A Linear Weight Transfer Rule for Local Search

The Divide and Distribute Fixed Weights algorithm (ddfw) is a dynamic local search SAT-solving algorithm that transfers weight from satisfied to falsified clauses in local minima. ddfw is remarkably effective on several hard combinatorial instances. Yet, despite its success, it has received little study since its debut in 2005. In this paper, we propose three modifications to the base algorithm: a linear weight transfer method that moves a dynamic amount of weight between clauses in local minima, an adjustment to how satisfied clauses are chosen in local minima to give weight, and a weighted-random method of selecting variables to flip. We implemented our modifications to ddfw on top of the solver yalsat. Our experiments show that our modifications boost the performance compared to the original ddfw algorithm on multiple benchmarks, including those from the past three years of SAT competitions. Moreover, our improved solver exclusively solves hard combinatorial instances that refute a conjecture on the lower bound of two Van der Waerden numbers set forth by Ahmed et al. (2014), and it performs well on a hard graph-coloring instance that has been open for over three decades.

==> a.txt <==
This is pdfTeX, Version 3.141592653-2.6-1.40.22 (TeX Live 2022/dev/Debian) (preloaded format=pdflatex)
 \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2021-11-15> patch level 1
L3 programming layer <2022-01-21> (./llncs.cls
Document Class: llncs 2022/09/05 v2.22 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2021/10/04 v1.4n Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo))
(/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/share/texmf/tex/latex/lm/lmodern.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref-langpatches.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/cite/cite.sty)
(/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/share/texlive/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/relsize/relsize.sty))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/share/texlive/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty)

Package amsmath Warning: Unable to redefine math accent \vec.

) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty)
(./orcidlink.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex))
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarysvg.path.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibrarysvg.path.cod
e.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleparser.code.tex
)))) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryfpu.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplotimage.code.
tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarydecorations.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduledecorations.cod
e.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarydecorations.pathmorphing.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/decorations/pgflibrary
decorations.pathmorphing.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarydecorations.pathreplacing.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/decorations/pgflibrary
decorations.pathreplacing.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/tikzlibrarypgfplots.co
ntourlua.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibraryplotmarks.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplotmarks.co
de.tex))) (/usr/share/texmf/tex/latex/lm/t1lmr.fd)
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux) (/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii

[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-cmr.cfg)

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.18} into 
your preamble.
 on input line 205.

(/usr/share/texmf/tex/latex/lm/ot1lmr.fd)
(/usr/share/texmf/tex/latex/lm/omllmm.fd)
(/usr/share/texmf/tex/latex/lm/omslmsy.fd)
(/usr/share/texmf/tex/latex/lm/omxlmex.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/share/texmf/tex/latex/lm/t1lmtt.fd)

LaTeX Warning: Citation `HardwareDesign' on page 1 undefined on input line 224.



LaTeX Warning: Citation `cms' on page 1 undefined on input line 224.


LaTeX Warning: Citation `SATplan' on page 1 undefined on input line 224.


LaTeX Warning: Citation `allUIP' on page 1 undefined on input line 224.


LaTeX Warning: Citation `grasp' on page 1 undefined on input line 225.


LaTeX Warning: Citation `Chaff' on page 1 undefined on input line 225.


LaTeX Warning: Citation `gsat' on page 1 undefined on input line 226.


LaTeX Warning: Citation `walksat' on page 1 undefined on input line 226.


LaTeX Warning: Citation `ubcsatthesis' on page 1 undefined on input line 226.


LaTeX Warning: Citation `LiLi' on page 1 undefined on input line 226.


LaTeX Warning: Citation `CCAnr' on page 1 undefined on input line 226.


LaTeX Warning: Citation `relaxed22' on page 1 undefined on input line 226.


LaTeX Warning: Citation `HandbookSAT' on page 1 undefined on input line 233.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Citation `paws' on page 2 undefined on input line 240.


LaTeX Warning: Citation `saps' on page 2 undefined on input line 240.


LaTeX Warning: Citation `ddfw' on page 2 undefined on input line 243.


LaTeX Warning: Citation `ubcsat' on page 2 undefined on input line 251.


LaTeX Warning: Citation `ddfw' on page 2 undefined on input line 251.


LaTeX Warning: Citation `matrix' on page 2 undefined on input line 251.


LaTeX Warning: Citation `c2c' on page 2 undefined on input line 251.


LaTeX Warning: Citation `kullman' on page 2 undefined on input line 266.


Underfull \vbox (badness 10000) has occurred while \output is active [2]

LaTeX Font Warning: Font shape `T1/lmr/bx/sc' undefined
(Font)              using `T1/lmr/bx/n' instead on input line 289.


LaTeX Warning: Reference `alg:ddfw' on page 3 undefined on input line 292.

[3]

LaTeX Warning: Reference `alg:ddfw' on page 4 undefined on input line 369.


LaTeX Warning: Citation `ubcsatthesis' on page 4 undefined on input line 383.


LaTeX Warning: Citation `ubcsat' on page 4 undefined on input line 383.


LaTeX Warning: Citation `yalsat' on page 4 undefined on input line 387.


LaTeX Warning: Citation `mallob' on page 4 undefined on input line 388.


LaTeX Warning: Citation `probsatphd' on page 4 undefined on input line 389.

[4] (/usr/share/texmf/tex/latex/lm/ot1lmtt.fd)

LaTeX Warning: Citation `Steiner' on page 5 undefined on input line 415.


LaTeX Warning: Citation `colorings' on page 5 undefined on input line 415.


LaTeX Warning: Citation `kullman' on page 5 undefined on input line 417.


LaTeX Warning: Citation `starexec' on page 5 undefined on input line 423.

[5]

LaTeX Warning: Reference `alg:ddfw' on page 6 undefined on input line 443.


LaTeX Warning: Reference `sec:eval' on page 6 undefined on input line 450.


LaTeX Warning: Reference `fig:ac_landscape' on page 6 undefined on input line 4
51.


LaTeX Warning: Reference `fig:ac_landscape' on page 6 undefined on input line 5
24.


LaTeX Warning: Reference `alg:ddfw' on page 6 undefined on input line 532.

[6]

LaTeX Warning: Citation `ddfwpos' on page 7 undefined on input line 542.


LaTeX Warning: Reference `sec:eval' on page 7 undefined on input line 544.


LaTeX Warning: Reference `alg:ddfw' on page 7 undefined on input line 560.

[7]

LaTeX Warning: Reference `fig:ds-cspt' on page 8 undefined on input line 571.


LaTeX Warning: Reference `fig:ds-cspt' on page 8 undefined on input line 573.


LaTeX Warning: Reference `sec:eval' on page 8 undefined on input line 574.


Overfull \hbox (1.57738pt too wide) in paragraph at lines 615--616
 [][] 

LaTeX Warning: Reference `alg:ddfw' on page 8 undefined on input line 622.


Underfull \hbox (badness 2941) in paragraph at lines 647--647
 [][][]\T1/lmr/m/n/9 (+20) Results for ad-di-tional ex-per-i-ments with a dif-f
er-ent seed is avail-able at:

Underfull \hbox (badness 10000) in paragraph at lines 647--647
 [][]$\T1/lmtt/m/n/9 https : / / github . com / solimul / additional-[]experime
nts-[]nfm23 / blob / master /
[8]

LaTeX Warning: Reference `tab:segment3' on page 9 undefined on input line 688.


LaTeX Warning: Reference `tab:segment3' on page 9 undefined on input line 690.


LaTeX Warning: Reference `tab:segment3' on page 9 undefined on input line 694.


LaTeX Warning: Reference `sec:conclusion' on page 9 undefined on input line 697
.


LaTeX Warning: Reference `subsec:linwt' on page 9 undefined on input line 716.

[9]

LaTeX Warning: Reference `fig:ac_landscape' on page 10 undefined on input line 
733.


LaTeX Warning: Reference `tab:linparam' on page 10 undefined on input line 737.



LaTeX Warning: No positions in optional float specifier.
               Default added (so using `htbp') on input line 741.


LaTeX Warning: Reference `tab:segment4' on page 10 undefined on input line 762.



LaTeX Warning: No positions in optional float specifier.
               Default added (so using `htbp') on input line 764.


LaTeX Warning: Reference `tab:segment4' on page 10 undefined on input line 782.


[10]

LaTeX Warning: Reference `fig:comb+sclarge' on page 11 undefined on input line 
859.

[11]

LaTeX Warning: Reference `fig:comb+sclarge' on page 12 undefined on input line 
862.


LaTeX Warning: Reference `fig:comb+sclarge' on page 12 undefined on input line 
864.

[12]

LaTeX Warning: Reference `fig:comb+sc_res_large' on page 13 undefined on input 
line 1004.


LaTeX Warning: Reference `sec-withoutrestart' on page 13 undefined on input lin
e 1011.


LaTeX Warning: Citation `winner2021' on page 13 undefined on input line 1017.


LaTeX Warning: Citation `vanderweardenthm' on page 13 undefined on input line 1
024.


LaTeX Warning: Citation `Green' on page 13 undefined on input line 1026.


LaTeX Warning: Citation `kullman' on page 13 undefined on input line 1030.

[13]

LaTeX Warning: Reference `subsec:cspt' on page 14 undefined on input line 1054.


[14]
Overfull \hbox (7.94627pt too wide) in paragraph at lines 1101--1102
 [][] 

LaTeX Warning: Reference `fig:sideways' on page 15 undefined on input line 1106
.

No file main.bbl.
[15] (./main.aux)

LaTeX Font Warning: Some font shapes were not available, defaults substituted.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information){/usr/share/texmf/fonts/enc
/dvips/lm/lm-ec.enc}{/usr/share/texmf/fonts/enc/dvips/lm/lm-rmtt.enc}{/usr/shar
e/texmf/fonts/enc/dvips/lm/lm-mathit.enc}{/usr/share/texmf/fonts/enc/dvips/lm/l
m-rm.enc}{/usr/share/texmf/fonts/enc/dvips/lm/lm-mathsy.enc}{/usr/share/texmf/f
onts/enc/dvips/lm/lm-mathex.enc}</usr/share/texmf/fonts/type1/public/lm/lmbx10.
pfb></usr/share/texmf/fonts/type1/public/lm/lmbx12.pfb></usr/share/texmf/fonts/
type1/public/lm/lmbx6.pfb></usr/share/texmf/fonts/type1/public/lm/lmbx9.pfb></u
sr/share/texmf/fonts/type1/public/lm/lmcsc10.pfb></usr/share/texmf/fonts/type1/
public/lm/lmex10.pfb></usr/share/texmf/fonts/type1/public/lm/lmmi10.pfb></usr/s
hare/texmf/fonts/type1/public/lm/lmmi12.pfb></usr/share/texmf/fonts/type1/publi
c/lm/lmmi6.pfb></usr/share/texmf/fonts/type1/public/lm/lmmi7.pfb></usr/share/te
xmf/fonts/type1/public/lm/lmmi9.pfb></usr/share/texmf/fonts/type1/public/lm/lmr
10.pfb></usr/share/texmf/fonts/type1/public/lm/lmr12.pfb></usr/share/texmf/font
s/type1/public/lm/lmr6.pfb></usr/share/texmf/fonts/type1/public/lm/lmr7.pfb></u
sr/share/texmf/fonts/type1/public/lm/lmr9.pfb></usr/share/texmf/fonts/type1/pub
lic/lm/lmri10.pfb></usr/share/texmf/fonts/type1/public/lm/lmri9.pfb></usr/share
/texmf/fonts/type1/public/lm/lmsy10.pfb></usr/share/texmf/fonts/type1/public/lm
/lmsy7.pfb></usr/share/texmf/fonts/type1/public/lm/lmsy9.pfb></usr/share/texmf/
fonts/type1/public/lm/lmtk10.pfb></usr/share/texmf/fonts/type1/public/lm/lmtt10
.pfb></usr/share/texmf/fonts/type1/public/lm/lmtt12.pfb></usr/share/texmf/fonts
/type1/public/lm/lmtt8.pfb></usr/share/texmf/fonts/type1/public/lm/lmtt9.pfb></
usr/share/texmf/fonts/type1/public/lm/lmtti10.pfb></usr/share/texlive/texmf-dis
t/fonts/type1/public/amsfonts/symbols/msbm10.pfb>
Output written on main.pdf (15 pages, 748932 bytes).
Transcript written on main.log.


==> additional_experiment_data/a-c-avgpar2_SATComp.tsv <==
0.0	1.25	1141.86
0.2	0.75	1211.58
0.1	0.5	1104.11
0.2	0.0	1106.65
0.025	0.75	1125.87
0.1	0.75	1101.15
0.025	1.0	1132.02
0.2	1.75	1165.32
0.125	2.0	1127.48
0.0	2.0	1183.17
0.0	0.5	1243.79
0.05	1.75	1045.69
0.075	2.0	1038.15
0.05	1.5	1090.07
0.05	0.75	1108.38
0.125	0.75	1067.05
0.05	0.25	1216.32
0.075	1.0	1077.48
0.125	0.5	1066.76
0.075	1.25	1098.69
0.075	0.5	1079.91
0.1	1.75	1115.31
0.15	0.5	1110.25
0.2	1.0	1180.24
0.125	0.0	1110.88
0.075	0.0	1223.47
0.0	1.75	1121.81
0.05	2.0	1072.89
0.05	0.5	1136.57
0.025	0.25	1382.4
0.025	1.5	1114.11
0.175	0.5	1105.64
0.15	1.0	1154.0
0.05	0.0	1419.05
0.175	1.75	1172.74
0.075	0.75	1115.71
0.175	1.0	1185.48
0.1	2.0	1150.48
0.15	0.75	1146.88
0.125	1.0	1087.48
0.2	0.25	1143.82
0.1	0.0	1156.18
0.05	1.25	1105.33
0.075	1.75	1035.15
0.025	0.0	1484.53
0.15	1.5	1165.49
0.05	1.0	1100.01
0.0	0.75	1227.61
0.025	2.0	1059.96
0.175	1.25	1207.99
0.075	1.5	1057.68
0.125	1.75	1116.48
0.15	0.0	1069.53
0.2	1.25	1203.18
0.1	0.25	1125.57
0.15	2.0	1129.01
0.125	0.25	1118.76
0.1	1.5	1110.97
0.1	1.0	1065.45
0.0	1.0	1142.89
0.075	0.25	1180.81
0.025	1.25	1095.74
0.2	2.0	1184.86
0.175	0.75	1115.24
0.125	1.5	1119.84
0.2	0.5	1167.72
0.175	2.0	1115.58
0.1	1.25	1080.21
0.175	0.25	1117.47
0.125	1.25	1103.33
0.2	1.5	1178.17
0.025	0.5	1202.17
0.0	1.5	1152.2
0.15	0.25	1081.86
0.175	1.5	1178.99
0.15	1.75	1114.28
0.025	1.75	1109.31
0.175	0.0	1083.44
0.0	0.25	1443.58
0.15	1.25	1109.94


==> additional_experiment_data/a-c-avgpar2_w0given_SATComp.tsv <==
0.075	0.75	953.77
0.05	1.25	972.78
0.05	1.5	975.05
0.075	1.5	981
0.1	0.5	993.93
0.05	1.75	997.83
0.1	1	1002.62
0.025	1.25	1004.45
0.05	0.5	1005.17
0.025	2	1006.01
0.075	0.5	1010.39
0.025	1	1011.15
0.075	1.75	1012.8
0.075	1	1016.16
0.075	0.25	1017.74
0.025	1.75	1020.14
0.05	1	1022.61
0.05	0.75	1022.75
0.1	0.75	1023.65
0.025	0.75	1024.69
0.05	2	1026.39
0.025	1.5	1027.01
0.125	0.75	1027.41
0.1	0.25	1029.3
0.1	1.25	1035.65
0.1	0	1038.64
0.125	0.25	1040.02
0	1.75	1040.36
0.15	0.25	1041.25
0.1	1.5	1042.64
0.15	0.5	1042.73
0.125	1.75	1042.86
0.125	1	1044.23
0.075	2	1049.59
0	1.5	1050.69
0.15	0	1051.77
0.1	2	1051.94
0.125	0	1053.06
0.05	0.25	1054.29
0.15	1	1054.59
0.125	0.5	1058
0.175	0.25	1059.62
0.075	1.25	1062.3
0.2	0	1062.63
0.175	0	1062.68
0.175	0.75	1067.48
0.15	0.75	1073.4
0.125	1.25	1077.2
0	1.25	1078.63
0.15	1.75	1083.06
0.175	0.5	1085.31
0.1	1.75	1085.39
0.075	0	1087.83
0.125	1.5	1088.78
0.175	1.5	1089.89
0.125	2	1093.24
0.175	1	1097.22
0.2	0.25	1098.11
0.175	1.25	1098.33
0	0.75	1104.19
0.2	0.5	1111.62
0.025	0.5	1117.51
0.15	1.25	1120.08
0.15	2	1120.49
0.175	1.75	1120.56
0.15	1.5	1129.97
0.2	0.75	1134.82
0.025	0.25	1137.49
0.175	2	1139.19
0.2	2	1157.94
0.2	1.25	1160.62
0.2	1.5	1161.59
0	2	1162.39
0.2	1.75	1163.24
0.05	0	1167.96
0.2	1	1168.87
0	0.5	1194.88
0	1	1196.54
0	0.25	1228.53
0.025	0	1236.6

==> data/a-c-avgpar2_COMB.tsv <==
0.125	1	1412.96
0.15	2	1414.02
0.05	0.75	1416.73
0.075	1.75	1426.97
0.2	1.5	1427.71
0.175	1.5	1429.73
0.1	2	1438.15
0.125	1.5	1445.41
0.1	1.25	1448.96
0.2	1.25	1451.61
0.075	1.25	1452.68
0.175	1	1455.75
0.05	1	1456.06
0.075	0.5	1457.48
0.2	0.25	1460.58
0.05	2	1464.35
0.15	1.75	1465.54
0.175	1.25	1472.12
0.175	0	1475.97
0.05	1.5	1477.04
0.15	1.5	1482.27
0.175	0.25	1482.44
0.025	1.75	1488.24
0.15	0.5	1490.3
0.15	0	1492.44
0.15	1.25	1493.43
0.15	1	1495.94
0.075	1	1496.93
0.2	2	1498.34
0.1	0.75	1499.57
0.05	1.75	1499.65
0.1	1	1500.89
0.15	0.75	1501.95
0.125	0.75	1502.34
0.175	0.75	1502.69
0.025	1	1503.57
0.1	1.5	1504.85
0.125	1.25	1507.94
0.05	0.5	1507.96
0.2	1	1508.99
0.025	2	1510.71
0.1	1.75	1512.63
0.125	1.75	1514.61
0.2	1.75	1514.87
0.075	1.5	1515.22
0.025	1.5	1515.44
0.175	0.5	1515.99
0.2	0	1517.78
0.2	0.75	1518.13
0.075	2	1518.36
0.175	2	1518.99
0.025	0.5	1520.04
0.125	0.5	1523.09
0.025	0.75	1524.31
0.025	1.25	1525.16
0.15	0.25	1526.62
0.05	1.25	1528.65
0.1	0	1534.53
0	1	1537.07
0.125	0	1538.05
0.175	1.75	1540.39
0.125	0.25	1540.78
0	1.5	1543.99
0	0.5	1544.98
0.125	2	1545.08
0.2	0.5	1552.08
0.075	0.25	1552.34
0	1.75	1559.27
0.05	0	1559.29
0	0.75	1562.45
0	2	1563.36
0.075	0.75	1565.61
0.05	0.25	1566.74
0.1	0.5	1567.71
0.075	0	1574.75
0.025	0.25	1575.09
0.025	0	1588.16
0.1	0.25	1588.69
0	0.25	1593.75
0	1.25	1601.08


==> data/a-c-avgpar2_SATComp.tsv <==
0.0	1.25	1141.86
0.2	0.75	1211.58
0.1	0.5	1104.11
0.2	0.0	1106.65
0.025	0.75	1125.87
0.1	0.75	1101.15
0.025	1.0	1132.02
0.2	1.75	1165.32
0.125	2.0	1127.48
0.0	2.0	1183.17
0.0	0.5	1243.79
0.05	1.75	1045.69
0.075	2.0	1038.15
0.05	1.5	1090.07
0.05	0.75	1108.38
0.125	0.75	1067.05
0.05	0.25	1216.32
0.075	1.0	1077.48
0.125	0.5	1066.76
0.075	1.25	1098.69
0.075	0.5	1079.91
0.1	1.75	1115.31
0.15	0.5	1110.25
0.2	1.0	1180.24
0.125	0.0	1110.88
0.075	0.0	1223.47
0.0	1.75	1121.81
0.05	2.0	1072.89
0.05	0.5	1136.57
0.025	0.25	1382.4
0.025	1.5	1114.11
0.175	0.5	1105.64
0.15	1.0	1154.0
0.05	0.0	1419.05
0.175	1.75	1172.74
0.075	0.75	1115.71
0.175	1.0	1185.48
0.1	2.0	1150.48
0.15	0.75	1146.88
0.125	1.0	1087.48
0.2	0.25	1143.82
0.1	0.0	1156.18
0.05	1.25	1105.33
0.075	1.75	1035.15
0.025	0.0	1484.53
0.15	1.5	1165.49
0.05	1.0	1100.01
0.0	0.75	1227.61
0.025	2.0	1059.96
0.175	1.25	1207.99
0.075	1.5	1057.68
0.125	1.75	1116.48
0.15	0.0	1069.53
0.2	1.25	1203.18
0.1	0.25	1125.57
0.15	2.0	1129.01
0.125	0.25	1118.76
0.1	1.5	1110.97
0.1	1.0	1065.45
0.0	1.0	1142.89
0.075	0.25	1180.81
0.025	1.25	1095.74
0.2	2.0	1184.86
0.175	0.75	1115.24
0.125	1.5	1119.84
0.2	0.5	1167.72
0.175	2.0	1115.58
0.1	1.25	1080.21
0.175	0.25	1117.47
0.125	1.25	1103.33
0.2	1.5	1178.17
0.025	0.5	1202.17
0.0	1.5	1152.2
0.15	0.25	1081.86
0.175	1.5	1178.99
0.15	1.75	1114.28
0.025	1.75	1109.31
0.175	0.0	1083.44
0.0	0.25	1443.58
0.15	1.25	1109.94


==> data/ac-experiments-4228cf9.tsv <==
0.1	0.175	847.9
0.1	0.2	851.54
0.125	0	861.71
0.075	0.125	865.37
0.125	0.1	873.36
0.1	0.15	876.14
0.125	0.175	876.55
0.1	0.125	877.23
0.1	0.1	877.82
0.125	0.2	881.36
0.125	0.15	883.19
0.1	0.05	885.7
0.125	0.05	888.53
0.15	0.025	888.54
0.075	0.025	890.52
0.1	0	891.73
0.075	0.175	898.99
0.15	0.175	902.63
0.075	0.075	903.13
0.15	0.1	903.55
0.075	0.2	905.14
0.125	0.075	906.02
0.075	0.1	906.78
0.075	0.15	908.86
0.15	0.2	914.91
0.175	0.15	918.29
0.1	0.025	919.35
0.075	0	922.4
0.15	0.075	924.65
0.125	0.025	926.79
0.05	0.125	926.89
0.075	0.05	927.03
0.125	0.125	932.22
0.15	0.15	932.57
0.15	0	937.91
0.05	0.05	940.23
0.175	0	940.66
0.15	0.125	943.73
0.1	0.075	943.9
0.05	0.025	945.97
0.2	0.15	947.13
0.15	0.05	947.6
0.175	0.175	953.4
0.05	0.175	955.19
0.175	0.125	956.22
0.2	0.1	957.64
0.175	0.2	959.45
0.175	0.025	962.49
0.05	0.075	964.79
0.175	0.075	965.62
0.05	0.15	967.87
0.2	0.05	973.65
0.05	0	980.36
0.175	0.1	986.49
0.05	0.1	989.12
0.175	0.05	989.88
0.2	0.125	991.84
0.05	0.2	1016.12
0.2	0.075	1019.05
0.2	0.2	1030.49
0.2	0	1030.86
0.2	0.175	1034.67
0.025	0.125	1062.43
0.025	0.1	1076.56
0.025	0.05	1077.05
0.025	0.2	1078.91
0.025	0.075	1082.66
0.2	0.025	1083.08
0.025	0	1089.45
0.025	0.025	1094.74
0.025	0.175	1104.15
0.025	0.15	1127.66
0	0.125	1382.52
0	0.15	1444.63
0	0.175	1461.97
0	0.2	1462.39
0	0.1	1484.11
0	0.05	1520.84
0	0.025	1525.32
0	0.075	1538.29
0	0	1673.64

==> data/no_restart/COMB/fw-c.01-grdy.tsv <==
1	0
2	0
3	0
4	0
5	0
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	2
25	2
26	2
27	2
28	2
29	2
30	2
31	3
32	3
33	3
34	3
35	3
36	3
37	3
38	3
39	3
40	3
41	3
42	3
43	3
44	3
45	3
46	3
47	3
48	3
49	3
50	3
51	3
52	3
53	3
54	3
55	3
56	3
57	3
58	3
59	3
60	3
61	3
62	3
63	3
64	3
65	3
66	3
67	3
68	3
69	3
70	3
71	3
72	3
73	3
74	3
75	3
76	3
77	3
78	3
79	4
80	4
81	4
82	4
83	4
84	4
85	4
86	4
87	4
88	4
89	4
90	4
91	4
92	4
93	4
94	4
95	4
96	4
97	4
98	4
99	4
100	4
101	4
102	4
103	4
104	4
105	4
106	4
107	4
108	4
109	4
110	4
111	4
112	4
113	4
114	4
115	4
116	4
117	4
118	4
119	4
120	4
121	4
122	4
123	4
124	4
125	4
126	4
127	4
128	4
129	4
130	4
131	4
132	4
133	4
134	4
135	4
136	4
137	4
138	4
139	4
140	4
141	4
142	4
143	4
144	4
145	4
146	4
147	4
148	4
149	4
150	4
151	4
152	4
153	4
154	4
155	4
156	4
157	4
158	4
159	4
160	4
161	4
162	4
163	4
164	4
165	4
166	4
167	4
168	4
169	4
170	4
171	4
172	4
173	4
174	4
175	4
176	4
177	4
178	4
179	4
180	4
181	4
182	4
183	4
184	4
185	4
186	4
187	4
188	4
189	4
190	4
191	4
192	4
193	5
194	5
195	5
196	5
197	5
198	5
199	5
200	5
201	5
202	5
203	5
204	5
205	5
206	5
207	5
208	5
209	5
210	5
211	5
212	5
213	5
214	5
215	5
216	5
217	5
218	5
219	5
220	5
221	5
222	5
223	5
224	5
225	5
226	5
227	5
228	5
229	5
230	5
231	5
232	5
233	5
234	5
235	5
236	5
237	5
238	5
239	5
240	5
241	5
242	5
243	5
244	5
245	5
246	5
247	5
248	5
249	5
250	5
251	5
252	5
253	5
254	5
255	5
256	5
257	5
258	5
259	5
260	5
261	5
262	5
263	5
264	5
265	5
266	5
267	5
268	5
269	5
270	5
271	5
272	5
273	5
274	5
275	5
276	5
277	5
278	5
279	5
280	5
281	5
282	5
283	5
284	5
285	5
286	5
287	5
288	5
289	6
290	6
291	6
292	6
293	6
294	6
295	6
296	6
297	7
298	7
299	7
300	7
301	7
302	7
303	7
304	7
305	7
306	7
307	7
308	7
309	7
310	7
311	7
312	7
313	7
314	7
315	7
316	7
317	7
318	7
319	7
320	7
321	7
322	7
323	7
324	7
325	7
326	7
327	7
328	7
329	7
330	7
331	7
332	7
333	7
334	7
335	7
336	7
337	7
338	7
339	7
340	7
341	7
342	7
343	7
344	7
345	7
346	7
347	7
348	7
349	7
350	7
351	7
352	7
353	7
354	7
355	7
356	7
357	7
358	7
359	7
360	7
361	7
362	7
363	7
364	7
365	7
366	7
367	7
368	7
369	7
370	7
371	7
372	7
373	7
374	7
375	7
376	7
377	7
378	7
379	7
380	7
381	7
382	7
383	7
384	7
385	7
386	7
387	7
388	7
389	7
390	7
391	7
392	7
393	7
394	7
395	7
396	7
397	7
398	7
399	7
400	7
401	7
402	7
403	7
404	7
405	7
406	7
407	7
408	7
409	7
410	7
411	7
412	7
413	7
414	7
415	7
416	7
417	7
418	7
419	7
420	7
421	7
422	7
423	7
424	8
425	8
426	8
427	8
428	8
429	8
430	8
431	8
432	8
433	8
434	8
435	8
436	8
437	8
438	8
439	8
440	8
441	8
442	8
443	8
444	8
445	8
446	8
447	8
448	8
449	8
450	8
451	8
452	8
453	8
454	8
455	8
456	8
457	8
458	8
459	8
460	8
461	8
462	8
463	8
464	8
465	8
466	8
467	8
468	8
469	8
470	8
471	8
472	8
473	8
474	8
475	8
476	8
477	8
478	8
479	8
480	8
481	8
482	8
483	8
484	8
485	8
486	8
487	8
488	8
489	8
490	8
491	8
492	8
493	8
494	8
495	8
496	8
497	8
498	8
499	8
500	8
501	8
502	8
503	8
504	8
505	8
506	8
507	8
508	8
509	8
510	8
511	8
512	8
513	8
514	8
515	8
516	8
517	8
518	8
519	8
520	8
521	8
522	8
523	8
524	8
525	8
526	8
527	8
528	8
529	8
530	8
531	8
532	8
533	8
534	8
535	8
536	8
537	8
538	8
539	8
540	8
541	8
542	8
543	8
544	8
545	8
546	8
547	8
548	8
549	8
550	8
551	8
552	8
553	8
554	8
555	8
556	8
557	8
558	8
559	8
560	8
561	8
562	8
563	8
564	8
565	8
566	8
567	8
568	8
569	8
570	8
571	8
572	8
573	8
574	8
575	8
576	8
577	8
578	8
579	8
580	8
581	8
582	8
583	8
584	8
585	8
586	8
587	8
588	8
589	8
590	8
591	8
592	8
593	8
594	8
595	8
596	8
597	8
598	8
599	8
600	8
601	8
602	8
603	8
604	8
605	8
606	8
607	8
608	8
609	8
610	8
611	8
612	8
613	8
614	8
615	8
616	8
617	8
618	8
619	8
620	8
621	8
622	8
623	8
624	8
625	8
626	8
627	8
628	8
629	8
630	8
631	8
632	8
633	8
634	8
635	8
636	8
637	8
638	8
639	8
640	8
641	8
642	8
643	8
644	8
645	8
646	8
647	8
648	8
649	8
650	8
651	8
652	8
653	8
654	8
655	8
656	8
657	8
658	8
659	8
660	8
661	8
662	8
663	8
664	8
665	8
666	8
667	8
668	8
669	8
670	8
671	8
672	8
673	8
674	8
675	8
676	8
677	8
678	8
679	8
680	8
681	8
682	8
683	8
684	8
685	8
686	8
687	8
688	8
689	8
690	8
691	8
692	8
693	8
694	8
695	8
696	8
697	8
698	8
699	8
700	8
701	8
702	8
703	8
704	8
705	8
706	8
707	8
708	8
709	8
710	8
711	8
712	8
713	8
714	8
715	8
716	8
717	8
718	8
719	8
720	8
721	8
722	8
723	8
724	8
725	8
726	8
727	8
728	8
729	8
730	8
731	9
732	9
733	9
734	9
735	9
736	9
737	9
738	9
739	9
740	9
741	9
742	9
743	9
744	9
745	9
746	9
747	9
748	9
749	9
750	9
751	9
752	9
753	9
754	9
755	9
756	9
757	9
758	9
759	9
760	9
761	9
762	9
763	9
764	9
765	9
766	9
767	9
768	9
769	9
770	9
771	9
772	9
773	9
774	9
775	9
776	9
777	9
778	9
779	9
780	9
781	9
782	9
783	9
784	9
785	9
786	9
787	9
788	9
789	9
790	9
791	10
792	10
793	10
794	10
795	10
796	10
797	10
798	10
799	10
800	10
801	10
802	10
803	10
804	10
805	10
806	10
807	10
808	10
809	10
810	10
811	10
812	10
813	10
814	10
815	10
816	10
817	10
818	10
819	10
820	10
821	10
822	10
823	10
824	10
825	10
826	10
827	10
828	10
829	10
830	10
831	10
832	10
833	10
834	10
835	10
836	10
837	10
838	10
839	10
840	10
841	10
842	10
843	10
844	10
845	10
846	10
847	10
848	10
849	10
850	10
851	10
852	10
853	10
854	10
855	10
856	10
857	10
858	10
859	10
860	10
861	10
862	10
863	10
864	10
865	10
866	10
867	10
868	10
869	10
870	10
871	10
872	10
873	10
874	10
875	10
876	10
877	10
878	10
879	10
880	10
881	10
882	10
883	10
884	10
885	10
886	10
887	10
888	10
889	10
890	10
891	10
892	10
893	10
894	10
895	10
896	10
897	10
898	10
899	10
900	10
901	10
902	10
903	10
904	10
905	10
906	10
907	10
908	10
909	10
910	10
911	10
912	10
913	10
914	10
915	10
916	10
917	10
918	10
919	11
920	11
921	11
922	11
923	11
924	11
925	11
926	11
927	11
928	11
929	11
930	11
931	11
932	11
933	11
934	11
935	11
936	11
937	11
938	11
939	11
940	11
941	11
942	11
943	11
944	11
945	11
946	11
947	11
948	11
949	11
950	11
951	11
952	11
953	11
954	11
955	11
956	11
957	11
958	11
959	11
960	11
961	11
962	11
963	11
964	11
965	11
966	11
967	11
968	11
969	11
970	11
971	11
972	11
973	11
974	11
975	11
976	11
977	11
978	11
979	11
980	11
981	11
982	11
983	11
984	11
985	11
986	11
987	11
988	11
989	11
990	11
991	12
992	12
993	12
994	12
995	12
996	12
997	12
998	12
999	12
1000	12
1001	12
1002	12
1003	12
1004	12
1005	12
1006	12
1007	12
1008	12
1009	12
1010	12
1011	12
1012	12
1013	12
1014	12
1015	12
1016	12
1017	12
1018	12
1019	12
1020	12
1021	12
1022	12
1023	12
1024	12
1025	12
1026	12
1027	12
1028	12
1029	12
1030	12
1031	12
1032	12
1033	12
1034	12
1035	12
1036	12
1037	12
1038	12
1039	12
1040	12
1041	12
1042	12
1043	12
1044	12
1045	12
1046	12
1047	12
1048	12
1049	12
1050	12
1051	12
1052	12
1053	12
1054	12
1055	12
1056	12
1057	12
1058	12
1059	12
1060	12
1061	12
1062	12
1063	12
1064	12
1065	12
1066	12
1067	12
1068	12
1069	12
1070	12
1071	12
1072	12
1073	12
1074	12
1075	12
1076	12
1077	12
1078	12
1079	12
1080	12
1081	12
1082	12
1083	12
1084	12
1085	12
1086	12
1087	12
1088	12
1089	12
1090	12
1091	12
1092	12
1093	12
1094	12
1095	12
1096	12
1097	12
1098	12
1099	12
1100	12
1101	12
1102	12
1103	12
1104	12
1105	12
1106	12
1107	12
1108	12
1109	12
1110	12
1111	12
1112	12
1113	12
1114	12
1115	12
1116	12
1117	12
1118	12
1119	12
1120	12
1121	12
1122	12
1123	12
1124	12
1125	12
1126	12
1127	12
1128	12
1129	12
1130	12
1131	12
1132	12
1133	12
1134	12
1135	12
1136	12
1137	12
1138	12
1139	12
1140	12
1141	12
1142	12
1143	12
1144	12
1145	12
1146	12
1147	12
1148	12
1149	12
1150	12
1151	12
1152	12
1153	12
1154	12
1155	12
1156	12
1157	12
1158	12
1159	12
1160	12
1161	12
1162	12
1163	12
1164	12
1165	12
1166	12
1167	12
1168	12
1169	12
1170	12
1171	12
1172	12
1173	12
1174	12
1175	12
1176	12
1177	12
1178	12
1179	12
1180	12
1181	12
1182	12
1183	12
1184	12
1185	12
1186	12
1187	12
1188	12
1189	12
1190	12
1191	12
1192	12
1193	12
1194	12
1195	12
1196	12
1197	12
1198	12
1199	12
1200	12
1201	12
1202	12
1203	12
1204	12
1205	12
1206	12
1207	12
1208	12
1209	12
1210	12
1211	12
1212	12
1213	12
1214	12
1215	12
1216	12
1217	12
1218	12
1219	12
1220	12
1221	12
1222	12
1223	12
1224	12
1225	12
1226	12
1227	12
1228	12
1229	12
1230	12
1231	12
1232	12
1233	12
1234	12
1235	12
1236	12
1237	12
1238	12
1239	12
1240	12
1241	12
1242	12
1243	12
1244	12
1245	12
1246	12
1247	12
1248	12
1249	12
1250	12
1251	12
1252	12
1253	12
1254	12
1255	12
1256	12
1257	12
1258	12
1259	12
1260	12
1261	12
1262	12
1263	12
1264	12
1265	12
1266	12
1267	12
1268	12
1269	12
1270	12
1271	12
1272	12
1273	12
1274	12
1275	12
1276	12
1277	12
1278	12
1279	12
1280	12
1281	12
1282	12
1283	12
1284	12
1285	12
1286	12
1287	12
1288	12
1289	12
1290	12
1291	12
1292	12
1293	12
1294	12
1295	12
1296	12
1297	12
1298	12
1299	12
1300	12
1301	12
1302	12
1303	12
1304	12
1305	12
1306	12
1307	12
1308	12
1309	12
1310	12
1311	12
1312	12
1313	12
1314	12
1315	12
1316	12
1317	12
1318	12
1319	12
1320	12
1321	12
1322	12
1323	12
1324	12
1325	12
1326	12
1327	12
1328	12
1329	12
1330	12
1331	12
1332	12
1333	12
1334	12
1335	12
1336	12
1337	12
1338	12
1339	12
1340	12
1341	12
1342	12
1343	13
1344	13
1345	13
1346	13
1347	13
1348	13
1349	13
1350	13
1351	13
1352	13
1353	13
1354	13
1355	13
1356	13
1357	13
1358	13
1359	13
1360	13
1361	13
1362	13
1363	13
1364	13
1365	13
1366	13
1367	13
1368	13
1369	13
1370	13
1371	13
1372	13
1373	13
1374	13
1375	13
1376	13
1377	13
1378	13
1379	13
1380	13
1381	13
1382	13
1383	13
1384	13
1385	13
1386	13
1387	13
1388	13
1389	13
1390	13
1391	13
1392	13
1393	13
1394	13
1395	13
1396	13
1397	13
1398	13
1399	13
1400	13
1401	13
1402	13
1403	13
1404	13
1405	13
1406	13
1407	13
1408	13
1409	13
1410	13
1411	13
1412	13
1413	13
1414	13
1415	13
1416	13
1417	13
1418	13
1419	13
1420	13
1421	13
1422	13
1423	13
1424	13
1425	13
1426	13
1427	13
1428	13
1429	13
1430	13
1431	13
1432	13
1433	13
1434	13
1435	13
1436	13
1437	13
1438	13
1439	13
1440	13
1441	13
1442	13
1443	13
1444	13
1445	13
1446	13
1447	14
1448	14
1449	14
1450	14
1451	14
1452	14
1453	14
1454	14
1455	14
1456	14
1457	14
1458	14
1459	14
1460	14
1461	14
1462	14
1463	14
1464	14
1465	14
1466	14
1467	14
1468	14
1469	14
1470	14
1471	14
1472	14
1473	14
1474	14
1475	14
1476	14
1477	14
1478	14
1479	14
1480	14
1481	14
1482	14
1483	14
1484	14
1485	14
1486	14
1487	14
1488	14
1489	14
1490	14
1491	14
1492	14
1493	14
1494	14
1495	14
1496	14
1497	14
1498	14
1499	14
1500	14
1501	14
1502	14
1503	14
1504	14
1505	14
1506	14
1507	14
1508	14
1509	14
1510	14
1511	14
1512	14
1513	14
1514	14
1515	14
1516	14
1517	14
1518	14
1519	14
1520	14
1521	14
1522	14
1523	14
1524	14
1525	14
1526	14
1527	14
1528	14
1529	14
1530	14
1531	14
1532	14
1533	14
1534	14
1535	14
1536	14
1537	14
1538	14
1539	14
1540	14
1541	14
1542	14
1543	14
1544	14
1545	14
1546	14
1547	14
1548	14
1549	14
1550	14
1551	14
1552	14
1553	14
1554	14
1555	14
1556	14
1557	14
1558	14
1559	14
1560	14
1561	14
1562	14
1563	14
1564	14
1565	14
1566	14
1567	14
1568	14
1569	14
1570	14
1571	14
1572	14
1573	14
1574	14
1575	14
1576	14
1577	14
1578	14
1579	14
1580	14
1581	14
1582	14
1583	14
1584	14
1585	14
1586	14
1587	14
1588	14
1589	14
1590	14
1591	14
1592	14
1593	14
1594	14
1595	14
1596	14
1597	14
1598	14
1599	14
1600	14
1601	14
1602	14
1603	14
1604	14
1605	14
1606	14
1607	14
1608	14
1609	14
1610	14
1611	14
1612	14
1613	14
1614	14
1615	14
1616	14
1617	14
1618	14
1619	14
1620	14
1621	14
1622	14
1623	14
1624	14
1625	14
1626	14
1627	14
1628	14
1629	14
1630	14
1631	14
1632	14
1633	14
1634	14
1635	14
1636	14
1637	14
1638	14
1639	14
1640	14
1641	14
1642	14
1643	14
1644	14
1645	14
1646	14
1647	14
1648	14
1649	14
1650	14
1651	14
1652	14
1653	14
1654	14
1655	14
1656	14
1657	14
1658	14
1659	14
1660	14
1661	14
1662	14
1663	14
1664	14
1665	14
1666	14
1667	14
1668	14
1669	14
1670	14
1671	14
1672	14
1673	14
1674	14
1675	14
1676	14
1677	14
1678	14
1679	14
1680	14
1681	14
1682	14
1683	14
1684	14
1685	14
1686	14
1687	14
1688	14
1689	14
1690	14
1691	14
1692	14
1693	14
1694	14
1695	14
1696	14
1697	14
1698	14
1699	14
1700	14
1701	14
1702	14
1703	14
1704	14
1705	14
1706	14
1707	14
1708	14
1709	14
1710	14
1711	14
1712	14
1713	14
1714	14
1715	14
1716	14
1717	14
1718	14
1719	14
1720	14
1721	14
1722	14
1723	14
1724	14
1725	14
1726	14
1727	14
1728	14
1729	14
1730	14
1731	14
1732	14
1733	14
1734	14
1735	14
1736	14
1737	14
1738	14
1739	14
1740	14
1741	14
1742	14
1743	14
1744	14
1745	14
1746	14
1747	14
1748	14
1749	14
1750	14
1751	14
1752	14
1753	14
1754	14
1755	14
1756	14
1757	14
1758	14
1759	14
1760	14
1761	14
1762	14
1763	14
1764	14
1765	14
1766	14
1767	14
1768	14
1769	14
1770	14
1771	14
1772	14
1773	14
1774	14
1775	14
1776	14
1777	14
1778	14
1779	14
1780	14
1781	14
1782	14
1783	14
1784	14
1785	14
1786	14
1787	14
1788	14
1789	14
1790	14
1791	14
1792	14
1793	14
1794	14
1795	14
1796	14
1797	14
1798	14
1799	14
1800	14
1801	14
1802	14
1803	14
1804	14
1805	14
1806	14
1807	14
1808	14
1809	14
1810	14
1811	14
1812	14
1813	14
1814	14
1815	14
1816	14
1817	14
1818	14
1819	14
1820	14
1821	14
1822	14
1823	14
1824	14
1825	14
1826	14
1827	14
1828	14
1829	14
1830	14
1831	14
1832	14
1833	14
1834	14
1835	14
1836	14
1837	14
1838	14
1839	14
1840	14
1841	14
1842	14
1843	14
1844	14
1845	14
1846	14
1847	14
1848	14
1849	14
1850	14
1851	14
1852	14
1853	14
1854	14
1855	14
1856	14
1857	14
1858	14
1859	14
1860	14
1861	14
1862	14
1863	14
1864	14
1865	14
1866	14
1867	14
1868	14
1869	14
1870	14
1871	14
1872	14
1873	14
1874	14
1875	14
1876	14
1877	14
1878	14
1879	14
1880	14
1881	14
1882	14
1883	14
1884	14
1885	14
1886	14
1887	14
1888	14
1889	14
1890	14
1891	14
1892	14
1893	14
1894	14
1895	14
1896	14
1897	14
1898	14
1899	14
1900	14
1901	14
1902	14
1903	14
1904	14
1905	14
1906	14
1907	14
1908	14
1909	14
1910	14
1911	14
1912	14
1913	14
1914	14
1915	14
1916	14
1917	14
1918	14
1919	14
1920	14
1921	14
1922	14
1923	14
1924	14
1925	14
1926	14
1927	14
1928	14
1929	14
1930	14
1931	14
1932	14
1933	14
1934	14
1935	14
1936	14
1937	14
1938	14
1939	14
1940	14
1941	14
1942	14
1943	14
1944	14
1945	14
1946	14
1947	14
1948	14
1949	14
1950	14
1951	14
1952	14
1953	14
1954	14
1955	14
1956	14
1957	14
1958	14
1959	14
1960	14
1961	14
1962	14
1963	14
1964	14
1965	14
1966	14
1967	14
1968	14
1969	14
1970	14
1971	14
1972	14
1973	14
1974	14
1975	14
1976	14
1977	14
1978	14
1979	14
1980	14
1981	14
1982	14
1983	14
1984	14
1985	14
1986	14
1987	14
1988	14
1989	14
1990	14
1991	14
1992	14
1993	14
1994	14
1995	14
1996	14
1997	14
1998	14
1999	14
2000	14
2001	14
2002	14
2003	14
2004	14
2005	14
2006	14
2007	14
2008	14
2009	14
2010	14
2011	14
2012	14
2013	14
2014	14
2015	14
2016	14
2017	14
2018	14
2019	14
2020	14
2021	14
2022	14
2023	14
2024	14
2025	14
2026	14
2027	14
2028	14
2029	14
2030	14
2031	14
2032	14
2033	14
2034	14
2035	14
2036	14
2037	14
2038	14
2039	14
2040	14
2041	14
2042	14
2043	14
2044	14
2045	14
2046	14
2047	14
2048	14
2049	14
2050	14
2051	14
2052	14
2053	14
2054	14
2055	14
2056	14
2057	14
2058	14
2059	14
2060	14
2061	14
2062	14
2063	14
2064	14
2065	14
2066	14
2067	14
2068	14
2069	14
2070	14
2071	14
2072	14
2073	14
2074	14
2075	14
2076	14
2077	14
2078	14
2079	14
2080	14
2081	14
2082	14
2083	14
2084	14
2085	14
2086	14
2087	14
2088	14
2089	14
2090	14
2091	14
2092	14
2093	14
2094	14
2095	14
2096	14
2097	14
2098	14
2099	14
2100	14
2101	14
2102	14
2103	14
2104	14
2105	14
2106	14
2107	14
2108	14
2109	14
2110	14
2111	14
2112	14
2113	14
2114	14
2115	14
2116	14
2117	14
2118	14
2119	14
2120	14
2121	14
2122	14
2123	14
2124	14
2125	14
2126	14
2127	14
2128	14
2129	14
2130	14
2131	14
2132	14
2133	14
2134	14
2135	14
2136	14
2137	14
2138	14
2139	14
2140	14
2141	14
2142	14
2143	14
2144	14
2145	14
2146	14
2147	14
2148	14
2149	14
2150	14
2151	14
2152	14
2153	14
2154	14
2155	14
2156	14
2157	14
2158	14
2159	14
2160	14
2161	14
2162	14
2163	14
2164	14
2165	14
2166	14
2167	14
2168	14
2169	14
2170	14
2171	14
2172	14
2173	14
2174	14
2175	14
2176	14
2177	14
2178	14
2179	14
2180	14
2181	14
2182	14
2183	14
2184	14
2185	14
2186	14
2187	14
2188	14
2189	14
2190	14
2191	14
2192	14
2193	14
2194	14
2195	14
2196	14
2197	14
2198	14
2199	14
2200	14
2201	14
2202	14
2203	14
2204	14
2205	14
2206	14
2207	14
2208	14
2209	14
2210	14
2211	14
2212	14
2213	14
2214	14
2215	14
2216	14
2217	14
2218	14
2219	14
2220	14
2221	14
2222	14
2223	14
2224	14
2225	14
2226	14
2227	14
2228	14
2229	14
2230	14
2231	14
2232	14
2233	14
2234	14
2235	14
2236	14
2237	14
2238	14
2239	14
2240	14
2241	14
2242	14
2243	14
2244	14
2245	14
2246	14
2247	14
2248	14
2249	14
2250	14
2251	14
2252	14
2253	14
2254	14
2255	14
2256	14
2257	14
2258	14
2259	14
2260	14
2261	14
2262	14
2263	14
2264	14
2265	14
2266	14
2267	14
2268	14
2269	14
2270	14
2271	14
2272	14
2273	14
2274	14
2275	14
2276	14
2277	14
2278	14
2279	14
2280	14
2281	14
2282	14
2283	14
2284	14
2285	14
2286	14
2287	14
2288	14
2289	14
2290	14
2291	14
2292	14
2293	14
2294	14
2295	14
2296	14
2297	14
2298	14
2299	14
2300	14
2301	14
2302	14
2303	14
2304	14
2305	14
2306	14
2307	14
2308	14
2309	14
2310	14
2311	14
2312	14
2313	14
2314	14
2315	14
2316	14
2317	14
2318	14
2319	14
2320	14
2321	14
2322	14
2323	14
2324	14
2325	14
2326	14
2327	14
2328	14
2329	14
2330	14
2331	14
2332	14
2333	14
2334	14
2335	14
2336	14
2337	14
2338	14
2339	14
2340	14
2341	14
2342	14
2343	14
2344	14
2345	14
2346	14
2347	14
2348	14
2349	14
2350	14
2351	14
2352	14
2353	14
2354	14
2355	14
2356	14
2357	14
2358	14
2359	14
2360	14
2361	14
2362	14
2363	14
2364	14
2365	14
2366	14
2367	14
2368	14
2369	14
2370	14
2371	14
2372	14
2373	14
2374	14
2375	14
2376	14
2377	14
2378	14
2379	14
2380	14
2381	14
2382	14
2383	14
2384	14
2385	14
2386	14
2387	14
2388	14
2389	14
2390	14
2391	14
2392	14
2393	14
2394	14
2395	14
2396	14
2397	14
2398	14
2399	14
2400	14
2401	14
2402	14
2403	14
2404	14
2405	14
2406	14
2407	14
2408	14
2409	14
2410	14
2411	14
2412	14
2413	14
2414	14
2415	14
2416	14
2417	14
2418	14
2419	14
2420	14
2421	14
2422	14
2423	14
2424	14
2425	14
2426	14
2427	14
2428	14
2429	14
2430	14
2431	14
2432	14
2433	14
2434	14
2435	14
2436	14
2437	14
2438	14
2439	14
2440	14
2441	14
2442	14
2443	14
2444	14
2445	14
2446	14
2447	14
2448	14
2449	14
2450	14
2451	14
2452	14
2453	14
2454	14
2455	14
2456	14
2457	14
2458	14
2459	14
2460	14
2461	14
2462	14
2463	14
2464	14
2465	14
2466	14
2467	14
2468	14
2469	14
2470	14
2471	14
2472	14
2473	14
2474	14
2475	14
2476	14
2477	14
2478	14
2479	14
2480	14
2481	14
2482	14
2483	14
2484	14
2485	14
2486	14
2487	14
2488	14
2489	14
2490	14
2491	14
2492	14
2493	14
2494	14
2495	14
2496	14
2497	14
2498	14
2499	14
2500	14
2501	14
2502	14
2503	14
2504	14
2505	14
2506	14
2507	14
2508	14
2509	14
2510	14
2511	14
2512	14
2513	14
2514	14
2515	14
2516	14
2517	14
2518	14
2519	14
2520	14
2521	14
2522	14
2523	14
2524	14
2525	14
2526	14
2527	14
2528	14
2529	14
2530	14
2531	14
2532	14
2533	14
2534	14
2535	14
2536	14
2537	14
2538	14
2539	14
2540	14
2541	14
2542	14
2543	14
2544	14
2545	14
2546	14
2547	14
2548	14
2549	14
2550	14
2551	14
2552	14
2553	14
2554	14
2555	14
2556	14
2557	14
2558	14
2559	14
2560	14
2561	14
2562	14
2563	14
2564	14
2565	14
2566	14
2567	14
2568	14
2569	14
2570	14
2571	14
2572	14
2573	14
2574	14
2575	14
2576	14
2577	14
2578	14
2579	14
2580	14
2581	14
2582	14
2583	14
2584	14
2585	14
2586	14
2587	14
2588	14
2589	14
2590	14
2591	14
2592	14
2593	14
2594	14
2595	14
2596	14
2597	14
2598	14
2599	14
2600	14
2601	14
2602	14
2603	14
2604	14
2605	14
2606	14
2607	14
2608	14
2609	14
2610	14
2611	14
2612	14
2613	14
2614	14
2615	14
2616	14
2617	14
2618	14
2619	14
2620	14
2621	14
2622	14
2623	14
2624	14
2625	14
2626	14
2627	14
2628	14
2629	14
2630	14
2631	14
2632	14
2633	14
2634	14
2635	14
2636	14
2637	14
2638	14
2639	14
2640	14
2641	14
2642	14
2643	14
2644	14
2645	14
2646	14
2647	14
2648	14
2649	14
2650	14
2651	14
2652	14
2653	14
2654	14
2655	14
2656	14
2657	14
2658	14
2659	14
2660	14
2661	14
2662	14
2663	14
2664	14
2665	14
2666	14
2667	14
2668	14
2669	14
2670	14
2671	14
2672	14
2673	14
2674	14
2675	14
2676	14
2677	14
2678	14
2679	14
2680	14
2681	14
2682	14
2683	14
2684	14
2685	14
2686	14
2687	14
2688	14
2689	14
2690	14
2691	14
2692	14
2693	14
2694	14
2695	14
2696	14
2697	14
2698	14
2699	14
2700	14
2701	14
2702	14
2703	14
2704	14
2705	14
2706	14
2707	14
2708	14
2709	14
2710	14
2711	14
2712	14
2713	14
2714	14
2715	14
2716	14
2717	14
2718	14
2719	14
2720	14
2721	14
2722	14
2723	14
2724	14
2725	14
2726	14
2727	14
2728	14
2729	14
2730	14
2731	14
2732	14
2733	14
2734	14
2735	14
2736	14
2737	14
2738	14
2739	14
2740	14
2741	14
2742	14
2743	14
2744	14
2745	14
2746	14
2747	14
2748	14
2749	14
2750	14
2751	14
2752	14
2753	14
2754	14
2755	14
2756	14
2757	14
2758	14
2759	14
2760	14
2761	14
2762	14
2763	14
2764	14
2765	14
2766	14
2767	14
2768	14
2769	14
2770	14
2771	14
2772	14
2773	14
2774	14
2775	14
2776	14
2777	14
2778	14
2779	14
2780	14
2781	14
2782	14
2783	14
2784	14
2785	14
2786	14
2787	14
2788	14
2789	14
2790	14
2791	14
2792	14
2793	14
2794	14
2795	14
2796	14
2797	14
2798	14
2799	14
2800	14
2801	14
2802	14
2803	14
2804	14
2805	14
2806	14
2807	14
2808	14
2809	14
2810	14
2811	14
2812	14
2813	14
2814	14
2815	14
2816	14
2817	14
2818	14
2819	14
2820	14
2821	14
2822	14
2823	14
2824	14
2825	14
2826	14
2827	14
2828	14
2829	14
2830	14
2831	14
2832	14
2833	14
2834	14
2835	14
2836	14
2837	14
2838	14
2839	14
2840	14
2841	14
2842	14
2843	14
2844	14
2845	14
2846	14
2847	14
2848	14
2849	14
2850	14
2851	14
2852	14
2853	14
2854	14
2855	14
2856	14
2857	14
2858	14
2859	14
2860	14
2861	14
2862	14
2863	14
2864	14
2865	14
2866	14
2867	14
2868	14
2869	14
2870	14
2871	14
2872	14
2873	14
2874	14
2875	14
2876	14
2877	14
2878	14
2879	14
2880	14
2881	14
2882	14
2883	14
2884	14
2885	14
2886	14
2887	14
2888	14
2889	14
2890	14
2891	14
2892	14
2893	14
2894	14
2895	14
2896	14
2897	14
2898	14
2899	14
2900	14
2901	14
2902	14
2903	14
2904	14
2905	14
2906	14
2907	14
2908	14
2909	14
2910	14
2911	14
2912	14
2913	14
2914	14
2915	14
2916	14
2917	14
2918	14
2919	14
2920	14
2921	14
2922	14
2923	14
2924	14
2925	14
2926	14
2927	14
2928	14
2929	14
2930	14
2931	14
2932	14
2933	14
2934	14
2935	14
2936	14
2937	14
2938	14
2939	14
2940	14
2941	14
2942	14
2943	14
2944	14
2945	14
2946	14
2947	14
2948	14
2949	14
2950	14
2951	14
2952	14
2953	14
2954	14
2955	14
2956	14
2957	14
2958	14
2959	14
2960	14
2961	14
2962	14
2963	14
2964	14
2965	14
2966	14
2967	14
2968	14
2969	14
2970	14
2971	14
2972	14
2973	14
2974	14
2975	14
2976	14
2977	14
2978	14
2979	14
2980	14
2981	14
2982	14
2983	14
2984	14
2985	14
2986	14
2987	14
2988	14
2989	14
2990	14
2991	14
2992	14
2993	14
2994	14
2995	14
2996	14
2997	14
2998	14
2999	14
3000	14
3001	14
3002	14
3003	14
3004	14
3005	14
3006	14
3007	14
3008	14
3009	14
3010	14
3011	14
3012	14
3013	14
3014	14
3015	14
3016	14
3017	14
3018	14
3019	14
3020	14
3021	14
3022	14
3023	14
3024	14
3025	14
3026	14
3027	14
3028	14
3029	14
3030	14
3031	14
3032	14
3033	14
3034	14
3035	14
3036	14
3037	14
3038	14
3039	14
3040	14
3041	14
3042	14
3043	14
3044	14
3045	14
3046	14
3047	14
3048	14
3049	14
3050	14
3051	14
3052	14
3053	14
3054	14
3055	14
3056	14
3057	14
3058	14
3059	14
3060	14
3061	14
3062	14
3063	14
3064	14
3065	14
3066	14
3067	14
3068	14
3069	14
3070	14
3071	14
3072	14
3073	14
3074	14
3075	14
3076	14
3077	14
3078	14
3079	14
3080	14
3081	14
3082	14
3083	14
3084	14
3085	14
3086	14
3087	14
3088	14
3089	14
3090	14
3091	14
3092	14
3093	14
3094	14
3095	14
3096	14
3097	14
3098	14
3099	14
3100	14
3101	14
3102	14
3103	14
3104	14
3105	14
3106	14
3107	14
3108	14
3109	14
3110	14
3111	14
3112	14
3113	14
3114	14
3115	14
3116	14
3117	14
3118	14
3119	14
3120	14
3121	14
3122	14
3123	14
3124	14
3125	14
3126	14
3127	14
3128	14
3129	14
3130	14
3131	14
3132	14
3133	14
3134	14
3135	14
3136	14
3137	14
3138	14
3139	14
3140	14
3141	14
3142	14
3143	14
3144	14
3145	14
3146	14
3147	14
3148	14
3149	14
3150	14
3151	14
3152	14
3153	14
3154	14
3155	14
3156	14
3157	14
3158	14
3159	14
3160	14
3161	14
3162	14
3163	14
3164	14
3165	14
3166	14
3167	14
3168	14
3169	14
3170	14
3171	14
3172	14
3173	14
3174	14
3175	14
3176	14
3177	14
3178	14
3179	14
3180	14
3181	14
3182	14
3183	14
3184	14
3185	14
3186	14
3187	14
3188	14
3189	14
3190	14
3191	14
3192	14
3193	14
3194	14
3195	14
3196	14
3197	14
3198	14
3199	14
3200	14
3201	14
3202	14
3203	14
3204	14
3205	14
3206	14
3207	14
3208	14
3209	14
3210	14
3211	14
3212	14
3213	14
3214	14
3215	14
3216	14
3217	14
3218	14
3219	14
3220	14
3221	14
3222	14
3223	14
3224	14
3225	14
3226	14
3227	14
3228	14
3229	14
3230	14
3231	14
3232	14
3233	14
3234	14
3235	14
3236	14
3237	14
3238	14
3239	14
3240	14
3241	14
3242	14
3243	14
3244	14
3245	14
3246	14
3247	14
3248	14
3249	14
3250	14
3251	14
3252	14
3253	14
3254	14
3255	14
3256	14
3257	14
3258	14
3259	14
3260	14
3261	14
3262	14
3263	14
3264	14
3265	14
3266	14
3267	14
3268	14
3269	14
3270	14
3271	14
3272	14
3273	14
3274	14
3275	14
3276	14
3277	14
3278	14
3279	14
3280	14
3281	14
3282	14
3283	14
3284	14
3285	14
3286	14
3287	14
3288	14
3289	14
3290	14
3291	14
3292	14
3293	14
3294	14
3295	14
3296	14
3297	14
3298	14
3299	14
3300	14
3301	14
3302	14
3303	14
3304	14
3305	14
3306	14
3307	14
3308	14
3309	14
3310	14
3311	14
3312	14
3313	14
3314	14
3315	14
3316	14
3317	14
3318	14
3319	14
3320	14
3321	14
3322	14
3323	14
3324	14
3325	14
3326	14
3327	14
3328	14
3329	14
3330	14
3331	14
3332	14
3333	14
3334	14
3335	14
3336	14
3337	14
3338	14
3339	14
3340	14
3341	14
3342	14
3343	14
3344	14
3345	14
3346	14
3347	14
3348	14
3349	14
3350	14
3351	14
3352	14
3353	15
3354	15
3355	15
3356	15
3357	15
3358	15
3359	15
3360	15
3361	15
3362	15
3363	15
3364	15
3365	15
3366	15
3367	15
3368	15
3369	15
3370	15
3371	15
3372	15
3373	15
3374	15
3375	15
3376	15
3377	15
3378	15
3379	15
3380	15
3381	15
3382	15
3383	15
3384	15
3385	15
3386	15
3387	15
3388	15
3389	15
3390	15
3391	15
3392	15
3393	15
3394	15
3395	15
3396	15
3397	15
3398	15
3399	15
3400	15
3401	15
3402	15
3403	15
3404	15
3405	15
3406	15
3407	15
3408	15
3409	15
3410	15
3411	15
3412	15
3413	15
3414	15
3415	15
3416	15
3417	15
3418	15
3419	15
3420	15
3421	15
3422	15
3423	15
3424	15
3425	15
3426	15
3427	15
3428	15
3429	15
3430	15
3431	15
3432	15
3433	15
3434	15
3435	15
3436	15
3437	15
3438	15
3439	15
3440	15
3441	15
3442	15
3443	15
3444	15
3445	15
3446	15
3447	15
3448	15
3449	15
3450	15
3451	15
3452	15
3453	15
3454	15
3455	15
3456	15
3457	15
3458	15
3459	15
3460	15
3461	15
3462	15
3463	15
3464	15
3465	15
3466	15
3467	15
3468	15
3469	15
3470	15
3471	15
3472	15
3473	15
3474	15
3475	15
3476	15
3477	15
3478	15
3479	15
3480	15
3481	15
3482	15
3483	15
3484	15
3485	15
3486	15
3487	15
3488	15
3489	15
3490	15
3491	15
3492	15
3493	15
3494	15
3495	15
3496	15
3497	15
3498	15
3499	15
3500	15
3501	15
3502	15
3503	15
3504	15
3505	15
3506	15
3507	15
3508	15
3509	15
3510	15
3511	15
3512	15
3513	15
3514	15
3515	15
3516	15
3517	15
3518	15
3519	15
3520	15
3521	15
3522	15
3523	15
3524	15
3525	15
3526	15
3527	15
3528	15
3529	15
3530	15
3531	15
3532	15
3533	15
3534	15
3535	15
3536	15
3537	15
3538	15
3539	15
3540	15
3541	15
3542	15
3543	15
3544	15
3545	15
3546	15
3547	15
3548	15
3549	15
3550	15
3551	15
3552	15
3553	15
3554	15
3555	15
3556	15
3557	15
3558	15
3559	15
3560	15
3561	15
3562	15
3563	15
3564	15
3565	15
3566	15
3567	15
3568	15
3569	15
3570	15
3571	15
3572	15
3573	15
3574	15
3575	15
3576	15
3577	15
3578	15
3579	15
3580	15
3581	15
3582	15
3583	15
3584	15
3585	15
3586	15
3587	15
3588	15
3589	15
3590	15
3591	15
3592	15
3593	15
3594	15
3595	15
3596	15
3597	15
3598	15
3599	15
3600	15
3601	15
3602	15
3603	15
3604	15
3605	15
3606	15
3607	15
3608	15
3609	15
3610	15
3611	15
3612	15
3613	15
3614	15
3615	15
3616	15
3617	15
3618	15
3619	15
3620	15
3621	15
3622	15
3623	15
3624	15
3625	15
3626	15
3627	15
3628	15
3629	15
3630	15
3631	15
3632	15
3633	15
3634	15
3635	15
3636	15
3637	15
3638	15
3639	15
3640	15
3641	15
3642	15
3643	15
3644	15
3645	15
3646	15
3647	15
3648	15
3649	15
3650	15
3651	15
3652	15
3653	15
3654	15
3655	15
3656	15
3657	15
3658	15
3659	15
3660	15
3661	15
3662	15
3663	15
3664	15
3665	15
3666	15
3667	15
3668	15
3669	15
3670	15
3671	15
3672	15
3673	15
3674	15
3675	15
3676	15
3677	15
3678	15
3679	15
3680	15
3681	15
3682	15
3683	15
3684	15
3685	15
3686	15
3687	15
3688	15
3689	15
3690	15
3691	15
3692	15
3693	15
3694	15
3695	15
3696	15
3697	15
3698	15
3699	15
3700	15
3701	15
3702	15
3703	15
3704	15
3705	15
3706	15
3707	15
3708	15
3709	15
3710	15
3711	15
3712	15
3713	15
3714	15
3715	15
3716	15
3717	15
3718	15
3719	15
3720	15
3721	15
3722	15
3723	15
3724	15
3725	15
3726	15
3727	15
3728	15
3729	15
3730	15
3731	15
3732	15
3733	15
3734	15
3735	15
3736	15
3737	15
3738	15
3739	15
3740	15
3741	15
3742	15
3743	15
3744	15
3745	15
3746	15
3747	15
3748	15
3749	15
3750	15
3751	15
3752	15
3753	15
3754	15
3755	15
3756	15
3757	15
3758	15
3759	15
3760	15
3761	15
3762	15
3763	15
3764	15
3765	15
3766	15
3767	15
3768	15
3769	15
3770	15
3771	15
3772	15
3773	15
3774	15
3775	15
3776	15
3777	15
3778	15
3779	15
3780	15
3781	15
3782	15
3783	15
3784	15
3785	15
3786	15
3787	15
3788	15
3789	15
3790	15
3791	15
3792	15
3793	15
3794	15
3795	15
3796	15
3797	15
3798	15
3799	15
3800	15
3801	15
3802	15
3803	15
3804	15
3805	15
3806	15
3807	15
3808	15
3809	15
3810	15
3811	15
3812	15
3813	15
3814	15
3815	15
3816	15
3817	15
3818	15
3819	15
3820	15
3821	15
3822	15
3823	15
3824	15
3825	15
3826	15
3827	15
3828	15
3829	15
3830	15
3831	15
3832	15
3833	15
3834	15
3835	15
3836	15
3837	15
3838	15
3839	15
3840	15
3841	15
3842	15
3843	15
3844	15
3845	15
3846	15
3847	15
3848	15
3849	15
3850	15
3851	15
3852	15
3853	15
3854	15
3855	15
3856	15
3857	15
3858	15
3859	15
3860	15
3861	15
3862	15
3863	15
3864	15
3865	15
3866	15
3867	15
3868	15
3869	15
3870	15
3871	15
3872	15
3873	15
3874	15
3875	15
3876	15
3877	15
3878	15
3879	15
3880	15
3881	15
3882	15
3883	15
3884	15
3885	15
3886	15
3887	15
3888	15
3889	15
3890	15
3891	15
3892	15
3893	15
3894	15
3895	15
3896	15
3897	15
3898	15
3899	15
3900	15
3901	15
3902	15
3903	15
3904	15
3905	15
3906	15
3907	15
3908	15
3909	15
3910	15
3911	15
3912	15
3913	15
3914	15
3915	15
3916	15
3917	15
3918	15
3919	15
3920	15
3921	15
3922	15
3923	15
3924	15
3925	15
3926	15
3927	15
3928	15
3929	15
3930	15
3931	15
3932	15
3933	15
3934	15
3935	15
3936	15
3937	15
3938	15
3939	15
3940	15
3941	15
3942	15
3943	15
3944	15
3945	15
3946	15
3947	15
3948	15
3949	15
3950	15
3951	15
3952	15
3953	15
3954	15
3955	15
3956	15
3957	15
3958	15
3959	15
3960	15
3961	15
3962	15
3963	15
3964	15
3965	15
3966	15
3967	15
3968	15
3969	15
3970	15
3971	15
3972	15
3973	15
3974	15
3975	15
3976	15
3977	15
3978	15
3979	15
3980	15
3981	15
3982	15
3983	15
3984	15
3985	15
3986	15
3987	15
3988	15
3989	15
3990	15
3991	15
3992	15
3993	15
3994	15
3995	15
3996	15
3997	15
3998	15
3999	15
4000	15
4001	15
4002	15
4003	15
4004	15
4005	15
4006	15
4007	15
4008	15
4009	15
4010	15
4011	15
4012	15
4013	15
4014	15
4015	15
4016	15
4017	15
4018	15
4019	15
4020	15
4021	15
4022	15
4023	15
4024	15
4025	15
4026	15
4027	15
4028	15
4029	15
4030	15
4031	15
4032	15
4033	15
4034	15
4035	15
4036	15
4037	15
4038	15
4039	15
4040	15
4041	15
4042	15
4043	15
4044	15
4045	15
4046	15
4047	15
4048	15
4049	15
4050	15
4051	15
4052	15
4053	15
4054	15
4055	15
4056	15
4057	15
4058	15
4059	15
4060	15
4061	15
4062	15
4063	15
4064	15
4065	15
4066	15
4067	15
4068	15
4069	15
4070	15
4071	15
4072	15
4073	15
4074	15
4075	15
4076	15
4077	15
4078	15
4079	15
4080	15
4081	15
4082	15
4083	15
4084	15
4085	15
4086	15
4087	15
4088	15
4089	15
4090	15
4091	15
4092	15
4093	15
4094	15
4095	15
4096	15
4097	15
4098	15
4099	15
4100	15
4101	15
4102	15
4103	15
4104	15
4105	15
4106	15
4107	15
4108	15
4109	15
4110	15
4111	15
4112	15
4113	15
4114	15
4115	15
4116	15
4117	15
4118	15
4119	15
4120	15
4121	15
4122	15
4123	15
4124	15
4125	15
4126	15
4127	15
4128	15
4129	15
4130	15
4131	15
4132	15
4133	15
4134	15
4135	15
4136	15
4137	15
4138	15
4139	15
4140	15
4141	15
4142	15
4143	15
4144	15
4145	15
4146	15
4147	15
4148	15
4149	15
4150	15
4151	15
4152	15
4153	15
4154	15
4155	15
4156	15
4157	15
4158	15
4159	15
4160	15
4161	15
4162	15
4163	15
4164	15
4165	15
4166	15
4167	15
4168	15
4169	15
4170	15
4171	15
4172	15
4173	15
4174	15
4175	15
4176	15
4177	15
4178	15
4179	15
4180	15
4181	15
4182	15
4183	15
4184	15
4185	15
4186	15
4187	15
4188	15
4189	15
4190	15
4191	15
4192	15
4193	15
4194	15
4195	15
4196	15
4197	15
4198	15
4199	15
4200	15
4201	15
4202	15
4203	15
4204	15
4205	15
4206	15
4207	15
4208	15
4209	15
4210	15
4211	15
4212	15
4213	15
4214	15
4215	15
4216	15
4217	15
4218	15
4219	15
4220	15
4221	15
4222	15
4223	15
4224	15
4225	15
4226	15
4227	15
4228	15
4229	15
4230	15
4231	15
4232	15
4233	15
4234	15
4235	15
4236	15
4237	15
4238	15
4239	15
4240	15
4241	15
4242	15
4243	15
4244	15
4245	15
4246	15
4247	15
4248	15
4249	15
4250	15
4251	15
4252	15
4253	15
4254	15
4255	15
4256	15
4257	15
4258	15
4259	15
4260	15
4261	15
4262	15
4263	15
4264	15
4265	15
4266	15
4267	15
4268	15
4269	15
4270	15
4271	15
4272	15
4273	15
4274	15
4275	15
4276	15
4277	15
4278	15
4279	15
4280	15
4281	15
4282	15
4283	15
4284	15
4285	15
4286	15
4287	15
4288	15
4289	15
4290	15
4291	15
4292	15
4293	15
4294	15
4295	15
4296	15
4297	15
4298	15
4299	15
4300	15
4301	15
4302	15
4303	15
4304	15
4305	15
4306	15
4307	15
4308	15
4309	15
4310	15
4311	15
4312	15
4313	15
4314	15
4315	15
4316	15
4317	15
4318	15
4319	15
4320	15
4321	15
4322	15
4323	15
4324	15
4325	15
4326	15
4327	15
4328	15
4329	15
4330	15
4331	15
4332	15
4333	15
4334	15
4335	15
4336	15
4337	15
4338	15
4339	15
4340	15
4341	15
4342	15
4343	15
4344	15
4345	15
4346	15
4347	15
4348	15
4349	15
4350	15
4351	15
4352	15
4353	15
4354	15
4355	15
4356	15
4357	15
4358	15
4359	15
4360	15
4361	15
4362	15
4363	15
4364	15
4365	15
4366	15
4367	15
4368	15
4369	15
4370	15
4371	15
4372	15
4373	15
4374	15
4375	15
4376	15
4377	15
4378	15
4379	15
4380	15
4381	15
4382	15
4383	15
4384	15
4385	15
4386	15
4387	15
4388	15
4389	15
4390	15
4391	15
4392	15
4393	15
4394	15
4395	15
4396	15
4397	15
4398	15
4399	15
4400	15
4401	15
4402	15
4403	15
4404	15
4405	15
4406	15
4407	15
4408	15
4409	15
4410	15
4411	15
4412	15
4413	15
4414	15
4415	15
4416	15
4417	15
4418	15
4419	15
4420	15
4421	15
4422	15
4423	15
4424	15
4425	15
4426	15
4427	15
4428	15
4429	15
4430	15
4431	15
4432	15
4433	15
4434	15
4435	15
4436	15
4437	15
4438	15
4439	15
4440	15
4441	15
4442	15
4443	15
4444	15
4445	15
4446	15
4447	15
4448	15
4449	15
4450	15
4451	15
4452	15
4453	15
4454	15
4455	15
4456	15
4457	15
4458	15
4459	15
4460	15
4461	15
4462	15
4463	15
4464	15
4465	15
4466	15
4467	15
4468	15
4469	15
4470	15
4471	15
4472	15
4473	15
4474	15
4475	15
4476	15
4477	15
4478	15
4479	15
4480	15
4481	15
4482	15
4483	15
4484	15
4485	15
4486	15
4487	15
4488	15
4489	15
4490	15
4491	15
4492	15
4493	15
4494	15
4495	15
4496	15
4497	15
4498	15
4499	15
4500	15
4501	15
4502	15
4503	15
4504	15
4505	15
4506	15
4507	15
4508	15
4509	15
4510	15
4511	15
4512	15
4513	15
4514	15
4515	15
4516	15
4517	15
4518	15
4519	15
4520	15
4521	15
4522	15
4523	15
4524	15
4525	15
4526	15
4527	15
4528	15
4529	15
4530	15
4531	15
4532	15
4533	15
4534	15
4535	15
4536	15
4537	15
4538	15
4539	15
4540	15
4541	15
4542	15
4543	15
4544	15
4545	15
4546	15
4547	15
4548	15
4549	15
4550	15
4551	15
4552	15
4553	15
4554	15
4555	15
4556	15
4557	15
4558	15
4559	15
4560	15
4561	15
4562	15
4563	15
4564	15
4565	15
4566	15
4567	15
4568	15
4569	15
4570	15
4571	15
4572	15
4573	15
4574	15
4575	15
4576	15
4577	15
4578	15
4579	15
4580	15
4581	15
4582	15
4583	15
4584	15
4585	15
4586	15
4587	15
4588	15
4589	15
4590	15
4591	15
4592	15
4593	15
4594	15
4595	15
4596	15
4597	15
4598	15
4599	15
4600	15
4601	15
4602	15
4603	15
4604	15
4605	15
4606	15
4607	15
4608	15
4609	15
4610	15
4611	15
4612	15
4613	15
4614	15
4615	15
4616	15
4617	15
4618	15
4619	15
4620	15
4621	15
4622	15
4623	15
4624	15
4625	15
4626	15
4627	15
4628	15
4629	15
4630	15
4631	15
4632	15
4633	15
4634	16
4635	16
4636	16
4637	16
4638	16
4639	16
4640	16
4641	16
4642	16
4643	16
4644	16
4645	16
4646	16
4647	16
4648	16
4649	16
4650	16
4651	16
4652	16
4653	16
4654	16
4655	16
4656	16
4657	16
4658	16
4659	16
4660	16
4661	16
4662	16
4663	16
4664	16
4665	16
4666	16
4667	16
4668	16
4669	16
4670	16
4671	16
4672	16
4673	16
4674	16
4675	16
4676	16
4677	16
4678	16
4679	16
4680	16
4681	16
4682	16
4683	16
4684	16
4685	16
4686	16
4687	16
4688	16
4689	16
4690	16
4691	16
4692	16
4693	16
4694	16
4695	16
4696	16
4697	16
4698	16
4699	16
4700	16
4701	16
4702	16
4703	16
4704	16
4705	16
4706	16
4707	16
4708	16
4709	16
4710	16
4711	16
4712	16
4713	16
4714	16
4715	16
4716	16
4717	16
4718	16
4719	16
4720	16
4721	16
4722	16
4723	16
4724	16
4725	16
4726	16
4727	16
4728	16
4729	16
4730	16
4731	16
4732	16
4733	16
4734	16
4735	16
4736	16
4737	16
4738	16
4739	16
4740	16
4741	16
4742	16
4743	16
4744	16
4745	16
4746	16
4747	16
4748	16
4749	16
4750	16
4751	16
4752	16
4753	16
4754	16
4755	16
4756	16
4757	16
4758	16
4759	16
4760	16
4761	16
4762	16
4763	16
4764	16
4765	16
4766	16
4767	16
4768	16
4769	16
4770	16
4771	16
4772	16
4773	16
4774	16
4775	16
4776	16
4777	16
4778	16
4779	16
4780	16
4781	16
4782	16
4783	16
4784	16
4785	16
4786	16
4787	16
4788	16
4789	16
4790	16
4791	16
4792	16
4793	16
4794	16
4795	16
4796	16
4797	16
4798	16
4799	16
4800	16
4801	16
4802	16
4803	16
4804	16
4805	16
4806	16
4807	16
4808	16
4809	16
4810	16
4811	16
4812	16
4813	16
4814	16
4815	16
4816	16
4817	16
4818	16
4819	16
4820	16
4821	16
4822	16
4823	16
4824	16
4825	16
4826	16
4827	16
4828	16
4829	16
4830	16
4831	16
4832	16
4833	16
4834	16
4835	16
4836	16
4837	16
4838	16
4839	16
4840	16
4841	16
4842	16
4843	16
4844	16
4845	16
4846	16
4847	16
4848	16
4849	16
4850	16
4851	16
4852	16
4853	16
4854	16
4855	16
4856	16
4857	16
4858	16
4859	16
4860	16
4861	16
4862	16
4863	16
4864	16
4865	16
4866	16
4867	16
4868	16
4869	16
4870	16
4871	16
4872	16
4873	16
4874	16
4875	16
4876	16
4877	16
4878	16
4879	16
4880	16
4881	16
4882	16
4883	16
4884	16
4885	16
4886	16
4887	16
4888	16
4889	16
4890	16
4891	16
4892	16
4893	16
4894	16
4895	16
4896	16
4897	16
4898	16
4899	16
4900	16
4901	16
4902	16
4903	16
4904	16
4905	16
4906	16
4907	16
4908	16
4909	16
4910	16
4911	16
4912	16
4913	16
4914	16
4915	16
4916	16
4917	16
4918	16
4919	16
4920	16
4921	16
4922	16
4923	16
4924	16
4925	16
4926	16
4927	16
4928	16
4929	16
4930	16
4931	16
4932	16
4933	16
4934	16
4935	16
4936	16
4937	16
4938	16
4939	16
4940	16
4941	16
4942	16
4943	16
4944	16
4945	16
4946	16
4947	16
4948	16
4949	16
4950	16
4951	16
4952	16
4953	16
4954	16
4955	16
4956	16
4957	16
4958	16
4959	16
4960	16
4961	16
4962	16
4963	16
4964	16
4965	16
4966	16
4967	16
4968	16
4969	16
4970	16
4971	16
4972	16
4973	16
4974	16
4975	16
4976	16
4977	16
4978	16
4979	16
4980	16
4981	16
4982	16
4983	16
4984	16
4985	16
4986	16
4987	16
4988	16
4989	16
4990	16
4991	16
4992	16
4993	16
4994	16
4995	16
4996	16
4997	16
4998	16
4999	16
5000	16
5001	16
5002	16
5003	16
5004	16
5005	16
5006	16
5007	16
5008	16
5009	16
5010	16
5011	16
5012	16
5013	16
5014	16
5015	16
5016	16
5017	16
5018	16
5019	16
5020	16
5021	16
5022	16
5023	16
5024	16
5025	16
5026	16
5027	16
5028	16
5029	16
5030	16
5031	16
5032	16
5033	16
5034	16
5035	16
5036	16
5037	16
5038	16
5039	16
5040	16
5041	16
5042	16
5043	16
5044	16
5045	16
5046	16
5047	16
5048	16
5049	16
5050	16
5051	16
5052	16
5053	16
5054	16
5055	16
5056	16
5057	16
5058	16
5059	16
5060	16
5061	16
5062	16
5063	16
5064	16
5065	16
5066	16
5067	16
5068	16
5069	16
5070	16
5071	16
5072	16
5073	16
5074	16
5075	16
5076	16
5077	16
5078	17
5079	17
5080	17
5081	17
5082	17
5083	17
5084	17
5085	17
5086	17
5087	17
5088	17
5089	17
5090	17
5091	17
5092	17
5093	17
5094	17
5095	17
5096	17
5097	17
5098	17
5099	17
5100	17
5101	17
5102	17
5103	17
5104	17
5105	17
5106	17
5107	17
5108	17
5109	17
5110	17
5111	17
5112	17
5113	17
5114	17
5115	17
5116	17
5117	17
5118	17
5119	17
5120	17
5121	17
5122	17
5123	17
5124	17
5125	17
5126	17
5127	17
5128	17
5129	17
5130	17
5131	17
5132	17
5133	17
5134	17
5135	17
5136	17
5137	17
5138	17
5139	17
5140	17
5141	17
5142	17
5143	17
5144	17
5145	17
5146	17
5147	17
5148	17
5149	17
5150	17
5151	17
5152	17
5153	17
5154	17
5155	17
5156	17
5157	17
5158	17
5159	17
5160	17
5161	17
5162	17
5163	17
5164	17
5165	17
5166	17
5167	17
5168	17
5169	17
5170	17
5171	17
5172	17
5173	17
5174	17
5175	17
5176	17
5177	17
5178	17
5179	17
5180	17
5181	17
5182	17
5183	17
5184	17
5185	17
5186	17
5187	17
5188	17
5189	17
5190	17
5191	17
5192	17
5193	17
5194	17
5195	17
5196	17
5197	17
5198	17
5199	17
5200	17
5201	17
5202	17
5203	17
5204	17
5205	17
5206	17
5207	17
5208	17
5209	17
5210	17
5211	17
5212	17
5213	17
5214	17
5215	17
5216	17
5217	17
5218	17
5219	17
5220	17
5221	17
5222	17
5223	17
5224	17
5225	17
5226	17
5227	17
5228	17
5229	17
5230	17
5231	17
5232	17
5233	17
5234	17
5235	17
5236	17
5237	17
5238	17
5239	17
5240	17
5241	17
5242	17
5243	17
5244	17
5245	17
5246	17
5247	17
5248	17
5249	17
5250	17
5251	17
5252	17
5253	17
5254	17
5255	17
5256	17
5257	17
5258	17
5259	17
5260	17
5261	17
5262	17
5263	17
5264	17
5265	17
5266	17
5267	17
5268	17
5269	17
5270	17
5271	17
5272	17
5273	17
5274	17
5275	17
5276	17
5277	17
5278	17
5279	17
5280	17
5281	17
5282	17
5283	17
5284	17
5285	17
5286	17
5287	17
5288	17
5289	17
5290	17
5291	17
5292	17
5293	17
5294	17
5295	17
5296	17
5297	17
5298	17
5299	17
5300	17
5301	17
5302	17
5303	17
5304	17
5305	17
5306	17
5307	17
5308	17
5309	17
5310	17
5311	17
5312	17
5313	17
5314	17
5315	17
5316	17
5317	17
5318	17
5319	17
5320	17
5321	17
5322	17
5323	17
5324	17
5325	17
5326	17
5327	17
5328	17
5329	17
5330	17
5331	17
5332	17
5333	17
5334	17
5335	17
5336	17
5337	17
5338	17
5339	17
5340	17
5341	17
5342	17
5343	17
5344	17
5345	17
5346	17
5347	17
5348	17
5349	17
5350	17
5351	17
5352	17
5353	17
5354	17
5355	17
5356	17
5357	17
5358	17
5359	17
5360	17
5361	17
5362	17
5363	17
5364	17
5365	17
5366	17
5367	17
5368	17
5369	17
5370	17
5371	17
5372	17
5373	17
5374	17
5375	17
5376	17
5377	17
5378	17
5379	17
5380	17
5381	17
5382	17
5383	17
5384	17
5385	17
5386	17
5387	17
5388	17
5389	17
5390	17
5391	17
5392	17
5393	17
5394	17
5395	17
5396	17
5397	17
5398	17
5399	17
5400	17
5401	17
5402	17
5403	17
5404	17
5405	17
5406	17
5407	17
5408	17
5409	17
5410	17
5411	17
5412	17
5413	17
5414	17
5415	17
5416	17
5417	17
5418	17
5419	17
5420	17
5421	17
5422	17
5423	17
5424	17
5425	17
5426	17
5427	17
5428	17
5429	17
5430	17
5431	17
5432	17
5433	17
5434	17
5435	17
5436	17
5437	17
5438	17
5439	17
5440	17
5441	17
5442	17
5443	17
5444	17
5445	17
5446	17
5447	17
5448	17
5449	17
5450	17
5451	17
5452	17
5453	17
5454	17
5455	17
5456	17
5457	17
5458	17
5459	17
5460	17
5461	17
5462	17
5463	17
5464	17
5465	17
5466	17
5467	17
5468	17
5469	17
5470	17
5471	17
5472	17
5473	17
5474	17
5475	17
5476	17
5477	17
5478	17
5479	17
5480	17
5481	17
5482	17
5483	17
5484	17
5485	17
5486	17
5487	17
5488	17
5489	17
5490	17
5491	17
5492	17
5493	17
5494	17
5495	17
5496	17
5497	17
5498	17
5499	17
5500	17
5501	17
5502	17
5503	17
5504	17
5505	17
5506	17
5507	17
5508	17
5509	17
5510	17
5511	17
5512	17
5513	17
5514	17
5515	17
5516	17
5517	17
5518	17
5519	17
5520	17
5521	17
5522	17
5523	17
5524	17
5525	17
5526	17
5527	17
5528	17
5529	17
5530	17
5531	17
5532	17
5533	17
5534	17
5535	17
5536	17
5537	17
5538	17
5539	17
5540	17
5541	17
5542	17
5543	17
5544	17
5545	17
5546	17
5547	17
5548	17
5549	17
5550	17
5551	17
5552	17
5553	17
5554	17
5555	17
5556	17
5557	17
5558	17
5559	17
5560	17
5561	17
5562	17
5563	17
5564	17
5565	17
5566	17
5567	17
5568	17
5569	17
5570	17
5571	17
5572	17
5573	17
5574	17
5575	17
5576	17
5577	17
5578	17
5579	17
5580	17
5581	17
5582	17
5583	17
5584	17
5585	17
5586	17
5587	17
5588	17
5589	17
5590	17
5591	17
5592	17
5593	17
5594	17
5595	17
5596	17
5597	17
5598	17
5599	17
5600	17
5601	17
5602	17
5603	17
5604	17
5605	17
5606	17
5607	17
5608	17
5609	17
5610	17
5611	17
5612	17
5613	17
5614	17
5615	17
5616	17
5617	17
5618	17
5619	17
5620	17
5621	17
5622	17
5623	17
5624	17
5625	17
5626	17
5627	17
5628	17
5629	17
5630	17
5631	17
5632	17
5633	17
5634	17
5635	17
5636	17
5637	17
5638	17
5639	17
5640	17
5641	17
5642	17
5643	17
5644	17
5645	17
5646	17
5647	17
5648	17
5649	17
5650	17
5651	17
5652	17
5653	17
5654	17
5655	17
5656	17
5657	17
5658	17
5659	17
5660	17
5661	17
5662	17
5663	17
5664	17
5665	17
5666	17
5667	17
5668	17
5669	17
5670	17
5671	17
5672	17
5673	17
5674	17
5675	17
5676	17
5677	17
5678	17
5679	17
5680	17
5681	17
5682	17
5683	17
5684	17
5685	17
5686	17
5687	17
5688	17
5689	17
5690	17
5691	17
5692	17
5693	17
5694	17
5695	17
5696	17
5697	17
5698	17
5699	17
5700	17
5701	17
5702	17
5703	17
5704	17
5705	17
5706	17
5707	17
5708	17
5709	17
5710	17
5711	17
5712	17
5713	17
5714	17
5715	17
5716	17
5717	17
5718	17
5719	17
5720	17
5721	17
5722	17
5723	17
5724	17
5725	17
5726	17
5727	17
5728	17
5729	17
5730	17
5731	17
5732	17
5733	17
5734	17
5735	17
5736	17
5737	17
5738	17
5739	17
5740	17
5741	17
5742	17
5743	17
5744	17
5745	17
5746	17
5747	17
5748	17
5749	17
5750	17
5751	17
5752	17
5753	17
5754	17
5755	17
5756	17
5757	17
5758	17
5759	17
5760	17
5761	17
5762	17
5763	17
5764	17
5765	17
5766	17
5767	17
5768	17
5769	17
5770	17
5771	17
5772	17
5773	17
5774	17
5775	17
5776	17
5777	17
5778	17
5779	17
5780	17
5781	17
5782	17
5783	17
5784	17
5785	17
5786	17
5787	17
5788	17
5789	17
5790	17
5791	17
5792	17
5793	17
5794	17
5795	17
5796	17
5797	17
5798	17
5799	17
5800	17
5801	17
5802	17
5803	17
5804	17
5805	17
5806	17
5807	17
5808	17
5809	17
5810	17
5811	17
5812	17
5813	17
5814	17
5815	17
5816	17
5817	17
5818	17
5819	17
5820	17
5821	17
5822	17
5823	17
5824	17
5825	17
5826	17
5827	17
5828	17
5829	17
5830	17
5831	17
5832	17
5833	17
5834	17
5835	17
5836	17
5837	17
5838	17
5839	17
5840	17
5841	17
5842	17
5843	17
5844	17
5845	17
5846	17
5847	17
5848	17
5849	17
5850	17
5851	17
5852	17
5853	17
5854	17
5855	17
5856	17
5857	17
5858	17
5859	17
5860	17
5861	17
5862	17
5863	17
5864	17
5865	17
5866	17
5867	17
5868	17
5869	17
5870	17
5871	17
5872	17
5873	17
5874	17
5875	17
5876	17
5877	17
5878	17
5879	17
5880	17
5881	17
5882	17
5883	17
5884	17
5885	17
5886	17
5887	17
5888	17
5889	17
5890	17
5891	17
5892	17
5893	17
5894	17
5895	17
5896	17
5897	17
5898	17
5899	17
5900	17
5901	17
5902	17
5903	17
5904	17
5905	17
5906	17
5907	17
5908	17
5909	17
5910	17
5911	17
5912	17
5913	17
5914	17
5915	17
5916	17
5917	17
5918	17
5919	17
5920	17
5921	17
5922	17
5923	17
5924	17
5925	17
5926	17
5927	17
5928	17
5929	17
5930	17
5931	17
5932	17
5933	17
5934	17
5935	17
5936	17
5937	17
5938	17
5939	17
5940	17
5941	17
5942	17
5943	17
5944	17
5945	17
5946	17
5947	17
5948	17
5949	17
5950	17
5951	17
5952	17
5953	17
5954	17
5955	17
5956	17
5957	17
5958	17
5959	17
5960	17
5961	17
5962	17
5963	17
5964	17
5965	17
5966	17
5967	17
5968	17
5969	17
5970	17
5971	17
5972	17
5973	17
5974	17
5975	17
5976	17
5977	17
5978	17
5979	17
5980	17
5981	17
5982	17
5983	17
5984	17
5985	17
5986	17
5987	17
5988	17
5989	17
5990	17
5991	17
5992	17
5993	17
5994	17
5995	17
5996	17
5997	17
5998	17
5999	17
6000	17
6001	17
6002	17
6003	17
6004	17
6005	17
6006	17
6007	17
6008	17
6009	17
6010	17
6011	17
6012	17
6013	17
6014	17
6015	17
6016	17
6017	17
6018	17
6019	17
6020	17
6021	17
6022	17
6023	17
6024	17
6025	17
6026	17
6027	17
6028	17
6029	17
6030	17
6031	17
6032	17
6033	17
6034	17
6035	17
6036	17
6037	17
6038	17
6039	17
6040	17
6041	17
6042	17
6043	17
6044	17
6045	17
6046	17
6047	17
6048	17
6049	17
6050	17
6051	17
6052	17
6053	17
6054	17
6055	17
6056	17
6057	17
6058	17
6059	17
6060	17
6061	17
6062	17
6063	17
6064	17
6065	17
6066	17
6067	17
6068	17
6069	17
6070	17
6071	17
6072	17
6073	17
6074	17
6075	17
6076	17
6077	17
6078	17
6079	17
6080	17
6081	17
6082	17
6083	17
6084	17
6085	17
6086	17
6087	17
6088	17
6089	17
6090	17
6091	17
6092	17
6093	17
6094	17
6095	17
6096	17
6097	17
6098	17
6099	17
6100	17
6101	17
6102	17
6103	17
6104	17
6105	17
6106	17
6107	17
6108	17
6109	17
6110	17
6111	17
6112	17
6113	17
6114	17
6115	17
6116	17
6117	17
6118	17
6119	17
6120	17
6121	17
6122	17
6123	17
6124	17
6125	17
6126	17
6127	17
6128	17
6129	17
6130	17
6131	17
6132	17
6133	17
6134	17
6135	17
6136	17
6137	17
6138	17
6139	17
6140	17
6141	17
6142	17
6143	17
6144	17
6145	17
6146	17
6147	17
6148	17
6149	17
6150	17
6151	17
6152	17
6153	17
6154	17
6155	17
6156	17
6157	17
6158	17
6159	17
6160	17
6161	17
6162	17
6163	17
6164	17
6165	17
6166	17
6167	17
6168	17
6169	17
6170	17
6171	17
6172	17
6173	17
6174	17
6175	17
6176	17
6177	17
6178	17
6179	17
6180	17
6181	17
6182	17
6183	17
6184	17
6185	17
6186	17
6187	17
6188	17
6189	17
6190	17
6191	17
6192	17
6193	17
6194	17
6195	17
6196	17
6197	17
6198	17
6199	17
6200	17
6201	17
6202	17
6203	17
6204	17
6205	17
6206	17
6207	17
6208	17
6209	17
6210	17
6211	17
6212	17
6213	17
6214	17
6215	17
6216	17
6217	17
6218	17
6219	17
6220	17
6221	17
6222	17
6223	17
6224	17
6225	17
6226	17
6227	17
6228	17
6229	17
6230	17
6231	17
6232	17
6233	17
6234	17
6235	17
6236	17
6237	17
6238	17
6239	17
6240	17
6241	17
6242	17
6243	17
6244	17
6245	17
6246	17
6247	17
6248	17
6249	17
6250	17
6251	17
6252	17
6253	17
6254	17
6255	17
6256	17
6257	17
6258	17
6259	17
6260	17
6261	17
6262	17
6263	17
6264	17
6265	17
6266	17
6267	17
6268	17
6269	17
6270	17
6271	17
6272	17
6273	17
6274	17
6275	17
6276	17
6277	17
6278	17
6279	17
6280	17
6281	17
6282	17
6283	17
6284	17
6285	17
6286	17
6287	17
6288	17
6289	17
6290	17
6291	17
6292	17
6293	17
6294	17
6295	17
6296	17
6297	17
6298	17
6299	17
6300	17
6301	17
6302	17
6303	17
6304	17
6305	17
6306	17
6307	17
6308	17
6309	17
6310	17
6311	17
6312	17
6313	17
6314	17
6315	17
6316	17
6317	17
6318	17
6319	17
6320	17
6321	17
6322	17
6323	17
6324	17
6325	17
6326	17
6327	17
6328	17
6329	17
6330	17
6331	17
6332	17
6333	17
6334	17
6335	17
6336	17
6337	17
6338	17
6339	17
6340	17
6341	17
6342	17
6343	17
6344	17
6345	17
6346	17
6347	17
6348	17
6349	17
6350	17
6351	17
6352	17
6353	17
6354	17
6355	17
6356	17
6357	17
6358	17
6359	17
6360	17
6361	17
6362	17
6363	17
6364	17
6365	17
6366	17
6367	17
6368	17
6369	17
6370	17
6371	17
6372	17
6373	17
6374	17
6375	17
6376	17
6377	17
6378	17
6379	17
6380	17
6381	17
6382	17
6383	17
6384	17
6385	17
6386	17
6387	17
6388	17
6389	17
6390	17
6391	17
6392	17
6393	17
6394	17
6395	17
6396	17
6397	17
6398	17
6399	17
6400	17
6401	17
6402	17
6403	17
6404	17
6405	17
6406	17
6407	17
6408	17
6409	17
6410	17
6411	17
6412	17
6413	17
6414	17
6415	17
6416	17
6417	17
6418	17
6419	17
6420	17
6421	17
6422	17
6423	17
6424	17
6425	17
6426	17
6427	17
6428	17
6429	17
6430	17
6431	17
6432	17
6433	17
6434	17
6435	17
6436	17
6437	17
6438	17
6439	17
6440	17
6441	17
6442	17
6443	17
6444	17
6445	17
6446	17
6447	17
6448	17
6449	17
6450	17
6451	17
6452	17
6453	17
6454	17
6455	17
6456	17
6457	17
6458	17
6459	17
6460	17
6461	17
6462	17
6463	17
6464	17
6465	17
6466	17
6467	17
6468	17
6469	17
6470	17
6471	17
6472	17
6473	17
6474	17
6475	17
6476	17
6477	17
6478	17
6479	17
6480	17
6481	17
6482	17
6483	17
6484	17
6485	17
6486	17
6487	17
6488	17
6489	17
6490	17
6491	17
6492	17
6493	17
6494	17
6495	17
6496	17
6497	17
6498	17
6499	17
6500	17
6501	17
6502	17
6503	17
6504	17
6505	17
6506	17
6507	17
6508	17
6509	17
6510	17
6511	17
6512	17
6513	17
6514	17
6515	17
6516	17
6517	17
6518	17
6519	17
6520	17
6521	17
6522	17
6523	17
6524	17
6525	17
6526	17
6527	17
6528	17
6529	17
6530	17
6531	17
6532	17
6533	17
6534	17
6535	17
6536	17
6537	17
6538	17
6539	17
6540	17
6541	17
6542	17
6543	17
6544	17
6545	17
6546	17
6547	17
6548	17
6549	17
6550	17
6551	17
6552	17
6553	17
6554	17
6555	17
6556	17
6557	17
6558	17
6559	17
6560	17
6561	17
6562	17
6563	17
6564	17
6565	17
6566	17
6567	17
6568	17
6569	17
6570	17
6571	17
6572	17
6573	17
6574	17
6575	17
6576	17
6577	17
6578	17
6579	17
6580	17
6581	17
6582	17
6583	17
6584	17
6585	17
6586	17
6587	17
6588	17
6589	17
6590	17
6591	17
6592	17
6593	17
6594	17
6595	17
6596	17
6597	17
6598	17
6599	17
6600	17
6601	17
6602	17
6603	17
6604	17
6605	17
6606	17
6607	17
6608	17
6609	17
6610	17
6611	17
6612	17
6613	17
6614	17
6615	17
6616	17
6617	17
6618	17
6619	17
6620	17
6621	17
6622	17
6623	17
6624	17
6625	17
6626	17
6627	17
6628	17
6629	17
6630	17
6631	17
6632	17
6633	17
6634	17
6635	17
6636	17
6637	17
6638	17
6639	17
6640	17
6641	17
6642	17
6643	17
6644	17
6645	17
6646	17
6647	17
6648	17
6649	17
6650	17
6651	17
6652	17
6653	17
6654	17
6655	17
6656	17
6657	17
6658	17
6659	17
6660	17
6661	17
6662	17
6663	17
6664	17
6665	17
6666	17
6667	17
6668	17
6669	17
6670	17
6671	17
6672	17
6673	17
6674	17
6675	17
6676	17
6677	17
6678	17
6679	17
6680	17
6681	17
6682	17
6683	17
6684	17
6685	17
6686	17
6687	17
6688	17
6689	17
6690	17
6691	17
6692	17
6693	17
6694	17
6695	17
6696	17
6697	17
6698	17
6699	17
6700	17
6701	17
6702	17
6703	17
6704	17
6705	17
6706	17
6707	17
6708	17
6709	17
6710	17
6711	17
6712	17
6713	17
6714	17
6715	17
6716	17
6717	17
6718	17
6719	17
6720	17
6721	17
6722	17
6723	17
6724	17
6725	17
6726	17
6727	17
6728	17
6729	17
6730	17
6731	17
6732	17
6733	17
6734	17
6735	17
6736	17
6737	17
6738	17
6739	17
6740	17
6741	17
6742	17
6743	17
6744	17
6745	17
6746	17
6747	17
6748	17
6749	17
6750	17
6751	17
6752	17
6753	17
6754	17
6755	17
6756	17
6757	17
6758	17
6759	17
6760	17
6761	17
6762	17
6763	17
6764	17
6765	17
6766	17
6767	17
6768	17
6769	17
6770	17
6771	17
6772	17
6773	17
6774	17
6775	17
6776	17
6777	17
6778	17
6779	17
6780	17
6781	17
6782	17
6783	17
6784	17
6785	17
6786	17
6787	17
6788	17
6789	17
6790	17
6791	17
6792	17
6793	17
6794	17
6795	17
6796	17
6797	17
6798	17
6799	17
6800	17
6801	17
6802	17
6803	17
6804	17
6805	17
6806	17
6807	17
6808	17
6809	17
6810	17
6811	17
6812	17
6813	17
6814	17
6815	17
6816	17
6817	17
6818	17
6819	17
6820	17
6821	17
6822	17
6823	17
6824	17
6825	17
6826	17
6827	17
6828	17
6829	17
6830	17
6831	17
6832	17
6833	17
6834	17
6835	17
6836	17
6837	17
6838	17
6839	17
6840	17
6841	17
6842	17
6843	17
6844	17
6845	17
6846	17
6847	17
6848	17
6849	17
6850	17
6851	17
6852	17
6853	17
6854	17
6855	17
6856	17
6857	17
6858	17
6859	17
6860	17
6861	17
6862	17
6863	17
6864	17
6865	17
6866	17
6867	17
6868	17
6869	17
6870	17
6871	17
6872	17
6873	17
6874	17
6875	17
6876	17
6877	17
6878	17
6879	17
6880	17
6881	17
6882	17
6883	17
6884	17
6885	17
6886	17
6887	17
6888	17
6889	17
6890	17
6891	17
6892	17
6893	17
6894	17
6895	17
6896	17
6897	17
6898	17
6899	17
6900	17
6901	17
6902	17
6903	17
6904	17
6905	17
6906	17
6907	17
6908	17
6909	17
6910	17
6911	17
6912	17
6913	17
6914	17
6915	17
6916	17
6917	17
6918	17
6919	17
6920	17
6921	17
6922	17
6923	17
6924	17
6925	17
6926	17
6927	17
6928	17
6929	17
6930	17
6931	17
6932	17
6933	17
6934	17
6935	17
6936	17
6937	17
6938	17
6939	17
6940	17
6941	17
6942	17
6943	17
6944	17
6945	17
6946	17
6947	17
6948	17
6949	17
6950	17
6951	17
6952	17
6953	17
6954	17
6955	17
6956	17
6957	17
6958	17
6959	17
6960	17
6961	17
6962	17
6963	17
6964	17
6965	17
6966	17
6967	17
6968	17
6969	17
6970	17
6971	17
6972	17
6973	17
6974	17
6975	17
6976	17
6977	17
6978	17
6979	17
6980	17
6981	17
6982	17
6983	17
6984	17
6985	17
6986	17
6987	17
6988	17
6989	17
6990	17
6991	17
6992	17
6993	17
6994	17
6995	17
6996	17
6997	17
6998	17
6999	17
7000	17
7001	17
7002	17
7003	17
7004	17
7005	17
7006	17
7007	17
7008	17
7009	17
7010	17
7011	17
7012	17
7013	17
7014	17
7015	17
7016	17
7017	17
7018	17
7019	17
7020	17
7021	17
7022	17
7023	17
7024	17
7025	17
7026	17
7027	17
7028	17
7029	17
7030	17
7031	17
7032	17
7033	17
7034	17
7035	17
7036	17
7037	17
7038	17
7039	17
7040	17
7041	17
7042	17
7043	17
7044	17
7045	17
7046	17
7047	17
7048	17
7049	17
7050	17
7051	17
7052	17
7053	17
7054	17
7055	17
7056	17
7057	17
7058	17
7059	17
7060	17
7061	17
7062	17
7063	17
7064	17
7065	17
7066	17
7067	17
7068	17
7069	17
7070	17
7071	17
7072	17
7073	17
7074	17
7075	17
7076	17
7077	17
7078	17
7079	17
7080	17
7081	17
7082	17
7083	17
7084	17
7085	17
7086	17
7087	17
7088	17
7089	17
7090	17
7091	17
7092	17
7093	17
7094	17
7095	17
7096	17
7097	17
7098	17
7099	17
7100	17
7101	17
7102	17
7103	17
7104	17
7105	17
7106	17
7107	17
7108	17
7109	17
7110	17
7111	17
7112	17
7113	17
7114	17
7115	17
7116	17
7117	17
7118	17
7119	17
7120	17
7121	17
7122	17
7123	17
7124	17
7125	17
7126	17
7127	17
7128	17
7129	17
7130	17
7131	17
7132	17
7133	17
7134	17
7135	17
7136	17
7137	17
7138	17
7139	17
7140	17
7141	17
7142	17
7143	17
7144	17
7145	17
7146	17
7147	17
7148	17
7149	17
7150	17
7151	17
7152	17
7153	17
7154	17
7155	17
7156	17
7157	17
7158	17
7159	17
7160	17
7161	17
7162	17
7163	17
7164	17
7165	17
7166	17
7167	17
7168	17
7169	17
7170	17
7171	17
7172	17
7173	17
7174	17
7175	17
7176	17
7177	17
7178	17
7179	17
7180	17
7181	17
7182	17
7183	17
7184	17
7185	17
7186	17
7187	17
7188	17
7189	17
7190	17
7191	17
7192	17
7193	17
7194	17
7195	17
7196	17
7197	17
7198	17
7199	17
7200	17
7201	17
7202	17
7203	17
7204	17
7205	17
7206	17
7207	17
7208	17
7209	17
7210	17
7211	17
7212	17
7213	17
7214	17
7215	17
7216	17
7217	17
7218	17
7219	17
7220	17
7221	17
7222	17
7223	17
7224	17
7225	17
7226	17
7227	17
7228	17
7229	17
7230	17
7231	17
7232	17
7233	17
7234	17
7235	17
7236	17
7237	17
7238	17
7239	17
7240	17
7241	17
7242	17
7243	17
7244	17
7245	17
7246	17
7247	17
7248	17
7249	17
7250	17
7251	17
7252	17
7253	17
7254	17
7255	17
7256	17
7257	17
7258	17
7259	17
7260	17
7261	17
7262	17
7263	17
7264	17
7265	17
7266	17
7267	17
7268	17
7269	17
7270	17
7271	17
7272	17
7273	17
7274	17
7275	17
7276	17
7277	17
7278	17
7279	17
7280	17
7281	17
7282	17
7283	17
7284	17
7285	17
7286	17
7287	17
7288	17
7289	17
7290	17
7291	17
7292	17
7293	17
7294	17
7295	17
7296	17
7297	17
7298	17
7299	17
7300	17
7301	17
7302	17
7303	17
7304	17
7305	17
7306	17
7307	17
7308	17
7309	17
7310	17
7311	17
7312	17
7313	17
7314	17
7315	17
7316	17
7317	17
7318	17
7319	17
7320	17
7321	17
7322	17
7323	17
7324	17
7325	17
7326	17
7327	17
7328	17
7329	17
7330	17
7331	17
7332	17
7333	17
7334	17
7335	17
7336	17
7337	17
7338	17
7339	17
7340	17
7341	17
7342	17
7343	17
7344	17
7345	17
7346	17
7347	17
7348	17
7349	17
7350	17
7351	17
7352	17
7353	17
7354	17
7355	17
7356	17
7357	17
7358	17
7359	17
7360	17
7361	17
7362	17
7363	17
7364	17
7365	17
7366	17
7367	17
7368	17
7369	17
7370	17
7371	17
7372	17
7373	17
7374	17
7375	17
7376	17
7377	17
7378	17
7379	17
7380	17
7381	17
7382	17
7383	17
7384	17
7385	17
7386	17
7387	17
7388	17
7389	17
7390	17
7391	17
7392	17
7393	17
7394	17
7395	17
7396	17
7397	17
7398	17
7399	17
7400	17
7401	17
7402	17
7403	17
7404	17
7405	17
7406	17
7407	17
7408	17
7409	17
7410	17
7411	17
7412	17
7413	17
7414	17
7415	17
7416	17
7417	17
7418	17
7419	17
7420	17
7421	17
7422	17
7423	17
7424	17
7425	17
7426	17
7427	17
7428	17
7429	17
7430	17
7431	17
7432	17
7433	17
7434	17
7435	17
7436	17
7437	17
7438	17
7439	17
7440	17
7441	17
7442	17
7443	17
7444	17
7445	17
7446	17
7447	17
7448	17
7449	17
7450	17
7451	17
7452	17
7453	17
7454	17
7455	17
7456	17
7457	17
7458	17
7459	17
7460	17
7461	17
7462	17
7463	17
7464	17
7465	17
7466	17
7467	17
7468	17
7469	17
7470	17
7471	17
7472	17
7473	17
7474	17
7475	17
7476	17
7477	17
7478	17
7479	17
7480	17
7481	17
7482	17
7483	17
7484	17
7485	17
7486	17
7487	17
7488	17
7489	17
7490	17
7491	17
7492	17
7493	17
7494	17
7495	17
7496	17
7497	17
7498	17
7499	17
7500	17
7501	17
7502	17
7503	17
7504	17
7505	17
7506	17
7507	17
7508	17
7509	17
7510	17
7511	17
7512	17
7513	17
7514	17
7515	17
7516	17
7517	17
7518	17
7519	17
7520	17
7521	17
7522	17
7523	17
7524	17
7525	17
7526	17
7527	17
7528	17
7529	17
7530	17
7531	17
7532	17
7533	17
7534	17
7535	17
7536	17
7537	17
7538	17
7539	17
7540	17
7541	17
7542	17
7543	17
7544	17
7545	17
7546	17
7547	17
7548	17
7549	17
7550	17
7551	17
7552	17
7553	17
7554	17
7555	17
7556	17
7557	17
7558	17
7559	17
7560	17
7561	17
7562	17
7563	17
7564	17
7565	17
7566	17
7567	17
7568	17
7569	17
7570	17
7571	17
7572	17
7573	17
7574	17
7575	17
7576	17
7577	17
7578	17
7579	17
7580	17
7581	17
7582	17
7583	17
7584	17
7585	17
7586	17
7587	17
7588	17
7589	17
7590	17
7591	17
7592	17
7593	17
7594	17
7595	17
7596	17
7597	17
7598	17
7599	17
7600	17
7601	17
7602	17
7603	17
7604	17
7605	17
7606	17
7607	17
7608	17
7609	17
7610	17
7611	17
7612	17
7613	17
7614	17
7615	17
7616	17
7617	17
7618	17
7619	17
7620	17
7621	17
7622	17
7623	17
7624	17
7625	17
7626	17
7627	17
7628	17
7629	17
7630	17
7631	17
7632	17
7633	17
7634	17
7635	17
7636	17
7637	17
7638	17
7639	17
7640	17
7641	17
7642	17
7643	17
7644	17
7645	17
7646	17
7647	17
7648	17
7649	17
7650	17
7651	17
7652	17
7653	17
7654	17
7655	17
7656	17
7657	17
7658	17
7659	17
7660	17
7661	17
7662	17
7663	17
7664	17
7665	17
7666	17
7667	17
7668	17
7669	17
7670	17
7671	17
7672	17
7673	17
7674	17
7675	17
7676	17
7677	17
7678	17
7679	17
7680	17
7681	17
7682	17
7683	17
7684	17
7685	17
7686	17
7687	17
7688	17
7689	17
7690	17
7691	17
7692	17
7693	17
7694	17
7695	17
7696	17
7697	17
7698	17
7699	17
7700	17
7701	17
7702	17
7703	17
7704	17
7705	17
7706	17
7707	17
7708	17
7709	17
7710	17
7711	17
7712	17
7713	17
7714	17
7715	17
7716	17
7717	17
7718	17
7719	17
7720	17
7721	17
7722	17
7723	17
7724	17
7725	17
7726	17
7727	17
7728	17
7729	17
7730	17
7731	17
7732	17
7733	17
7734	17
7735	17
7736	17
7737	17
7738	17
7739	17
7740	17
7741	17
7742	17
7743	17
7744	17
7745	17
7746	17
7747	17
7748	17
7749	17
7750	17
7751	17
7752	17
7753	17
7754	17
7755	17
7756	17
7757	17
7758	17
7759	17
7760	17
7761	17
7762	17
7763	17
7764	17
7765	17
7766	17
7767	17
7768	17
7769	17
7770	17
7771	17
7772	17
7773	17
7774	17
7775	17
7776	17
7777	17
7778	17
7779	17
7780	17
7781	17
7782	17
7783	17
7784	17
7785	17
7786	18
7787	18
7788	18
7789	18
7790	18
7791	18
7792	18
7793	18
7794	18
7795	18
7796	18
7797	18
7798	18
7799	18
7800	18
7801	18
7802	18
7803	18
7804	18
7805	18
7806	18
7807	18
7808	18
7809	18
7810	18
7811	18
7812	18
7813	18
7814	18
7815	18
7816	18
7817	18
7818	18
7819	18
7820	18
7821	18
7822	18
7823	18
7824	18
7825	18
7826	18
7827	18
7828	18
7829	18
7830	18
7831	18
7832	18
7833	18
7834	18
7835	18
7836	18
7837	18
7838	18
7839	18
7840	18
7841	18
7842	18
7843	18
7844	18
7845	18
7846	18
7847	18
7848	18
7849	18
7850	18
7851	18
7852	18
7853	18
7854	18
7855	18
7856	18
7857	18
7858	18
7859	18
7860	18
7861	18
7862	18
7863	18
7864	18
7865	18
7866	18
7867	18
7868	18
7869	18
7870	18
7871	18
7872	18
7873	18
7874	18
7875	18
7876	18
7877	18
7878	18
7879	18
7880	18
7881	18
7882	18
7883	18
7884	18
7885	18
7886	18
7887	18
7888	18
7889	18
7890	18
7891	18
7892	18
7893	18
7894	18
7895	18
7896	18
7897	18
7898	18
7899	18
7900	18
7901	18
7902	18
7903	18
7904	18
7905	18
7906	18
7907	18
7908	18
7909	18
7910	18
7911	18
7912	18
7913	18
7914	18
7915	18
7916	18
7917	18
7918	18
7919	18
7920	18
7921	18
7922	18
7923	18
7924	18
7925	18
7926	18
7927	18
7928	18
7929	18
7930	18
7931	18
7932	18
7933	18
7934	18
7935	18
7936	18
7937	18
7938	18
7939	18
7940	18
7941	18
7942	18
7943	18
7944	18
7945	18
7946	18
7947	18
7948	18
7949	18
7950	18
7951	18
7952	18
7953	18
7954	18
7955	18
7956	18
7957	18
7958	18
7959	18
7960	18
7961	18
7962	18
7963	18
7964	18
7965	18
7966	18
7967	18
7968	18
7969	18
7970	18
7971	18
7972	18
7973	18
7974	18
7975	18
7976	18
7977	18
7978	18
7979	18
7980	18
7981	18
7982	18
7983	18
7984	18
7985	18
7986	18
7987	18
7988	18
7989	18
7990	18
7991	18
7992	18
7993	18
7994	18
7995	18
7996	18
7997	18
7998	18
7999	18
8000	18
8001	18
8002	18
8003	18
8004	18
8005	18
8006	18
8007	18
8008	18
8009	18
8010	18
8011	18
8012	18
8013	18
8014	18
8015	18
8016	18
8017	18
8018	18
8019	18
8020	18
8021	18
8022	18
8023	18
8024	18
8025	18
8026	18
8027	18
8028	18
8029	18
8030	18
8031	18
8032	18
8033	18
8034	18
8035	18
8036	18
8037	18
8038	18
8039	18
8040	18
8041	18
8042	18
8043	18
8044	18
8045	18
8046	18
8047	18
8048	18
8049	18
8050	18
8051	18
8052	18
8053	18
8054	18
8055	18
8056	18
8057	18
8058	18
8059	18
8060	18
8061	18
8062	18
8063	18
8064	18
8065	18
8066	18
8067	18
8068	18
8069	18
8070	18
8071	18
8072	18
8073	18
8074	18
8075	18
8076	18
8077	18
8078	18
8079	18
8080	18
8081	18
8082	18
8083	18
8084	18
8085	18
8086	18
8087	18
8088	18
8089	18
8090	18
8091	18
8092	18
8093	18
8094	18
8095	18
8096	18
8097	18
8098	18
8099	18
8100	18
8101	18
8102	18
8103	18
8104	18
8105	18
8106	18
8107	18
8108	18
8109	18
8110	18
8111	18
8112	18
8113	18
8114	18
8115	18
8116	18
8117	18
8118	18
8119	18
8120	18
8121	18
8122	18
8123	18
8124	18
8125	18
8126	18
8127	18
8128	18
8129	18
8130	18
8131	18
8132	18
8133	18
8134	18
8135	18
8136	18
8137	18
8138	18
8139	18
8140	18
8141	18
8142	18
8143	18
8144	18
8145	18
8146	18
8147	18
8148	18
8149	18
8150	18
8151	18
8152	18
8153	18
8154	18
8155	18
8156	18
8157	18
8158	18
8159	18
8160	18
8161	18
8162	18
8163	18
8164	18
8165	18
8166	18
8167	18
8168	18
8169	18
8170	18
8171	18
8172	18
8173	18
8174	18
8175	18
8176	18
8177	18
8178	18
8179	18
8180	18
8181	18
8182	18
8183	18
8184	18
8185	18
8186	18
8187	18
8188	18
8189	18
8190	18
8191	18
8192	18
8193	18
8194	18
8195	18
8196	18
8197	18
8198	18
8199	18
8200	18
8201	18
8202	18
8203	18
8204	18
8205	18
8206	18
8207	18
8208	18
8209	18
8210	18
8211	18
8212	18
8213	18
8214	18
8215	18
8216	18
8217	18
8218	18
8219	18
8220	18
8221	18
8222	18
8223	18
8224	18
8225	18
8226	18
8227	18
8228	18
8229	18
8230	18
8231	18
8232	18
8233	18
8234	18
8235	18
8236	18
8237	18
8238	18
8239	18
8240	18
8241	18
8242	18
8243	18
8244	18
8245	18
8246	18
8247	18
8248	18
8249	18
8250	18
8251	18
8252	18
8253	18
8254	18
8255	18
8256	18
8257	18
8258	18
8259	18
8260	18
8261	18
8262	18
8263	18
8264	18
8265	18
8266	18
8267	18
8268	18
8269	18
8270	18
8271	18
8272	18
8273	18
8274	18
8275	18
8276	18
8277	18
8278	18
8279	18
8280	18
8281	18
8282	18
8283	18
8284	18
8285	18
8286	18
8287	18
8288	18
8289	18
8290	18
8291	18
8292	18
8293	18
8294	18
8295	18
8296	18
8297	18
8298	18
8299	18
8300	18
8301	18
8302	18
8303	18
8304	18
8305	18
8306	18
8307	18
8308	18
8309	18
8310	18
8311	18
8312	18
8313	18
8314	18
8315	18
8316	18
8317	18
8318	18
8319	18
8320	18
8321	18
8322	18
8323	18
8324	18
8325	18
8326	18
8327	18
8328	18
8329	18
8330	18
8331	18
8332	18
8333	18
8334	18
8335	18
8336	18
8337	18
8338	18
8339	18
8340	18
8341	18
8342	18
8343	18
8344	18
8345	18
8346	18
8347	18
8348	18
8349	18
8350	18
8351	18
8352	18
8353	18
8354	18
8355	18
8356	18
8357	18
8358	18
8359	18
8360	18
8361	18
8362	18
8363	18
8364	18
8365	18
8366	18
8367	18
8368	18
8369	18
8370	18
8371	18
8372	18
8373	18
8374	18
8375	18
8376	18
8377	18
8378	18
8379	18
8380	18
8381	18
8382	18
8383	18
8384	18
8385	18
8386	18
8387	18
8388	18
8389	18
8390	18
8391	18
8392	18
8393	18
8394	18
8395	18
8396	18
8397	18
8398	18
8399	18
8400	18
8401	18
8402	18
8403	18
8404	18
8405	18
8406	18
8407	18
8408	18
8409	18
8410	18
8411	18
8412	18
8413	18
8414	18
8415	18
8416	18
8417	18
8418	18
8419	18
8420	18
8421	18
8422	18
8423	18
8424	18
8425	18
8426	18
8427	18
8428	18
8429	18
8430	18
8431	18
8432	18
8433	18
8434	18
8435	18
8436	18
8437	18
8438	18
8439	18
8440	18
8441	18
8442	18
8443	18
8444	18
8445	18
8446	18
8447	18
8448	18
8449	18
8450	18
8451	18
8452	18
8453	18
8454	18
8455	18
8456	18
8457	18
8458	18
8459	18
8460	18
8461	18
8462	18
8463	18
8464	18
8465	18
8466	18
8467	18
8468	18
8469	18
8470	18
8471	18
8472	18
8473	18
8474	18
8475	18
8476	18
8477	18
8478	18
8479	18
8480	18
8481	18
8482	18
8483	18
8484	18
8485	18
8486	18
8487	18
8488	18
8489	18
8490	18
8491	18
8492	18
8493	18
8494	18
8495	18
8496	18
8497	18
8498	18
8499	18
8500	18
8501	18
8502	18
8503	18
8504	18
8505	18
8506	18
8507	18
8508	18
8509	18
8510	18
8511	18
8512	18
8513	18
8514	18
8515	18
8516	18
8517	18
8518	18
8519	18
8520	18
8521	18
8522	18
8523	18
8524	18
8525	18
8526	18
8527	18
8528	18
8529	18
8530	18
8531	18
8532	18
8533	18
8534	18
8535	18
8536	18
8537	18
8538	18
8539	18
8540	18
8541	18
8542	18
8543	18
8544	18
8545	18
8546	18
8547	18
8548	18
8549	18
8550	18
8551	18
8552	18
8553	18
8554	18
8555	18
8556	18
8557	18
8558	18
8559	18
8560	18
8561	18
8562	18
8563	18
8564	18
8565	18
8566	18
8567	18
8568	18
8569	18
8570	18
8571	18
8572	18
8573	18
8574	18
8575	18
8576	18
8577	18
8578	18
8579	18
8580	18
8581	18
8582	18
8583	18
8584	18
8585	18
8586	18
8587	18
8588	18
8589	18
8590	18
8591	18
8592	18
8593	18
8594	18
8595	18
8596	18
8597	18
8598	18
8599	18
8600	18
8601	18
8602	18
8603	18
8604	18
8605	18
8606	18
8607	18
8608	18
8609	18
8610	18
8611	18
8612	18
8613	18
8614	18
8615	18
8616	18
8617	18
8618	18
8619	18
8620	18
8621	18
8622	18
8623	18
8624	18
8625	18
8626	18
8627	18
8628	18
8629	18
8630	18
8631	18
8632	18
8633	18
8634	18
8635	18
8636	18
8637	18
8638	18
8639	18
8640	18
8641	18
8642	18
8643	18
8644	18
8645	18
8646	18
8647	18
8648	18
8649	18
8650	18
8651	18
8652	18
8653	18
8654	18
8655	18
8656	18
8657	18
8658	18
8659	18
8660	18
8661	18
8662	18
8663	18
8664	18
8665	18
8666	18
8667	18
8668	18
8669	18
8670	18
8671	18
8672	18
8673	18
8674	18
8675	18
8676	18
8677	18
8678	18
8679	18
8680	18
8681	18
8682	18
8683	18
8684	18
8685	18
8686	18
8687	18
8688	18
8689	18
8690	18
8691	18
8692	18
8693	18
8694	18
8695	18
8696	18
8697	18
8698	18
8699	18
8700	18
8701	18
8702	18
8703	18
8704	18
8705	18
8706	18
8707	18
8708	18
8709	18
8710	18
8711	18
8712	18
8713	18
8714	18
8715	18
8716	18
8717	18
8718	18
8719	18
8720	18
8721	18
8722	18
8723	18
8724	18
8725	18
8726	18
8727	18
8728	18
8729	18
8730	18
8731	18
8732	18
8733	18
8734	18
8735	18
8736	18
8737	18
8738	18
8739	18
8740	18
8741	18
8742	18
8743	18
8744	18
8745	18
8746	18
8747	18
8748	18
8749	18
8750	18
8751	18
8752	18
8753	18
8754	18
8755	18
8756	18
8757	18
8758	18
8759	18
8760	18
8761	18
8762	18
8763	18
8764	18
8765	18
8766	18
8767	18
8768	18
8769	18
8770	18
8771	18
8772	18
8773	18
8774	18
8775	18
8776	18
8777	18
8778	18
8779	18
8780	18
8781	18
8782	18
8783	18
8784	18
8785	18
8786	18
8787	18
8788	18
8789	18
8790	18
8791	18
8792	18
8793	18
8794	18
8795	18
8796	18
8797	18
8798	18
8799	18
8800	18
8801	18
8802	18
8803	18
8804	18
8805	18
8806	18
8807	18
8808	18
8809	18
8810	18
8811	18
8812	18
8813	18
8814	18
8815	18
8816	18
8817	18
8818	18
8819	18
8820	18
8821	18
8822	18
8823	18
8824	18
8825	18
8826	18
8827	18
8828	18
8829	18
8830	18
8831	18
8832	18
8833	18
8834	18
8835	18
8836	18
8837	18
8838	18
8839	18
8840	18
8841	18
8842	18
8843	18
8844	18
8845	18
8846	18
8847	18
8848	18
8849	18
8850	18
8851	18
8852	18
8853	18
8854	18
8855	18
8856	18
8857	18
8858	18
8859	18
8860	18
8861	18
8862	18
8863	18
8864	18
8865	18
8866	18
8867	18
8868	18
8869	18
8870	18
8871	18
8872	18
8873	18
8874	18
8875	18
8876	18
8877	18
8878	18
8879	18
8880	18
8881	18
8882	18
8883	18
8884	18
8885	18
8886	18
8887	18
8888	18
8889	18
8890	18
8891	18
8892	18
8893	18
8894	18
8895	18
8896	18
8897	18
8898	18
8899	18
8900	18
8901	18
8902	18
8903	18
8904	18
8905	18
8906	18
8907	18
8908	18
8909	18
8910	18
8911	18
8912	18
8913	18
8914	18
8915	18
8916	18
8917	18
8918	18
8919	18
8920	18
8921	18
8922	18
8923	18
8924	18
8925	18
8926	18
8927	18
8928	18
8929	18
8930	18
8931	18
8932	18
8933	18
8934	18
8935	18
8936	18
8937	18
8938	18
8939	18
8940	18
8941	18
8942	18
8943	18
8944	18
8945	18
8946	18
8947	18
8948	18
8949	18
8950	18
8951	18
8952	18
8953	18
8954	18
8955	18
8956	18
8957	18
8958	18
8959	18
8960	18
8961	18
8962	18
8963	18
8964	18
8965	18
8966	18
8967	18
8968	18
8969	18
8970	18
8971	18
8972	18
8973	18
8974	18
8975	18
8976	18
8977	18
8978	18
8979	18
8980	18
8981	18
8982	18
8983	18
8984	18
8985	18
8986	18
8987	18
8988	18
8989	18
8990	18
8991	18
8992	18
8993	18
8994	18
8995	18
8996	18
8997	18
8998	18
8999	18
9000	18
9001	18
9002	18
9003	18
9004	18
9005	18
9006	18
9007	18
9008	18
9009	18
9010	18
9011	18
9012	18
9013	18
9014	18
9015	18
9016	18
9017	18
9018	18
9019	18
9020	18
9021	18
9022	18
9023	18
9024	18
9025	18
9026	18
9027	18
9028	18
9029	18
9030	18
9031	18
9032	18
9033	18
9034	18
9035	18
9036	18
9037	18
9038	18
9039	18
9040	18
9041	18
9042	18
9043	18
9044	18
9045	18
9046	18
9047	18
9048	18
9049	18
9050	18
9051	18
9052	18
9053	18
9054	18
9055	18
9056	18
9057	18
9058	18
9059	18
9060	18
9061	18
9062	18
9063	18
9064	18
9065	18
9066	18
9067	18
9068	18
9069	18
9070	18
9071	18
9072	18
9073	18
9074	18
9075	18
9076	18
9077	18
9078	18
9079	18
9080	18
9081	18
9082	18
9083	18
9084	18
9085	18
9086	18
9087	18
9088	18
9089	18
9090	18
9091	18
9092	18
9093	18
9094	18
9095	18
9096	18
9097	18
9098	18
9099	18
9100	18
9101	18
9102	18
9103	18
9104	18
9105	18
9106	18
9107	18
9108	18
9109	18
9110	18
9111	18
9112	18
9113	18
9114	18
9115	18
9116	18
9117	18
9118	18
9119	18
9120	18
9121	18
9122	18
9123	18
9124	18
9125	18
9126	18
9127	18
9128	18
9129	18
9130	18
9131	18
9132	18
9133	18
9134	18
9135	18
9136	18
9137	18
9138	18
9139	18
9140	18
9141	18
9142	18
9143	18
9144	18
9145	18
9146	18
9147	18
9148	18
9149	18
9150	18
9151	18
9152	18
9153	18
9154	18
9155	18
9156	18
9157	18
9158	18
9159	18
9160	18
9161	18
9162	18
9163	18
9164	18
9165	18
9166	18
9167	18
9168	18
9169	18
9170	18
9171	18
9172	18
9173	18
9174	18
9175	18
9176	18
9177	18
9178	18
9179	18
9180	18
9181	18
9182	18
9183	18
9184	18
9185	18
9186	18
9187	18
9188	18
9189	18
9190	18
9191	18
9192	18
9193	18
9194	18
9195	18
9196	18
9197	18
9198	18
9199	18
9200	18
9201	18
9202	18
9203	18
9204	18
9205	18
9206	18
9207	18
9208	18
9209	18
9210	18
9211	18
9212	18
9213	18
9214	18
9215	18
9216	18
9217	18
9218	18
9219	18
9220	18
9221	18
9222	18
9223	18
9224	18
9225	18
9226	18
9227	18
9228	18
9229	18
9230	18
9231	18
9232	18
9233	18
9234	18
9235	18
9236	18
9237	18
9238	18
9239	18
9240	18
9241	18
9242	18
9243	18
9244	18
9245	18
9246	18
9247	18
9248	18
9249	18
9250	18
9251	18
9252	18
9253	18
9254	18
9255	18
9256	18
9257	18
9258	18
9259	18
9260	18
9261	18
9262	18
9263	18
9264	18
9265	18
9266	18
9267	18
9268	18
9269	18
9270	18
9271	18
9272	18
9273	18
9274	18
9275	18
9276	18
9277	18
9278	18
9279	18
9280	18
9281	18
9282	18
9283	18
9284	18
9285	18
9286	18
9287	18
9288	18
9289	18
9290	18
9291	18
9292	18
9293	18
9294	18
9295	18
9296	18
9297	18
9298	18
9299	18
9300	18
9301	18
9302	18
9303	18
9304	18
9305	18
9306	18
9307	18
9308	18
9309	18
9310	18
9311	18
9312	18
9313	18
9314	18
9315	18
9316	18
9317	18
9318	18
9319	18
9320	18
9321	18
9322	18
9323	18
9324	18
9325	18
9326	18
9327	18
9328	18
9329	18
9330	18
9331	18
9332	18
9333	18
9334	18
9335	18
9336	18
9337	18
9338	18
9339	18
9340	18
9341	18
9342	18
9343	18
9344	18
9345	18
9346	18
9347	18
9348	18
9349	18
9350	18
9351	18
9352	18
9353	18
9354	18
9355	18
9356	18
9357	18
9358	18
9359	18
9360	18
9361	18
9362	18
9363	18
9364	18
9365	18
9366	18
9367	18
9368	18
9369	18
9370	18
9371	18
9372	18
9373	18
9374	18
9375	18
9376	18
9377	18
9378	18
9379	18
9380	18
9381	18
9382	18
9383	18
9384	18
9385	18
9386	18
9387	18
9388	18
9389	18
9390	18
9391	18
9392	18
9393	18
9394	18
9395	18
9396	18
9397	18
9398	18
9399	18
9400	18
9401	18
9402	18
9403	18
9404	18
9405	18
9406	18
9407	18
9408	18
9409	18
9410	18
9411	18
9412	18
9413	18
9414	18
9415	18
9416	18
9417	18
9418	18
9419	18
9420	18
9421	18
9422	18
9423	18
9424	18
9425	18
9426	18
9427	18
9428	18
9429	18
9430	18
9431	18
9432	18
9433	18
9434	18
9435	18
9436	18
9437	18
9438	18
9439	18
9440	18
9441	18
9442	18
9443	18
9444	18
9445	18
9446	18
9447	18
9448	18
9449	18
9450	18
9451	18
9452	18
9453	18
9454	18
9455	18
9456	18
9457	18
9458	18
9459	18
9460	18
9461	18
9462	18
9463	18
9464	18
9465	18
9466	18
9467	18
9468	18
9469	18
9470	18
9471	18
9472	18
9473	18
9474	18
9475	18
9476	18
9477	18
9478	18
9479	18
9480	18
9481	18
9482	18
9483	18
9484	18
9485	18
9486	18
9487	18
9488	18
9489	18
9490	18
9491	18
9492	18
9493	18
9494	18
9495	18
9496	18
9497	18
9498	18
9499	18
9500	18
9501	18
9502	18
9503	18
9504	18
9505	18
9506	18
9507	18
9508	18
9509	18
9510	18
9511	18
9512	18
9513	18
9514	18
9515	18
9516	18
9517	18
9518	18
9519	18
9520	18
9521	18
9522	18
9523	18
9524	18
9525	18
9526	18
9527	18
9528	18
9529	18
9530	18
9531	18
9532	18
9533	18
9534	18
9535	18
9536	18
9537	18
9538	18
9539	18
9540	18
9541	18
9542	18
9543	18
9544	18
9545	18
9546	18
9547	18
9548	18
9549	18
9550	18
9551	18
9552	18
9553	18
9554	18
9555	18
9556	18
9557	18
9558	18
9559	18
9560	18
9561	18
9562	18
9563	18
9564	18
9565	18
9566	18
9567	18
9568	18
9569	18
9570	18
9571	18
9572	18
9573	18
9574	18
9575	18
9576	18
9577	18
9578	18
9579	18
9580	18
9581	18
9582	18
9583	18
9584	18
9585	18
9586	18
9587	18
9588	18
9589	18
9590	18
9591	18
9592	18
9593	18
9594	18
9595	18
9596	18
9597	18
9598	18
9599	18
9600	18
9601	18
9602	18
9603	18
9604	18
9605	18
9606	18
9607	18
9608	18
9609	18
9610	18
9611	18
9612	18
9613	18
9614	18
9615	18
9616	18
9617	18
9618	18
9619	18
9620	18
9621	18
9622	18
9623	18
9624	18
9625	18
9626	18
9627	18
9628	18
9629	18
9630	18
9631	18
9632	18
9633	18
9634	18
9635	18
9636	18
9637	18
9638	18
9639	18
9640	18
9641	18
9642	18
9643	18
9644	18
9645	18
9646	18
9647	18
9648	18
9649	18
9650	18
9651	18
9652	18
9653	18
9654	18
9655	18
9656	18
9657	18
9658	18
9659	18
9660	18
9661	18
9662	18
9663	18
9664	18
9665	18
9666	18
9667	18
9668	18
9669	18
9670	18
9671	18
9672	18
9673	18
9674	18
9675	18
9676	18
9677	18
9678	18
9679	18
9680	18
9681	18
9682	18
9683	18
9684	18
9685	18
9686	18
9687	18
9688	18
9689	18
9690	18
9691	18
9692	18
9693	18
9694	18
9695	18
9696	18
9697	18
9698	18
9699	18
9700	18
9701	18
9702	18
9703	18
9704	18
9705	18
9706	18
9707	18
9708	18
9709	18
9710	18
9711	18
9712	18
9713	18
9714	18
9715	18
9716	18
9717	18
9718	18
9719	18
9720	18
9721	18
9722	18
9723	18
9724	18
9725	18
9726	18
9727	18
9728	18
9729	18
9730	18
9731	18
9732	18
9733	18
9734	18
9735	18
9736	18
9737	18
9738	18
9739	18
9740	18
9741	18
9742	18
9743	18
9744	18
9745	18
9746	18
9747	18
9748	18
9749	18
9750	18
9751	18
9752	18
9753	18
9754	18
9755	18
9756	18
9757	18
9758	18
9759	18
9760	18
9761	18
9762	18
9763	18
9764	18
9765	18
9766	18
9767	18
9768	18
9769	18
9770	18
9771	18
9772	18
9773	18
9774	18
9775	18
9776	18
9777	18
9778	18
9779	18
9780	18
9781	18
9782	18
9783	18
9784	18
9785	18
9786	18
9787	18
9788	18
9789	18
9790	18
9791	18
9792	18
9793	18
9794	18
9795	18
9796	18
9797	18
9798	18
9799	18
9800	18
9801	18
9802	18
9803	18
9804	18
9805	18
9806	18
9807	18
9808	18
9809	18
9810	18
9811	18
9812	18
9813	18
9814	18
9815	18
9816	18
9817	18
9818	18
9819	18
9820	18
9821	18
9822	18
9823	18
9824	18
9825	18
9826	18
9827	18
9828	18
9829	18
9830	18
9831	18
9832	18
9833	18
9834	18
9835	18
9836	18
9837	18
9838	18
9839	18
9840	18
9841	18
9842	18
9843	18
9844	18
9845	18
9846	18
9847	18
9848	18
9849	18
9850	18
9851	18
9852	18
9853	18
9854	18
9855	18
9856	18
9857	18
9858	18
9859	18
9860	18
9861	18
9862	18
9863	18
9864	18
9865	18
9866	18
9867	18
9868	18
9869	18
9870	18
9871	18
9872	18
9873	18
9874	18
9875	18
9876	18
9877	18
9878	18
9879	18
9880	18
9881	18
9882	18
9883	18
9884	18
9885	18
9886	18
9887	18
9888	18
9889	18
9890	18
9891	18
9892	18
9893	18
9894	18
9895	18
9896	18
9897	18
9898	18
9899	18
9900	18
9901	18
9902	18
9903	18
9904	18
9905	18
9906	18
9907	18
9908	18
9909	18
9910	18
9911	18
9912	18
9913	18
9914	18
9915	18
9916	18
9917	18
9918	18
9919	18
9920	18
9921	18
9922	18
9923	18
9924	18
9925	18
9926	18
9927	18
9928	18
9929	18
9930	18
9931	18
9932	18
9933	18
9934	18
9935	18
9936	18
9937	18
9938	18
9939	18
9940	18
9941	18
9942	18
9943	18
9944	18
9945	18
9946	18
9947	18
9948	18
9949	18
9950	18
9951	18
9952	18
9953	18
9954	18
9955	18
9956	18
9957	18
9958	18
9959	18
9960	18
9961	18
9962	18
9963	18
9964	18
9965	18
9966	18
9967	18
9968	18
9969	18
9970	18
9971	18
9972	18
9973	18
9974	18
9975	18
9976	18
9977	18
9978	18
9979	18
9980	18
9981	18
9982	18
9983	18
9984	18
9985	18
9986	18
9987	18
9988	18
9989	18
9990	18
9991	18
9992	18
9993	18
9994	18
9995	18
9996	18
9997	18
9998	18
9999	18
10000	18
10001	18
10002	18
10003	18
10004	18
10005	18
10006	18
10007	18
10008	18
10009	18
10010	18
10011	18
10012	18
10013	18
10014	18
10015	18
10016	18
10017	18
10018	18
10019	18
10020	18
10021	18
10022	18
10023	18
10024	18
10025	18
10026	18
10027	18
10028	18
10029	18
10030	18
10031	18
10032	18
10033	18
10034	18
10035	18
10036	18
10037	18
10038	18
10039	18
10040	18
10041	18
10042	18
10043	18
10044	18
10045	18
10046	18
10047	18
10048	18
10049	18
10050	18
10051	18
10052	18
10053	18
10054	18
10055	18
10056	18
10057	18
10058	18
10059	18
10060	18
10061	18
10062	18
10063	18
10064	18
10065	18
10066	18
10067	18
10068	18
10069	18
10070	18
10071	18
10072	18
10073	18
10074	18
10075	18
10076	18
10077	18
10078	18
10079	18
10080	18
10081	18
10082	18
10083	18
10084	18
10085	18
10086	18
10087	18
10088	18
10089	18
10090	18
10091	18
10092	18
10093	18
10094	18
10095	18
10096	18
10097	18
10098	18
10099	18
10100	18
10101	18
10102	18
10103	18
10104	18
10105	18
10106	18
10107	18
10108	18
10109	18
10110	18
10111	18
10112	18
10113	18
10114	18
10115	18
10116	18
10117	18
10118	18
10119	18
10120	18
10121	18
10122	18
10123	18
10124	18
10125	18
10126	18
10127	18
10128	18
10129	18
10130	18
10131	18
10132	18
10133	18
10134	18
10135	18
10136	18
10137	18
10138	18
10139	18
10140	18
10141	18
10142	18
10143	18
10144	18
10145	18
10146	18
10147	18
10148	18
10149	18
10150	18
10151	18
10152	18
10153	18
10154	18
10155	18
10156	18
10157	18
10158	18
10159	18
10160	18
10161	18
10162	18
10163	18
10164	18
10165	18
10166	18
10167	18
10168	18
10169	18
10170	18
10171	18
10172	18
10173	18
10174	18
10175	18
10176	18
10177	18
10178	18
10179	18
10180	18
10181	18
10182	18
10183	18
10184	18
10185	18
10186	18
10187	18
10188	18
10189	18
10190	18
10191	18
10192	18
10193	18
10194	18
10195	18
10196	18
10197	18
10198	18
10199	18
10200	18
10201	18
10202	18
10203	18
10204	18
10205	18
10206	18
10207	18
10208	18
10209	18
10210	18
10211	18
10212	18
10213	18
10214	18
10215	18
10216	18
10217	18
10218	18
10219	18
10220	18
10221	18
10222	18
10223	18
10224	18
10225	18
10226	18
10227	18
10228	18
10229	18
10230	18
10231	18
10232	18
10233	18
10234	18
10235	18
10236	18
10237	18
10238	18
10239	18
10240	18
10241	18
10242	18
10243	18
10244	18
10245	18
10246	18
10247	18
10248	18
10249	18
10250	18
10251	18
10252	18
10253	18
10254	18
10255	18
10256	18
10257	18
10258	18
10259	18
10260	18
10261	18
10262	18
10263	18
10264	18
10265	18
10266	18
10267	18
10268	18
10269	18
10270	18
10271	18
10272	18
10273	18
10274	18
10275	18
10276	18
10277	18
10278	18
10279	18
10280	18
10281	18
10282	18
10283	18
10284	18
10285	18
10286	18
10287	18
10288	18
10289	18
10290	18
10291	18
10292	18
10293	18
10294	18
10295	18
10296	18
10297	18
10298	18
10299	18
10300	18
10301	18
10302	18
10303	18
10304	18
10305	18
10306	18
10307	18
10308	18
10309	18
10310	18
10311	18
10312	18
10313	18
10314	18
10315	18
10316	18
10317	18
10318	18
10319	18
10320	18
10321	18
10322	18
10323	18
10324	18
10325	18
10326	18
10327	18
10328	18
10329	18
10330	18
10331	18
10332	18
10333	18
10334	18
10335	18
10336	18
10337	18
10338	18
10339	18
10340	18
10341	18
10342	18
10343	18
10344	18
10345	18
10346	18
10347	18
10348	18
10349	18
10350	18
10351	18
10352	18
10353	18
10354	18
10355	18
10356	18
10357	18
10358	18
10359	18
10360	18
10361	18
10362	18
10363	18
10364	18
10365	18
10366	18
10367	18
10368	18
10369	18
10370	18
10371	18
10372	18
10373	18
10374	18
10375	18
10376	18
10377	18
10378	18
10379	18
10380	18
10381	18
10382	18
10383	18
10384	18
10385	18
10386	18
10387	18
10388	18
10389	18
10390	18
10391	18
10392	18
10393	18
10394	18
10395	18
10396	18
10397	18
10398	18
10399	18
10400	18
10401	18
10402	18
10403	18
10404	18
10405	18
10406	18
10407	18
10408	18
10409	18
10410	18
10411	18
10412	18
10413	18
10414	18
10415	18
10416	18
10417	18
10418	18
10419	18
10420	18
10421	18
10422	18
10423	18
10424	18
10425	18
10426	18
10427	18
10428	18
10429	18
10430	18
10431	18
10432	18
10433	18
10434	18
10435	18
10436	18
10437	18
10438	18
10439	18
10440	18
10441	18
10442	18
10443	18
10444	18
10445	18
10446	18
10447	18
10448	18
10449	18
10450	18
10451	18
10452	18
10453	18
10454	18
10455	18
10456	18
10457	18
10458	18
10459	18
10460	18
10461	18
10462	18
10463	18
10464	18
10465	18
10466	18
10467	18
10468	18
10469	18
10470	18
10471	18
10472	18
10473	18
10474	18
10475	18
10476	18
10477	18
10478	18
10479	18
10480	18
10481	18
10482	18
10483	18
10484	18
10485	18
10486	18
10487	18
10488	18
10489	18
10490	18
10491	18
10492	18
10493	18
10494	18
10495	18
10496	18
10497	18
10498	18
10499	18
10500	18
10501	18
10502	18
10503	18
10504	18
10505	18
10506	18
10507	18
10508	18
10509	18
10510	18
10511	18
10512	18
10513	18
10514	18
10515	18
10516	18
10517	18
10518	18
10519	18
10520	18
10521	18
10522	18
10523	18
10524	18
10525	18
10526	18
10527	18
10528	18
10529	18
10530	18
10531	18
10532	18
10533	18
10534	18
10535	18
10536	18
10537	18
10538	18
10539	18
10540	18
10541	18
10542	18
10543	18
10544	18
10545	18
10546	18
10547	18
10548	18
10549	18
10550	18
10551	18
10552	18
10553	18
10554	18
10555	18
10556	18
10557	18
10558	18
10559	18
10560	18
10561	18
10562	18
10563	18
10564	18
10565	18
10566	18
10567	18
10568	18
10569	18
10570	18
10571	18
10572	18
10573	18
10574	18
10575	18
10576	18
10577	18
10578	18
10579	18
10580	18
10581	18
10582	18
10583	18
10584	18
10585	18
10586	18
10587	18
10588	18
10589	18
10590	18
10591	18
10592	18
10593	18
10594	18
10595	18
10596	18
10597	18
10598	18
10599	18
10600	18
10601	18
10602	18
10603	18
10604	18
10605	18
10606	18
10607	18
10608	18
10609	18
10610	18
10611	18
10612	18
10613	18
10614	18
10615	18
10616	18
10617	18
10618	18
10619	18
10620	18
10621	18
10622	18
10623	18
10624	18
10625	18
10626	18
10627	18
10628	18
10629	18
10630	18
10631	18
10632	18
10633	18
10634	18
10635	18
10636	18
10637	18
10638	18
10639	18
10640	18
10641	18
10642	18
10643	18
10644	18
10645	18
10646	18
10647	18
10648	18
10649	18
10650	18
10651	18
10652	18
10653	18
10654	18
10655	18
10656	18
10657	18
10658	18
10659	18
10660	18
10661	18
10662	18
10663	18
10664	18
10665	18
10666	18
10667	18
10668	18
10669	18
10670	18
10671	18
10672	18
10673	18
10674	18
10675	18
10676	18
10677	18
10678	18
10679	18
10680	18
10681	18
10682	18
10683	18
10684	18
10685	18
10686	18
10687	18
10688	18
10689	18
10690	18
10691	18
10692	18
10693	18
10694	18
10695	18
10696	18
10697	18
10698	18
10699	18
10700	18
10701	18
10702	18
10703	18
10704	18
10705	18
10706	18
10707	18
10708	18
10709	18
10710	18
10711	18
10712	18
10713	18
10714	18
10715	18
10716	18
10717	18
10718	18
10719	18
10720	18
10721	18
10722	18
10723	18
10724	18
10725	18
10726	18
10727	18
10728	18
10729	18
10730	18
10731	18
10732	18
10733	18
10734	18
10735	18
10736	18
10737	18
10738	18
10739	18
10740	18
10741	18
10742	18
10743	18
10744	18
10745	18
10746	18
10747	18
10748	18
10749	18
10750	18
10751	18
10752	18
10753	18
10754	18
10755	18
10756	18
10757	18
10758	18
10759	18
10760	18
10761	18
10762	18
10763	18
10764	18
10765	18
10766	18
10767	18
10768	18
10769	18
10770	18
10771	18
10772	18
10773	18
10774	18
10775	18
10776	18
10777	18
10778	18
10779	18
10780	18
10781	18
10782	18
10783	18
10784	18
10785	18
10786	18
10787	18
10788	18
10789	18
10790	18
10791	18
10792	18
10793	18
10794	18
10795	18
10796	18
10797	18
10798	18
10799	18
10800	18
10801	18
10802	18
10803	18
10804	18
10805	18
10806	18
10807	18
10808	18
10809	18
10810	18
10811	18
10812	18
10813	18
10814	18
10815	18
10816	18
10817	18
10818	18
10819	18
10820	18
10821	18
10822	18
10823	18
10824	18
10825	18
10826	18
10827	18
10828	18
10829	18
10830	18
10831	18
10832	18
10833	18
10834	18
10835	18
10836	18
10837	18
10838	18
10839	18
10840	18
10841	18
10842	18
10843	18
10844	18
10845	18
10846	18
10847	18
10848	18
10849	18
10850	18
10851	18
10852	18
10853	18
10854	18
10855	18
10856	18
10857	18
10858	18
10859	18
10860	18
10861	18
10862	18
10863	18
10864	18
10865	18
10866	18
10867	18
10868	18
10869	18
10870	18
10871	18
10872	18
10873	18
10874	18
10875	18
10876	18
10877	18
10878	18
10879	18
10880	18
10881	18
10882	18
10883	18
10884	18
10885	18
10886	18
10887	18
10888	18
10889	18
10890	18
10891	18
10892	18
10893	18
10894	18
10895	18
10896	18
10897	18
10898	18
10899	18
10900	18
10901	18
10902	18
10903	18
10904	18
10905	18
10906	18
10907	18
10908	18
10909	18
10910	18
10911	18
10912	18
10913	18
10914	18
10915	18
10916	18
10917	18
10918	18
10919	18
10920	18
10921	18
10922	18
10923	18
10924	18
10925	19
10926	19
10927	19
10928	19
10929	19
10930	19
10931	19
10932	19
10933	19
10934	19
10935	19
10936	19
10937	19
10938	19
10939	19
10940	19
10941	19
10942	19
10943	19
10944	19
10945	19
10946	19
10947	19
10948	19
10949	19
10950	19
10951	19
10952	19
10953	19
10954	19
10955	19
10956	19
10957	19
10958	19
10959	19
10960	19
10961	19
10962	19
10963	19
10964	19
10965	19
10966	19
10967	19
10968	19
10969	19
10970	19
10971	19
10972	19
10973	19
10974	19
10975	19
10976	19
10977	19
10978	19
10979	19
10980	19
10981	19
10982	19
10983	19
10984	19
10985	19
10986	19
10987	19
10988	19
10989	19
10990	19
10991	19
10992	19
10993	19
10994	19
10995	19
10996	19
10997	19
10998	19
10999	19
11000	19
11001	19
11002	19
11003	19
11004	19
11005	19
11006	19
11007	19
11008	19
11009	19
11010	19
11011	19
11012	19
11013	19
11014	19
11015	19
11016	19
11017	19
11018	19
11019	19
11020	19
11021	19
11022	19
11023	19
11024	19
11025	19
11026	19
11027	19
11028	19
11029	19
11030	19
11031	19
11032	19
11033	19
11034	19
11035	19
11036	19
11037	19
11038	19
11039	19
11040	19
11041	19
11042	19
11043	19
11044	19
11045	19
11046	19
11047	19
11048	19
11049	19
11050	19
11051	19
11052	19
11053	19
11054	19
11055	19
11056	19
11057	19
11058	19
11059	19
11060	19
11061	19
11062	19
11063	19
11064	19
11065	19
11066	19
11067	19
11068	19
11069	19
11070	19
11071	19
11072	19
11073	19
11074	19
11075	19
11076	19
11077	19
11078	19
11079	19
11080	19
11081	19
11082	19
11083	19
11084	19
11085	19
11086	19
11087	19
11088	19
11089	19
11090	19
11091	19
11092	19
11093	19
11094	19
11095	19
11096	19
11097	19
11098	19
11099	19
11100	19
11101	19
11102	19
11103	19
11104	19
11105	19
11106	19
11107	19
11108	19
11109	19
11110	19
11111	19
11112	19
11113	19
11114	19
11115	19
11116	19
11117	19
11118	19
11119	19
11120	19
11121	19
11122	19
11123	19
11124	19
11125	19
11126	19
11127	19
11128	19
11129	19
11130	19
11131	19
11132	19
11133	19
11134	19
11135	19
11136	19
11137	19
11138	19
11139	19
11140	19
11141	19
11142	19
11143	19
11144	19
11145	19
11146	19
11147	19
11148	19
11149	19
11150	19
11151	19
11152	19
11153	19
11154	19
11155	19
11156	19
11157	19
11158	19
11159	19
11160	19
11161	19
11162	19
11163	19
11164	19
11165	19
11166	19
11167	19
11168	19
11169	19
11170	19
11171	19
11172	19
11173	19
11174	19
11175	19
11176	19
11177	19
11178	19
11179	19
11180	19
11181	19
11182	19
11183	19
11184	19
11185	19
11186	19
11187	19
11188	19
11189	19
11190	19
11191	19
11192	19
11193	19
11194	19
11195	19
11196	19
11197	19
11198	19
11199	19
11200	19
11201	19
11202	19
11203	19
11204	19
11205	19
11206	19
11207	19
11208	19
11209	19
11210	19
11211	19
11212	19
11213	19
11214	19
11215	19
11216	19
11217	19
11218	19
11219	19
11220	19
11221	19
11222	19
11223	19
11224	19
11225	19
11226	19
11227	19
11228	19
11229	19
11230	19
11231	19
11232	19
11233	19
11234	19
11235	19
11236	19
11237	19
11238	19
11239	19
11240	19
11241	19
11242	19
11243	19
11244	19
11245	19
11246	19
11247	19
11248	19
11249	19
11250	19
11251	19
11252	19
11253	19
11254	19
11255	19
11256	19
11257	19
11258	19
11259	19
11260	19
11261	19
11262	19
11263	19
11264	19
11265	19
11266	19
11267	19
11268	19
11269	19
11270	19
11271	19
11272	19
11273	19
11274	19
11275	19
11276	19
11277	19
11278	19
11279	19
11280	19
11281	19
11282	19
11283	19
11284	19
11285	19
11286	19
11287	19
11288	19
11289	19
11290	19
11291	19
11292	19
11293	19
11294	19
11295	19
11296	19
11297	19
11298	19
11299	19
11300	19
11301	19
11302	19
11303	19
11304	19
11305	19
11306	19
11307	19
11308	19
11309	19
11310	19
11311	19
11312	19
11313	19
11314	19
11315	19
11316	19
11317	19
11318	19
11319	19
11320	19
11321	19
11322	19
11323	19
11324	19
11325	19
11326	19
11327	19
11328	19
11329	19
11330	19
11331	19
11332	19
11333	19
11334	19
11335	19
11336	19
11337	19
11338	19
11339	19
11340	19
11341	19
11342	19
11343	19
11344	19
11345	19
11346	19
11347	19
11348	19
11349	19
11350	19
11351	19
11352	19
11353	19
11354	19
11355	19
11356	19
11357	19
11358	19
11359	19
11360	19
11361	19
11362	19
11363	19
11364	19
11365	19
11366	19
11367	19
11368	19
11369	19
11370	19
11371	19
11372	19
11373	19
11374	19
11375	19
11376	19
11377	19
11378	19
11379	19
11380	19
11381	19
11382	19
11383	19
11384	19
11385	19
11386	19
11387	19
11388	19
11389	19
11390	19
11391	19
11392	19
11393	19
11394	19
11395	19
11396	19
11397	19
11398	19
11399	19
11400	19
11401	19
11402	19
11403	19
11404	19
11405	19
11406	19
11407	19
11408	19
11409	19
11410	19
11411	19
11412	19
11413	19
11414	19
11415	19
11416	19
11417	19
11418	19
11419	19
11420	19
11421	19
11422	19
11423	19
11424	19
11425	19
11426	19
11427	19
11428	19
11429	19
11430	19
11431	19
11432	19
11433	19
11434	19
11435	19
11436	19
11437	19
11438	19
11439	19
11440	19
11441	19
11442	19
11443	19
11444	19
11445	19
11446	19
11447	19
11448	19
11449	19
11450	19
11451	19
11452	19
11453	19
11454	19
11455	19
11456	19
11457	19
11458	19
11459	19
11460	19
11461	19
11462	19
11463	19
11464	19
11465	19
11466	19
11467	19
11468	19
11469	19
11470	19
11471	19
11472	19
11473	19
11474	19
11475	19
11476	19
11477	19
11478	19
11479	19
11480	19
11481	19
11482	19
11483	19
11484	19
11485	19
11486	19
11487	19
11488	19
11489	19
11490	19
11491	19
11492	19
11493	19
11494	19
11495	19
11496	19
11497	19
11498	19
11499	19
11500	19
11501	19
11502	19
11503	19
11504	19
11505	19
11506	19
11507	19
11508	19
11509	19
11510	19
11511	19
11512	19
11513	19
11514	19
11515	19
11516	19
11517	19
11518	19
11519	19
11520	19
11521	19
11522	19
11523	19
11524	19
11525	19
11526	19
11527	19
11528	19
11529	19
11530	19
11531	19
11532	19
11533	19
11534	19
11535	19
11536	19
11537	19
11538	19
11539	19
11540	19
11541	19
11542	19
11543	19
11544	19
11545	19
11546	19
11547	19
11548	19
11549	19
11550	19
11551	19
11552	19
11553	19
11554	19
11555	19
11556	19
11557	19
11558	19
11559	19
11560	19
11561	19
11562	19
11563	19
11564	19
11565	19
11566	19
11567	19
11568	19
11569	19
11570	19
11571	19
11572	19
11573	19
11574	19
11575	19
11576	19
11577	19
11578	19
11579	19
11580	19
11581	19
11582	19
11583	19
11584	19
11585	19
11586	19
11587	19
11588	19
11589	19
11590	19
11591	19
11592	19
11593	19
11594	19
11595	19
11596	19
11597	19
11598	19
11599	19
11600	19
11601	19
11602	19
11603	19
11604	19
11605	19
11606	19
11607	19
11608	19
11609	19
11610	19
11611	19
11612	19
11613	19
11614	19
11615	19
11616	19
11617	19
11618	19
11619	19
11620	19
11621	19
11622	19
11623	19
11624	19
11625	19
11626	19
11627	19
11628	19
11629	19
11630	19
11631	19
11632	19
11633	19
11634	19
11635	19
11636	19
11637	19
11638	19
11639	19
11640	19
11641	19
11642	19
11643	19
11644	19
11645	19
11646	19
11647	19
11648	19
11649	19
11650	19
11651	19
11652	19
11653	19
11654	19
11655	19
11656	19
11657	19
11658	19
11659	19
11660	19
11661	19
11662	19
11663	19
11664	19
11665	19
11666	19
11667	19
11668	19
11669	19
11670	19
11671	19
11672	19
11673	19
11674	19
11675	19
11676	19
11677	19
11678	19
11679	19
11680	19
11681	19
11682	19
11683	19
11684	19
11685	19
11686	19
11687	19
11688	19
11689	19
11690	19
11691	19
11692	19
11693	19
11694	19
11695	19
11696	19
11697	19
11698	19
11699	19
11700	19
11701	19
11702	19
11703	19
11704	19
11705	19
11706	19
11707	19
11708	19
11709	19
11710	19
11711	19
11712	19
11713	19
11714	19
11715	19
11716	19
11717	19
11718	19
11719	19
11720	19
11721	19
11722	19
11723	19
11724	19
11725	19
11726	19
11727	19
11728	19
11729	19
11730	19
11731	19
11732	19
11733	19
11734	19
11735	19
11736	19
11737	19
11738	19
11739	19
11740	19
11741	19
11742	19
11743	19
11744	19
11745	19
11746	19
11747	19
11748	19
11749	19
11750	19
11751	19
11752	19
11753	19
11754	19
11755	19
11756	19
11757	19
11758	19
11759	19
11760	19
11761	19
11762	19
11763	19
11764	19
11765	19
11766	19
11767	19
11768	19
11769	19
11770	19
11771	19
11772	19
11773	19
11774	19
11775	19
11776	19
11777	19
11778	19
11779	19
11780	19
11781	19
11782	19
11783	19
11784	19
11785	19
11786	19
11787	19
11788	19
11789	19
11790	19
11791	19
11792	19
11793	19
11794	19
11795	19
11796	19
11797	19
11798	19
11799	19
11800	19
11801	19
11802	19
11803	19
11804	19
11805	19
11806	19
11807	19
11808	19
11809	19
11810	19
11811	19
11812	19
11813	19
11814	19
11815	19
11816	19
11817	19
11818	19
11819	19
11820	19
11821	19
11822	19
11823	19
11824	19
11825	19
11826	19
11827	19
11828	19
11829	19
11830	19
11831	19
11832	19
11833	19
11834	19
11835	19
11836	19
11837	19
11838	19
11839	19
11840	19
11841	19
11842	19
11843	19
11844	19
11845	19
11846	19
11847	19
11848	19
11849	19
11850	19
11851	19
11852	19
11853	19
11854	19
11855	19
11856	19
11857	19
11858	19
11859	19
11860	19
11861	19
11862	19
11863	19
11864	19
11865	19
11866	19
11867	19
11868	19
11869	19
11870	19
11871	19
11872	19
11873	19
11874	19
11875	19
11876	19
11877	19
11878	19
11879	19
11880	19
11881	19
11882	19
11883	19
11884	19
11885	19
11886	19
11887	19
11888	19
11889	19
11890	19
11891	19
11892	19
11893	19
11894	19
11895	19
11896	19
11897	19
11898	19
11899	19
11900	19
11901	19
11902	19
11903	19
11904	19
11905	19
11906	19
11907	19
11908	19
11909	19
11910	19
11911	19
11912	19
11913	19
11914	19
11915	19
11916	19
11917	19
11918	19
11919	19
11920	19
11921	19
11922	19
11923	19
11924	19
11925	19
11926	19
11927	19
11928	19
11929	19
11930	19
11931	19
11932	19
11933	19
11934	19
11935	19
11936	19
11937	19
11938	19
11939	19
11940	19
11941	19
11942	19
11943	19
11944	19
11945	19
11946	19
11947	19
11948	19
11949	19
11950	19
11951	19
11952	19
11953	19
11954	19
11955	19
11956	19
11957	19
11958	19
11959	19
11960	19
11961	19
11962	19
11963	19
11964	19
11965	19
11966	19
11967	19
11968	19
11969	19
11970	19
11971	19
11972	19
11973	19
11974	19
11975	19
11976	19
11977	19
11978	19
11979	19
11980	19
11981	19
11982	19
11983	19
11984	19
11985	19
11986	19
11987	19
11988	19
11989	19
11990	19
11991	19
11992	19
11993	19
11994	19
11995	19
11996	19
11997	19
11998	19
11999	19
12000	19
12001	19
12002	19
12003	19
12004	19
12005	19
12006	19
12007	19
12008	19
12009	19
12010	19
12011	19
12012	19
12013	19
12014	19
12015	19
12016	19
12017	19
12018	19
12019	19
12020	19
12021	19
12022	19
12023	19
12024	19
12025	19
12026	19
12027	19
12028	19
12029	19
12030	19
12031	19
12032	19
12033	19
12034	19
12035	19
12036	19
12037	19
12038	19
12039	19
12040	19
12041	19
12042	19
12043	19
12044	19
12045	19
12046	19
12047	19
12048	19
12049	19
12050	19
12051	19
12052	19
12053	19
12054	19
12055	19
12056	19
12057	19
12058	19
12059	19
12060	19
12061	19
12062	19
12063	19
12064	19
12065	19
12066	19
12067	19
12068	19
12069	19
12070	19
12071	19
12072	19
12073	19
12074	19
12075	19
12076	19
12077	19
12078	19
12079	19
12080	19
12081	19
12082	19
12083	19
12084	19
12085	19
12086	19
12087	19
12088	19
12089	19
12090	19
12091	19
12092	19
12093	19
12094	19
12095	19
12096	19
12097	19
12098	19
12099	19
12100	19
12101	19
12102	19
12103	19
12104	19
12105	19
12106	19
12107	19
12108	19
12109	19
12110	19
12111	19
12112	19
12113	19
12114	19
12115	19
12116	19
12117	19
12118	19
12119	19
12120	19
12121	19
12122	19
12123	19
12124	19
12125	19
12126	19
12127	19
12128	19
12129	19
12130	19
12131	19
12132	19
12133	19
12134	19
12135	19
12136	19
12137	19
12138	19
12139	19
12140	19
12141	19
12142	19
12143	19
12144	19
12145	19
12146	19
12147	19
12148	19
12149	19
12150	19
12151	19
12152	19
12153	19
12154	19
12155	19
12156	19
12157	19
12158	19
12159	19
12160	19
12161	19
12162	19
12163	19
12164	19
12165	19
12166	19
12167	19
12168	19
12169	19
12170	19
12171	19
12172	19
12173	19
12174	19
12175	19
12176	19
12177	19
12178	19
12179	19
12180	19
12181	19
12182	19
12183	19
12184	19
12185	19
12186	19
12187	19
12188	19
12189	19
12190	19
12191	19
12192	19
12193	19
12194	19
12195	19
12196	19
12197	19
12198	19
12199	19
12200	19
12201	19
12202	19
12203	19
12204	19
12205	19
12206	19
12207	19
12208	19
12209	19
12210	19
12211	19
12212	19
12213	19
12214	19
12215	19
12216	19
12217	19
12218	19
12219	19
12220	19
12221	19
12222	19
12223	19
12224	19
12225	19
12226	19
12227	19
12228	19
12229	19
12230	19
12231	19
12232	19
12233	19
12234	19
12235	19
12236	19
12237	19
12238	19
12239	19
12240	19
12241	19
12242	19
12243	19
12244	19
12245	19
12246	19
12247	19
12248	19
12249	19
12250	19
12251	19
12252	19
12253	19
12254	19
12255	19
12256	19
12257	19
12258	19
12259	19
12260	19
12261	19
12262	19
12263	19
12264	19
12265	19
12266	19
12267	19
12268	19
12269	19
12270	19
12271	19
12272	19
12273	19
12274	19
12275	19
12276	19
12277	19
12278	19
12279	19
12280	19
12281	19
12282	19
12283	19
12284	19
12285	19
12286	19
12287	19
12288	19
12289	19
12290	19
12291	19
12292	19
12293	19
12294	19
12295	19
12296	19
12297	19
12298	19
12299	19
12300	19
12301	19
12302	19
12303	19
12304	19
12305	19
12306	19
12307	19
12308	19
12309	19
12310	19
12311	19
12312	19
12313	19
12314	19
12315	19
12316	19
12317	19
12318	19
12319	19
12320	19
12321	19
12322	19
12323	19
12324	19
12325	19
12326	19
12327	19
12328	19
12329	19
12330	19
12331	19
12332	19
12333	19
12334	19
12335	19
12336	19
12337	19
12338	19
12339	19
12340	19
12341	19
12342	19
12343	19
12344	19
12345	19
12346	19
12347	19
12348	19
12349	19
12350	19
12351	19
12352	19
12353	19
12354	19
12355	19
12356	19
12357	19
12358	19
12359	19
12360	19
12361	19
12362	19
12363	19
12364	19
12365	19
12366	19
12367	19
12368	19
12369	19
12370	19
12371	19
12372	19
12373	19
12374	19
12375	19
12376	19
12377	19
12378	19
12379	19
12380	19
12381	19
12382	19
12383	19
12384	19
12385	19
12386	19
12387	19
12388	19
12389	19
12390	19
12391	19
12392	19
12393	19
12394	19
12395	19
12396	19
12397	19
12398	19
12399	19
12400	19
12401	19
12402	19
12403	19
12404	19
12405	19
12406	19
12407	19
12408	19
12409	19
12410	19
12411	19
12412	19
12413	19
12414	19
12415	19
12416	19
12417	19
12418	19
12419	19
12420	19
12421	19
12422	19
12423	19
12424	19
12425	19
12426	19
12427	19
12428	19
12429	19
12430	19
12431	19
12432	19
12433	19
12434	19
12435	19
12436	19
12437	19
12438	19
12439	19
12440	19
12441	19
12442	19
12443	19
12444	19
12445	19
12446	19
12447	19
12448	19
12449	19
12450	19
12451	19
12452	19
12453	19
12454	19
12455	19
12456	19
12457	19
12458	19
12459	19
12460	19
12461	19
12462	19
12463	19
12464	19
12465	19
12466	19
12467	19
12468	19
12469	19
12470	19
12471	19
12472	19
12473	19
12474	19
12475	19
12476	19
12477	19
12478	19
12479	19
12480	19
12481	19
12482	19
12483	19
12484	19
12485	19
12486	19
12487	19
12488	19
12489	19
12490	19
12491	19
12492	19
12493	19
12494	19
12495	19
12496	19
12497	19
12498	19
12499	19
12500	19
12501	19
12502	19
12503	19
12504	19
12505	19
12506	19
12507	19
12508	19
12509	19
12510	19
12511	19
12512	19
12513	19
12514	19
12515	19
12516	19
12517	19
12518	19
12519	19
12520	19
12521	19
12522	19
12523	19
12524	19
12525	19
12526	19
12527	19
12528	19
12529	19
12530	19
12531	19
12532	19
12533	19
12534	19
12535	19
12536	19
12537	19
12538	19
12539	19
12540	19
12541	19
12542	19
12543	19
12544	19
12545	19
12546	19
12547	19
12548	19
12549	19
12550	19
12551	19
12552	19
12553	19
12554	19
12555	19
12556	19
12557	19
12558	19
12559	19
12560	19
12561	19
12562	19
12563	19
12564	19
12565	19
12566	19
12567	19
12568	19
12569	19
12570	19
12571	19
12572	19
12573	19
12574	19
12575	19
12576	19
12577	19
12578	19
12579	19
12580	19
12581	19
12582	19
12583	19
12584	19
12585	19
12586	19
12587	19
12588	19
12589	19
12590	19
12591	19
12592	19
12593	19
12594	19
12595	19
12596	19
12597	19
12598	19
12599	19
12600	19
12601	19
12602	19
12603	19
12604	19
12605	19
12606	19
12607	19
12608	19
12609	19
12610	19
12611	19
12612	19
12613	19
12614	19
12615	19
12616	19
12617	19
12618	19
12619	19
12620	19
12621	19
12622	19
12623	19
12624	19
12625	19
12626	19
12627	19
12628	19
12629	19
12630	19
12631	19
12632	19
12633	19
12634	19
12635	19
12636	19
12637	19
12638	19
12639	19
12640	19
12641	19
12642	19
12643	19
12644	19
12645	19
12646	19
12647	19
12648	19
12649	19
12650	19
12651	19
12652	19
12653	19
12654	19
12655	19
12656	19
12657	19
12658	19
12659	19
12660	19
12661	19
12662	19
12663	19
12664	19
12665	19
12666	19
12667	19
12668	19
12669	19
12670	19
12671	19
12672	19
12673	19
12674	19
12675	19
12676	19
12677	19
12678	19
12679	19
12680	19
12681	19
12682	19
12683	19
12684	19
12685	19
12686	19
12687	19
12688	20
12689	20
12690	20
12691	20
12692	20
12693	20
12694	20
12695	20
12696	20
12697	20
12698	20
12699	20
12700	20
12701	20
12702	20
12703	20
12704	20
12705	20
12706	20
12707	20
12708	20
12709	20
12710	20
12711	20
12712	20
12713	20
12714	20
12715	20
12716	20
12717	20
12718	20
12719	20
12720	20
12721	20
12722	20
12723	20
12724	20
12725	20
12726	20
12727	20
12728	20
12729	20
12730	20
12731	20
12732	20
12733	20
12734	20
12735	20
12736	20
12737	20
12738	20
12739	20
12740	20
12741	20
12742	20
12743	20
12744	20
12745	20
12746	20
12747	20
12748	20
12749	20
12750	20
12751	20
12752	20
12753	20
12754	20
12755	20
12756	20
12757	20
12758	20
12759	20
12760	20
12761	20
12762	20
12763	20
12764	20
12765	20
12766	20
12767	20
12768	20
12769	20
12770	20
12771	20
12772	20
12773	20
12774	20
12775	20
12776	20
12777	20
12778	20
12779	20
12780	20
12781	20
12782	20
12783	20
12784	20
12785	20
12786	20
12787	20
12788	20
12789	20
12790	20
12791	20
12792	20
12793	20
12794	20
12795	20
12796	20
12797	20
12798	20
12799	20
12800	20
12801	20
12802	20
12803	20
12804	20
12805	20
12806	20
12807	20
12808	20
12809	20
12810	20
12811	20
12812	20
12813	20
12814	20
12815	20
12816	20
12817	20
12818	20
12819	20
12820	20
12821	20
12822	20
12823	20
12824	20
12825	20
12826	20
12827	20
12828	20
12829	20
12830	20
12831	20
12832	20
12833	20
12834	20
12835	20
12836	20
12837	20
12838	20
12839	20
12840	20
12841	20
12842	20
12843	20
12844	20
12845	20
12846	20
12847	20
12848	20
12849	20
12850	20
12851	20
12852	20
12853	20
12854	20
12855	20
12856	20
12857	20
12858	20
12859	20
12860	20
12861	20
12862	20
12863	20
12864	20
12865	20
12866	20
12867	20
12868	20
12869	20
12870	20
12871	20
12872	20
12873	20
12874	20
12875	20
12876	20
12877	20
12878	20
12879	20
12880	20
12881	20
12882	20
12883	20
12884	20
12885	20
12886	20
12887	20
12888	20
12889	20
12890	20
12891	20
12892	20
12893	20
12894	20
12895	20
12896	20
12897	20
12898	20
12899	20
12900	20
12901	20
12902	20
12903	20
12904	20
12905	20
12906	20
12907	20
12908	20
12909	20
12910	20
12911	20
12912	20
12913	20
12914	20
12915	20
12916	20
12917	20
12918	20
12919	20
12920	20
12921	20
12922	20
12923	20
12924	20
12925	20
12926	20
12927	20
12928	20
12929	20
12930	20
12931	20
12932	20
12933	20
12934	20
12935	20
12936	20
12937	20
12938	20
12939	20
12940	20
12941	20
12942	20
12943	20
12944	20
12945	20
12946	20
12947	20
12948	20
12949	20
12950	20
12951	20
12952	20
12953	20
12954	20
12955	20
12956	20
12957	20
12958	20
12959	20
12960	20
12961	20
12962	20
12963	20
12964	20
12965	20
12966	20
12967	20
12968	20
12969	20
12970	20
12971	20
12972	20
12973	20
12974	20
12975	20
12976	20
12977	20
12978	20
12979	20
12980	20
12981	20
12982	20
12983	20
12984	20
12985	20
12986	20
12987	20
12988	20
12989	20
12990	20
12991	20
12992	20
12993	20
12994	20
12995	20
12996	20
12997	20
12998	20
12999	20
13000	20
13001	20
13002	20
13003	20
13004	20
13005	20
13006	20
13007	20
13008	20
13009	20
13010	20
13011	20
13012	20
13013	20
13014	20
13015	20
13016	20
13017	20
13018	20
13019	20
13020	20
13021	20
13022	20
13023	20
13024	20
13025	20
13026	20
13027	20
13028	20
13029	20
13030	20
13031	20
13032	20
13033	20
13034	20
13035	20
13036	20
13037	20
13038	20
13039	20
13040	20
13041	20
13042	20
13043	20
13044	20
13045	20
13046	20
13047	20
13048	20
13049	20
13050	20
13051	20
13052	20
13053	20
13054	20
13055	20
13056	20
13057	20
13058	20
13059	20
13060	20
13061	20
13062	20
13063	20
13064	20
13065	20
13066	20
13067	20
13068	20
13069	20
13070	20
13071	20
13072	20
13073	20
13074	20
13075	20
13076	20
13077	20
13078	20
13079	20
13080	20
13081	20
13082	20
13083	20
13084	20
13085	20
13086	20
13087	20
13088	20
13089	20
13090	20
13091	20
13092	20
13093	20
13094	20
13095	20
13096	20
13097	20
13098	20
13099	20
13100	20
13101	20
13102	20
13103	20
13104	20
13105	20
13106	20
13107	20
13108	20
13109	20
13110	20
13111	20
13112	20
13113	20
13114	20
13115	20
13116	20
13117	20
13118	20
13119	20
13120	20
13121	20
13122	20
13123	20
13124	20
13125	20
13126	20
13127	20
13128	20
13129	20
13130	20
13131	20
13132	20
13133	20
13134	20
13135	20
13136	20
13137	20
13138	20
13139	20
13140	20
13141	20
13142	20
13143	20
13144	20
13145	20
13146	20
13147	20
13148	20
13149	20
13150	20
13151	20
13152	20
13153	20
13154	20
13155	20
13156	20
13157	20
13158	20
13159	20
13160	20
13161	20
13162	20
13163	20
13164	20
13165	20
13166	20
13167	20
13168	20
13169	20
13170	20
13171	20
13172	20
13173	20
13174	20
13175	20
13176	20
13177	20
13178	20
13179	20
13180	20
13181	20
13182	20
13183	20
13184	20
13185	20
13186	20
13187	20
13188	20
13189	20
13190	20
13191	20
13192	20
13193	20
13194	20
13195	20
13196	20
13197	20
13198	20
13199	20
13200	20
13201	20
13202	20
13203	20
13204	20
13205	20
13206	20
13207	20
13208	20
13209	20
13210	20
13211	20
13212	20
13213	20
13214	20
13215	20
13216	20
13217	20
13218	20
13219	20
13220	20
13221	20
13222	20
13223	20
13224	20
13225	20
13226	20
13227	20
13228	20
13229	20
13230	20
13231	20
13232	20
13233	20
13234	20
13235	20
13236	20
13237	20
13238	20
13239	20
13240	20
13241	20
13242	20
13243	20
13244	20
13245	20
13246	20
13247	20
13248	20
13249	20
13250	20
13251	20
13252	20
13253	20
13254	20
13255	20
13256	20
13257	20
13258	20
13259	20
13260	20
13261	20
13262	20
13263	20
13264	20
13265	20
13266	20
13267	20
13268	20
13269	20
13270	20
13271	20
13272	20
13273	20
13274	20
13275	20
13276	20
13277	20
13278	20
13279	20
13280	20
13281	20
13282	20
13283	20
13284	20
13285	20
13286	20
13287	20
13288	20
13289	20
13290	20
13291	20
13292	20
13293	20
13294	20
13295	20
13296	20
13297	20
13298	20
13299	20
13300	20
13301	20
13302	20
13303	20
13304	20
13305	20
13306	20
13307	20
13308	20
13309	20
13310	20
13311	20
13312	20
13313	20
13314	20
13315	20
13316	20
13317	20
13318	20
13319	20
13320	20
13321	20
13322	20
13323	20
13324	20
13325	20
13326	20
13327	20
13328	20
13329	20
13330	20
13331	20
13332	20
13333	20
13334	20
13335	20
13336	20
13337	20
13338	20
13339	20
13340	20
13341	20
13342	20
13343	20
13344	20
13345	20
13346	20
13347	20
13348	20
13349	20
13350	20
13351	20
13352	20
13353	20
13354	20
13355	20
13356	20
13357	20
13358	20
13359	20
13360	20
13361	20
13362	20
13363	20
13364	20
13365	20
13366	20
13367	20
13368	20
13369	20
13370	20
13371	20
13372	20
13373	20
13374	20
13375	20
13376	20
13377	20
13378	20
13379	20
13380	20
13381	20
13382	20
13383	20
13384	20
13385	20
13386	20
13387	20
13388	20
13389	20
13390	20
13391	20
13392	20
13393	20
13394	20
13395	20
13396	20
13397	20
13398	20
13399	20
13400	20
13401	20
13402	20
13403	20
13404	20
13405	20
13406	20
13407	20
13408	20
13409	20
13410	20
13411	20
13412	20
13413	20
13414	20
13415	20
13416	20
13417	20
13418	20
13419	20
13420	20
13421	20
13422	20
13423	20
13424	20
13425	20
13426	20
13427	20
13428	20
13429	20
13430	20
13431	20
13432	20
13433	20
13434	20
13435	20
13436	20
13437	20
13438	20
13439	20
13440	20
13441	20
13442	20
13443	20
13444	20
13445	20
13446	20
13447	20
13448	20
13449	20
13450	20
13451	20
13452	20
13453	20
13454	20
13455	20
13456	20
13457	20
13458	20
13459	20
13460	20
13461	20
13462	20
13463	20
13464	20
13465	20
13466	20
13467	20
13468	20
13469	20
13470	20
13471	20
13472	20
13473	20
13474	20
13475	20
13476	20
13477	20
13478	20
13479	20
13480	20
13481	20
13482	20
13483	20
13484	20
13485	20
13486	20
13487	20
13488	20
13489	20
13490	20
13491	20
13492	20
13493	20
13494	20
13495	20
13496	20
13497	20
13498	20
13499	20
13500	20
13501	20
13502	20
13503	20
13504	20
13505	20
13506	20
13507	20
13508	20
13509	20
13510	20
13511	20
13512	20
13513	20
13514	20
13515	20
13516	20
13517	20
13518	20
13519	20
13520	20
13521	20
13522	20
13523	20
13524	20
13525	20
13526	20
13527	20
13528	20
13529	20
13530	20
13531	20
13532	20
13533	20
13534	20
13535	20
13536	20
13537	20
13538	20
13539	20
13540	20
13541	20
13542	20
13543	20
13544	20
13545	20
13546	20
13547	20
13548	20
13549	20
13550	20
13551	20
13552	20
13553	20
13554	20
13555	20
13556	20
13557	20
13558	20
13559	20
13560	20
13561	20
13562	20
13563	20
13564	20
13565	20
13566	20
13567	20
13568	20
13569	20
13570	20
13571	20
13572	20
13573	20
13574	20
13575	20
13576	20
13577	20
13578	20
13579	20
13580	20
13581	20
13582	20
13583	20
13584	20
13585	20
13586	20
13587	20
13588	20
13589	20
13590	20
13591	20
13592	20
13593	20
13594	20
13595	20
13596	20
13597	20
13598	20
13599	20
13600	20
13601	20
13602	20
13603	20
13604	20
13605	20
13606	20
13607	20
13608	20
13609	20
13610	20
13611	20
13612	20
13613	20
13614	20
13615	20
13616	20
13617	20
13618	20
13619	20
13620	20
13621	20
13622	20
13623	20
13624	20
13625	20
13626	20
13627	20
13628	20
13629	20
13630	20
13631	20
13632	20
13633	20
13634	20
13635	20
13636	20
13637	20
13638	20
13639	20
13640	20
13641	20
13642	20
13643	20
13644	20
13645	20
13646	20
13647	20
13648	20
13649	20
13650	20
13651	20
13652	20
13653	20
13654	20
13655	20
13656	20
13657	20
13658	20
13659	20
13660	20
13661	20
13662	20
13663	20
13664	20
13665	20
13666	20
13667	20
13668	20
13669	20
13670	20
13671	20
13672	20
13673	20
13674	20
13675	20
13676	20
13677	20
13678	20
13679	20
13680	20
13681	20
13682	20
13683	20
13684	20
13685	20
13686	20
13687	20
13688	20
13689	20
13690	20
13691	20
13692	20
13693	20
13694	20
13695	20
13696	20
13697	20
13698	20
13699	20
13700	20
13701	20
13702	20
13703	20
13704	20
13705	20
13706	20
13707	20
13708	20
13709	20
13710	20
13711	20
13712	20
13713	20
13714	20
13715	20
13716	20
13717	20
13718	20
13719	20
13720	20
13721	20
13722	20
13723	20
13724	20
13725	20
13726	20
13727	20
13728	20
13729	20
13730	20
13731	20
13732	20
13733	20
13734	20
13735	20
13736	20
13737	20
13738	20
13739	20
13740	20
13741	20
13742	20
13743	20
13744	20
13745	20
13746	20
13747	20
13748	20
13749	20
13750	20
13751	20
13752	20
13753	20
13754	20
13755	20
13756	20
13757	20
13758	20
13759	20
13760	20
13761	20
13762	20
13763	20
13764	20
13765	20
13766	20
13767	20
13768	20
13769	20
13770	20
13771	20
13772	20
13773	20
13774	20
13775	20
13776	20
13777	20
13778	20
13779	20
13780	20
13781	20
13782	20
13783	20
13784	20
13785	20
13786	20
13787	20
13788	20
13789	20
13790	20
13791	20
13792	20
13793	20
13794	20
13795	20
13796	20
13797	20
13798	20
13799	20
13800	20
13801	20
13802	20
13803	20
13804	20
13805	20
13806	20
13807	20
13808	20
13809	20
13810	20
13811	20
13812	20
13813	20
13814	20
13815	20
13816	20
13817	20
13818	20
13819	20
13820	20
13821	20
13822	20
13823	20
13824	20
13825	20
13826	20
13827	20
13828	20
13829	20
13830	20
13831	20
13832	20
13833	20
13834	20
13835	20
13836	20
13837	20
13838	20
13839	20
13840	20
13841	20
13842	20
13843	20
13844	20
13845	20
13846	20
13847	20
13848	20
13849	20
13850	20
13851	20
13852	20
13853	20
13854	20
13855	20
13856	20
13857	20
13858	20
13859	20
13860	20
13861	20
13862	20
13863	20
13864	20
13865	20
13866	20
13867	20
13868	20
13869	20
13870	20
13871	20
13872	20
13873	20
13874	20
13875	20
13876	20
13877	20
13878	20
13879	20
13880	20
13881	20
13882	20
13883	20
13884	20
13885	20
13886	20
13887	20
13888	20
13889	20
13890	20
13891	20
13892	20
13893	20
13894	20
13895	20
13896	20
13897	20
13898	20
13899	20
13900	20
13901	20
13902	20
13903	20
13904	20
13905	20
13906	20
13907	20
13908	20
13909	20
13910	20
13911	20
13912	20
13913	20
13914	20
13915	20
13916	20
13917	20
13918	20
13919	20
13920	20
13921	20
13922	20
13923	20
13924	20
13925	20
13926	20
13927	20
13928	20
13929	20
13930	20
13931	20
13932	20
13933	20
13934	20
13935	20
13936	20
13937	20
13938	20
13939	20
13940	20
13941	20
13942	20
13943	20
13944	20
13945	20
13946	20
13947	20
13948	20
13949	20
13950	20
13951	20
13952	20
13953	20
13954	20
13955	20
13956	20
13957	20
13958	20
13959	20
13960	20
13961	20
13962	20
13963	20
13964	20
13965	20
13966	20
13967	20
13968	20
13969	20
13970	20
13971	20
13972	20
13973	20
13974	20
13975	20
13976	20
13977	20
13978	20
13979	20
13980	20
13981	20
13982	20
13983	20
13984	20
13985	20
13986	20
13987	20
13988	20
13989	20
13990	20
13991	20
13992	20
13993	20
13994	20
13995	20
13996	20
13997	20
13998	20
13999	20
14000	20
14001	20
14002	20
14003	20
14004	20
14005	20
14006	20
14007	20
14008	20
14009	20
14010	20
14011	20
14012	20
14013	20
14014	20
14015	20
14016	20
14017	20
14018	20
14019	20
14020	20
14021	20
14022	20
14023	20
14024	20
14025	20
14026	20
14027	20
14028	20
14029	20
14030	20
14031	20
14032	20
14033	20
14034	20
14035	20
14036	20
14037	20
14038	20
14039	20
14040	20
14041	20
14042	20
14043	20
14044	20
14045	20
14046	20
14047	20
14048	20
14049	20
14050	20
14051	20
14052	20
14053	20
14054	20
14055	20
14056	20
14057	20
14058	20
14059	20
14060	20
14061	20
14062	20
14063	20
14064	20
14065	20
14066	20
14067	20
14068	20
14069	20
14070	20
14071	20
14072	20
14073	20
14074	20
14075	20
14076	20
14077	20
14078	20
14079	20
14080	20
14081	20
14082	20
14083	20
14084	20
14085	20
14086	20
14087	20
14088	20
14089	20
14090	20
14091	20
14092	20
14093	20
14094	20
14095	20
14096	20
14097	20
14098	20
14099	20
14100	20
14101	20
14102	20
14103	20
14104	20
14105	20
14106	20
14107	20
14108	20
14109	20
14110	20
14111	20
14112	20
14113	20
14114	20
14115	20
14116	20
14117	20
14118	20
14119	20
14120	20
14121	20
14122	20
14123	20
14124	20
14125	20
14126	20
14127	20
14128	20
14129	20
14130	20
14131	20
14132	20
14133	20
14134	20
14135	20
14136	20
14137	20
14138	20
14139	20
14140	20
14141	20
14142	20
14143	20
14144	20
14145	20
14146	20
14147	20
14148	20
14149	20
14150	20
14151	20
14152	20
14153	20
14154	20
14155	20
14156	20
14157	20
14158	20
14159	20
14160	20
14161	20
14162	20
14163	20
14164	20
14165	20
14166	20
14167	20
14168	20
14169	20
14170	20
14171	20
14172	20
14173	20
14174	20
14175	20
14176	20
14177	20
14178	20
14179	20
14180	20
14181	20
14182	20
14183	20
14184	20
14185	20
14186	20
14187	20
14188	20
14189	20
14190	20
14191	20
14192	20
14193	20
14194	20
14195	20
14196	20
14197	20
14198	20
14199	20
14200	20
14201	20
14202	20
14203	20
14204	20
14205	20
14206	20
14207	20
14208	20
14209	20
14210	20
14211	20
14212	20
14213	20
14214	20
14215	20
14216	20
14217	20
14218	20
14219	20
14220	20
14221	20
14222	20
14223	20
14224	20
14225	20
14226	20
14227	20
14228	20
14229	20
14230	20
14231	20
14232	20
14233	20
14234	20
14235	20
14236	20
14237	20
14238	20
14239	20
14240	20
14241	20
14242	20
14243	20
14244	20
14245	20
14246	20
14247	20
14248	20
14249	20
14250	20
14251	20
14252	20
14253	20
14254	20
14255	20
14256	20
14257	20
14258	20
14259	20
14260	20
14261	20
14262	20
14263	20
14264	20
14265	20
14266	20
14267	20
14268	20
14269	20
14270	20
14271	20
14272	20
14273	20
14274	20
14275	20
14276	20
14277	20
14278	20
14279	20
14280	20
14281	20
14282	20
14283	20
14284	20
14285	20
14286	20
14287	20
14288	20
14289	20
14290	20
14291	20
14292	20
14293	20
14294	20
14295	20
14296	20
14297	20
14298	20
14299	20
14300	20
14301	20
14302	20
14303	20
14304	20
14305	20
14306	20
14307	20
14308	20
14309	20
14310	20
14311	20
14312	20
14313	20
14314	20
14315	20
14316	20
14317	20
14318	20
14319	20
14320	20
14321	20
14322	20
14323	20
14324	20
14325	20
14326	20
14327	20
14328	20
14329	20
14330	20
14331	20
14332	20
14333	20
14334	20
14335	20
14336	20
14337	20
14338	20
14339	20
14340	20
14341	20
14342	20
14343	20
14344	20
14345	20
14346	20
14347	20
14348	20
14349	20
14350	20
14351	20
14352	20
14353	20
14354	20
14355	20
14356	20
14357	20
14358	20
14359	20
14360	20
14361	20
14362	20
14363	20
14364	20
14365	20
14366	20
14367	20
14368	20
14369	20
14370	20
14371	20
14372	20
14373	20
14374	20
14375	20
14376	20
14377	20
14378	20
14379	20
14380	20
14381	20
14382	20
14383	20
14384	20
14385	20
14386	20
14387	20
14388	20
14389	20
14390	20
14391	20
14392	20
14393	20
14394	20
14395	20
14396	20
14397	20
14398	20
14399	20
14400	20
14401	20
14402	20
14403	20
14404	20
14405	20
14406	20
14407	20
14408	20
14409	20
14410	20
14411	20
14412	20
14413	20
14414	20
14415	20
14416	20
14417	20
14418	20
14419	20
14420	20
14421	20
14422	20
14423	20
14424	20
14425	20
14426	20
14427	20
14428	20
14429	20
14430	20
14431	20
14432	20
14433	20
14434	20
14435	20
14436	20
14437	20
14438	20
14439	20
14440	20
14441	20
14442	20
14443	20
14444	20
14445	20
14446	20
14447	20
14448	20
14449	20
14450	20
14451	20
14452	20
14453	20
14454	20
14455	20
14456	20
14457	20
14458	20
14459	20
14460	20
14461	20
14462	20
14463	20
14464	20
14465	20
14466	20
14467	20
14468	20
14469	20
14470	20
14471	20
14472	20
14473	20
14474	20
14475	20
14476	20
14477	20
14478	20
14479	20
14480	20
14481	20
14482	20
14483	20
14484	20
14485	20
14486	20
14487	20
14488	20
14489	20
14490	20
14491	20
14492	20
14493	20
14494	20
14495	20
14496	20
14497	20
14498	20
14499	20
14500	20
14501	20
14502	20
14503	20
14504	20
14505	20
14506	20
14507	20
14508	20
14509	20
14510	20
14511	20
14512	20
14513	20
14514	20
14515	20
14516	20
14517	20
14518	20
14519	20
14520	20
14521	20
14522	20
14523	20
14524	20
14525	20
14526	20
14527	20
14528	20
14529	20
14530	20
14531	20
14532	20
14533	20
14534	20
14535	20
14536	20
14537	20
14538	20
14539	20
14540	20
14541	20
14542	20
14543	20
14544	20
14545	20
14546	20
14547	20
14548	20
14549	20
14550	20
14551	20
14552	20
14553	20
14554	20
14555	20
14556	20
14557	20
14558	20
14559	20
14560	20
14561	20
14562	20
14563	20
14564	20
14565	20
14566	20
14567	20
14568	20
14569	20
14570	21
14571	21
14572	21
14573	21
14574	21
14575	21
14576	21
14577	21
14578	21
14579	21
14580	21
14581	21
14582	21
14583	21
14584	21
14585	21
14586	21
14587	21
14588	21
14589	21
14590	21
14591	21
14592	21
14593	21
14594	21
14595	21
14596	21
14597	21
14598	21
14599	21
14600	21
14601	21
14602	21
14603	21
14604	21
14605	21
14606	21
14607	21
14608	21
14609	21
14610	21
14611	21
14612	21
14613	21
14614	21
14615	21
14616	21
14617	21
14618	21
14619	21
14620	21
14621	21
14622	21
14623	21
14624	21
14625	21
14626	21
14627	21
14628	21
14629	21
14630	21
14631	21
14632	21
14633	21
14634	21
14635	21
14636	21
14637	21
14638	21
14639	21
14640	21
14641	21
14642	21
14643	21
14644	21
14645	21
14646	21
14647	21
14648	21
14649	21
14650	21
14651	21
14652	21
14653	21
14654	21
14655	21
14656	21
14657	21
14658	21
14659	21
14660	21
14661	21
14662	21
14663	21
14664	21
14665	21
14666	21
14667	21
14668	21
14669	21
14670	21
14671	21
14672	21
14673	21
14674	21
14675	21
14676	21
14677	21
14678	21
14679	21
14680	21
14681	21
14682	21
14683	21
14684	21
14685	21
14686	21
14687	21
14688	21
14689	21
14690	21
14691	21
14692	21
14693	21
14694	21
14695	21
14696	21
14697	21
14698	21
14699	21
14700	21
14701	21
14702	21
14703	21
14704	21
14705	21
14706	21
14707	21
14708	21
14709	21
14710	21
14711	21
14712	21
14713	21
14714	21
14715	21
14716	21
14717	21
14718	21
14719	21
14720	21
14721	21
14722	21
14723	21
14724	21
14725	21
14726	21
14727	21
14728	21
14729	21
14730	21
14731	21
14732	21
14733	21
14734	21
14735	21
14736	21
14737	21
14738	21
14739	21
14740	21
14741	21
14742	21
14743	21
14744	21
14745	21
14746	21
14747	21
14748	21
14749	21
14750	21
14751	21
14752	21
14753	21
14754	21
14755	21
14756	21
14757	21
14758	21
14759	21
14760	21
14761	21
14762	21
14763	21
14764	21
14765	21
14766	21
14767	21
14768	21
14769	21
14770	21
14771	21
14772	21
14773	21
14774	21
14775	21
14776	21
14777	21
14778	21
14779	21
14780	21
14781	21
14782	21
14783	21
14784	21
14785	21
14786	21
14787	21
14788	21
14789	21
14790	21
14791	21
14792	21
14793	21
14794	21
14795	21
14796	21
14797	21
14798	21
14799	21
14800	21
14801	21
14802	21
14803	21
14804	21
14805	21
14806	21
14807	21
14808	21
14809	21
14810	21
14811	21
14812	21
14813	21
14814	21
14815	21
14816	21
14817	21
14818	21
14819	21
14820	21
14821	21
14822	21
14823	21
14824	21
14825	21
14826	21
14827	21
14828	21
14829	21
14830	21
14831	21
14832	21
14833	21
14834	21
14835	21
14836	21
14837	21
14838	21
14839	21
14840	21
14841	21
14842	21
14843	21
14844	21
14845	21
14846	21
14847	21
14848	21
14849	21
14850	21
14851	21
14852	21
14853	21
14854	21
14855	21
14856	21
14857	21
14858	21
14859	21
14860	21
14861	21
14862	21
14863	21
14864	21
14865	21
14866	21
14867	21
14868	21
14869	21
14870	21
14871	21
14872	21
14873	21
14874	21
14875	21
14876	21
14877	21
14878	21
14879	21
14880	21
14881	21
14882	21
14883	21
14884	21
14885	21
14886	21
14887	21
14888	21
14889	21
14890	21
14891	21
14892	21
14893	21
14894	21
14895	21
14896	21
14897	21
14898	21
14899	21
14900	21
14901	21
14902	21
14903	21
14904	21
14905	21
14906	21
14907	21
14908	21
14909	21
14910	21
14911	21
14912	21
14913	21
14914	21
14915	21
14916	21
14917	21
14918	21
14919	21
14920	21
14921	21
14922	21
14923	21
14924	21
14925	21
14926	21
14927	21
14928	21
14929	21
14930	21
14931	21
14932	21
14933	21
14934	21
14935	21
14936	21
14937	21
14938	21
14939	21
14940	21
14941	21
14942	21
14943	21
14944	21
14945	21
14946	21
14947	21
14948	21
14949	21
14950	21
14951	21
14952	21
14953	21
14954	21
14955	21
14956	21
14957	21
14958	21
14959	21
14960	21
14961	21
14962	21
14963	21
14964	21
14965	21
14966	21
14967	21
14968	21
14969	21
14970	21
14971	21
14972	21
14973	21
14974	21
14975	21
14976	21
14977	21
14978	21
14979	21
14980	21
14981	21
14982	21
14983	21
14984	21
14985	21
14986	21
14987	21
14988	21
14989	21
14990	21
14991	21
14992	21
14993	21
14994	21
14995	21
14996	21
14997	21
14998	21
14999	21
15000	21
15001	21
15002	21
15003	21
15004	21
15005	21
15006	21
15007	21
15008	21
15009	21
15010	21
15011	21
15012	21
15013	21
15014	21
15015	21
15016	21
15017	21
15018	21
15019	21
15020	21
15021	21
15022	21
15023	21
15024	21
15025	21
15026	21
15027	21
15028	21
15029	21
15030	21
15031	21
15032	21
15033	21
15034	21
15035	21
15036	21
15037	21
15038	21
15039	21
15040	21
15041	21
15042	21
15043	21
15044	21
15045	21
15046	21
15047	21
15048	21
15049	21
15050	21
15051	21
15052	21
15053	21
15054	21
15055	21
15056	21
15057	21
15058	21
15059	21
15060	21
15061	21
15062	21
15063	21
15064	21
15065	21
15066	21
15067	21
15068	21
15069	21
15070	21
15071	21
15072	21
15073	21
15074	21
15075	21
15076	21
15077	21
15078	21
15079	21
15080	21
15081	21
15082	21
15083	21
15084	21
15085	21
15086	21
15087	21
15088	21
15089	21
15090	21
15091	21
15092	21
15093	21
15094	21
15095	21
15096	21
15097	21
15098	21
15099	21
15100	21
15101	21
15102	21
15103	21
15104	21
15105	21
15106	21
15107	21
15108	21
15109	21
15110	21
15111	21
15112	21
15113	21
15114	21
15115	21
15116	21
15117	21
15118	21
15119	21
15120	21
15121	21
15122	21
15123	21
15124	21
15125	21
15126	21
15127	21
15128	21
15129	21
15130	21
15131	21
15132	21
15133	21
15134	21
15135	21
15136	21
15137	21
15138	21
15139	21
15140	21
15141	21
15142	21
15143	21
15144	21
15145	21
15146	21
15147	21
15148	21
15149	21
15150	21
15151	21
15152	21
15153	21
15154	21
15155	21
15156	21
15157	21
15158	21
15159	21
15160	21
15161	21
15162	21
15163	21
15164	21
15165	21
15166	21
15167	21
15168	21
15169	21
15170	21
15171	21
15172	21
15173	21
15174	21
15175	21
15176	21
15177	21
15178	21
15179	21
15180	21
15181	21
15182	21
15183	21
15184	21
15185	21
15186	21
15187	21
15188	21
15189	21
15190	21
15191	21
15192	21
15193	21
15194	21
15195	21
15196	21
15197	21
15198	21
15199	21
15200	21
15201	21
15202	21
15203	21
15204	21
15205	21
15206	21
15207	21
15208	21
15209	21
15210	21
15211	21
15212	21
15213	21
15214	21
15215	21
15216	21
15217	21
15218	21
15219	21
15220	21
15221	21
15222	21
15223	21
15224	21
15225	21
15226	21
15227	21
15228	21
15229	21
15230	21
15231	21
15232	21
15233	21
15234	21
15235	21
15236	21
15237	21
15238	21
15239	21
15240	21
15241	21
15242	21
15243	21
15244	21
15245	21
15246	21
15247	21
15248	21
15249	21
15250	21
15251	21
15252	21
15253	21
15254	21
15255	21
15256	21
15257	21
15258	21
15259	21
15260	21
15261	21
15262	21
15263	21
15264	21
15265	21
15266	21
15267	21
15268	21
15269	21
15270	21
15271	21
15272	21
15273	21
15274	21
15275	21
15276	21
15277	21
15278	21
15279	21
15280	21
15281	21
15282	21
15283	21
15284	21
15285	21
15286	21
15287	21
15288	21
15289	21
15290	21
15291	21
15292	21
15293	21
15294	21
15295	21
15296	21
15297	21
15298	21
15299	21
15300	21
15301	21
15302	21
15303	21
15304	21
15305	21
15306	21
15307	21
15308	21
15309	21
15310	21
15311	21
15312	21
15313	21
15314	21
15315	21
15316	21
15317	21
15318	21
15319	21
15320	21
15321	21
15322	21
15323	21
15324	21
15325	21
15326	21
15327	21
15328	21
15329	21
15330	21
15331	21
15332	21
15333	21
15334	21
15335	21
15336	21
15337	21
15338	21
15339	21
15340	21
15341	21
15342	21
15343	21
15344	21
15345	21
15346	21
15347	21
15348	21
15349	21
15350	21
15351	21
15352	21
15353	21
15354	21
15355	21
15356	21
15357	21
15358	21
15359	21
15360	21
15361	21
15362	21
15363	21
15364	21
15365	21
15366	21
15367	21
15368	21
15369	21
15370	21
15371	21
15372	21
15373	21
15374	21
15375	21
15376	21
15377	21
15378	21
15379	21
15380	21
15381	21
15382	21
15383	21
15384	21
15385	21
15386	21
15387	21
15388	21
15389	21
15390	21
15391	21
15392	21
15393	21
15394	21
15395	21
15396	21
15397	21
15398	21
15399	21
15400	21
15401	21
15402	21
15403	21
15404	21
15405	21
15406	21
15407	21
15408	21
15409	21
15410	21
15411	21
15412	21
15413	21
15414	21
15415	21
15416	21
15417	21
15418	21
15419	21
15420	21
15421	21
15422	21
15423	21
15424	21
15425	21
15426	21
15427	21
15428	21
15429	21
15430	21
15431	21
15432	21
15433	21
15434	21
15435	21
15436	21
15437	21
15438	21
15439	21
15440	21
15441	21
15442	21
15443	21
15444	21
15445	21
15446	21
15447	21
15448	21
15449	21
15450	21
15451	21
15452	21
15453	21
15454	21
15455	21
15456	21
15457	21
15458	21
15459	21
15460	21
15461	21
15462	21
15463	21
15464	21
15465	21
15466	21
15467	21
15468	21
15469	21
15470	21
15471	21
15472	21
15473	21
15474	21
15475	21
15476	21
15477	21
15478	21
15479	21
15480	21
15481	21
15482	21
15483	21
15484	21
15485	21
15486	21
15487	21
15488	21
15489	21
15490	21
15491	21
15492	21
15493	21
15494	21
15495	21
15496	21
15497	21
15498	21
15499	21
15500	21
15501	21
15502	21
15503	21
15504	21
15505	21
15506	21
15507	21
15508	21
15509	21
15510	21
15511	21
15512	21
15513	21
15514	21
15515	21
15516	21
15517	21
15518	21
15519	21
15520	21
15521	21
15522	21
15523	21
15524	21
15525	21
15526	21
15527	21
15528	21
15529	21
15530	21
15531	21
15532	21
15533	21
15534	21
15535	21
15536	21
15537	21
15538	21
15539	21
15540	21
15541	21
15542	21
15543	21
15544	21
15545	21
15546	21
15547	21
15548	21
15549	21
15550	21
15551	21
15552	21
15553	21
15554	21
15555	21
15556	21
15557	21
15558	21
15559	21
15560	21
15561	21
15562	21
15563	21
15564	21
15565	21
15566	21
15567	21
15568	21
15569	21
15570	21
15571	21
15572	21
15573	21
15574	21
15575	21
15576	21
15577	21
15578	21
15579	21
15580	21
15581	21
15582	21
15583	21
15584	21
15585	21
15586	21
15587	21
15588	21
15589	21
15590	21
15591	21
15592	21
15593	21
15594	21
15595	21
15596	21
15597	21
15598	21
15599	21
15600	21
15601	21
15602	21
15603	21
15604	21
15605	21
15606	21
15607	21
15608	21
15609	21
15610	21
15611	21
15612	21
15613	21
15614	21
15615	21
15616	21
15617	21
15618	21
15619	21
15620	21
15621	21
15622	21
15623	21
15624	21
15625	21
15626	21
15627	21
15628	21
15629	21
15630	21
15631	21
15632	21
15633	21
15634	21
15635	21
15636	21
15637	21
15638	21
15639	21
15640	21
15641	21
15642	21
15643	21
15644	21
15645	21
15646	21
15647	21
15648	21
15649	21
15650	21
15651	21
15652	21
15653	21
15654	21
15655	21
15656	21
15657	21
15658	21
15659	21
15660	21
15661	21
15662	21
15663	21
15664	21
15665	21
15666	21
15667	21
15668	21
15669	21
15670	21
15671	21
15672	21
15673	21
15674	21
15675	21
15676	21
15677	21
15678	21
15679	21
15680	21
15681	21
15682	21
15683	21
15684	21
15685	21
15686	21
15687	21
15688	21
15689	21
15690	21
15691	21
15692	21
15693	21
15694	21
15695	21
15696	21
15697	21
15698	21
15699	21
15700	21
15701	21
15702	21
15703	21
15704	21
15705	21
15706	21
15707	21
15708	21
15709	21
15710	21
15711	21
15712	21
15713	21
15714	21
15715	21
15716	21
15717	21
15718	21
15719	21
15720	21
15721	21
15722	21
15723	21
15724	21
15725	21
15726	21
15727	21
15728	21
15729	21
15730	21
15731	21
15732	21
15733	21
15734	21
15735	21
15736	21
15737	21
15738	21
15739	21
15740	21
15741	21
15742	21
15743	21
15744	21
15745	21
15746	21
15747	21
15748	21
15749	21
15750	21
15751	21
15752	21
15753	21
15754	21
15755	21
15756	21
15757	21
15758	21
15759	21
15760	21
15761	21
15762	21
15763	21
15764	21
15765	21
15766	21
15767	21
15768	21
15769	21
15770	21
15771	21
15772	21
15773	21
15774	21
15775	21
15776	21
15777	21
15778	21
15779	21
15780	21
15781	21
15782	21
15783	21
15784	21
15785	21
15786	21
15787	21
15788	21
15789	21
15790	21
15791	21
15792	21
15793	21
15794	21
15795	21
15796	21
15797	21
15798	21
15799	21
15800	21
15801	21
15802	21
15803	21
15804	21
15805	21
15806	21
15807	21
15808	21
15809	21
15810	21
15811	21
15812	21
15813	21
15814	21
15815	21
15816	21
15817	21
15818	21
15819	21
15820	21
15821	21
15822	21
15823	21
15824	21
15825	21
15826	21
15827	21
15828	21
15829	21
15830	21
15831	21
15832	21
15833	21
15834	21
15835	21
15836	21
15837	21
15838	21
15839	21
15840	21
15841	21
15842	21
15843	21
15844	21
15845	21
15846	21
15847	21
15848	21
15849	21
15850	21
15851	21
15852	21
15853	21
15854	21
15855	21
15856	21
15857	21
15858	21
15859	21
15860	21
15861	21
15862	21
15863	21
15864	21
15865	21
15866	21
15867	21
15868	21
15869	21
15870	21
15871	21
15872	21
15873	21
15874	21
15875	21
15876	21
15877	21
15878	21
15879	21
15880	21
15881	21
15882	21
15883	21
15884	21
15885	21
15886	21
15887	21
15888	21
15889	21
15890	21
15891	21
15892	21
15893	21
15894	21
15895	21
15896	21
15897	21
15898	21
15899	21
15900	21
15901	21
15902	21
15903	21
15904	21
15905	21
15906	21
15907	21
15908	21
15909	21
15910	21
15911	21
15912	21
15913	21
15914	21
15915	21
15916	21
15917	21
15918	21
15919	21
15920	21
15921	21
15922	21
15923	21
15924	21
15925	21
15926	21
15927	21
15928	21
15929	21
15930	21
15931	21
15932	21
15933	21
15934	21
15935	21
15936	21
15937	21
15938	21
15939	21
15940	21
15941	21
15942	21
15943	21
15944	21
15945	21
15946	21
15947	21
15948	21
15949	21
15950	21
15951	21
15952	21
15953	21
15954	21
15955	21
15956	21
15957	21
15958	21
15959	21
15960	21
15961	21
15962	21
15963	21
15964	21
15965	21
15966	21
15967	21
15968	21
15969	21
15970	21
15971	21
15972	21
15973	21
15974	21
15975	21
15976	21
15977	21
15978	21
15979	21
15980	21
15981	21
15982	21
15983	21
15984	21
15985	21
15986	21
15987	21
15988	21
15989	21
15990	21
15991	21
15992	21
15993	21
15994	21
15995	21
15996	21
15997	21
15998	21
15999	21
16000	21
16001	21
16002	21
16003	21
16004	21
16005	21
16006	21
16007	21
16008	21
16009	21
16010	21
16011	21
16012	21
16013	21
16014	21
16015	21
16016	21
16017	21
16018	21
16019	21
16020	21
16021	21
16022	21
16023	21
16024	21
16025	21
16026	21
16027	21
16028	21
16029	21
16030	21
16031	21
16032	21
16033	21
16034	21
16035	21
16036	21
16037	21
16038	21
16039	21
16040	21
16041	21
16042	21
16043	21
16044	21
16045	21
16046	21
16047	21
16048	21
16049	21
16050	21
16051	21
16052	21
16053	21
16054	21
16055	21
16056	21
16057	21
16058	21
16059	21
16060	21
16061	21
16062	21
16063	21
16064	21
16065	21
16066	21
16067	21
16068	21
16069	21
16070	21
16071	21
16072	21
16073	21
16074	21
16075	21
16076	21
16077	21
16078	21
16079	21
16080	21
16081	21
16082	21
16083	21
16084	21
16085	21
16086	21
16087	21
16088	21
16089	21
16090	21
16091	21
16092	21
16093	21
16094	21
16095	21
16096	21
16097	21
16098	21
16099	21
16100	21
16101	21
16102	21
16103	21
16104	21
16105	21
16106	21
16107	21
16108	21
16109	21
16110	21
16111	21
16112	21
16113	21
16114	21
16115	21
16116	21
16117	21
16118	21
16119	21
16120	21
16121	21
16122	21
16123	21
16124	21
16125	21
16126	21
16127	21
16128	21
16129	21
16130	21
16131	21
16132	21
16133	21
16134	21
16135	21
16136	21
16137	21
16138	21
16139	21
16140	21
16141	21
16142	21
16143	21
16144	21
16145	21
16146	21
16147	21
16148	21
16149	21
16150	21
16151	21
16152	21
16153	21
16154	21
16155	21
16156	21
16157	21
16158	21
16159	21
16160	21
16161	21
16162	21
16163	21
16164	21
16165	21
16166	21
16167	21
16168	21
16169	21
16170	21
16171	21
16172	21
16173	21
16174	21
16175	21
16176	21
16177	21
16178	21
16179	21
16180	21
16181	21
16182	21
16183	21
16184	21
16185	21
16186	21
16187	21
16188	21
16189	21
16190	21
16191	21
16192	21
16193	21
16194	21
16195	21
16196	21
16197	21
16198	21
16199	21
16200	21
16201	21
16202	21
16203	21
16204	21
16205	21
16206	21
16207	21
16208	21
16209	21
16210	21
16211	21
16212	21
16213	21
16214	21
16215	21
16216	21
16217	21
16218	21
16219	21
16220	21
16221	21
16222	21
16223	21
16224	21
16225	21
16226	21
16227	21
16228	21
16229	21
16230	21
16231	21
16232	21
16233	21
16234	21
16235	21
16236	21
16237	21
16238	21
16239	21
16240	21
16241	21
16242	21
16243	21
16244	21
16245	21
16246	21
16247	21
16248	21
16249	21
16250	21
16251	21
16252	21
16253	21
16254	21
16255	21
16256	21
16257	21
16258	21
16259	21
16260	21
16261	21
16262	21
16263	21
16264	21
16265	21
16266	21
16267	21
16268	21
16269	21
16270	21
16271	21
16272	21
16273	21
16274	21
16275	21
16276	21
16277	21
16278	21
16279	21
16280	21
16281	21
16282	21
16283	21
16284	21
16285	21
16286	21
16287	21
16288	21
16289	21
16290	21
16291	21
16292	21
16293	21
16294	21
16295	21
16296	21
16297	21
16298	21
16299	21
16300	21
16301	21
16302	21
16303	21
16304	21
16305	21
16306	21
16307	21
16308	21
16309	21
16310	21
16311	21
16312	21
16313	21
16314	21
16315	21
16316	21
16317	21
16318	21
16319	21
16320	21
16321	21
16322	21
16323	21
16324	21
16325	21
16326	21
16327	21
16328	21
16329	21
16330	21
16331	21
16332	21
16333	21
16334	21
16335	21
16336	21
16337	21
16338	21
16339	21
16340	21
16341	21
16342	21
16343	21
16344	21
16345	21
16346	21
16347	21
16348	21
16349	21
16350	21
16351	21
16352	21
16353	21
16354	21
16355	21
16356	21
16357	21
16358	21
16359	21
16360	21
16361	21
16362	21
16363	21
16364	21
16365	21
16366	21
16367	21
16368	21
16369	21
16370	21
16371	21
16372	21
16373	21
16374	21
16375	21
16376	21
16377	21
16378	21
16379	21
16380	21
16381	21
16382	21
16383	21
16384	21
16385	21
16386	21
16387	21
16388	21
16389	21
16390	21
16391	21
16392	21
16393	21
16394	21
16395	21
16396	21
16397	21
16398	21
16399	21
16400	21
16401	21
16402	21
16403	21
16404	21
16405	21
16406	21
16407	21
16408	21
16409	21
16410	21
16411	21
16412	21
16413	21
16414	21
16415	21
16416	21
16417	21
16418	21
16419	21
16420	21
16421	21
16422	21
16423	21
16424	21
16425	21
16426	21
16427	21
16428	21
16429	21
16430	21
16431	21
16432	21
16433	21
16434	21
16435	21
16436	21
16437	21
16438	21
16439	21
16440	21
16441	21
16442	21
16443	21
16444	21
16445	21
16446	21
16447	21
16448	21
16449	21
16450	21
16451	21
16452	21
16453	21
16454	21
16455	21
16456	21
16457	21
16458	21
16459	21
16460	21
16461	21
16462	21
16463	21
16464	21
16465	21
16466	21
16467	21
16468	21
16469	21
16470	21
16471	21
16472	21
16473	21
16474	21
16475	21
16476	21
16477	21
16478	21
16479	21
16480	21
16481	21
16482	21
16483	21
16484	21
16485	21
16486	21
16487	21
16488	21
16489	21
16490	21
16491	21
16492	21
16493	21
16494	21
16495	21
16496	21
16497	21
16498	21
16499	21
16500	21
16501	21
16502	21
16503	21
16504	21
16505	21
16506	21
16507	21
16508	21
16509	21
16510	21
16511	21
16512	21
16513	21
16514	21
16515	21
16516	21
16517	21
16518	21
16519	21
16520	21
16521	21
16522	21
16523	21
16524	21
16525	21
16526	21
16527	21
16528	21
16529	21
16530	21
16531	21
16532	21
16533	21
16534	21
16535	21
16536	21
16537	21
16538	21
16539	21
16540	21
16541	21
16542	21
16543	21
16544	21
16545	21
16546	21
16547	21
16548	21
16549	21
16550	21
16551	21
16552	21
16553	21
16554	21
16555	21
16556	21
16557	21
16558	21
16559	21
16560	21
16561	21
16562	21
16563	21
16564	21
16565	21
16566	21
16567	21
16568	21
16569	21
16570	21
16571	21
16572	21
16573	21
16574	21
16575	21
16576	21
16577	21
16578	21
16579	21
16580	21
16581	21
16582	21
16583	21
16584	21
16585	21
16586	21
16587	21
16588	21
16589	21
16590	21
16591	21
16592	21
16593	21
16594	21
16595	21
16596	21
16597	21
16598	21
16599	21
16600	21
16601	21
16602	21
16603	21
16604	21
16605	21
16606	21
16607	21
16608	21
16609	21
16610	21
16611	21
16612	21
16613	21
16614	21
16615	21
16616	21
16617	21
16618	21
16619	21
16620	21
16621	21
16622	21
16623	21
16624	21
16625	21
16626	21
16627	21
16628	21
16629	21
16630	21
16631	21
16632	21
16633	21
16634	21
16635	21
16636	21
16637	21
16638	21
16639	21
16640	21
16641	21
16642	21
16643	21
16644	21
16645	21
16646	21
16647	21
16648	21
16649	21
16650	21
16651	21
16652	21
16653	21
16654	21
16655	21
16656	21
16657	21
16658	21
16659	21
16660	21
16661	21
16662	21
16663	21
16664	21
16665	21
16666	21
16667	21
16668	21
16669	21
16670	21
16671	21
16672	21
16673	21
16674	21
16675	21
16676	21
16677	21
16678	21
16679	21
16680	21
16681	21
16682	21
16683	21
16684	21
16685	21
16686	21
16687	21
16688	21
16689	21
16690	21
16691	21
16692	21
16693	21
16694	21
16695	21
16696	21
16697	21
16698	21
16699	21
16700	21
16701	21
16702	21
16703	21
16704	21
16705	21
16706	21
16707	21
16708	21
16709	21
16710	21
16711	21
16712	21
16713	21
16714	21
16715	21
16716	21
16717	21
16718	21
16719	21
16720	21
16721	21
16722	21
16723	21
16724	21
16725	21
16726	21
16727	21
16728	21
16729	21
16730	21
16731	21
16732	21
16733	21
16734	21
16735	21
16736	21
16737	21
16738	21
16739	21
16740	21
16741	21
16742	21
16743	21
16744	21
16745	21
16746	21
16747	21
16748	21
16749	21
16750	21
16751	21
16752	21
16753	21
16754	21
16755	21
16756	21
16757	21
16758	21
16759	21
16760	21
16761	21
16762	21
16763	21
16764	21
16765	21
16766	21
16767	21
16768	21
16769	21
16770	21
16771	21
16772	21
16773	21
16774	21
16775	21
16776	21
16777	21
16778	21
16779	21
16780	21
16781	21
16782	21
16783	21
16784	21
16785	21
16786	21
16787	21
16788	21
16789	21
16790	21
16791	21
16792	21
16793	21
16794	21
16795	21
16796	21
16797	21
16798	21
16799	21
16800	21
16801	21
16802	21
16803	21
16804	21
16805	21
16806	21
16807	21
16808	21
16809	21
16810	21
16811	21
16812	21
16813	21
16814	21
16815	21
16816	21
16817	21
16818	21
16819	21
16820	21
16821	21
16822	21
16823	21
16824	21
16825	21
16826	21
16827	21
16828	21
16829	21
16830	21
16831	21
16832	21
16833	21
16834	21
16835	21
16836	21
16837	21
16838	21
16839	21
16840	21
16841	21
16842	21
16843	21
16844	21
16845	21
16846	21
16847	21
16848	21
16849	21
16850	21
16851	21
16852	21
16853	21
16854	21
16855	21
16856	21
16857	21
16858	21
16859	21
16860	21
16861	21
16862	21
16863	21
16864	21
16865	21
16866	21
16867	21
16868	21
16869	21
16870	21
16871	21
16872	21
16873	21
16874	21
16875	21
16876	21
16877	21
16878	21
16879	21
16880	21
16881	21
16882	21
16883	21
16884	21
16885	21
16886	21
16887	21
16888	21
16889	21
16890	21
16891	21
16892	21
16893	21
16894	21
16895	21
16896	21
16897	21
16898	21
16899	21
16900	21
16901	21
16902	21
16903	21
16904	21
16905	21
16906	21
16907	21
16908	21
16909	21
16910	21
16911	21
16912	21
16913	21
16914	21
16915	21
16916	21
16917	21
16918	21
16919	21
16920	21
16921	21
16922	21
16923	21
16924	21
16925	21
16926	21
16927	21
16928	21
16929	21
16930	21
16931	21
16932	21
16933	21
16934	21
16935	21
16936	21
16937	21
16938	21
16939	21
16940	21
16941	21
16942	21
16943	21
16944	21
16945	21
16946	21
16947	21
16948	21
16949	21
16950	21
16951	21
16952	21
16953	21
16954	21
16955	21
16956	21
16957	21
16958	21
16959	21
16960	21
16961	21
16962	21
16963	21
16964	21
16965	21
16966	21
16967	21
16968	21
16969	21
16970	21
16971	21
16972	21
16973	21
16974	21
16975	21
16976	21
16977	21
16978	21
16979	21
16980	21
16981	21
16982	21
16983	21
16984	21
16985	21
16986	21
16987	21
16988	21
16989	21
16990	21
16991	21
16992	21
16993	21
16994	21
16995	21
16996	21
16997	21
16998	21
16999	21
17000	21
17001	21
17002	21
17003	21
17004	21
17005	21
17006	21
17007	21
17008	21
17009	21
17010	21
17011	21
17012	21
17013	21
17014	21
17015	21
17016	21
17017	21
17018	21
17019	21
17020	21
17021	21
17022	21
17023	21
17024	21
17025	21
17026	21
17027	21
17028	21
17029	21
17030	21
17031	21
17032	21
17033	21
17034	21
17035	21
17036	21
17037	21
17038	21
17039	21
17040	21
17041	21
17042	21
17043	21
17044	21
17045	21
17046	21
17047	21
17048	21
17049	21
17050	21
17051	21
17052	21
17053	21
17054	21
17055	21
17056	21
17057	21
17058	21
17059	21
17060	21
17061	21
17062	21
17063	21
17064	21
17065	21
17066	21
17067	21
17068	21
17069	21
17070	21
17071	21
17072	21
17073	21
17074	21
17075	21
17076	21
17077	21
17078	21
17079	21
17080	21
17081	21
17082	21
17083	21
17084	21
17085	21
17086	21
17087	21
17088	21
17089	21
17090	21
17091	21
17092	21
17093	21
17094	21
17095	21
17096	21
17097	21
17098	21
17099	21
17100	21
17101	21
17102	21
17103	21
17104	21
17105	21
17106	21
17107	21
17108	21
17109	21
17110	21
17111	21
17112	21
17113	21
17114	21
17115	21
17116	21
17117	21
17118	21
17119	21
17120	21
17121	21
17122	21
17123	21
17124	21
17125	21
17126	21
17127	21
17128	21
17129	21
17130	21
17131	21
17132	21
17133	21
17134	21
17135	21
17136	21
17137	21
17138	21
17139	21
17140	21
17141	21
17142	21
17143	21
17144	21
17145	21
17146	21
17147	21
17148	21
17149	21
17150	21
17151	21
17152	21
17153	21
17154	21
17155	21
17156	21
17157	21
17158	21
17159	21
17160	21
17161	21
17162	21
17163	21
17164	21
17165	21
17166	21
17167	21
17168	21
17169	21
17170	21
17171	21
17172	21
17173	21
17174	21
17175	21
17176	21
17177	21
17178	21
17179	21
17180	21
17181	21
17182	21
17183	21
17184	21
17185	21
17186	21
17187	21
17188	21
17189	21
17190	21
17191	21
17192	21
17193	21
17194	21
17195	21
17196	21
17197	21
17198	21
17199	21
17200	21
17201	21
17202	21
17203	21
17204	21
17205	21
17206	21
17207	21
17208	21
17209	21
17210	21
17211	21
17212	21
17213	21
17214	21
17215	21
17216	21
17217	21
17218	21
17219	21
17220	21
17221	21
17222	21
17223	21
17224	21
17225	21
17226	21
17227	21
17228	21
17229	21
17230	21
17231	21
17232	21
17233	21
17234	21
17235	21
17236	21
17237	21
17238	21
17239	21
17240	21
17241	21
17242	21
17243	21
17244	21
17245	21
17246	21
17247	21
17248	21
17249	21
17250	21
17251	21
17252	21
17253	21
17254	21
17255	21
17256	21
17257	21
17258	21
17259	21
17260	21
17261	21
17262	21
17263	21
17264	21
17265	21
17266	21
17267	21
17268	21
17269	21
17270	21
17271	21
17272	21
17273	21
17274	21
17275	21
17276	21
17277	21
17278	21
17279	21
17280	21
17281	21
17282	21
17283	21
17284	21
17285	21
17286	21
17287	21
17288	21
17289	21
17290	21
17291	21
17292	21
17293	21
17294	21
17295	21
17296	21
17297	21
17298	21
17299	21
17300	21
17301	21
17302	21
17303	21
17304	21
17305	21
17306	21
17307	21
17308	21
17309	21
17310	21
17311	21
17312	21
17313	21
17314	21
17315	21
17316	21
17317	21
17318	21
17319	21
17320	21
17321	21
17322	21
17323	21
17324	21
17325	21
17326	21
17327	21
17328	21
17329	21
17330	21
17331	21
17332	21
17333	21
17334	21
17335	21
17336	21
17337	21
17338	21
17339	21
17340	21
17341	21
17342	21
17343	21
17344	21
17345	21
17346	21
17347	21
17348	21
17349	21
17350	21
17351	21
17352	21
17353	21
17354	21
17355	21
17356	21
17357	21
17358	21
17359	21
17360	21
17361	21
17362	21
17363	21
17364	21
17365	21
17366	21
17367	21
17368	21
17369	21
17370	21
17371	21
17372	21
17373	21
17374	21
17375	21
17376	21
17377	21
17378	21
17379	21
17380	21
17381	21
17382	21
17383	21
17384	21
17385	21
17386	21
17387	21
17388	21
17389	21
17390	21
17391	21
17392	21
17393	21
17394	21
17395	21
17396	21
17397	21
17398	21
17399	21
17400	21
17401	21
17402	21
17403	21
17404	21
17405	21
17406	21
17407	21
17408	21
17409	21
17410	21
17411	21
17412	21
17413	21
17414	21
17415	21
17416	21
17417	21
17418	21
17419	21
17420	21
17421	21
17422	21
17423	21
17424	21
17425	21
17426	21
17427	21
17428	21
17429	21
17430	21
17431	21
17432	21
17433	21
17434	21
17435	21
17436	21
17437	21
17438	21
17439	21
17440	21
17441	21
17442	21
17443	21
17444	21
17445	21
17446	21
17447	21
17448	21
17449	21
17450	21
17451	21
17452	21
17453	21
17454	21
17455	21
17456	21
17457	21
17458	21
17459	21
17460	21
17461	21
17462	21
17463	21
17464	21
17465	21
17466	21
17467	21
17468	21
17469	21
17470	21
17471	21
17472	21
17473	21
17474	21
17475	21
17476	21
17477	21
17478	21
17479	21
17480	21
17481	21
17482	21
17483	21
17484	21
17485	21
17486	21
17487	21
17488	21
17489	21
17490	21
17491	21
17492	21
17493	21
17494	21
17495	21
17496	21
17497	21
17498	21
17499	21
17500	21
17501	21
17502	21
17503	21
17504	21
17505	21
17506	21
17507	21
17508	21
17509	21
17510	21
17511	21
17512	21
17513	21
17514	21
17515	21
17516	21
17517	21
17518	21
17519	21
17520	21
17521	21
17522	21
17523	21
17524	21
17525	21
17526	21
17527	21
17528	21
17529	21
17530	21
17531	21
17532	21
17533	21
17534	21
17535	21
17536	21
17537	21
17538	21
17539	21
17540	21
17541	21
17542	21
17543	21
17544	21
17545	21
17546	21
17547	21
17548	21
17549	21
17550	21
17551	21
17552	21
17553	21
17554	21
17555	21
17556	21
17557	21
17558	21
17559	21
17560	21
17561	21
17562	21
17563	21
17564	21
17565	21
17566	21
17567	21
17568	21
17569	21
17570	21
17571	21
17572	21
17573	21
17574	21
17575	21
17576	21
17577	21
17578	21
17579	21
17580	21
17581	21
17582	21
17583	21
17584	21
17585	21
17586	21
17587	21
17588	21
17589	21
17590	21
17591	21
17592	21
17593	21
17594	21
17595	21
17596	21
17597	21
17598	21
17599	21
17600	21
17601	21
17602	21
17603	21
17604	21
17605	21
17606	21
17607	21
17608	21
17609	21
17610	21
17611	21
17612	21
17613	21
17614	21
17615	21
17616	21
17617	21
17618	21
17619	21
17620	21
17621	21
17622	21
17623	21
17624	21
17625	21
17626	21
17627	21
17628	21
17629	21
17630	21
17631	21
17632	21
17633	21
17634	21
17635	21
17636	21
17637	21
17638	21
17639	21
17640	21
17641	21
17642	21
17643	21
17644	21
17645	21
17646	21
17647	21
17648	21
17649	21
17650	21
17651	21
17652	21
17653	21
17654	21
17655	21
17656	21
17657	21
17658	21
17659	21
17660	21
17661	21
17662	21
17663	21
17664	21
17665	21
17666	21
17667	21
17668	21
17669	21
17670	21
17671	21
17672	21
17673	21
17674	21
17675	21
17676	21
17677	21
17678	21
17679	21
17680	21
17681	21
17682	21
17683	21
17684	21
17685	21
17686	21
17687	21
17688	21
17689	21
17690	21
17691	21
17692	21
17693	21
17694	21
17695	21
17696	21
17697	21
17698	21
17699	21
17700	21
17701	21
17702	21
17703	21
17704	21
17705	21
17706	21
17707	21
17708	21
17709	21
17710	21
17711	21
17712	21
17713	21
17714	21
17715	21
17716	21
17717	21
17718	21
17719	21
17720	21
17721	21
17722	21
17723	21
17724	21
17725	21
17726	21
17727	21
17728	21
17729	21
17730	21
17731	21
17732	21
17733	21
17734	21
17735	21
17736	21
17737	21
17738	21
17739	21
17740	21
17741	21
17742	21
17743	21
17744	21
17745	21
17746	21
17747	21
17748	21
17749	21
17750	21
17751	21
17752	21
17753	21
17754	21
17755	21
17756	21
17757	21
17758	21
17759	21
17760	21
17761	21
17762	21
17763	21
17764	21
17765	21
17766	21
17767	21
17768	21
17769	21
17770	21
17771	21
17772	21
17773	21
17774	21
17775	21
17776	21
17777	21
17778	21
17779	21
17780	21
17781	21
17782	21
17783	21
17784	21
17785	21
17786	21
17787	21
17788	21
17789	21
17790	21
17791	21
17792	21
17793	21
17794	21
17795	21
17796	21
17797	21
17798	21
17799	21
17800	21
17801	21
17802	21
17803	21
17804	21
17805	21
17806	21
17807	21
17808	21
17809	21
17810	21
17811	21
17812	21
17813	21
17814	21
17815	21
17816	21
17817	21
17818	21
17819	21
17820	21
17821	21
17822	21
17823	21
17824	21
17825	21
17826	21
17827	21
17828	21
17829	21
17830	21
17831	21
17832	21
17833	21
17834	21
17835	21
17836	21
17837	21
17838	21
17839	21
17840	21
17841	21
17842	21
17843	21
17844	21
17845	21
17846	21
17847	21
17848	21
17849	21
17850	21
17851	21
17852	21
17853	21
17854	21
17855	21
17856	21
17857	21
17858	21
17859	21
17860	21
17861	21
17862	21
17863	21
17864	21
17865	21
17866	21
17867	21
17868	21
17869	21
17870	21
17871	21
17872	21
17873	21
17874	21
17875	21
17876	21
17877	21
17878	21
17879	21
17880	21
17881	21
17882	21
17883	21
17884	21
17885	21
17886	21
17887	21
17888	21
17889	21
17890	21
17891	21
17892	21
17893	21
17894	21
17895	21
17896	21
17897	21
17898	21
17899	21
17900	21
17901	21
17902	21
17903	21
17904	21
17905	21
17906	21
17907	21
17908	21
17909	21
17910	21
17911	21
17912	21
17913	21
17914	21
17915	21
17916	21
17917	21
17918	21
17919	21
17920	21
17921	21
17922	21
17923	21
17924	21
17925	21
17926	21
17927	21
17928	21
17929	21
17930	21
17931	21
17932	21
17933	21
17934	21
17935	21
17936	21
17937	21
17938	21
17939	21
17940	21
17941	21
17942	21
17943	21
17944	21
17945	21
17946	21
17947	21
17948	21
17949	21
17950	21
17951	21
17952	21
17953	21
17954	21
17955	21
17956	21
17957	21
17958	21
17959	21
17960	21
17961	21
17962	21
17963	21
17964	21
17965	21
17966	21
17967	21
17968	21
17969	21
17970	21
17971	21
17972	21
17973	21
17974	21
17975	21
17976	21
17977	21
17978	21
17979	21
17980	21
17981	21
17982	21
17983	21
17984	21
17985	21
17986	21
17987	21
17988	21
17989	21
17990	21
17991	21
17992	21
17993	21
17994	21
17995	21
17996	21
17997	21
17998	21
17999	21
18000	21

==> data/no_restart/COMB/fw-c.01-wrnd.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	2
37	2
38	2
39	2
40	2
41	2
42	2
43	2
44	2
45	2
46	2
47	2
48	2
49	2
50	2
51	2
52	2
53	2
54	2
55	2
56	2
57	2
58	2
59	2
60	2
61	2
62	2
63	2
64	3
65	3
66	3
67	3
68	3
69	3
70	3
71	3
72	3
73	3
74	3
75	3
76	3
77	3
78	3
79	3
80	3
81	3
82	3
83	3
84	3
85	3
86	3
87	3
88	3
89	3
90	4
91	4
92	5
93	5
94	5
95	5
96	5
97	5
98	5
99	5
100	5
101	5
102	5
103	5
104	5
105	5
106	5
107	5
108	5
109	5
110	5
111	5
112	5
113	5
114	5
115	5
116	5
117	5
118	5
119	5
120	5
121	5
122	5
123	5
124	5
125	5
126	5
127	5
128	5
129	5
130	5
131	5
132	5
133	5
134	5
135	5
136	5
137	5
138	5
139	5
140	5
141	5
142	5
143	5
144	5
145	5
146	5
147	5
148	5
149	5
150	5
151	5
152	5
153	5
154	5
155	5
156	5
157	5
158	5
159	5
160	5
161	5
162	5
163	5
164	5
165	5
166	5
167	5
168	5
169	5
170	5
171	5
172	5
173	5
174	5
175	5
176	5
177	5
178	5
179	5
180	5
181	5
182	5
183	5
184	5
185	5
186	5
187	5
188	5
189	5
190	5
191	5
192	5
193	5
194	5
195	5
196	5
197	5
198	5
199	5
200	5
201	5
202	5
203	5
204	5
205	5
206	5
207	5
208	5
209	5
210	5
211	5
212	5
213	5
214	5
215	5
216	5
217	5
218	5
219	5
220	5
221	5
222	5
223	5
224	5
225	5
226	5
227	5
228	5
229	5
230	5
231	5
232	5
233	5
234	5
235	5
236	5
237	5
238	5
239	5
240	5
241	5
242	5
243	5
244	5
245	5
246	5
247	5
248	5
249	5
250	5
251	5
252	5
253	5
254	5
255	6
256	6
257	6
258	6
259	6
260	6
261	6
262	6
263	6
264	6
265	6
266	6
267	6
268	6
269	6
270	6
271	6
272	6
273	6
274	6
275	6
276	6
277	6
278	6
279	6
280	6
281	6
282	6
283	6
284	6
285	6
286	6
287	6
288	6
289	6
290	6
291	6
292	6
293	6
294	6
295	6
296	6
297	6
298	6
299	6
300	6
301	6
302	6
303	6
304	6
305	6
306	6
307	6
308	6
309	6
310	6
311	6
312	6
313	6
314	6
315	6
316	6
317	6
318	6
319	6
320	6
321	6
322	6
323	6
324	6
325	6
326	6
327	6
328	6
329	6
330	6
331	6
332	6
333	6
334	6
335	6
336	6
337	6
338	6
339	6
340	6
341	6
342	6
343	6
344	6
345	6
346	6
347	6
348	6
349	6
350	6
351	6
352	6
353	6
354	6
355	6
356	6
357	6
358	6
359	6
360	6
361	6
362	6
363	6
364	6
365	6
366	6
367	6
368	6
369	6
370	6
371	6
372	6
373	6
374	6
375	6
376	6
377	6
378	6
379	6
380	6
381	6
382	6
383	6
384	6
385	6
386	6
387	6
388	6
389	6
390	6
391	6
392	6
393	6
394	6
395	6
396	6
397	6
398	6
399	6
400	6
401	6
402	6
403	6
404	6
405	6
406	6
407	6
408	6
409	6
410	6
411	6
412	6
413	6
414	6
415	6
416	6
417	6
418	6
419	6
420	6
421	6
422	6
423	6
424	6
425	6
426	6
427	6
428	6
429	6
430	6
431	6
432	6
433	6
434	6
435	6
436	6
437	6
438	6
439	6
440	6
441	6
442	6
443	6
444	6
445	6
446	6
447	6
448	6
449	6
450	6
451	6
452	6
453	6
454	6
455	6
456	6
457	6
458	6
459	6
460	6
461	6
462	6
463	6
464	6
465	6
466	6
467	6
468	6
469	6
470	6
471	6
472	6
473	6
474	6
475	6
476	6
477	6
478	6
479	6
480	6
481	6
482	6
483	6
484	6
485	6
486	6
487	6
488	6
489	6
490	6
491	6
492	6
493	6
494	6
495	6
496	6
497	6
498	6
499	6
500	6
501	6
502	7
503	7
504	7
505	7
506	7
507	7
508	7
509	7
510	7
511	7
512	7
513	7
514	7
515	7
516	7
517	7
518	7
519	7
520	7
521	7
522	7
523	7
524	7
525	7
526	7
527	7
528	7
529	7
530	7
531	7
532	7
533	7
534	7
535	7
536	8
537	8
538	8
539	8
540	8
541	8
542	8
543	8
544	8
545	8
546	8
547	8
548	8
549	8
550	8
551	8
552	8
553	8
554	8
555	8
556	8
557	8
558	8
559	8
560	8
561	8
562	8
563	8
564	8
565	8
566	8
567	8
568	8
569	8
570	8
571	8
572	8
573	8
574	8
575	8
576	8
577	8
578	8
579	8
580	8
581	8
582	8
583	8
584	8
585	8
586	8
587	8
588	8
589	8
590	8
591	8
592	8
593	8
594	8
595	8
596	8
597	8
598	8
599	8
600	8
601	8
602	8
603	8
604	8
605	8
606	8
607	8
608	8
609	8
610	8
611	8
612	8
613	8
614	8
615	8
616	8
617	8
618	8
619	8
620	8
621	8
622	8
623	8
624	8
625	8
626	8
627	8
628	8
629	8
630	8
631	8
632	8
633	8
634	8
635	8
636	8
637	8
638	8
639	8
640	8
641	8
642	8
643	8
644	8
645	8
646	8
647	8
648	8
649	9
650	9
651	9
652	9
653	9
654	9
655	9
656	9
657	9
658	9
659	9
660	9
661	9
662	9
663	9
664	9
665	9
666	9
667	9
668	9
669	9
670	9
671	9
672	9
673	9
674	9
675	9
676	9
677	9
678	9
679	9
680	9
681	9
682	9
683	9
684	9
685	9
686	9
687	9
688	9
689	9
690	9
691	9
692	9
693	9
694	9
695	9
696	9
697	9
698	9
699	9
700	9
701	9
702	9
703	9
704	9
705	9
706	9
707	9
708	9
709	9
710	10
711	10
712	10
713	10
714	10
715	10
716	10
717	10
718	10
719	10
720	10
721	10
722	10
723	10
724	10
725	10
726	10
727	10
728	10
729	10
730	10
731	10
732	10
733	10
734	10
735	10
736	10
737	10
738	10
739	10
740	10
741	10
742	10
743	10
744	10
745	10
746	10
747	10
748	10
749	10
750	10
751	10
752	10
753	10
754	10
755	10
756	10
757	10
758	10
759	10
760	10
761	10
762	10
763	10
764	10
765	10
766	10
767	10
768	10
769	10
770	10
771	10
772	10
773	10
774	10
775	10
776	10
777	10
778	10
779	10
780	10
781	10
782	10
783	10
784	10
785	10
786	10
787	10
788	10
789	10
790	10
791	10
792	10
793	10
794	10
795	10
796	10
797	10
798	10
799	10
800	10
801	10
802	10
803	10
804	10
805	10
806	10
807	10
808	10
809	10
810	10
811	10
812	10
813	10
814	10
815	10
816	10
817	10
818	10
819	10
820	10
821	10
822	10
823	10
824	10
825	10
826	10
827	10
828	10
829	10
830	10
831	10
832	10
833	10
834	10
835	10
836	10
837	10
838	10
839	10
840	10
841	10
842	10
843	10
844	10
845	10
846	10
847	10
848	10
849	10
850	10
851	10
852	10
853	10
854	10
855	10
856	10
857	10
858	10
859	10
860	10
861	10
862	10
863	10
864	10
865	10
866	10
867	10
868	10
869	10
870	10
871	10
872	10
873	10
874	10
875	10
876	10
877	10
878	10
879	10
880	10
881	10
882	10
883	10
884	10
885	10
886	10
887	10
888	10
889	10
890	10
891	10
892	10
893	10
894	10
895	10
896	10
897	10
898	10
899	10
900	10
901	10
902	10
903	10
904	10
905	10
906	10
907	10
908	10
909	10
910	10
911	10
912	10
913	10
914	10
915	10
916	10
917	10
918	11
919	11
920	11
921	11
922	11
923	11
924	11
925	11
926	11
927	11
928	11
929	11
930	11
931	11
932	11
933	11
934	11
935	11
936	11
937	11
938	11
939	11
940	11
941	11
942	11
943	11
944	11
945	11
946	11
947	11
948	11
949	11
950	11
951	11
952	11
953	11
954	11
955	11
956	11
957	11
958	11
959	11
960	11
961	11
962	11
963	11
964	11
965	11
966	11
967	11
968	11
969	11
970	11
971	11
972	11
973	11
974	11
975	11
976	11
977	11
978	11
979	11
980	11
981	11
982	11
983	11
984	11
985	11
986	11
987	11
988	11
989	11
990	11
991	11
992	11
993	11
994	11
995	11
996	11
997	11
998	11
999	11
1000	11
1001	11
1002	11
1003	11
1004	11
1005	11
1006	11
1007	11
1008	11
1009	11
1010	11
1011	11
1012	11
1013	11
1014	11
1015	11
1016	11
1017	11
1018	11
1019	11
1020	11
1021	11
1022	11
1023	11
1024	11
1025	11
1026	11
1027	11
1028	11
1029	11
1030	11
1031	11
1032	11
1033	11
1034	11
1035	11
1036	11
1037	11
1038	11
1039	11
1040	11
1041	11
1042	11
1043	11
1044	11
1045	11
1046	11
1047	11
1048	11
1049	11
1050	11
1051	11
1052	11
1053	11
1054	11
1055	11
1056	11
1057	11
1058	11
1059	11
1060	11
1061	11
1062	11
1063	11
1064	11
1065	11
1066	11
1067	11
1068	11
1069	11
1070	11
1071	11
1072	11
1073	11
1074	11
1075	11
1076	11
1077	11
1078	11
1079	11
1080	11
1081	11
1082	11
1083	11
1084	11
1085	11
1086	11
1087	11
1088	11
1089	11
1090	11
1091	11
1092	11
1093	11
1094	11
1095	11
1096	11
1097	11
1098	11
1099	11
1100	11
1101	11
1102	11
1103	11
1104	11
1105	11
1106	11
1107	11
1108	11
1109	11
1110	11
1111	11
1112	11
1113	11
1114	11
1115	11
1116	11
1117	11
1118	11
1119	11
1120	11
1121	11
1122	11
1123	11
1124	11
1125	11
1126	11
1127	11
1128	11
1129	11
1130	11
1131	11
1132	11
1133	11
1134	11
1135	11
1136	11
1137	11
1138	11
1139	11
1140	11
1141	11
1142	12
1143	12
1144	12
1145	12
1146	12
1147	12
1148	12
1149	12
1150	12
1151	12
1152	12
1153	12
1154	12
1155	12
1156	12
1157	12
1158	12
1159	12
1160	12
1161	12
1162	12
1163	12
1164	12
1165	12
1166	12
1167	12
1168	12
1169	12
1170	12
1171	12
1172	12
1173	12
1174	12
1175	12
1176	12
1177	12
1178	12
1179	12
1180	12
1181	12
1182	12
1183	12
1184	12
1185	12
1186	12
1187	12
1188	12
1189	12
1190	12
1191	12
1192	12
1193	12
1194	12
1195	12
1196	12
1197	12
1198	12
1199	12
1200	12
1201	12
1202	12
1203	12
1204	12
1205	12
1206	12
1207	12
1208	12
1209	12
1210	12
1211	12
1212	12
1213	12
1214	12
1215	12
1216	12
1217	12
1218	12
1219	12
1220	12
1221	12
1222	12
1223	12
1224	12
1225	12
1226	12
1227	12
1228	12
1229	12
1230	12
1231	12
1232	12
1233	12
1234	12
1235	12
1236	12
1237	12
1238	12
1239	12
1240	12
1241	12
1242	12
1243	12
1244	12
1245	12
1246	12
1247	12
1248	12
1249	12
1250	12
1251	12
1252	12
1253	12
1254	12
1255	12
1256	12
1257	12
1258	12
1259	12
1260	12
1261	12
1262	12
1263	12
1264	12
1265	12
1266	12
1267	12
1268	12
1269	12
1270	12
1271	12
1272	12
1273	12
1274	12
1275	12
1276	12
1277	12
1278	12
1279	12
1280	12
1281	12
1282	12
1283	12
1284	12
1285	12
1286	12
1287	12
1288	12
1289	12
1290	12
1291	12
1292	12
1293	12
1294	12
1295	12
1296	12
1297	12
1298	12
1299	12
1300	12
1301	12
1302	12
1303	12
1304	12
1305	12
1306	12
1307	12
1308	12
1309	12
1310	12
1311	12
1312	12
1313	12
1314	12
1315	12
1316	12
1317	12
1318	12
1319	12
1320	12
1321	12
1322	12
1323	12
1324	12
1325	12
1326	12
1327	12
1328	12
1329	12
1330	12
1331	12
1332	12
1333	12
1334	12
1335	12
1336	12
1337	12
1338	12
1339	12
1340	12
1341	12
1342	12
1343	12
1344	12
1345	12
1346	12
1347	12
1348	12
1349	12
1350	12
1351	12
1352	12
1353	12
1354	12
1355	12
1356	12
1357	12
1358	12
1359	12
1360	12
1361	12
1362	12
1363	12
1364	12
1365	12
1366	12
1367	12
1368	12
1369	12
1370	12
1371	12
1372	12
1373	12
1374	12
1375	12
1376	12
1377	12
1378	12
1379	12
1380	12
1381	12
1382	12
1383	12
1384	12
1385	12
1386	12
1387	12
1388	12
1389	12
1390	12
1391	12
1392	12
1393	12
1394	12
1395	12
1396	12
1397	12
1398	12
1399	12
1400	12
1401	12
1402	12
1403	12
1404	12
1405	12
1406	12
1407	12
1408	12
1409	12
1410	12
1411	12
1412	12
1413	12
1414	12
1415	12
1416	12
1417	12
1418	12
1419	12
1420	12
1421	12
1422	12
1423	12
1424	12
1425	12
1426	12
1427	12
1428	12
1429	12
1430	12
1431	12
1432	12
1433	12
1434	12
1435	12
1436	12
1437	12
1438	12
1439	12
1440	12
1441	12
1442	12
1443	12
1444	12
1445	12
1446	12
1447	12
1448	12
1449	12
1450	12
1451	12
1452	12
1453	12
1454	12
1455	12
1456	12
1457	12
1458	12
1459	12
1460	12
1461	12
1462	12
1463	12
1464	12
1465	12
1466	12
1467	12
1468	12
1469	12
1470	12
1471	12
1472	12
1473	12
1474	12
1475	12
1476	12
1477	12
1478	12
1479	12
1480	12
1481	12
1482	12
1483	12
1484	12
1485	12
1486	12
1487	12
1488	12
1489	12
1490	12
1491	12
1492	12
1493	12
1494	12
1495	12
1496	12
1497	12
1498	12
1499	12
1500	12
1501	12
1502	12
1503	12
1504	12
1505	12
1506	12
1507	12
1508	12
1509	12
1510	12
1511	12
1512	12
1513	12
1514	12
1515	12
1516	12
1517	12
1518	12
1519	12
1520	12
1521	12
1522	12
1523	12
1524	12
1525	12
1526	12
1527	12
1528	12
1529	12
1530	12
1531	12
1532	12
1533	12
1534	12
1535	12
1536	12
1537	12
1538	12
1539	12
1540	12
1541	12
1542	12
1543	12
1544	12
1545	12
1546	12
1547	12
1548	12
1549	12
1550	12
1551	12
1552	12
1553	12
1554	12
1555	12
1556	12
1557	12
1558	12
1559	12
1560	12
1561	12
1562	12
1563	12
1564	12
1565	12
1566	12
1567	12
1568	12
1569	12
1570	12
1571	12
1572	12
1573	12
1574	12
1575	12
1576	12
1577	12
1578	12
1579	12
1580	12
1581	12
1582	12
1583	12
1584	12
1585	12
1586	12
1587	12
1588	12
1589	12
1590	12
1591	12
1592	12
1593	12
1594	12
1595	12
1596	12
1597	12
1598	12
1599	12
1600	12
1601	12
1602	12
1603	12
1604	12
1605	12
1606	12
1607	12
1608	12
1609	12
1610	12
1611	12
1612	12
1613	12
1614	12
1615	12
1616	12
1617	12
1618	12
1619	12
1620	12
1621	12
1622	12
1623	12
1624	12
1625	12
1626	12
1627	12
1628	12
1629	12
1630	12
1631	12
1632	12
1633	12
1634	12
1635	12
1636	12
1637	12
1638	12
1639	12
1640	12
1641	12
1642	12
1643	12
1644	12
1645	12
1646	12
1647	12
1648	12
1649	12
1650	12
1651	12
1652	12
1653	12
1654	12
1655	12
1656	12
1657	12
1658	12
1659	12
1660	12
1661	12
1662	12
1663	12
1664	12
1665	12
1666	12
1667	12
1668	12
1669	12
1670	12
1671	12
1672	12
1673	12
1674	12
1675	12
1676	12
1677	12
1678	12
1679	12
1680	12
1681	12
1682	12
1683	12
1684	12
1685	12
1686	12
1687	12
1688	12
1689	12
1690	12
1691	12
1692	12
1693	12
1694	12
1695	12
1696	12
1697	12
1698	12
1699	12
1700	12
1701	12
1702	12
1703	12
1704	12
1705	12
1706	12
1707	12
1708	12
1709	12
1710	12
1711	12
1712	12
1713	12
1714	12
1715	12
1716	12
1717	12
1718	12
1719	12
1720	12
1721	12
1722	12
1723	12
1724	12
1725	12
1726	12
1727	12
1728	12
1729	12
1730	12
1731	12
1732	12
1733	12
1734	12
1735	12
1736	12
1737	12
1738	12
1739	12
1740	12
1741	12
1742	12
1743	12
1744	12
1745	12
1746	12
1747	12
1748	12
1749	12
1750	12
1751	12
1752	12
1753	12
1754	12
1755	12
1756	12
1757	12
1758	12
1759	12
1760	12
1761	12
1762	13
1763	13
1764	13
1765	13
1766	13
1767	13
1768	13
1769	13
1770	13
1771	13
1772	13
1773	13
1774	13
1775	13
1776	13
1777	13
1778	13
1779	13
1780	13
1781	13
1782	13
1783	13
1784	13
1785	13
1786	13
1787	13
1788	13
1789	13
1790	13
1791	13
1792	13
1793	13
1794	13
1795	13
1796	13
1797	14
1798	14
1799	14
1800	14
1801	14
1802	14
1803	14
1804	14
1805	14
1806	14
1807	14
1808	14
1809	14
1810	14
1811	14
1812	14
1813	14
1814	14
1815	14
1816	14
1817	14
1818	14
1819	14
1820	14
1821	14
1822	14
1823	14
1824	14
1825	14
1826	14
1827	14
1828	14
1829	14
1830	14
1831	14
1832	14
1833	14
1834	14
1835	15
1836	15
1837	15
1838	15
1839	15
1840	15
1841	15
1842	15
1843	15
1844	15
1845	15
1846	15
1847	15
1848	15
1849	15
1850	15
1851	15
1852	15
1853	15
1854	15
1855	15
1856	15
1857	15
1858	15
1859	15
1860	15
1861	15
1862	15
1863	15
1864	15
1865	15
1866	15
1867	15
1868	15
1869	15
1870	15
1871	15
1872	15
1873	15
1874	15
1875	15
1876	15
1877	15
1878	15
1879	15
1880	15
1881	15
1882	15
1883	15
1884	15
1885	15
1886	15
1887	15
1888	15
1889	15
1890	15
1891	15
1892	15
1893	15
1894	15
1895	15
1896	15
1897	15
1898	15
1899	15
1900	15
1901	15
1902	15
1903	15
1904	15
1905	15
1906	15
1907	15
1908	15
1909	15
1910	15
1911	15
1912	15
1913	15
1914	15
1915	15
1916	15
1917	15
1918	15
1919	15
1920	15
1921	15
1922	15
1923	15
1924	15
1925	15
1926	15
1927	15
1928	15
1929	15
1930	15
1931	15
1932	15
1933	15
1934	15
1935	15
1936	15
1937	15
1938	15
1939	15
1940	15
1941	15
1942	15
1943	15
1944	15
1945	15
1946	15
1947	15
1948	15
1949	15
1950	15
1951	15
1952	15
1953	15
1954	15
1955	15
1956	15
1957	15
1958	15
1959	15
1960	15
1961	15
1962	15
1963	15
1964	15
1965	15
1966	15
1967	15
1968	15
1969	15
1970	15
1971	15
1972	15
1973	15
1974	15
1975	15
1976	15
1977	15
1978	15
1979	15
1980	15
1981	15
1982	15
1983	15
1984	15
1985	15
1986	15
1987	15
1988	15
1989	15
1990	15
1991	15
1992	15
1993	15
1994	15
1995	15
1996	15
1997	15
1998	15
1999	15
2000	15
2001	15
2002	15
2003	15
2004	15
2005	15
2006	15
2007	15
2008	15
2009	15
2010	15
2011	15
2012	15
2013	15
2014	15
2015	15
2016	15
2017	15
2018	15
2019	15
2020	15
2021	15
2022	15
2023	15
2024	15
2025	15
2026	15
2027	15
2028	15
2029	15
2030	15
2031	15
2032	15
2033	15
2034	15
2035	15
2036	15
2037	15
2038	15
2039	15
2040	15
2041	15
2042	15
2043	15
2044	15
2045	15
2046	15
2047	15
2048	15
2049	15
2050	15
2051	15
2052	15
2053	15
2054	15
2055	15
2056	15
2057	15
2058	15
2059	15
2060	15
2061	15
2062	15
2063	15
2064	15
2065	15
2066	15
2067	15
2068	15
2069	15
2070	15
2071	15
2072	15
2073	15
2074	15
2075	15
2076	15
2077	15
2078	15
2079	15
2080	15
2081	15
2082	15
2083	15
2084	15
2085	15
2086	15
2087	15
2088	15
2089	15
2090	15
2091	15
2092	15
2093	15
2094	15
2095	15
2096	15
2097	15
2098	15
2099	15
2100	15
2101	15
2102	15
2103	15
2104	15
2105	15
2106	15
2107	15
2108	15
2109	15
2110	15
2111	15
2112	15
2113	15
2114	15
2115	15
2116	15
2117	15
2118	15
2119	15
2120	15
2121	15
2122	15
2123	15
2124	15
2125	15
2126	15
2127	15
2128	15
2129	15
2130	15
2131	15
2132	15
2133	15
2134	15
2135	15
2136	15
2137	15
2138	15
2139	15
2140	15
2141	15
2142	15
2143	15
2144	15
2145	15
2146	15
2147	15
2148	15
2149	15
2150	15
2151	15
2152	15
2153	15
2154	15
2155	15
2156	15
2157	15
2158	15
2159	15
2160	15
2161	15
2162	15
2163	15
2164	15
2165	15
2166	15
2167	15
2168	15
2169	15
2170	15
2171	15
2172	15
2173	15
2174	15
2175	15
2176	15
2177	15
2178	15
2179	15
2180	15
2181	15
2182	15
2183	15
2184	15
2185	15
2186	15
2187	15
2188	15
2189	15
2190	15
2191	15
2192	15
2193	15
2194	15
2195	15
2196	15
2197	15
2198	15
2199	15
2200	15
2201	15
2202	15
2203	15
2204	15
2205	15
2206	15
2207	15
2208	15
2209	15
2210	15
2211	15
2212	15
2213	15
2214	15
2215	15
2216	15
2217	15
2218	15
2219	15
2220	15
2221	15
2222	15
2223	15
2224	15
2225	15
2226	15
2227	15
2228	15
2229	15
2230	15
2231	15
2232	15
2233	15
2234	15
2235	15
2236	15
2237	15
2238	15
2239	15
2240	15
2241	15
2242	15
2243	15
2244	15
2245	15
2246	15
2247	15
2248	15
2249	15
2250	15
2251	15
2252	15
2253	15
2254	15
2255	15
2256	15
2257	15
2258	15
2259	15
2260	15
2261	15
2262	15
2263	15
2264	15
2265	15
2266	15
2267	15
2268	15
2269	15
2270	15
2271	15
2272	15
2273	15
2274	15
2275	15
2276	15
2277	15
2278	15
2279	15
2280	15
2281	15
2282	15
2283	15
2284	15
2285	15
2286	15
2287	15
2288	15
2289	15
2290	15
2291	15
2292	15
2293	15
2294	15
2295	15
2296	15
2297	15
2298	15
2299	15
2300	15
2301	15
2302	15
2303	15
2304	15
2305	15
2306	15
2307	15
2308	15
2309	15
2310	15
2311	15
2312	15
2313	15
2314	15
2315	15
2316	15
2317	15
2318	15
2319	15
2320	15
2321	15
2322	15
2323	15
2324	15
2325	15
2326	15
2327	15
2328	15
2329	15
2330	15
2331	15
2332	15
2333	15
2334	15
2335	15
2336	15
2337	15
2338	15
2339	15
2340	15
2341	15
2342	15
2343	15
2344	15
2345	15
2346	15
2347	15
2348	15
2349	15
2350	15
2351	15
2352	15
2353	15
2354	15
2355	15
2356	15
2357	15
2358	15
2359	15
2360	15
2361	15
2362	15
2363	15
2364	15
2365	15
2366	15
2367	15
2368	15
2369	15
2370	15
2371	15
2372	15
2373	15
2374	15
2375	15
2376	15
2377	15
2378	15
2379	15
2380	15
2381	15
2382	15
2383	15
2384	15
2385	15
2386	15
2387	15
2388	15
2389	15
2390	15
2391	16
2392	16
2393	16
2394	16
2395	16
2396	16
2397	16
2398	16
2399	16
2400	16
2401	16
2402	16
2403	16
2404	16
2405	16
2406	16
2407	16
2408	16
2409	16
2410	16
2411	16
2412	16
2413	16
2414	16
2415	16
2416	16
2417	16
2418	16
2419	16
2420	16
2421	16
2422	16
2423	16
2424	16
2425	16
2426	16
2427	16
2428	16
2429	16
2430	16
2431	16
2432	16
2433	16
2434	16
2435	16
2436	16
2437	16
2438	16
2439	16
2440	16
2441	16
2442	16
2443	16
2444	16
2445	16
2446	16
2447	16
2448	16
2449	16
2450	16
2451	16
2452	16
2453	16
2454	16
2455	16
2456	16
2457	16
2458	16
2459	16
2460	16
2461	16
2462	16
2463	16
2464	16
2465	16
2466	16
2467	16
2468	16
2469	16
2470	16
2471	16
2472	16
2473	16
2474	16
2475	16
2476	16
2477	16
2478	16
2479	16
2480	16
2481	16
2482	16
2483	16
2484	16
2485	16
2486	16
2487	16
2488	16
2489	16
2490	16
2491	16
2492	16
2493	16
2494	16
2495	16
2496	16
2497	16
2498	16
2499	16
2500	16
2501	16
2502	16
2503	16
2504	16
2505	16
2506	16
2507	16
2508	16
2509	16
2510	16
2511	16
2512	16
2513	16
2514	16
2515	16
2516	16
2517	16
2518	16
2519	16
2520	16
2521	16
2522	16
2523	16
2524	16
2525	16
2526	16
2527	16
2528	16
2529	16
2530	16
2531	16
2532	16
2533	16
2534	16
2535	16
2536	16
2537	16
2538	16
2539	16
2540	16
2541	16
2542	16
2543	16
2544	16
2545	16
2546	16
2547	16
2548	16
2549	16
2550	16
2551	16
2552	16
2553	16
2554	16
2555	16
2556	16
2557	16
2558	16
2559	16
2560	16
2561	16
2562	16
2563	16
2564	16
2565	16
2566	16
2567	16
2568	16
2569	16
2570	16
2571	16
2572	16
2573	16
2574	16
2575	16
2576	16
2577	16
2578	16
2579	16
2580	16
2581	16
2582	16
2583	16
2584	16
2585	16
2586	16
2587	16
2588	16
2589	16
2590	16
2591	16
2592	16
2593	16
2594	16
2595	16
2596	16
2597	16
2598	16
2599	16
2600	16
2601	16
2602	16
2603	16
2604	16
2605	16
2606	16
2607	16
2608	16
2609	16
2610	16
2611	16
2612	16
2613	16
2614	16
2615	16
2616	16
2617	16
2618	16
2619	16
2620	16
2621	16
2622	16
2623	16
2624	16
2625	16
2626	16
2627	16
2628	16
2629	16
2630	16
2631	16
2632	16
2633	16
2634	16
2635	16
2636	16
2637	16
2638	16
2639	16
2640	16
2641	16
2642	16
2643	16
2644	16
2645	16
2646	16
2647	16
2648	16
2649	16
2650	16
2651	16
2652	16
2653	16
2654	16
2655	16
2656	16
2657	16
2658	16
2659	16
2660	16
2661	16
2662	16
2663	16
2664	16
2665	16
2666	16
2667	16
2668	16
2669	16
2670	16
2671	16
2672	16
2673	16
2674	16
2675	16
2676	16
2677	16
2678	16
2679	16
2680	16
2681	16
2682	16
2683	16
2684	16
2685	16
2686	16
2687	16
2688	16
2689	16
2690	16
2691	16
2692	16
2693	16
2694	16
2695	16
2696	16
2697	16
2698	16
2699	16
2700	16
2701	16
2702	16
2703	16
2704	16
2705	16
2706	16
2707	16
2708	16
2709	16
2710	16
2711	16
2712	16
2713	16
2714	16
2715	16
2716	16
2717	16
2718	16
2719	16
2720	16
2721	16
2722	16
2723	16
2724	16
2725	16
2726	16
2727	16
2728	16
2729	16
2730	16
2731	16
2732	16
2733	16
2734	16
2735	16
2736	16
2737	16
2738	16
2739	16
2740	16
2741	16
2742	16
2743	16
2744	16
2745	16
2746	16
2747	16
2748	16
2749	16
2750	16
2751	16
2752	16
2753	16
2754	16
2755	16
2756	16
2757	16
2758	16
2759	16
2760	16
2761	16
2762	16
2763	16
2764	16
2765	16
2766	16
2767	16
2768	16
2769	16
2770	16
2771	16
2772	16
2773	16
2774	16
2775	16
2776	16
2777	16
2778	16
2779	16
2780	16
2781	16
2782	16
2783	16
2784	16
2785	16
2786	16
2787	16
2788	16
2789	16
2790	16
2791	16
2792	16
2793	16
2794	16
2795	16
2796	16
2797	16
2798	16
2799	16
2800	16
2801	16
2802	16
2803	16
2804	16
2805	16
2806	16
2807	16
2808	16
2809	16
2810	16
2811	16
2812	16
2813	16
2814	16
2815	16
2816	16
2817	16
2818	16
2819	16
2820	16
2821	16
2822	16
2823	16
2824	16
2825	16
2826	16
2827	16
2828	16
2829	16
2830	16
2831	16
2832	16
2833	16
2834	16
2835	16
2836	16
2837	16
2838	16
2839	16
2840	16
2841	16
2842	16
2843	16
2844	16
2845	16
2846	16
2847	16
2848	16
2849	16
2850	16
2851	16
2852	16
2853	16
2854	16
2855	16
2856	16
2857	16
2858	16
2859	16
2860	16
2861	16
2862	16
2863	16
2864	16
2865	16
2866	16
2867	16
2868	16
2869	16
2870	16
2871	16
2872	16
2873	16
2874	16
2875	16
2876	16
2877	16
2878	16
2879	16
2880	16
2881	16
2882	16
2883	16
2884	16
2885	16
2886	16
2887	16
2888	16
2889	16
2890	16
2891	16
2892	16
2893	16
2894	16
2895	16
2896	16
2897	16
2898	16
2899	16
2900	16
2901	16
2902	16
2903	16
2904	16
2905	16
2906	16
2907	16
2908	17
2909	17
2910	17
2911	17
2912	17
2913	17
2914	17
2915	17
2916	17
2917	17
2918	17
2919	17
2920	17
2921	17
2922	17
2923	17
2924	17
2925	17
2926	17
2927	17
2928	17
2929	17
2930	17
2931	17
2932	17
2933	17
2934	17
2935	17
2936	17
2937	17
2938	17
2939	17
2940	17
2941	17
2942	17
2943	17
2944	17
2945	17
2946	17
2947	17
2948	17
2949	17
2950	17
2951	17
2952	17
2953	17
2954	17
2955	17
2956	17
2957	17
2958	17
2959	17
2960	17
2961	17
2962	17
2963	17
2964	17
2965	17
2966	17
2967	17
2968	17
2969	17
2970	17
2971	17
2972	17
2973	17
2974	17
2975	17
2976	17
2977	17
2978	17
2979	17
2980	17
2981	17
2982	17
2983	17
2984	17
2985	17
2986	17
2987	17
2988	17
2989	17
2990	17
2991	17
2992	17
2993	17
2994	17
2995	17
2996	17
2997	17
2998	17
2999	17
3000	17
3001	17
3002	17
3003	17
3004	17
3005	17
3006	17
3007	17
3008	17
3009	17
3010	17
3011	17
3012	17
3013	17
3014	17
3015	17
3016	17
3017	17
3018	17
3019	17
3020	17
3021	17
3022	17
3023	17
3024	17
3025	17
3026	17
3027	17
3028	17
3029	17
3030	17
3031	17
3032	17
3033	17
3034	17
3035	17
3036	17
3037	17
3038	17
3039	17
3040	17
3041	17
3042	17
3043	17
3044	17
3045	17
3046	17
3047	17
3048	17
3049	17
3050	17
3051	17
3052	17
3053	17
3054	17
3055	17
3056	17
3057	17
3058	17
3059	17
3060	17
3061	17
3062	17
3063	17
3064	17
3065	17
3066	17
3067	17
3068	17
3069	17
3070	17
3071	17
3072	17
3073	17
3074	17
3075	17
3076	17
3077	17
3078	17
3079	17
3080	17
3081	17
3082	17
3083	17
3084	17
3085	17
3086	17
3087	17
3088	17
3089	17
3090	17
3091	17
3092	17
3093	17
3094	17
3095	17
3096	17
3097	17
3098	17
3099	17
3100	17
3101	17
3102	17
3103	17
3104	17
3105	17
3106	17
3107	17
3108	17
3109	17
3110	17
3111	17
3112	17
3113	17
3114	17
3115	17
3116	17
3117	17
3118	17
3119	17
3120	17
3121	17
3122	17
3123	17
3124	17
3125	17
3126	17
3127	17
3128	17
3129	17
3130	17
3131	17
3132	17
3133	17
3134	17
3135	17
3136	17
3137	17
3138	17
3139	17
3140	17
3141	17
3142	17
3143	17
3144	17
3145	17
3146	17
3147	17
3148	17
3149	17
3150	17
3151	17
3152	17
3153	17
3154	17
3155	17
3156	17
3157	17
3158	17
3159	17
3160	17
3161	17
3162	17
3163	17
3164	17
3165	17
3166	17
3167	17
3168	17
3169	17
3170	17
3171	17
3172	17
3173	17
3174	17
3175	17
3176	17
3177	17
3178	17
3179	17
3180	17
3181	17
3182	17
3183	17
3184	17
3185	17
3186	17
3187	17
3188	17
3189	17
3190	17
3191	17
3192	17
3193	17
3194	17
3195	17
3196	17
3197	17
3198	17
3199	17
3200	17
3201	17
3202	17
3203	17
3204	17
3205	17
3206	17
3207	17
3208	17
3209	17
3210	17
3211	17
3212	17
3213	17
3214	17
3215	17
3216	17
3217	17
3218	17
3219	17
3220	17
3221	17
3222	17
3223	17
3224	17
3225	17
3226	17
3227	17
3228	17
3229	17
3230	17
3231	17
3232	17
3233	17
3234	17
3235	17
3236	17
3237	17
3238	17
3239	17
3240	17
3241	17
3242	17
3243	17
3244	17
3245	17
3246	17
3247	17
3248	17
3249	17
3250	17
3251	17
3252	17
3253	17
3254	17
3255	17
3256	17
3257	17
3258	17
3259	17
3260	17
3261	17
3262	17
3263	17
3264	17
3265	17
3266	17
3267	17
3268	17
3269	17
3270	17
3271	17
3272	17
3273	17
3274	17
3275	17
3276	17
3277	17
3278	17
3279	17
3280	17
3281	17
3282	17
3283	17
3284	17
3285	17
3286	17
3287	17
3288	17
3289	17
3290	17
3291	17
3292	17
3293	17
3294	17
3295	17
3296	17
3297	17
3298	17
3299	17
3300	17
3301	17
3302	17
3303	17
3304	17
3305	17
3306	17
3307	17
3308	17
3309	17
3310	17
3311	17
3312	17
3313	17
3314	17
3315	17
3316	17
3317	17
3318	17
3319	17
3320	17
3321	17
3322	17
3323	17
3324	17
3325	17
3326	17
3327	17
3328	17
3329	17
3330	17
3331	17
3332	17
3333	17
3334	17
3335	17
3336	17
3337	17
3338	17
3339	17
3340	17
3341	17
3342	17
3343	17
3344	17
3345	17
3346	17
3347	17
3348	17
3349	17
3350	17
3351	17
3352	17
3353	17
3354	17
3355	17
3356	17
3357	17
3358	17
3359	17
3360	17
3361	17
3362	17
3363	17
3364	17
3365	17
3366	17
3367	17
3368	17
3369	17
3370	17
3371	17
3372	17
3373	17
3374	17
3375	17
3376	17
3377	17
3378	17
3379	17
3380	17
3381	17
3382	17
3383	17
3384	17
3385	17
3386	17
3387	17
3388	17
3389	17
3390	17
3391	17
3392	17
3393	17
3394	17
3395	17
3396	17
3397	17
3398	17
3399	17
3400	17
3401	17
3402	17
3403	17
3404	17
3405	17
3406	17
3407	17
3408	17
3409	17
3410	17
3411	17
3412	17
3413	17
3414	17
3415	17
3416	17
3417	17
3418	17
3419	17
3420	17
3421	17
3422	17
3423	17
3424	17
3425	17
3426	17
3427	17
3428	17
3429	17
3430	17
3431	17
3432	17
3433	17
3434	17
3435	17
3436	17
3437	17
3438	17
3439	17
3440	17
3441	17
3442	17
3443	17
3444	17
3445	17
3446	17
3447	17
3448	17
3449	17
3450	17
3451	17
3452	17
3453	17
3454	17
3455	17
3456	17
3457	17
3458	17
3459	17
3460	17
3461	17
3462	17
3463	17
3464	17
3465	17
3466	17
3467	17
3468	17
3469	17
3470	17
3471	17
3472	17
3473	17
3474	17
3475	17
3476	17
3477	17
3478	17
3479	17
3480	17
3481	17
3482	17
3483	17
3484	17
3485	17
3486	17
3487	17
3488	17
3489	17
3490	17
3491	17
3492	17
3493	17
3494	17
3495	17
3496	17
3497	17
3498	17
3499	17
3500	17
3501	17
3502	17
3503	17
3504	17
3505	17
3506	17
3507	17
3508	17
3509	17
3510	17
3511	17
3512	17
3513	17
3514	17
3515	17
3516	17
3517	17
3518	17
3519	17
3520	17
3521	17
3522	17
3523	17
3524	17
3525	17
3526	17
3527	17
3528	17
3529	17
3530	17
3531	17
3532	17
3533	17
3534	17
3535	17
3536	17
3537	17
3538	17
3539	17
3540	17
3541	17
3542	17
3543	17
3544	17
3545	17
3546	17
3547	17
3548	17
3549	17
3550	17
3551	17
3552	17
3553	17
3554	17
3555	17
3556	17
3557	17
3558	17
3559	17
3560	17
3561	17
3562	17
3563	17
3564	17
3565	17
3566	17
3567	17
3568	17
3569	17
3570	17
3571	17
3572	17
3573	17
3574	17
3575	17
3576	17
3577	17
3578	17
3579	17
3580	17
3581	17
3582	17
3583	17
3584	17
3585	17
3586	17
3587	17
3588	17
3589	17
3590	17
3591	17
3592	17
3593	17
3594	17
3595	17
3596	17
3597	17
3598	17
3599	17
3600	17
3601	17
3602	17
3603	17
3604	17
3605	17
3606	17
3607	17
3608	17
3609	17
3610	17
3611	17
3612	17
3613	17
3614	17
3615	17
3616	17
3617	17
3618	17
3619	17
3620	17
3621	17
3622	17
3623	17
3624	17
3625	17
3626	17
3627	17
3628	17
3629	17
3630	17
3631	17
3632	17
3633	17
3634	17
3635	17
3636	17
3637	17
3638	17
3639	17
3640	17
3641	17
3642	17
3643	17
3644	17
3645	17
3646	17
3647	17
3648	17
3649	17
3650	17
3651	17
3652	17
3653	17
3654	17
3655	17
3656	17
3657	17
3658	17
3659	17
3660	17
3661	17
3662	17
3663	17
3664	17
3665	17
3666	17
3667	17
3668	17
3669	17
3670	17
3671	17
3672	17
3673	17
3674	17
3675	17
3676	17
3677	17
3678	17
3679	17
3680	17
3681	17
3682	17
3683	17
3684	17
3685	17
3686	17
3687	17
3688	17
3689	17
3690	17
3691	17
3692	17
3693	17
3694	17
3695	17
3696	17
3697	17
3698	17
3699	17
3700	17
3701	17
3702	17
3703	17
3704	17
3705	17
3706	17
3707	17
3708	17
3709	17
3710	17
3711	17
3712	17
3713	17
3714	17
3715	17
3716	17
3717	17
3718	17
3719	17
3720	17
3721	17
3722	17
3723	17
3724	17
3725	17
3726	17
3727	17
3728	17
3729	17
3730	17
3731	17
3732	17
3733	17
3734	17
3735	17
3736	17
3737	17
3738	17
3739	17
3740	17
3741	17
3742	17
3743	17
3744	17
3745	17
3746	17
3747	17
3748	17
3749	17
3750	17
3751	17
3752	17
3753	17
3754	17
3755	17
3756	17
3757	17
3758	17
3759	17
3760	17
3761	17
3762	17
3763	17
3764	17
3765	17
3766	17
3767	17
3768	17
3769	17
3770	17
3771	17
3772	17
3773	17
3774	17
3775	17
3776	17
3777	17
3778	17
3779	17
3780	17
3781	17
3782	17
3783	17
3784	17
3785	17
3786	17
3787	17
3788	17
3789	17
3790	17
3791	17
3792	17
3793	17
3794	17
3795	17
3796	17
3797	17
3798	17
3799	17
3800	17
3801	17
3802	17
3803	17
3804	17
3805	17
3806	17
3807	17
3808	17
3809	17
3810	17
3811	17
3812	17
3813	17
3814	17
3815	17
3816	17
3817	17
3818	17
3819	17
3820	17
3821	17
3822	17
3823	17
3824	17
3825	17
3826	17
3827	17
3828	17
3829	17
3830	17
3831	17
3832	17
3833	17
3834	17
3835	17
3836	17
3837	17
3838	17
3839	17
3840	17
3841	17
3842	17
3843	17
3844	17
3845	17
3846	17
3847	17
3848	17
3849	17
3850	17
3851	17
3852	17
3853	17
3854	17
3855	17
3856	17
3857	17
3858	17
3859	17
3860	17
3861	17
3862	17
3863	17
3864	17
3865	17
3866	17
3867	17
3868	17
3869	17
3870	17
3871	17
3872	17
3873	17
3874	17
3875	17
3876	17
3877	17
3878	17
3879	17
3880	17
3881	17
3882	17
3883	17
3884	17
3885	17
3886	17
3887	17
3888	17
3889	17
3890	17
3891	17
3892	17
3893	17
3894	17
3895	17
3896	17
3897	17
3898	17
3899	17
3900	17
3901	17
3902	17
3903	17
3904	17
3905	17
3906	17
3907	17
3908	17
3909	17
3910	17
3911	17
3912	17
3913	17
3914	17
3915	17
3916	17
3917	17
3918	17
3919	17
3920	17
3921	17
3922	17
3923	17
3924	17
3925	17
3926	17
3927	17
3928	17
3929	17
3930	17
3931	17
3932	17
3933	17
3934	17
3935	17
3936	17
3937	17
3938	17
3939	17
3940	17
3941	17
3942	17
3943	17
3944	17
3945	17
3946	17
3947	17
3948	17
3949	17
3950	17
3951	17
3952	17
3953	17
3954	17
3955	17
3956	17
3957	17
3958	17
3959	17
3960	17
3961	17
3962	17
3963	17
3964	17
3965	17
3966	17
3967	17
3968	17
3969	17
3970	17
3971	17
3972	17
3973	17
3974	17
3975	17
3976	17
3977	17
3978	17
3979	17
3980	17
3981	17
3982	17
3983	17
3984	17
3985	17
3986	17
3987	17
3988	17
3989	17
3990	17
3991	17
3992	17
3993	17
3994	17
3995	17
3996	17
3997	17
3998	17
3999	17
4000	17
4001	17
4002	17
4003	17
4004	17
4005	17
4006	17
4007	17
4008	17
4009	17
4010	17
4011	17
4012	17
4013	17
4014	17
4015	17
4016	17
4017	17
4018	17
4019	17
4020	17
4021	17
4022	17
4023	17
4024	17
4025	17
4026	17
4027	17
4028	17
4029	17
4030	17
4031	17
4032	17
4033	17
4034	17
4035	17
4036	17
4037	17
4038	17
4039	17
4040	17
4041	17
4042	17
4043	17
4044	17
4045	17
4046	17
4047	17
4048	17
4049	17
4050	17
4051	17
4052	17
4053	17
4054	17
4055	17
4056	17
4057	17
4058	17
4059	17
4060	17
4061	17
4062	17
4063	17
4064	17
4065	17
4066	17
4067	17
4068	17
4069	17
4070	17
4071	17
4072	17
4073	17
4074	17
4075	17
4076	17
4077	17
4078	17
4079	17
4080	17
4081	17
4082	17
4083	17
4084	17
4085	17
4086	17
4087	17
4088	17
4089	17
4090	17
4091	17
4092	17
4093	17
4094	17
4095	17
4096	17
4097	17
4098	17
4099	17
4100	17
4101	17
4102	17
4103	17
4104	17
4105	17
4106	17
4107	17
4108	17
4109	17
4110	17
4111	17
4112	17
4113	17
4114	17
4115	17
4116	17
4117	17
4118	17
4119	17
4120	17
4121	17
4122	17
4123	17
4124	17
4125	17
4126	17
4127	17
4128	17
4129	17
4130	17
4131	17
4132	17
4133	17
4134	17
4135	17
4136	17
4137	17
4138	17
4139	17
4140	17
4141	17
4142	17
4143	17
4144	17
4145	17
4146	17
4147	17
4148	17
4149	17
4150	17
4151	17
4152	17
4153	17
4154	17
4155	17
4156	17
4157	17
4158	17
4159	17
4160	17
4161	17
4162	17
4163	17
4164	17
4165	17
4166	17
4167	17
4168	17
4169	17
4170	17
4171	17
4172	17
4173	17
4174	17
4175	17
4176	17
4177	17
4178	17
4179	17
4180	17
4181	17
4182	17
4183	17
4184	17
4185	17
4186	17
4187	17
4188	17
4189	17
4190	17
4191	17
4192	17
4193	17
4194	17
4195	17
4196	17
4197	17
4198	17
4199	17
4200	17
4201	17
4202	17
4203	17
4204	17
4205	17
4206	17
4207	17
4208	17
4209	17
4210	17
4211	17
4212	17
4213	17
4214	17
4215	17
4216	17
4217	17
4218	17
4219	17
4220	17
4221	17
4222	17
4223	17
4224	17
4225	17
4226	17
4227	17
4228	17
4229	17
4230	17
4231	17
4232	17
4233	17
4234	17
4235	17
4236	17
4237	17
4238	17
4239	17
4240	17
4241	17
4242	17
4243	17
4244	17
4245	17
4246	17
4247	17
4248	17
4249	17
4250	17
4251	17
4252	17
4253	17
4254	17
4255	17
4256	17
4257	17
4258	17
4259	17
4260	17
4261	17
4262	17
4263	17
4264	17
4265	17
4266	17
4267	17
4268	17
4269	17
4270	17
4271	17
4272	17
4273	17
4274	17
4275	17
4276	17
4277	17
4278	17
4279	17
4280	17
4281	17
4282	17
4283	17
4284	17
4285	17
4286	17
4287	17
4288	17
4289	17
4290	17
4291	17
4292	17
4293	17
4294	17
4295	17
4296	17
4297	17
4298	17
4299	17
4300	17
4301	17
4302	17
4303	17
4304	17
4305	17
4306	17
4307	17
4308	17
4309	17
4310	17
4311	17
4312	17
4313	17
4314	17
4315	17
4316	17
4317	17
4318	17
4319	17
4320	17
4321	17
4322	17
4323	17
4324	17
4325	17
4326	17
4327	17
4328	17
4329	17
4330	17
4331	17
4332	17
4333	17
4334	17
4335	17
4336	17
4337	17
4338	17
4339	17
4340	17
4341	17
4342	17
4343	17
4344	17
4345	17
4346	17
4347	17
4348	17
4349	17
4350	17
4351	17
4352	17
4353	17
4354	17
4355	17
4356	17
4357	17
4358	17
4359	17
4360	17
4361	17
4362	17
4363	17
4364	17
4365	17
4366	17
4367	17
4368	17
4369	17
4370	17
4371	17
4372	17
4373	17
4374	17
4375	17
4376	17
4377	17
4378	17
4379	17
4380	17
4381	17
4382	17
4383	17
4384	17
4385	17
4386	17
4387	17
4388	17
4389	17
4390	17
4391	17
4392	17
4393	17
4394	17
4395	17
4396	17
4397	17
4398	17
4399	17
4400	17
4401	17
4402	17
4403	17
4404	17
4405	17
4406	17
4407	17
4408	17
4409	17
4410	17
4411	17
4412	17
4413	17
4414	17
4415	17
4416	17
4417	17
4418	17
4419	17
4420	17
4421	17
4422	17
4423	17
4424	17
4425	17
4426	17
4427	17
4428	17
4429	17
4430	17
4431	17
4432	17
4433	17
4434	17
4435	17
4436	17
4437	17
4438	17
4439	17
4440	17
4441	17
4442	17
4443	17
4444	17
4445	17
4446	17
4447	17
4448	17
4449	17
4450	17
4451	17
4452	17
4453	17
4454	17
4455	17
4456	17
4457	17
4458	17
4459	17
4460	17
4461	17
4462	17
4463	17
4464	17
4465	17
4466	17
4467	17
4468	17
4469	18
4470	18
4471	18
4472	18
4473	18
4474	18
4475	18
4476	18
4477	18
4478	18
4479	18
4480	18
4481	18
4482	18
4483	18
4484	18
4485	18
4486	18
4487	18
4488	18
4489	18
4490	18
4491	18
4492	18
4493	18
4494	18
4495	18
4496	18
4497	18
4498	18
4499	18
4500	18
4501	18
4502	18
4503	18
4504	18
4505	18
4506	18
4507	18
4508	18
4509	18
4510	18
4511	18
4512	18
4513	18
4514	18
4515	18
4516	18
4517	18
4518	18
4519	18
4520	18
4521	18
4522	18
4523	18
4524	18
4525	18
4526	18
4527	18
4528	18
4529	18
4530	18
4531	18
4532	18
4533	18
4534	18
4535	18
4536	18
4537	18
4538	18
4539	18
4540	18
4541	18
4542	18
4543	18
4544	18
4545	18
4546	18
4547	18
4548	18
4549	18
4550	18
4551	18
4552	18
4553	18
4554	18
4555	18
4556	18
4557	18
4558	18
4559	18
4560	18
4561	18
4562	18
4563	18
4564	18
4565	18
4566	18
4567	18
4568	18
4569	18
4570	18
4571	18
4572	18
4573	18
4574	18
4575	18
4576	18
4577	18
4578	18
4579	18
4580	18
4581	18
4582	18
4583	18
4584	18
4585	18
4586	18
4587	18
4588	18
4589	18
4590	18
4591	18
4592	18
4593	18
4594	18
4595	18
4596	18
4597	18
4598	18
4599	18
4600	18
4601	18
4602	18
4603	18
4604	18
4605	18
4606	18
4607	18
4608	18
4609	18
4610	18
4611	18
4612	18
4613	18
4614	18
4615	18
4616	18
4617	18
4618	18
4619	18
4620	18
4621	18
4622	18
4623	18
4624	18
4625	18
4626	18
4627	18
4628	18
4629	18
4630	18
4631	18
4632	18
4633	18
4634	18
4635	18
4636	18
4637	18
4638	18
4639	18
4640	18
4641	18
4642	18
4643	18
4644	18
4645	18
4646	18
4647	18
4648	18
4649	18
4650	18
4651	18
4652	18
4653	18
4654	18
4655	18
4656	18
4657	18
4658	18
4659	18
4660	18
4661	18
4662	18
4663	18
4664	18
4665	18
4666	18
4667	18
4668	18
4669	18
4670	18
4671	18
4672	18
4673	18
4674	18
4675	18
4676	18
4677	18
4678	18
4679	18
4680	18
4681	18
4682	18
4683	18
4684	18
4685	18
4686	18
4687	18
4688	18
4689	18
4690	18
4691	18
4692	18
4693	18
4694	18
4695	18
4696	18
4697	18
4698	18
4699	18
4700	18
4701	18
4702	18
4703	18
4704	18
4705	18
4706	18
4707	18
4708	18
4709	18
4710	18
4711	18
4712	18
4713	18
4714	18
4715	18
4716	18
4717	18
4718	18
4719	18
4720	18
4721	18
4722	18
4723	18
4724	18
4725	18
4726	18
4727	18
4728	18
4729	18
4730	18
4731	18
4732	18
4733	18
4734	18
4735	18
4736	18
4737	18
4738	18
4739	18
4740	18
4741	18
4742	18
4743	18
4744	18
4745	18
4746	18
4747	18
4748	18
4749	18
4750	18
4751	18
4752	18
4753	18
4754	18
4755	18
4756	18
4757	18
4758	18
4759	18
4760	18
4761	18
4762	18
4763	18
4764	18
4765	18
4766	18
4767	18
4768	18
4769	18
4770	18
4771	18
4772	18
4773	18
4774	18
4775	18
4776	18
4777	18
4778	18
4779	18
4780	18
4781	18
4782	18
4783	18
4784	18
4785	18
4786	18
4787	18
4788	18
4789	18
4790	18
4791	18
4792	18
4793	18
4794	18
4795	18
4796	18
4797	18
4798	18
4799	18
4800	18
4801	18
4802	18
4803	18
4804	18
4805	18
4806	18
4807	18
4808	18
4809	18
4810	18
4811	18
4812	18
4813	18
4814	18
4815	18
4816	18
4817	18
4818	18
4819	18
4820	18
4821	18
4822	18
4823	18
4824	18
4825	18
4826	18
4827	18
4828	18
4829	18
4830	18
4831	18
4832	18
4833	18
4834	18
4835	18
4836	18
4837	18
4838	18
4839	18
4840	18
4841	18
4842	18
4843	18
4844	18
4845	18
4846	18
4847	18
4848	18
4849	18
4850	18
4851	18
4852	18
4853	18
4854	18
4855	18
4856	18
4857	18
4858	18
4859	18
4860	18
4861	18
4862	18
4863	18
4864	18
4865	18
4866	18
4867	18
4868	18
4869	18
4870	18
4871	18
4872	18
4873	18
4874	18
4875	18
4876	18
4877	18
4878	18
4879	18
4880	18
4881	18
4882	18
4883	18
4884	18
4885	18
4886	18
4887	18
4888	18
4889	18
4890	18
4891	18
4892	18
4893	18
4894	18
4895	18
4896	18
4897	18
4898	18
4899	18
4900	18
4901	18
4902	18
4903	18
4904	18
4905	18
4906	18
4907	18
4908	18
4909	18
4910	18
4911	18
4912	18
4913	18
4914	18
4915	18
4916	18
4917	18
4918	18
4919	18
4920	18
4921	18
4922	18
4923	18
4924	18
4925	18
4926	18
4927	18
4928	18
4929	18
4930	18
4931	18
4932	18
4933	18
4934	18
4935	18
4936	18
4937	18
4938	18
4939	18
4940	18
4941	18
4942	18
4943	18
4944	18
4945	18
4946	18
4947	18
4948	18
4949	18
4950	18
4951	18
4952	18
4953	18
4954	18
4955	18
4956	18
4957	18
4958	18
4959	18
4960	18
4961	18
4962	18
4963	18
4964	18
4965	18
4966	18
4967	18
4968	18
4969	18
4970	18
4971	18
4972	18
4973	18
4974	18
4975	18
4976	18
4977	18
4978	18
4979	18
4980	18
4981	18
4982	18
4983	18
4984	18
4985	18
4986	18
4987	18
4988	18
4989	18
4990	18
4991	18
4992	18
4993	18
4994	18
4995	18
4996	18
4997	18
4998	18
4999	18
5000	18
5001	18
5002	18
5003	18
5004	18
5005	18
5006	18
5007	18
5008	18
5009	18
5010	18
5011	18
5012	18
5013	18
5014	18
5015	18
5016	18
5017	18
5018	18
5019	18
5020	18
5021	18
5022	18
5023	18
5024	18
5025	18
5026	18
5027	18
5028	18
5029	18
5030	18
5031	18
5032	18
5033	18
5034	18
5035	18
5036	18
5037	18
5038	18
5039	18
5040	18
5041	18
5042	18
5043	18
5044	18
5045	18
5046	18
5047	18
5048	18
5049	18
5050	18
5051	18
5052	18
5053	18
5054	18
5055	18
5056	18
5057	18
5058	18
5059	18
5060	18
5061	18
5062	18
5063	18
5064	18
5065	18
5066	18
5067	18
5068	18
5069	18
5070	18
5071	18
5072	18
5073	18
5074	18
5075	18
5076	18
5077	18
5078	18
5079	18
5080	18
5081	18
5082	18
5083	18
5084	18
5085	18
5086	18
5087	18
5088	18
5089	18
5090	18
5091	18
5092	18
5093	18
5094	18
5095	18
5096	18
5097	18
5098	18
5099	18
5100	18
5101	18
5102	18
5103	18
5104	18
5105	18
5106	18
5107	18
5108	18
5109	18
5110	18
5111	18
5112	18
5113	18
5114	18
5115	18
5116	18
5117	18
5118	18
5119	18
5120	18
5121	18
5122	18
5123	18
5124	18
5125	18
5126	18
5127	18
5128	18
5129	18
5130	18
5131	18
5132	18
5133	18
5134	18
5135	18
5136	18
5137	18
5138	18
5139	18
5140	18
5141	18
5142	18
5143	18
5144	18
5145	18
5146	18
5147	18
5148	18
5149	18
5150	18
5151	18
5152	18
5153	18
5154	18
5155	18
5156	18
5157	18
5158	18
5159	18
5160	18
5161	18
5162	18
5163	18
5164	18
5165	18
5166	18
5167	18
5168	18
5169	18
5170	18
5171	18
5172	18
5173	18
5174	18
5175	18
5176	18
5177	18
5178	18
5179	18
5180	18
5181	18
5182	18
5183	18
5184	18
5185	18
5186	18
5187	18
5188	18
5189	18
5190	18
5191	18
5192	18
5193	18
5194	18
5195	18
5196	18
5197	18
5198	18
5199	18
5200	18
5201	18
5202	18
5203	18
5204	18
5205	18
5206	18
5207	18
5208	18
5209	18
5210	18
5211	18
5212	18
5213	18
5214	18
5215	18
5216	18
5217	18
5218	18
5219	18
5220	18
5221	18
5222	18
5223	18
5224	18
5225	18
5226	18
5227	18
5228	18
5229	18
5230	18
5231	18
5232	18
5233	18
5234	18
5235	18
5236	18
5237	18
5238	18
5239	18
5240	18
5241	18
5242	18
5243	18
5244	18
5245	18
5246	18
5247	18
5248	18
5249	18
5250	18
5251	18
5252	18
5253	18
5254	18
5255	18
5256	18
5257	18
5258	18
5259	18
5260	18
5261	18
5262	18
5263	18
5264	18
5265	18
5266	18
5267	18
5268	18
5269	18
5270	18
5271	18
5272	18
5273	18
5274	18
5275	18
5276	18
5277	18
5278	18
5279	18
5280	18
5281	18
5282	18
5283	18
5284	18
5285	18
5286	18
5287	18
5288	18
5289	18
5290	18
5291	18
5292	18
5293	18
5294	18
5295	18
5296	18
5297	18
5298	18
5299	18
5300	18
5301	18
5302	18
5303	18
5304	18
5305	18
5306	18
5307	18
5308	18
5309	18
5310	18
5311	18
5312	18
5313	18
5314	18
5315	18
5316	18
5317	18
5318	18
5319	18
5320	18
5321	18
5322	18
5323	18
5324	18
5325	18
5326	18
5327	18
5328	18
5329	18
5330	18
5331	18
5332	18
5333	18
5334	18
5335	18
5336	18
5337	18
5338	18
5339	18
5340	18
5341	18
5342	18
5343	18
5344	18
5345	18
5346	18
5347	18
5348	18
5349	18
5350	18
5351	18
5352	18
5353	18
5354	18
5355	18
5356	18
5357	18
5358	18
5359	18
5360	18
5361	18
5362	18
5363	18
5364	18
5365	18
5366	18
5367	18
5368	18
5369	18
5370	18
5371	18
5372	18
5373	18
5374	18
5375	18
5376	18
5377	18
5378	18
5379	18
5380	18
5381	18
5382	18
5383	18
5384	18
5385	18
5386	18
5387	18
5388	18
5389	18
5390	18
5391	18
5392	18
5393	18
5394	18
5395	18
5396	18
5397	18
5398	18
5399	18
5400	18
5401	18
5402	18
5403	18
5404	18
5405	18
5406	18
5407	18
5408	18
5409	18
5410	18
5411	18
5412	18
5413	18
5414	18
5415	18
5416	18
5417	18
5418	18
5419	18
5420	18
5421	18
5422	18
5423	18
5424	18
5425	18
5426	18
5427	18
5428	18
5429	18
5430	18
5431	18
5432	18
5433	18
5434	18
5435	18
5436	18
5437	18
5438	18
5439	18
5440	18
5441	18
5442	18
5443	18
5444	18
5445	18
5446	18
5447	18
5448	18
5449	18
5450	18
5451	18
5452	18
5453	18
5454	18
5455	18
5456	18
5457	18
5458	18
5459	18
5460	18
5461	18
5462	18
5463	18
5464	18
5465	18
5466	18
5467	18
5468	18
5469	18
5470	18
5471	18
5472	18
5473	18
5474	18
5475	18
5476	18
5477	18
5478	18
5479	18
5480	18
5481	18
5482	18
5483	18
5484	18
5485	18
5486	18
5487	18
5488	18
5489	18
5490	18
5491	18
5492	18
5493	18
5494	18
5495	18
5496	18
5497	18
5498	18
5499	18
5500	18
5501	18
5502	18
5503	18
5504	18
5505	18
5506	18
5507	18
5508	18
5509	18
5510	18
5511	18
5512	18
5513	18
5514	18
5515	18
5516	18
5517	18
5518	18
5519	18
5520	18
5521	18
5522	18
5523	18
5524	18
5525	18
5526	18
5527	18
5528	18
5529	18
5530	18
5531	18
5532	18
5533	18
5534	18
5535	18
5536	18
5537	18
5538	18
5539	18
5540	18
5541	18
5542	18
5543	18
5544	18
5545	18
5546	18
5547	18
5548	18
5549	18
5550	18
5551	18
5552	18
5553	18
5554	18
5555	18
5556	18
5557	18
5558	18
5559	18
5560	18
5561	18
5562	18
5563	18
5564	18
5565	18
5566	18
5567	18
5568	18
5569	18
5570	18
5571	18
5572	18
5573	18
5574	18
5575	18
5576	18
5577	18
5578	18
5579	18
5580	18
5581	18
5582	18
5583	18
5584	18
5585	18
5586	18
5587	18
5588	18
5589	18
5590	18
5591	18
5592	18
5593	18
5594	18
5595	18
5596	18
5597	18
5598	18
5599	18
5600	18
5601	18
5602	18
5603	18
5604	18
5605	18
5606	18
5607	18
5608	18
5609	18
5610	18
5611	18
5612	18
5613	18
5614	18
5615	18
5616	18
5617	18
5618	18
5619	18
5620	18
5621	18
5622	18
5623	18
5624	18
5625	18
5626	18
5627	18
5628	18
5629	18
5630	18
5631	18
5632	18
5633	18
5634	18
5635	18
5636	18
5637	18
5638	18
5639	18
5640	18
5641	18
5642	18
5643	18
5644	18
5645	18
5646	18
5647	18
5648	18
5649	18
5650	18
5651	18
5652	18
5653	18
5654	18
5655	18
5656	18
5657	18
5658	18
5659	18
5660	18
5661	18
5662	18
5663	18
5664	18
5665	18
5666	18
5667	18
5668	18
5669	18
5670	18
5671	18
5672	18
5673	18
5674	18
5675	18
5676	18
5677	18
5678	18
5679	18
5680	18
5681	18
5682	18
5683	18
5684	18
5685	18
5686	18
5687	18
5688	18
5689	18
5690	18
5691	18
5692	18
5693	18
5694	18
5695	18
5696	18
5697	18
5698	18
5699	18
5700	18
5701	18
5702	18
5703	18
5704	18
5705	18
5706	18
5707	18
5708	18
5709	18
5710	18
5711	18
5712	18
5713	18
5714	18
5715	18
5716	18
5717	18
5718	18
5719	18
5720	18
5721	18
5722	18
5723	18
5724	18
5725	18
5726	18
5727	18
5728	18
5729	18
5730	18
5731	18
5732	18
5733	18
5734	18
5735	18
5736	18
5737	18
5738	18
5739	18
5740	18
5741	18
5742	18
5743	18
5744	18
5745	18
5746	18
5747	18
5748	18
5749	18
5750	18
5751	18
5752	18
5753	18
5754	18
5755	18
5756	18
5757	18
5758	18
5759	18
5760	18
5761	18
5762	18
5763	18
5764	18
5765	18
5766	18
5767	18
5768	18
5769	18
5770	18
5771	18
5772	18
5773	18
5774	18
5775	18
5776	18
5777	18
5778	18
5779	18
5780	18
5781	18
5782	18
5783	18
5784	18
5785	18
5786	18
5787	18
5788	18
5789	18
5790	18
5791	18
5792	18
5793	18
5794	18
5795	18
5796	18
5797	18
5798	18
5799	18
5800	18
5801	18
5802	18
5803	18
5804	18
5805	18
5806	18
5807	18
5808	18
5809	18
5810	18
5811	18
5812	18
5813	18
5814	18
5815	18
5816	18
5817	18
5818	18
5819	18
5820	18
5821	18
5822	18
5823	18
5824	18
5825	18
5826	18
5827	18
5828	18
5829	18
5830	18
5831	18
5832	18
5833	18
5834	18
5835	18
5836	18
5837	18
5838	18
5839	18
5840	18
5841	18
5842	18
5843	18
5844	18
5845	18
5846	18
5847	18
5848	18
5849	18
5850	18
5851	18
5852	18
5853	18
5854	18
5855	18
5856	18
5857	18
5858	18
5859	18
5860	18
5861	18
5862	18
5863	18
5864	18
5865	18
5866	18
5867	18
5868	18
5869	18
5870	18
5871	18
5872	18
5873	18
5874	18
5875	18
5876	18
5877	18
5878	18
5879	18
5880	18
5881	18
5882	18
5883	18
5884	18
5885	18
5886	18
5887	18
5888	18
5889	18
5890	18
5891	18
5892	18
5893	18
5894	18
5895	18
5896	18
5897	18
5898	18
5899	18
5900	18
5901	18
5902	18
5903	18
5904	18
5905	18
5906	18
5907	18
5908	18
5909	18
5910	18
5911	18
5912	18
5913	18
5914	18
5915	18
5916	18
5917	18
5918	18
5919	18
5920	18
5921	18
5922	18
5923	18
5924	18
5925	18
5926	18
5927	18
5928	18
5929	18
5930	18
5931	18
5932	18
5933	18
5934	18
5935	18
5936	18
5937	18
5938	18
5939	18
5940	18
5941	18
5942	18
5943	18
5944	18
5945	18
5946	18
5947	18
5948	18
5949	18
5950	18
5951	18
5952	18
5953	18
5954	18
5955	18
5956	19
5957	19
5958	19
5959	19
5960	19
5961	19
5962	19
5963	19
5964	19
5965	19
5966	19
5967	19
5968	19
5969	19
5970	19
5971	19
5972	19
5973	19
5974	19
5975	19
5976	19
5977	19
5978	19
5979	19
5980	19
5981	19
5982	19
5983	19
5984	19
5985	19
5986	19
5987	19
5988	19
5989	19
5990	19
5991	19
5992	19
5993	19
5994	19
5995	19
5996	19
5997	19
5998	19
5999	19
6000	19
6001	19
6002	19
6003	19
6004	19
6005	19
6006	19
6007	19
6008	19
6009	19
6010	19
6011	19
6012	19
6013	19
6014	19
6015	19
6016	19
6017	19
6018	19
6019	19
6020	19
6021	19
6022	19
6023	19
6024	19
6025	19
6026	19
6027	19
6028	19
6029	19
6030	19
6031	19
6032	19
6033	19
6034	19
6035	19
6036	19
6037	19
6038	19
6039	19
6040	19
6041	19
6042	19
6043	19
6044	19
6045	19
6046	19
6047	19
6048	19
6049	19
6050	19
6051	19
6052	19
6053	19
6054	19
6055	19
6056	19
6057	19
6058	19
6059	19
6060	19
6061	19
6062	19
6063	19
6064	19
6065	19
6066	19
6067	19
6068	19
6069	19
6070	19
6071	19
6072	19
6073	19
6074	19
6075	19
6076	19
6077	19
6078	19
6079	19
6080	19
6081	19
6082	19
6083	19
6084	19
6085	19
6086	19
6087	19
6088	19
6089	19
6090	19
6091	19
6092	19
6093	19
6094	19
6095	19
6096	19
6097	19
6098	19
6099	19
6100	19
6101	19
6102	19
6103	19
6104	19
6105	19
6106	19
6107	19
6108	19
6109	19
6110	19
6111	19
6112	19
6113	19
6114	19
6115	19
6116	19
6117	19
6118	19
6119	19
6120	19
6121	19
6122	19
6123	19
6124	19
6125	19
6126	19
6127	19
6128	19
6129	19
6130	19
6131	19
6132	19
6133	19
6134	19
6135	19
6136	19
6137	19
6138	19
6139	19
6140	19
6141	19
6142	19
6143	19
6144	19
6145	19
6146	19
6147	19
6148	19
6149	19
6150	19
6151	19
6152	19
6153	19
6154	19
6155	19
6156	19
6157	19
6158	19
6159	19
6160	19
6161	19
6162	19
6163	19
6164	19
6165	19
6166	19
6167	19
6168	19
6169	19
6170	19
6171	19
6172	19
6173	19
6174	19
6175	19
6176	19
6177	19
6178	19
6179	19
6180	19
6181	19
6182	19
6183	19
6184	19
6185	19
6186	19
6187	19
6188	19
6189	19
6190	19
6191	19
6192	19
6193	19
6194	19
6195	19
6196	19
6197	19
6198	19
6199	19
6200	19
6201	19
6202	19
6203	19
6204	19
6205	19
6206	19
6207	19
6208	19
6209	19
6210	19
6211	19
6212	19
6213	19
6214	19
6215	19
6216	19
6217	19
6218	19
6219	19
6220	19
6221	19
6222	19
6223	19
6224	19
6225	19
6226	19
6227	19
6228	19
6229	19
6230	19
6231	19
6232	19
6233	19
6234	19
6235	19
6236	19
6237	19
6238	19
6239	19
6240	19
6241	19
6242	19
6243	19
6244	19
6245	19
6246	19
6247	19
6248	19
6249	19
6250	19
6251	19
6252	19
6253	19
6254	19
6255	19
6256	19
6257	19
6258	19
6259	19
6260	19
6261	19
6262	19
6263	19
6264	19
6265	19
6266	19
6267	19
6268	19
6269	19
6270	19
6271	19
6272	19
6273	19
6274	19
6275	19
6276	19
6277	19
6278	19
6279	19
6280	19
6281	19
6282	19
6283	19
6284	19
6285	19
6286	19
6287	19
6288	19
6289	19
6290	19
6291	19
6292	19
6293	19
6294	19
6295	19
6296	19
6297	19
6298	19
6299	19
6300	19
6301	19
6302	19
6303	19
6304	19
6305	19
6306	19
6307	19
6308	19
6309	19
6310	19
6311	19
6312	19
6313	19
6314	19
6315	19
6316	19
6317	19
6318	19
6319	19
6320	19
6321	19
6322	19
6323	19
6324	19
6325	19
6326	19
6327	19
6328	19
6329	19
6330	19
6331	19
6332	19
6333	19
6334	19
6335	19
6336	19
6337	19
6338	19
6339	19
6340	19
6341	19
6342	19
6343	19
6344	19
6345	19
6346	19
6347	19
6348	19
6349	19
6350	19
6351	19
6352	19
6353	19
6354	19
6355	19
6356	19
6357	19
6358	19
6359	19
6360	19
6361	19
6362	19
6363	19
6364	19
6365	19
6366	19
6367	19
6368	19
6369	19
6370	19
6371	19
6372	19
6373	19
6374	19
6375	19
6376	19
6377	19
6378	19
6379	19
6380	19
6381	19
6382	19
6383	19
6384	19
6385	19
6386	19
6387	19
6388	19
6389	19
6390	19
6391	19
6392	19
6393	19
6394	19
6395	19
6396	19
6397	19
6398	19
6399	19
6400	19
6401	19
6402	19
6403	19
6404	19
6405	19
6406	19
6407	19
6408	19
6409	19
6410	19
6411	19
6412	19
6413	19
6414	19
6415	19
6416	19
6417	19
6418	19
6419	19
6420	19
6421	19
6422	19
6423	19
6424	19
6425	19
6426	19
6427	19
6428	20
6429	20
6430	20
6431	20
6432	20
6433	20
6434	20
6435	20
6436	20
6437	20
6438	20
6439	20
6440	20
6441	20
6442	20
6443	20
6444	20
6445	20
6446	20
6447	20
6448	20
6449	20
6450	20
6451	20
6452	20
6453	20
6454	20
6455	20
6456	20
6457	20
6458	20
6459	20
6460	20
6461	20
6462	20
6463	20
6464	20
6465	20
6466	20
6467	20
6468	20
6469	20
6470	20
6471	20
6472	20
6473	20
6474	20
6475	20
6476	20
6477	20
6478	20
6479	20
6480	20
6481	20
6482	20
6483	20
6484	20
6485	20
6486	20
6487	20
6488	20
6489	20
6490	20
6491	20
6492	20
6493	20
6494	20
6495	20
6496	20
6497	20
6498	20
6499	20
6500	20
6501	20
6502	20
6503	20
6504	20
6505	20
6506	20
6507	20
6508	20
6509	20
6510	20
6511	20
6512	20
6513	20
6514	20
6515	20
6516	20
6517	20
6518	20
6519	20
6520	20
6521	20
6522	20
6523	20
6524	20
6525	20
6526	20
6527	20
6528	20
6529	20
6530	20
6531	20
6532	20
6533	20
6534	20
6535	20
6536	20
6537	20
6538	20
6539	20
6540	20
6541	20
6542	20
6543	20
6544	20
6545	20
6546	20
6547	20
6548	20
6549	20
6550	20
6551	20
6552	20
6553	20
6554	20
6555	20
6556	20
6557	20
6558	20
6559	20
6560	20
6561	20
6562	20
6563	20
6564	20
6565	20
6566	20
6567	20
6568	20
6569	20
6570	20
6571	20
6572	20
6573	20
6574	20
6575	20
6576	20
6577	20
6578	20
6579	20
6580	20
6581	20
6582	20
6583	20
6584	20
6585	20
6586	20
6587	20
6588	20
6589	20
6590	20
6591	20
6592	20
6593	20
6594	20
6595	20
6596	20
6597	20
6598	20
6599	20
6600	20
6601	20
6602	20
6603	20
6604	20
6605	20
6606	20
6607	20
6608	20
6609	20
6610	20
6611	20
6612	20
6613	20
6614	20
6615	20
6616	20
6617	20
6618	20
6619	20
6620	20
6621	20
6622	20
6623	20
6624	20
6625	20
6626	20
6627	20
6628	20
6629	20
6630	20
6631	20
6632	20
6633	20
6634	20
6635	20
6636	20
6637	20
6638	20
6639	20
6640	20
6641	20
6642	20
6643	20
6644	20
6645	20
6646	20
6647	20
6648	20
6649	20
6650	20
6651	20
6652	20
6653	20
6654	20
6655	20
6656	20
6657	20
6658	20
6659	20
6660	20
6661	20
6662	20
6663	20
6664	20
6665	20
6666	20
6667	20
6668	20
6669	20
6670	20
6671	20
6672	20
6673	20
6674	20
6675	20
6676	20
6677	20
6678	20
6679	20
6680	20
6681	20
6682	20
6683	20
6684	20
6685	20
6686	20
6687	20
6688	20
6689	20
6690	20
6691	20
6692	20
6693	20
6694	20
6695	20
6696	20
6697	20
6698	20
6699	20
6700	20
6701	20
6702	20
6703	20
6704	20
6705	20
6706	20
6707	20
6708	20
6709	20
6710	20
6711	20
6712	20
6713	20
6714	20
6715	20
6716	20
6717	20
6718	20
6719	20
6720	20
6721	20
6722	20
6723	20
6724	20
6725	20
6726	20
6727	20
6728	20
6729	20
6730	20
6731	20
6732	20
6733	20
6734	20
6735	20
6736	20
6737	20
6738	20
6739	20
6740	20
6741	20
6742	20
6743	20
6744	20
6745	20
6746	20
6747	20
6748	20
6749	20
6750	20
6751	20
6752	20
6753	20
6754	20
6755	20
6756	20
6757	20
6758	20
6759	20
6760	20
6761	20
6762	20
6763	20
6764	20
6765	20
6766	20
6767	20
6768	20
6769	20
6770	20
6771	20
6772	20
6773	20
6774	20
6775	20
6776	20
6777	20
6778	20
6779	20
6780	20
6781	20
6782	20
6783	20
6784	20
6785	20
6786	20
6787	20
6788	20
6789	20
6790	20
6791	20
6792	20
6793	20
6794	20
6795	20
6796	20
6797	20
6798	20
6799	20
6800	20
6801	20
6802	20
6803	20
6804	20
6805	20
6806	20
6807	20
6808	20
6809	20
6810	20
6811	20
6812	20
6813	20
6814	20
6815	20
6816	20
6817	20
6818	20
6819	20
6820	20
6821	20
6822	20
6823	20
6824	20
6825	20
6826	20
6827	20
6828	20
6829	20
6830	20
6831	20
6832	20
6833	20
6834	20
6835	20
6836	20
6837	20
6838	20
6839	20
6840	20
6841	20
6842	20
6843	20
6844	20
6845	20
6846	20
6847	20
6848	20
6849	20
6850	20
6851	20
6852	20
6853	20
6854	20
6855	20
6856	20
6857	20
6858	20
6859	20
6860	20
6861	20
6862	20
6863	20
6864	20
6865	20
6866	20
6867	20
6868	20
6869	20
6870	20
6871	20
6872	20
6873	20
6874	20
6875	20
6876	20
6877	20
6878	20
6879	20
6880	20
6881	20
6882	20
6883	20
6884	20
6885	20
6886	20
6887	20
6888	20
6889	20
6890	20
6891	20
6892	20
6893	20
6894	20
6895	20
6896	20
6897	20
6898	20
6899	20
6900	20
6901	20
6902	20
6903	20
6904	20
6905	20
6906	20
6907	20
6908	20
6909	20
6910	20
6911	20
6912	20
6913	20
6914	20
6915	20
6916	20
6917	20
6918	20
6919	20
6920	20
6921	20
6922	20
6923	20
6924	20
6925	20
6926	20
6927	20
6928	20
6929	20
6930	20
6931	20
6932	20
6933	20
6934	20
6935	20
6936	20
6937	20
6938	20
6939	20
6940	20
6941	20
6942	20
6943	20
6944	20
6945	20
6946	20
6947	20
6948	20
6949	20
6950	20
6951	20
6952	20
6953	20
6954	20
6955	20
6956	20
6957	20
6958	20
6959	20
6960	20
6961	20
6962	20
6963	20
6964	20
6965	20
6966	20
6967	20
6968	20
6969	20
6970	20
6971	20
6972	20
6973	20
6974	20
6975	20
6976	20
6977	20
6978	20
6979	20
6980	20
6981	20
6982	20
6983	20
6984	20
6985	20
6986	20
6987	20
6988	20
6989	20
6990	20
6991	20
6992	20
6993	20
6994	20
6995	20
6996	20
6997	20
6998	20
6999	20
7000	20
7001	20
7002	20
7003	20
7004	20
7005	20
7006	20
7007	20
7008	20
7009	20
7010	20
7011	20
7012	20
7013	20
7014	20
7015	20
7016	20
7017	20
7018	20
7019	20
7020	20
7021	20
7022	20
7023	20
7024	20
7025	20
7026	20
7027	20
7028	20
7029	20
7030	20
7031	20
7032	20
7033	20
7034	20
7035	20
7036	20
7037	20
7038	20
7039	20
7040	20
7041	20
7042	20
7043	20
7044	20
7045	20
7046	20
7047	20
7048	20
7049	20
7050	20
7051	20
7052	20
7053	20
7054	20
7055	20
7056	20
7057	20
7058	20
7059	20
7060	20
7061	20
7062	20
7063	20
7064	20
7065	20
7066	20
7067	20
7068	20
7069	20
7070	20
7071	20
7072	20
7073	20
7074	20
7075	20
7076	20
7077	20
7078	20
7079	20
7080	20
7081	20
7082	20
7083	20
7084	20
7085	20
7086	20
7087	20
7088	20
7089	20
7090	20
7091	20
7092	20
7093	20
7094	20
7095	20
7096	20
7097	20
7098	20
7099	20
7100	20
7101	20
7102	20
7103	20
7104	20
7105	20
7106	20
7107	20
7108	20
7109	20
7110	20
7111	20
7112	20
7113	20
7114	20
7115	20
7116	20
7117	20
7118	20
7119	20
7120	20
7121	20
7122	20
7123	20
7124	20
7125	20
7126	20
7127	20
7128	20
7129	20
7130	20
7131	20
7132	20
7133	20
7134	20
7135	20
7136	20
7137	20
7138	20
7139	20
7140	20
7141	20
7142	20
7143	20
7144	20
7145	20
7146	20
7147	20
7148	20
7149	20
7150	20
7151	20
7152	20
7153	20
7154	20
7155	20
7156	20
7157	20
7158	20
7159	20
7160	20
7161	20
7162	20
7163	20
7164	20
7165	20
7166	20
7167	20
7168	20
7169	20
7170	20
7171	20
7172	20
7173	20
7174	20
7175	20
7176	20
7177	20
7178	20
7179	20
7180	20
7181	20
7182	20
7183	20
7184	20
7185	20
7186	20
7187	20
7188	20
7189	20
7190	20
7191	20
7192	20
7193	20
7194	20
7195	20
7196	20
7197	20
7198	20
7199	20
7200	20
7201	20
7202	20
7203	20
7204	20
7205	20
7206	20
7207	20
7208	20
7209	20
7210	20
7211	20
7212	20
7213	20
7214	20
7215	20
7216	20
7217	20
7218	20
7219	20
7220	20
7221	20
7222	20
7223	20
7224	20
7225	20
7226	20
7227	20
7228	20
7229	20
7230	20
7231	20
7232	20
7233	20
7234	20
7235	20
7236	20
7237	20
7238	20
7239	20
7240	20
7241	20
7242	20
7243	20
7244	20
7245	20
7246	20
7247	20
7248	20
7249	20
7250	20
7251	20
7252	20
7253	20
7254	20
7255	20
7256	20
7257	20
7258	20
7259	20
7260	20
7261	20
7262	20
7263	20
7264	20
7265	20
7266	20
7267	20
7268	20
7269	20
7270	20
7271	20
7272	20
7273	20
7274	20
7275	20
7276	20
7277	20
7278	20
7279	20
7280	20
7281	20
7282	20
7283	20
7284	20
7285	20
7286	20
7287	20
7288	20
7289	20
7290	20
7291	20
7292	20
7293	20
7294	20
7295	20
7296	20
7297	20
7298	20
7299	20
7300	20
7301	20
7302	20
7303	20
7304	20
7305	20
7306	20
7307	20
7308	20
7309	20
7310	20
7311	20
7312	20
7313	20
7314	20
7315	20
7316	20
7317	20
7318	20
7319	20
7320	20
7321	20
7322	20
7323	20
7324	20
7325	20
7326	20
7327	20
7328	20
7329	20
7330	20
7331	20
7332	20
7333	20
7334	20
7335	20
7336	20
7337	20
7338	20
7339	20
7340	20
7341	20
7342	20
7343	20
7344	20
7345	20
7346	20
7347	20
7348	20
7349	20
7350	20
7351	20
7352	20
7353	20
7354	20
7355	20
7356	20
7357	20
7358	20
7359	20
7360	20
7361	20
7362	20
7363	20
7364	20
7365	20
7366	20
7367	20
7368	20
7369	20
7370	20
7371	20
7372	20
7373	20
7374	20
7375	20
7376	20
7377	20
7378	20
7379	20
7380	20
7381	20
7382	20
7383	20
7384	20
7385	20
7386	20
7387	20
7388	20
7389	20
7390	20
7391	20
7392	20
7393	20
7394	20
7395	20
7396	20
7397	20
7398	20
7399	20
7400	20
7401	20
7402	20
7403	20
7404	20
7405	20
7406	20
7407	20
7408	20
7409	20
7410	20
7411	20
7412	20
7413	20
7414	20
7415	20
7416	20
7417	20
7418	20
7419	20
7420	20
7421	20
7422	20
7423	20
7424	20
7425	20
7426	20
7427	20
7428	20
7429	20
7430	20
7431	20
7432	20
7433	21
7434	21
7435	21
7436	21
7437	21
7438	21
7439	21
7440	21
7441	21
7442	21
7443	21
7444	21
7445	21
7446	21
7447	21
7448	21
7449	21
7450	21
7451	21
7452	21
7453	21
7454	21
7455	21
7456	21
7457	21
7458	21
7459	21
7460	21
7461	21
7462	21
7463	21
7464	21
7465	21
7466	21
7467	21
7468	21
7469	21
7470	21
7471	21
7472	21
7473	21
7474	21
7475	21
7476	21
7477	21
7478	21
7479	21
7480	21
7481	21
7482	21
7483	21
7484	21
7485	21
7486	21
7487	21
7488	21
7489	21
7490	21
7491	21
7492	21
7493	21
7494	21
7495	21
7496	21
7497	21
7498	21
7499	21
7500	21
7501	21
7502	21
7503	21
7504	21
7505	21
7506	21
7507	21
7508	21
7509	21
7510	21
7511	21
7512	21
7513	21
7514	21
7515	21
7516	21
7517	21
7518	21
7519	21
7520	21
7521	21
7522	21
7523	21
7524	21
7525	21
7526	21
7527	21
7528	21
7529	21
7530	21
7531	21
7532	21
7533	21
7534	21
7535	21
7536	21
7537	21
7538	21
7539	21
7540	21
7541	21
7542	21
7543	21
7544	21
7545	21
7546	21
7547	21
7548	21
7549	21
7550	21
7551	21
7552	21
7553	21
7554	21
7555	21
7556	21
7557	21
7558	21
7559	21
7560	21
7561	21
7562	21
7563	21
7564	21
7565	21
7566	21
7567	21
7568	21
7569	21
7570	21
7571	21
7572	21
7573	21
7574	21
7575	21
7576	21
7577	21
7578	21
7579	21
7580	21
7581	21
7582	21
7583	21
7584	21
7585	21
7586	21
7587	21
7588	21
7589	21
7590	21
7591	21
7592	21
7593	21
7594	21
7595	21
7596	21
7597	21
7598	21
7599	21
7600	21
7601	21
7602	21
7603	21
7604	21
7605	21
7606	21
7607	21
7608	21
7609	21
7610	21
7611	21
7612	21
7613	21
7614	21
7615	21
7616	21
7617	21
7618	21
7619	21
7620	21
7621	21
7622	21
7623	21
7624	21
7625	21
7626	21
7627	21
7628	21
7629	21
7630	21
7631	21
7632	21
7633	21
7634	21
7635	21
7636	21
7637	21
7638	21
7639	21
7640	21
7641	21
7642	21
7643	21
7644	21
7645	21
7646	21
7647	21
7648	21
7649	21
7650	21
7651	21
7652	21
7653	21
7654	21
7655	21
7656	21
7657	21
7658	21
7659	21
7660	21
7661	21
7662	21
7663	21
7664	21
7665	21
7666	21
7667	21
7668	21
7669	21
7670	21
7671	21
7672	21
7673	21
7674	21
7675	21
7676	21
7677	21
7678	21
7679	21
7680	21
7681	21
7682	21
7683	21
7684	21
7685	21
7686	21
7687	21
7688	21
7689	21
7690	21
7691	21
7692	21
7693	21
7694	21
7695	21
7696	21
7697	21
7698	21
7699	21
7700	21
7701	21
7702	21
7703	21
7704	21
7705	21
7706	21
7707	21
7708	21
7709	21
7710	21
7711	21
7712	21
7713	21
7714	21
7715	21
7716	21
7717	21
7718	21
7719	21
7720	21
7721	21
7722	21
7723	21
7724	21
7725	21
7726	21
7727	21
7728	21
7729	21
7730	21
7731	21
7732	21
7733	21
7734	21
7735	21
7736	21
7737	21
7738	21
7739	21
7740	21
7741	21
7742	21
7743	21
7744	21
7745	21
7746	21
7747	21
7748	21
7749	21
7750	21
7751	21
7752	21
7753	21
7754	21
7755	21
7756	21
7757	21
7758	21
7759	21
7760	21
7761	21
7762	21
7763	21
7764	21
7765	21
7766	21
7767	21
7768	21
7769	21
7770	21
7771	21
7772	21
7773	21
7774	21
7775	21
7776	21
7777	21
7778	21
7779	21
7780	21
7781	21
7782	21
7783	21
7784	21
7785	21
7786	21
7787	21
7788	21
7789	21
7790	21
7791	21
7792	21
7793	21
7794	21
7795	21
7796	21
7797	21
7798	21
7799	21
7800	21
7801	21
7802	21
7803	21
7804	21
7805	21
7806	21
7807	21
7808	21
7809	21
7810	21
7811	21
7812	21
7813	21
7814	21
7815	21
7816	21
7817	21
7818	21
7819	21
7820	21
7821	21
7822	21
7823	21
7824	21
7825	21
7826	21
7827	21
7828	21
7829	21
7830	21
7831	21
7832	21
7833	21
7834	21
7835	21
7836	21
7837	21
7838	21
7839	21
7840	21
7841	21
7842	21
7843	21
7844	21
7845	21
7846	21
7847	21
7848	21
7849	21
7850	21
7851	21
7852	21
7853	21
7854	21
7855	21
7856	21
7857	21
7858	21
7859	21
7860	21
7861	21
7862	21
7863	21
7864	21
7865	21
7866	21
7867	21
7868	21
7869	21
7870	21
7871	21
7872	21
7873	21
7874	21
7875	21
7876	21
7877	21
7878	21
7879	21
7880	21
7881	21
7882	21
7883	21
7884	21
7885	21
7886	21
7887	21
7888	21
7889	21
7890	21
7891	21
7892	21
7893	21
7894	21
7895	21
7896	21
7897	21
7898	21
7899	21
7900	21
7901	21
7902	21
7903	21
7904	21
7905	21
7906	21
7907	21
7908	21
7909	21
7910	21
7911	21
7912	21
7913	21
7914	21
7915	21
7916	21
7917	21
7918	21
7919	21
7920	21
7921	21
7922	21
7923	21
7924	21
7925	21
7926	21
7927	21
7928	21
7929	21
7930	21
7931	21
7932	21
7933	21
7934	21
7935	21
7936	21
7937	21
7938	21
7939	21
7940	21
7941	21
7942	21
7943	21
7944	21
7945	21
7946	21
7947	21
7948	21
7949	21
7950	21
7951	21
7952	21
7953	21
7954	21
7955	21
7956	21
7957	21
7958	21
7959	21
7960	21
7961	21
7962	21
7963	21
7964	21
7965	21
7966	21
7967	21
7968	21
7969	21
7970	21
7971	21
7972	21
7973	21
7974	21
7975	21
7976	21
7977	21
7978	21
7979	21
7980	21
7981	21
7982	21
7983	21
7984	21
7985	21
7986	21
7987	21
7988	21
7989	21
7990	21
7991	21
7992	21
7993	21
7994	21
7995	21
7996	21
7997	21
7998	21
7999	21
8000	21
8001	21
8002	21
8003	21
8004	21
8005	21
8006	21
8007	21
8008	21
8009	21
8010	21
8011	21
8012	21
8013	21
8014	21
8015	21
8016	21
8017	21
8018	21
8019	21
8020	21
8021	21
8022	21
8023	21
8024	21
8025	21
8026	21
8027	21
8028	21
8029	21
8030	21
8031	21
8032	21
8033	21
8034	21
8035	21
8036	21
8037	21
8038	21
8039	21
8040	21
8041	21
8042	21
8043	21
8044	21
8045	21
8046	21
8047	21
8048	21
8049	21
8050	21
8051	21
8052	21
8053	21
8054	21
8055	21
8056	21
8057	21
8058	21
8059	21
8060	21
8061	21
8062	21
8063	21
8064	21
8065	21
8066	21
8067	21
8068	21
8069	21
8070	21
8071	21
8072	21
8073	21
8074	21
8075	21
8076	21
8077	21
8078	21
8079	21
8080	21
8081	21
8082	21
8083	21
8084	21
8085	21
8086	21
8087	21
8088	21
8089	21
8090	21
8091	21
8092	21
8093	21
8094	21
8095	21
8096	21
8097	21
8098	21
8099	21
8100	21
8101	21
8102	21
8103	21
8104	21
8105	21
8106	21
8107	21
8108	21
8109	21
8110	21
8111	21
8112	21
8113	21
8114	21
8115	21
8116	21
8117	21
8118	21
8119	21
8120	21
8121	21
8122	21
8123	21
8124	21
8125	21
8126	21
8127	21
8128	21
8129	21
8130	21
8131	21
8132	21
8133	21
8134	21
8135	21
8136	21
8137	21
8138	21
8139	21
8140	21
8141	21
8142	21
8143	21
8144	21
8145	21
8146	21
8147	21
8148	21
8149	21
8150	21
8151	21
8152	21
8153	21
8154	21
8155	21
8156	21
8157	21
8158	21
8159	21
8160	21
8161	21
8162	21
8163	21
8164	21
8165	21
8166	21
8167	21
8168	21
8169	21
8170	21
8171	21
8172	21
8173	21
8174	21
8175	21
8176	21
8177	21
8178	21
8179	21
8180	21
8181	21
8182	21
8183	21
8184	21
8185	21
8186	21
8187	21
8188	21
8189	21
8190	21
8191	21
8192	21
8193	21
8194	21
8195	21
8196	21
8197	21
8198	21
8199	21
8200	21
8201	21
8202	21
8203	21
8204	21
8205	21
8206	21
8207	21
8208	21
8209	21
8210	21
8211	21
8212	21
8213	21
8214	21
8215	21
8216	21
8217	21
8218	21
8219	21
8220	21
8221	21
8222	21
8223	21
8224	21
8225	21
8226	21
8227	21
8228	21
8229	21
8230	21
8231	21
8232	21
8233	21
8234	21
8235	21
8236	21
8237	21
8238	21
8239	21
8240	21
8241	21
8242	21
8243	21
8244	21
8245	21
8246	21
8247	21
8248	21
8249	21
8250	21
8251	21
8252	21
8253	21
8254	21
8255	21
8256	21
8257	21
8258	21
8259	21
8260	21
8261	21
8262	21
8263	21
8264	21
8265	21
8266	21
8267	21
8268	21
8269	21
8270	21
8271	21
8272	21
8273	21
8274	21
8275	21
8276	21
8277	21
8278	21
8279	21
8280	21
8281	21
8282	21
8283	21
8284	21
8285	21
8286	21
8287	21
8288	21
8289	21
8290	21
8291	21
8292	21
8293	21
8294	21
8295	21
8296	21
8297	21
8298	21
8299	21
8300	21
8301	21
8302	21
8303	21
8304	21
8305	21
8306	21
8307	21
8308	21
8309	21
8310	21
8311	21
8312	21
8313	21
8314	21
8315	21
8316	21
8317	21
8318	21
8319	21
8320	21
8321	21
8322	21
8323	21
8324	21
8325	21
8326	21
8327	21
8328	21
8329	21
8330	21
8331	21
8332	21
8333	21
8334	21
8335	21
8336	21
8337	21
8338	21
8339	21
8340	21
8341	21
8342	21
8343	21
8344	21
8345	21
8346	21
8347	21
8348	21
8349	21
8350	21
8351	21
8352	21
8353	21
8354	21
8355	21
8356	21
8357	21
8358	21
8359	21
8360	21
8361	21
8362	21
8363	21
8364	21
8365	21
8366	21
8367	21
8368	21
8369	21
8370	21
8371	21
8372	21
8373	21
8374	21
8375	21
8376	21
8377	21
8378	21
8379	21
8380	21
8381	21
8382	21
8383	21
8384	21
8385	21
8386	21
8387	21
8388	21
8389	21
8390	21
8391	21
8392	21
8393	21
8394	21
8395	21
8396	21
8397	21
8398	21
8399	21
8400	21
8401	21
8402	21
8403	21
8404	21
8405	21
8406	21
8407	21
8408	21
8409	21
8410	21
8411	21
8412	21
8413	21
8414	21
8415	21
8416	21
8417	21
8418	21
8419	21
8420	21
8421	21
8422	21
8423	21
8424	21
8425	21
8426	21
8427	21
8428	21
8429	21
8430	21
8431	21
8432	21
8433	21
8434	21
8435	21
8436	21
8437	21
8438	21
8439	21
8440	21
8441	21
8442	21
8443	21
8444	21
8445	21
8446	21
8447	21
8448	21
8449	21
8450	21
8451	21
8452	21
8453	21
8454	21
8455	21
8456	21
8457	21
8458	21
8459	21
8460	21
8461	21
8462	21
8463	21
8464	21
8465	21
8466	21
8467	21
8468	21
8469	21
8470	21
8471	21
8472	21
8473	21
8474	21
8475	21
8476	21
8477	21
8478	21
8479	21
8480	21
8481	21
8482	21
8483	21
8484	21
8485	21
8486	21
8487	21
8488	21
8489	21
8490	21
8491	21
8492	21
8493	21
8494	21
8495	21
8496	21
8497	21
8498	21
8499	21
8500	21
8501	21
8502	21
8503	21
8504	21
8505	21
8506	21
8507	21
8508	21
8509	21
8510	21
8511	21
8512	21
8513	21
8514	21
8515	21
8516	21
8517	21
8518	21
8519	21
8520	21
8521	21
8522	21
8523	21
8524	21
8525	21
8526	21
8527	21
8528	21
8529	21
8530	21
8531	21
8532	21
8533	21
8534	21
8535	21
8536	21
8537	21
8538	21
8539	21
8540	21
8541	21
8542	21
8543	21
8544	21
8545	21
8546	21
8547	21
8548	21
8549	21
8550	21
8551	21
8552	21
8553	21
8554	21
8555	21
8556	21
8557	21
8558	21
8559	21
8560	21
8561	21
8562	21
8563	21
8564	21
8565	21
8566	21
8567	21
8568	21
8569	21
8570	21
8571	21
8572	21
8573	21
8574	21
8575	21
8576	21
8577	21
8578	21
8579	21
8580	21
8581	21
8582	21
8583	21
8584	21
8585	21
8586	21
8587	21
8588	21
8589	21
8590	21
8591	21
8592	21
8593	21
8594	21
8595	21
8596	21
8597	21
8598	21
8599	21
8600	21
8601	21
8602	21
8603	21
8604	21
8605	21
8606	21
8607	21
8608	21
8609	21
8610	21
8611	21
8612	21
8613	21
8614	21
8615	21
8616	21
8617	21
8618	21
8619	21
8620	21
8621	21
8622	21
8623	21
8624	21
8625	21
8626	21
8627	21
8628	21
8629	21
8630	21
8631	21
8632	21
8633	21
8634	21
8635	21
8636	21
8637	21
8638	21
8639	21
8640	21
8641	21
8642	21
8643	21
8644	21
8645	21
8646	21
8647	21
8648	21
8649	21
8650	21
8651	21
8652	21
8653	21
8654	21
8655	21
8656	21
8657	21
8658	21
8659	21
8660	21
8661	21
8662	21
8663	21
8664	21
8665	21
8666	21
8667	21
8668	21
8669	21
8670	21
8671	21
8672	21
8673	21
8674	21
8675	21
8676	21
8677	21
8678	21
8679	21
8680	21
8681	21
8682	21
8683	21
8684	21
8685	21
8686	21
8687	21
8688	21
8689	21
8690	21
8691	21
8692	21
8693	21
8694	21
8695	21
8696	21
8697	21
8698	21
8699	21
8700	21
8701	21
8702	21
8703	21
8704	21
8705	21
8706	21
8707	21
8708	21
8709	21
8710	21
8711	21
8712	21
8713	21
8714	21
8715	21
8716	21
8717	21
8718	21
8719	21
8720	21
8721	21
8722	21
8723	21
8724	21
8725	21
8726	21
8727	21
8728	21
8729	21
8730	21
8731	21
8732	21
8733	21
8734	21
8735	21
8736	21
8737	21
8738	21
8739	21
8740	21
8741	21
8742	21
8743	21
8744	21
8745	21
8746	21
8747	21
8748	21
8749	21
8750	21
8751	21
8752	21
8753	21
8754	21
8755	21
8756	21
8757	21
8758	21
8759	21
8760	21
8761	21
8762	21
8763	21
8764	21
8765	21
8766	21
8767	21
8768	21
8769	21
8770	21
8771	21
8772	21
8773	21
8774	21
8775	21
8776	21
8777	21
8778	21
8779	21
8780	21
8781	21
8782	21
8783	21
8784	21
8785	21
8786	21
8787	21
8788	21
8789	21
8790	21
8791	21
8792	21
8793	21
8794	21
8795	21
8796	21
8797	21
8798	21
8799	21
8800	21
8801	21
8802	21
8803	21
8804	21
8805	21
8806	21
8807	21
8808	21
8809	21
8810	21
8811	21
8812	21
8813	21
8814	21
8815	21
8816	21
8817	21
8818	21
8819	21
8820	21
8821	21
8822	21
8823	21
8824	21
8825	21
8826	21
8827	21
8828	21
8829	21
8830	21
8831	21
8832	21
8833	21
8834	21
8835	21
8836	21
8837	21
8838	21
8839	21
8840	21
8841	21
8842	21
8843	21
8844	21
8845	21
8846	21
8847	21
8848	21
8849	21
8850	21
8851	21
8852	21
8853	21
8854	21
8855	21
8856	21
8857	21
8858	21
8859	21
8860	21
8861	21
8862	21
8863	21
8864	21
8865	21
8866	21
8867	21
8868	21
8869	21
8870	21
8871	21
8872	21
8873	21
8874	21
8875	21
8876	21
8877	21
8878	21
8879	21
8880	21
8881	21
8882	21
8883	21
8884	21
8885	21
8886	21
8887	21
8888	21
8889	21
8890	21
8891	21
8892	21
8893	21
8894	21
8895	21
8896	21
8897	21
8898	21
8899	21
8900	21
8901	21
8902	21
8903	21
8904	21
8905	21
8906	21
8907	21
8908	21
8909	21
8910	21
8911	21
8912	21
8913	21
8914	21
8915	21
8916	21
8917	21
8918	21
8919	21
8920	21
8921	21
8922	21
8923	21
8924	21
8925	21
8926	21
8927	21
8928	21
8929	21
8930	21
8931	21
8932	21
8933	21
8934	21
8935	21
8936	21
8937	21
8938	21
8939	21
8940	21
8941	21
8942	21
8943	21
8944	21
8945	21
8946	21
8947	21
8948	21
8949	21
8950	21
8951	21
8952	21
8953	21
8954	21
8955	21
8956	21
8957	21
8958	21
8959	21
8960	21
8961	21
8962	21
8963	21
8964	21
8965	21
8966	21
8967	21
8968	21
8969	21
8970	21
8971	21
8972	21
8973	21
8974	21
8975	21
8976	21
8977	21
8978	21
8979	21
8980	21
8981	21
8982	21
8983	21
8984	21
8985	21
8986	21
8987	21
8988	21
8989	21
8990	21
8991	21
8992	21
8993	21
8994	21
8995	21
8996	21
8997	21
8998	21
8999	21
9000	21
9001	21
9002	21
9003	21
9004	21
9005	21
9006	21
9007	21
9008	21
9009	21
9010	21
9011	21
9012	21
9013	21
9014	21
9015	21
9016	21
9017	21
9018	21
9019	21
9020	21
9021	21
9022	21
9023	21
9024	21
9025	21
9026	21
9027	21
9028	21
9029	21
9030	21
9031	21
9032	21
9033	21
9034	21
9035	21
9036	21
9037	21
9038	21
9039	21
9040	21
9041	21
9042	21
9043	21
9044	21
9045	21
9046	21
9047	21
9048	21
9049	21
9050	21
9051	21
9052	21
9053	21
9054	21
9055	21
9056	21
9057	21
9058	21
9059	21
9060	21
9061	21
9062	21
9063	21
9064	21
9065	21
9066	21
9067	21
9068	21
9069	21
9070	21
9071	21
9072	21
9073	21
9074	21
9075	21
9076	21
9077	21
9078	21
9079	21
9080	21
9081	21
9082	21
9083	21
9084	21
9085	21
9086	21
9087	21
9088	21
9089	21
9090	21
9091	21
9092	21
9093	21
9094	21
9095	21
9096	21
9097	21
9098	21
9099	21
9100	21
9101	21
9102	21
9103	21
9104	21
9105	21
9106	21
9107	21
9108	21
9109	21
9110	21
9111	21
9112	21
9113	21
9114	21
9115	21
9116	21
9117	21
9118	21
9119	21
9120	21
9121	21
9122	21
9123	21
9124	21
9125	21
9126	21
9127	21
9128	21
9129	21
9130	21
9131	21
9132	21
9133	21
9134	21
9135	21
9136	21
9137	21
9138	21
9139	21
9140	21
9141	21
9142	21
9143	21
9144	21
9145	21
9146	21
9147	21
9148	21
9149	21
9150	21
9151	21
9152	21
9153	21
9154	21
9155	21
9156	21
9157	21
9158	21
9159	21
9160	21
9161	21
9162	21
9163	21
9164	21
9165	21
9166	21
9167	21
9168	21
9169	21
9170	21
9171	21
9172	21
9173	21
9174	21
9175	21
9176	21
9177	21
9178	21
9179	21
9180	21
9181	21
9182	21
9183	21
9184	21
9185	21
9186	21
9187	21
9188	21
9189	21
9190	21
9191	21
9192	21
9193	21
9194	21
9195	21
9196	21
9197	21
9198	21
9199	21
9200	21
9201	21
9202	21
9203	21
9204	21
9205	21
9206	21
9207	21
9208	21
9209	21
9210	21
9211	21
9212	21
9213	21
9214	21
9215	21
9216	21
9217	21
9218	21
9219	21
9220	21
9221	21
9222	21
9223	21
9224	21
9225	21
9226	21
9227	21
9228	21
9229	21
9230	21
9231	21
9232	21
9233	21
9234	21
9235	21
9236	21
9237	21
9238	21
9239	21
9240	21
9241	21
9242	21
9243	21
9244	21
9245	21
9246	21
9247	21
9248	21
9249	21
9250	21
9251	21
9252	21
9253	21
9254	21
9255	21
9256	21
9257	21
9258	21
9259	21
9260	21
9261	21
9262	21
9263	21
9264	21
9265	21
9266	21
9267	21
9268	21
9269	21
9270	21
9271	21
9272	21
9273	21
9274	21
9275	21
9276	21
9277	21
9278	21
9279	21
9280	21
9281	21
9282	21
9283	21
9284	21
9285	21
9286	21
9287	21
9288	21
9289	21
9290	21
9291	21
9292	21
9293	21
9294	21
9295	21
9296	21
9297	21
9298	21
9299	21
9300	21
9301	21
9302	21
9303	21
9304	21
9305	21
9306	21
9307	21
9308	21
9309	21
9310	21
9311	21
9312	21
9313	21
9314	21
9315	21
9316	21
9317	21
9318	21
9319	21
9320	21
9321	21
9322	21
9323	21
9324	21
9325	21
9326	21
9327	21
9328	21
9329	21
9330	21
9331	21
9332	21
9333	21
9334	21
9335	21
9336	21
9337	21
9338	21
9339	21
9340	21
9341	21
9342	21
9343	21
9344	21
9345	21
9346	21
9347	21
9348	21
9349	21
9350	21
9351	21
9352	21
9353	21
9354	21
9355	21
9356	21
9357	21
9358	21
9359	21
9360	21
9361	21
9362	21
9363	21
9364	21
9365	21
9366	21
9367	21
9368	21
9369	21
9370	21
9371	21
9372	21
9373	21
9374	21
9375	21
9376	21
9377	21
9378	21
9379	21
9380	21
9381	21
9382	21
9383	21
9384	21
9385	21
9386	21
9387	21
9388	21
9389	21
9390	21
9391	21
9392	21
9393	21
9394	21
9395	21
9396	21
9397	21
9398	21
9399	21
9400	21
9401	21
9402	21
9403	21
9404	21
9405	21
9406	21
9407	21
9408	21
9409	21
9410	21
9411	21
9412	21
9413	21
9414	21
9415	21
9416	21
9417	21
9418	21
9419	21
9420	21
9421	21
9422	21
9423	21
9424	21
9425	21
9426	21
9427	21
9428	21
9429	21
9430	21
9431	21
9432	21
9433	21
9434	21
9435	21
9436	21
9437	21
9438	21
9439	21
9440	21
9441	21
9442	21
9443	21
9444	21
9445	21
9446	21
9447	21
9448	21
9449	21
9450	21
9451	21
9452	21
9453	21
9454	21
9455	21
9456	21
9457	21
9458	21
9459	21
9460	21
9461	21
9462	21
9463	21
9464	21
9465	21
9466	21
9467	21
9468	21
9469	21
9470	21
9471	21
9472	21
9473	21
9474	21
9475	21
9476	21
9477	21
9478	21
9479	21
9480	21
9481	21
9482	21
9483	21
9484	21
9485	21
9486	21
9487	21
9488	21
9489	21
9490	21
9491	21
9492	21
9493	21
9494	21
9495	21
9496	21
9497	21
9498	21
9499	21
9500	21
9501	21
9502	21
9503	21
9504	21
9505	21
9506	21
9507	21
9508	21
9509	21
9510	21
9511	21
9512	21
9513	21
9514	21
9515	21
9516	21
9517	21
9518	21
9519	21
9520	21
9521	21
9522	21
9523	21
9524	21
9525	21
9526	21
9527	21
9528	21
9529	21
9530	21
9531	21
9532	21
9533	21
9534	21
9535	21
9536	21
9537	21
9538	21
9539	21
9540	21
9541	21
9542	21
9543	21
9544	21
9545	21
9546	21
9547	21
9548	21
9549	21
9550	21
9551	21
9552	21
9553	21
9554	21
9555	21
9556	21
9557	21
9558	21
9559	21
9560	21
9561	21
9562	21
9563	21
9564	21
9565	21
9566	21
9567	21
9568	21
9569	21
9570	21
9571	21
9572	21
9573	21
9574	21
9575	21
9576	21
9577	21
9578	21
9579	21
9580	21
9581	21
9582	21
9583	21
9584	21
9585	21
9586	21
9587	21
9588	21
9589	21
9590	21
9591	21
9592	21
9593	21
9594	21
9595	21
9596	21
9597	21
9598	21
9599	21
9600	21
9601	21
9602	21
9603	21
9604	21
9605	21
9606	21
9607	21
9608	21
9609	21
9610	21
9611	21
9612	21
9613	21
9614	21
9615	21
9616	21
9617	21
9618	21
9619	21
9620	21
9621	21
9622	21
9623	21
9624	21
9625	21
9626	21
9627	21
9628	21
9629	21
9630	21
9631	21
9632	21
9633	21
9634	21
9635	21
9636	21
9637	21
9638	21
9639	21
9640	21
9641	21
9642	21
9643	21
9644	21
9645	21
9646	21
9647	21
9648	21
9649	21
9650	21
9651	21
9652	21
9653	21
9654	21
9655	21
9656	21
9657	21
9658	21
9659	21
9660	21
9661	21
9662	21
9663	21
9664	21
9665	21
9666	21
9667	21
9668	21
9669	21
9670	21
9671	21
9672	21
9673	21
9674	21
9675	21
9676	21
9677	21
9678	21
9679	21
9680	21
9681	21
9682	21
9683	21
9684	21
9685	21
9686	21
9687	21
9688	21
9689	21
9690	21
9691	21
9692	21
9693	21
9694	21
9695	21
9696	21
9697	21
9698	21
9699	21
9700	21
9701	21
9702	21
9703	21
9704	21
9705	21
9706	21
9707	21
9708	21
9709	21
9710	21
9711	21
9712	21
9713	21
9714	21
9715	21
9716	21
9717	21
9718	21
9719	21
9720	21
9721	21
9722	21
9723	21
9724	21
9725	21
9726	21
9727	21
9728	21
9729	21
9730	21
9731	21
9732	21
9733	21
9734	21
9735	21
9736	21
9737	21
9738	21
9739	21
9740	21
9741	21
9742	21
9743	21
9744	21
9745	21
9746	21
9747	21
9748	21
9749	21
9750	21
9751	21
9752	21
9753	21
9754	21
9755	21
9756	21
9757	21
9758	21
9759	21
9760	21
9761	21
9762	21
9763	21
9764	21
9765	21
9766	21
9767	21
9768	21
9769	21
9770	21
9771	21
9772	21
9773	21
9774	21
9775	21
9776	21
9777	21
9778	21
9779	21
9780	21
9781	21
9782	21
9783	21
9784	21
9785	21
9786	21
9787	21
9788	21
9789	21
9790	21
9791	21
9792	21
9793	21
9794	21
9795	21
9796	21
9797	21
9798	21
9799	21
9800	21
9801	21
9802	21
9803	21
9804	21
9805	21
9806	21
9807	21
9808	21
9809	21
9810	21
9811	21
9812	21
9813	21
9814	21
9815	21
9816	21
9817	21
9818	21
9819	21
9820	21
9821	21
9822	21
9823	21
9824	21
9825	21
9826	21
9827	21
9828	21
9829	21
9830	21
9831	21
9832	21
9833	21
9834	21
9835	21
9836	21
9837	21
9838	22
9839	22
9840	22
9841	22
9842	22
9843	22
9844	22
9845	22
9846	22
9847	22
9848	22
9849	22
9850	22
9851	22
9852	22
9853	22
9854	22
9855	22
9856	22
9857	22
9858	22
9859	22
9860	22
9861	22
9862	22
9863	22
9864	22
9865	22
9866	22
9867	22
9868	22
9869	22
9870	22
9871	22
9872	22
9873	22
9874	22
9875	22
9876	22
9877	22
9878	22
9879	22
9880	22
9881	22
9882	22
9883	22
9884	22
9885	22
9886	22
9887	22
9888	22
9889	22
9890	22
9891	22
9892	22
9893	22
9894	22
9895	22
9896	22
9897	22
9898	22
9899	22
9900	22
9901	22
9902	22
9903	22
9904	22
9905	22
9906	22
9907	22
9908	22
9909	22
9910	22
9911	22
9912	22
9913	22
9914	22
9915	22
9916	22
9917	22
9918	22
9919	22
9920	22
9921	22
9922	22
9923	22
9924	22
9925	22
9926	22
9927	22
9928	22
9929	22
9930	22
9931	22
9932	22
9933	22
9934	22
9935	22
9936	22
9937	22
9938	22
9939	22
9940	22
9941	22
9942	22
9943	22
9944	22
9945	22
9946	22
9947	22
9948	22
9949	22
9950	22
9951	22
9952	22
9953	22
9954	22
9955	22
9956	22
9957	22
9958	22
9959	22
9960	22
9961	22
9962	22
9963	22
9964	22
9965	22
9966	22
9967	22
9968	22
9969	22
9970	22
9971	22
9972	22
9973	22
9974	22
9975	22
9976	22
9977	22
9978	22
9979	22
9980	22
9981	22
9982	22
9983	22
9984	22
9985	22
9986	22
9987	22
9988	22
9989	22
9990	22
9991	22
9992	22
9993	22
9994	22
9995	22
9996	22
9997	22
9998	22
9999	22
10000	22
10001	22
10002	22
10003	22
10004	22
10005	22
10006	22
10007	22
10008	22
10009	22
10010	22
10011	22
10012	22
10013	22
10014	22
10015	22
10016	22
10017	22
10018	22
10019	22
10020	22
10021	22
10022	22
10023	22
10024	22
10025	22
10026	22
10027	22
10028	22
10029	22
10030	22
10031	22
10032	22
10033	22
10034	22
10035	22
10036	22
10037	22
10038	22
10039	22
10040	22
10041	22
10042	22
10043	22
10044	22
10045	22
10046	22
10047	22
10048	22
10049	22
10050	22
10051	22
10052	22
10053	22
10054	22
10055	22
10056	22
10057	22
10058	22
10059	22
10060	22
10061	22
10062	22
10063	22
10064	22
10065	22
10066	22
10067	22
10068	22
10069	22
10070	22
10071	22
10072	22
10073	22
10074	22
10075	22
10076	22
10077	22
10078	22
10079	22
10080	22
10081	22
10082	22
10083	22
10084	22
10085	22
10086	22
10087	22
10088	22
10089	22
10090	22
10091	22
10092	22
10093	22
10094	22
10095	22
10096	22
10097	22
10098	22
10099	22
10100	22
10101	22
10102	22
10103	22
10104	22
10105	22
10106	22
10107	22
10108	22
10109	22
10110	22
10111	22
10112	22
10113	22
10114	22
10115	22
10116	22
10117	22
10118	22
10119	22
10120	22
10121	22
10122	22
10123	22
10124	22
10125	22
10126	22
10127	22
10128	22
10129	22
10130	22
10131	22
10132	22
10133	22
10134	22
10135	22
10136	22
10137	22
10138	22
10139	22
10140	22
10141	22
10142	22
10143	22
10144	22
10145	22
10146	22
10147	22
10148	22
10149	22
10150	22
10151	22
10152	22
10153	22
10154	22
10155	22
10156	22
10157	22
10158	22
10159	22
10160	22
10161	22
10162	22
10163	22
10164	22
10165	22
10166	22
10167	22
10168	22
10169	22
10170	22
10171	22
10172	22
10173	22
10174	22
10175	22
10176	22
10177	22
10178	22
10179	22
10180	22
10181	22
10182	22
10183	22
10184	22
10185	22
10186	22
10187	22
10188	22
10189	22
10190	22
10191	22
10192	22
10193	22
10194	22
10195	22
10196	22
10197	22
10198	22
10199	22
10200	22
10201	22
10202	22
10203	22
10204	22
10205	22
10206	22
10207	22
10208	22
10209	22
10210	22
10211	22
10212	22
10213	22
10214	22
10215	22
10216	22
10217	22
10218	22
10219	22
10220	22
10221	22
10222	22
10223	22
10224	22
10225	22
10226	22
10227	22
10228	22
10229	22
10230	22
10231	22
10232	22
10233	22
10234	22
10235	22
10236	22
10237	22
10238	22
10239	22
10240	22
10241	22
10242	22
10243	22
10244	22
10245	22
10246	22
10247	22
10248	22
10249	22
10250	22
10251	22
10252	22
10253	22
10254	22
10255	22
10256	22
10257	22
10258	22
10259	22
10260	22
10261	22
10262	22
10263	22
10264	22
10265	22
10266	22
10267	22
10268	22
10269	22
10270	22
10271	22
10272	22
10273	22
10274	22
10275	22
10276	22
10277	22
10278	22
10279	22
10280	22
10281	22
10282	22
10283	22
10284	22
10285	22
10286	22
10287	22
10288	22
10289	22
10290	22
10291	22
10292	22
10293	22
10294	22
10295	22
10296	22
10297	22
10298	22
10299	22
10300	22
10301	22
10302	22
10303	22
10304	22
10305	22
10306	22
10307	22
10308	22
10309	22
10310	22
10311	22
10312	22
10313	22
10314	22
10315	22
10316	22
10317	22
10318	22
10319	22
10320	22
10321	22
10322	22
10323	22
10324	22
10325	22
10326	22
10327	22
10328	22
10329	22
10330	22
10331	22
10332	22
10333	22
10334	22
10335	22
10336	22
10337	22
10338	22
10339	22
10340	22
10341	22
10342	22
10343	22
10344	22
10345	22
10346	22
10347	22
10348	22
10349	22
10350	22
10351	22
10352	22
10353	22
10354	22
10355	22
10356	22
10357	22
10358	22
10359	22
10360	22
10361	22
10362	22
10363	22
10364	22
10365	22
10366	22
10367	22
10368	22
10369	22
10370	22
10371	22
10372	22
10373	22
10374	22
10375	22
10376	22
10377	22
10378	22
10379	22
10380	22
10381	22
10382	22
10383	22
10384	22
10385	22
10386	22
10387	22
10388	22
10389	22
10390	22
10391	22
10392	22
10393	22
10394	22
10395	22
10396	22
10397	22
10398	22
10399	22
10400	22
10401	22
10402	22
10403	22
10404	22
10405	22
10406	22
10407	22
10408	22
10409	22
10410	22
10411	22
10412	22
10413	22
10414	22
10415	22
10416	22
10417	22
10418	22
10419	22
10420	22
10421	22
10422	22
10423	22
10424	22
10425	22
10426	22
10427	22
10428	22
10429	22
10430	22
10431	22
10432	22
10433	22
10434	22
10435	22
10436	22
10437	22
10438	22
10439	22
10440	22
10441	22
10442	22
10443	22
10444	22
10445	22
10446	22
10447	22
10448	22
10449	22
10450	22
10451	22
10452	22
10453	22
10454	22
10455	22
10456	22
10457	22
10458	22
10459	22
10460	22
10461	22
10462	22
10463	22
10464	22
10465	22
10466	22
10467	22
10468	22
10469	22
10470	22
10471	22
10472	22
10473	22
10474	22
10475	22
10476	22
10477	22
10478	22
10479	22
10480	22
10481	22
10482	22
10483	22
10484	22
10485	22
10486	22
10487	22
10488	22
10489	22
10490	22
10491	22
10492	22
10493	22
10494	22
10495	22
10496	22
10497	22
10498	22
10499	22
10500	22
10501	22
10502	22
10503	22
10504	22
10505	22
10506	22
10507	22
10508	22
10509	22
10510	22
10511	22
10512	22
10513	22
10514	22
10515	22
10516	22
10517	22
10518	22
10519	22
10520	22
10521	22
10522	22
10523	22
10524	22
10525	22
10526	22
10527	22
10528	22
10529	22
10530	22
10531	22
10532	22
10533	22
10534	22
10535	22
10536	22
10537	22
10538	22
10539	22
10540	22
10541	22
10542	22
10543	22
10544	22
10545	22
10546	22
10547	22
10548	22
10549	22
10550	22
10551	22
10552	22
10553	22
10554	22
10555	22
10556	22
10557	22
10558	22
10559	22
10560	22
10561	22
10562	22
10563	22
10564	22
10565	22
10566	22
10567	22
10568	22
10569	22
10570	22
10571	22
10572	22
10573	22
10574	22
10575	22
10576	22
10577	22
10578	22
10579	22
10580	22
10581	22
10582	22
10583	22
10584	22
10585	22
10586	22
10587	22
10588	22
10589	22
10590	22
10591	22
10592	22
10593	22
10594	22
10595	22
10596	22
10597	22
10598	22
10599	22
10600	22
10601	22
10602	22
10603	22
10604	22
10605	22
10606	22
10607	22
10608	22
10609	22
10610	22
10611	22
10612	22
10613	22
10614	22
10615	22
10616	22
10617	22
10618	22
10619	22
10620	22
10621	22
10622	22
10623	22
10624	22
10625	22
10626	22
10627	22
10628	22
10629	22
10630	22
10631	22
10632	22
10633	22
10634	22
10635	22
10636	22
10637	22
10638	22
10639	22
10640	22
10641	22
10642	22
10643	22
10644	22
10645	22
10646	22
10647	22
10648	22
10649	22
10650	22
10651	22
10652	22
10653	22
10654	22
10655	22
10656	22
10657	22
10658	22
10659	22
10660	22
10661	22
10662	22
10663	22
10664	22
10665	22
10666	22
10667	22
10668	22
10669	22
10670	22
10671	22
10672	22
10673	22
10674	22
10675	22
10676	22
10677	22
10678	22
10679	22
10680	22
10681	22
10682	22
10683	22
10684	22
10685	22
10686	22
10687	22
10688	22
10689	22
10690	22
10691	22
10692	22
10693	22
10694	22
10695	22
10696	22
10697	22
10698	22
10699	22
10700	22
10701	22
10702	22
10703	22
10704	22
10705	22
10706	22
10707	22
10708	22
10709	22
10710	22
10711	22
10712	22
10713	22
10714	22
10715	22
10716	22
10717	22
10718	22
10719	22
10720	22
10721	22
10722	22
10723	22
10724	22
10725	22
10726	22
10727	22
10728	22
10729	22
10730	22
10731	22
10732	22
10733	22
10734	22
10735	22
10736	22
10737	22
10738	22
10739	22
10740	22
10741	22
10742	22
10743	22
10744	22
10745	22
10746	22
10747	22
10748	22
10749	22
10750	22
10751	22
10752	22
10753	22
10754	22
10755	22
10756	22
10757	22
10758	22
10759	22
10760	22
10761	22
10762	22
10763	22
10764	22
10765	22
10766	22
10767	22
10768	22
10769	22
10770	22
10771	22
10772	22
10773	22
10774	22
10775	22
10776	22
10777	22
10778	22
10779	22
10780	22
10781	22
10782	22
10783	22
10784	22
10785	22
10786	22
10787	22
10788	22
10789	22
10790	22
10791	22
10792	22
10793	22
10794	22
10795	22
10796	22
10797	22
10798	22
10799	22
10800	22
10801	22
10802	22
10803	22
10804	22
10805	22
10806	22
10807	22
10808	22
10809	22
10810	22
10811	22
10812	22
10813	22
10814	22
10815	22
10816	22
10817	22
10818	22
10819	22
10820	22
10821	22
10822	22
10823	22
10824	22
10825	22
10826	22
10827	22
10828	22
10829	22
10830	22
10831	22
10832	22
10833	22
10834	22
10835	22
10836	22
10837	22
10838	22
10839	22
10840	22
10841	22
10842	22
10843	22
10844	22
10845	22
10846	22
10847	22
10848	22
10849	22
10850	22
10851	22
10852	22
10853	22
10854	22
10855	22
10856	22
10857	22
10858	22
10859	22
10860	22
10861	22
10862	22
10863	22
10864	22
10865	22
10866	22
10867	22
10868	22
10869	22
10870	22
10871	22
10872	22
10873	22
10874	22
10875	22
10876	22
10877	22
10878	22
10879	22
10880	22
10881	22
10882	22
10883	22
10884	22
10885	22
10886	22
10887	22
10888	22
10889	22
10890	22
10891	22
10892	22
10893	22
10894	22
10895	22
10896	22
10897	22
10898	22
10899	22
10900	22
10901	22
10902	22
10903	22
10904	22
10905	22
10906	22
10907	22
10908	22
10909	22
10910	22
10911	22
10912	22
10913	22
10914	22
10915	22
10916	22
10917	22
10918	22
10919	22
10920	22
10921	22
10922	22
10923	22
10924	22
10925	22
10926	22
10927	22
10928	22
10929	22
10930	22
10931	22
10932	22
10933	22
10934	22
10935	22
10936	22
10937	22
10938	22
10939	22
10940	22
10941	22
10942	22
10943	22
10944	22
10945	22
10946	22
10947	22
10948	22
10949	22
10950	22
10951	22
10952	22
10953	22
10954	22
10955	22
10956	22
10957	22
10958	22
10959	22
10960	22
10961	22
10962	22
10963	22
10964	22
10965	22
10966	22
10967	22
10968	22
10969	22
10970	22
10971	22
10972	22
10973	22
10974	22
10975	22
10976	22
10977	22
10978	22
10979	22
10980	22
10981	22
10982	22
10983	22
10984	22
10985	22
10986	22
10987	22
10988	22
10989	22
10990	22
10991	22
10992	22
10993	22
10994	22
10995	22
10996	22
10997	22
10998	22
10999	22
11000	22
11001	22
11002	22
11003	22
11004	22
11005	22
11006	22
11007	22
11008	22
11009	22
11010	22
11011	22
11012	22
11013	22
11014	22
11015	22
11016	22
11017	22
11018	22
11019	22
11020	22
11021	22
11022	22
11023	22
11024	22
11025	22
11026	22
11027	22
11028	22
11029	22
11030	22
11031	22
11032	22
11033	22
11034	22
11035	22
11036	22
11037	22
11038	22
11039	22
11040	22
11041	22
11042	22
11043	22
11044	22
11045	22
11046	22
11047	22
11048	22
11049	22
11050	22
11051	22
11052	22
11053	22
11054	22
11055	22
11056	22
11057	22
11058	22
11059	22
11060	22
11061	22
11062	22
11063	22
11064	22
11065	22
11066	22
11067	22
11068	22
11069	22
11070	22
11071	22
11072	22
11073	22
11074	22
11075	22
11076	22
11077	22
11078	22
11079	22
11080	22
11081	22
11082	22
11083	22
11084	22
11085	22
11086	22
11087	22
11088	22
11089	22
11090	22
11091	22
11092	22
11093	22
11094	22
11095	22
11096	22
11097	22
11098	22
11099	22
11100	22
11101	22
11102	22
11103	22
11104	22
11105	22
11106	22
11107	22
11108	22
11109	22
11110	22
11111	22
11112	22
11113	22
11114	22
11115	22
11116	22
11117	22
11118	22
11119	22
11120	22
11121	22
11122	22
11123	22
11124	22
11125	22
11126	22
11127	22
11128	22
11129	22
11130	22
11131	22
11132	22
11133	22
11134	22
11135	22
11136	22
11137	22
11138	22
11139	22
11140	22
11141	22
11142	22
11143	22
11144	22
11145	22
11146	22
11147	22
11148	22
11149	22
11150	22
11151	22
11152	22
11153	22
11154	22
11155	22
11156	22
11157	22
11158	22
11159	22
11160	22
11161	22
11162	22
11163	22
11164	22
11165	22
11166	22
11167	22
11168	22
11169	22
11170	22
11171	22
11172	22
11173	22
11174	22
11175	22
11176	22
11177	22
11178	22
11179	22
11180	22
11181	22
11182	22
11183	22
11184	22
11185	22
11186	22
11187	22
11188	22
11189	22
11190	22
11191	22
11192	22
11193	22
11194	22
11195	22
11196	22
11197	22
11198	22
11199	22
11200	22
11201	22
11202	22
11203	22
11204	22
11205	22
11206	22
11207	22
11208	22
11209	22
11210	22
11211	22
11212	22
11213	22
11214	22
11215	22
11216	22
11217	22
11218	22
11219	22
11220	22
11221	22
11222	22
11223	22
11224	22
11225	22
11226	22
11227	22
11228	22
11229	22
11230	22
11231	22
11232	22
11233	22
11234	22
11235	22
11236	22
11237	22
11238	22
11239	22
11240	22
11241	22
11242	22
11243	22
11244	22
11245	22
11246	22
11247	22
11248	22
11249	22
11250	22
11251	22
11252	22
11253	22
11254	22
11255	22
11256	22
11257	22
11258	22
11259	22
11260	22
11261	22
11262	22
11263	22
11264	22
11265	22
11266	22
11267	22
11268	22
11269	22
11270	22
11271	22
11272	22
11273	22
11274	22
11275	22
11276	22
11277	22
11278	22
11279	22
11280	22
11281	22
11282	22
11283	22
11284	22
11285	22
11286	22
11287	22
11288	22
11289	22
11290	22
11291	22
11292	22
11293	22
11294	22
11295	22
11296	22
11297	22
11298	22
11299	22
11300	22
11301	22
11302	22
11303	22
11304	22
11305	22
11306	22
11307	22
11308	22
11309	22
11310	22
11311	22
11312	22
11313	22
11314	22
11315	22
11316	22
11317	22
11318	22
11319	22
11320	22
11321	22
11322	22
11323	22
11324	22
11325	22
11326	22
11327	22
11328	22
11329	22
11330	22
11331	22
11332	22
11333	22
11334	22
11335	22
11336	22
11337	22
11338	22
11339	22
11340	22
11341	22
11342	22
11343	22
11344	22
11345	22
11346	22
11347	22
11348	22
11349	22
11350	22
11351	22
11352	22
11353	22
11354	22
11355	22
11356	22
11357	22
11358	22
11359	22
11360	22
11361	22
11362	22
11363	22
11364	22
11365	22
11366	22
11367	22
11368	22
11369	22
11370	22
11371	22
11372	22
11373	22
11374	22
11375	22
11376	22
11377	22
11378	22
11379	22
11380	22
11381	22
11382	22
11383	22
11384	22
11385	22
11386	22
11387	22
11388	22
11389	22
11390	22
11391	22
11392	22
11393	22
11394	22
11395	22
11396	22
11397	22
11398	22
11399	22
11400	22
11401	22
11402	22
11403	22
11404	22
11405	22
11406	22
11407	22
11408	22
11409	22
11410	22
11411	22
11412	22
11413	22
11414	22
11415	22
11416	22
11417	22
11418	22
11419	22
11420	22
11421	22
11422	22
11423	22
11424	22
11425	22
11426	22
11427	22
11428	22
11429	22
11430	22
11431	22
11432	22
11433	22
11434	22
11435	22
11436	22
11437	22
11438	22
11439	22
11440	22
11441	22
11442	22
11443	22
11444	22
11445	22
11446	22
11447	22
11448	22
11449	22
11450	22
11451	22
11452	22
11453	22
11454	22
11455	22
11456	22
11457	22
11458	22
11459	22
11460	22
11461	22
11462	22
11463	22
11464	22
11465	22
11466	22
11467	22
11468	22
11469	22
11470	22
11471	22
11472	22
11473	22
11474	22
11475	22
11476	22
11477	22
11478	22
11479	22
11480	22
11481	22
11482	22
11483	22
11484	22
11485	22
11486	22
11487	22
11488	22
11489	22
11490	22
11491	22
11492	22
11493	22
11494	22
11495	22
11496	22
11497	22
11498	22
11499	22
11500	22
11501	22
11502	22
11503	22
11504	22
11505	22
11506	22
11507	22
11508	22
11509	22
11510	22
11511	22
11512	22
11513	22
11514	22
11515	22
11516	22
11517	22
11518	22
11519	22
11520	22
11521	22
11522	22
11523	22
11524	22
11525	22
11526	22
11527	22
11528	22
11529	22
11530	22
11531	22
11532	22
11533	22
11534	22
11535	22
11536	22
11537	22
11538	22
11539	22
11540	22
11541	22
11542	22
11543	22
11544	22
11545	22
11546	22
11547	22
11548	22
11549	22
11550	22
11551	22
11552	22
11553	22
11554	22
11555	22
11556	22
11557	22
11558	22
11559	22
11560	22
11561	22
11562	22
11563	22
11564	22
11565	22
11566	22
11567	22
11568	22
11569	22
11570	22
11571	22
11572	22
11573	22
11574	22
11575	22
11576	22
11577	22
11578	22
11579	23
11580	23
11581	23
11582	23
11583	23
11584	23
11585	23
11586	23
11587	23
11588	23
11589	23
11590	23
11591	23
11592	23
11593	23
11594	23
11595	23
11596	23
11597	23
11598	23
11599	23
11600	23
11601	23
11602	23
11603	23
11604	23
11605	23
11606	23
11607	23
11608	23
11609	23
11610	23
11611	23
11612	23
11613	23
11614	23
11615	23
11616	23
11617	23
11618	23
11619	23
11620	23
11621	23
11622	23
11623	23
11624	23
11625	23
11626	23
11627	23
11628	23
11629	23
11630	23
11631	23
11632	23
11633	23
11634	23
11635	23
11636	23
11637	23
11638	23
11639	23
11640	23
11641	23
11642	23
11643	23
11644	23
11645	23
11646	23
11647	23
11648	23
11649	23
11650	23
11651	23
11652	23
11653	23
11654	23
11655	23
11656	23
11657	23
11658	23
11659	23
11660	23
11661	23
11662	23
11663	23
11664	23
11665	23
11666	23
11667	23
11668	23
11669	23
11670	23
11671	23
11672	23
11673	23
11674	23
11675	23
11676	23
11677	23
11678	23
11679	23
11680	23
11681	23
11682	23
11683	23
11684	23
11685	23
11686	23
11687	23
11688	23
11689	23
11690	23
11691	23
11692	23
11693	23
11694	23
11695	23
11696	23
11697	23
11698	23
11699	23
11700	23
11701	23
11702	23
11703	23
11704	23
11705	23
11706	23
11707	23
11708	23
11709	23
11710	23
11711	23
11712	23
11713	23
11714	23
11715	23
11716	23
11717	23
11718	23
11719	23
11720	23
11721	23
11722	23
11723	23
11724	23
11725	23
11726	23
11727	23
11728	23
11729	23
11730	23
11731	23
11732	23
11733	23
11734	23
11735	23
11736	23
11737	23
11738	23
11739	23
11740	23
11741	23
11742	23
11743	23
11744	23
11745	23
11746	23
11747	23
11748	23
11749	23
11750	23
11751	23
11752	23
11753	23
11754	23
11755	23
11756	23
11757	23
11758	23
11759	23
11760	23
11761	23
11762	23
11763	23
11764	23
11765	23
11766	23
11767	23
11768	23
11769	23
11770	23
11771	23
11772	23
11773	23
11774	23
11775	23
11776	23
11777	23
11778	23
11779	23
11780	23
11781	23
11782	23
11783	23
11784	23
11785	23
11786	23
11787	23
11788	23
11789	23
11790	23
11791	23
11792	23
11793	23
11794	23
11795	23
11796	23
11797	23
11798	23
11799	23
11800	23
11801	23
11802	23
11803	23
11804	23
11805	23
11806	23
11807	23
11808	23
11809	23
11810	23
11811	23
11812	23
11813	23
11814	23
11815	23
11816	23
11817	23
11818	23
11819	23
11820	23
11821	23
11822	23
11823	23
11824	23
11825	23
11826	23
11827	23
11828	23
11829	23
11830	23
11831	23
11832	23
11833	23
11834	23
11835	23
11836	23
11837	23
11838	23
11839	23
11840	23
11841	23
11842	23
11843	23
11844	23
11845	23
11846	23
11847	23
11848	23
11849	23
11850	23
11851	23
11852	23
11853	23
11854	23
11855	23
11856	23
11857	23
11858	23
11859	23
11860	23
11861	23
11862	23
11863	23
11864	23
11865	23
11866	23
11867	23
11868	23
11869	23
11870	23
11871	23
11872	23
11873	23
11874	23
11875	23
11876	23
11877	23
11878	23
11879	23
11880	23
11881	23
11882	23
11883	23
11884	23
11885	23
11886	23
11887	23
11888	23
11889	23
11890	23
11891	23
11892	23
11893	23
11894	23
11895	23
11896	23
11897	23
11898	23
11899	23
11900	23
11901	23
11902	23
11903	23
11904	23
11905	23
11906	23
11907	23
11908	23
11909	23
11910	23
11911	23
11912	23
11913	23
11914	23
11915	23
11916	23
11917	23
11918	23
11919	23
11920	23
11921	23
11922	23
11923	23
11924	23
11925	23
11926	23
11927	23
11928	23
11929	23
11930	23
11931	23
11932	23
11933	23
11934	23
11935	23
11936	23
11937	23
11938	23
11939	23
11940	23
11941	23
11942	23
11943	23
11944	23
11945	23
11946	23
11947	23
11948	23
11949	23
11950	23
11951	23
11952	23
11953	23
11954	23
11955	23
11956	23
11957	23
11958	23
11959	23
11960	23
11961	23
11962	23
11963	23
11964	23
11965	23
11966	23
11967	23
11968	23
11969	23
11970	23
11971	23
11972	23
11973	23
11974	23
11975	23
11976	23
11977	23
11978	23
11979	23
11980	23
11981	23
11982	23
11983	23
11984	23
11985	23
11986	23
11987	23
11988	23
11989	23
11990	23
11991	23
11992	23
11993	23
11994	23
11995	23
11996	23
11997	23
11998	23
11999	23
12000	23
12001	23
12002	23
12003	23
12004	23
12005	23
12006	23
12007	23
12008	23
12009	23
12010	23
12011	23
12012	23
12013	23
12014	23
12015	23
12016	23
12017	23
12018	23
12019	23
12020	23
12021	23
12022	23
12023	23
12024	23
12025	23
12026	23
12027	23
12028	23
12029	23
12030	23
12031	23
12032	23
12033	23
12034	23
12035	23
12036	23
12037	23
12038	23
12039	23
12040	23
12041	23
12042	23
12043	23
12044	23
12045	23
12046	23
12047	23
12048	23
12049	23
12050	23
12051	23
12052	23
12053	23
12054	23
12055	23
12056	23
12057	23
12058	23
12059	23
12060	23
12061	23
12062	23
12063	23
12064	23
12065	23
12066	23
12067	23
12068	23
12069	23
12070	23
12071	23
12072	23
12073	23
12074	23
12075	23
12076	23
12077	23
12078	23
12079	23
12080	23
12081	23
12082	23
12083	23
12084	23
12085	23
12086	23
12087	23
12088	23
12089	23
12090	23
12091	23
12092	23
12093	23
12094	23
12095	23
12096	23
12097	23
12098	23
12099	23
12100	23
12101	23
12102	23
12103	23
12104	23
12105	23
12106	23
12107	23
12108	23
12109	23
12110	23
12111	23
12112	23
12113	23
12114	23
12115	23
12116	23
12117	23
12118	23
12119	23
12120	23
12121	23
12122	23
12123	23
12124	23
12125	23
12126	23
12127	23
12128	23
12129	23
12130	23
12131	23
12132	23
12133	23
12134	23
12135	23
12136	23
12137	23
12138	23
12139	23
12140	23
12141	23
12142	23
12143	23
12144	23
12145	23
12146	23
12147	23
12148	23
12149	23
12150	23
12151	23
12152	23
12153	23
12154	23
12155	23
12156	23
12157	23
12158	23
12159	23
12160	23
12161	23
12162	23
12163	23
12164	23
12165	23
12166	23
12167	23
12168	23
12169	23
12170	23
12171	23
12172	23
12173	23
12174	23
12175	23
12176	23
12177	23
12178	23
12179	23
12180	23
12181	23
12182	23
12183	23
12184	23
12185	23
12186	23
12187	23
12188	23
12189	23
12190	23
12191	23
12192	23
12193	23
12194	23
12195	23
12196	23
12197	23
12198	23
12199	23
12200	23
12201	23
12202	23
12203	23
12204	23
12205	23
12206	23
12207	23
12208	23
12209	23
12210	23
12211	23
12212	23
12213	23
12214	23
12215	23
12216	23
12217	23
12218	23
12219	23
12220	23
12221	23
12222	23
12223	23
12224	23
12225	23
12226	23
12227	23
12228	23
12229	23
12230	23
12231	23
12232	23
12233	23
12234	23
12235	23
12236	23
12237	23
12238	23
12239	23
12240	23
12241	23
12242	23
12243	23
12244	23
12245	23
12246	23
12247	23
12248	23
12249	23
12250	23
12251	23
12252	23
12253	23
12254	23
12255	23
12256	23
12257	23
12258	23
12259	23
12260	23
12261	23
12262	23
12263	23
12264	23
12265	23
12266	23
12267	23
12268	23
12269	23
12270	23
12271	23
12272	23
12273	23
12274	23
12275	23
12276	23
12277	23
12278	23
12279	23
12280	23
12281	23
12282	23
12283	23
12284	23
12285	23
12286	23
12287	23
12288	23
12289	23
12290	23
12291	23
12292	23
12293	23
12294	23
12295	23
12296	23
12297	23
12298	23
12299	23
12300	23
12301	23
12302	23
12303	23
12304	23
12305	23
12306	23
12307	23
12308	23
12309	23
12310	23
12311	23
12312	23
12313	23
12314	23
12315	23
12316	23
12317	23
12318	23
12319	23
12320	23
12321	23
12322	23
12323	23
12324	23
12325	23
12326	23
12327	23
12328	23
12329	23
12330	23
12331	23
12332	23
12333	23
12334	23
12335	23
12336	23
12337	23
12338	23
12339	23
12340	23
12341	23
12342	23
12343	23
12344	23
12345	23
12346	23
12347	23
12348	23
12349	23
12350	23
12351	23
12352	23
12353	23
12354	23
12355	23
12356	23
12357	23
12358	23
12359	23
12360	23
12361	23
12362	23
12363	23
12364	23
12365	23
12366	23
12367	23
12368	23
12369	23
12370	23
12371	23
12372	23
12373	23
12374	23
12375	23
12376	23
12377	23
12378	23
12379	23
12380	23
12381	23
12382	23
12383	23
12384	23
12385	23
12386	23
12387	23
12388	23
12389	23
12390	23
12391	23
12392	23
12393	23
12394	23
12395	23
12396	23
12397	23
12398	23
12399	23
12400	23
12401	23
12402	23
12403	23
12404	23
12405	23
12406	23
12407	23
12408	23
12409	23
12410	23
12411	23
12412	23
12413	23
12414	23
12415	23
12416	23
12417	23
12418	23
12419	23
12420	23
12421	23
12422	23
12423	23
12424	23
12425	23
12426	23
12427	23
12428	23
12429	23
12430	23
12431	23
12432	23
12433	23
12434	23
12435	23
12436	23
12437	23
12438	23
12439	23
12440	23
12441	23
12442	23
12443	23
12444	23
12445	23
12446	23
12447	23
12448	23
12449	23
12450	23
12451	23
12452	23
12453	23
12454	23
12455	23
12456	23
12457	23
12458	23
12459	23
12460	23
12461	23
12462	23
12463	23
12464	23
12465	23
12466	23
12467	23
12468	23
12469	23
12470	23
12471	23
12472	23
12473	23
12474	23
12475	23
12476	23
12477	23
12478	23
12479	23
12480	23
12481	23
12482	23
12483	23
12484	23
12485	23
12486	23
12487	23
12488	23
12489	23
12490	23
12491	23
12492	23
12493	23
12494	23
12495	23
12496	23
12497	23
12498	23
12499	23
12500	23
12501	23
12502	23
12503	23
12504	23
12505	23
12506	23
12507	23
12508	23
12509	23
12510	23
12511	23
12512	23
12513	23
12514	23
12515	23
12516	23
12517	23
12518	23
12519	23
12520	23
12521	23
12522	23
12523	23
12524	23
12525	23
12526	23
12527	23
12528	23
12529	23
12530	23
12531	23
12532	23
12533	23
12534	23
12535	23
12536	23
12537	23
12538	23
12539	23
12540	23
12541	23
12542	23
12543	23
12544	23
12545	23
12546	23
12547	23
12548	23
12549	23
12550	23
12551	23
12552	23
12553	23
12554	23
12555	23
12556	23
12557	23
12558	23
12559	23
12560	23
12561	23
12562	23
12563	23
12564	23
12565	23
12566	23
12567	23
12568	23
12569	23
12570	23
12571	23
12572	23
12573	23
12574	23
12575	23
12576	23
12577	23
12578	23
12579	23
12580	23
12581	23
12582	23
12583	23
12584	23
12585	23
12586	23
12587	23
12588	23
12589	23
12590	23
12591	23
12592	23
12593	23
12594	23
12595	23
12596	23
12597	23
12598	23
12599	23
12600	23
12601	23
12602	23
12603	23
12604	23
12605	23
12606	23
12607	23
12608	23
12609	23
12610	23
12611	23
12612	23
12613	23
12614	23
12615	23
12616	23
12617	23
12618	23
12619	23
12620	23
12621	23
12622	23
12623	23
12624	23
12625	23
12626	23
12627	23
12628	23
12629	23
12630	23
12631	23
12632	23
12633	23
12634	23
12635	23
12636	23
12637	23
12638	23
12639	23
12640	23
12641	23
12642	23
12643	23
12644	23
12645	23
12646	23
12647	23
12648	23
12649	23
12650	23
12651	23
12652	23
12653	23
12654	23
12655	23
12656	23
12657	23
12658	23
12659	23
12660	23
12661	23
12662	23
12663	23
12664	23
12665	23
12666	23
12667	23
12668	23
12669	23
12670	23
12671	23
12672	23
12673	23
12674	23
12675	23
12676	23
12677	23
12678	23
12679	23
12680	23
12681	23
12682	23
12683	23
12684	23
12685	23
12686	23
12687	23
12688	23
12689	23
12690	23
12691	23
12692	23
12693	23
12694	23
12695	23
12696	23
12697	23
12698	23
12699	23
12700	23
12701	23
12702	23
12703	23
12704	23
12705	23
12706	23
12707	23
12708	23
12709	23
12710	23
12711	23
12712	23
12713	23
12714	23
12715	23
12716	23
12717	23
12718	23
12719	23
12720	23
12721	23
12722	23
12723	23
12724	23
12725	23
12726	23
12727	23
12728	23
12729	23
12730	23
12731	23
12732	23
12733	23
12734	23
12735	23
12736	23
12737	23
12738	23
12739	23
12740	23
12741	23
12742	23
12743	23
12744	23
12745	23
12746	23
12747	23
12748	23
12749	23
12750	23
12751	23
12752	23
12753	23
12754	23
12755	23
12756	23
12757	23
12758	23
12759	23
12760	23
12761	23
12762	23
12763	23
12764	23
12765	23
12766	23
12767	23
12768	23
12769	23
12770	23
12771	23
12772	23
12773	23
12774	23
12775	23
12776	23
12777	23
12778	23
12779	23
12780	23
12781	23
12782	23
12783	23
12784	23
12785	23
12786	23
12787	23
12788	23
12789	23
12790	23
12791	23
12792	23
12793	23
12794	23
12795	23
12796	23
12797	23
12798	23
12799	23
12800	23
12801	23
12802	23
12803	23
12804	23
12805	23
12806	23
12807	23
12808	23
12809	23
12810	23
12811	23
12812	23
12813	23
12814	23
12815	23
12816	23
12817	23
12818	23
12819	23
12820	23
12821	23
12822	23
12823	23
12824	23
12825	23
12826	23
12827	23
12828	23
12829	23
12830	23
12831	23
12832	23
12833	23
12834	23
12835	23
12836	23
12837	23
12838	23
12839	23
12840	23
12841	23
12842	23
12843	23
12844	23
12845	23
12846	23
12847	23
12848	23
12849	23
12850	23
12851	23
12852	23
12853	23
12854	23
12855	23
12856	23
12857	23
12858	23
12859	23
12860	23
12861	23
12862	23
12863	23
12864	23
12865	23
12866	23
12867	23
12868	23
12869	23
12870	23
12871	23
12872	23
12873	23
12874	23
12875	23
12876	23
12877	23
12878	23
12879	23
12880	23
12881	23
12882	23
12883	23
12884	23
12885	23
12886	23
12887	23
12888	23
12889	23
12890	23
12891	23
12892	23
12893	23
12894	23
12895	23
12896	23
12897	23
12898	23
12899	23
12900	23
12901	23
12902	23
12903	23
12904	23
12905	23
12906	23
12907	23
12908	23
12909	23
12910	23
12911	23
12912	23
12913	23
12914	23
12915	23
12916	23
12917	23
12918	23
12919	23
12920	23
12921	23
12922	23
12923	23
12924	23
12925	23
12926	23
12927	23
12928	23
12929	23
12930	23
12931	23
12932	23
12933	23
12934	23
12935	23
12936	23
12937	23
12938	23
12939	23
12940	23
12941	23
12942	23
12943	23
12944	23
12945	23
12946	23
12947	23
12948	23
12949	23
12950	23
12951	23
12952	23
12953	23
12954	23
12955	23
12956	23
12957	23
12958	23
12959	23
12960	23
12961	23
12962	23
12963	23
12964	23
12965	23
12966	23
12967	23
12968	23
12969	23
12970	23
12971	23
12972	23
12973	23
12974	23
12975	23
12976	23
12977	23
12978	23
12979	23
12980	23
12981	23
12982	23
12983	23
12984	23
12985	23
12986	23
12987	23
12988	23
12989	23
12990	23
12991	23
12992	23
12993	23
12994	23
12995	23
12996	23
12997	23
12998	23
12999	23
13000	23
13001	23
13002	23
13003	23
13004	23
13005	23
13006	23
13007	23
13008	23
13009	23
13010	23
13011	23
13012	23
13013	23
13014	23
13015	23
13016	23
13017	23
13018	23
13019	23
13020	23
13021	23
13022	23
13023	23
13024	23
13025	23
13026	23
13027	23
13028	23
13029	23
13030	23
13031	23
13032	23
13033	23
13034	23
13035	23
13036	23
13037	23
13038	23
13039	23
13040	23
13041	23
13042	23
13043	23
13044	23
13045	23
13046	23
13047	23
13048	23
13049	23
13050	23
13051	23
13052	23
13053	23
13054	23
13055	23
13056	23
13057	23
13058	23
13059	23
13060	23
13061	23
13062	23
13063	23
13064	23
13065	23
13066	23
13067	23
13068	23
13069	23
13070	23
13071	23
13072	23
13073	23
13074	23
13075	23
13076	23
13077	23
13078	23
13079	23
13080	23
13081	23
13082	23
13083	23
13084	23
13085	23
13086	23
13087	23
13088	23
13089	23
13090	23
13091	23
13092	23
13093	23
13094	23
13095	23
13096	23
13097	23
13098	23
13099	23
13100	23
13101	23
13102	23
13103	23
13104	23
13105	23
13106	23
13107	23
13108	23
13109	23
13110	23
13111	23
13112	23
13113	23
13114	23
13115	23
13116	23
13117	23
13118	23
13119	23
13120	23
13121	23
13122	23
13123	23
13124	23
13125	23
13126	23
13127	23
13128	23
13129	23
13130	23
13131	23
13132	23
13133	23
13134	23
13135	23
13136	23
13137	23
13138	23
13139	23
13140	23
13141	23
13142	23
13143	23
13144	23
13145	23
13146	23
13147	23
13148	23
13149	23
13150	23
13151	23
13152	23
13153	23
13154	23
13155	23
13156	23
13157	23
13158	23
13159	23
13160	23
13161	23
13162	23
13163	23
13164	23
13165	23
13166	23
13167	23
13168	23
13169	23
13170	23
13171	23
13172	23
13173	23
13174	23
13175	23
13176	23
13177	23
13178	23
13179	23
13180	23
13181	23
13182	23
13183	23
13184	23
13185	23
13186	23
13187	23
13188	23
13189	23
13190	23
13191	23
13192	23
13193	23
13194	23
13195	23
13196	23
13197	23
13198	23
13199	23
13200	23
13201	23
13202	23
13203	23
13204	23
13205	23
13206	23
13207	23
13208	23
13209	23
13210	23
13211	23
13212	23
13213	23
13214	23
13215	23
13216	23
13217	23
13218	23
13219	23
13220	23
13221	23
13222	23
13223	23
13224	23
13225	23
13226	23
13227	23
13228	23
13229	23
13230	23
13231	23
13232	23
13233	23
13234	23
13235	23
13236	23
13237	23
13238	23
13239	23
13240	23
13241	23
13242	23
13243	23
13244	23
13245	23
13246	23
13247	23
13248	23
13249	23
13250	23
13251	23
13252	23
13253	23
13254	23
13255	23
13256	23
13257	23
13258	23
13259	23
13260	23
13261	23
13262	23
13263	23
13264	23
13265	23
13266	23
13267	23
13268	23
13269	23
13270	23
13271	23
13272	23
13273	23
13274	23
13275	23
13276	23
13277	23
13278	23
13279	23
13280	23
13281	23
13282	23
13283	23
13284	23
13285	23
13286	23
13287	23
13288	23
13289	23
13290	23
13291	23
13292	23
13293	23
13294	23
13295	23
13296	23
13297	23
13298	23
13299	23
13300	23
13301	23
13302	23
13303	23
13304	23
13305	23
13306	23
13307	23
13308	23
13309	23
13310	23
13311	23
13312	23
13313	23
13314	23
13315	23
13316	23
13317	23
13318	23
13319	23
13320	23
13321	23
13322	23
13323	23
13324	23
13325	23
13326	23
13327	23
13328	23
13329	23
13330	23
13331	23
13332	23
13333	23
13334	23
13335	23
13336	23
13337	23
13338	23
13339	23
13340	23
13341	23
13342	23
13343	23
13344	23
13345	23
13346	23
13347	23
13348	23
13349	23
13350	23
13351	23
13352	23
13353	23
13354	23
13355	23
13356	23
13357	23
13358	23
13359	23
13360	23
13361	23
13362	23
13363	23
13364	23
13365	23
13366	23
13367	23
13368	23
13369	23
13370	23
13371	23
13372	23
13373	23
13374	23
13375	23
13376	23
13377	23
13378	23
13379	23
13380	23
13381	23
13382	23
13383	23
13384	23
13385	23
13386	23
13387	23
13388	23
13389	23
13390	23
13391	23
13392	23
13393	23
13394	23
13395	23
13396	23
13397	23
13398	23
13399	23
13400	23
13401	23
13402	23
13403	23
13404	23
13405	23
13406	23
13407	23
13408	23
13409	23
13410	23
13411	23
13412	23
13413	23
13414	23
13415	23
13416	23
13417	23
13418	23
13419	23
13420	23
13421	23
13422	23
13423	23
13424	23
13425	23
13426	23
13427	23
13428	23
13429	23
13430	23
13431	23
13432	23
13433	23
13434	23
13435	23
13436	23
13437	23
13438	23
13439	23
13440	23
13441	23
13442	23
13443	23
13444	23
13445	23
13446	23
13447	23
13448	23
13449	23
13450	23
13451	23
13452	23
13453	23
13454	23
13455	23
13456	23
13457	23
13458	23
13459	23
13460	23
13461	23
13462	23
13463	23
13464	23
13465	23
13466	23
13467	23
13468	23
13469	23
13470	23
13471	23
13472	23
13473	23
13474	23
13475	23
13476	23
13477	23
13478	23
13479	23
13480	23
13481	23
13482	23
13483	23
13484	23
13485	23
13486	23
13487	23
13488	23
13489	23
13490	23
13491	23
13492	23
13493	23
13494	23
13495	23
13496	23
13497	23
13498	23
13499	23
13500	23
13501	23
13502	23
13503	23
13504	23
13505	23
13506	23
13507	23
13508	23
13509	23
13510	23
13511	23
13512	23
13513	23
13514	23
13515	23
13516	23
13517	23
13518	23
13519	23
13520	23
13521	23
13522	23
13523	23
13524	23
13525	23
13526	23
13527	23
13528	23
13529	23
13530	23
13531	23
13532	23
13533	23
13534	23
13535	23
13536	23
13537	23
13538	23
13539	23
13540	23
13541	23
13542	23
13543	23
13544	23
13545	23
13546	23
13547	23
13548	23
13549	23
13550	23
13551	23
13552	23
13553	23
13554	23
13555	23
13556	23
13557	23
13558	23
13559	23
13560	23
13561	23
13562	23
13563	23
13564	23
13565	23
13566	23
13567	23
13568	23
13569	23
13570	23
13571	23
13572	23
13573	23
13574	23
13575	23
13576	23
13577	23
13578	23
13579	23
13580	23
13581	23
13582	23
13583	23
13584	23
13585	23
13586	23
13587	23
13588	23
13589	23
13590	23
13591	23
13592	23
13593	23
13594	23
13595	23
13596	23
13597	23
13598	23
13599	23
13600	23
13601	23
13602	23
13603	23
13604	23
13605	23
13606	23
13607	23
13608	23
13609	23
13610	23
13611	23
13612	23
13613	23
13614	23
13615	23
13616	23
13617	23
13618	23
13619	23
13620	23
13621	23
13622	23
13623	23
13624	23
13625	23
13626	23
13627	23
13628	23
13629	23
13630	23
13631	23
13632	23
13633	23
13634	23
13635	23
13636	23
13637	23
13638	23
13639	23
13640	23
13641	23
13642	23
13643	23
13644	23
13645	23
13646	23
13647	23
13648	23
13649	23
13650	23
13651	23
13652	23
13653	23
13654	23
13655	23
13656	23
13657	23
13658	23
13659	23
13660	23
13661	23
13662	23
13663	23
13664	23
13665	23
13666	23
13667	23
13668	23
13669	23
13670	23
13671	23
13672	23
13673	23
13674	23
13675	23
13676	23
13677	23
13678	23
13679	23
13680	23
13681	23
13682	23
13683	23
13684	23
13685	23
13686	23
13687	23
13688	23
13689	23
13690	23
13691	23
13692	23
13693	23
13694	23
13695	23
13696	23
13697	23
13698	23
13699	23
13700	23
13701	23
13702	23
13703	23
13704	23
13705	23
13706	23
13707	23
13708	23
13709	23
13710	23
13711	23
13712	23
13713	23
13714	23
13715	23
13716	23
13717	23
13718	23
13719	23
13720	23
13721	23
13722	23
13723	23
13724	23
13725	23
13726	23
13727	23
13728	23
13729	23
13730	23
13731	23
13732	23
13733	23
13734	23
13735	23
13736	23
13737	23
13738	23
13739	23
13740	23
13741	23
13742	23
13743	23
13744	23
13745	23
13746	23
13747	23
13748	23
13749	23
13750	23
13751	23
13752	23
13753	23
13754	23
13755	23
13756	23
13757	23
13758	23
13759	23
13760	23
13761	23
13762	23
13763	23
13764	23
13765	23
13766	23
13767	23
13768	23
13769	23
13770	23
13771	23
13772	23
13773	23
13774	23
13775	23
13776	23
13777	23
13778	23
13779	23
13780	23
13781	23
13782	23
13783	23
13784	23
13785	23
13786	23
13787	23
13788	23
13789	23
13790	23
13791	23
13792	23
13793	23
13794	23
13795	23
13796	23
13797	23
13798	23
13799	23
13800	23
13801	23
13802	23
13803	23
13804	23
13805	23
13806	23
13807	23
13808	23
13809	23
13810	23
13811	23
13812	23
13813	23
13814	23
13815	23
13816	23
13817	23
13818	23
13819	23
13820	23
13821	23
13822	23
13823	23
13824	23
13825	23
13826	23
13827	23
13828	23
13829	23
13830	23
13831	23
13832	23
13833	23
13834	23
13835	23
13836	23
13837	23
13838	23
13839	23
13840	23
13841	23
13842	23
13843	23
13844	23
13845	23
13846	23
13847	23
13848	23
13849	23
13850	23
13851	23
13852	23
13853	23
13854	23
13855	23
13856	23
13857	23
13858	23
13859	23
13860	23
13861	23
13862	23
13863	23
13864	23
13865	23
13866	23
13867	23
13868	23
13869	23
13870	23
13871	23
13872	23
13873	23
13874	23
13875	23
13876	23
13877	23
13878	23
13879	23
13880	23
13881	23
13882	23
13883	23
13884	23
13885	23
13886	23
13887	23
13888	23
13889	23
13890	23
13891	23
13892	23
13893	23
13894	23
13895	23
13896	23
13897	23
13898	23
13899	23
13900	23
13901	23
13902	23
13903	23
13904	23
13905	23
13906	23
13907	23
13908	23
13909	23
13910	23
13911	23
13912	23
13913	23
13914	23
13915	23
13916	23
13917	23
13918	23
13919	23
13920	23
13921	23
13922	23
13923	23
13924	23
13925	23
13926	23
13927	23
13928	23
13929	23
13930	23
13931	23
13932	23
13933	23
13934	23
13935	23
13936	23
13937	23
13938	23
13939	23
13940	23
13941	23
13942	23
13943	23
13944	23
13945	23
13946	23
13947	23
13948	23
13949	23
13950	23
13951	23
13952	23
13953	23
13954	23
13955	23
13956	23
13957	23
13958	23
13959	23
13960	23
13961	23
13962	23
13963	23
13964	23
13965	23
13966	23
13967	23
13968	23
13969	23
13970	23
13971	23
13972	23
13973	23
13974	23
13975	23
13976	23
13977	23
13978	23
13979	23
13980	23
13981	23
13982	23
13983	23
13984	23
13985	23
13986	23
13987	23
13988	23
13989	23
13990	23
13991	23
13992	23
13993	23
13994	23
13995	23
13996	23
13997	23
13998	23
13999	23
14000	23
14001	23
14002	23
14003	23
14004	23
14005	23
14006	23
14007	23
14008	23
14009	23
14010	23
14011	23
14012	23
14013	23
14014	23
14015	23
14016	23
14017	23
14018	23
14019	23
14020	23
14021	23
14022	23
14023	23
14024	23
14025	23
14026	23
14027	23
14028	23
14029	23
14030	23
14031	23
14032	23
14033	23
14034	23
14035	23
14036	23
14037	23
14038	23
14039	23
14040	23
14041	23
14042	23
14043	23
14044	23
14045	23
14046	23
14047	23
14048	23
14049	23
14050	23
14051	23
14052	23
14053	23
14054	23
14055	23
14056	23
14057	23
14058	23
14059	23
14060	23
14061	23
14062	23
14063	23
14064	23
14065	23
14066	23
14067	23
14068	23
14069	23
14070	23
14071	23
14072	23
14073	23
14074	23
14075	23
14076	23
14077	23
14078	23
14079	23
14080	23
14081	23
14082	23
14083	23
14084	23
14085	23
14086	23
14087	23
14088	23
14089	23
14090	23
14091	23
14092	23
14093	23
14094	23
14095	23
14096	23
14097	23
14098	23
14099	23
14100	23
14101	23
14102	23
14103	23
14104	23
14105	23
14106	23
14107	23
14108	23
14109	23
14110	23
14111	23
14112	23
14113	23
14114	23
14115	23
14116	23
14117	23
14118	23
14119	23
14120	23
14121	23
14122	23
14123	23
14124	23
14125	23
14126	23
14127	23
14128	23
14129	23
14130	23
14131	23
14132	23
14133	23
14134	23
14135	23
14136	23
14137	23
14138	23
14139	23
14140	23
14141	23
14142	23
14143	23
14144	23
14145	23
14146	23
14147	23
14148	23
14149	23
14150	23
14151	23
14152	23
14153	23
14154	23
14155	23
14156	23
14157	23
14158	23
14159	23
14160	23
14161	23
14162	23
14163	23
14164	23
14165	23
14166	23
14167	23
14168	23
14169	23
14170	23
14171	23
14172	23
14173	23
14174	23
14175	23
14176	23
14177	23
14178	23
14179	23
14180	23
14181	23
14182	23
14183	23
14184	23
14185	23
14186	23
14187	23
14188	23
14189	23
14190	23
14191	23
14192	23
14193	23
14194	23
14195	23
14196	23
14197	23
14198	23
14199	23
14200	23
14201	23
14202	23
14203	23
14204	23
14205	23
14206	23
14207	23
14208	23
14209	23
14210	23
14211	23
14212	23
14213	23
14214	23
14215	23
14216	23
14217	23
14218	23
14219	23
14220	23
14221	23
14222	23
14223	23
14224	23
14225	23
14226	23
14227	23
14228	23
14229	23
14230	23
14231	23
14232	23
14233	23
14234	23
14235	23
14236	23
14237	23
14238	23
14239	23
14240	23
14241	23
14242	23
14243	23
14244	23
14245	23
14246	23
14247	23
14248	23
14249	23
14250	23
14251	23
14252	23
14253	23
14254	23
14255	23
14256	24
14257	24
14258	24
14259	24
14260	24
14261	24
14262	24
14263	24
14264	24
14265	24
14266	24
14267	24
14268	24
14269	24
14270	24
14271	24
14272	24
14273	24
14274	24
14275	24
14276	24
14277	24
14278	24
14279	24
14280	24
14281	24
14282	24
14283	24
14284	24
14285	24
14286	24
14287	24
14288	24
14289	24
14290	24
14291	24
14292	24
14293	24
14294	24
14295	24
14296	24
14297	24
14298	24
14299	24
14300	24
14301	24
14302	24
14303	24
14304	24
14305	24
14306	24
14307	24
14308	24
14309	24
14310	24
14311	24
14312	24
14313	24
14314	24
14315	24
14316	24
14317	24
14318	24
14319	24
14320	24
14321	24
14322	24
14323	24
14324	24
14325	24
14326	24
14327	24
14328	24
14329	24
14330	24
14331	24
14332	24
14333	24
14334	24
14335	24
14336	24
14337	24
14338	24
14339	24
14340	24
14341	24
14342	24
14343	24
14344	24
14345	24
14346	24
14347	24
14348	24
14349	24
14350	24
14351	24
14352	24
14353	24
14354	24
14355	24
14356	24
14357	24
14358	24
14359	24
14360	24
14361	24
14362	24
14363	24
14364	24
14365	24
14366	24
14367	24
14368	24
14369	24
14370	24
14371	24
14372	24
14373	24
14374	24
14375	24
14376	24
14377	24
14378	24
14379	24
14380	24
14381	24
14382	24
14383	24
14384	24
14385	24
14386	24
14387	24
14388	24
14389	24
14390	24
14391	24
14392	24
14393	24
14394	24
14395	24
14396	24
14397	24
14398	24
14399	24
14400	24
14401	24
14402	24
14403	24
14404	24
14405	24
14406	24
14407	24
14408	24
14409	24
14410	24
14411	24
14412	24
14413	24
14414	24
14415	24
14416	24
14417	24
14418	24
14419	24
14420	24
14421	24
14422	24
14423	24
14424	24
14425	24
14426	24
14427	24
14428	24
14429	24
14430	24
14431	24
14432	24
14433	24
14434	24
14435	24
14436	24
14437	24
14438	24
14439	24
14440	24
14441	24
14442	24
14443	24
14444	24
14445	24
14446	24
14447	24
14448	24
14449	24
14450	24
14451	24
14452	24
14453	24
14454	24
14455	24
14456	24
14457	24
14458	24
14459	24
14460	24
14461	24
14462	24
14463	24
14464	24
14465	24
14466	24
14467	24
14468	24
14469	24
14470	24
14471	24
14472	24
14473	24
14474	24
14475	24
14476	24
14477	24
14478	24
14479	24
14480	24
14481	24
14482	24
14483	24
14484	24
14485	24
14486	24
14487	24
14488	24
14489	24
14490	24
14491	24
14492	24
14493	24
14494	24
14495	24
14496	24
14497	24
14498	24
14499	24
14500	24
14501	24
14502	24
14503	24
14504	24
14505	24
14506	24
14507	24
14508	24
14509	24
14510	24
14511	24
14512	24
14513	24
14514	24
14515	24
14516	24
14517	24
14518	24
14519	24
14520	24
14521	24
14522	24
14523	24
14524	24
14525	24
14526	24
14527	24
14528	24
14529	24
14530	24
14531	24
14532	24
14533	24
14534	24
14535	24
14536	24
14537	24
14538	24
14539	24
14540	24
14541	24
14542	24
14543	24
14544	24
14545	24
14546	24
14547	24
14548	24
14549	24
14550	24
14551	24
14552	24
14553	24
14554	24
14555	24
14556	24
14557	24
14558	24
14559	24
14560	24
14561	24
14562	24
14563	24
14564	24
14565	24
14566	24
14567	24
14568	24
14569	24
14570	24
14571	24
14572	24
14573	24
14574	24
14575	24
14576	24
14577	24
14578	24
14579	24
14580	24
14581	24
14582	24
14583	24
14584	24
14585	24
14586	24
14587	24
14588	24
14589	24
14590	24
14591	24
14592	24
14593	24
14594	24
14595	24
14596	24
14597	24
14598	24
14599	24
14600	24
14601	24
14602	24
14603	24
14604	24
14605	24
14606	24
14607	24
14608	24
14609	24
14610	24
14611	24
14612	24
14613	24
14614	24
14615	24
14616	24
14617	24
14618	24
14619	24
14620	24
14621	24
14622	24
14623	24
14624	24
14625	24
14626	24
14627	24
14628	24
14629	24
14630	24
14631	24
14632	24
14633	24
14634	24
14635	24
14636	24
14637	24
14638	24
14639	24
14640	24
14641	24
14642	24
14643	24
14644	24
14645	24
14646	24
14647	24
14648	24
14649	24
14650	24
14651	24
14652	24
14653	24
14654	24
14655	24
14656	24
14657	24
14658	24
14659	24
14660	24
14661	24
14662	24
14663	24
14664	24
14665	24
14666	24
14667	24
14668	24
14669	24
14670	24
14671	24
14672	24
14673	24
14674	24
14675	24
14676	24
14677	24
14678	24
14679	24
14680	24
14681	24
14682	24
14683	24
14684	24
14685	24
14686	24
14687	24
14688	24
14689	24
14690	24
14691	24
14692	24
14693	24
14694	24
14695	24
14696	24
14697	24
14698	24
14699	24
14700	24
14701	24
14702	24
14703	24
14704	24
14705	24
14706	24
14707	24
14708	24
14709	24
14710	24
14711	24
14712	24
14713	24
14714	24
14715	24
14716	24
14717	24
14718	24
14719	24
14720	24
14721	24
14722	24
14723	24
14724	24
14725	24
14726	24
14727	24
14728	24
14729	24
14730	24
14731	24
14732	24
14733	24
14734	24
14735	24
14736	24
14737	24
14738	24
14739	24
14740	24
14741	24
14742	24
14743	24
14744	24
14745	24
14746	24
14747	24
14748	24
14749	24
14750	24
14751	24
14752	24
14753	24
14754	24
14755	24
14756	24
14757	24
14758	24
14759	24
14760	24
14761	24
14762	24
14763	24
14764	24
14765	24
14766	24
14767	24
14768	24
14769	24
14770	24
14771	24
14772	24
14773	24
14774	24
14775	24
14776	24
14777	24
14778	24
14779	24
14780	24
14781	24
14782	24
14783	24
14784	24
14785	24
14786	24
14787	24
14788	24
14789	24
14790	24
14791	24
14792	24
14793	24
14794	24
14795	24
14796	24
14797	24
14798	24
14799	24
14800	24
14801	24
14802	24
14803	24
14804	24
14805	24
14806	24
14807	24
14808	24
14809	24
14810	24
14811	24
14812	24
14813	24
14814	24
14815	24
14816	24
14817	24
14818	24
14819	24
14820	24
14821	24
14822	24
14823	24
14824	24
14825	24
14826	24
14827	24
14828	24
14829	24
14830	24
14831	24
14832	24
14833	24
14834	24
14835	24
14836	24
14837	24
14838	24
14839	24
14840	24
14841	24
14842	24
14843	24
14844	24
14845	24
14846	24
14847	24
14848	24
14849	24
14850	24
14851	24
14852	24
14853	24
14854	24
14855	24
14856	24
14857	24
14858	24
14859	24
14860	24
14861	24
14862	24
14863	24
14864	24
14865	24
14866	24
14867	24
14868	24
14869	24
14870	24
14871	24
14872	24
14873	24
14874	24
14875	24
14876	24
14877	24
14878	24
14879	24
14880	24
14881	24
14882	24
14883	24
14884	24
14885	24
14886	24
14887	24
14888	24
14889	24
14890	24
14891	24
14892	24
14893	24
14894	24
14895	24
14896	24
14897	24
14898	24
14899	24
14900	24
14901	24
14902	24
14903	24
14904	24
14905	24
14906	24
14907	24
14908	24
14909	24
14910	24
14911	24
14912	24
14913	24
14914	24
14915	24
14916	24
14917	24
14918	24
14919	24
14920	24
14921	24
14922	24
14923	24
14924	24
14925	24
14926	24
14927	24
14928	24
14929	24
14930	24
14931	24
14932	24
14933	24
14934	24
14935	24
14936	24
14937	24
14938	24
14939	24
14940	24
14941	24
14942	24
14943	24
14944	24
14945	24
14946	24
14947	24
14948	24
14949	24
14950	24
14951	24
14952	24
14953	24
14954	24
14955	24
14956	24
14957	24
14958	24
14959	24
14960	24
14961	24
14962	24
14963	24
14964	24
14965	24
14966	24
14967	24
14968	24
14969	24
14970	24
14971	24
14972	24
14973	24
14974	24
14975	24
14976	24
14977	24
14978	24
14979	24
14980	24
14981	24
14982	24
14983	24
14984	24
14985	24
14986	24
14987	24
14988	24
14989	24
14990	24
14991	24
14992	24
14993	24
14994	24
14995	24
14996	24
14997	24
14998	24
14999	24
15000	24
15001	24
15002	24
15003	24
15004	24
15005	24
15006	24
15007	24
15008	24
15009	24
15010	24
15011	24
15012	24
15013	24
15014	24
15015	24
15016	24
15017	24
15018	24
15019	24
15020	24
15021	24
15022	24
15023	24
15024	24
15025	24
15026	24
15027	24
15028	24
15029	24
15030	24
15031	24
15032	24
15033	24
15034	24
15035	24
15036	24
15037	24
15038	24
15039	24
15040	24
15041	24
15042	24
15043	24
15044	24
15045	24
15046	24
15047	24
15048	24
15049	24
15050	24
15051	24
15052	24
15053	24
15054	24
15055	24
15056	24
15057	24
15058	24
15059	24
15060	24
15061	24
15062	24
15063	24
15064	24
15065	24
15066	24
15067	24
15068	24
15069	24
15070	24
15071	24
15072	24
15073	24
15074	24
15075	24
15076	24
15077	24
15078	24
15079	24
15080	24
15081	24
15082	24
15083	24
15084	24
15085	24
15086	24
15087	24
15088	24
15089	24
15090	24
15091	24
15092	24
15093	24
15094	24
15095	24
15096	24
15097	24
15098	24
15099	24
15100	24
15101	24
15102	24
15103	24
15104	24
15105	24
15106	24
15107	24
15108	24
15109	24
15110	24
15111	24
15112	24
15113	24
15114	24
15115	24
15116	24
15117	24
15118	24
15119	24
15120	24
15121	24
15122	24
15123	24
15124	24
15125	24
15126	24
15127	24
15128	24
15129	24
15130	24
15131	24
15132	24
15133	24
15134	24
15135	24
15136	24
15137	24
15138	24
15139	24
15140	24
15141	24
15142	24
15143	24
15144	24
15145	24
15146	24
15147	24
15148	24
15149	24
15150	24
15151	24
15152	24
15153	24
15154	24
15155	24
15156	24
15157	24
15158	24
15159	24
15160	24
15161	24
15162	24
15163	24
15164	24
15165	24
15166	24
15167	24
15168	24
15169	24
15170	24
15171	24
15172	24
15173	24
15174	24
15175	24
15176	24
15177	24
15178	24
15179	24
15180	24
15181	24
15182	24
15183	24
15184	24
15185	24
15186	24
15187	24
15188	24
15189	24
15190	24
15191	24
15192	24
15193	24
15194	24
15195	24
15196	24
15197	24
15198	24
15199	24
15200	24
15201	24
15202	24
15203	24
15204	24
15205	24
15206	24
15207	24
15208	24
15209	24
15210	24
15211	24
15212	24
15213	24
15214	24
15215	24
15216	24
15217	24
15218	24
15219	24
15220	24
15221	24
15222	24
15223	24
15224	24
15225	24
15226	24
15227	24
15228	24
15229	24
15230	24
15231	24
15232	24
15233	24
15234	24
15235	24
15236	24
15237	24
15238	24
15239	24
15240	24
15241	24
15242	24
15243	24
15244	24
15245	24
15246	24
15247	24
15248	24
15249	24
15250	24
15251	24
15252	24
15253	24
15254	24
15255	24
15256	24
15257	24
15258	24
15259	24
15260	24
15261	24
15262	24
15263	24
15264	24
15265	24
15266	24
15267	24
15268	24
15269	24
15270	24
15271	24
15272	24
15273	24
15274	24
15275	24
15276	24
15277	24
15278	24
15279	24
15280	24
15281	24
15282	24
15283	24
15284	24
15285	24
15286	24
15287	24
15288	24
15289	24
15290	24
15291	24
15292	24
15293	24
15294	24
15295	24
15296	24
15297	24
15298	24
15299	24
15300	24
15301	24
15302	24
15303	24
15304	24
15305	24
15306	24
15307	24
15308	24
15309	24
15310	24
15311	24
15312	24
15313	24
15314	24
15315	24
15316	24
15317	24
15318	24
15319	24
15320	24
15321	24
15322	24
15323	24
15324	24
15325	24
15326	24
15327	24
15328	24
15329	24
15330	24
15331	24
15332	24
15333	24
15334	24
15335	24
15336	24
15337	24
15338	24
15339	24
15340	24
15341	24
15342	24
15343	24
15344	24
15345	24
15346	24
15347	24
15348	24
15349	24
15350	24
15351	24
15352	24
15353	24
15354	24
15355	24
15356	24
15357	24
15358	24
15359	24
15360	24
15361	24
15362	24
15363	24
15364	24
15365	24
15366	24
15367	24
15368	24
15369	24
15370	24
15371	24
15372	24
15373	24
15374	24
15375	24
15376	24
15377	24
15378	24
15379	24
15380	24
15381	24
15382	24
15383	24
15384	24
15385	24
15386	24
15387	24
15388	24
15389	24
15390	24
15391	24
15392	24
15393	24
15394	24
15395	24
15396	24
15397	24
15398	24
15399	24
15400	24
15401	24
15402	24
15403	24
15404	24
15405	24
15406	24
15407	24
15408	24
15409	24
15410	24
15411	24
15412	24
15413	24
15414	24
15415	24
15416	24
15417	24
15418	24
15419	24
15420	24
15421	24
15422	24
15423	24
15424	24
15425	24
15426	24
15427	24
15428	24
15429	24
15430	24
15431	24
15432	24
15433	24
15434	24
15435	24
15436	24
15437	24
15438	24
15439	24
15440	24
15441	24
15442	24
15443	24
15444	24
15445	24
15446	24
15447	24
15448	24
15449	24
15450	24
15451	24
15452	24
15453	24
15454	24
15455	24
15456	24
15457	24
15458	24
15459	24
15460	24
15461	24
15462	24
15463	24
15464	24
15465	24
15466	24
15467	24
15468	24
15469	24
15470	24
15471	24
15472	24
15473	24
15474	24
15475	24
15476	24
15477	24
15478	24
15479	24
15480	24
15481	24
15482	24
15483	24
15484	24
15485	24
15486	24
15487	24
15488	24
15489	24
15490	24
15491	24
15492	24
15493	24
15494	24
15495	24
15496	24
15497	24
15498	24
15499	24
15500	24
15501	24
15502	24
15503	24
15504	24
15505	24
15506	24
15507	24
15508	24
15509	24
15510	24
15511	24
15512	24
15513	24
15514	24
15515	24
15516	24
15517	24
15518	24
15519	24
15520	24
15521	24
15522	24
15523	24
15524	24
15525	24
15526	24
15527	24
15528	24
15529	24
15530	24
15531	24
15532	24
15533	24
15534	24
15535	24
15536	24
15537	24
15538	24
15539	24
15540	24
15541	24
15542	24
15543	24
15544	24
15545	24
15546	24
15547	24
15548	24
15549	24
15550	24
15551	24
15552	24
15553	24
15554	24
15555	24
15556	24
15557	24
15558	24
15559	24
15560	24
15561	24
15562	24
15563	24
15564	24
15565	24
15566	24
15567	24
15568	24
15569	24
15570	24
15571	24
15572	24
15573	24
15574	24
15575	24
15576	24
15577	24
15578	24
15579	24
15580	24
15581	24
15582	24
15583	24
15584	24
15585	24
15586	24
15587	24
15588	24
15589	24
15590	24
15591	24
15592	24
15593	24
15594	24
15595	24
15596	24
15597	24
15598	24
15599	24
15600	24
15601	24
15602	24
15603	24
15604	24
15605	24
15606	24
15607	24
15608	24
15609	24
15610	24
15611	24
15612	24
15613	24
15614	24
15615	24
15616	24
15617	24
15618	24
15619	24
15620	24
15621	24
15622	24
15623	24
15624	24
15625	24
15626	24
15627	24
15628	24
15629	24
15630	24
15631	24
15632	24
15633	24
15634	24
15635	24
15636	24
15637	24
15638	24
15639	24
15640	24
15641	24
15642	24
15643	24
15644	24
15645	24
15646	24
15647	24
15648	24
15649	24
15650	24
15651	24
15652	24
15653	24
15654	24
15655	24
15656	24
15657	24
15658	24
15659	24
15660	24
15661	24
15662	24
15663	24
15664	24
15665	24
15666	24
15667	24
15668	24
15669	24
15670	24
15671	24
15672	24
15673	24
15674	24
15675	24
15676	24
15677	24
15678	24
15679	24
15680	24
15681	24
15682	24
15683	24
15684	24
15685	24
15686	24
15687	24
15688	24
15689	24
15690	24
15691	24
15692	24
15693	24
15694	24
15695	24
15696	24
15697	24
15698	24
15699	24
15700	24
15701	24
15702	24
15703	24
15704	24
15705	24
15706	24
15707	24
15708	24
15709	24
15710	24
15711	24
15712	24
15713	24
15714	24
15715	24
15716	24
15717	24
15718	24
15719	24
15720	24
15721	24
15722	24
15723	24
15724	24
15725	24
15726	24
15727	24
15728	24
15729	24
15730	24
15731	24
15732	24
15733	24
15734	24
15735	24
15736	24
15737	24
15738	24
15739	24
15740	24
15741	24
15742	24
15743	24
15744	24
15745	24
15746	24
15747	24
15748	24
15749	24
15750	24
15751	24
15752	24
15753	24
15754	24
15755	24
15756	24
15757	24
15758	24
15759	24
15760	24
15761	24
15762	24
15763	24
15764	24
15765	24
15766	24
15767	24
15768	24
15769	24
15770	24
15771	24
15772	24
15773	24
15774	24
15775	24
15776	24
15777	24
15778	24
15779	24
15780	24
15781	24
15782	24
15783	24
15784	24
15785	24
15786	24
15787	24
15788	24
15789	24
15790	24
15791	24
15792	24
15793	24
15794	24
15795	24
15796	24
15797	24
15798	24
15799	24
15800	24
15801	24
15802	24
15803	24
15804	24
15805	24
15806	24
15807	24
15808	24
15809	24
15810	24
15811	24
15812	24
15813	24
15814	24
15815	24
15816	24
15817	24
15818	24
15819	24
15820	24
15821	24
15822	24
15823	24
15824	24
15825	24
15826	24
15827	24
15828	24
15829	24
15830	24
15831	24
15832	24
15833	24
15834	24
15835	24
15836	24
15837	24
15838	24
15839	24
15840	24
15841	24
15842	24
15843	24
15844	24
15845	24
15846	24
15847	24
15848	24
15849	24
15850	24
15851	24
15852	24
15853	24
15854	24
15855	24
15856	24
15857	24
15858	24
15859	24
15860	24
15861	24
15862	24
15863	24
15864	24
15865	24
15866	24
15867	24
15868	24
15869	24
15870	24
15871	24
15872	24
15873	24
15874	24
15875	24
15876	24
15877	24
15878	24
15879	24
15880	24
15881	24
15882	24
15883	24
15884	24
15885	24
15886	24
15887	24
15888	24
15889	24
15890	24
15891	24
15892	24
15893	24
15894	24
15895	24
15896	24
15897	24
15898	24
15899	24
15900	24
15901	24
15902	24
15903	24
15904	24
15905	24
15906	24
15907	24
15908	24
15909	24
15910	24
15911	24
15912	24
15913	24
15914	24
15915	24
15916	24
15917	24
15918	24
15919	24
15920	24
15921	24
15922	24
15923	24
15924	24
15925	24
15926	24
15927	24
15928	24
15929	24
15930	24
15931	24
15932	24
15933	24
15934	24
15935	24
15936	24
15937	24
15938	24
15939	24
15940	24
15941	24
15942	24
15943	24
15944	24
15945	24
15946	24
15947	24
15948	24
15949	24
15950	24
15951	24
15952	24
15953	24
15954	24
15955	24
15956	24
15957	24
15958	24
15959	24
15960	24
15961	24
15962	24
15963	24
15964	24
15965	24
15966	24
15967	24
15968	24
15969	24
15970	24
15971	24
15972	24
15973	24
15974	24
15975	24
15976	24
15977	24
15978	24
15979	24
15980	24
15981	24
15982	24
15983	24
15984	24
15985	24
15986	24
15987	24
15988	24
15989	24
15990	24
15991	24
15992	24
15993	24
15994	24
15995	24
15996	24
15997	24
15998	24
15999	24
16000	24
16001	24
16002	24
16003	24
16004	24
16005	24
16006	24
16007	24
16008	24
16009	24
16010	24
16011	24
16012	24
16013	24
16014	24
16015	24
16016	24
16017	24
16018	24
16019	24
16020	24
16021	24
16022	24
16023	24
16024	24
16025	24
16026	24
16027	24
16028	24
16029	24
16030	24
16031	24
16032	24
16033	24
16034	24
16035	24
16036	24
16037	24
16038	24
16039	24
16040	24
16041	24
16042	24
16043	24
16044	24
16045	24
16046	24
16047	24
16048	24
16049	24
16050	24
16051	24
16052	24
16053	24
16054	24
16055	24
16056	24
16057	24
16058	24
16059	24
16060	24
16061	24
16062	24
16063	24
16064	24
16065	24
16066	24
16067	24
16068	24
16069	24
16070	24
16071	24
16072	24
16073	24
16074	24
16075	24
16076	24
16077	24
16078	24
16079	24
16080	24
16081	24
16082	24
16083	24
16084	24
16085	24
16086	24
16087	24
16088	24
16089	24
16090	24
16091	24
16092	24
16093	24
16094	24
16095	24
16096	24
16097	24
16098	24
16099	24
16100	24
16101	24
16102	24
16103	24
16104	24
16105	24
16106	24
16107	24
16108	24
16109	24
16110	24
16111	24
16112	24
16113	24
16114	24
16115	24
16116	24
16117	24
16118	24
16119	24
16120	24
16121	24
16122	24
16123	24
16124	24
16125	24
16126	24
16127	24
16128	24
16129	24
16130	24
16131	24
16132	24
16133	24
16134	24
16135	24
16136	24
16137	24
16138	24
16139	24
16140	24
16141	24
16142	24
16143	24
16144	24
16145	24
16146	24
16147	24
16148	24
16149	24
16150	24
16151	24
16152	24
16153	24
16154	24
16155	24
16156	24
16157	24
16158	24
16159	24
16160	24
16161	24
16162	24
16163	24
16164	24
16165	24
16166	24
16167	24
16168	24
16169	24
16170	24
16171	24
16172	24
16173	24
16174	24
16175	24
16176	24
16177	24
16178	24
16179	24
16180	24
16181	24
16182	24
16183	24
16184	24
16185	24
16186	24
16187	24
16188	24
16189	24
16190	24
16191	24
16192	24
16193	24
16194	24
16195	24
16196	24
16197	24
16198	24
16199	24
16200	24
16201	24
16202	24
16203	24
16204	24
16205	24
16206	24
16207	24
16208	24
16209	24
16210	24
16211	24
16212	24
16213	24
16214	24
16215	24
16216	24
16217	24
16218	24
16219	24
16220	24
16221	24
16222	24
16223	24
16224	24
16225	24
16226	24
16227	24
16228	24
16229	24
16230	24
16231	24
16232	24
16233	24
16234	24
16235	24
16236	24
16237	24
16238	24
16239	24
16240	24
16241	24
16242	24
16243	24
16244	24
16245	24
16246	24
16247	24
16248	24
16249	24
16250	24
16251	24
16252	24
16253	24
16254	24
16255	24
16256	24
16257	24
16258	24
16259	24
16260	24
16261	24
16262	24
16263	24
16264	24
16265	24
16266	24
16267	24
16268	24
16269	24
16270	24
16271	24
16272	24
16273	24
16274	24
16275	24
16276	24
16277	24
16278	24
16279	24
16280	24
16281	24
16282	24
16283	24
16284	24
16285	24
16286	24
16287	24
16288	24
16289	24
16290	24
16291	24
16292	24
16293	24
16294	24
16295	24
16296	24
16297	24
16298	24
16299	24
16300	24
16301	24
16302	24
16303	24
16304	24
16305	24
16306	24
16307	24
16308	24
16309	24
16310	24
16311	24
16312	24
16313	24
16314	24
16315	24
16316	24
16317	24
16318	24
16319	24
16320	24
16321	24
16322	24
16323	24
16324	24
16325	24
16326	24
16327	24
16328	24
16329	24
16330	24
16331	24
16332	24
16333	24
16334	24
16335	24
16336	24
16337	24
16338	24
16339	24
16340	24
16341	24
16342	24
16343	24
16344	24
16345	24
16346	24
16347	24
16348	24
16349	24
16350	24
16351	24
16352	24
16353	24
16354	24
16355	24
16356	24
16357	24
16358	24
16359	24
16360	24
16361	24
16362	24
16363	24
16364	24
16365	24
16366	24
16367	24
16368	24
16369	24
16370	24
16371	24
16372	24
16373	24
16374	24
16375	24
16376	24
16377	24
16378	24
16379	24
16380	24
16381	24
16382	24
16383	24
16384	24
16385	24
16386	24
16387	24
16388	24
16389	24
16390	24
16391	24
16392	24
16393	24
16394	24
16395	24
16396	24
16397	24
16398	24
16399	24
16400	24
16401	24
16402	24
16403	24
16404	24
16405	24
16406	24
16407	24
16408	24
16409	24
16410	24
16411	24
16412	24
16413	24
16414	24
16415	24
16416	24
16417	24
16418	24
16419	24
16420	24
16421	24
16422	24
16423	24
16424	24
16425	24
16426	24
16427	24
16428	24
16429	24
16430	24
16431	24
16432	24
16433	24
16434	24
16435	24
16436	24
16437	24
16438	24
16439	24
16440	24
16441	24
16442	24
16443	24
16444	24
16445	24
16446	24
16447	24
16448	24
16449	24
16450	24
16451	24
16452	24
16453	24
16454	24
16455	24
16456	24
16457	24
16458	24
16459	24
16460	24
16461	24
16462	24
16463	24
16464	24
16465	24
16466	24
16467	24
16468	24
16469	24
16470	24
16471	24
16472	24
16473	24
16474	24
16475	24
16476	24
16477	24
16478	24
16479	24
16480	24
16481	24
16482	24
16483	24
16484	24
16485	24
16486	24
16487	24
16488	24
16489	24
16490	24
16491	24
16492	24
16493	24
16494	24
16495	24
16496	24
16497	24
16498	24
16499	24
16500	24
16501	24
16502	24
16503	24
16504	24
16505	24
16506	24
16507	24
16508	24
16509	24
16510	24
16511	24
16512	24
16513	24
16514	24
16515	24
16516	24
16517	24
16518	24
16519	24
16520	24
16521	24
16522	24
16523	24
16524	24
16525	24
16526	24
16527	24
16528	24
16529	24
16530	24
16531	24
16532	24
16533	24
16534	24
16535	24
16536	24
16537	24
16538	24
16539	24
16540	24
16541	24
16542	24
16543	24
16544	24
16545	24
16546	24
16547	24
16548	24
16549	24
16550	24
16551	24
16552	24
16553	24
16554	24
16555	24
16556	24
16557	24
16558	24
16559	24
16560	24
16561	24
16562	24
16563	24
16564	24
16565	24
16566	24
16567	24
16568	24
16569	24
16570	24
16571	24
16572	24
16573	24
16574	24
16575	24
16576	24
16577	24
16578	24
16579	24
16580	24
16581	24
16582	24
16583	24
16584	24
16585	24
16586	24
16587	24
16588	24
16589	24
16590	24
16591	24
16592	24
16593	24
16594	24
16595	24
16596	24
16597	24
16598	24
16599	24
16600	24
16601	24
16602	24
16603	24
16604	24
16605	24
16606	24
16607	24
16608	24
16609	24
16610	24
16611	24
16612	24
16613	24
16614	24
16615	24
16616	24
16617	24
16618	24
16619	24
16620	24
16621	24
16622	24
16623	24
16624	24
16625	24
16626	24
16627	24
16628	24
16629	24
16630	24
16631	24
16632	24
16633	24
16634	24
16635	24
16636	24
16637	24
16638	24
16639	24
16640	24
16641	24
16642	24
16643	24
16644	24
16645	24
16646	24
16647	24
16648	24
16649	24
16650	24
16651	24
16652	24
16653	24
16654	24
16655	24
16656	24
16657	24
16658	24
16659	24
16660	24
16661	24
16662	24
16663	24
16664	24
16665	24
16666	24
16667	24
16668	24
16669	24
16670	24
16671	24
16672	24
16673	24
16674	24
16675	24
16676	24
16677	24
16678	24
16679	24
16680	24
16681	24
16682	24
16683	24
16684	24
16685	24
16686	24
16687	24
16688	24
16689	24
16690	24
16691	24
16692	24
16693	24
16694	24
16695	24
16696	24
16697	24
16698	24
16699	24
16700	24
16701	24
16702	24
16703	24
16704	24
16705	24
16706	24
16707	24
16708	24
16709	24
16710	24
16711	24
16712	24
16713	24
16714	24
16715	24
16716	24
16717	24
16718	24
16719	24
16720	24
16721	24
16722	24
16723	24
16724	24
16725	24
16726	24
16727	24
16728	24
16729	24
16730	24
16731	24
16732	24
16733	24
16734	24
16735	24
16736	24
16737	24
16738	24
16739	24
16740	24
16741	24
16742	24
16743	24
16744	24
16745	24
16746	24
16747	24
16748	24
16749	24
16750	24
16751	24
16752	24
16753	24
16754	24
16755	24
16756	24
16757	24
16758	24
16759	24
16760	24
16761	24
16762	24
16763	24
16764	24
16765	24
16766	24
16767	24
16768	24
16769	24
16770	24
16771	24
16772	24
16773	24
16774	24
16775	24
16776	24
16777	24
16778	24
16779	24
16780	24
16781	24
16782	24
16783	24
16784	24
16785	24
16786	24
16787	24
16788	24
16789	24
16790	24
16791	24
16792	24
16793	24
16794	24
16795	24
16796	24
16797	24
16798	24
16799	24
16800	24
16801	24
16802	24
16803	24
16804	24
16805	24
16806	24
16807	24
16808	24
16809	24
16810	24
16811	24
16812	24
16813	24
16814	24
16815	24
16816	24
16817	24
16818	24
16819	24
16820	24
16821	24
16822	24
16823	24
16824	24
16825	24
16826	24
16827	24
16828	24
16829	24
16830	24
16831	24
16832	24
16833	24
16834	24
16835	24
16836	24
16837	24
16838	24
16839	24
16840	24
16841	24
16842	24
16843	24
16844	24
16845	24
16846	24
16847	24
16848	24
16849	24
16850	24
16851	24
16852	24
16853	24
16854	24
16855	24
16856	24
16857	24
16858	24
16859	24
16860	24
16861	24
16862	24
16863	24
16864	24
16865	24
16866	24
16867	24
16868	24
16869	24
16870	24
16871	24
16872	24
16873	24
16874	24
16875	24
16876	24
16877	24
16878	24
16879	24
16880	24
16881	24
16882	24
16883	24
16884	24
16885	24
16886	24
16887	24
16888	24
16889	24
16890	24
16891	24
16892	24
16893	24
16894	24
16895	24
16896	24
16897	24
16898	24
16899	24
16900	24
16901	24
16902	24
16903	24
16904	24
16905	24
16906	24
16907	24
16908	24
16909	24
16910	24
16911	24
16912	24
16913	24
16914	24
16915	24
16916	24
16917	24
16918	24
16919	24
16920	24
16921	24
16922	24
16923	24
16924	24
16925	24
16926	24
16927	24
16928	24
16929	24
16930	24
16931	24
16932	24
16933	24
16934	24
16935	24
16936	24
16937	24
16938	24
16939	24
16940	24
16941	24
16942	24
16943	24
16944	24
16945	24
16946	24
16947	24
16948	24
16949	24
16950	24
16951	24
16952	24
16953	24
16954	24
16955	24
16956	24
16957	24
16958	24
16959	24
16960	24
16961	24
16962	24
16963	24
16964	24
16965	24
16966	24
16967	24
16968	24
16969	24
16970	24
16971	24
16972	24
16973	24
16974	24
16975	24
16976	24
16977	24
16978	24
16979	24
16980	24
16981	24
16982	24
16983	24
16984	24
16985	24
16986	24
16987	24
16988	24
16989	24
16990	24
16991	24
16992	24
16993	24
16994	24
16995	24
16996	24
16997	24
16998	24
16999	24
17000	24
17001	24
17002	24
17003	24
17004	24
17005	24
17006	24
17007	24
17008	24
17009	24
17010	24
17011	24
17012	24
17013	24
17014	24
17015	24
17016	24
17017	24
17018	24
17019	24
17020	24
17021	24
17022	24
17023	24
17024	24
17025	24
17026	24
17027	24
17028	24
17029	24
17030	24
17031	24
17032	24
17033	24
17034	24
17035	24
17036	24
17037	24
17038	24
17039	24
17040	24
17041	24
17042	24
17043	24
17044	24
17045	24
17046	24
17047	24
17048	24
17049	24
17050	24
17051	24
17052	24
17053	24
17054	24
17055	24
17056	24
17057	24
17058	24
17059	24
17060	24
17061	24
17062	24
17063	24
17064	24
17065	24
17066	24
17067	24
17068	24
17069	24
17070	24
17071	24
17072	24
17073	24
17074	24
17075	24
17076	24
17077	24
17078	24
17079	24
17080	24
17081	24
17082	24
17083	24
17084	24
17085	24
17086	24
17087	24
17088	24
17089	24
17090	24
17091	24
17092	24
17093	24
17094	24
17095	24
17096	24
17097	24
17098	24
17099	24
17100	24
17101	24
17102	24
17103	24
17104	24
17105	24
17106	24
17107	24
17108	24
17109	24
17110	24
17111	24
17112	24
17113	24
17114	24
17115	24
17116	24
17117	24
17118	24
17119	24
17120	24
17121	24
17122	24
17123	24
17124	24
17125	24
17126	24
17127	24
17128	24
17129	24
17130	24
17131	24
17132	24
17133	24
17134	24
17135	24
17136	24
17137	24
17138	24
17139	24
17140	24
17141	24
17142	24
17143	24
17144	24
17145	24
17146	24
17147	24
17148	24
17149	24
17150	24
17151	24
17152	24
17153	24
17154	24
17155	24
17156	24
17157	24
17158	24
17159	24
17160	24
17161	24
17162	24
17163	24
17164	24
17165	24
17166	24
17167	24
17168	24
17169	24
17170	24
17171	24
17172	24
17173	24
17174	24
17175	24
17176	24
17177	24
17178	24
17179	24
17180	24
17181	24
17182	24
17183	24
17184	24
17185	24
17186	24
17187	24
17188	24
17189	24
17190	24
17191	24
17192	24
17193	24
17194	24
17195	24
17196	24
17197	24
17198	24
17199	24
17200	24
17201	24
17202	24
17203	24
17204	24
17205	24
17206	24
17207	24
17208	24
17209	24
17210	24
17211	24
17212	24
17213	24
17214	24
17215	24
17216	24
17217	24
17218	24
17219	24
17220	24
17221	24
17222	24
17223	24
17224	24
17225	24
17226	24
17227	24
17228	24
17229	24
17230	24
17231	24
17232	24
17233	24
17234	24
17235	24
17236	24
17237	24
17238	24
17239	24
17240	24
17241	24
17242	24
17243	24
17244	24
17245	24
17246	24
17247	24
17248	24
17249	24
17250	24
17251	24
17252	24
17253	24
17254	24
17255	24
17256	24
17257	24
17258	24
17259	24
17260	24
17261	24
17262	24
17263	24
17264	24
17265	24
17266	24
17267	24
17268	24
17269	24
17270	24
17271	24
17272	24
17273	24
17274	24
17275	24
17276	24
17277	24
17278	24
17279	24
17280	24
17281	24
17282	24
17283	24
17284	24
17285	24
17286	24
17287	24
17288	24
17289	24
17290	24
17291	24
17292	24
17293	24
17294	24
17295	24
17296	24
17297	24
17298	24
17299	24
17300	24
17301	24
17302	24
17303	24
17304	24
17305	24
17306	24
17307	24
17308	24
17309	24
17310	24
17311	24
17312	24
17313	24
17314	24
17315	24
17316	24
17317	24
17318	24
17319	24
17320	24
17321	24
17322	24
17323	24
17324	24
17325	24
17326	24
17327	24
17328	24
17329	24
17330	24
17331	24
17332	24
17333	24
17334	24
17335	24
17336	24
17337	24
17338	24
17339	24
17340	24
17341	24
17342	24
17343	24
17344	24
17345	24
17346	24
17347	24
17348	24
17349	24
17350	24
17351	24
17352	24
17353	24
17354	24
17355	24
17356	24
17357	24
17358	24
17359	24
17360	24
17361	24
17362	24
17363	24
17364	24
17365	24
17366	24
17367	24
17368	24
17369	24
17370	24
17371	24
17372	24
17373	24
17374	24
17375	24
17376	24
17377	24
17378	24
17379	24
17380	24
17381	24
17382	24
17383	24
17384	24
17385	24
17386	24
17387	24
17388	24
17389	24
17390	24
17391	24
17392	24
17393	24
17394	24
17395	24
17396	24
17397	24
17398	24
17399	24
17400	24
17401	24
17402	24
17403	24
17404	24
17405	24
17406	24
17407	24
17408	24
17409	24
17410	24
17411	24
17412	24
17413	24
17414	24
17415	24
17416	24
17417	24
17418	24
17419	24
17420	24
17421	24
17422	24
17423	24
17424	24
17425	24
17426	24
17427	24
17428	24
17429	24
17430	24
17431	24
17432	24
17433	24
17434	24
17435	24
17436	24
17437	24
17438	24
17439	24
17440	24
17441	24
17442	24
17443	24
17444	24
17445	24
17446	24
17447	24
17448	24
17449	24
17450	24
17451	24
17452	24
17453	24
17454	24
17455	24
17456	24
17457	24
17458	24
17459	24
17460	24
17461	24
17462	24
17463	24
17464	24
17465	24
17466	24
17467	24
17468	24
17469	24
17470	24
17471	24
17472	24
17473	24
17474	24
17475	24
17476	24
17477	24
17478	24
17479	24
17480	24
17481	24
17482	24
17483	24
17484	24
17485	24
17486	24
17487	24
17488	24
17489	24
17490	24
17491	24
17492	24
17493	24
17494	24
17495	24
17496	24
17497	24
17498	24
17499	24
17500	24
17501	24
17502	24
17503	24
17504	24
17505	24
17506	24
17507	24
17508	24
17509	24
17510	24
17511	24
17512	24
17513	24
17514	24
17515	24
17516	24
17517	24
17518	24
17519	24
17520	24
17521	24
17522	24
17523	24
17524	24
17525	24
17526	24
17527	24
17528	24
17529	24
17530	24
17531	24
17532	24
17533	24
17534	24
17535	24
17536	24
17537	24
17538	24
17539	24
17540	24
17541	24
17542	24
17543	24
17544	24
17545	24
17546	24
17547	24
17548	24
17549	24
17550	24
17551	24
17552	24
17553	24
17554	24
17555	24
17556	24
17557	24
17558	24
17559	24
17560	24
17561	24
17562	24
17563	24
17564	24
17565	24
17566	24
17567	24
17568	24
17569	24
17570	24
17571	24
17572	24
17573	24
17574	24
17575	24
17576	24
17577	24
17578	24
17579	24
17580	24
17581	24
17582	24
17583	24
17584	24
17585	24
17586	24
17587	24
17588	24
17589	24
17590	24
17591	24
17592	24
17593	24
17594	24
17595	24
17596	24
17597	24
17598	24
17599	24
17600	24
17601	24
17602	24
17603	24
17604	24
17605	24
17606	24
17607	24
17608	24
17609	24
17610	24
17611	24
17612	24
17613	24
17614	24
17615	24
17616	24
17617	24
17618	24
17619	24
17620	24
17621	24
17622	24
17623	24
17624	24
17625	24
17626	24
17627	24
17628	24
17629	24
17630	24
17631	24
17632	24
17633	24
17634	24
17635	24
17636	24
17637	24
17638	24
17639	24
17640	24
17641	24
17642	24
17643	24
17644	24
17645	24
17646	24
17647	24
17648	24
17649	24
17650	24
17651	24
17652	24
17653	24
17654	24
17655	24
17656	24
17657	24
17658	24
17659	24
17660	24
17661	24
17662	24
17663	24
17664	24
17665	24
17666	24
17667	24
17668	24
17669	24
17670	24
17671	24
17672	24
17673	24
17674	24
17675	24
17676	24
17677	24
17678	24
17679	24
17680	24
17681	24
17682	24
17683	24
17684	24
17685	24
17686	24
17687	24
17688	24
17689	24
17690	24
17691	24
17692	24
17693	24
17694	24
17695	24
17696	24
17697	24
17698	24
17699	24
17700	24
17701	24
17702	24
17703	24
17704	24
17705	24
17706	24
17707	24
17708	24
17709	24
17710	24
17711	24
17712	24
17713	24
17714	24
17715	24
17716	24
17717	24
17718	24
17719	24
17720	24
17721	24
17722	24
17723	24
17724	24
17725	24
17726	24
17727	24
17728	24
17729	24
17730	24
17731	24
17732	24
17733	24
17734	24
17735	24
17736	24
17737	24
17738	24
17739	24
17740	24
17741	24
17742	24
17743	24
17744	24
17745	24
17746	24
17747	24
17748	24
17749	24
17750	24
17751	24
17752	24
17753	24
17754	24
17755	24
17756	24
17757	24
17758	24
17759	24
17760	24
17761	24
17762	24
17763	24
17764	24
17765	24
17766	24
17767	24
17768	24
17769	24
17770	24
17771	24
17772	24
17773	24
17774	24
17775	24
17776	24
17777	24
17778	24
17779	24
17780	24
17781	24
17782	24
17783	24
17784	24
17785	24
17786	24
17787	24
17788	24
17789	24
17790	24
17791	24
17792	24
17793	24
17794	24
17795	24
17796	24
17797	24
17798	24
17799	24
17800	24
17801	24
17802	24
17803	24
17804	24
17805	24
17806	24
17807	24
17808	24
17809	24
17810	24
17811	24
17812	24
17813	24
17814	24
17815	24
17816	24
17817	24
17818	24
17819	24
17820	24
17821	24
17822	24
17823	24
17824	24
17825	24
17826	24
17827	24
17828	24
17829	24
17830	24
17831	24
17832	24
17833	24
17834	24
17835	24
17836	24
17837	24
17838	24
17839	24
17840	24
17841	24
17842	24
17843	24
17844	24
17845	24
17846	24
17847	24
17848	24
17849	24
17850	24
17851	24
17852	24
17853	24
17854	24
17855	24
17856	24
17857	24
17858	24
17859	24
17860	24
17861	24
17862	24
17863	24
17864	24
17865	24
17866	24
17867	24
17868	24
17869	24
17870	24
17871	24
17872	24
17873	24
17874	24
17875	24
17876	24
17877	24
17878	24
17879	24
17880	24
17881	24
17882	24
17883	24
17884	24
17885	24
17886	24
17887	24
17888	24
17889	24
17890	24
17891	24
17892	24
17893	24
17894	24
17895	24
17896	24
17897	24
17898	24
17899	24
17900	24
17901	24
17902	24
17903	24
17904	24
17905	24
17906	24
17907	24
17908	24
17909	24
17910	24
17911	24
17912	24
17913	24
17914	24
17915	24
17916	24
17917	24
17918	24
17919	24
17920	24
17921	24
17922	24
17923	24
17924	24
17925	24
17926	24
17927	24
17928	24
17929	24
17930	24
17931	24
17932	24
17933	24
17934	24
17935	24
17936	24
17937	24
17938	24
17939	24
17940	24
17941	24
17942	24
17943	24
17944	24
17945	24
17946	24
17947	24
17948	24
17949	24
17950	24
17951	24
17952	24
17953	24
17954	24
17955	24
17956	24
17957	24
17958	24
17959	24
17960	24
17961	24
17962	24
17963	24
17964	24
17965	24
17966	24
17967	24
17968	24
17969	24
17970	24
17971	24
17972	24
17973	24
17974	24
17975	24
17976	24
17977	24
17978	24
17979	24
17980	24
17981	24
17982	24
17983	24
17984	24
17985	24
17986	24
17987	24
17988	24
17989	24
17990	24
17991	24
17992	24
17993	24
17994	24
17995	24
17996	24
17997	24
17998	24
17999	24
18000	24

==> data/no_restart/COMB/fw-c.1-grdy.tsv <==
1	0
2	1
3	1
4	1
5	1
6	2
7	2
8	2
9	2
10	2
11	2
12	2
13	2
14	2
15	2
16	2
17	2
18	2
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	3
31	3
32	3
33	3
34	3
35	3
36	3
37	3
38	3
39	3
40	3
41	3
42	3
43	3
44	3
45	3
46	3
47	3
48	3
49	3
50	3
51	3
52	3
53	3
54	3
55	3
56	3
57	3
58	3
59	3
60	3
61	3
62	3
63	3
64	3
65	3
66	3
67	3
68	3
69	3
70	3
71	3
72	3
73	3
74	3
75	3
76	3
77	3
78	3
79	3
80	3
81	3
82	3
83	4
84	4
85	4
86	4
87	4
88	5
89	5
90	5
91	5
92	5
93	5
94	5
95	5
96	5
97	5
98	5
99	5
100	5
101	5
102	5
103	5
104	5
105	5
106	5
107	5
108	5
109	5
110	5
111	5
112	5
113	5
114	5
115	5
116	5
117	5
118	5
119	5
120	5
121	6
122	6
123	6
124	6
125	6
126	6
127	6
128	6
129	6
130	6
131	6
132	6
133	6
134	6
135	6
136	6
137	7
138	7
139	7
140	7
141	7
142	7
143	8
144	8
145	8
146	8
147	8
148	8
149	8
150	8
151	8
152	8
153	8
154	8
155	8
156	8
157	8
158	8
159	8
160	8
161	8
162	9
163	9
164	9
165	9
166	9
167	9
168	9
169	9
170	9
171	9
172	9
173	9
174	9
175	9
176	9
177	9
178	9
179	9
180	9
181	9
182	9
183	9
184	9
185	9
186	9
187	9
188	9
189	9
190	9
191	9
192	9
193	9
194	9
195	9
196	9
197	9
198	9
199	9
200	9
201	9
202	9
203	9
204	9
205	9
206	9
207	9
208	9
209	9
210	9
211	9
212	9
213	9
214	9
215	9
216	9
217	9
218	10
219	10
220	10
221	10
222	10
223	10
224	10
225	11
226	11
227	11
228	11
229	11
230	11
231	11
232	12
233	12
234	12
235	12
236	12
237	12
238	12
239	12
240	12
241	12
242	12
243	12
244	12
245	12
246	12
247	12
248	12
249	12
250	12
251	12
252	12
253	12
254	12
255	12
256	12
257	12
258	12
259	12
260	12
261	12
262	12
263	12
264	12
265	12
266	12
267	12
268	12
269	12
270	12
271	12
272	12
273	12
274	12
275	12
276	12
277	12
278	12
279	12
280	12
281	12
282	12
283	12
284	12
285	12
286	12
287	12
288	12
289	12
290	12
291	12
292	12
293	12
294	12
295	12
296	12
297	12
298	12
299	12
300	12
301	12
302	12
303	12
304	12
305	12
306	12
307	12
308	12
309	12
310	12
311	12
312	12
313	12
314	12
315	12
316	13
317	13
318	13
319	13
320	13
321	13
322	13
323	13
324	13
325	13
326	13
327	13
328	13
329	13
330	13
331	13
332	13
333	13
334	13
335	13
336	13
337	13
338	13
339	13
340	13
341	13
342	13
343	13
344	13
345	13
346	13
347	13
348	13
349	13
350	13
351	13
352	13
353	13
354	13
355	13
356	13
357	13
358	13
359	13
360	13
361	13
362	13
363	13
364	13
365	13
366	13
367	13
368	13
369	13
370	13
371	13
372	13
373	13
374	13
375	13
376	13
377	13
378	13
379	13
380	13
381	13
382	13
383	13
384	13
385	13
386	13
387	13
388	13
389	13
390	13
391	13
392	13
393	13
394	13
395	13
396	13
397	13
398	13
399	13
400	13
401	13
402	13
403	13
404	13
405	13
406	13
407	13
408	13
409	13
410	13
411	13
412	13
413	13
414	13
415	13
416	13
417	13
418	13
419	13
420	13
421	13
422	13
423	13
424	13
425	13
426	13
427	13
428	13
429	13
430	13
431	13
432	13
433	13
434	13
435	13
436	13
437	13
438	13
439	13
440	13
441	13
442	13
443	13
444	13
445	13
446	13
447	14
448	14
449	14
450	14
451	14
452	14
453	14
454	14
455	14
456	14
457	14
458	14
459	14
460	14
461	14
462	14
463	14
464	14
465	14
466	14
467	14
468	14
469	14
470	14
471	14
472	14
473	14
474	14
475	14
476	14
477	14
478	14
479	14
480	14
481	14
482	14
483	14
484	14
485	14
486	14
487	14
488	14
489	14
490	14
491	14
492	14
493	14
494	14
495	14
496	14
497	14
498	14
499	14
500	14
501	14
502	14
503	14
504	14
505	14
506	14
507	14
508	14
509	14
510	14
511	14
512	14
513	14
514	14
515	14
516	14
517	14
518	14
519	15
520	15
521	15
522	15
523	15
524	15
525	15
526	16
527	16
528	16
529	16
530	16
531	16
532	16
533	16
534	16
535	16
536	16
537	16
538	16
539	16
540	16
541	16
542	16
543	16
544	16
545	16
546	16
547	16
548	16
549	16
550	16
551	16
552	16
553	16
554	16
555	16
556	16
557	16
558	16
559	16
560	16
561	16
562	16
563	16
564	16
565	16
566	16
567	16
568	16
569	16
570	16
571	16
572	16
573	16
574	16
575	16
576	16
577	16
578	16
579	16
580	16
581	16
582	16
583	16
584	16
585	16
586	16
587	16
588	17
589	17
590	17
591	17
592	17
593	17
594	17
595	17
596	17
597	17
598	17
599	17
600	17
601	17
602	17
603	17
604	17
605	17
606	17
607	17
608	17
609	17
610	17
611	17
612	17
613	17
614	17
615	17
616	17
617	17
618	17
619	17
620	18
621	18
622	18
623	18
624	18
625	18
626	18
627	18
628	18
629	18
630	18
631	18
632	18
633	19
634	19
635	19
636	19
637	19
638	19
639	19
640	19
641	19
642	19
643	19
644	19
645	19
646	19
647	19
648	19
649	19
650	19
651	19
652	19
653	19
654	19
655	19
656	19
657	19
658	19
659	19
660	19
661	19
662	19
663	19
664	19
665	19
666	19
667	19
668	19
669	19
670	19
671	19
672	19
673	19
674	19
675	19
676	19
677	19
678	19
679	19
680	19
681	19
682	19
683	19
684	19
685	19
686	19
687	19
688	19
689	19
690	19
691	19
692	19
693	19
694	19
695	19
696	19
697	19
698	19
699	19
700	19
701	19
702	19
703	19
704	19
705	19
706	19
707	19
708	19
709	19
710	19
711	19
712	19
713	19
714	19
715	19
716	19
717	19
718	19
719	19
720	19
721	19
722	19
723	19
724	19
725	19
726	19
727	19
728	19
729	19
730	19
731	19
732	19
733	19
734	19
735	19
736	19
737	19
738	19
739	19
740	19
741	19
742	19
743	19
744	19
745	19
746	19
747	19
748	19
749	19
750	19
751	19
752	19
753	19
754	19
755	19
756	19
757	19
758	19
759	19
760	19
761	19
762	19
763	19
764	19
765	19
766	19
767	19
768	19
769	19
770	19
771	19
772	19
773	19
774	19
775	19
776	19
777	19
778	19
779	19
780	19
781	19
782	19
783	19
784	19
785	19
786	19
787	19
788	19
789	19
790	19
791	19
792	19
793	19
794	19
795	19
796	19
797	19
798	19
799	19
800	19
801	19
802	19
803	19
804	19
805	19
806	19
807	19
808	19
809	19
810	19
811	19
812	19
813	19
814	19
815	19
816	19
817	19
818	19
819	19
820	19
821	19
822	19
823	19
824	19
825	19
826	19
827	19
828	19
829	19
830	19
831	19
832	19
833	19
834	19
835	19
836	19
837	19
838	19
839	19
840	19
841	19
842	19
843	19
844	19
845	19
846	19
847	19
848	19
849	19
850	19
851	19
852	19
853	19
854	19
855	19
856	19
857	19
858	19
859	19
860	19
861	19
862	19
863	19
864	19
865	19
866	19
867	19
868	19
869	19
870	19
871	19
872	19
873	19
874	19
875	19
876	19
877	19
878	19
879	19
880	19
881	19
882	19
883	19
884	19
885	19
886	19
887	19
888	19
889	19
890	19
891	19
892	19
893	19
894	19
895	19
896	19
897	19
898	19
899	19
900	19
901	19
902	19
903	19
904	19
905	19
906	19
907	19
908	19
909	19
910	19
911	19
912	19
913	19
914	19
915	19
916	19
917	19
918	19
919	19
920	19
921	19
922	19
923	19
924	19
925	19
926	19
927	19
928	19
929	19
930	19
931	19
932	19
933	19
934	19
935	19
936	19
937	19
938	19
939	19
940	19
941	19
942	19
943	19
944	19
945	19
946	19
947	19
948	19
949	19
950	19
951	19
952	19
953	19
954	19
955	19
956	19
957	19
958	19
959	19
960	19
961	19
962	19
963	19
964	19
965	19
966	19
967	19
968	19
969	19
970	19
971	19
972	19
973	19
974	19
975	19
976	19
977	19
978	19
979	19
980	19
981	19
982	19
983	19
984	19
985	19
986	19
987	19
988	19
989	19
990	19
991	19
992	19
993	19
994	19
995	19
996	19
997	19
998	19
999	19
1000	19
1001	19
1002	19
1003	19
1004	19
1005	19
1006	19
1007	19
1008	19
1009	19
1010	19
1011	19
1012	19
1013	19
1014	19
1015	19
1016	19
1017	19
1018	19
1019	19
1020	19
1021	19
1022	19
1023	19
1024	19
1025	19
1026	19
1027	19
1028	19
1029	19
1030	19
1031	19
1032	19
1033	19
1034	19
1035	19
1036	19
1037	19
1038	19
1039	19
1040	20
1041	20
1042	20
1043	20
1044	20
1045	20
1046	20
1047	20
1048	20
1049	20
1050	20
1051	20
1052	20
1053	20
1054	20
1055	20
1056	20
1057	20
1058	20
1059	20
1060	20
1061	20
1062	20
1063	20
1064	20
1065	20
1066	20
1067	20
1068	20
1069	20
1070	20
1071	20
1072	20
1073	20
1074	20
1075	20
1076	20
1077	20
1078	20
1079	20
1080	20
1081	20
1082	20
1083	20
1084	20
1085	20
1086	20
1087	20
1088	20
1089	20
1090	20
1091	20
1092	20
1093	20
1094	20
1095	20
1096	20
1097	20
1098	20
1099	20
1100	20
1101	20
1102	20
1103	20
1104	20
1105	20
1106	20
1107	20
1108	20
1109	20
1110	20
1111	20
1112	20
1113	20
1114	20
1115	20
1116	20
1117	20
1118	20
1119	20
1120	20
1121	20
1122	20
1123	20
1124	20
1125	20
1126	20
1127	20
1128	20
1129	20
1130	20
1131	20
1132	20
1133	20
1134	20
1135	20
1136	20
1137	20
1138	20
1139	20
1140	20
1141	20
1142	20
1143	20
1144	20
1145	20
1146	20
1147	20
1148	20
1149	20
1150	20
1151	20
1152	20
1153	20
1154	20
1155	20
1156	20
1157	20
1158	20
1159	20
1160	20
1161	20
1162	20
1163	20
1164	20
1165	20
1166	20
1167	20
1168	20
1169	20
1170	20
1171	20
1172	20
1173	20
1174	20
1175	20
1176	20
1177	20
1178	20
1179	20
1180	20
1181	20
1182	20
1183	20
1184	20
1185	20
1186	20
1187	20
1188	20
1189	20
1190	20
1191	20
1192	20
1193	20
1194	20
1195	20
1196	20
1197	20
1198	20
1199	20
1200	20
1201	20
1202	20
1203	20
1204	20
1205	20
1206	20
1207	20
1208	20
1209	20
1210	20
1211	20
1212	20
1213	20
1214	20
1215	20
1216	20
1217	20
1218	20
1219	20
1220	20
1221	20
1222	20
1223	20
1224	20
1225	20
1226	20
1227	20
1228	20
1229	20
1230	20
1231	20
1232	20
1233	20
1234	20
1235	20
1236	20
1237	20
1238	20
1239	20
1240	20
1241	20
1242	20
1243	20
1244	20
1245	20
1246	20
1247	20
1248	20
1249	20
1250	20
1251	20
1252	20
1253	20
1254	20
1255	20
1256	20
1257	20
1258	20
1259	20
1260	20
1261	20
1262	20
1263	20
1264	20
1265	20
1266	20
1267	20
1268	20
1269	20
1270	20
1271	20
1272	20
1273	20
1274	20
1275	20
1276	20
1277	20
1278	20
1279	20
1280	20
1281	20
1282	20
1283	20
1284	20
1285	20
1286	20
1287	20
1288	20
1289	20
1290	20
1291	20
1292	20
1293	20
1294	20
1295	20
1296	20
1297	20
1298	20
1299	20
1300	20
1301	20
1302	20
1303	20
1304	20
1305	20
1306	20
1307	20
1308	20
1309	20
1310	20
1311	20
1312	20
1313	20
1314	20
1315	20
1316	20
1317	20
1318	20
1319	20
1320	20
1321	20
1322	20
1323	20
1324	20
1325	20
1326	20
1327	20
1328	20
1329	20
1330	20
1331	20
1332	20
1333	20
1334	20
1335	20
1336	20
1337	20
1338	20
1339	20
1340	20
1341	20
1342	20
1343	20
1344	20
1345	20
1346	20
1347	20
1348	20
1349	20
1350	20
1351	20
1352	20
1353	20
1354	20
1355	20
1356	20
1357	20
1358	20
1359	20
1360	20
1361	20
1362	20
1363	20
1364	20
1365	20
1366	20
1367	20
1368	20
1369	20
1370	20
1371	20
1372	20
1373	20
1374	20
1375	20
1376	20
1377	20
1378	20
1379	20
1380	20
1381	20
1382	20
1383	20
1384	20
1385	20
1386	20
1387	20
1388	20
1389	20
1390	20
1391	20
1392	20
1393	20
1394	20
1395	20
1396	20
1397	20
1398	20
1399	20
1400	20
1401	20
1402	20
1403	20
1404	20
1405	20
1406	20
1407	20
1408	20
1409	20
1410	20
1411	20
1412	20
1413	20
1414	20
1415	20
1416	20
1417	20
1418	20
1419	20
1420	20
1421	20
1422	20
1423	20
1424	20
1425	20
1426	20
1427	20
1428	20
1429	20
1430	20
1431	20
1432	20
1433	20
1434	20
1435	20
1436	20
1437	20
1438	20
1439	20
1440	20
1441	20
1442	20
1443	20
1444	20
1445	20
1446	20
1447	20
1448	20
1449	20
1450	20
1451	20
1452	20
1453	20
1454	20
1455	20
1456	20
1457	20
1458	20
1459	20
1460	20
1461	20
1462	20
1463	20
1464	20
1465	20
1466	20
1467	20
1468	20
1469	20
1470	20
1471	20
1472	20
1473	20
1474	20
1475	20
1476	20
1477	20
1478	20
1479	20
1480	20
1481	20
1482	20
1483	20
1484	20
1485	20
1486	20
1487	20
1488	20
1489	20
1490	20
1491	20
1492	20
1493	20
1494	20
1495	20
1496	20
1497	20
1498	20
1499	20
1500	20
1501	20
1502	20
1503	20
1504	20
1505	20
1506	20
1507	20
1508	20
1509	20
1510	20
1511	20
1512	20
1513	20
1514	20
1515	20
1516	20
1517	20
1518	20
1519	20
1520	20
1521	20
1522	20
1523	20
1524	20
1525	20
1526	20
1527	20
1528	20
1529	20
1530	20
1531	20
1532	20
1533	20
1534	20
1535	20
1536	20
1537	20
1538	20
1539	20
1540	20
1541	20
1542	20
1543	20
1544	20
1545	20
1546	20
1547	20
1548	20
1549	20
1550	20
1551	20
1552	20
1553	20
1554	20
1555	20
1556	20
1557	20
1558	20
1559	20
1560	20
1561	20
1562	20
1563	20
1564	20
1565	20
1566	20
1567	20
1568	20
1569	20
1570	20
1571	20
1572	20
1573	20
1574	20
1575	20
1576	20
1577	20
1578	20
1579	20
1580	20
1581	20
1582	20
1583	20
1584	20
1585	20
1586	20
1587	20
1588	20
1589	20
1590	20
1591	20
1592	20
1593	20
1594	20
1595	20
1596	20
1597	20
1598	20
1599	20
1600	20
1601	20
1602	20
1603	20
1604	20
1605	20
1606	20
1607	20
1608	20
1609	20
1610	20
1611	20
1612	20
1613	20
1614	20
1615	20
1616	20
1617	20
1618	20
1619	20
1620	20
1621	20
1622	20
1623	20
1624	20
1625	20
1626	20
1627	20
1628	20
1629	20
1630	20
1631	20
1632	20
1633	20
1634	20
1635	20
1636	20
1637	20
1638	20
1639	21
1640	21
1641	21
1642	21
1643	21
1644	21
1645	21
1646	21
1647	21
1648	21
1649	21
1650	21
1651	21
1652	21
1653	21
1654	21
1655	21
1656	21
1657	21
1658	21
1659	21
1660	21
1661	21
1662	21
1663	21
1664	21
1665	21
1666	21
1667	21
1668	21
1669	21
1670	21
1671	21
1672	21
1673	21
1674	21
1675	21
1676	21
1677	21
1678	21
1679	21
1680	21
1681	21
1682	21
1683	22
1684	22
1685	22
1686	22
1687	22
1688	22
1689	22
1690	22
1691	22
1692	22
1693	22
1694	22
1695	22
1696	22
1697	22
1698	22
1699	22
1700	22
1701	22
1702	22
1703	22
1704	22
1705	22
1706	22
1707	22
1708	22
1709	22
1710	22
1711	22
1712	22
1713	22
1714	22
1715	22
1716	22
1717	22
1718	22
1719	22
1720	22
1721	22
1722	22
1723	22
1724	22
1725	22
1726	22
1727	22
1728	22
1729	22
1730	22
1731	22
1732	22
1733	22
1734	22
1735	22
1736	22
1737	22
1738	22
1739	22
1740	22
1741	22
1742	22
1743	22
1744	22
1745	22
1746	22
1747	22
1748	22
1749	22
1750	22
1751	22
1752	22
1753	22
1754	22
1755	22
1756	22
1757	22
1758	22
1759	22
1760	22
1761	22
1762	22
1763	22
1764	22
1765	22
1766	22
1767	22
1768	22
1769	22
1770	22
1771	22
1772	22
1773	22
1774	22
1775	22
1776	22
1777	22
1778	22
1779	22
1780	22
1781	22
1782	22
1783	22
1784	22
1785	22
1786	22
1787	22
1788	22
1789	22
1790	22
1791	22
1792	22
1793	22
1794	22
1795	22
1796	22
1797	22
1798	22
1799	22
1800	22
1801	22
1802	22
1803	22
1804	22
1805	22
1806	22
1807	22
1808	22
1809	22
1810	22
1811	22
1812	22
1813	22
1814	22
1815	22
1816	22
1817	22
1818	22
1819	22
1820	22
1821	22
1822	22
1823	22
1824	22
1825	22
1826	22
1827	22
1828	22
1829	22
1830	22
1831	22
1832	22
1833	22
1834	22
1835	22
1836	22
1837	22
1838	22
1839	22
1840	22
1841	22
1842	22
1843	22
1844	22
1845	22
1846	22
1847	22
1848	22
1849	22
1850	22
1851	22
1852	22
1853	22
1854	22
1855	22
1856	22
1857	22
1858	22
1859	22
1860	22
1861	22
1862	22
1863	22
1864	22
1865	22
1866	22
1867	22
1868	22
1869	22
1870	22
1871	22
1872	22
1873	22
1874	22
1875	22
1876	22
1877	22
1878	22
1879	22
1880	22
1881	22
1882	22
1883	22
1884	22
1885	22
1886	22
1887	22
1888	22
1889	22
1890	22
1891	22
1892	22
1893	22
1894	22
1895	22
1896	22
1897	22
1898	22
1899	22
1900	22
1901	22
1902	22
1903	22
1904	22
1905	22
1906	22
1907	22
1908	22
1909	22
1910	22
1911	22
1912	22
1913	22
1914	22
1915	22
1916	22
1917	22
1918	22
1919	22
1920	22
1921	22
1922	22
1923	22
1924	22
1925	22
1926	22
1927	22
1928	22
1929	22
1930	22
1931	22
1932	22
1933	22
1934	22
1935	22
1936	22
1937	22
1938	22
1939	22
1940	22
1941	22
1942	22
1943	22
1944	22
1945	22
1946	22
1947	22
1948	22
1949	22
1950	22
1951	22
1952	22
1953	22
1954	22
1955	22
1956	22
1957	22
1958	22
1959	22
1960	22
1961	22
1962	22
1963	22
1964	22
1965	22
1966	22
1967	22
1968	22
1969	22
1970	22
1971	22
1972	22
1973	22
1974	22
1975	22
1976	22
1977	22
1978	22
1979	22
1980	22
1981	22
1982	22
1983	22
1984	22
1985	22
1986	22
1987	22
1988	22
1989	22
1990	22
1991	22
1992	22
1993	22
1994	22
1995	22
1996	22
1997	22
1998	22
1999	22
2000	22
2001	22
2002	22
2003	22
2004	22
2005	22
2006	22
2007	22
2008	22
2009	22
2010	22
2011	22
2012	22
2013	22
2014	22
2015	22
2016	22
2017	22
2018	22
2019	22
2020	22
2021	22
2022	22
2023	22
2024	22
2025	22
2026	22
2027	22
2028	22
2029	22
2030	22
2031	22
2032	22
2033	22
2034	22
2035	22
2036	22
2037	22
2038	22
2039	22
2040	22
2041	22
2042	22
2043	22
2044	22
2045	22
2046	22
2047	22
2048	22
2049	22
2050	22
2051	22
2052	22
2053	22
2054	22
2055	22
2056	22
2057	22
2058	22
2059	22
2060	22
2061	22
2062	22
2063	22
2064	22
2065	22
2066	22
2067	22
2068	22
2069	22
2070	22
2071	22
2072	22
2073	22
2074	22
2075	22
2076	22
2077	22
2078	22
2079	22
2080	22
2081	22
2082	22
2083	22
2084	22
2085	22
2086	22
2087	22
2088	22
2089	22
2090	22
2091	22
2092	22
2093	22
2094	22
2095	22
2096	22
2097	22
2098	22
2099	22
2100	22
2101	22
2102	22
2103	22
2104	22
2105	22
2106	22
2107	22
2108	22
2109	22
2110	22
2111	22
2112	22
2113	22
2114	22
2115	22
2116	22
2117	22
2118	22
2119	22
2120	22
2121	22
2122	22
2123	22
2124	22
2125	22
2126	22
2127	22
2128	22
2129	22
2130	22
2131	22
2132	22
2133	22
2134	22
2135	22
2136	22
2137	22
2138	22
2139	22
2140	22
2141	22
2142	22
2143	22
2144	22
2145	22
2146	22
2147	22
2148	22
2149	22
2150	22
2151	22
2152	22
2153	22
2154	22
2155	22
2156	22
2157	22
2158	22
2159	22
2160	22
2161	22
2162	22
2163	22
2164	22
2165	22
2166	22
2167	22
2168	22
2169	22
2170	22
2171	22
2172	22
2173	22
2174	22
2175	22
2176	22
2177	22
2178	22
2179	22
2180	22
2181	22
2182	22
2183	22
2184	22
2185	22
2186	22
2187	22
2188	22
2189	22
2190	22
2191	22
2192	22
2193	22
2194	22
2195	22
2196	22
2197	22
2198	22
2199	22
2200	22
2201	22
2202	22
2203	22
2204	22
2205	22
2206	22
2207	22
2208	22
2209	22
2210	22
2211	22
2212	22
2213	22
2214	22
2215	22
2216	22
2217	22
2218	22
2219	22
2220	22
2221	22
2222	22
2223	22
2224	22
2225	22
2226	22
2227	22
2228	22
2229	22
2230	22
2231	22
2232	22
2233	22
2234	22
2235	22
2236	22
2237	22
2238	22
2239	22
2240	22
2241	22
2242	22
2243	22
2244	22
2245	22
2246	22
2247	22
2248	22
2249	22
2250	22
2251	22
2252	22
2253	22
2254	22
2255	22
2256	22
2257	22
2258	22
2259	22
2260	22
2261	22
2262	22
2263	22
2264	22
2265	22
2266	22
2267	22
2268	22
2269	22
2270	22
2271	22
2272	22
2273	22
2274	22
2275	22
2276	22
2277	22
2278	22
2279	22
2280	22
2281	22
2282	22
2283	22
2284	22
2285	22
2286	22
2287	22
2288	22
2289	22
2290	22
2291	22
2292	22
2293	22
2294	22
2295	22
2296	22
2297	22
2298	22
2299	22
2300	22
2301	22
2302	22
2303	22
2304	22
2305	22
2306	22
2307	22
2308	22
2309	22
2310	22
2311	22
2312	22
2313	22
2314	22
2315	22
2316	22
2317	22
2318	22
2319	22
2320	22
2321	22
2322	22
2323	22
2324	22
2325	22
2326	22
2327	22
2328	22
2329	22
2330	22
2331	22
2332	22
2333	22
2334	22
2335	22
2336	22
2337	22
2338	22
2339	22
2340	22
2341	22
2342	22
2343	22
2344	22
2345	22
2346	22
2347	22
2348	22
2349	22
2350	22
2351	22
2352	22
2353	22
2354	22
2355	22
2356	22
2357	22
2358	22
2359	22
2360	22
2361	22
2362	22
2363	22
2364	22
2365	22
2366	22
2367	22
2368	22
2369	22
2370	22
2371	22
2372	22
2373	22
2374	22
2375	22
2376	22
2377	22
2378	22
2379	22
2380	22
2381	22
2382	22
2383	22
2384	22
2385	22
2386	22
2387	22
2388	22
2389	22
2390	22
2391	22
2392	22
2393	22
2394	22
2395	22
2396	22
2397	22
2398	22
2399	22
2400	22
2401	22
2402	22
2403	22
2404	22
2405	22
2406	22
2407	22
2408	22
2409	22
2410	22
2411	22
2412	22
2413	22
2414	22
2415	22
2416	22
2417	22
2418	22
2419	22
2420	22
2421	22
2422	22
2423	22
2424	22
2425	22
2426	22
2427	22
2428	22
2429	22
2430	22
2431	22
2432	22
2433	22
2434	22
2435	22
2436	22
2437	22
2438	22
2439	22
2440	22
2441	22
2442	22
2443	22
2444	22
2445	22
2446	22
2447	22
2448	22
2449	22
2450	22
2451	22
2452	22
2453	22
2454	22
2455	22
2456	22
2457	22
2458	22
2459	22
2460	22
2461	22
2462	22
2463	22
2464	22
2465	22
2466	22
2467	22
2468	22
2469	22
2470	22
2471	22
2472	22
2473	22
2474	22
2475	22
2476	22
2477	22
2478	22
2479	22
2480	22
2481	22
2482	22
2483	22
2484	22
2485	22
2486	22
2487	22
2488	22
2489	22
2490	22
2491	22
2492	22
2493	22
2494	22
2495	22
2496	23
2497	23
2498	23
2499	23
2500	23
2501	23
2502	23
2503	23
2504	23
2505	23
2506	23
2507	23
2508	23
2509	23
2510	23
2511	23
2512	23
2513	23
2514	23
2515	23
2516	23
2517	23
2518	23
2519	23
2520	23
2521	23
2522	23
2523	23
2524	23
2525	23
2526	23
2527	23
2528	23
2529	23
2530	23
2531	23
2532	23
2533	23
2534	23
2535	23
2536	23
2537	23
2538	23
2539	23
2540	23
2541	23
2542	23
2543	23
2544	23
2545	23
2546	23
2547	23
2548	23
2549	23
2550	23
2551	23
2552	23
2553	23
2554	23
2555	23
2556	23
2557	23
2558	23
2559	23
2560	23
2561	23
2562	23
2563	23
2564	23
2565	23
2566	23
2567	23
2568	23
2569	23
2570	23
2571	23
2572	23
2573	23
2574	23
2575	23
2576	23
2577	23
2578	23
2579	23
2580	23
2581	23
2582	23
2583	23
2584	23
2585	23
2586	23
2587	23
2588	23
2589	23
2590	23
2591	23
2592	23
2593	23
2594	23
2595	23
2596	23
2597	23
2598	23
2599	23
2600	23
2601	23
2602	23
2603	23
2604	23
2605	23
2606	23
2607	23
2608	23
2609	23
2610	23
2611	23
2612	23
2613	23
2614	23
2615	23
2616	23
2617	23
2618	23
2619	23
2620	23
2621	23
2622	23
2623	23
2624	23
2625	23
2626	23
2627	23
2628	23
2629	23
2630	23
2631	23
2632	23
2633	23
2634	23
2635	23
2636	23
2637	23
2638	23
2639	23
2640	23
2641	23
2642	23
2643	23
2644	23
2645	23
2646	23
2647	23
2648	23
2649	23
2650	23
2651	23
2652	23
2653	23
2654	23
2655	23
2656	23
2657	23
2658	23
2659	23
2660	23
2661	23
2662	23
2663	23
2664	23
2665	23
2666	23
2667	23
2668	23
2669	23
2670	23
2671	23
2672	23
2673	23
2674	23
2675	23
2676	23
2677	23
2678	23
2679	23
2680	23
2681	23
2682	23
2683	23
2684	23
2685	23
2686	23
2687	23
2688	23
2689	23
2690	23
2691	23
2692	23
2693	23
2694	23
2695	23
2696	23
2697	23
2698	23
2699	23
2700	23
2701	23
2702	23
2703	23
2704	23
2705	23
2706	23
2707	23
2708	23
2709	23
2710	23
2711	23
2712	23
2713	23
2714	23
2715	23
2716	23
2717	23
2718	23
2719	23
2720	23
2721	23
2722	23
2723	23
2724	23
2725	23
2726	23
2727	23
2728	23
2729	23
2730	23
2731	23
2732	23
2733	23
2734	23
2735	23
2736	23
2737	23
2738	23
2739	23
2740	23
2741	23
2742	23
2743	23
2744	23
2745	23
2746	23
2747	23
2748	23
2749	23
2750	23
2751	23
2752	23
2753	23
2754	23
2755	23
2756	23
2757	23
2758	23
2759	23
2760	23
2761	23
2762	23
2763	23
2764	23
2765	23
2766	23
2767	23
2768	23
2769	23
2770	23
2771	23
2772	23
2773	23
2774	23
2775	23
2776	23
2777	23
2778	23
2779	23
2780	23
2781	23
2782	23
2783	23
2784	23
2785	23
2786	23
2787	23
2788	23
2789	23
2790	23
2791	23
2792	23
2793	23
2794	23
2795	23
2796	23
2797	23
2798	23
2799	23
2800	23
2801	23
2802	23
2803	23
2804	23
2805	23
2806	23
2807	23
2808	23
2809	23
2810	23
2811	23
2812	23
2813	23
2814	23
2815	23
2816	23
2817	23
2818	23
2819	23
2820	23
2821	23
2822	23
2823	23
2824	23
2825	23
2826	23
2827	23
2828	23
2829	23
2830	23
2831	23
2832	23
2833	23
2834	23
2835	23
2836	23
2837	23
2838	23
2839	23
2840	23
2841	23
2842	23
2843	23
2844	23
2845	23
2846	23
2847	23
2848	23
2849	23
2850	23
2851	23
2852	23
2853	23
2854	23
2855	23
2856	23
2857	23
2858	23
2859	23
2860	23
2861	23
2862	23
2863	23
2864	23
2865	23
2866	23
2867	23
2868	23
2869	23
2870	23
2871	23
2872	23
2873	23
2874	23
2875	23
2876	23
2877	23
2878	23
2879	23
2880	23
2881	23
2882	23
2883	23
2884	23
2885	23
2886	23
2887	23
2888	23
2889	23
2890	23
2891	23
2892	23
2893	23
2894	23
2895	23
2896	23
2897	23
2898	23
2899	23
2900	23
2901	23
2902	23
2903	23
2904	23
2905	23
2906	23
2907	23
2908	23
2909	23
2910	23
2911	23
2912	23
2913	23
2914	23
2915	23
2916	23
2917	23
2918	23
2919	23
2920	23
2921	23
2922	23
2923	23
2924	23
2925	23
2926	23
2927	23
2928	23
2929	23
2930	23
2931	23
2932	23
2933	23
2934	23
2935	23
2936	23
2937	23
2938	23
2939	23
2940	23
2941	23
2942	23
2943	23
2944	23
2945	23
2946	23
2947	23
2948	23
2949	23
2950	23
2951	23
2952	23
2953	23
2954	23
2955	23
2956	23
2957	23
2958	23
2959	23
2960	23
2961	23
2962	23
2963	23
2964	23
2965	23
2966	23
2967	23
2968	23
2969	23
2970	23
2971	23
2972	23
2973	23
2974	23
2975	23
2976	23
2977	23
2978	23
2979	23
2980	23
2981	23
2982	23
2983	23
2984	23
2985	23
2986	23
2987	23
2988	23
2989	23
2990	23
2991	23
2992	23
2993	23
2994	23
2995	23
2996	23
2997	23
2998	23
2999	23
3000	23
3001	23
3002	23
3003	23
3004	23
3005	23
3006	23
3007	23
3008	23
3009	23
3010	23
3011	23
3012	23
3013	23
3014	23
3015	23
3016	23
3017	23
3018	23
3019	23
3020	23
3021	23
3022	23
3023	23
3024	23
3025	23
3026	23
3027	23
3028	23
3029	23
3030	23
3031	23
3032	23
3033	23
3034	23
3035	23
3036	23
3037	23
3038	23
3039	23
3040	23
3041	23
3042	23
3043	23
3044	23
3045	23
3046	23
3047	23
3048	23
3049	23
3050	23
3051	23
3052	23
3053	23
3054	23
3055	23
3056	23
3057	23
3058	23
3059	23
3060	23
3061	23
3062	23
3063	23
3064	23
3065	23
3066	23
3067	23
3068	23
3069	23
3070	23
3071	23
3072	23
3073	23
3074	23
3075	23
3076	23
3077	23
3078	23
3079	23
3080	23
3081	23
3082	23
3083	23
3084	23
3085	23
3086	23
3087	23
3088	23
3089	23
3090	23
3091	23
3092	23
3093	23
3094	23
3095	23
3096	23
3097	23
3098	23
3099	23
3100	23
3101	23
3102	23
3103	23
3104	23
3105	23
3106	23
3107	23
3108	23
3109	23
3110	23
3111	23
3112	23
3113	23
3114	23
3115	23
3116	23
3117	23
3118	23
3119	23
3120	23
3121	23
3122	23
3123	23
3124	23
3125	23
3126	23
3127	23
3128	23
3129	23
3130	23
3131	23
3132	23
3133	23
3134	23
3135	23
3136	23
3137	23
3138	23
3139	23
3140	23
3141	23
3142	23
3143	23
3144	23
3145	23
3146	23
3147	23
3148	23
3149	23
3150	23
3151	23
3152	23
3153	23
3154	23
3155	23
3156	23
3157	23
3158	23
3159	23
3160	23
3161	23
3162	23
3163	23
3164	23
3165	23
3166	23
3167	23
3168	23
3169	23
3170	23
3171	23
3172	23
3173	23
3174	23
3175	23
3176	23
3177	23
3178	23
3179	23
3180	23
3181	23
3182	23
3183	23
3184	23
3185	23
3186	23
3187	23
3188	23
3189	23
3190	23
3191	23
3192	23
3193	23
3194	23
3195	23
3196	23
3197	23
3198	23
3199	23
3200	23
3201	23
3202	23
3203	23
3204	23
3205	23
3206	23
3207	23
3208	23
3209	23
3210	23
3211	23
3212	23
3213	23
3214	23
3215	23
3216	23
3217	23
3218	23
3219	23
3220	23
3221	23
3222	23
3223	23
3224	23
3225	23
3226	23
3227	23
3228	23
3229	23
3230	23
3231	23
3232	23
3233	23
3234	23
3235	23
3236	23
3237	23
3238	23
3239	23
3240	23
3241	23
3242	23
3243	23
3244	23
3245	23
3246	23
3247	23
3248	23
3249	23
3250	23
3251	23
3252	23
3253	23
3254	23
3255	23
3256	23
3257	23
3258	23
3259	23
3260	23
3261	23
3262	23
3263	23
3264	23
3265	23
3266	23
3267	23
3268	23
3269	23
3270	23
3271	23
3272	23
3273	23
3274	23
3275	23
3276	23
3277	23
3278	23
3279	23
3280	23
3281	23
3282	23
3283	23
3284	23
3285	23
3286	23
3287	23
3288	23
3289	23
3290	23
3291	23
3292	23
3293	23
3294	23
3295	23
3296	23
3297	23
3298	23
3299	23
3300	23
3301	23
3302	23
3303	23
3304	23
3305	23
3306	23
3307	23
3308	23
3309	23
3310	23
3311	23
3312	23
3313	23
3314	23
3315	23
3316	23
3317	23
3318	23
3319	23
3320	23
3321	23
3322	23
3323	23
3324	23
3325	23
3326	23
3327	23
3328	23
3329	23
3330	23
3331	23
3332	23
3333	23
3334	23
3335	23
3336	23
3337	23
3338	23
3339	23
3340	23
3341	23
3342	23
3343	23
3344	23
3345	23
3346	23
3347	23
3348	23
3349	23
3350	23
3351	23
3352	23
3353	23
3354	23
3355	23
3356	23
3357	23
3358	23
3359	23
3360	23
3361	23
3362	23
3363	23
3364	23
3365	23
3366	23
3367	23
3368	23
3369	23
3370	23
3371	23
3372	23
3373	23
3374	23
3375	23
3376	23
3377	23
3378	23
3379	23
3380	23
3381	23
3382	23
3383	23
3384	23
3385	23
3386	23
3387	23
3388	23
3389	23
3390	23
3391	23
3392	23
3393	23
3394	23
3395	23
3396	23
3397	23
3398	23
3399	23
3400	23
3401	23
3402	23
3403	23
3404	23
3405	23
3406	23
3407	23
3408	23
3409	23
3410	23
3411	23
3412	23
3413	23
3414	23
3415	23
3416	23
3417	23
3418	23
3419	23
3420	23
3421	23
3422	23
3423	23
3424	23
3425	23
3426	23
3427	23
3428	23
3429	23
3430	23
3431	23
3432	23
3433	23
3434	23
3435	23
3436	23
3437	23
3438	23
3439	23
3440	23
3441	23
3442	23
3443	23
3444	23
3445	23
3446	23
3447	23
3448	23
3449	23
3450	23
3451	23
3452	23
3453	23
3454	23
3455	23
3456	23
3457	23
3458	23
3459	23
3460	23
3461	23
3462	23
3463	23
3464	23
3465	23
3466	23
3467	23
3468	23
3469	23
3470	23
3471	23
3472	23
3473	23
3474	23
3475	23
3476	23
3477	23
3478	23
3479	23
3480	23
3481	23
3482	23
3483	23
3484	23
3485	23
3486	23
3487	23
3488	23
3489	23
3490	23
3491	23
3492	23
3493	23
3494	23
3495	23
3496	23
3497	23
3498	23
3499	23
3500	23
3501	23
3502	23
3503	23
3504	23
3505	23
3506	23
3507	23
3508	23
3509	23
3510	23
3511	23
3512	23
3513	23
3514	23
3515	23
3516	23
3517	23
3518	23
3519	23
3520	23
3521	23
3522	23
3523	23
3524	23
3525	23
3526	23
3527	23
3528	23
3529	23
3530	23
3531	23
3532	23
3533	23
3534	23
3535	23
3536	23
3537	23
3538	23
3539	23
3540	23
3541	23
3542	23
3543	23
3544	23
3545	23
3546	23
3547	23
3548	23
3549	23
3550	23
3551	23
3552	23
3553	23
3554	23
3555	23
3556	23
3557	23
3558	23
3559	23
3560	23
3561	23
3562	23
3563	23
3564	23
3565	23
3566	23
3567	23
3568	23
3569	23
3570	23
3571	23
3572	23
3573	23
3574	23
3575	23
3576	23
3577	23
3578	23
3579	23
3580	23
3581	23
3582	23
3583	23
3584	23
3585	23
3586	23
3587	23
3588	23
3589	23
3590	23
3591	23
3592	23
3593	23
3594	23
3595	23
3596	23
3597	23
3598	23
3599	23
3600	23
3601	23
3602	23
3603	23
3604	23
3605	23
3606	23
3607	23
3608	23
3609	23
3610	23
3611	23
3612	23
3613	23
3614	23
3615	23
3616	23
3617	23
3618	23
3619	23
3620	23
3621	23
3622	23
3623	23
3624	23
3625	23
3626	23
3627	23
3628	23
3629	23
3630	23
3631	23
3632	23
3633	23
3634	23
3635	23
3636	23
3637	23
3638	23
3639	23
3640	23
3641	23
3642	23
3643	23
3644	23
3645	23
3646	23
3647	23
3648	23
3649	23
3650	23
3651	23
3652	23
3653	23
3654	23
3655	23
3656	23
3657	23
3658	23
3659	23
3660	23
3661	23
3662	23
3663	23
3664	23
3665	23
3666	23
3667	23
3668	23
3669	23
3670	23
3671	23
3672	23
3673	23
3674	23
3675	23
3676	23
3677	23
3678	23
3679	23
3680	23
3681	23
3682	23
3683	23
3684	23
3685	23
3686	23
3687	23
3688	23
3689	23
3690	23
3691	23
3692	23
3693	23
3694	23
3695	23
3696	23
3697	23
3698	23
3699	23
3700	23
3701	23
3702	23
3703	23
3704	23
3705	23
3706	23
3707	23
3708	23
3709	23
3710	23
3711	23
3712	23
3713	23
3714	23
3715	23
3716	23
3717	23
3718	23
3719	23
3720	23
3721	23
3722	23
3723	23
3724	23
3725	23
3726	23
3727	23
3728	23
3729	23
3730	23
3731	23
3732	23
3733	23
3734	23
3735	23
3736	23
3737	23
3738	23
3739	23
3740	23
3741	23
3742	23
3743	23
3744	23
3745	23
3746	23
3747	23
3748	23
3749	23
3750	23
3751	23
3752	23
3753	23
3754	23
3755	23
3756	23
3757	23
3758	23
3759	23
3760	23
3761	23
3762	23
3763	23
3764	23
3765	23
3766	23
3767	23
3768	23
3769	23
3770	23
3771	23
3772	23
3773	23
3774	23
3775	23
3776	23
3777	23
3778	23
3779	23
3780	23
3781	23
3782	23
3783	23
3784	23
3785	23
3786	23
3787	23
3788	23
3789	23
3790	23
3791	23
3792	23
3793	23
3794	23
3795	23
3796	23
3797	23
3798	23
3799	23
3800	23
3801	23
3802	23
3803	23
3804	23
3805	23
3806	23
3807	23
3808	23
3809	23
3810	23
3811	23
3812	23
3813	23
3814	23
3815	23
3816	23
3817	23
3818	23
3819	23
3820	23
3821	23
3822	23
3823	23
3824	23
3825	23
3826	23
3827	23
3828	23
3829	23
3830	23
3831	23
3832	23
3833	23
3834	23
3835	23
3836	23
3837	23
3838	23
3839	23
3840	23
3841	23
3842	23
3843	23
3844	23
3845	23
3846	23
3847	23
3848	23
3849	23
3850	23
3851	23
3852	23
3853	23
3854	23
3855	23
3856	23
3857	23
3858	23
3859	23
3860	23
3861	23
3862	23
3863	23
3864	23
3865	23
3866	23
3867	23
3868	23
3869	23
3870	23
3871	23
3872	23
3873	23
3874	23
3875	23
3876	23
3877	23
3878	23
3879	23
3880	23
3881	23
3882	23
3883	23
3884	23
3885	23
3886	23
3887	23
3888	23
3889	23
3890	23
3891	23
3892	23
3893	23
3894	23
3895	23
3896	23
3897	23
3898	23
3899	23
3900	23
3901	23
3902	23
3903	23
3904	23
3905	23
3906	23
3907	23
3908	23
3909	23
3910	23
3911	23
3912	23
3913	23
3914	23
3915	23
3916	23
3917	23
3918	23
3919	23
3920	23
3921	23
3922	23
3923	23
3924	23
3925	23
3926	23
3927	23
3928	23
3929	23
3930	23
3931	23
3932	23
3933	23
3934	23
3935	23
3936	23
3937	23
3938	23
3939	23
3940	23
3941	23
3942	23
3943	23
3944	23
3945	23
3946	23
3947	23
3948	23
3949	23
3950	23
3951	23
3952	23
3953	23
3954	23
3955	23
3956	23
3957	23
3958	23
3959	23
3960	23
3961	23
3962	23
3963	23
3964	23
3965	23
3966	23
3967	23
3968	23
3969	23
3970	23
3971	23
3972	23
3973	23
3974	23
3975	23
3976	23
3977	23
3978	23
3979	23
3980	23
3981	23
3982	23
3983	23
3984	23
3985	23
3986	23
3987	23
3988	23
3989	23
3990	23
3991	23
3992	23
3993	23
3994	23
3995	23
3996	23
3997	23
3998	23
3999	23
4000	23
4001	23
4002	23
4003	23
4004	23
4005	23
4006	23
4007	23
4008	23
4009	23
4010	23
4011	23
4012	23
4013	23
4014	23
4015	23
4016	23
4017	23
4018	23
4019	23
4020	23
4021	23
4022	23
4023	23
4024	23
4025	23
4026	23
4027	23
4028	23
4029	23
4030	23
4031	23
4032	23
4033	23
4034	23
4035	23
4036	23
4037	23
4038	23
4039	23
4040	23
4041	23
4042	23
4043	23
4044	23
4045	23
4046	23
4047	23
4048	23
4049	23
4050	23
4051	23
4052	23
4053	23
4054	23
4055	23
4056	23
4057	23
4058	23
4059	23
4060	23
4061	23
4062	23
4063	23
4064	23
4065	23
4066	23
4067	23
4068	23
4069	23
4070	23
4071	23
4072	23
4073	23
4074	23
4075	23
4076	23
4077	23
4078	23
4079	23
4080	23
4081	23
4082	23
4083	23
4084	23
4085	23
4086	23
4087	23
4088	23
4089	23
4090	23
4091	23
4092	23
4093	23
4094	23
4095	23
4096	23
4097	23
4098	23
4099	23
4100	23
4101	23
4102	23
4103	23
4104	23
4105	23
4106	23
4107	23
4108	23
4109	23
4110	23
4111	23
4112	23
4113	23
4114	23
4115	23
4116	23
4117	23
4118	23
4119	23
4120	23
4121	23
4122	23
4123	23
4124	23
4125	23
4126	23
4127	23
4128	23
4129	23
4130	23
4131	23
4132	23
4133	23
4134	23
4135	23
4136	23
4137	23
4138	23
4139	23
4140	23
4141	23
4142	23
4143	23
4144	23
4145	23
4146	23
4147	23
4148	23
4149	23
4150	23
4151	23
4152	23
4153	23
4154	23
4155	23
4156	23
4157	23
4158	23
4159	23
4160	23
4161	23
4162	23
4163	23
4164	23
4165	23
4166	23
4167	23
4168	23
4169	23
4170	23
4171	23
4172	23
4173	23
4174	23
4175	23
4176	23
4177	23
4178	23
4179	23
4180	23
4181	23
4182	23
4183	23
4184	23
4185	23
4186	23
4187	23
4188	23
4189	23
4190	23
4191	23
4192	23
4193	23
4194	23
4195	23
4196	23
4197	23
4198	23
4199	23
4200	23
4201	23
4202	23
4203	23
4204	23
4205	23
4206	23
4207	23
4208	23
4209	23
4210	23
4211	23
4212	23
4213	23
4214	23
4215	23
4216	23
4217	23
4218	23
4219	23
4220	23
4221	23
4222	23
4223	23
4224	23
4225	23
4226	23
4227	23
4228	23
4229	23
4230	23
4231	23
4232	23
4233	23
4234	23
4235	23
4236	23
4237	23
4238	23
4239	23
4240	23
4241	23
4242	23
4243	23
4244	23
4245	23
4246	23
4247	23
4248	23
4249	23
4250	23
4251	23
4252	23
4253	23
4254	23
4255	23
4256	23
4257	23
4258	23
4259	23
4260	23
4261	23
4262	23
4263	23
4264	23
4265	23
4266	23
4267	23
4268	23
4269	23
4270	23
4271	23
4272	23
4273	23
4274	23
4275	23
4276	23
4277	23
4278	23
4279	23
4280	23
4281	23
4282	23
4283	23
4284	23
4285	23
4286	23
4287	23
4288	23
4289	23
4290	23
4291	23
4292	23
4293	23
4294	23
4295	23
4296	23
4297	23
4298	23
4299	23
4300	23
4301	23
4302	23
4303	23
4304	23
4305	23
4306	23
4307	23
4308	23
4309	23
4310	23
4311	23
4312	23
4313	23
4314	23
4315	23
4316	23
4317	23
4318	23
4319	23
4320	23
4321	23
4322	23
4323	23
4324	23
4325	23
4326	23
4327	23
4328	23
4329	23
4330	23
4331	23
4332	23
4333	23
4334	23
4335	23
4336	23
4337	23
4338	23
4339	23
4340	23
4341	23
4342	23
4343	23
4344	23
4345	23
4346	23
4347	23
4348	23
4349	23
4350	23
4351	23
4352	23
4353	23
4354	23
4355	23
4356	23
4357	23
4358	23
4359	23
4360	23
4361	23
4362	23
4363	23
4364	23
4365	23
4366	23
4367	23
4368	23
4369	23
4370	23
4371	23
4372	23
4373	23
4374	23
4375	23
4376	23
4377	23
4378	23
4379	23
4380	23
4381	23
4382	23
4383	23
4384	23
4385	23
4386	23
4387	23
4388	23
4389	23
4390	23
4391	23
4392	23
4393	23
4394	23
4395	23
4396	23
4397	23
4398	23
4399	23
4400	23
4401	23
4402	23
4403	23
4404	23
4405	23
4406	23
4407	23
4408	23
4409	23
4410	23
4411	23
4412	23
4413	23
4414	23
4415	23
4416	23
4417	23
4418	23
4419	23
4420	23
4421	23
4422	23
4423	23
4424	23
4425	23
4426	23
4427	23
4428	23
4429	23
4430	23
4431	23
4432	23
4433	23
4434	23
4435	23
4436	23
4437	23
4438	23
4439	23
4440	23
4441	23
4442	23
4443	23
4444	23
4445	23
4446	23
4447	23
4448	23
4449	23
4450	23
4451	23
4452	23
4453	23
4454	23
4455	23
4456	23
4457	23
4458	23
4459	23
4460	23
4461	23
4462	23
4463	23
4464	23
4465	23
4466	23
4467	23
4468	23
4469	23
4470	23
4471	23
4472	23
4473	23
4474	23
4475	23
4476	23
4477	23
4478	23
4479	23
4480	23
4481	23
4482	23
4483	23
4484	23
4485	23
4486	23
4487	23
4488	23
4489	23
4490	23
4491	23
4492	23
4493	23
4494	23
4495	23
4496	23
4497	23
4498	23
4499	23
4500	23
4501	23
4502	23
4503	23
4504	23
4505	23
4506	23
4507	23
4508	23
4509	23
4510	23
4511	23
4512	23
4513	23
4514	23
4515	23
4516	23
4517	23
4518	23
4519	23
4520	23
4521	23
4522	23
4523	23
4524	23
4525	23
4526	23
4527	23
4528	23
4529	23
4530	23
4531	23
4532	23
4533	23
4534	23
4535	23
4536	23
4537	23
4538	23
4539	23
4540	23
4541	23
4542	23
4543	23
4544	23
4545	23
4546	23
4547	23
4548	23
4549	23
4550	23
4551	23
4552	23
4553	23
4554	23
4555	23
4556	23
4557	23
4558	23
4559	23
4560	23
4561	23
4562	23
4563	23
4564	23
4565	23
4566	23
4567	23
4568	23
4569	23
4570	23
4571	23
4572	23
4573	23
4574	23
4575	23
4576	23
4577	23
4578	23
4579	23
4580	23
4581	23
4582	23
4583	23
4584	23
4585	23
4586	23
4587	23
4588	23
4589	23
4590	23
4591	23
4592	23
4593	23
4594	23
4595	23
4596	23
4597	23
4598	23
4599	23
4600	23
4601	23
4602	23
4603	23
4604	23
4605	23
4606	23
4607	23
4608	23
4609	23
4610	23
4611	23
4612	23
4613	23
4614	23
4615	23
4616	23
4617	23
4618	23
4619	23
4620	23
4621	23
4622	23
4623	23
4624	23
4625	23
4626	23
4627	23
4628	23
4629	23
4630	23
4631	23
4632	23
4633	23
4634	23
4635	23
4636	23
4637	23
4638	23
4639	23
4640	23
4641	23
4642	23
4643	23
4644	23
4645	23
4646	23
4647	23
4648	23
4649	23
4650	23
4651	23
4652	23
4653	23
4654	23
4655	23
4656	23
4657	23
4658	23
4659	23
4660	23
4661	23
4662	23
4663	23
4664	23
4665	23
4666	23
4667	23
4668	23
4669	23
4670	23
4671	23
4672	23
4673	23
4674	23
4675	23
4676	23
4677	23
4678	23
4679	23
4680	23
4681	23
4682	23
4683	23
4684	23
4685	23
4686	23
4687	23
4688	23
4689	23
4690	23
4691	23
4692	23
4693	23
4694	23
4695	23
4696	23
4697	23
4698	23
4699	23
4700	23
4701	23
4702	23
4703	23
4704	23
4705	23
4706	23
4707	23
4708	23
4709	23
4710	23
4711	23
4712	23
4713	23
4714	23
4715	23
4716	23
4717	23
4718	23
4719	23
4720	23
4721	23
4722	23
4723	23
4724	23
4725	23
4726	23
4727	23
4728	23
4729	23
4730	23
4731	23
4732	23
4733	23
4734	23
4735	23
4736	23
4737	23
4738	23
4739	23
4740	23
4741	23
4742	23
4743	23
4744	23
4745	23
4746	23
4747	23
4748	23
4749	23
4750	23
4751	23
4752	23
4753	23
4754	23
4755	23
4756	23
4757	23
4758	23
4759	23
4760	23
4761	23
4762	23
4763	23
4764	23
4765	23
4766	23
4767	23
4768	23
4769	23
4770	23
4771	23
4772	23
4773	23
4774	23
4775	23
4776	23
4777	23
4778	23
4779	23
4780	23
4781	23
4782	23
4783	23
4784	23
4785	23
4786	23
4787	23
4788	23
4789	23
4790	23
4791	23
4792	23
4793	23
4794	23
4795	23
4796	23
4797	23
4798	23
4799	23
4800	23
4801	23
4802	23
4803	23
4804	23
4805	23
4806	23
4807	23
4808	23
4809	23
4810	23
4811	23
4812	23
4813	23
4814	23
4815	23
4816	23
4817	23
4818	23
4819	23
4820	23
4821	23
4822	23
4823	23
4824	23
4825	23
4826	23
4827	23
4828	23
4829	23
4830	23
4831	23
4832	23
4833	23
4834	23
4835	23
4836	23
4837	23
4838	23
4839	23
4840	23
4841	23
4842	23
4843	23
4844	23
4845	23
4846	23
4847	23
4848	23
4849	23
4850	23
4851	23
4852	23
4853	23
4854	23
4855	23
4856	23
4857	23
4858	23
4859	23
4860	23
4861	23
4862	23
4863	23
4864	23
4865	23
4866	23
4867	23
4868	23
4869	23
4870	23
4871	23
4872	23
4873	23
4874	23
4875	23
4876	23
4877	23
4878	23
4879	23
4880	23
4881	23
4882	23
4883	23
4884	23
4885	23
4886	23
4887	23
4888	23
4889	23
4890	23
4891	23
4892	23
4893	23
4894	23
4895	23
4896	23
4897	23
4898	23
4899	23
4900	23
4901	23
4902	23
4903	23
4904	23
4905	23
4906	23
4907	23
4908	23
4909	23
4910	23
4911	23
4912	23
4913	23
4914	23
4915	23
4916	23
4917	23
4918	23
4919	23
4920	23
4921	23
4922	23
4923	23
4924	23
4925	23
4926	23
4927	23
4928	23
4929	23
4930	23
4931	23
4932	23
4933	23
4934	23
4935	23
4936	23
4937	23
4938	23
4939	23
4940	23
4941	23
4942	23
4943	23
4944	23
4945	23
4946	23
4947	23
4948	23
4949	23
4950	23
4951	23
4952	23
4953	23
4954	23
4955	23
4956	23
4957	23
4958	23
4959	23
4960	23
4961	23
4962	23
4963	23
4964	23
4965	23
4966	23
4967	23
4968	23
4969	23
4970	23
4971	23
4972	23
4973	23
4974	23
4975	23
4976	23
4977	23
4978	23
4979	23
4980	23
4981	23
4982	23
4983	23
4984	23
4985	23
4986	23
4987	23
4988	23
4989	23
4990	23
4991	23
4992	23
4993	23
4994	23
4995	23
4996	23
4997	23
4998	23
4999	23
5000	23
5001	23
5002	23
5003	23
5004	23
5005	23
5006	23
5007	23
5008	23
5009	23
5010	23
5011	23
5012	23
5013	23
5014	23
5015	23
5016	23
5017	23
5018	23
5019	23
5020	23
5021	23
5022	23
5023	23
5024	23
5025	23
5026	23
5027	23
5028	23
5029	23
5030	23
5031	23
5032	23
5033	23
5034	23
5035	23
5036	23
5037	23
5038	23
5039	23
5040	23
5041	23
5042	23
5043	23
5044	23
5045	23
5046	23
5047	23
5048	23
5049	23
5050	23
5051	23
5052	23
5053	23
5054	23
5055	23
5056	23
5057	23
5058	23
5059	23
5060	23
5061	23
5062	23
5063	23
5064	23
5065	23
5066	23
5067	23
5068	23
5069	23
5070	23
5071	23
5072	23
5073	23
5074	23
5075	23
5076	23
5077	23
5078	23
5079	23
5080	23
5081	23
5082	23
5083	23
5084	23
5085	23
5086	23
5087	23
5088	23
5089	23
5090	23
5091	23
5092	23
5093	23
5094	23
5095	23
5096	23
5097	23
5098	23
5099	23
5100	23
5101	23
5102	23
5103	23
5104	23
5105	23
5106	23
5107	23
5108	23
5109	23
5110	23
5111	23
5112	23
5113	23
5114	23
5115	23
5116	23
5117	23
5118	23
5119	23
5120	23
5121	23
5122	23
5123	23
5124	23
5125	23
5126	23
5127	23
5128	23
5129	23
5130	23
5131	23
5132	23
5133	23
5134	23
5135	23
5136	23
5137	23
5138	23
5139	23
5140	23
5141	23
5142	23
5143	23
5144	23
5145	23
5146	23
5147	23
5148	23
5149	23
5150	23
5151	23
5152	23
5153	23
5154	23
5155	23
5156	23
5157	23
5158	23
5159	23
5160	23
5161	23
5162	23
5163	23
5164	23
5165	23
5166	23
5167	23
5168	23
5169	23
5170	23
5171	23
5172	23
5173	23
5174	23
5175	23
5176	23
5177	23
5178	23
5179	23
5180	23
5181	23
5182	23
5183	23
5184	23
5185	23
5186	23
5187	23
5188	23
5189	23
5190	23
5191	23
5192	23
5193	23
5194	23
5195	23
5196	23
5197	23
5198	23
5199	23
5200	23
5201	23
5202	23
5203	23
5204	23
5205	23
5206	23
5207	23
5208	23
5209	23
5210	23
5211	23
5212	23
5213	23
5214	23
5215	23
5216	23
5217	23
5218	23
5219	23
5220	23
5221	23
5222	23
5223	23
5224	23
5225	23
5226	23
5227	23
5228	23
5229	23
5230	23
5231	23
5232	23
5233	23
5234	23
5235	23
5236	23
5237	23
5238	23
5239	23
5240	23
5241	23
5242	23
5243	23
5244	23
5245	23
5246	23
5247	23
5248	23
5249	23
5250	23
5251	23
5252	23
5253	23
5254	23
5255	23
5256	23
5257	23
5258	23
5259	23
5260	23
5261	23
5262	23
5263	23
5264	23
5265	23
5266	23
5267	23
5268	23
5269	23
5270	23
5271	23
5272	23
5273	23
5274	23
5275	23
5276	23
5277	23
5278	23
5279	23
5280	23
5281	23
5282	23
5283	23
5284	23
5285	23
5286	23
5287	23
5288	23
5289	23
5290	23
5291	23
5292	23
5293	23
5294	23
5295	23
5296	23
5297	23
5298	23
5299	23
5300	23
5301	23
5302	23
5303	23
5304	23
5305	23
5306	23
5307	23
5308	23
5309	23
5310	23
5311	23
5312	23
5313	23
5314	23
5315	23
5316	23
5317	23
5318	23
5319	23
5320	23
5321	23
5322	23
5323	23
5324	23
5325	23
5326	23
5327	23
5328	23
5329	23
5330	23
5331	23
5332	23
5333	23
5334	23
5335	23
5336	23
5337	23
5338	23
5339	23
5340	23
5341	23
5342	23
5343	23
5344	23
5345	23
5346	23
5347	23
5348	23
5349	23
5350	23
5351	23
5352	23
5353	23
5354	23
5355	23
5356	23
5357	23
5358	23
5359	23
5360	23
5361	23
5362	23
5363	23
5364	23
5365	23
5366	23
5367	23
5368	23
5369	23
5370	23
5371	23
5372	23
5373	23
5374	23
5375	23
5376	23
5377	23
5378	23
5379	23
5380	23
5381	23
5382	23
5383	23
5384	23
5385	23
5386	23
5387	23
5388	23
5389	23
5390	23
5391	23
5392	23
5393	23
5394	23
5395	23
5396	23
5397	23
5398	23
5399	23
5400	23
5401	23
5402	23
5403	23
5404	23
5405	23
5406	23
5407	23
5408	23
5409	23
5410	23
5411	23
5412	23
5413	23
5414	23
5415	23
5416	23
5417	23
5418	23
5419	23
5420	23
5421	23
5422	23
5423	23
5424	23
5425	23
5426	23
5427	23
5428	23
5429	23
5430	23
5431	23
5432	23
5433	23
5434	23
5435	23
5436	23
5437	23
5438	23
5439	23
5440	23
5441	23
5442	23
5443	23
5444	23
5445	23
5446	23
5447	23
5448	23
5449	23
5450	23
5451	23
5452	23
5453	23
5454	23
5455	23
5456	23
5457	23
5458	23
5459	23
5460	23
5461	23
5462	23
5463	23
5464	23
5465	23
5466	23
5467	23
5468	23
5469	23
5470	23
5471	23
5472	23
5473	23
5474	23
5475	23
5476	23
5477	23
5478	23
5479	23
5480	23
5481	23
5482	23
5483	23
5484	23
5485	23
5486	23
5487	23
5488	23
5489	23
5490	23
5491	23
5492	23
5493	23
5494	23
5495	23
5496	23
5497	23
5498	23
5499	23
5500	23
5501	23
5502	23
5503	23
5504	23
5505	23
5506	23
5507	23
5508	23
5509	23
5510	23
5511	23
5512	23
5513	23
5514	23
5515	23
5516	23
5517	23
5518	23
5519	23
5520	23
5521	23
5522	23
5523	23
5524	23
5525	23
5526	23
5527	23
5528	23
5529	23
5530	23
5531	23
5532	23
5533	23
5534	23
5535	23
5536	23
5537	23
5538	23
5539	23
5540	23
5541	23
5542	23
5543	23
5544	23
5545	23
5546	23
5547	23
5548	23
5549	23
5550	23
5551	23
5552	23
5553	23
5554	23
5555	23
5556	23
5557	23
5558	23
5559	23
5560	23
5561	23
5562	23
5563	23
5564	23
5565	23
5566	23
5567	23
5568	23
5569	23
5570	23
5571	23
5572	23
5573	23
5574	23
5575	23
5576	23
5577	23
5578	23
5579	23
5580	23
5581	23
5582	23
5583	23
5584	23
5585	23
5586	23
5587	23
5588	23
5589	23
5590	23
5591	23
5592	23
5593	23
5594	23
5595	23
5596	23
5597	23
5598	23
5599	23
5600	23
5601	23
5602	23
5603	23
5604	23
5605	23
5606	23
5607	23
5608	23
5609	23
5610	23
5611	23
5612	23
5613	23
5614	23
5615	23
5616	23
5617	23
5618	23
5619	23
5620	23
5621	23
5622	23
5623	23
5624	23
5625	23
5626	23
5627	23
5628	23
5629	23
5630	23
5631	23
5632	23
5633	23
5634	23
5635	23
5636	23
5637	23
5638	23
5639	23
5640	23
5641	23
5642	23
5643	23
5644	23
5645	23
5646	23
5647	23
5648	23
5649	23
5650	23
5651	23
5652	23
5653	23
5654	23
5655	23
5656	23
5657	23
5658	23
5659	23
5660	23
5661	23
5662	23
5663	23
5664	23
5665	23
5666	23
5667	23
5668	23
5669	23
5670	23
5671	23
5672	23
5673	23
5674	23
5675	23
5676	23
5677	23
5678	23
5679	23
5680	23
5681	23
5682	23
5683	23
5684	23
5685	23
5686	23
5687	23
5688	23
5689	23
5690	23
5691	23
5692	23
5693	23
5694	23
5695	23
5696	23
5697	23
5698	23
5699	23
5700	23
5701	23
5702	23
5703	23
5704	23
5705	23
5706	23
5707	23
5708	23
5709	23
5710	23
5711	23
5712	23
5713	23
5714	23
5715	23
5716	23
5717	23
5718	23
5719	23
5720	23
5721	23
5722	23
5723	23
5724	23
5725	23
5726	23
5727	23
5728	23
5729	23
5730	23
5731	23
5732	23
5733	23
5734	23
5735	23
5736	23
5737	23
5738	23
5739	23
5740	23
5741	23
5742	23
5743	23
5744	23
5745	23
5746	23
5747	23
5748	23
5749	23
5750	23
5751	23
5752	23
5753	23
5754	23
5755	23
5756	23
5757	23
5758	23
5759	23
5760	23
5761	23
5762	23
5763	23
5764	23
5765	23
5766	23
5767	23
5768	23
5769	23
5770	23
5771	23
5772	23
5773	23
5774	23
5775	23
5776	23
5777	23
5778	23
5779	23
5780	23
5781	23
5782	23
5783	23
5784	23
5785	23
5786	23
5787	23
5788	23
5789	23
5790	23
5791	23
5792	23
5793	23
5794	23
5795	23
5796	23
5797	23
5798	23
5799	23
5800	23
5801	23
5802	23
5803	23
5804	23
5805	23
5806	23
5807	23
5808	23
5809	23
5810	23
5811	23
5812	23
5813	23
5814	23
5815	23
5816	23
5817	23
5818	23
5819	23
5820	23
5821	23
5822	23
5823	23
5824	23
5825	23
5826	23
5827	23
5828	23
5829	23
5830	23
5831	23
5832	23
5833	23
5834	23
5835	23
5836	23
5837	23
5838	23
5839	23
5840	23
5841	23
5842	23
5843	23
5844	23
5845	23
5846	23
5847	23
5848	23
5849	23
5850	23
5851	23
5852	23
5853	23
5854	23
5855	23
5856	23
5857	23
5858	23
5859	23
5860	23
5861	23
5862	23
5863	23
5864	23
5865	23
5866	23
5867	23
5868	23
5869	23
5870	23
5871	23
5872	23
5873	23
5874	23
5875	23
5876	23
5877	23
5878	23
5879	23
5880	23
5881	23
5882	23
5883	23
5884	23
5885	23
5886	23
5887	23
5888	23
5889	23
5890	23
5891	23
5892	23
5893	23
5894	23
5895	23
5896	23
5897	23
5898	23
5899	23
5900	23
5901	23
5902	23
5903	23
5904	23
5905	23
5906	23
5907	23
5908	23
5909	23
5910	23
5911	23
5912	23
5913	23
5914	23
5915	23
5916	23
5917	23
5918	23
5919	23
5920	23
5921	23
5922	23
5923	23
5924	23
5925	23
5926	23
5927	23
5928	23
5929	23
5930	23
5931	23
5932	23
5933	23
5934	23
5935	23
5936	23
5937	23
5938	23
5939	23
5940	23
5941	23
5942	23
5943	23
5944	23
5945	23
5946	23
5947	23
5948	23
5949	23
5950	23
5951	23
5952	23
5953	23
5954	23
5955	23
5956	23
5957	23
5958	23
5959	23
5960	23
5961	23
5962	23
5963	23
5964	23
5965	23
5966	23
5967	23
5968	23
5969	23
5970	23
5971	23
5972	23
5973	23
5974	23
5975	23
5976	23
5977	23
5978	23
5979	23
5980	23
5981	23
5982	23
5983	23
5984	23
5985	23
5986	23
5987	23
5988	23
5989	23
5990	23
5991	23
5992	23
5993	23
5994	23
5995	23
5996	23
5997	23
5998	23
5999	23
6000	23
6001	23
6002	23
6003	23
6004	23
6005	23
6006	23
6007	23
6008	23
6009	23
6010	23
6011	23
6012	23
6013	23
6014	23
6015	23
6016	23
6017	23
6018	23
6019	23
6020	23
6021	23
6022	23
6023	23
6024	23
6025	23
6026	23
6027	23
6028	23
6029	23
6030	23
6031	23
6032	23
6033	23
6034	23
6035	23
6036	23
6037	23
6038	23
6039	23
6040	23
6041	23
6042	23
6043	23
6044	23
6045	23
6046	23
6047	23
6048	23
6049	23
6050	23
6051	23
6052	23
6053	23
6054	23
6055	23
6056	23
6057	23
6058	23
6059	23
6060	23
6061	23
6062	23
6063	23
6064	23
6065	23
6066	23
6067	23
6068	23
6069	23
6070	23
6071	23
6072	23
6073	23
6074	23
6075	23
6076	23
6077	23
6078	23
6079	23
6080	23
6081	23
6082	23
6083	23
6084	23
6085	23
6086	23
6087	23
6088	23
6089	23
6090	23
6091	23
6092	23
6093	23
6094	23
6095	23
6096	23
6097	23
6098	23
6099	23
6100	23
6101	23
6102	23
6103	23
6104	23
6105	23
6106	23
6107	23
6108	23
6109	23
6110	23
6111	23
6112	23
6113	23
6114	23
6115	23
6116	23
6117	23
6118	23
6119	23
6120	23
6121	23
6122	23
6123	23
6124	23
6125	23
6126	23
6127	23
6128	23
6129	23
6130	23
6131	23
6132	23
6133	23
6134	23
6135	23
6136	23
6137	23
6138	23
6139	23
6140	23
6141	23
6142	23
6143	23
6144	23
6145	23
6146	23
6147	23
6148	23
6149	23
6150	23
6151	23
6152	23
6153	23
6154	23
6155	23
6156	23
6157	23
6158	23
6159	23
6160	23
6161	23
6162	23
6163	23
6164	23
6165	23
6166	23
6167	23
6168	23
6169	23
6170	23
6171	23
6172	23
6173	23
6174	23
6175	23
6176	23
6177	23
6178	23
6179	23
6180	23
6181	23
6182	23
6183	23
6184	23
6185	23
6186	23
6187	23
6188	23
6189	23
6190	23
6191	23
6192	23
6193	23
6194	23
6195	23
6196	23
6197	23
6198	23
6199	23
6200	23
6201	23
6202	23
6203	23
6204	23
6205	23
6206	23
6207	23
6208	23
6209	23
6210	23
6211	23
6212	23
6213	23
6214	23
6215	23
6216	23
6217	23
6218	23
6219	23
6220	23
6221	23
6222	23
6223	23
6224	23
6225	23
6226	23
6227	23
6228	23
6229	23
6230	23
6231	23
6232	23
6233	23
6234	23
6235	23
6236	23
6237	23
6238	23
6239	23
6240	23
6241	23
6242	23
6243	23
6244	23
6245	23
6246	23
6247	23
6248	23
6249	23
6250	23
6251	23
6252	23
6253	23
6254	23
6255	23
6256	23
6257	23
6258	23
6259	23
6260	23
6261	23
6262	23
6263	23
6264	23
6265	23
6266	23
6267	23
6268	23
6269	23
6270	23
6271	23
6272	23
6273	23
6274	23
6275	23
6276	23
6277	23
6278	23
6279	23
6280	23
6281	23
6282	23
6283	23
6284	23
6285	23
6286	23
6287	23
6288	23
6289	23
6290	23
6291	23
6292	23
6293	23
6294	23
6295	23
6296	23
6297	23
6298	23
6299	23
6300	23
6301	23
6302	23
6303	23
6304	23
6305	23
6306	23
6307	23
6308	23
6309	23
6310	23
6311	23
6312	23
6313	23
6314	23
6315	23
6316	23
6317	23
6318	23
6319	23
6320	23
6321	23
6322	23
6323	23
6324	23
6325	23
6326	23
6327	23
6328	23
6329	23
6330	23
6331	23
6332	23
6333	23
6334	23
6335	23
6336	23
6337	23
6338	23
6339	23
6340	23
6341	23
6342	23
6343	23
6344	23
6345	23
6346	23
6347	23
6348	23
6349	23
6350	23
6351	23
6352	23
6353	23
6354	23
6355	23
6356	23
6357	23
6358	23
6359	23
6360	23
6361	23
6362	23
6363	23
6364	23
6365	23
6366	23
6367	23
6368	23
6369	23
6370	23
6371	23
6372	23
6373	23
6374	23
6375	23
6376	23
6377	23
6378	23
6379	23
6380	23
6381	23
6382	23
6383	23
6384	23
6385	23
6386	23
6387	23
6388	23
6389	23
6390	23
6391	23
6392	23
6393	23
6394	23
6395	23
6396	23
6397	23
6398	23
6399	23
6400	23
6401	23
6402	23
6403	23
6404	23
6405	23
6406	23
6407	23
6408	23
6409	23
6410	23
6411	23
6412	23
6413	23
6414	23
6415	23
6416	23
6417	23
6418	23
6419	23
6420	23
6421	23
6422	23
6423	23
6424	23
6425	23
6426	23
6427	23
6428	23
6429	23
6430	23
6431	23
6432	23
6433	23
6434	23
6435	23
6436	23
6437	23
6438	23
6439	23
6440	23
6441	23
6442	23
6443	23
6444	23
6445	23
6446	23
6447	23
6448	23
6449	23
6450	23
6451	23
6452	23
6453	23
6454	23
6455	23
6456	23
6457	23
6458	23
6459	23
6460	23
6461	23
6462	23
6463	23
6464	23
6465	23
6466	23
6467	23
6468	23
6469	23
6470	23
6471	23
6472	23
6473	23
6474	23
6475	23
6476	23
6477	23
6478	23
6479	23
6480	23
6481	23
6482	23
6483	23
6484	23
6485	23
6486	23
6487	23
6488	23
6489	23
6490	23
6491	23
6492	23
6493	23
6494	23
6495	23
6496	23
6497	23
6498	23
6499	23
6500	23
6501	23
6502	23
6503	23
6504	23
6505	23
6506	23
6507	23
6508	23
6509	23
6510	23
6511	23
6512	23
6513	23
6514	23
6515	23
6516	23
6517	23
6518	23
6519	23
6520	23
6521	23
6522	23
6523	23
6524	23
6525	23
6526	23
6527	23
6528	23
6529	23
6530	23
6531	23
6532	23
6533	23
6534	23
6535	23
6536	23
6537	23
6538	23
6539	23
6540	23
6541	23
6542	23
6543	23
6544	23
6545	23
6546	23
6547	23
6548	23
6549	23
6550	23
6551	23
6552	23
6553	23
6554	23
6555	23
6556	23
6557	23
6558	23
6559	23
6560	23
6561	23
6562	23
6563	23
6564	23
6565	23
6566	23
6567	23
6568	23
6569	23
6570	23
6571	23
6572	23
6573	23
6574	23
6575	23
6576	23
6577	23
6578	23
6579	23
6580	23
6581	23
6582	23
6583	23
6584	23
6585	23
6586	23
6587	23
6588	23
6589	23
6590	23
6591	23
6592	23
6593	23
6594	23
6595	23
6596	23
6597	23
6598	23
6599	23
6600	23
6601	23
6602	23
6603	23
6604	23
6605	23
6606	23
6607	23
6608	23
6609	23
6610	23
6611	23
6612	23
6613	23
6614	23
6615	23
6616	23
6617	23
6618	23
6619	23
6620	23
6621	23
6622	23
6623	23
6624	23
6625	23
6626	23
6627	23
6628	23
6629	23
6630	23
6631	23
6632	23
6633	23
6634	23
6635	23
6636	23
6637	23
6638	23
6639	23
6640	23
6641	23
6642	23
6643	23
6644	23
6645	23
6646	23
6647	23
6648	23
6649	23
6650	23
6651	23
6652	23
6653	23
6654	23
6655	23
6656	23
6657	23
6658	23
6659	23
6660	23
6661	23
6662	23
6663	23
6664	23
6665	23
6666	23
6667	23
6668	23
6669	23
6670	23
6671	23
6672	23
6673	23
6674	23
6675	23
6676	23
6677	23
6678	23
6679	23
6680	23
6681	23
6682	23
6683	23
6684	23
6685	23
6686	23
6687	23
6688	23
6689	23
6690	23
6691	23
6692	23
6693	23
6694	23
6695	23
6696	23
6697	23
6698	23
6699	23
6700	23
6701	23
6702	23
6703	23
6704	23
6705	23
6706	23
6707	23
6708	23
6709	23
6710	23
6711	23
6712	23
6713	23
6714	23
6715	23
6716	23
6717	23
6718	23
6719	23
6720	23
6721	23
6722	23
6723	23
6724	23
6725	23
6726	23
6727	23
6728	23
6729	23
6730	23
6731	23
6732	23
6733	23
6734	23
6735	23
6736	23
6737	23
6738	23
6739	23
6740	23
6741	23
6742	23
6743	23
6744	23
6745	23
6746	23
6747	23
6748	23
6749	23
6750	23
6751	23
6752	23
6753	23
6754	23
6755	23
6756	23
6757	23
6758	23
6759	23
6760	23
6761	23
6762	23
6763	23
6764	23
6765	23
6766	23
6767	23
6768	23
6769	23
6770	23
6771	23
6772	23
6773	23
6774	23
6775	23
6776	23
6777	23
6778	23
6779	23
6780	23
6781	23
6782	23
6783	23
6784	23
6785	23
6786	23
6787	23
6788	23
6789	23
6790	23
6791	23
6792	23
6793	23
6794	23
6795	23
6796	23
6797	23
6798	23
6799	23
6800	23
6801	23
6802	23
6803	23
6804	23
6805	23
6806	23
6807	23
6808	23
6809	23
6810	23
6811	23
6812	23
6813	23
6814	23
6815	23
6816	23
6817	23
6818	23
6819	23
6820	23
6821	23
6822	23
6823	23
6824	23
6825	23
6826	23
6827	23
6828	23
6829	23
6830	23
6831	23
6832	23
6833	23
6834	23
6835	23
6836	23
6837	23
6838	23
6839	23
6840	23
6841	23
6842	23
6843	23
6844	23
6845	23
6846	23
6847	23
6848	23
6849	23
6850	23
6851	23
6852	23
6853	23
6854	23
6855	23
6856	23
6857	23
6858	23
6859	23
6860	23
6861	23
6862	23
6863	23
6864	23
6865	23
6866	23
6867	23
6868	23
6869	23
6870	23
6871	23
6872	23
6873	23
6874	23
6875	23
6876	23
6877	23
6878	23
6879	23
6880	23
6881	23
6882	23
6883	23
6884	23
6885	23
6886	23
6887	23
6888	23
6889	23
6890	23
6891	23
6892	23
6893	23
6894	23
6895	23
6896	23
6897	23
6898	23
6899	23
6900	23
6901	23
6902	23
6903	23
6904	23
6905	23
6906	23
6907	23
6908	23
6909	23
6910	23
6911	23
6912	23
6913	23
6914	23
6915	23
6916	23
6917	23
6918	23
6919	23
6920	23
6921	23
6922	23
6923	23
6924	23
6925	23
6926	23
6927	23
6928	23
6929	23
6930	23
6931	23
6932	23
6933	23
6934	23
6935	23
6936	23
6937	23
6938	23
6939	23
6940	23
6941	23
6942	23
6943	23
6944	23
6945	23
6946	23
6947	23
6948	23
6949	23
6950	23
6951	23
6952	23
6953	23
6954	23
6955	23
6956	23
6957	23
6958	23
6959	23
6960	23
6961	23
6962	23
6963	23
6964	23
6965	23
6966	23
6967	23
6968	23
6969	23
6970	23
6971	23
6972	23
6973	23
6974	23
6975	23
6976	23
6977	23
6978	23
6979	23
6980	23
6981	23
6982	23
6983	23
6984	23
6985	23
6986	23
6987	23
6988	23
6989	23
6990	23
6991	23
6992	23
6993	23
6994	23
6995	23
6996	23
6997	23
6998	23
6999	23
7000	23
7001	23
7002	23
7003	23
7004	23
7005	23
7006	23
7007	23
7008	23
7009	23
7010	23
7011	23
7012	23
7013	23
7014	23
7015	23
7016	23
7017	23
7018	23
7019	23
7020	23
7021	23
7022	23
7023	23
7024	23
7025	23
7026	23
7027	23
7028	23
7029	23
7030	23
7031	23
7032	23
7033	23
7034	23
7035	23
7036	23
7037	23
7038	23
7039	23
7040	23
7041	23
7042	23
7043	23
7044	23
7045	23
7046	23
7047	23
7048	23
7049	23
7050	23
7051	23
7052	23
7053	23
7054	23
7055	23
7056	23
7057	23
7058	23
7059	23
7060	23
7061	23
7062	23
7063	23
7064	23
7065	23
7066	23
7067	23
7068	23
7069	23
7070	23
7071	23
7072	23
7073	23
7074	23
7075	23
7076	23
7077	23
7078	23
7079	23
7080	23
7081	23
7082	23
7083	23
7084	23
7085	23
7086	23
7087	23
7088	23
7089	23
7090	23
7091	23
7092	23
7093	23
7094	23
7095	23
7096	23
7097	23
7098	23
7099	23
7100	23
7101	23
7102	23
7103	23
7104	23
7105	23
7106	23
7107	23
7108	23
7109	23
7110	23
7111	23
7112	23
7113	23
7114	23
7115	23
7116	23
7117	23
7118	23
7119	23
7120	23
7121	23
7122	23
7123	23
7124	23
7125	23
7126	23
7127	23
7128	23
7129	23
7130	23
7131	23
7132	23
7133	23
7134	23
7135	23
7136	23
7137	23
7138	23
7139	23
7140	23
7141	23
7142	23
7143	23
7144	23
7145	23
7146	23
7147	23
7148	23
7149	23
7150	23
7151	23
7152	23
7153	23
7154	23
7155	23
7156	23
7157	23
7158	23
7159	23
7160	23
7161	23
7162	23
7163	23
7164	23
7165	23
7166	23
7167	23
7168	23
7169	23
7170	23
7171	23
7172	23
7173	23
7174	23
7175	23
7176	23
7177	23
7178	23
7179	23
7180	23
7181	23
7182	23
7183	23
7184	23
7185	23
7186	23
7187	23
7188	23
7189	23
7190	23
7191	23
7192	23
7193	23
7194	23
7195	23
7196	23
7197	23
7198	23
7199	23
7200	23
7201	23
7202	23
7203	23
7204	23
7205	23
7206	23
7207	23
7208	23
7209	23
7210	23
7211	23
7212	23
7213	23
7214	23
7215	23
7216	23
7217	23
7218	23
7219	23
7220	23
7221	23
7222	23
7223	23
7224	23
7225	23
7226	23
7227	23
7228	23
7229	23
7230	23
7231	23
7232	23
7233	23
7234	23
7235	23
7236	23
7237	23
7238	23
7239	23
7240	23
7241	23
7242	23
7243	23
7244	23
7245	23
7246	23
7247	23
7248	23
7249	23
7250	23
7251	23
7252	23
7253	23
7254	23
7255	23
7256	23
7257	23
7258	23
7259	23
7260	23
7261	23
7262	23
7263	23
7264	23
7265	23
7266	23
7267	23
7268	23
7269	23
7270	23
7271	23
7272	23
7273	23
7274	23
7275	23
7276	23
7277	23
7278	23
7279	23
7280	23
7281	23
7282	23
7283	23
7284	23
7285	23
7286	23
7287	23
7288	23
7289	23
7290	23
7291	23
7292	23
7293	23
7294	23
7295	23
7296	23
7297	23
7298	23
7299	23
7300	23
7301	23
7302	23
7303	23
7304	23
7305	23
7306	23
7307	23
7308	23
7309	23
7310	23
7311	23
7312	23
7313	23
7314	23
7315	23
7316	23
7317	23
7318	23
7319	23
7320	23
7321	23
7322	23
7323	23
7324	23
7325	23
7326	23
7327	23
7328	23
7329	23
7330	23
7331	23
7332	23
7333	23
7334	23
7335	23
7336	23
7337	23
7338	23
7339	23
7340	23
7341	23
7342	23
7343	23
7344	23
7345	23
7346	23
7347	23
7348	23
7349	23
7350	23
7351	23
7352	23
7353	23
7354	23
7355	23
7356	23
7357	23
7358	23
7359	23
7360	23
7361	23
7362	23
7363	23
7364	23
7365	23
7366	23
7367	23
7368	23
7369	23
7370	23
7371	23
7372	23
7373	23
7374	23
7375	23
7376	23
7377	23
7378	23
7379	23
7380	23
7381	23
7382	23
7383	23
7384	23
7385	23
7386	23
7387	23
7388	23
7389	23
7390	23
7391	23
7392	23
7393	23
7394	23
7395	23
7396	23
7397	23
7398	23
7399	23
7400	23
7401	23
7402	23
7403	23
7404	23
7405	23
7406	23
7407	23
7408	23
7409	23
7410	23
7411	23
7412	23
7413	23
7414	23
7415	23
7416	23
7417	23
7418	23
7419	23
7420	23
7421	23
7422	23
7423	23
7424	23
7425	23
7426	23
7427	23
7428	23
7429	23
7430	23
7431	23
7432	23
7433	23
7434	23
7435	23
7436	23
7437	23
7438	23
7439	23
7440	23
7441	23
7442	23
7443	23
7444	23
7445	23
7446	23
7447	23
7448	23
7449	23
7450	23
7451	23
7452	23
7453	23
7454	23
7455	23
7456	23
7457	23
7458	23
7459	23
7460	23
7461	23
7462	23
7463	23
7464	23
7465	23
7466	23
7467	23
7468	23
7469	23
7470	23
7471	23
7472	23
7473	23
7474	23
7475	23
7476	23
7477	23
7478	23
7479	23
7480	23
7481	23
7482	23
7483	23
7484	23
7485	23
7486	23
7487	23
7488	23
7489	23
7490	23
7491	23
7492	23
7493	23
7494	23
7495	23
7496	23
7497	23
7498	23
7499	23
7500	23
7501	23
7502	23
7503	23
7504	23
7505	23
7506	23
7507	23
7508	23
7509	23
7510	23
7511	23
7512	23
7513	23
7514	23
7515	23
7516	23
7517	23
7518	23
7519	23
7520	23
7521	23
7522	23
7523	23
7524	23
7525	23
7526	23
7527	23
7528	23
7529	23
7530	23
7531	23
7532	23
7533	23
7534	23
7535	23
7536	23
7537	23
7538	23
7539	23
7540	23
7541	23
7542	23
7543	23
7544	23
7545	23
7546	23
7547	23
7548	23
7549	23
7550	23
7551	23
7552	23
7553	23
7554	23
7555	23
7556	23
7557	23
7558	23
7559	23
7560	23
7561	23
7562	23
7563	23
7564	23
7565	23
7566	23
7567	23
7568	23
7569	23
7570	23
7571	23
7572	23
7573	23
7574	23
7575	23
7576	23
7577	23
7578	23
7579	23
7580	23
7581	23
7582	23
7583	23
7584	23
7585	23
7586	23
7587	23
7588	23
7589	23
7590	23
7591	23
7592	23
7593	23
7594	23
7595	23
7596	23
7597	23
7598	23
7599	23
7600	23
7601	23
7602	23
7603	23
7604	23
7605	23
7606	23
7607	23
7608	23
7609	23
7610	23
7611	23
7612	23
7613	23
7614	23
7615	23
7616	23
7617	23
7618	23
7619	23
7620	23
7621	23
7622	23
7623	23
7624	23
7625	23
7626	23
7627	23
7628	23
7629	23
7630	23
7631	23
7632	23
7633	23
7634	23
7635	23
7636	23
7637	23
7638	23
7639	23
7640	23
7641	23
7642	23
7643	23
7644	23
7645	23
7646	23
7647	23
7648	23
7649	23
7650	23
7651	23
7652	23
7653	23
7654	23
7655	23
7656	23
7657	23
7658	23
7659	23
7660	23
7661	23
7662	23
7663	23
7664	23
7665	23
7666	23
7667	23
7668	23
7669	23
7670	23
7671	23
7672	23
7673	23
7674	23
7675	23
7676	23
7677	23
7678	23
7679	23
7680	23
7681	23
7682	23
7683	23
7684	23
7685	23
7686	23
7687	23
7688	23
7689	23
7690	23
7691	23
7692	23
7693	23
7694	23
7695	23
7696	23
7697	23
7698	23
7699	23
7700	23
7701	23
7702	23
7703	23
7704	23
7705	23
7706	23
7707	23
7708	23
7709	23
7710	23
7711	23
7712	23
7713	23
7714	23
7715	23
7716	23
7717	23
7718	23
7719	23
7720	23
7721	23
7722	23
7723	23
7724	23
7725	23
7726	23
7727	23
7728	23
7729	23
7730	23
7731	23
7732	23
7733	23
7734	23
7735	23
7736	23
7737	23
7738	23
7739	23
7740	23
7741	23
7742	23
7743	23
7744	23
7745	23
7746	23
7747	23
7748	23
7749	23
7750	23
7751	23
7752	23
7753	23
7754	23
7755	23
7756	23
7757	23
7758	23
7759	23
7760	23
7761	23
7762	23
7763	23
7764	23
7765	23
7766	23
7767	23
7768	23
7769	23
7770	23
7771	23
7772	23
7773	23
7774	23
7775	23
7776	23
7777	23
7778	23
7779	23
7780	23
7781	23
7782	23
7783	23
7784	23
7785	23
7786	23
7787	23
7788	23
7789	23
7790	23
7791	23
7792	23
7793	23
7794	23
7795	23
7796	23
7797	23
7798	23
7799	23
7800	23
7801	23
7802	23
7803	23
7804	23
7805	23
7806	23
7807	23
7808	23
7809	23
7810	23
7811	23
7812	23
7813	23
7814	23
7815	23
7816	23
7817	23
7818	23
7819	23
7820	23
7821	23
7822	23
7823	23
7824	23
7825	23
7826	23
7827	23
7828	23
7829	23
7830	23
7831	23
7832	23
7833	23
7834	23
7835	23
7836	23
7837	23
7838	23
7839	23
7840	23
7841	23
7842	23
7843	23
7844	23
7845	23
7846	23
7847	23
7848	23
7849	23
7850	23
7851	23
7852	23
7853	23
7854	23
7855	23
7856	23
7857	23
7858	23
7859	23
7860	23
7861	23
7862	23
7863	23
7864	23
7865	23
7866	23
7867	23
7868	23
7869	23
7870	23
7871	23
7872	23
7873	23
7874	23
7875	23
7876	23
7877	23
7878	23
7879	23
7880	23
7881	23
7882	23
7883	23
7884	23
7885	23
7886	23
7887	23
7888	23
7889	23
7890	23
7891	23
7892	23
7893	23
7894	23
7895	23
7896	23
7897	23
7898	23
7899	23
7900	23
7901	23
7902	23
7903	23
7904	23
7905	23
7906	23
7907	23
7908	23
7909	23
7910	23
7911	23
7912	23
7913	23
7914	23
7915	23
7916	23
7917	23
7918	23
7919	23
7920	23
7921	23
7922	23
7923	23
7924	23
7925	23
7926	23
7927	23
7928	23
7929	23
7930	23
7931	23
7932	23
7933	23
7934	23
7935	23
7936	23
7937	23
7938	23
7939	23
7940	23
7941	23
7942	23
7943	23
7944	23
7945	23
7946	23
7947	23
7948	23
7949	23
7950	23
7951	23
7952	23
7953	23
7954	23
7955	23
7956	23
7957	23
7958	23
7959	23
7960	23
7961	23
7962	23
7963	23
7964	23
7965	23
7966	23
7967	23
7968	23
7969	23
7970	23
7971	23
7972	23
7973	23
7974	23
7975	23
7976	23
7977	23
7978	23
7979	23
7980	23
7981	23
7982	23
7983	23
7984	23
7985	23
7986	23
7987	23
7988	23
7989	23
7990	23
7991	23
7992	23
7993	23
7994	23
7995	23
7996	23
7997	23
7998	23
7999	23
8000	23
8001	23
8002	23
8003	23
8004	23
8005	23
8006	23
8007	23
8008	23
8009	23
8010	23
8011	23
8012	23
8013	23
8014	23
8015	23
8016	23
8017	23
8018	23
8019	23
8020	23
8021	23
8022	23
8023	23
8024	23
8025	23
8026	23
8027	23
8028	23
8029	23
8030	23
8031	23
8032	23
8033	23
8034	23
8035	23
8036	23
8037	23
8038	23
8039	23
8040	23
8041	23
8042	23
8043	23
8044	23
8045	23
8046	23
8047	23
8048	23
8049	23
8050	23
8051	23
8052	23
8053	23
8054	23
8055	23
8056	23
8057	23
8058	23
8059	23
8060	23
8061	23
8062	23
8063	23
8064	23
8065	23
8066	23
8067	23
8068	23
8069	23
8070	23
8071	23
8072	23
8073	23
8074	23
8075	23
8076	23
8077	23
8078	23
8079	23
8080	23
8081	23
8082	23
8083	23
8084	23
8085	23
8086	23
8087	23
8088	23
8089	23
8090	23
8091	23
8092	23
8093	23
8094	23
8095	23
8096	23
8097	23
8098	23
8099	23
8100	23
8101	23
8102	23
8103	23
8104	23
8105	23
8106	23
8107	23
8108	23
8109	23
8110	23
8111	23
8112	23
8113	23
8114	23
8115	23
8116	23
8117	23
8118	23
8119	23
8120	23
8121	23
8122	23
8123	23
8124	23
8125	23
8126	23
8127	23
8128	23
8129	23
8130	23
8131	23
8132	23
8133	23
8134	23
8135	23
8136	23
8137	23
8138	23
8139	23
8140	23
8141	23
8142	23
8143	23
8144	23
8145	23
8146	23
8147	23
8148	23
8149	23
8150	23
8151	23
8152	23
8153	23
8154	23
8155	23
8156	23
8157	23
8158	23
8159	23
8160	23
8161	23
8162	23
8163	23
8164	23
8165	23
8166	23
8167	23
8168	23
8169	23
8170	23
8171	23
8172	23
8173	23
8174	23
8175	23
8176	23
8177	23
8178	23
8179	23
8180	23
8181	23
8182	23
8183	23
8184	23
8185	23
8186	23
8187	23
8188	23
8189	23
8190	23
8191	23
8192	23
8193	23
8194	23
8195	23
8196	23
8197	23
8198	23
8199	23
8200	23
8201	23
8202	23
8203	23
8204	23
8205	23
8206	23
8207	23
8208	23
8209	23
8210	23
8211	23
8212	23
8213	23
8214	23
8215	23
8216	23
8217	23
8218	23
8219	23
8220	23
8221	23
8222	23
8223	23
8224	23
8225	23
8226	23
8227	23
8228	23
8229	23
8230	23
8231	23
8232	23
8233	23
8234	23
8235	23
8236	23
8237	23
8238	23
8239	23
8240	23
8241	23
8242	23
8243	23
8244	23
8245	23
8246	23
8247	23
8248	23
8249	23
8250	23
8251	23
8252	23
8253	23
8254	23
8255	23
8256	23
8257	23
8258	23
8259	23
8260	23
8261	23
8262	23
8263	23
8264	23
8265	23
8266	23
8267	23
8268	23
8269	23
8270	23
8271	23
8272	23
8273	23
8274	23
8275	23
8276	23
8277	23
8278	23
8279	23
8280	23
8281	23
8282	23
8283	23
8284	23
8285	23
8286	23
8287	23
8288	23
8289	23
8290	23
8291	23
8292	23
8293	23
8294	23
8295	23
8296	23
8297	23
8298	23
8299	23
8300	23
8301	23
8302	23
8303	23
8304	23
8305	23
8306	23
8307	23
8308	23
8309	23
8310	23
8311	23
8312	23
8313	23
8314	23
8315	23
8316	23
8317	23
8318	23
8319	23
8320	23
8321	23
8322	23
8323	23
8324	23
8325	23
8326	23
8327	23
8328	23
8329	23
8330	23
8331	23
8332	23
8333	23
8334	23
8335	23
8336	23
8337	23
8338	23
8339	23
8340	23
8341	23
8342	23
8343	23
8344	23
8345	23
8346	23
8347	23
8348	23
8349	23
8350	23
8351	23
8352	23
8353	23
8354	23
8355	23
8356	23
8357	23
8358	23
8359	23
8360	23
8361	23
8362	23
8363	23
8364	23
8365	23
8366	23
8367	23
8368	23
8369	23
8370	23
8371	23
8372	23
8373	23
8374	23
8375	23
8376	23
8377	23
8378	23
8379	23
8380	23
8381	23
8382	23
8383	23
8384	23
8385	23
8386	23
8387	23
8388	23
8389	23
8390	23
8391	23
8392	23
8393	23
8394	23
8395	23
8396	23
8397	23
8398	23
8399	23
8400	23
8401	23
8402	23
8403	23
8404	23
8405	23
8406	23
8407	23
8408	23
8409	23
8410	23
8411	23
8412	23
8413	23
8414	23
8415	23
8416	23
8417	23
8418	23
8419	23
8420	23
8421	23
8422	23
8423	23
8424	23
8425	23
8426	23
8427	23
8428	23
8429	23
8430	23
8431	23
8432	23
8433	23
8434	23
8435	23
8436	23
8437	23
8438	23
8439	23
8440	23
8441	23
8442	23
8443	23
8444	23
8445	23
8446	23
8447	23
8448	23
8449	23
8450	23
8451	23
8452	23
8453	23
8454	23
8455	23
8456	23
8457	23
8458	23
8459	23
8460	23
8461	23
8462	23
8463	23
8464	23
8465	23
8466	23
8467	23
8468	23
8469	23
8470	23
8471	23
8472	23
8473	23
8474	23
8475	23
8476	23
8477	23
8478	23
8479	23
8480	23
8481	23
8482	23
8483	23
8484	23
8485	23
8486	23
8487	23
8488	23
8489	23
8490	23
8491	23
8492	23
8493	23
8494	23
8495	23
8496	23
8497	23
8498	23
8499	23
8500	23
8501	23
8502	23
8503	23
8504	23
8505	23
8506	23
8507	23
8508	23
8509	23
8510	23
8511	23
8512	23
8513	23
8514	23
8515	23
8516	23
8517	23
8518	23
8519	23
8520	23
8521	23
8522	23
8523	23
8524	23
8525	23
8526	23
8527	23
8528	23
8529	23
8530	23
8531	23
8532	23
8533	23
8534	23
8535	23
8536	23
8537	23
8538	23
8539	23
8540	23
8541	23
8542	23
8543	23
8544	23
8545	23
8546	23
8547	23
8548	23
8549	23
8550	23
8551	23
8552	23
8553	23
8554	23
8555	23
8556	23
8557	23
8558	23
8559	23
8560	23
8561	23
8562	23
8563	23
8564	23
8565	23
8566	23
8567	23
8568	23
8569	23
8570	23
8571	23
8572	23
8573	23
8574	23
8575	23
8576	23
8577	23
8578	23
8579	23
8580	23
8581	23
8582	23
8583	23
8584	23
8585	23
8586	23
8587	23
8588	23
8589	23
8590	23
8591	23
8592	23
8593	23
8594	23
8595	23
8596	23
8597	23
8598	23
8599	23
8600	23
8601	23
8602	23
8603	23
8604	23
8605	23
8606	23
8607	23
8608	23
8609	23
8610	23
8611	23
8612	23
8613	23
8614	23
8615	23
8616	23
8617	23
8618	23
8619	23
8620	23
8621	23
8622	23
8623	23
8624	23
8625	23
8626	23
8627	23
8628	23
8629	23
8630	23
8631	23
8632	23
8633	23
8634	23
8635	23
8636	23
8637	23
8638	23
8639	23
8640	23
8641	23
8642	23
8643	23
8644	23
8645	23
8646	23
8647	23
8648	23
8649	23
8650	23
8651	23
8652	23
8653	23
8654	23
8655	23
8656	23
8657	23
8658	23
8659	23
8660	23
8661	23
8662	23
8663	23
8664	23
8665	23
8666	23
8667	23
8668	23
8669	23
8670	23
8671	23
8672	23
8673	23
8674	23
8675	23
8676	23
8677	23
8678	23
8679	23
8680	23
8681	23
8682	23
8683	23
8684	23
8685	23
8686	23
8687	23
8688	23
8689	23
8690	23
8691	23
8692	23
8693	23
8694	23
8695	23
8696	23
8697	23
8698	23
8699	23
8700	23
8701	23
8702	23
8703	23
8704	23
8705	23
8706	23
8707	23
8708	23
8709	23
8710	23
8711	23
8712	23
8713	23
8714	23
8715	23
8716	23
8717	23
8718	23
8719	23
8720	23
8721	23
8722	23
8723	23
8724	23
8725	23
8726	23
8727	23
8728	23
8729	23
8730	23
8731	23
8732	23
8733	23
8734	23
8735	23
8736	23
8737	23
8738	23
8739	23
8740	23
8741	23
8742	23
8743	23
8744	23
8745	23
8746	23
8747	23
8748	23
8749	23
8750	23
8751	23
8752	23
8753	23
8754	23
8755	23
8756	23
8757	23
8758	23
8759	23
8760	23
8761	23
8762	23
8763	23
8764	23
8765	23
8766	23
8767	23
8768	23
8769	23
8770	23
8771	23
8772	23
8773	23
8774	23
8775	23
8776	23
8777	23
8778	23
8779	23
8780	23
8781	23
8782	23
8783	23
8784	23
8785	23
8786	23
8787	23
8788	23
8789	23
8790	23
8791	23
8792	23
8793	23
8794	23
8795	23
8796	23
8797	23
8798	23
8799	23
8800	23
8801	23
8802	23
8803	23
8804	23
8805	23
8806	23
8807	23
8808	23
8809	23
8810	23
8811	23
8812	23
8813	23
8814	23
8815	23
8816	23
8817	23
8818	23
8819	23
8820	23
8821	23
8822	23
8823	23
8824	23
8825	23
8826	23
8827	23
8828	23
8829	23
8830	23
8831	23
8832	23
8833	23
8834	23
8835	23
8836	23
8837	23
8838	23
8839	23
8840	23
8841	23
8842	23
8843	23
8844	23
8845	23
8846	23
8847	23
8848	23
8849	23
8850	23
8851	23
8852	23
8853	23
8854	23
8855	23
8856	23
8857	23
8858	23
8859	23
8860	23
8861	23
8862	23
8863	23
8864	23
8865	23
8866	23
8867	23
8868	23
8869	23
8870	23
8871	23
8872	23
8873	23
8874	23
8875	23
8876	23
8877	23
8878	23
8879	23
8880	23
8881	23
8882	23
8883	23
8884	23
8885	23
8886	23
8887	23
8888	23
8889	23
8890	23
8891	23
8892	23
8893	23
8894	23
8895	23
8896	23
8897	23
8898	23
8899	23
8900	23
8901	23
8902	23
8903	23
8904	23
8905	23
8906	23
8907	23
8908	23
8909	23
8910	23
8911	23
8912	23
8913	23
8914	23
8915	23
8916	23
8917	23
8918	23
8919	23
8920	23
8921	23
8922	23
8923	23
8924	23
8925	23
8926	23
8927	23
8928	23
8929	23
8930	23
8931	23
8932	23
8933	23
8934	23
8935	23
8936	23
8937	23
8938	23
8939	23
8940	23
8941	23
8942	23
8943	23
8944	23
8945	23
8946	23
8947	23
8948	23
8949	23
8950	23
8951	23
8952	23
8953	23
8954	23
8955	23
8956	23
8957	23
8958	23
8959	23
8960	23
8961	23
8962	23
8963	23
8964	23
8965	23
8966	23
8967	23
8968	23
8969	23
8970	23
8971	23
8972	23
8973	23
8974	23
8975	23
8976	23
8977	23
8978	23
8979	23
8980	23
8981	23
8982	23
8983	23
8984	23
8985	23
8986	23
8987	23
8988	23
8989	23
8990	23
8991	23
8992	23
8993	23
8994	23
8995	23
8996	23
8997	23
8998	23
8999	23
9000	23
9001	23
9002	23
9003	23
9004	23
9005	23
9006	23
9007	23
9008	23
9009	23
9010	23
9011	23
9012	23
9013	23
9014	23
9015	23
9016	23
9017	23
9018	23
9019	23
9020	23
9021	23
9022	23
9023	23
9024	23
9025	23
9026	23
9027	23
9028	23
9029	23
9030	23
9031	23
9032	23
9033	23
9034	23
9035	23
9036	23
9037	23
9038	23
9039	23
9040	23
9041	23
9042	23
9043	23
9044	23
9045	23
9046	23
9047	23
9048	23
9049	23
9050	23
9051	23
9052	23
9053	23
9054	23
9055	23
9056	23
9057	23
9058	23
9059	23
9060	23
9061	23
9062	23
9063	23
9064	23
9065	23
9066	23
9067	23
9068	23
9069	23
9070	23
9071	23
9072	23
9073	23
9074	23
9075	23
9076	23
9077	23
9078	23
9079	23
9080	23
9081	23
9082	23
9083	23
9084	23
9085	23
9086	23
9087	23
9088	23
9089	23
9090	23
9091	23
9092	23
9093	23
9094	23
9095	23
9096	23
9097	23
9098	23
9099	23
9100	23
9101	23
9102	23
9103	23
9104	23
9105	23
9106	23
9107	23
9108	23
9109	23
9110	23
9111	23
9112	23
9113	23
9114	23
9115	23
9116	23
9117	23
9118	23
9119	23
9120	23
9121	23
9122	23
9123	23
9124	23
9125	23
9126	23
9127	23
9128	23
9129	23
9130	23
9131	23
9132	23
9133	23
9134	23
9135	23
9136	23
9137	23
9138	23
9139	23
9140	23
9141	23
9142	23
9143	23
9144	23
9145	23
9146	23
9147	23
9148	23
9149	23
9150	23
9151	23
9152	23
9153	23
9154	23
9155	23
9156	23
9157	23
9158	23
9159	23
9160	23
9161	23
9162	23
9163	23
9164	23
9165	23
9166	23
9167	23
9168	23
9169	23
9170	23
9171	23
9172	23
9173	23
9174	23
9175	23
9176	23
9177	23
9178	23
9179	23
9180	23
9181	23
9182	23
9183	23
9184	23
9185	23
9186	23
9187	23
9188	23
9189	23
9190	23
9191	23
9192	23
9193	23
9194	23
9195	23
9196	23
9197	23
9198	23
9199	23
9200	23
9201	23
9202	23
9203	23
9204	23
9205	23
9206	23
9207	23
9208	23
9209	23
9210	23
9211	23
9212	23
9213	23
9214	23
9215	23
9216	23
9217	23
9218	23
9219	23
9220	23
9221	23
9222	23
9223	23
9224	23
9225	23
9226	23
9227	23
9228	23
9229	23
9230	23
9231	23
9232	23
9233	23
9234	23
9235	23
9236	23
9237	23
9238	23
9239	23
9240	23
9241	23
9242	23
9243	23
9244	23
9245	23
9246	23
9247	23
9248	23
9249	23
9250	23
9251	23
9252	23
9253	23
9254	23
9255	23
9256	23
9257	23
9258	23
9259	23
9260	23
9261	23
9262	23
9263	23
9264	23
9265	23
9266	23
9267	23
9268	23
9269	23
9270	23
9271	23
9272	23
9273	23
9274	23
9275	23
9276	23
9277	23
9278	23
9279	23
9280	23
9281	23
9282	23
9283	23
9284	23
9285	23
9286	23
9287	23
9288	23
9289	23
9290	23
9291	23
9292	23
9293	23
9294	23
9295	23
9296	23
9297	23
9298	23
9299	23
9300	23
9301	23
9302	23
9303	23
9304	23
9305	23
9306	23
9307	23
9308	23
9309	23
9310	23
9311	23
9312	23
9313	23
9314	23
9315	23
9316	23
9317	23
9318	23
9319	23
9320	23
9321	23
9322	23
9323	23
9324	23
9325	23
9326	23
9327	23
9328	23
9329	23
9330	23
9331	23
9332	23
9333	23
9334	23
9335	23
9336	23
9337	23
9338	23
9339	23
9340	23
9341	23
9342	23
9343	23
9344	23
9345	23
9346	23
9347	23
9348	23
9349	23
9350	23
9351	23
9352	23
9353	23
9354	23
9355	23
9356	23
9357	23
9358	23
9359	23
9360	23
9361	23
9362	23
9363	23
9364	23
9365	23
9366	23
9367	23
9368	23
9369	23
9370	23
9371	23
9372	23
9373	23
9374	23
9375	23
9376	23
9377	23
9378	23
9379	23
9380	23
9381	23
9382	23
9383	23
9384	23
9385	23
9386	23
9387	23
9388	23
9389	23
9390	23
9391	23
9392	23
9393	23
9394	23
9395	23
9396	23
9397	23
9398	23
9399	23
9400	23
9401	23
9402	23
9403	23
9404	23
9405	23
9406	23
9407	23
9408	23
9409	23
9410	23
9411	23
9412	23
9413	23
9414	23
9415	23
9416	23
9417	23
9418	23
9419	23
9420	23
9421	23
9422	23
9423	23
9424	23
9425	23
9426	23
9427	23
9428	23
9429	23
9430	23
9431	23
9432	23
9433	23
9434	23
9435	23
9436	23
9437	23
9438	23
9439	23
9440	23
9441	23
9442	23
9443	23
9444	23
9445	23
9446	23
9447	23
9448	23
9449	23
9450	23
9451	23
9452	23
9453	23
9454	23
9455	23
9456	23
9457	23
9458	23
9459	23
9460	23
9461	23
9462	23
9463	23
9464	23
9465	23
9466	23
9467	23
9468	23
9469	23
9470	23
9471	23
9472	23
9473	23
9474	23
9475	23
9476	23
9477	23
9478	23
9479	23
9480	23
9481	23
9482	23
9483	23
9484	23
9485	23
9486	23
9487	23
9488	23
9489	23
9490	23
9491	23
9492	23
9493	23
9494	23
9495	23
9496	23
9497	23
9498	23
9499	23
9500	23
9501	23
9502	23
9503	23
9504	23
9505	23
9506	23
9507	23
9508	23
9509	23
9510	23
9511	23
9512	23
9513	23
9514	23
9515	23
9516	23
9517	23
9518	23
9519	23
9520	23
9521	23
9522	23
9523	23
9524	23
9525	23
9526	23
9527	23
9528	23
9529	23
9530	23
9531	23
9532	23
9533	23
9534	23
9535	23
9536	23
9537	23
9538	23
9539	23
9540	23
9541	23
9542	23
9543	23
9544	23
9545	23
9546	23
9547	23
9548	23
9549	23
9550	23
9551	23
9552	23
9553	23
9554	23
9555	23
9556	23
9557	23
9558	23
9559	23
9560	23
9561	23
9562	23
9563	23
9564	23
9565	23
9566	23
9567	23
9568	23
9569	23
9570	23
9571	23
9572	23
9573	23
9574	23
9575	23
9576	23
9577	23
9578	23
9579	23
9580	23
9581	23
9582	23
9583	23
9584	23
9585	23
9586	23
9587	23
9588	23
9589	23
9590	23
9591	23
9592	23
9593	23
9594	23
9595	23
9596	23
9597	23
9598	23
9599	23
9600	23
9601	23
9602	23
9603	23
9604	23
9605	23
9606	23
9607	23
9608	23
9609	23
9610	23
9611	23
9612	23
9613	23
9614	23
9615	23
9616	23
9617	23
9618	23
9619	23
9620	23
9621	23
9622	23
9623	23
9624	23
9625	23
9626	23
9627	23
9628	23
9629	23
9630	23
9631	23
9632	23
9633	23
9634	23
9635	23
9636	23
9637	23
9638	23
9639	23
9640	23
9641	23
9642	23
9643	23
9644	23
9645	23
9646	23
9647	23
9648	23
9649	23
9650	23
9651	23
9652	23
9653	23
9654	23
9655	23
9656	23
9657	23
9658	23
9659	23
9660	23
9661	23
9662	23
9663	23
9664	23
9665	23
9666	23
9667	23
9668	23
9669	23
9670	23
9671	23
9672	23
9673	23
9674	23
9675	23
9676	23
9677	23
9678	23
9679	23
9680	23
9681	23
9682	23
9683	23
9684	23
9685	23
9686	23
9687	23
9688	23
9689	23
9690	23
9691	23
9692	23
9693	23
9694	23
9695	23
9696	23
9697	23
9698	23
9699	23
9700	23
9701	23
9702	23
9703	23
9704	23
9705	23
9706	23
9707	23
9708	23
9709	23
9710	23
9711	23
9712	23
9713	23
9714	23
9715	23
9716	23
9717	23
9718	23
9719	23
9720	23
9721	23
9722	23
9723	23
9724	23
9725	23
9726	23
9727	23
9728	23
9729	23
9730	23
9731	23
9732	23
9733	23
9734	23
9735	23
9736	23
9737	23
9738	23
9739	23
9740	23
9741	23
9742	23
9743	23
9744	23
9745	23
9746	23
9747	23
9748	23
9749	23
9750	23
9751	23
9752	23
9753	23
9754	23
9755	23
9756	23
9757	23
9758	23
9759	23
9760	23
9761	23
9762	23
9763	23
9764	23
9765	23
9766	23
9767	23
9768	23
9769	23
9770	23
9771	23
9772	23
9773	23
9774	23
9775	23
9776	23
9777	23
9778	23
9779	23
9780	23
9781	23
9782	23
9783	23
9784	23
9785	23
9786	23
9787	23
9788	23
9789	23
9790	23
9791	23
9792	23
9793	23
9794	23
9795	23
9796	23
9797	23
9798	23
9799	23
9800	23
9801	23
9802	23
9803	23
9804	23
9805	23
9806	23
9807	23
9808	23
9809	23
9810	23
9811	23
9812	23
9813	23
9814	23
9815	23
9816	23
9817	23
9818	23
9819	23
9820	23
9821	23
9822	23
9823	23
9824	23
9825	23
9826	23
9827	23
9828	23
9829	23
9830	23
9831	23
9832	23
9833	23
9834	23
9835	23
9836	23
9837	23
9838	23
9839	23
9840	23
9841	23
9842	23
9843	23
9844	23
9845	23
9846	23
9847	23
9848	23
9849	23
9850	23
9851	23
9852	23
9853	23
9854	23
9855	23
9856	23
9857	23
9858	23
9859	23
9860	23
9861	23
9862	23
9863	23
9864	23
9865	23
9866	23
9867	23
9868	23
9869	23
9870	23
9871	23
9872	23
9873	23
9874	23
9875	23
9876	23
9877	23
9878	23
9879	23
9880	23
9881	23
9882	23
9883	23
9884	23
9885	23
9886	23
9887	23
9888	23
9889	23
9890	23
9891	23
9892	23
9893	23
9894	23
9895	23
9896	23
9897	23
9898	23
9899	23
9900	23
9901	23
9902	23
9903	23
9904	23
9905	23
9906	23
9907	23
9908	23
9909	23
9910	23
9911	23
9912	23
9913	23
9914	23
9915	23
9916	23
9917	23
9918	23
9919	23
9920	23
9921	23
9922	23
9923	23
9924	23
9925	23
9926	23
9927	23
9928	23
9929	23
9930	23
9931	23
9932	23
9933	23
9934	23
9935	23
9936	23
9937	23
9938	23
9939	23
9940	23
9941	23
9942	23
9943	23
9944	23
9945	23
9946	23
9947	23
9948	23
9949	23
9950	23
9951	23
9952	23
9953	23
9954	23
9955	23
9956	23
9957	23
9958	23
9959	23
9960	23
9961	23
9962	23
9963	23
9964	23
9965	23
9966	23
9967	23
9968	23
9969	23
9970	23
9971	23
9972	23
9973	23
9974	23
9975	23
9976	23
9977	23
9978	23
9979	23
9980	23
9981	23
9982	23
9983	23
9984	23
9985	23
9986	23
9987	23
9988	23
9989	23
9990	23
9991	23
9992	23
9993	23
9994	23
9995	23
9996	23
9997	23
9998	23
9999	23
10000	23
10001	23
10002	23
10003	23
10004	23
10005	23
10006	23
10007	23
10008	23
10009	23
10010	23
10011	23
10012	23
10013	23
10014	23
10015	23
10016	23
10017	23
10018	23
10019	23
10020	23
10021	23
10022	23
10023	23
10024	23
10025	23
10026	23
10027	23
10028	23
10029	23
10030	23
10031	23
10032	23
10033	23
10034	23
10035	23
10036	23
10037	23
10038	23
10039	23
10040	23
10041	23
10042	23
10043	23
10044	23
10045	23
10046	23
10047	23
10048	23
10049	23
10050	23
10051	23
10052	23
10053	23
10054	23
10055	23
10056	23
10057	23
10058	23
10059	23
10060	23
10061	23
10062	23
10063	23
10064	23
10065	23
10066	23
10067	23
10068	23
10069	23
10070	23
10071	23
10072	23
10073	23
10074	23
10075	23
10076	23
10077	23
10078	23
10079	23
10080	23
10081	23
10082	23
10083	23
10084	23
10085	23
10086	23
10087	23
10088	23
10089	23
10090	23
10091	23
10092	23
10093	23
10094	23
10095	23
10096	23
10097	23
10098	23
10099	23
10100	23
10101	23
10102	23
10103	23
10104	23
10105	23
10106	23
10107	23
10108	23
10109	23
10110	23
10111	23
10112	23
10113	23
10114	23
10115	23
10116	23
10117	23
10118	23
10119	23
10120	23
10121	23
10122	23
10123	23
10124	23
10125	23
10126	23
10127	23
10128	23
10129	23
10130	23
10131	23
10132	23
10133	23
10134	23
10135	23
10136	23
10137	23
10138	23
10139	23
10140	23
10141	23
10142	23
10143	23
10144	23
10145	23
10146	23
10147	23
10148	23
10149	23
10150	23
10151	23
10152	23
10153	23
10154	23
10155	23
10156	23
10157	23
10158	23
10159	23
10160	23
10161	23
10162	23
10163	23
10164	23
10165	23
10166	23
10167	23
10168	23
10169	23
10170	23
10171	23
10172	23
10173	23
10174	23
10175	23
10176	23
10177	23
10178	23
10179	23
10180	23
10181	23
10182	23
10183	23
10184	23
10185	23
10186	23
10187	23
10188	23
10189	23
10190	23
10191	23
10192	23
10193	23
10194	23
10195	23
10196	23
10197	23
10198	23
10199	23
10200	23
10201	23
10202	23
10203	23
10204	23
10205	23
10206	23
10207	23
10208	23
10209	23
10210	23
10211	23
10212	23
10213	23
10214	23
10215	23
10216	23
10217	23
10218	23
10219	23
10220	23
10221	23
10222	23
10223	23
10224	23
10225	23
10226	23
10227	23
10228	23
10229	23
10230	23
10231	23
10232	23
10233	23
10234	23
10235	23
10236	23
10237	23
10238	23
10239	23
10240	23
10241	23
10242	23
10243	23
10244	23
10245	23
10246	23
10247	23
10248	23
10249	23
10250	23
10251	23
10252	23
10253	23
10254	23
10255	23
10256	23
10257	23
10258	23
10259	23
10260	23
10261	23
10262	23
10263	23
10264	23
10265	23
10266	23
10267	23
10268	23
10269	23
10270	23
10271	23
10272	23
10273	23
10274	23
10275	23
10276	23
10277	23
10278	23
10279	23
10280	23
10281	23
10282	23
10283	23
10284	23
10285	23
10286	23
10287	23
10288	23
10289	23
10290	23
10291	23
10292	23
10293	23
10294	23
10295	23
10296	23
10297	23
10298	23
10299	23
10300	23
10301	23
10302	23
10303	23
10304	23
10305	23
10306	23
10307	23
10308	23
10309	23
10310	23
10311	23
10312	23
10313	23
10314	23
10315	23
10316	23
10317	23
10318	23
10319	23
10320	23
10321	23
10322	23
10323	23
10324	23
10325	23
10326	23
10327	23
10328	23
10329	23
10330	23
10331	23
10332	23
10333	23
10334	23
10335	23
10336	23
10337	23
10338	23
10339	23
10340	23
10341	23
10342	23
10343	23
10344	23
10345	23
10346	23
10347	23
10348	23
10349	23
10350	23
10351	23
10352	23
10353	23
10354	23
10355	23
10356	23
10357	23
10358	23
10359	23
10360	23
10361	23
10362	23
10363	23
10364	23
10365	23
10366	23
10367	23
10368	23
10369	23
10370	23
10371	23
10372	23
10373	23
10374	23
10375	23
10376	23
10377	23
10378	23
10379	23
10380	23
10381	23
10382	23
10383	23
10384	23
10385	23
10386	23
10387	23
10388	23
10389	23
10390	23
10391	23
10392	23
10393	23
10394	23
10395	23
10396	23
10397	23
10398	23
10399	23
10400	23
10401	23
10402	23
10403	23
10404	23
10405	23
10406	23
10407	23
10408	23
10409	23
10410	23
10411	23
10412	23
10413	23
10414	23
10415	23
10416	23
10417	23
10418	23
10419	23
10420	23
10421	23
10422	23
10423	23
10424	23
10425	23
10426	23
10427	23
10428	23
10429	23
10430	23
10431	23
10432	23
10433	23
10434	23
10435	23
10436	23
10437	23
10438	23
10439	23
10440	23
10441	23
10442	23
10443	23
10444	23
10445	23
10446	23
10447	23
10448	23
10449	23
10450	23
10451	23
10452	23
10453	23
10454	23
10455	23
10456	23
10457	23
10458	23
10459	23
10460	23
10461	23
10462	23
10463	23
10464	23
10465	23
10466	23
10467	23
10468	23
10469	23
10470	23
10471	23
10472	23
10473	23
10474	23
10475	23
10476	23
10477	23
10478	23
10479	23
10480	23
10481	23
10482	23
10483	23
10484	23
10485	23
10486	23
10487	23
10488	23
10489	23
10490	23
10491	23
10492	23
10493	23
10494	23
10495	23
10496	23
10497	23
10498	23
10499	23
10500	23
10501	23
10502	23
10503	23
10504	23
10505	23
10506	23
10507	23
10508	23
10509	23
10510	23
10511	23
10512	23
10513	23
10514	23
10515	23
10516	23
10517	23
10518	23
10519	23
10520	23
10521	23
10522	23
10523	23
10524	23
10525	23
10526	23
10527	23
10528	23
10529	23
10530	23
10531	23
10532	23
10533	23
10534	23
10535	23
10536	23
10537	23
10538	23
10539	23
10540	23
10541	23
10542	23
10543	23
10544	23
10545	23
10546	23
10547	23
10548	23
10549	23
10550	23
10551	23
10552	23
10553	23
10554	23
10555	23
10556	23
10557	23
10558	23
10559	23
10560	23
10561	23
10562	23
10563	23
10564	23
10565	23
10566	23
10567	23
10568	23
10569	23
10570	23
10571	23
10572	23
10573	23
10574	23
10575	23
10576	23
10577	23
10578	23
10579	23
10580	23
10581	23
10582	23
10583	23
10584	23
10585	23
10586	23
10587	23
10588	23
10589	23
10590	23
10591	23
10592	23
10593	23
10594	23
10595	23
10596	23
10597	23
10598	23
10599	23
10600	23
10601	23
10602	23
10603	23
10604	23
10605	23
10606	23
10607	23
10608	23
10609	23
10610	23
10611	23
10612	23
10613	23
10614	23
10615	23
10616	23
10617	23
10618	23
10619	23
10620	23
10621	23
10622	23
10623	23
10624	23
10625	23
10626	23
10627	23
10628	23
10629	23
10630	23
10631	23
10632	23
10633	23
10634	23
10635	23
10636	23
10637	23
10638	23
10639	23
10640	23
10641	23
10642	23
10643	23
10644	23
10645	23
10646	23
10647	23
10648	23
10649	23
10650	23
10651	23
10652	23
10653	23
10654	23
10655	23
10656	23
10657	23
10658	23
10659	23
10660	23
10661	23
10662	23
10663	23
10664	23
10665	23
10666	23
10667	23
10668	23
10669	23
10670	23
10671	23
10672	23
10673	23
10674	23
10675	23
10676	23
10677	23
10678	23
10679	23
10680	23
10681	23
10682	23
10683	23
10684	23
10685	23
10686	23
10687	23
10688	23
10689	23
10690	23
10691	23
10692	23
10693	23
10694	23
10695	23
10696	23
10697	23
10698	23
10699	23
10700	23
10701	23
10702	23
10703	23
10704	23
10705	23
10706	23
10707	23
10708	23
10709	23
10710	23
10711	23
10712	23
10713	23
10714	23
10715	23
10716	23
10717	23
10718	23
10719	23
10720	23
10721	23
10722	23
10723	23
10724	23
10725	23
10726	23
10727	23
10728	23
10729	23
10730	23
10731	23
10732	23
10733	23
10734	23
10735	23
10736	23
10737	23
10738	23
10739	23
10740	23
10741	23
10742	23
10743	23
10744	23
10745	23
10746	23
10747	23
10748	23
10749	23
10750	23
10751	23
10752	23
10753	23
10754	23
10755	23
10756	23
10757	23
10758	23
10759	23
10760	23
10761	23
10762	23
10763	23
10764	23
10765	23
10766	23
10767	23
10768	23
10769	23
10770	23
10771	23
10772	23
10773	23
10774	23
10775	23
10776	23
10777	23
10778	23
10779	23
10780	23
10781	23
10782	23
10783	23
10784	23
10785	23
10786	23
10787	23
10788	23
10789	23
10790	23
10791	23
10792	23
10793	23
10794	23
10795	23
10796	23
10797	23
10798	23
10799	23
10800	23
10801	23
10802	23
10803	23
10804	23
10805	23
10806	23
10807	23
10808	23
10809	23
10810	23
10811	23
10812	23
10813	23
10814	23
10815	23
10816	23
10817	23
10818	23
10819	23
10820	23
10821	23
10822	23
10823	23
10824	23
10825	23
10826	23
10827	23
10828	23
10829	23
10830	23
10831	23
10832	23
10833	23
10834	23
10835	23
10836	23
10837	23
10838	23
10839	23
10840	23
10841	23
10842	23
10843	23
10844	23
10845	23
10846	23
10847	23
10848	23
10849	23
10850	23
10851	23
10852	23
10853	23
10854	23
10855	23
10856	23
10857	23
10858	23
10859	23
10860	23
10861	23
10862	23
10863	23
10864	23
10865	23
10866	23
10867	23
10868	23
10869	23
10870	23
10871	23
10872	23
10873	23
10874	23
10875	23
10876	23
10877	23
10878	23
10879	23
10880	23
10881	23
10882	23
10883	23
10884	23
10885	23
10886	23
10887	23
10888	23
10889	23
10890	23
10891	23
10892	23
10893	23
10894	23
10895	23
10896	23
10897	23
10898	23
10899	23
10900	23
10901	23
10902	23
10903	23
10904	23
10905	23
10906	23
10907	23
10908	23
10909	23
10910	23
10911	23
10912	23
10913	23
10914	23
10915	23
10916	23
10917	23
10918	23
10919	23
10920	23
10921	23
10922	23
10923	23
10924	23
10925	23
10926	23
10927	23
10928	23
10929	23
10930	23
10931	23
10932	23
10933	23
10934	23
10935	23
10936	23
10937	23
10938	23
10939	23
10940	23
10941	23
10942	23
10943	23
10944	23
10945	23
10946	23
10947	23
10948	23
10949	23
10950	23
10951	23
10952	23
10953	23
10954	23
10955	23
10956	23
10957	23
10958	23
10959	23
10960	23
10961	23
10962	23
10963	23
10964	23
10965	23
10966	23
10967	23
10968	23
10969	23
10970	23
10971	23
10972	23
10973	23
10974	23
10975	23
10976	23
10977	23
10978	23
10979	23
10980	23
10981	23
10982	23
10983	23
10984	23
10985	23
10986	23
10987	23
10988	23
10989	23
10990	23
10991	23
10992	23
10993	23
10994	23
10995	23
10996	23
10997	23
10998	23
10999	23
11000	23
11001	23
11002	23
11003	23
11004	23
11005	23
11006	23
11007	23
11008	23
11009	23
11010	23
11011	23
11012	23
11013	23
11014	23
11015	23
11016	23
11017	23
11018	23
11019	23
11020	23
11021	23
11022	23
11023	23
11024	23
11025	23
11026	23
11027	23
11028	23
11029	23
11030	23
11031	23
11032	23
11033	23
11034	23
11035	23
11036	23
11037	23
11038	23
11039	23
11040	23
11041	23
11042	23
11043	23
11044	23
11045	23
11046	23
11047	23
11048	23
11049	23
11050	23
11051	23
11052	23
11053	23
11054	23
11055	23
11056	23
11057	23
11058	23
11059	23
11060	23
11061	23
11062	23
11063	23
11064	23
11065	23
11066	23
11067	23
11068	23
11069	23
11070	23
11071	23
11072	23
11073	23
11074	23
11075	23
11076	23
11077	23
11078	23
11079	23
11080	23
11081	23
11082	23
11083	23
11084	23
11085	23
11086	23
11087	23
11088	23
11089	23
11090	23
11091	23
11092	23
11093	23
11094	23
11095	23
11096	23
11097	23
11098	23
11099	23
11100	23
11101	23
11102	23
11103	23
11104	23
11105	23
11106	23
11107	23
11108	23
11109	23
11110	23
11111	23
11112	23
11113	23
11114	23
11115	23
11116	23
11117	23
11118	23
11119	23
11120	23
11121	23
11122	23
11123	23
11124	23
11125	23
11126	23
11127	23
11128	23
11129	23
11130	23
11131	23
11132	23
11133	23
11134	23
11135	23
11136	23
11137	23
11138	23
11139	23
11140	23
11141	23
11142	23
11143	23
11144	23
11145	23
11146	23
11147	23
11148	23
11149	23
11150	23
11151	23
11152	23
11153	23
11154	23
11155	23
11156	23
11157	23
11158	23
11159	23
11160	23
11161	23
11162	23
11163	23
11164	23
11165	23
11166	23
11167	23
11168	23
11169	23
11170	23
11171	23
11172	23
11173	23
11174	23
11175	23
11176	23
11177	23
11178	23
11179	23
11180	23
11181	23
11182	23
11183	23
11184	23
11185	23
11186	23
11187	23
11188	23
11189	23
11190	23
11191	23
11192	23
11193	23
11194	23
11195	23
11196	23
11197	23
11198	23
11199	23
11200	23
11201	23
11202	23
11203	23
11204	23
11205	23
11206	23
11207	23
11208	23
11209	23
11210	23
11211	23
11212	23
11213	23
11214	23
11215	23
11216	23
11217	23
11218	23
11219	23
11220	23
11221	23
11222	23
11223	23
11224	23
11225	23
11226	23
11227	23
11228	23
11229	23
11230	23
11231	23
11232	23
11233	23
11234	23
11235	23
11236	23
11237	23
11238	23
11239	23
11240	23
11241	23
11242	23
11243	23
11244	23
11245	23
11246	23
11247	23
11248	23
11249	23
11250	23
11251	23
11252	23
11253	23
11254	23
11255	23
11256	23
11257	23
11258	23
11259	23
11260	23
11261	23
11262	23
11263	23
11264	23
11265	23
11266	23
11267	23
11268	23
11269	23
11270	23
11271	23
11272	23
11273	23
11274	23
11275	23
11276	23
11277	23
11278	23
11279	23
11280	23
11281	23
11282	23
11283	23
11284	23
11285	23
11286	23
11287	23
11288	23
11289	23
11290	23
11291	23
11292	23
11293	23
11294	23
11295	23
11296	23
11297	23
11298	23
11299	23
11300	23
11301	23
11302	23
11303	23
11304	23
11305	23
11306	23
11307	23
11308	23
11309	23
11310	23
11311	23
11312	23
11313	23
11314	23
11315	23
11316	23
11317	23
11318	23
11319	23
11320	23
11321	23
11322	23
11323	23
11324	23
11325	23
11326	23
11327	23
11328	23
11329	23
11330	23
11331	23
11332	23
11333	23
11334	23
11335	23
11336	23
11337	23
11338	23
11339	23
11340	23
11341	23
11342	23
11343	23
11344	23
11345	23
11346	23
11347	23
11348	23
11349	23
11350	23
11351	23
11352	23
11353	23
11354	23
11355	23
11356	23
11357	23
11358	23
11359	23
11360	23
11361	23
11362	23
11363	23
11364	23
11365	23
11366	23
11367	23
11368	23
11369	23
11370	23
11371	23
11372	23
11373	23
11374	23
11375	23
11376	23
11377	23
11378	23
11379	23
11380	23
11381	23
11382	23
11383	23
11384	23
11385	23
11386	23
11387	23
11388	23
11389	23
11390	23
11391	23
11392	23
11393	23
11394	23
11395	23
11396	23
11397	23
11398	23
11399	23
11400	23
11401	23
11402	23
11403	23
11404	23
11405	23
11406	23
11407	23
11408	23
11409	23
11410	23
11411	23
11412	23
11413	23
11414	23
11415	23
11416	23
11417	23
11418	23
11419	23
11420	23
11421	23
11422	23
11423	23
11424	23
11425	23
11426	23
11427	23
11428	23
11429	23
11430	23
11431	23
11432	23
11433	23
11434	23
11435	23
11436	23
11437	23
11438	23
11439	23
11440	23
11441	23
11442	23
11443	23
11444	23
11445	23
11446	23
11447	23
11448	23
11449	23
11450	23
11451	23
11452	23
11453	23
11454	23
11455	23
11456	23
11457	23
11458	23
11459	23
11460	23
11461	23
11462	23
11463	23
11464	23
11465	23
11466	23
11467	23
11468	23
11469	23
11470	23
11471	23
11472	23
11473	23
11474	23
11475	23
11476	23
11477	23
11478	23
11479	23
11480	23
11481	23
11482	23
11483	23
11484	23
11485	23
11486	23
11487	23
11488	23
11489	23
11490	23
11491	23
11492	23
11493	23
11494	23
11495	23
11496	23
11497	23
11498	23
11499	23
11500	23
11501	23
11502	23
11503	23
11504	23
11505	23
11506	23
11507	23
11508	23
11509	23
11510	23
11511	23
11512	23
11513	23
11514	23
11515	23
11516	23
11517	23
11518	23
11519	23
11520	23
11521	23
11522	23
11523	23
11524	23
11525	23
11526	23
11527	23
11528	23
11529	23
11530	23
11531	23
11532	23
11533	23
11534	23
11535	23
11536	23
11537	23
11538	23
11539	23
11540	23
11541	23
11542	23
11543	23
11544	23
11545	23
11546	23
11547	23
11548	23
11549	23
11550	23
11551	23
11552	23
11553	23
11554	23
11555	23
11556	23
11557	23
11558	23
11559	23
11560	23
11561	23
11562	23
11563	23
11564	23
11565	23
11566	23
11567	23
11568	23
11569	23
11570	23
11571	23
11572	23
11573	23
11574	23
11575	23
11576	23
11577	23
11578	23
11579	23
11580	23
11581	23
11582	23
11583	23
11584	23
11585	23
11586	23
11587	23
11588	23
11589	23
11590	23
11591	23
11592	23
11593	23
11594	23
11595	23
11596	23
11597	23
11598	23
11599	23
11600	23
11601	23
11602	23
11603	23
11604	23
11605	23
11606	23
11607	23
11608	23
11609	23
11610	23
11611	23
11612	23
11613	23
11614	23
11615	23
11616	23
11617	23
11618	23
11619	23
11620	23
11621	23
11622	23
11623	23
11624	23
11625	23
11626	23
11627	23
11628	23
11629	23
11630	23
11631	23
11632	23
11633	23
11634	23
11635	23
11636	23
11637	23
11638	23
11639	23
11640	23
11641	23
11642	23
11643	23
11644	23
11645	23
11646	23
11647	23
11648	23
11649	23
11650	23
11651	23
11652	23
11653	23
11654	23
11655	23
11656	23
11657	23
11658	23
11659	23
11660	23
11661	23
11662	23
11663	23
11664	23
11665	23
11666	23
11667	23
11668	23
11669	23
11670	23
11671	23
11672	23
11673	23
11674	23
11675	23
11676	23
11677	23
11678	23
11679	23
11680	23
11681	23
11682	23
11683	23
11684	23
11685	23
11686	23
11687	23
11688	23
11689	23
11690	23
11691	23
11692	23
11693	23
11694	23
11695	23
11696	23
11697	23
11698	23
11699	23
11700	23
11701	23
11702	23
11703	23
11704	23
11705	23
11706	23
11707	23
11708	23
11709	23
11710	23
11711	23
11712	23
11713	23
11714	23
11715	23
11716	23
11717	23
11718	23
11719	23
11720	23
11721	23
11722	23
11723	23
11724	23
11725	23
11726	23
11727	23
11728	23
11729	23
11730	23
11731	23
11732	23
11733	23
11734	23
11735	23
11736	23
11737	23
11738	23
11739	23
11740	23
11741	23
11742	23
11743	23
11744	23
11745	23
11746	23
11747	23
11748	23
11749	23
11750	23
11751	23
11752	23
11753	23
11754	23
11755	23
11756	23
11757	23
11758	23
11759	23
11760	23
11761	23
11762	23
11763	23
11764	23
11765	23
11766	23
11767	23
11768	23
11769	23
11770	23
11771	23
11772	23
11773	23
11774	23
11775	23
11776	23
11777	23
11778	23
11779	23
11780	23
11781	23
11782	23
11783	23
11784	23
11785	23
11786	23
11787	23
11788	23
11789	23
11790	23
11791	23
11792	23
11793	23
11794	23
11795	23
11796	23
11797	23
11798	23
11799	23
11800	23
11801	23
11802	23
11803	23
11804	23
11805	23
11806	23
11807	23
11808	23
11809	23
11810	23
11811	23
11812	23
11813	23
11814	23
11815	23
11816	23
11817	23
11818	23
11819	23
11820	23
11821	23
11822	23
11823	23
11824	23
11825	23
11826	23
11827	23
11828	23
11829	23
11830	23
11831	23
11832	23
11833	23
11834	23
11835	23
11836	23
11837	23
11838	23
11839	23
11840	23
11841	23
11842	23
11843	23
11844	23
11845	23
11846	23
11847	23
11848	23
11849	23
11850	23
11851	23
11852	23
11853	23
11854	23
11855	23
11856	23
11857	23
11858	23
11859	23
11860	23
11861	23
11862	23
11863	23
11864	23
11865	23
11866	23
11867	23
11868	23
11869	23
11870	23
11871	23
11872	23
11873	23
11874	23
11875	23
11876	23
11877	23
11878	23
11879	23
11880	23
11881	23
11882	23
11883	23
11884	23
11885	23
11886	23
11887	23
11888	23
11889	23
11890	23
11891	23
11892	23
11893	23
11894	23
11895	23
11896	23
11897	23
11898	23
11899	23
11900	23
11901	23
11902	23
11903	23
11904	23
11905	23
11906	23
11907	23
11908	23
11909	23
11910	23
11911	23
11912	23
11913	23
11914	23
11915	23
11916	23
11917	23
11918	23
11919	23
11920	23
11921	23
11922	23
11923	23
11924	23
11925	23
11926	23
11927	23
11928	23
11929	23
11930	23
11931	23
11932	23
11933	23
11934	23
11935	23
11936	23
11937	23
11938	23
11939	23
11940	23
11941	23
11942	23
11943	23
11944	23
11945	23
11946	23
11947	23
11948	23
11949	23
11950	23
11951	23
11952	23
11953	23
11954	23
11955	23
11956	23
11957	23
11958	23
11959	23
11960	23
11961	23
11962	23
11963	23
11964	23
11965	23
11966	23
11967	23
11968	23
11969	23
11970	23
11971	23
11972	23
11973	23
11974	23
11975	23
11976	23
11977	23
11978	23
11979	23
11980	23
11981	23
11982	23
11983	23
11984	23
11985	23
11986	23
11987	23
11988	23
11989	23
11990	23
11991	23
11992	23
11993	23
11994	23
11995	23
11996	23
11997	23
11998	23
11999	23
12000	23
12001	23
12002	23
12003	23
12004	23
12005	23
12006	23
12007	23
12008	23
12009	23
12010	23
12011	23
12012	23
12013	23
12014	23
12015	23
12016	23
12017	23
12018	23
12019	23
12020	23
12021	23
12022	23
12023	23
12024	23
12025	23
12026	23
12027	23
12028	23
12029	23
12030	23
12031	23
12032	23
12033	23
12034	23
12035	23
12036	23
12037	23
12038	23
12039	23
12040	23
12041	23
12042	23
12043	23
12044	23
12045	23
12046	23
12047	23
12048	23
12049	23
12050	23
12051	23
12052	23
12053	23
12054	23
12055	23
12056	23
12057	23
12058	23
12059	23
12060	23
12061	23
12062	23
12063	23
12064	23
12065	23
12066	23
12067	23
12068	23
12069	23
12070	23
12071	23
12072	23
12073	23
12074	23
12075	23
12076	23
12077	23
12078	23
12079	23
12080	23
12081	23
12082	23
12083	23
12084	23
12085	23
12086	23
12087	23
12088	23
12089	23
12090	23
12091	23
12092	23
12093	23
12094	23
12095	23
12096	23
12097	23
12098	23
12099	23
12100	23
12101	23
12102	23
12103	23
12104	23
12105	23
12106	23
12107	23
12108	23
12109	23
12110	23
12111	23
12112	23
12113	23
12114	23
12115	23
12116	23
12117	23
12118	23
12119	23
12120	23
12121	23
12122	23
12123	23
12124	23
12125	23
12126	23
12127	23
12128	23
12129	23
12130	23
12131	23
12132	23
12133	23
12134	23
12135	23
12136	23
12137	23
12138	23
12139	23
12140	23
12141	23
12142	23
12143	23
12144	23
12145	23
12146	23
12147	23
12148	23
12149	23
12150	23
12151	23
12152	23
12153	23
12154	23
12155	23
12156	23
12157	23
12158	23
12159	23
12160	23
12161	23
12162	23
12163	23
12164	23
12165	23
12166	23
12167	23
12168	23
12169	23
12170	23
12171	23
12172	23
12173	23
12174	23
12175	23
12176	23
12177	23
12178	23
12179	23
12180	23
12181	23
12182	23
12183	23
12184	23
12185	23
12186	23
12187	23
12188	23
12189	23
12190	23
12191	23
12192	23
12193	23
12194	23
12195	23
12196	23
12197	23
12198	23
12199	23
12200	23
12201	23
12202	23
12203	23
12204	23
12205	23
12206	23
12207	23
12208	23
12209	23
12210	23
12211	23
12212	23
12213	23
12214	23
12215	23
12216	23
12217	23
12218	23
12219	23
12220	23
12221	23
12222	23
12223	23
12224	23
12225	23
12226	23
12227	23
12228	23
12229	23
12230	23
12231	23
12232	23
12233	23
12234	23
12235	23
12236	23
12237	23
12238	23
12239	23
12240	23
12241	23
12242	23
12243	23
12244	23
12245	23
12246	23
12247	23
12248	23
12249	23
12250	23
12251	23
12252	23
12253	23
12254	23
12255	23
12256	23
12257	23
12258	23
12259	23
12260	23
12261	23
12262	23
12263	23
12264	23
12265	23
12266	23
12267	23
12268	23
12269	23
12270	23
12271	23
12272	23
12273	23
12274	23
12275	23
12276	23
12277	23
12278	23
12279	23
12280	23
12281	23
12282	23
12283	23
12284	23
12285	23
12286	23
12287	23
12288	23
12289	23
12290	23
12291	23
12292	23
12293	23
12294	23
12295	23
12296	23
12297	23
12298	23
12299	23
12300	23
12301	23
12302	23
12303	23
12304	23
12305	23
12306	23
12307	23
12308	23
12309	23
12310	23
12311	23
12312	23
12313	23
12314	23
12315	23
12316	23
12317	23
12318	23
12319	23
12320	23
12321	23
12322	23
12323	23
12324	23
12325	23
12326	23
12327	23
12328	23
12329	23
12330	23
12331	23
12332	23
12333	23
12334	23
12335	23
12336	23
12337	23
12338	23
12339	23
12340	23
12341	23
12342	23
12343	23
12344	23
12345	23
12346	23
12347	23
12348	23
12349	23
12350	23
12351	23
12352	23
12353	23
12354	23
12355	23
12356	23
12357	23
12358	23
12359	23
12360	23
12361	23
12362	23
12363	23
12364	23
12365	23
12366	23
12367	23
12368	23
12369	23
12370	23
12371	23
12372	23
12373	23
12374	23
12375	23
12376	23
12377	23
12378	23
12379	23
12380	23
12381	23
12382	23
12383	23
12384	23
12385	23
12386	23
12387	23
12388	23
12389	23
12390	23
12391	23
12392	23
12393	23
12394	23
12395	23
12396	23
12397	23
12398	23
12399	23
12400	23
12401	23
12402	23
12403	23
12404	23
12405	23
12406	23
12407	23
12408	23
12409	23
12410	23
12411	23
12412	23
12413	23
12414	23
12415	23
12416	23
12417	23
12418	23
12419	23
12420	23
12421	23
12422	23
12423	23
12424	23
12425	23
12426	23
12427	23
12428	23
12429	23
12430	23
12431	23
12432	23
12433	23
12434	23
12435	23
12436	23
12437	23
12438	23
12439	23
12440	23
12441	23
12442	23
12443	23
12444	23
12445	23
12446	23
12447	23
12448	23
12449	23
12450	23
12451	23
12452	23
12453	23
12454	23
12455	23
12456	23
12457	23
12458	23
12459	23
12460	23
12461	23
12462	23
12463	23
12464	23
12465	23
12466	23
12467	23
12468	23
12469	23
12470	23
12471	23
12472	23
12473	23
12474	23
12475	23
12476	23
12477	23
12478	23
12479	23
12480	23
12481	23
12482	23
12483	23
12484	23
12485	23
12486	23
12487	23
12488	23
12489	23
12490	23
12491	23
12492	23
12493	23
12494	23
12495	23
12496	23
12497	23
12498	23
12499	23
12500	23
12501	23
12502	23
12503	23
12504	23
12505	23
12506	23
12507	23
12508	23
12509	23
12510	23
12511	23
12512	23
12513	23
12514	23
12515	23
12516	23
12517	23
12518	23
12519	23
12520	23
12521	23
12522	23
12523	23
12524	23
12525	23
12526	23
12527	23
12528	23
12529	23
12530	23
12531	23
12532	23
12533	23
12534	23
12535	23
12536	23
12537	23
12538	23
12539	23
12540	23
12541	23
12542	23
12543	23
12544	23
12545	23
12546	23
12547	23
12548	23
12549	23
12550	23
12551	23
12552	23
12553	23
12554	23
12555	23
12556	23
12557	23
12558	23
12559	23
12560	23
12561	23
12562	23
12563	23
12564	23
12565	23
12566	23
12567	23
12568	23
12569	23
12570	23
12571	23
12572	23
12573	23
12574	23
12575	23
12576	23
12577	23
12578	23
12579	23
12580	23
12581	23
12582	23
12583	23
12584	23
12585	23
12586	23
12587	23
12588	23
12589	23
12590	23
12591	23
12592	23
12593	23
12594	23
12595	23
12596	23
12597	23
12598	23
12599	23
12600	23
12601	23
12602	23
12603	23
12604	23
12605	23
12606	23
12607	23
12608	23
12609	23
12610	23
12611	23
12612	23
12613	23
12614	23
12615	23
12616	23
12617	23
12618	23
12619	23
12620	23
12621	23
12622	23
12623	23
12624	23
12625	23
12626	23
12627	23
12628	23
12629	23
12630	23
12631	23
12632	23
12633	23
12634	23
12635	23
12636	23
12637	23
12638	23
12639	23
12640	23
12641	23
12642	23
12643	23
12644	23
12645	23
12646	23
12647	23
12648	23
12649	23
12650	23
12651	23
12652	23
12653	23
12654	23
12655	23
12656	23
12657	23
12658	23
12659	23
12660	23
12661	23
12662	23
12663	23
12664	23
12665	23
12666	23
12667	23
12668	23
12669	23
12670	23
12671	23
12672	23
12673	23
12674	23
12675	23
12676	23
12677	23
12678	23
12679	23
12680	23
12681	23
12682	23
12683	23
12684	23
12685	23
12686	23
12687	23
12688	23
12689	23
12690	23
12691	23
12692	23
12693	23
12694	23
12695	23
12696	23
12697	23
12698	23
12699	23
12700	23
12701	23
12702	23
12703	23
12704	23
12705	23
12706	23
12707	23
12708	23
12709	23
12710	23
12711	23
12712	23
12713	23
12714	23
12715	23
12716	23
12717	23
12718	23
12719	23
12720	23
12721	23
12722	23
12723	23
12724	23
12725	23
12726	23
12727	23
12728	23
12729	23
12730	23
12731	23
12732	23
12733	23
12734	23
12735	23
12736	23
12737	23
12738	23
12739	23
12740	23
12741	23
12742	23
12743	23
12744	23
12745	23
12746	23
12747	23
12748	23
12749	23
12750	23
12751	23
12752	23
12753	23
12754	23
12755	23
12756	23
12757	23
12758	23
12759	23
12760	23
12761	23
12762	23
12763	23
12764	23
12765	23
12766	23
12767	23
12768	23
12769	23
12770	23
12771	23
12772	23
12773	23
12774	23
12775	23
12776	23
12777	23
12778	23
12779	23
12780	23
12781	23
12782	23
12783	23
12784	23
12785	23
12786	23
12787	23
12788	23
12789	23
12790	23
12791	23
12792	23
12793	23
12794	23
12795	23
12796	23
12797	23
12798	23
12799	23
12800	23
12801	23
12802	23
12803	23
12804	23
12805	23
12806	23
12807	23
12808	23
12809	23
12810	23
12811	23
12812	23
12813	23
12814	23
12815	23
12816	23
12817	23
12818	23
12819	23
12820	23
12821	23
12822	23
12823	23
12824	23
12825	23
12826	23
12827	23
12828	23
12829	23
12830	23
12831	23
12832	23
12833	23
12834	23
12835	23
12836	23
12837	23
12838	23
12839	23
12840	23
12841	23
12842	23
12843	23
12844	23
12845	23
12846	23
12847	23
12848	23
12849	23
12850	23
12851	23
12852	23
12853	23
12854	23
12855	23
12856	23
12857	23
12858	23
12859	23
12860	23
12861	23
12862	23
12863	23
12864	23
12865	23
12866	23
12867	23
12868	23
12869	23
12870	23
12871	23
12872	23
12873	23
12874	23
12875	23
12876	23
12877	23
12878	23
12879	23
12880	23
12881	23
12882	23
12883	23
12884	23
12885	23
12886	23
12887	23
12888	23
12889	23
12890	23
12891	23
12892	23
12893	23
12894	23
12895	23
12896	23
12897	23
12898	23
12899	23
12900	23
12901	23
12902	23
12903	23
12904	23
12905	23
12906	23
12907	23
12908	23
12909	23
12910	23
12911	23
12912	23
12913	23
12914	23
12915	23
12916	23
12917	23
12918	23
12919	23
12920	23
12921	23
12922	23
12923	23
12924	23
12925	23
12926	23
12927	23
12928	23
12929	23
12930	23
12931	23
12932	23
12933	23
12934	23
12935	23
12936	23
12937	23
12938	23
12939	23
12940	23
12941	23
12942	23
12943	23
12944	23
12945	23
12946	23
12947	23
12948	23
12949	23
12950	23
12951	23
12952	23
12953	23
12954	23
12955	23
12956	23
12957	23
12958	23
12959	23
12960	23
12961	23
12962	23
12963	23
12964	23
12965	23
12966	23
12967	23
12968	23
12969	23
12970	23
12971	23
12972	23
12973	23
12974	23
12975	23
12976	23
12977	23
12978	23
12979	23
12980	23
12981	23
12982	23
12983	23
12984	23
12985	23
12986	23
12987	23
12988	23
12989	23
12990	23
12991	23
12992	23
12993	23
12994	23
12995	23
12996	23
12997	23
12998	23
12999	23
13000	23
13001	23
13002	23
13003	23
13004	23
13005	23
13006	23
13007	23
13008	23
13009	23
13010	23
13011	23
13012	23
13013	23
13014	23
13015	23
13016	23
13017	23
13018	23
13019	23
13020	23
13021	23
13022	23
13023	23
13024	23
13025	23
13026	23
13027	23
13028	23
13029	23
13030	23
13031	23
13032	23
13033	23
13034	23
13035	23
13036	23
13037	23
13038	23
13039	23
13040	23
13041	23
13042	23
13043	23
13044	23
13045	23
13046	23
13047	23
13048	23
13049	23
13050	23
13051	23
13052	23
13053	23
13054	23
13055	23
13056	23
13057	23
13058	23
13059	23
13060	23
13061	23
13062	23
13063	23
13064	23
13065	23
13066	23
13067	23
13068	23
13069	23
13070	23
13071	23
13072	23
13073	23
13074	23
13075	23
13076	23
13077	23
13078	23
13079	23
13080	23
13081	23
13082	23
13083	23
13084	23
13085	23
13086	23
13087	23
13088	23
13089	23
13090	23
13091	23
13092	23
13093	23
13094	23
13095	23
13096	23
13097	23
13098	23
13099	23
13100	23
13101	23
13102	23
13103	23
13104	23
13105	23
13106	23
13107	23
13108	23
13109	23
13110	23
13111	23
13112	23
13113	23
13114	23
13115	23
13116	23
13117	23
13118	23
13119	23
13120	23
13121	23
13122	23
13123	23
13124	23
13125	23
13126	23
13127	23
13128	23
13129	23
13130	23
13131	23
13132	23
13133	23
13134	23
13135	23
13136	23
13137	23
13138	23
13139	23
13140	23
13141	23
13142	23
13143	23
13144	23
13145	23
13146	23
13147	23
13148	23
13149	23
13150	23
13151	23
13152	23
13153	23
13154	23
13155	23
13156	23
13157	23
13158	23
13159	23
13160	23
13161	23
13162	23
13163	23
13164	23
13165	23
13166	23
13167	23
13168	23
13169	23
13170	23
13171	23
13172	23
13173	23
13174	23
13175	23
13176	23
13177	23
13178	23
13179	23
13180	23
13181	23
13182	23
13183	23
13184	23
13185	23
13186	23
13187	23
13188	23
13189	23
13190	23
13191	23
13192	23
13193	23
13194	23
13195	23
13196	23
13197	23
13198	23
13199	23
13200	23
13201	23
13202	23
13203	23
13204	23
13205	23
13206	23
13207	23
13208	23
13209	23
13210	23
13211	23
13212	23
13213	23
13214	23
13215	23
13216	23
13217	23
13218	23
13219	23
13220	23
13221	23
13222	23
13223	23
13224	23
13225	23
13226	23
13227	23
13228	23
13229	23
13230	23
13231	23
13232	23
13233	23
13234	23
13235	23
13236	23
13237	23
13238	23
13239	23
13240	23
13241	23
13242	23
13243	23
13244	23
13245	23
13246	23
13247	23
13248	23
13249	23
13250	23
13251	23
13252	23
13253	23
13254	23
13255	23
13256	23
13257	23
13258	23
13259	23
13260	23
13261	23
13262	23
13263	23
13264	23
13265	23
13266	23
13267	23
13268	23
13269	23
13270	23
13271	23
13272	23
13273	23
13274	23
13275	23
13276	23
13277	23
13278	23
13279	23
13280	23
13281	23
13282	23
13283	23
13284	23
13285	23
13286	23
13287	23
13288	23
13289	23
13290	23
13291	23
13292	23
13293	23
13294	23
13295	23
13296	23
13297	23
13298	23
13299	23
13300	23
13301	23
13302	23
13303	23
13304	23
13305	23
13306	23
13307	23
13308	23
13309	23
13310	23
13311	23
13312	23
13313	23
13314	23
13315	23
13316	23
13317	23
13318	23
13319	23
13320	23
13321	23
13322	23
13323	23
13324	23
13325	23
13326	23
13327	23
13328	23
13329	23
13330	23
13331	23
13332	23
13333	23
13334	23
13335	23
13336	23
13337	23
13338	23
13339	23
13340	23
13341	23
13342	23
13343	23
13344	23
13345	23
13346	23
13347	23
13348	23
13349	23
13350	23
13351	23
13352	23
13353	23
13354	23
13355	23
13356	23
13357	23
13358	23
13359	23
13360	23
13361	23
13362	23
13363	23
13364	23
13365	23
13366	23
13367	23
13368	23
13369	23
13370	23
13371	23
13372	23
13373	23
13374	23
13375	23
13376	23
13377	23
13378	23
13379	23
13380	23
13381	23
13382	23
13383	23
13384	23
13385	23
13386	23
13387	23
13388	23
13389	23
13390	23
13391	23
13392	23
13393	23
13394	23
13395	23
13396	23
13397	23
13398	23
13399	23
13400	23
13401	23
13402	23
13403	23
13404	23
13405	23
13406	23
13407	23
13408	23
13409	23
13410	23
13411	23
13412	23
13413	23
13414	23
13415	23
13416	23
13417	23
13418	23
13419	23
13420	23
13421	23
13422	23
13423	23
13424	23
13425	23
13426	23
13427	23
13428	23
13429	23
13430	23
13431	23
13432	23
13433	23
13434	23
13435	23
13436	23
13437	23
13438	23
13439	23
13440	23
13441	23
13442	23
13443	23
13444	23
13445	23
13446	23
13447	23
13448	23
13449	23
13450	23
13451	23
13452	23
13453	23
13454	23
13455	23
13456	23
13457	23
13458	23
13459	23
13460	23
13461	23
13462	23
13463	23
13464	23
13465	23
13466	23
13467	23
13468	23
13469	23
13470	23
13471	23
13472	23
13473	23
13474	23
13475	23
13476	23
13477	23
13478	23
13479	23
13480	23
13481	23
13482	23
13483	23
13484	23
13485	23
13486	23
13487	23
13488	23
13489	23
13490	23
13491	23
13492	23
13493	23
13494	23
13495	23
13496	23
13497	23
13498	23
13499	23
13500	23
13501	23
13502	23
13503	23
13504	23
13505	23
13506	23
13507	23
13508	23
13509	23
13510	23
13511	23
13512	23
13513	23
13514	23
13515	23
13516	23
13517	23
13518	23
13519	23
13520	23
13521	23
13522	23
13523	23
13524	23
13525	23
13526	23
13527	23
13528	23
13529	23
13530	23
13531	23
13532	23
13533	23
13534	23
13535	23
13536	23
13537	23
13538	23
13539	23
13540	23
13541	23
13542	23
13543	23
13544	23
13545	23
13546	23
13547	23
13548	23
13549	23
13550	23
13551	23
13552	23
13553	23
13554	23
13555	23
13556	23
13557	23
13558	23
13559	23
13560	23
13561	23
13562	23
13563	23
13564	23
13565	23
13566	23
13567	23
13568	23
13569	23
13570	23
13571	23
13572	23
13573	23
13574	23
13575	23
13576	23
13577	23
13578	23
13579	23
13580	23
13581	23
13582	23
13583	23
13584	23
13585	23
13586	23
13587	23
13588	23
13589	23
13590	23
13591	23
13592	23
13593	23
13594	23
13595	23
13596	23
13597	23
13598	23
13599	23
13600	23
13601	23
13602	23
13603	23
13604	23
13605	23
13606	23
13607	23
13608	23
13609	23
13610	23
13611	23
13612	23
13613	23
13614	23
13615	23
13616	23
13617	23
13618	23
13619	23
13620	23
13621	23
13622	23
13623	23
13624	23
13625	23
13626	23
13627	23
13628	23
13629	23
13630	23
13631	23
13632	23
13633	23
13634	23
13635	23
13636	23
13637	23
13638	23
13639	23
13640	23
13641	23
13642	23
13643	23
13644	23
13645	23
13646	23
13647	23
13648	23
13649	23
13650	23
13651	23
13652	23
13653	23
13654	23
13655	23
13656	23
13657	23
13658	23
13659	23
13660	23
13661	23
13662	23
13663	23
13664	23
13665	23
13666	23
13667	23
13668	23
13669	23
13670	23
13671	23
13672	23
13673	23
13674	23
13675	23
13676	23
13677	23
13678	23
13679	23
13680	23
13681	23
13682	23
13683	23
13684	23
13685	23
13686	23
13687	23
13688	23
13689	23
13690	23
13691	23
13692	23
13693	23
13694	23
13695	23
13696	23
13697	23
13698	23
13699	23
13700	23
13701	23
13702	23
13703	23
13704	23
13705	23
13706	23
13707	23
13708	23
13709	23
13710	23
13711	23
13712	23
13713	23
13714	23
13715	23
13716	23
13717	23
13718	23
13719	23
13720	23
13721	23
13722	23
13723	23
13724	23
13725	23
13726	23
13727	23
13728	23
13729	23
13730	23
13731	23
13732	23
13733	23
13734	23
13735	23
13736	23
13737	23
13738	23
13739	23
13740	23
13741	23
13742	23
13743	23
13744	23
13745	23
13746	23
13747	23
13748	23
13749	23
13750	23
13751	23
13752	23
13753	23
13754	23
13755	23
13756	23
13757	23
13758	23
13759	23
13760	23
13761	23
13762	23
13763	23
13764	23
13765	23
13766	23
13767	23
13768	23
13769	23
13770	23
13771	23
13772	23
13773	23
13774	23
13775	23
13776	23
13777	23
13778	23
13779	23
13780	23
13781	23
13782	23
13783	23
13784	23
13785	23
13786	23
13787	23
13788	23
13789	23
13790	23
13791	23
13792	23
13793	23
13794	23
13795	23
13796	23
13797	23
13798	23
13799	23
13800	23
13801	23
13802	23
13803	23
13804	23
13805	23
13806	23
13807	23
13808	23
13809	23
13810	23
13811	23
13812	23
13813	23
13814	23
13815	23
13816	23
13817	23
13818	23
13819	23
13820	23
13821	23
13822	23
13823	23
13824	23
13825	23
13826	23
13827	23
13828	23
13829	23
13830	23
13831	23
13832	23
13833	23
13834	23
13835	23
13836	23
13837	23
13838	23
13839	23
13840	23
13841	23
13842	23
13843	23
13844	23
13845	23
13846	23
13847	23
13848	23
13849	23
13850	23
13851	23
13852	23
13853	23
13854	23
13855	23
13856	23
13857	23
13858	23
13859	23
13860	23
13861	23
13862	23
13863	23
13864	23
13865	23
13866	23
13867	23
13868	23
13869	23
13870	23
13871	23
13872	23
13873	23
13874	23
13875	23
13876	23
13877	23
13878	23
13879	23
13880	23
13881	23
13882	23
13883	23
13884	23
13885	23
13886	23
13887	23
13888	23
13889	23
13890	23
13891	23
13892	23
13893	23
13894	23
13895	23
13896	23
13897	23
13898	23
13899	23
13900	23
13901	23
13902	23
13903	23
13904	23
13905	23
13906	23
13907	23
13908	23
13909	23
13910	23
13911	23
13912	23
13913	23
13914	23
13915	23
13916	23
13917	23
13918	23
13919	23
13920	23
13921	23
13922	23
13923	23
13924	23
13925	23
13926	23
13927	23
13928	23
13929	23
13930	23
13931	23
13932	23
13933	23
13934	23
13935	23
13936	23
13937	23
13938	23
13939	23
13940	23
13941	23
13942	23
13943	23
13944	23
13945	23
13946	23
13947	23
13948	23
13949	23
13950	23
13951	23
13952	23
13953	23
13954	23
13955	23
13956	23
13957	23
13958	23
13959	23
13960	23
13961	23
13962	23
13963	23
13964	23
13965	23
13966	23
13967	23
13968	23
13969	23
13970	23
13971	23
13972	23
13973	23
13974	23
13975	23
13976	23
13977	23
13978	23
13979	23
13980	23
13981	23
13982	23
13983	23
13984	23
13985	23
13986	23
13987	23
13988	23
13989	23
13990	23
13991	23
13992	23
13993	23
13994	23
13995	23
13996	23
13997	23
13998	23
13999	23
14000	23
14001	23
14002	23
14003	23
14004	23
14005	23
14006	23
14007	23
14008	23
14009	23
14010	23
14011	23
14012	23
14013	23
14014	23
14015	23
14016	23
14017	23
14018	23
14019	23
14020	23
14021	23
14022	23
14023	23
14024	23
14025	23
14026	23
14027	23
14028	23
14029	23
14030	23
14031	23
14032	23
14033	23
14034	23
14035	23
14036	23
14037	23
14038	23
14039	23
14040	23
14041	23
14042	23
14043	23
14044	23
14045	23
14046	23
14047	23
14048	23
14049	23
14050	23
14051	23
14052	23
14053	23
14054	23
14055	23
14056	23
14057	23
14058	23
14059	23
14060	23
14061	23
14062	23
14063	23
14064	23
14065	23
14066	23
14067	23
14068	23
14069	23
14070	23
14071	23
14072	23
14073	23
14074	23
14075	23
14076	23
14077	23
14078	23
14079	23
14080	23
14081	23
14082	23
14083	23
14084	23
14085	23
14086	23
14087	23
14088	23
14089	23
14090	23
14091	23
14092	23
14093	23
14094	23
14095	23
14096	23
14097	23
14098	23
14099	23
14100	23
14101	23
14102	23
14103	23
14104	23
14105	23
14106	23
14107	23
14108	23
14109	23
14110	23
14111	23
14112	23
14113	23
14114	23
14115	23
14116	23
14117	23
14118	23
14119	23
14120	23
14121	23
14122	23
14123	23
14124	23
14125	23
14126	23
14127	23
14128	23
14129	23
14130	23
14131	23
14132	23
14133	23
14134	23
14135	23
14136	23
14137	23
14138	23
14139	23
14140	23
14141	23
14142	23
14143	23
14144	23
14145	23
14146	23
14147	23
14148	23
14149	23
14150	23
14151	23
14152	23
14153	23
14154	23
14155	23
14156	23
14157	23
14158	23
14159	23
14160	23
14161	23
14162	23
14163	23
14164	23
14165	23
14166	23
14167	23
14168	23
14169	23
14170	23
14171	23
14172	23
14173	23
14174	23
14175	23
14176	23
14177	23
14178	23
14179	23
14180	23
14181	23
14182	23
14183	23
14184	23
14185	23
14186	23
14187	23
14188	23
14189	23
14190	23
14191	23
14192	23
14193	23
14194	23
14195	23
14196	23
14197	23
14198	23
14199	23
14200	23
14201	23
14202	23
14203	23
14204	23
14205	23
14206	23
14207	23
14208	23
14209	23
14210	23
14211	23
14212	23
14213	23
14214	23
14215	23
14216	23
14217	23
14218	23
14219	23
14220	23
14221	23
14222	23
14223	23
14224	23
14225	23
14226	23
14227	23
14228	23
14229	23
14230	23
14231	23
14232	23
14233	23
14234	23
14235	23
14236	23
14237	23
14238	23
14239	23
14240	23
14241	23
14242	23
14243	23
14244	23
14245	23
14246	23
14247	23
14248	23
14249	23
14250	23
14251	23
14252	23
14253	23
14254	23
14255	23
14256	23
14257	23
14258	23
14259	23
14260	23
14261	23
14262	23
14263	23
14264	23
14265	23
14266	23
14267	23
14268	23
14269	23
14270	23
14271	23
14272	23
14273	23
14274	23
14275	23
14276	23
14277	23
14278	23
14279	23
14280	23
14281	23
14282	23
14283	23
14284	23
14285	23
14286	23
14287	23
14288	23
14289	23
14290	23
14291	23
14292	23
14293	23
14294	23
14295	23
14296	23
14297	23
14298	23
14299	23
14300	23
14301	23
14302	23
14303	23
14304	23
14305	23
14306	23
14307	23
14308	23
14309	23
14310	23
14311	23
14312	23
14313	23
14314	23
14315	23
14316	23
14317	23
14318	23
14319	23
14320	23
14321	23
14322	23
14323	23
14324	23
14325	23
14326	23
14327	23
14328	23
14329	23
14330	23
14331	23
14332	23
14333	23
14334	23
14335	23
14336	23
14337	23
14338	23
14339	23
14340	23
14341	23
14342	23
14343	23
14344	23
14345	23
14346	23
14347	23
14348	23
14349	23
14350	23
14351	23
14352	23
14353	23
14354	23
14355	23
14356	23
14357	23
14358	23
14359	23
14360	23
14361	23
14362	23
14363	23
14364	23
14365	23
14366	23
14367	23
14368	23
14369	23
14370	23
14371	23
14372	23
14373	23
14374	23
14375	23
14376	23
14377	23
14378	23
14379	23
14380	23
14381	23
14382	23
14383	23
14384	23
14385	23
14386	23
14387	23
14388	23
14389	23
14390	23
14391	23
14392	23
14393	23
14394	23
14395	23
14396	23
14397	23
14398	23
14399	23
14400	23
14401	23
14402	23
14403	23
14404	23
14405	23
14406	23
14407	23
14408	23
14409	23
14410	23
14411	23
14412	23
14413	23
14414	23
14415	23
14416	23
14417	23
14418	23
14419	23
14420	23
14421	23
14422	23
14423	23
14424	23
14425	23
14426	23
14427	23
14428	23
14429	23
14430	23
14431	23
14432	23
14433	23
14434	23
14435	23
14436	23
14437	23
14438	23
14439	23
14440	23
14441	23
14442	23
14443	23
14444	23
14445	23
14446	23
14447	23
14448	23
14449	23
14450	23
14451	23
14452	23
14453	23
14454	23
14455	23
14456	23
14457	23
14458	23
14459	23
14460	23
14461	23
14462	23
14463	23
14464	23
14465	23
14466	23
14467	23
14468	23
14469	23
14470	23
14471	23
14472	23
14473	23
14474	23
14475	23
14476	23
14477	23
14478	23
14479	23
14480	23
14481	23
14482	23
14483	23
14484	23
14485	23
14486	23
14487	23
14488	23
14489	23
14490	23
14491	23
14492	23
14493	23
14494	23
14495	23
14496	23
14497	23
14498	23
14499	23
14500	23
14501	23
14502	23
14503	23
14504	23
14505	23
14506	23
14507	23
14508	23
14509	23
14510	23
14511	23
14512	23
14513	23
14514	23
14515	23
14516	23
14517	23
14518	23
14519	23
14520	23
14521	23
14522	23
14523	23
14524	23
14525	23
14526	23
14527	23
14528	23
14529	23
14530	23
14531	23
14532	23
14533	23
14534	23
14535	23
14536	23
14537	23
14538	23
14539	23
14540	23
14541	23
14542	23
14543	23
14544	23
14545	23
14546	23
14547	23
14548	23
14549	23
14550	23
14551	23
14552	23
14553	23
14554	23
14555	23
14556	23
14557	23
14558	23
14559	23
14560	23
14561	23
14562	23
14563	23
14564	23
14565	23
14566	23
14567	23
14568	23
14569	23
14570	23
14571	23
14572	23
14573	23
14574	23
14575	23
14576	23
14577	23
14578	23
14579	23
14580	23
14581	23
14582	23
14583	23
14584	23
14585	23
14586	23
14587	23
14588	23
14589	23
14590	23
14591	23
14592	23
14593	23
14594	23
14595	23
14596	23
14597	23
14598	23
14599	23
14600	23
14601	23
14602	23
14603	23
14604	23
14605	23
14606	23
14607	23
14608	23
14609	23
14610	23
14611	23
14612	23
14613	23
14614	23
14615	23
14616	23
14617	23
14618	23
14619	23
14620	23
14621	23
14622	23
14623	23
14624	23
14625	23
14626	23
14627	23
14628	23
14629	23
14630	23
14631	23
14632	23
14633	23
14634	23
14635	23
14636	23
14637	23
14638	23
14639	23
14640	23
14641	23
14642	23
14643	23
14644	23
14645	23
14646	23
14647	23
14648	23
14649	23
14650	23
14651	23
14652	23
14653	23
14654	23
14655	23
14656	23
14657	23
14658	23
14659	23
14660	23
14661	23
14662	23
14663	23
14664	23
14665	23
14666	23
14667	23
14668	23
14669	23
14670	23
14671	23
14672	23
14673	23
14674	23
14675	23
14676	23
14677	23
14678	23
14679	23
14680	23
14681	23
14682	23
14683	23
14684	23
14685	23
14686	23
14687	23
14688	23
14689	23
14690	23
14691	23
14692	23
14693	23
14694	23
14695	23
14696	23
14697	23
14698	23
14699	23
14700	23
14701	23
14702	23
14703	23
14704	23
14705	23
14706	23
14707	23
14708	23
14709	23
14710	23
14711	23
14712	23
14713	23
14714	23
14715	23
14716	23
14717	23
14718	23
14719	23
14720	23
14721	23
14722	23
14723	23
14724	23
14725	23
14726	23
14727	23
14728	23
14729	23
14730	23
14731	23
14732	23
14733	23
14734	23
14735	23
14736	23
14737	23
14738	23
14739	23
14740	23
14741	23
14742	23
14743	23
14744	23
14745	23
14746	23
14747	23
14748	23
14749	23
14750	23
14751	23
14752	23
14753	23
14754	23
14755	23
14756	23
14757	23
14758	23
14759	23
14760	23
14761	23
14762	23
14763	23
14764	23
14765	23
14766	23
14767	23
14768	23
14769	23
14770	23
14771	23
14772	23
14773	23
14774	23
14775	23
14776	23
14777	23
14778	23
14779	23
14780	23
14781	23
14782	23
14783	23
14784	23
14785	23
14786	23
14787	23
14788	23
14789	23
14790	23
14791	23
14792	23
14793	23
14794	23
14795	23
14796	23
14797	23
14798	23
14799	23
14800	23
14801	23
14802	23
14803	23
14804	23
14805	23
14806	23
14807	23
14808	23
14809	23
14810	23
14811	23
14812	23
14813	23
14814	23
14815	23
14816	23
14817	23
14818	23
14819	23
14820	23
14821	23
14822	23
14823	23
14824	23
14825	23
14826	23
14827	23
14828	23
14829	23
14830	23
14831	23
14832	23
14833	23
14834	23
14835	23
14836	23
14837	23
14838	23
14839	23
14840	23
14841	23
14842	23
14843	23
14844	23
14845	23
14846	23
14847	23
14848	23
14849	23
14850	23
14851	23
14852	23
14853	23
14854	23
14855	23
14856	23
14857	23
14858	23
14859	23
14860	23
14861	23
14862	23
14863	23
14864	23
14865	23
14866	23
14867	23
14868	23
14869	23
14870	23
14871	23
14872	23
14873	23
14874	23
14875	23
14876	23
14877	23
14878	23
14879	23
14880	23
14881	23
14882	23
14883	23
14884	23
14885	23
14886	23
14887	23
14888	23
14889	23
14890	23
14891	23
14892	23
14893	23
14894	23
14895	23
14896	23
14897	23
14898	23
14899	23
14900	23
14901	23
14902	23
14903	23
14904	23
14905	23
14906	23
14907	23
14908	23
14909	23
14910	23
14911	23
14912	23
14913	23
14914	23
14915	23
14916	23
14917	23
14918	23
14919	23
14920	23
14921	23
14922	23
14923	23
14924	23
14925	23
14926	23
14927	23
14928	23
14929	23
14930	23
14931	23
14932	23
14933	23
14934	23
14935	23
14936	23
14937	23
14938	23
14939	23
14940	23
14941	23
14942	23
14943	23
14944	23
14945	23
14946	23
14947	23
14948	23
14949	23
14950	23
14951	23
14952	23
14953	23
14954	23
14955	23
14956	23
14957	23
14958	23
14959	23
14960	23
14961	23
14962	23
14963	23
14964	23
14965	23
14966	23
14967	23
14968	23
14969	23
14970	23
14971	23
14972	23
14973	23
14974	23
14975	23
14976	23
14977	23
14978	23
14979	23
14980	23
14981	23
14982	23
14983	23
14984	23
14985	23
14986	23
14987	23
14988	23
14989	23
14990	23
14991	23
14992	23
14993	23
14994	23
14995	23
14996	23
14997	23
14998	23
14999	23
15000	23
15001	23
15002	23
15003	23
15004	23
15005	23
15006	23
15007	23
15008	23
15009	23
15010	23
15011	23
15012	23
15013	23
15014	23
15015	23
15016	23
15017	23
15018	23
15019	23
15020	23
15021	23
15022	23
15023	23
15024	23
15025	23
15026	23
15027	23
15028	23
15029	23
15030	23
15031	23
15032	23
15033	23
15034	23
15035	23
15036	23
15037	23
15038	23
15039	23
15040	23
15041	23
15042	23
15043	23
15044	23
15045	23
15046	23
15047	23
15048	23
15049	23
15050	23
15051	23
15052	23
15053	23
15054	23
15055	23
15056	23
15057	23
15058	23
15059	23
15060	23
15061	23
15062	23
15063	23
15064	23
15065	23
15066	23
15067	23
15068	23
15069	23
15070	23
15071	23
15072	23
15073	23
15074	23
15075	23
15076	23
15077	23
15078	23
15079	23
15080	23
15081	23
15082	23
15083	23
15084	23
15085	23
15086	23
15087	23
15088	23
15089	23
15090	23
15091	23
15092	23
15093	23
15094	23
15095	23
15096	23
15097	23
15098	23
15099	23
15100	23
15101	23
15102	23
15103	23
15104	23
15105	23
15106	23
15107	23
15108	23
15109	23
15110	23
15111	23
15112	23
15113	23
15114	23
15115	23
15116	23
15117	23
15118	23
15119	23
15120	23
15121	23
15122	23
15123	23
15124	23
15125	23
15126	23
15127	23
15128	23
15129	23
15130	23
15131	23
15132	23
15133	23
15134	23
15135	23
15136	23
15137	23
15138	23
15139	23
15140	23
15141	23
15142	23
15143	23
15144	23
15145	23
15146	23
15147	23
15148	23
15149	23
15150	23
15151	23
15152	23
15153	23
15154	23
15155	23
15156	23
15157	23
15158	23
15159	23
15160	23
15161	23
15162	23
15163	23
15164	23
15165	23
15166	23
15167	23
15168	23
15169	23
15170	23
15171	23
15172	23
15173	23
15174	23
15175	23
15176	23
15177	23
15178	23
15179	23
15180	23
15181	23
15182	23
15183	23
15184	23
15185	23
15186	23
15187	23
15188	23
15189	23
15190	23
15191	23
15192	23
15193	23
15194	23
15195	23
15196	23
15197	23
15198	23
15199	23
15200	23
15201	23
15202	23
15203	23
15204	23
15205	23
15206	23
15207	23
15208	23
15209	23
15210	23
15211	23
15212	23
15213	23
15214	23
15215	23
15216	23
15217	23
15218	23
15219	23
15220	23
15221	23
15222	23
15223	23
15224	23
15225	23
15226	23
15227	23
15228	23
15229	23
15230	23
15231	23
15232	23
15233	23
15234	23
15235	23
15236	23
15237	23
15238	23
15239	23
15240	23
15241	23
15242	23
15243	23
15244	23
15245	23
15246	23
15247	23
15248	23
15249	23
15250	23
15251	23
15252	23
15253	23
15254	23
15255	23
15256	23
15257	23
15258	23
15259	23
15260	23
15261	23
15262	23
15263	23
15264	23
15265	23
15266	23
15267	23
15268	23
15269	23
15270	23
15271	23
15272	23
15273	23
15274	23
15275	23
15276	23
15277	23
15278	23
15279	23
15280	23
15281	23
15282	23
15283	23
15284	23
15285	23
15286	23
15287	23
15288	23
15289	23
15290	23
15291	23
15292	23
15293	23
15294	23
15295	23
15296	23
15297	23
15298	23
15299	23
15300	23
15301	23
15302	23
15303	23
15304	23
15305	23
15306	23
15307	23
15308	23
15309	23
15310	23
15311	23
15312	23
15313	23
15314	23
15315	23
15316	23
15317	23
15318	23
15319	23
15320	23
15321	23
15322	23
15323	23
15324	23
15325	23
15326	23
15327	23
15328	23
15329	23
15330	23
15331	23
15332	23
15333	23
15334	23
15335	23
15336	23
15337	23
15338	23
15339	23
15340	23
15341	23
15342	23
15343	23
15344	23
15345	23
15346	23
15347	23
15348	23
15349	23
15350	23
15351	23
15352	23
15353	23
15354	23
15355	23
15356	23
15357	23
15358	23
15359	23
15360	23
15361	23
15362	23
15363	23
15364	23
15365	23
15366	23
15367	23
15368	23
15369	23
15370	23
15371	23
15372	23
15373	23
15374	23
15375	23
15376	23
15377	23
15378	23
15379	23
15380	23
15381	23
15382	23
15383	23
15384	23
15385	23
15386	23
15387	23
15388	23
15389	23
15390	23
15391	23
15392	23
15393	23
15394	23
15395	23
15396	23
15397	23
15398	23
15399	23
15400	23
15401	23
15402	23
15403	23
15404	23
15405	23
15406	23
15407	23
15408	23
15409	23
15410	23
15411	23
15412	23
15413	23
15414	23
15415	23
15416	23
15417	23
15418	23
15419	23
15420	23
15421	23
15422	23
15423	23
15424	23
15425	23
15426	23
15427	23
15428	23
15429	23
15430	23
15431	23
15432	23
15433	23
15434	23
15435	23
15436	23
15437	23
15438	23
15439	23
15440	23
15441	23
15442	23
15443	23
15444	23
15445	23
15446	23
15447	23
15448	23
15449	23
15450	23
15451	23
15452	23
15453	23
15454	23
15455	23
15456	23
15457	23
15458	23
15459	23
15460	23
15461	23
15462	23
15463	23
15464	23
15465	23
15466	23
15467	23
15468	23
15469	23
15470	23
15471	23
15472	23
15473	23
15474	23
15475	23
15476	23
15477	23
15478	23
15479	23
15480	23
15481	23
15482	23
15483	23
15484	23
15485	23
15486	23
15487	23
15488	23
15489	23
15490	23
15491	23
15492	23
15493	23
15494	23
15495	23
15496	23
15497	23
15498	23
15499	23
15500	23
15501	23
15502	23
15503	23
15504	23
15505	23
15506	23
15507	23
15508	23
15509	23
15510	23
15511	23
15512	23
15513	23
15514	23
15515	23
15516	23
15517	23
15518	23
15519	23
15520	23
15521	23
15522	23
15523	23
15524	23
15525	23
15526	23
15527	23
15528	23
15529	23
15530	23
15531	23
15532	23
15533	23
15534	23
15535	23
15536	23
15537	23
15538	23
15539	23
15540	23
15541	23
15542	23
15543	23
15544	23
15545	23
15546	23
15547	23
15548	23
15549	23
15550	23
15551	23
15552	23
15553	23
15554	23
15555	23
15556	23
15557	23
15558	23
15559	23
15560	23
15561	23
15562	23
15563	23
15564	23
15565	23
15566	23
15567	23
15568	23
15569	23
15570	23
15571	23
15572	23
15573	23
15574	23
15575	23
15576	23
15577	23
15578	23
15579	23
15580	23
15581	23
15582	23
15583	23
15584	23
15585	23
15586	23
15587	23
15588	23
15589	23
15590	23
15591	23
15592	23
15593	23
15594	23
15595	23
15596	23
15597	23
15598	23
15599	23
15600	23
15601	23
15602	23
15603	23
15604	23
15605	23
15606	23
15607	23
15608	23
15609	23
15610	23
15611	23
15612	23
15613	23
15614	23
15615	23
15616	23
15617	23
15618	23
15619	23
15620	23
15621	23
15622	23
15623	23
15624	23
15625	23
15626	23
15627	23
15628	23
15629	23
15630	23
15631	23
15632	23
15633	23
15634	23
15635	23
15636	23
15637	23
15638	23
15639	23
15640	23
15641	23
15642	23
15643	23
15644	23
15645	23
15646	23
15647	23
15648	23
15649	23
15650	23
15651	23
15652	23
15653	23
15654	23
15655	23
15656	23
15657	23
15658	23
15659	23
15660	23
15661	23
15662	23
15663	23
15664	23
15665	23
15666	23
15667	23
15668	23
15669	23
15670	23
15671	23
15672	23
15673	23
15674	23
15675	23
15676	23
15677	23
15678	23
15679	23
15680	23
15681	23
15682	23
15683	23
15684	23
15685	23
15686	23
15687	23
15688	23
15689	23
15690	23
15691	23
15692	23
15693	23
15694	23
15695	23
15696	23
15697	23
15698	23
15699	23
15700	23
15701	23
15702	23
15703	23
15704	23
15705	23
15706	23
15707	23
15708	23
15709	23
15710	23
15711	23
15712	23
15713	23
15714	23
15715	23
15716	23
15717	23
15718	23
15719	23
15720	23
15721	23
15722	23
15723	23
15724	23
15725	23
15726	23
15727	23
15728	23
15729	23
15730	23
15731	23
15732	23
15733	23
15734	23
15735	23
15736	23
15737	23
15738	23
15739	23
15740	23
15741	23
15742	23
15743	23
15744	23
15745	23
15746	23
15747	23
15748	23
15749	23
15750	23
15751	23
15752	23
15753	23
15754	23
15755	23
15756	23
15757	23
15758	23
15759	23
15760	23
15761	23
15762	23
15763	23
15764	23
15765	23
15766	23
15767	23
15768	23
15769	23
15770	23
15771	23
15772	23
15773	23
15774	23
15775	23
15776	23
15777	23
15778	23
15779	23
15780	23
15781	23
15782	23
15783	23
15784	23
15785	23
15786	23
15787	23
15788	23
15789	23
15790	23
15791	23
15792	23
15793	23
15794	23
15795	23
15796	23
15797	23
15798	23
15799	23
15800	23
15801	23
15802	23
15803	23
15804	23
15805	23
15806	23
15807	23
15808	23
15809	23
15810	23
15811	23
15812	23
15813	23
15814	23
15815	23
15816	23
15817	23
15818	23
15819	23
15820	23
15821	23
15822	23
15823	23
15824	23
15825	23
15826	23
15827	23
15828	23
15829	23
15830	23
15831	23
15832	23
15833	23
15834	23
15835	23
15836	23
15837	23
15838	23
15839	23
15840	23
15841	23
15842	23
15843	23
15844	23
15845	23
15846	23
15847	23
15848	23
15849	23
15850	23
15851	23
15852	23
15853	23
15854	23
15855	23
15856	23
15857	23
15858	23
15859	23
15860	23
15861	23
15862	23
15863	23
15864	23
15865	23
15866	23
15867	23
15868	23
15869	23
15870	23
15871	23
15872	23
15873	23
15874	23
15875	23
15876	23
15877	23
15878	23
15879	23
15880	23
15881	23
15882	23
15883	23
15884	23
15885	23
15886	23
15887	23
15888	23
15889	23
15890	23
15891	23
15892	23
15893	23
15894	23
15895	23
15896	23
15897	23
15898	23
15899	23
15900	23
15901	23
15902	23
15903	23
15904	23
15905	23
15906	23
15907	23
15908	23
15909	23
15910	23
15911	23
15912	23
15913	23
15914	23
15915	23
15916	23
15917	23
15918	23
15919	23
15920	23
15921	23
15922	23
15923	23
15924	23
15925	23
15926	23
15927	23
15928	23
15929	23
15930	23
15931	23
15932	23
15933	23
15934	23
15935	23
15936	23
15937	23
15938	23
15939	23
15940	23
15941	23
15942	23
15943	23
15944	23
15945	23
15946	23
15947	23
15948	23
15949	23
15950	23
15951	23
15952	23
15953	23
15954	23
15955	23
15956	23
15957	23
15958	23
15959	23
15960	23
15961	23
15962	23
15963	23
15964	23
15965	23
15966	23
15967	23
15968	23
15969	23
15970	23
15971	23
15972	23
15973	23
15974	23
15975	23
15976	23
15977	23
15978	23
15979	23
15980	23
15981	23
15982	23
15983	23
15984	23
15985	23
15986	23
15987	23
15988	23
15989	23
15990	23
15991	23
15992	23
15993	23
15994	23
15995	23
15996	23
15997	23
15998	23
15999	23
16000	23
16001	23
16002	23
16003	23
16004	23
16005	23
16006	23
16007	23
16008	23
16009	23
16010	23
16011	23
16012	23
16013	23
16014	23
16015	23
16016	23
16017	23
16018	23
16019	23
16020	23
16021	23
16022	23
16023	23
16024	23
16025	23
16026	23
16027	23
16028	23
16029	23
16030	23
16031	23
16032	23
16033	23
16034	23
16035	23
16036	23
16037	23
16038	23
16039	23
16040	23
16041	23
16042	23
16043	23
16044	23
16045	23
16046	23
16047	23
16048	23
16049	23
16050	23
16051	24
16052	24
16053	24
16054	24
16055	24
16056	24
16057	24
16058	24
16059	24
16060	24
16061	24
16062	24
16063	24
16064	24
16065	24
16066	24
16067	24
16068	24
16069	24
16070	24
16071	24
16072	24
16073	24
16074	24
16075	24
16076	24
16077	24
16078	24
16079	24
16080	24
16081	24
16082	24
16083	24
16084	24
16085	24
16086	24
16087	24
16088	24
16089	24
16090	24
16091	24
16092	24
16093	24
16094	24
16095	24
16096	24
16097	24
16098	24
16099	24
16100	24
16101	24
16102	24
16103	24
16104	24
16105	24
16106	24
16107	24
16108	24
16109	24
16110	24
16111	24
16112	24
16113	24
16114	24
16115	24
16116	24
16117	24
16118	24
16119	24
16120	24
16121	24
16122	24
16123	24
16124	24
16125	24
16126	24
16127	24
16128	24
16129	24
16130	24
16131	24
16132	24
16133	24
16134	24
16135	24
16136	24
16137	24
16138	24
16139	24
16140	24
16141	24
16142	24
16143	24
16144	24
16145	24
16146	24
16147	24
16148	24
16149	24
16150	24
16151	24
16152	24
16153	24
16154	24
16155	24
16156	24
16157	24
16158	24
16159	24
16160	24
16161	24
16162	24
16163	24
16164	24
16165	24
16166	24
16167	24
16168	24
16169	24
16170	24
16171	24
16172	24
16173	24
16174	24
16175	24
16176	24
16177	24
16178	24
16179	24
16180	24
16181	24
16182	24
16183	24
16184	24
16185	24
16186	24
16187	24
16188	24
16189	24
16190	24
16191	24
16192	24
16193	24
16194	24
16195	24
16196	24
16197	24
16198	24
16199	24
16200	24
16201	24
16202	24
16203	24
16204	24
16205	24
16206	24
16207	24
16208	24
16209	24
16210	24
16211	24
16212	24
16213	24
16214	24
16215	24
16216	24
16217	24
16218	24
16219	24
16220	24
16221	24
16222	24
16223	24
16224	24
16225	24
16226	24
16227	24
16228	24
16229	24
16230	24
16231	24
16232	24
16233	24
16234	24
16235	24
16236	24
16237	24
16238	24
16239	24
16240	24
16241	24
16242	24
16243	24
16244	24
16245	24
16246	24
16247	24
16248	24
16249	24
16250	24
16251	24
16252	24
16253	24
16254	24
16255	24
16256	24
16257	24
16258	24
16259	24
16260	24
16261	24
16262	24
16263	24
16264	24
16265	24
16266	24
16267	24
16268	24
16269	24
16270	24
16271	24
16272	24
16273	24
16274	24
16275	24
16276	24
16277	24
16278	24
16279	24
16280	24
16281	24
16282	24
16283	24
16284	24
16285	24
16286	24
16287	24
16288	24
16289	24
16290	24
16291	24
16292	24
16293	24
16294	24
16295	24
16296	24
16297	24
16298	24
16299	24
16300	24
16301	24
16302	24
16303	24
16304	24
16305	24
16306	24
16307	24
16308	24
16309	24
16310	24
16311	24
16312	24
16313	24
16314	24
16315	24
16316	24
16317	24
16318	24
16319	24
16320	24
16321	24
16322	24
16323	24
16324	24
16325	24
16326	24
16327	24
16328	24
16329	24
16330	24
16331	24
16332	24
16333	24
16334	24
16335	24
16336	24
16337	24
16338	24
16339	24
16340	24
16341	24
16342	24
16343	24
16344	24
16345	24
16346	24
16347	24
16348	24
16349	24
16350	24
16351	24
16352	24
16353	24
16354	24
16355	24
16356	24
16357	24
16358	24
16359	24
16360	24
16361	24
16362	24
16363	24
16364	24
16365	24
16366	24
16367	24
16368	24
16369	24
16370	24
16371	24
16372	24
16373	24
16374	24
16375	24
16376	24
16377	24
16378	24
16379	24
16380	24
16381	24
16382	24
16383	24
16384	24
16385	24
16386	24
16387	24
16388	24
16389	24
16390	24
16391	24
16392	24
16393	24
16394	24
16395	24
16396	24
16397	24
16398	24
16399	24
16400	24
16401	24
16402	24
16403	24
16404	24
16405	24
16406	24
16407	24
16408	24
16409	24
16410	24
16411	24
16412	24
16413	24
16414	24
16415	24
16416	24
16417	24
16418	24
16419	24
16420	24
16421	24
16422	24
16423	24
16424	24
16425	24
16426	24
16427	24
16428	24
16429	24
16430	24
16431	24
16432	24
16433	24
16434	24
16435	24
16436	24
16437	24
16438	24
16439	24
16440	24
16441	24
16442	24
16443	24
16444	24
16445	24
16446	24
16447	24
16448	24
16449	24
16450	24
16451	24
16452	24
16453	24
16454	24
16455	24
16456	24
16457	24
16458	24
16459	24
16460	24
16461	24
16462	24
16463	24
16464	24
16465	24
16466	24
16467	24
16468	24
16469	24
16470	24
16471	24
16472	24
16473	24
16474	24
16475	24
16476	24
16477	24
16478	24
16479	24
16480	24
16481	24
16482	24
16483	24
16484	24
16485	24
16486	24
16487	24
16488	24
16489	24
16490	24
16491	24
16492	24
16493	24
16494	24
16495	24
16496	24
16497	24
16498	24
16499	24
16500	24
16501	24
16502	24
16503	24
16504	24
16505	24
16506	24
16507	24
16508	24
16509	24
16510	24
16511	24
16512	24
16513	24
16514	24
16515	24
16516	24
16517	24
16518	24
16519	24
16520	24
16521	24
16522	24
16523	24
16524	24
16525	24
16526	24
16527	24
16528	24
16529	24
16530	24
16531	24
16532	24
16533	24
16534	24
16535	24
16536	24
16537	24
16538	24
16539	24
16540	24
16541	24
16542	24
16543	24
16544	24
16545	24
16546	24
16547	24
16548	24
16549	24
16550	24
16551	24
16552	24
16553	24
16554	24
16555	24
16556	24
16557	24
16558	24
16559	24
16560	24
16561	24
16562	24
16563	24
16564	24
16565	24
16566	24
16567	24
16568	24
16569	24
16570	24
16571	24
16572	24
16573	24
16574	24
16575	24
16576	24
16577	24
16578	24
16579	24
16580	24
16581	24
16582	24
16583	24
16584	24
16585	24
16586	24
16587	24
16588	24
16589	24
16590	24
16591	24
16592	24
16593	24
16594	24
16595	24
16596	24
16597	24
16598	24
16599	24
16600	24
16601	24
16602	24
16603	24
16604	24
16605	24
16606	24
16607	24
16608	24
16609	24
16610	24
16611	24
16612	24
16613	24
16614	24
16615	24
16616	24
16617	24
16618	24
16619	24
16620	24
16621	24
16622	24
16623	24
16624	24
16625	24
16626	24
16627	24
16628	24
16629	24
16630	24
16631	24
16632	24
16633	24
16634	24
16635	24
16636	24
16637	24
16638	24
16639	24
16640	24
16641	24
16642	24
16643	24
16644	24
16645	24
16646	24
16647	24
16648	24
16649	24
16650	24
16651	24
16652	24
16653	24
16654	24
16655	24
16656	24
16657	24
16658	24
16659	24
16660	24
16661	24
16662	24
16663	24
16664	24
16665	24
16666	24
16667	24
16668	24
16669	24
16670	24
16671	24
16672	24
16673	24
16674	24
16675	24
16676	24
16677	24
16678	24
16679	24
16680	24
16681	24
16682	24
16683	24
16684	24
16685	24
16686	24
16687	24
16688	24
16689	24
16690	24
16691	24
16692	24
16693	24
16694	24
16695	24
16696	24
16697	24
16698	24
16699	24
16700	24
16701	24
16702	24
16703	24
16704	24
16705	24
16706	24
16707	24
16708	24
16709	24
16710	24
16711	24
16712	24
16713	24
16714	24
16715	24
16716	24
16717	24
16718	24
16719	24
16720	24
16721	24
16722	24
16723	24
16724	24
16725	24
16726	24
16727	24
16728	24
16729	24
16730	24
16731	24
16732	24
16733	24
16734	24
16735	24
16736	24
16737	24
16738	24
16739	24
16740	24
16741	24
16742	24
16743	24
16744	24
16745	24
16746	24
16747	24
16748	24
16749	24
16750	24
16751	24
16752	24
16753	24
16754	24
16755	24
16756	24
16757	24
16758	24
16759	24
16760	24
16761	24
16762	24
16763	24
16764	24
16765	24
16766	24
16767	24
16768	24
16769	24
16770	24
16771	24
16772	24
16773	24
16774	24
16775	24
16776	24
16777	24
16778	24
16779	24
16780	24
16781	24
16782	24
16783	24
16784	24
16785	24
16786	24
16787	24
16788	24
16789	24
16790	24
16791	24
16792	24
16793	24
16794	24
16795	24
16796	24
16797	24
16798	24
16799	24
16800	24
16801	24
16802	24
16803	24
16804	24
16805	24
16806	24
16807	24
16808	24
16809	24
16810	24
16811	24
16812	24
16813	24
16814	24
16815	24
16816	24
16817	24
16818	24
16819	24
16820	24
16821	24
16822	24
16823	24
16824	24
16825	24
16826	24
16827	24
16828	24
16829	24
16830	24
16831	24
16832	24
16833	24
16834	24
16835	24
16836	24
16837	24
16838	24
16839	24
16840	24
16841	24
16842	24
16843	24
16844	24
16845	24
16846	24
16847	24
16848	24
16849	24
16850	24
16851	24
16852	24
16853	24
16854	24
16855	24
16856	24
16857	24
16858	24
16859	24
16860	24
16861	24
16862	24
16863	24
16864	24
16865	24
16866	24
16867	24
16868	24
16869	24
16870	24
16871	24
16872	24
16873	24
16874	24
16875	24
16876	24
16877	24
16878	24
16879	24
16880	24
16881	24
16882	24
16883	24
16884	24
16885	24
16886	24
16887	24
16888	24
16889	24
16890	24
16891	24
16892	24
16893	24
16894	24
16895	24
16896	24
16897	24
16898	24
16899	24
16900	24
16901	24
16902	24
16903	24
16904	24
16905	24
16906	24
16907	24
16908	24
16909	24
16910	24
16911	24
16912	24
16913	24
16914	24
16915	24
16916	24
16917	24
16918	24
16919	24
16920	24
16921	24
16922	24
16923	24
16924	24
16925	24
16926	24
16927	24
16928	24
16929	24
16930	24
16931	24
16932	24
16933	24
16934	24
16935	24
16936	24
16937	24
16938	24
16939	24
16940	24
16941	24
16942	24
16943	24
16944	24
16945	24
16946	24
16947	24
16948	24
16949	24
16950	24
16951	24
16952	24
16953	24
16954	24
16955	24
16956	24
16957	24
16958	24
16959	24
16960	24
16961	24
16962	24
16963	24
16964	24
16965	24
16966	24
16967	24
16968	24
16969	24
16970	24
16971	24
16972	24
16973	24
16974	24
16975	24
16976	24
16977	24
16978	24
16979	24
16980	24
16981	24
16982	24
16983	24
16984	24
16985	24
16986	24
16987	24
16988	24
16989	24
16990	24
16991	24
16992	24
16993	24
16994	24
16995	24
16996	24
16997	24
16998	24
16999	24
17000	24
17001	24
17002	24
17003	24
17004	24
17005	24
17006	24
17007	24
17008	24
17009	24
17010	24
17011	24
17012	24
17013	24
17014	24
17015	24
17016	24
17017	24
17018	24
17019	24
17020	24
17021	24
17022	24
17023	24
17024	24
17025	24
17026	24
17027	24
17028	24
17029	24
17030	24
17031	24
17032	24
17033	24
17034	24
17035	24
17036	24
17037	24
17038	24
17039	24
17040	24
17041	24
17042	24
17043	24
17044	24
17045	24
17046	24
17047	24
17048	24
17049	24
17050	24
17051	24
17052	24
17053	24
17054	24
17055	24
17056	24
17057	24
17058	24
17059	24
17060	24
17061	24
17062	24
17063	24
17064	24
17065	24
17066	24
17067	24
17068	24
17069	24
17070	24
17071	24
17072	24
17073	24
17074	24
17075	24
17076	24
17077	24
17078	24
17079	24
17080	24
17081	24
17082	24
17083	24
17084	24
17085	24
17086	24
17087	24
17088	24
17089	24
17090	24
17091	24
17092	24
17093	24
17094	24
17095	24
17096	24
17097	24
17098	24
17099	24
17100	24
17101	24
17102	24
17103	24
17104	24
17105	24
17106	24
17107	24
17108	24
17109	24
17110	24
17111	24
17112	24
17113	24
17114	24
17115	24
17116	24
17117	24
17118	24
17119	24
17120	24
17121	24
17122	24
17123	24
17124	24
17125	24
17126	24
17127	24
17128	24
17129	24
17130	24
17131	24
17132	24
17133	24
17134	24
17135	24
17136	24
17137	24
17138	24
17139	24
17140	24
17141	24
17142	24
17143	24
17144	24
17145	24
17146	24
17147	24
17148	24
17149	24
17150	24
17151	24
17152	24
17153	24
17154	24
17155	24
17156	24
17157	24
17158	24
17159	24
17160	24
17161	24
17162	24
17163	24
17164	24
17165	24
17166	24
17167	24
17168	24
17169	24
17170	24
17171	24
17172	24
17173	24
17174	24
17175	24
17176	24
17177	24
17178	24
17179	24
17180	24
17181	24
17182	24
17183	24
17184	24
17185	24
17186	24
17187	24
17188	24
17189	24
17190	24
17191	24
17192	24
17193	24
17194	24
17195	24
17196	24
17197	24
17198	24
17199	24
17200	24
17201	24
17202	24
17203	24
17204	24
17205	24
17206	24
17207	24
17208	24
17209	24
17210	24
17211	24
17212	24
17213	24
17214	24
17215	24
17216	24
17217	24
17218	24
17219	24
17220	24
17221	24
17222	24
17223	24
17224	24
17225	24
17226	24
17227	24
17228	24
17229	24
17230	24
17231	24
17232	24
17233	24
17234	24
17235	24
17236	24
17237	24
17238	24
17239	24
17240	24
17241	24
17242	24
17243	24
17244	24
17245	24
17246	24
17247	24
17248	24
17249	24
17250	24
17251	24
17252	24
17253	24
17254	24
17255	24
17256	24
17257	24
17258	24
17259	24
17260	24
17261	24
17262	24
17263	24
17264	24
17265	24
17266	24
17267	24
17268	24
17269	24
17270	24
17271	24
17272	24
17273	24
17274	24
17275	24
17276	24
17277	24
17278	24
17279	24
17280	24
17281	24
17282	24
17283	24
17284	24
17285	24
17286	24
17287	24
17288	24
17289	24
17290	24
17291	24
17292	24
17293	24
17294	24
17295	24
17296	24
17297	24
17298	24
17299	24
17300	24
17301	24
17302	24
17303	24
17304	24
17305	24
17306	24
17307	24
17308	24
17309	24
17310	24
17311	24
17312	24
17313	24
17314	24
17315	24
17316	24
17317	24
17318	24
17319	24
17320	24
17321	24
17322	24
17323	24
17324	24
17325	24
17326	24
17327	24
17328	24
17329	24
17330	24
17331	24
17332	24
17333	24
17334	24
17335	24
17336	24
17337	24
17338	24
17339	24
17340	24
17341	24
17342	24
17343	24
17344	24
17345	24
17346	24
17347	24
17348	24
17349	24
17350	24
17351	24
17352	24
17353	24
17354	24
17355	24
17356	24
17357	24
17358	24
17359	24
17360	24
17361	24
17362	24
17363	24
17364	24
17365	24
17366	24
17367	24
17368	24
17369	24
17370	24
17371	24
17372	24
17373	24
17374	24
17375	24
17376	24
17377	24
17378	24
17379	24
17380	24
17381	24
17382	24
17383	24
17384	24
17385	24
17386	24
17387	24
17388	24
17389	24
17390	24
17391	24
17392	24
17393	24
17394	24
17395	24
17396	24
17397	24
17398	24
17399	24
17400	24
17401	24
17402	24
17403	24
17404	24
17405	24
17406	24
17407	24
17408	24
17409	24
17410	24
17411	24
17412	24
17413	24
17414	24
17415	24
17416	24
17417	24
17418	24
17419	24
17420	24
17421	24
17422	24
17423	24
17424	24
17425	24
17426	24
17427	24
17428	24
17429	24
17430	24
17431	24
17432	24
17433	24
17434	24
17435	24
17436	24
17437	24
17438	24
17439	24
17440	24
17441	24
17442	24
17443	24
17444	24
17445	24
17446	24
17447	24
17448	24
17449	24
17450	24
17451	24
17452	24
17453	24
17454	24
17455	24
17456	24
17457	24
17458	24
17459	24
17460	24
17461	24
17462	24
17463	24
17464	24
17465	24
17466	24
17467	24
17468	24
17469	24
17470	24
17471	24
17472	24
17473	24
17474	24
17475	24
17476	24
17477	24
17478	24
17479	24
17480	24
17481	24
17482	24
17483	24
17484	24
17485	24
17486	24
17487	24
17488	24
17489	24
17490	24
17491	24
17492	24
17493	24
17494	24
17495	24
17496	24
17497	24
17498	24
17499	24
17500	24
17501	24
17502	24
17503	24
17504	24
17505	24
17506	24
17507	24
17508	24
17509	24
17510	24
17511	24
17512	24
17513	24
17514	24
17515	24
17516	24
17517	24
17518	24
17519	24
17520	24
17521	24
17522	24
17523	24
17524	24
17525	24
17526	24
17527	24
17528	24
17529	24
17530	24
17531	24
17532	24
17533	24
17534	24
17535	24
17536	24
17537	24
17538	24
17539	24
17540	24
17541	24
17542	24
17543	24
17544	24
17545	24
17546	24
17547	24
17548	24
17549	24
17550	24
17551	24
17552	24
17553	24
17554	24
17555	24
17556	24
17557	24
17558	24
17559	24
17560	24
17561	24
17562	24
17563	24
17564	24
17565	24
17566	24
17567	24
17568	24
17569	24
17570	24
17571	24
17572	24
17573	24
17574	24
17575	24
17576	24
17577	24
17578	24
17579	24
17580	24
17581	24
17582	24
17583	24
17584	24
17585	24
17586	24
17587	24
17588	24
17589	24
17590	24
17591	24
17592	24
17593	24
17594	24
17595	24
17596	24
17597	24
17598	24
17599	24
17600	24
17601	24
17602	24
17603	24
17604	24
17605	24
17606	24
17607	24
17608	24
17609	24
17610	24
17611	24
17612	24
17613	24
17614	24
17615	24
17616	24
17617	24
17618	24
17619	24
17620	24
17621	24
17622	24
17623	24
17624	24
17625	24
17626	24
17627	24
17628	24
17629	24
17630	24
17631	24
17632	24
17633	24
17634	24
17635	24
17636	24
17637	24
17638	24
17639	24
17640	24
17641	24
17642	24
17643	24
17644	24
17645	24
17646	24
17647	24
17648	24
17649	24
17650	24
17651	24
17652	24
17653	24
17654	24
17655	24
17656	24
17657	24
17658	24
17659	24
17660	24
17661	24
17662	24
17663	24
17664	24
17665	24
17666	24
17667	24
17668	24
17669	24
17670	24
17671	24
17672	24
17673	24
17674	24
17675	24
17676	24
17677	24
17678	24
17679	24
17680	24
17681	24
17682	24
17683	24
17684	24
17685	24
17686	24
17687	24
17688	24
17689	24
17690	24
17691	24
17692	24
17693	24
17694	24
17695	24
17696	24
17697	24
17698	24
17699	24
17700	24
17701	24
17702	24
17703	24
17704	24
17705	24
17706	24
17707	24
17708	24
17709	24
17710	24
17711	24
17712	24
17713	24
17714	24
17715	24
17716	24
17717	24
17718	24
17719	24
17720	24
17721	24
17722	24
17723	24
17724	24
17725	24
17726	24
17727	24
17728	24
17729	24
17730	24
17731	24
17732	24
17733	24
17734	24
17735	24
17736	24
17737	24
17738	24
17739	24
17740	24
17741	24
17742	24
17743	24
17744	24
17745	24
17746	24
17747	24
17748	24
17749	24
17750	24
17751	24
17752	24
17753	24
17754	24
17755	24
17756	24
17757	24
17758	24
17759	24
17760	24
17761	24
17762	24
17763	24
17764	24
17765	24
17766	24
17767	24
17768	24
17769	24
17770	24
17771	24
17772	24
17773	24
17774	24
17775	24
17776	24
17777	24
17778	24
17779	24
17780	24
17781	24
17782	24
17783	24
17784	24
17785	24
17786	24
17787	24
17788	24
17789	24
17790	24
17791	24
17792	24
17793	24
17794	24
17795	24
17796	24
17797	24
17798	24
17799	24
17800	24
17801	24
17802	24
17803	24
17804	24
17805	24
17806	24
17807	24
17808	24
17809	24
17810	24
17811	24
17812	24
17813	24
17814	24
17815	24
17816	24
17817	24
17818	24
17819	24
17820	24
17821	24
17822	24
17823	24
17824	24
17825	24
17826	24
17827	24
17828	24
17829	24
17830	24
17831	24
17832	24
17833	24
17834	24
17835	24
17836	24
17837	24
17838	24
17839	24
17840	24
17841	24
17842	24
17843	24
17844	24
17845	24
17846	24
17847	24
17848	24
17849	24
17850	24
17851	24
17852	24
17853	24
17854	24
17855	24
17856	24
17857	24
17858	24
17859	24
17860	24
17861	24
17862	24
17863	24
17864	24
17865	24
17866	24
17867	24
17868	24
17869	24
17870	24
17871	24
17872	24
17873	24
17874	24
17875	24
17876	24
17877	24
17878	24
17879	24
17880	24
17881	24
17882	24
17883	24
17884	24
17885	24
17886	24
17887	24
17888	24
17889	24
17890	24
17891	24
17892	24
17893	24
17894	24
17895	24
17896	24
17897	24
17898	24
17899	24
17900	24
17901	24
17902	24
17903	24
17904	24
17905	24
17906	24
17907	24
17908	24
17909	24
17910	24
17911	24
17912	24
17913	24
17914	24
17915	24
17916	24
17917	24
17918	24
17919	24
17920	24
17921	24
17922	24
17923	24
17924	24
17925	24
17926	24
17927	24
17928	24
17929	24
17930	24
17931	24
17932	24
17933	24
17934	24
17935	24
17936	24
17937	24
17938	24
17939	24
17940	24
17941	24
17942	24
17943	24
17944	24
17945	24
17946	24
17947	24
17948	24
17949	24
17950	24
17951	24
17952	24
17953	24
17954	24
17955	24
17956	24
17957	24
17958	24
17959	24
17960	24
17961	24
17962	24
17963	24
17964	24
17965	24
17966	24
17967	24
17968	24
17969	24
17970	24
17971	24
17972	24
17973	24
17974	24
17975	24
17976	24
17977	24
17978	24
17979	24
17980	24
17981	24
17982	24
17983	24
17984	24
17985	24
17986	24
17987	24
17988	24
17989	24
17990	24
17991	24
17992	24
17993	24
17994	24
17995	24
17996	24
17997	24
17998	24
17999	24
18000	24

==> data/no_restart/COMB/fw-c.1-wrnd.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	1
9	2
10	2
11	2
12	2
13	2
14	2
15	2
16	2
17	2
18	2
19	2
20	2
21	2
22	2
23	2
24	2
25	2
26	2
27	2
28	2
29	2
30	2
31	2
32	2
33	3
34	3
35	3
36	3
37	3
38	3
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	6
55	6
56	6
57	6
58	6
59	6
60	6
61	6
62	6
63	7
64	7
65	7
66	7
67	7
68	7
69	7
70	8
71	8
72	8
73	8
74	8
75	8
76	8
77	8
78	8
79	8
80	8
81	8
82	8
83	8
84	8
85	8
86	8
87	8
88	8
89	8
90	8
91	8
92	8
93	8
94	8
95	8
96	8
97	8
98	8
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	8
108	8
109	8
110	8
111	8
112	8
113	8
114	8
115	8
116	8
117	8
118	8
119	8
120	8
121	8
122	8
123	8
124	8
125	8
126	8
127	8
128	8
129	8
130	8
131	8
132	8
133	8
134	9
135	9
136	9
137	9
138	9
139	9
140	9
141	9
142	9
143	9
144	9
145	9
146	9
147	9
148	9
149	9
150	9
151	9
152	9
153	9
154	9
155	9
156	9
157	9
158	9
159	9
160	9
161	9
162	10
163	10
164	10
165	10
166	10
167	10
168	10
169	10
170	10
171	10
172	10
173	10
174	10
175	10
176	10
177	10
178	10
179	10
180	10
181	10
182	10
183	10
184	10
185	10
186	10
187	10
188	10
189	10
190	10
191	10
192	10
193	10
194	10
195	10
196	10
197	10
198	10
199	10
200	10
201	10
202	10
203	10
204	10
205	10
206	10
207	10
208	10
209	10
210	10
211	10
212	10
213	10
214	10
215	10
216	10
217	10
218	10
219	10
220	10
221	10
222	10
223	10
224	10
225	10
226	10
227	10
228	10
229	10
230	10
231	10
232	10
233	10
234	10
235	10
236	10
237	10
238	10
239	10
240	10
241	10
242	10
243	10
244	10
245	10
246	10
247	11
248	11
249	11
250	11
251	11
252	11
253	11
254	11
255	11
256	11
257	11
258	11
259	11
260	11
261	11
262	11
263	11
264	11
265	11
266	11
267	11
268	11
269	11
270	11
271	11
272	11
273	11
274	11
275	12
276	12
277	12
278	12
279	12
280	12
281	12
282	12
283	12
284	12
285	12
286	12
287	12
288	12
289	12
290	12
291	12
292	12
293	12
294	12
295	12
296	12
297	12
298	12
299	12
300	12
301	12
302	12
303	12
304	12
305	13
306	13
307	13
308	13
309	13
310	13
311	13
312	13
313	13
314	13
315	13
316	13
317	13
318	13
319	13
320	13
321	13
322	13
323	13
324	13
325	13
326	13
327	13
328	13
329	13
330	13
331	13
332	13
333	13
334	13
335	13
336	13
337	13
338	13
339	13
340	13
341	13
342	13
343	13
344	13
345	13
346	13
347	13
348	13
349	13
350	13
351	14
352	14
353	14
354	15
355	15
356	15
357	15
358	15
359	15
360	15
361	15
362	15
363	15
364	15
365	15
366	15
367	15
368	16
369	16
370	16
371	16
372	16
373	16
374	16
375	16
376	16
377	16
378	16
379	16
380	16
381	16
382	16
383	16
384	16
385	16
386	16
387	16
388	16
389	16
390	16
391	16
392	16
393	16
394	16
395	16
396	16
397	16
398	16
399	16
400	16
401	16
402	16
403	16
404	16
405	16
406	16
407	16
408	16
409	16
410	16
411	16
412	16
413	16
414	16
415	16
416	16
417	16
418	16
419	16
420	16
421	16
422	16
423	16
424	16
425	16
426	16
427	16
428	16
429	16
430	16
431	16
432	16
433	16
434	16
435	16
436	16
437	16
438	16
439	16
440	16
441	16
442	16
443	16
444	16
445	16
446	16
447	16
448	16
449	16
450	16
451	16
452	16
453	16
454	16
455	16
456	16
457	16
458	16
459	16
460	16
461	16
462	16
463	16
464	16
465	16
466	16
467	16
468	16
469	16
470	16
471	16
472	16
473	16
474	16
475	16
476	16
477	16
478	16
479	16
480	16
481	16
482	16
483	16
484	16
485	16
486	16
487	16
488	16
489	16
490	16
491	16
492	16
493	16
494	16
495	16
496	16
497	16
498	16
499	16
500	16
501	16
502	16
503	16
504	16
505	16
506	16
507	16
508	16
509	17
510	17
511	17
512	17
513	17
514	17
515	17
516	17
517	17
518	17
519	17
520	17
521	17
522	17
523	17
524	17
525	17
526	17
527	17
528	18
529	18
530	18
531	18
532	18
533	18
534	18
535	18
536	18
537	18
538	18
539	18
540	18
541	18
542	18
543	18
544	19
545	19
546	20
547	20
548	20
549	20
550	20
551	20
552	20
553	20
554	20
555	20
556	20
557	20
558	20
559	20
560	20
561	20
562	20
563	20
564	20
565	20
566	20
567	20
568	20
569	20
570	20
571	20
572	20
573	20
574	20
575	20
576	20
577	20
578	20
579	20
580	20
581	20
582	20
583	20
584	20
585	20
586	20
587	20
588	20
589	21
590	21
591	21
592	21
593	21
594	21
595	21
596	21
597	21
598	21
599	21
600	21
601	21
602	21
603	21
604	21
605	21
606	21
607	21
608	21
609	21
610	21
611	21
612	21
613	21
614	21
615	21
616	21
617	21
618	21
619	21
620	21
621	21
622	21
623	21
624	21
625	21
626	21
627	21
628	21
629	21
630	21
631	21
632	21
633	21
634	21
635	21
636	21
637	21
638	21
639	21
640	21
641	21
642	21
643	21
644	21
645	21
646	21
647	21
648	21
649	21
650	21
651	21
652	21
653	21
654	21
655	21
656	21
657	21
658	21
659	21
660	21
661	21
662	21
663	21
664	21
665	21
666	21
667	21
668	21
669	21
670	21
671	21
672	21
673	21
674	21
675	21
676	21
677	21
678	21
679	21
680	21
681	21
682	21
683	21
684	21
685	21
686	21
687	21
688	21
689	21
690	21
691	21
692	21
693	21
694	21
695	21
696	21
697	21
698	21
699	21
700	21
701	21
702	21
703	21
704	21
705	21
706	21
707	21
708	21
709	21
710	21
711	21
712	21
713	21
714	21
715	21
716	21
717	21
718	21
719	21
720	21
721	21
722	21
723	21
724	21
725	21
726	21
727	21
728	21
729	21
730	21
731	21
732	21
733	21
734	21
735	21
736	21
737	21
738	21
739	21
740	21
741	21
742	21
743	21
744	21
745	21
746	21
747	21
748	21
749	21
750	21
751	21
752	21
753	21
754	21
755	21
756	21
757	21
758	21
759	21
760	21
761	21
762	21
763	21
764	21
765	21
766	21
767	21
768	21
769	21
770	21
771	21
772	21
773	21
774	21
775	21
776	21
777	21
778	21
779	21
780	21
781	21
782	21
783	21
784	21
785	21
786	21
787	21
788	21
789	21
790	21
791	21
792	21
793	21
794	21
795	21
796	21
797	21
798	21
799	21
800	21
801	21
802	21
803	21
804	21
805	21
806	21
807	21
808	21
809	21
810	21
811	21
812	21
813	21
814	21
815	21
816	21
817	21
818	21
819	21
820	21
821	21
822	21
823	21
824	21
825	21
826	21
827	21
828	21
829	21
830	21
831	21
832	21
833	21
834	21
835	21
836	21
837	21
838	21
839	21
840	21
841	21
842	21
843	21
844	21
845	21
846	21
847	21
848	21
849	21
850	21
851	21
852	21
853	21
854	21
855	21
856	21
857	21
858	21
859	21
860	21
861	21
862	21
863	21
864	21
865	21
866	21
867	21
868	21
869	21
870	21
871	21
872	21
873	21
874	21
875	21
876	21
877	21
878	21
879	21
880	21
881	21
882	21
883	21
884	21
885	21
886	21
887	21
888	21
889	21
890	21
891	21
892	21
893	21
894	21
895	21
896	21
897	21
898	21
899	21
900	21
901	21
902	21
903	21
904	21
905	21
906	21
907	21
908	21
909	21
910	21
911	21
912	21
913	21
914	21
915	21
916	21
917	21
918	21
919	21
920	21
921	21
922	21
923	21
924	21
925	21
926	21
927	21
928	21
929	21
930	21
931	21
932	21
933	21
934	21
935	21
936	21
937	21
938	21
939	21
940	21
941	21
942	21
943	21
944	21
945	21
946	21
947	21
948	21
949	21
950	21
951	21
952	21
953	21
954	21
955	21
956	21
957	21
958	21
959	21
960	21
961	21
962	21
963	21
964	21
965	21
966	21
967	21
968	21
969	21
970	21
971	21
972	21
973	21
974	21
975	21
976	21
977	21
978	21
979	21
980	21
981	21
982	21
983	21
984	21
985	21
986	21
987	21
988	21
989	21
990	21
991	21
992	21
993	21
994	21
995	21
996	21
997	21
998	21
999	21
1000	21
1001	21
1002	21
1003	21
1004	21
1005	21
1006	21
1007	21
1008	21
1009	21
1010	21
1011	21
1012	21
1013	21
1014	21
1015	21
1016	21
1017	21
1018	21
1019	21
1020	21
1021	21
1022	21
1023	21
1024	21
1025	21
1026	21
1027	21
1028	21
1029	21
1030	21
1031	21
1032	21
1033	21
1034	21
1035	21
1036	21
1037	21
1038	21
1039	21
1040	21
1041	21
1042	21
1043	21
1044	21
1045	21
1046	21
1047	21
1048	21
1049	21
1050	21
1051	21
1052	21
1053	21
1054	21
1055	21
1056	21
1057	21
1058	21
1059	21
1060	21
1061	21
1062	21
1063	21
1064	21
1065	21
1066	21
1067	21
1068	21
1069	21
1070	21
1071	21
1072	22
1073	22
1074	22
1075	22
1076	22
1077	22
1078	22
1079	22
1080	22
1081	22
1082	22
1083	22
1084	22
1085	22
1086	22
1087	22
1088	22
1089	22
1090	22
1091	22
1092	22
1093	22
1094	22
1095	22
1096	22
1097	22
1098	22
1099	22
1100	22
1101	22
1102	22
1103	22
1104	22
1105	22
1106	22
1107	22
1108	22
1109	22
1110	22
1111	22
1112	22
1113	22
1114	22
1115	22
1116	22
1117	22
1118	22
1119	22
1120	22
1121	22
1122	22
1123	22
1124	22
1125	22
1126	22
1127	22
1128	22
1129	22
1130	22
1131	22
1132	22
1133	22
1134	22
1135	22
1136	22
1137	22
1138	22
1139	22
1140	22
1141	22
1142	22
1143	22
1144	22
1145	22
1146	22
1147	22
1148	22
1149	22
1150	22
1151	22
1152	22
1153	22
1154	22
1155	22
1156	22
1157	22
1158	22
1159	22
1160	22
1161	22
1162	22
1163	22
1164	22
1165	22
1166	22
1167	22
1168	22
1169	22
1170	22
1171	22
1172	22
1173	22
1174	22
1175	22
1176	22
1177	22
1178	22
1179	22
1180	22
1181	22
1182	22
1183	22
1184	22
1185	22
1186	22
1187	22
1188	22
1189	22
1190	22
1191	22
1192	22
1193	22
1194	22
1195	22
1196	22
1197	22
1198	22
1199	22
1200	22
1201	22
1202	22
1203	22
1204	22
1205	22
1206	22
1207	22
1208	22
1209	22
1210	22
1211	22
1212	22
1213	22
1214	22
1215	22
1216	22
1217	22
1218	22
1219	22
1220	22
1221	22
1222	22
1223	22
1224	22
1225	22
1226	22
1227	22
1228	22
1229	22
1230	22
1231	22
1232	22
1233	22
1234	22
1235	22
1236	22
1237	22
1238	22
1239	22
1240	22
1241	22
1242	22
1243	22
1244	22
1245	22
1246	22
1247	22
1248	22
1249	22
1250	22
1251	22
1252	22
1253	22
1254	22
1255	22
1256	22
1257	22
1258	22
1259	22
1260	22
1261	22
1262	22
1263	22
1264	22
1265	22
1266	22
1267	22
1268	22
1269	22
1270	22
1271	22
1272	22
1273	22
1274	22
1275	22
1276	22
1277	22
1278	22
1279	22
1280	22
1281	22
1282	22
1283	22
1284	22
1285	22
1286	22
1287	22
1288	22
1289	22
1290	22
1291	22
1292	22
1293	22
1294	22
1295	22
1296	22
1297	22
1298	22
1299	22
1300	22
1301	22
1302	22
1303	22
1304	22
1305	22
1306	22
1307	22
1308	22
1309	22
1310	22
1311	22
1312	22
1313	22
1314	22
1315	22
1316	22
1317	22
1318	22
1319	22
1320	22
1321	22
1322	22
1323	23
1324	23
1325	23
1326	23
1327	23
1328	23
1329	23
1330	23
1331	23
1332	23
1333	23
1334	23
1335	23
1336	23
1337	23
1338	23
1339	23
1340	23
1341	23
1342	23
1343	23
1344	23
1345	23
1346	23
1347	23
1348	23
1349	23
1350	23
1351	23
1352	23
1353	23
1354	23
1355	23
1356	23
1357	23
1358	23
1359	23
1360	23
1361	23
1362	23
1363	23
1364	23
1365	23
1366	23
1367	23
1368	23
1369	23
1370	23
1371	23
1372	23
1373	23
1374	23
1375	23
1376	23
1377	23
1378	23
1379	23
1380	23
1381	23
1382	23
1383	23
1384	23
1385	23
1386	23
1387	23
1388	23
1389	23
1390	23
1391	23
1392	23
1393	23
1394	23
1395	23
1396	23
1397	23
1398	23
1399	23
1400	23
1401	23
1402	23
1403	23
1404	23
1405	23
1406	23
1407	23
1408	23
1409	23
1410	23
1411	23
1412	23
1413	23
1414	23
1415	23
1416	23
1417	23
1418	23
1419	23
1420	23
1421	23
1422	23
1423	23
1424	23
1425	23
1426	23
1427	23
1428	23
1429	23
1430	23
1431	23
1432	23
1433	23
1434	23
1435	23
1436	23
1437	23
1438	23
1439	23
1440	23
1441	23
1442	23
1443	23
1444	23
1445	23
1446	23
1447	23
1448	23
1449	23
1450	23
1451	23
1452	23
1453	23
1454	23
1455	23
1456	23
1457	23
1458	23
1459	23
1460	23
1461	23
1462	23
1463	23
1464	23
1465	23
1466	23
1467	23
1468	23
1469	23
1470	23
1471	23
1472	23
1473	23
1474	23
1475	23
1476	23
1477	23
1478	23
1479	23
1480	23
1481	23
1482	23
1483	23
1484	23
1485	23
1486	23
1487	23
1488	23
1489	23
1490	23
1491	23
1492	23
1493	23
1494	23
1495	23
1496	23
1497	23
1498	23
1499	23
1500	23
1501	23
1502	23
1503	23
1504	23
1505	23
1506	23
1507	23
1508	23
1509	23
1510	23
1511	23
1512	23
1513	23
1514	23
1515	23
1516	23
1517	23
1518	23
1519	23
1520	23
1521	23
1522	23
1523	23
1524	23
1525	23
1526	23
1527	23
1528	23
1529	23
1530	23
1531	23
1532	23
1533	23
1534	23
1535	23
1536	23
1537	23
1538	23
1539	23
1540	23
1541	23
1542	23
1543	23
1544	23
1545	23
1546	23
1547	23
1548	23
1549	23
1550	23
1551	23
1552	23
1553	23
1554	23
1555	23
1556	23
1557	23
1558	23
1559	23
1560	23
1561	23
1562	23
1563	23
1564	23
1565	23
1566	23
1567	23
1568	23
1569	23
1570	23
1571	23
1572	23
1573	23
1574	23
1575	23
1576	23
1577	23
1578	23
1579	23
1580	23
1581	23
1582	23
1583	23
1584	23
1585	23
1586	23
1587	23
1588	23
1589	23
1590	23
1591	23
1592	23
1593	23
1594	23
1595	23
1596	23
1597	23
1598	23
1599	23
1600	23
1601	23
1602	23
1603	23
1604	23
1605	23
1606	23
1607	23
1608	23
1609	23
1610	23
1611	23
1612	23
1613	23
1614	23
1615	23
1616	23
1617	23
1618	23
1619	23
1620	23
1621	23
1622	23
1623	23
1624	23
1625	23
1626	23
1627	23
1628	23
1629	23
1630	23
1631	23
1632	23
1633	23
1634	23
1635	23
1636	23
1637	23
1638	23
1639	23
1640	23
1641	23
1642	23
1643	23
1644	23
1645	23
1646	23
1647	23
1648	23
1649	23
1650	23
1651	23
1652	23
1653	23
1654	23
1655	23
1656	23
1657	23
1658	23
1659	23
1660	23
1661	23
1662	23
1663	23
1664	23
1665	23
1666	23
1667	23
1668	23
1669	23
1670	23
1671	23
1672	23
1673	23
1674	23
1675	23
1676	23
1677	23
1678	23
1679	23
1680	23
1681	23
1682	23
1683	23
1684	23
1685	23
1686	23
1687	23
1688	23
1689	23
1690	23
1691	23
1692	23
1693	23
1694	23
1695	23
1696	23
1697	23
1698	23
1699	23
1700	23
1701	23
1702	23
1703	23
1704	23
1705	23
1706	23
1707	23
1708	23
1709	23
1710	23
1711	23
1712	23
1713	23
1714	23
1715	23
1716	23
1717	23
1718	23
1719	23
1720	23
1721	23
1722	23
1723	23
1724	23
1725	23
1726	23
1727	23
1728	23
1729	23
1730	23
1731	23
1732	23
1733	23
1734	23
1735	23
1736	23
1737	23
1738	23
1739	23
1740	23
1741	23
1742	23
1743	23
1744	23
1745	23
1746	23
1747	23
1748	23
1749	23
1750	23
1751	23
1752	23
1753	23
1754	23
1755	23
1756	23
1757	23
1758	23
1759	23
1760	23
1761	23
1762	23
1763	23
1764	23
1765	23
1766	23
1767	23
1768	23
1769	23
1770	23
1771	23
1772	23
1773	23
1774	23
1775	23
1776	23
1777	23
1778	23
1779	23
1780	23
1781	23
1782	23
1783	23
1784	23
1785	23
1786	23
1787	23
1788	23
1789	23
1790	23
1791	23
1792	23
1793	23
1794	23
1795	23
1796	23
1797	23
1798	23
1799	23
1800	23
1801	23
1802	23
1803	23
1804	23
1805	23
1806	23
1807	23
1808	23
1809	23
1810	23
1811	23
1812	23
1813	23
1814	23
1815	23
1816	23
1817	23
1818	23
1819	23
1820	23
1821	23
1822	23
1823	23
1824	23
1825	23
1826	23
1827	23
1828	23
1829	23
1830	23
1831	23
1832	23
1833	23
1834	23
1835	23
1836	23
1837	23
1838	23
1839	23
1840	23
1841	23
1842	23
1843	23
1844	23
1845	23
1846	23
1847	23
1848	23
1849	23
1850	23
1851	23
1852	23
1853	23
1854	23
1855	23
1856	23
1857	23
1858	23
1859	23
1860	23
1861	23
1862	23
1863	23
1864	23
1865	23
1866	23
1867	23
1868	23
1869	23
1870	23
1871	23
1872	23
1873	23
1874	23
1875	23
1876	23
1877	23
1878	23
1879	23
1880	23
1881	23
1882	23
1883	23
1884	23
1885	23
1886	23
1887	23
1888	23
1889	23
1890	23
1891	23
1892	23
1893	23
1894	23
1895	23
1896	23
1897	23
1898	23
1899	23
1900	23
1901	23
1902	23
1903	23
1904	23
1905	23
1906	23
1907	23
1908	23
1909	23
1910	23
1911	23
1912	23
1913	23
1914	23
1915	23
1916	23
1917	23
1918	23
1919	23
1920	23
1921	23
1922	23
1923	23
1924	23
1925	23
1926	23
1927	23
1928	23
1929	23
1930	23
1931	23
1932	23
1933	23
1934	23
1935	23
1936	23
1937	23
1938	23
1939	23
1940	23
1941	23
1942	23
1943	23
1944	23
1945	23
1946	23
1947	23
1948	23
1949	23
1950	23
1951	23
1952	23
1953	23
1954	23
1955	23
1956	23
1957	23
1958	23
1959	23
1960	23
1961	23
1962	23
1963	23
1964	23
1965	23
1966	23
1967	23
1968	23
1969	23
1970	23
1971	23
1972	23
1973	23
1974	23
1975	23
1976	23
1977	23
1978	23
1979	23
1980	23
1981	23
1982	23
1983	23
1984	23
1985	23
1986	23
1987	23
1988	23
1989	23
1990	23
1991	23
1992	23
1993	23
1994	23
1995	23
1996	23
1997	23
1998	23
1999	23
2000	23
2001	23
2002	23
2003	23
2004	23
2005	23
2006	23
2007	23
2008	23
2009	23
2010	23
2011	23
2012	23
2013	23
2014	23
2015	23
2016	23
2017	23
2018	23
2019	23
2020	23
2021	23
2022	23
2023	23
2024	23
2025	23
2026	23
2027	23
2028	23
2029	23
2030	23
2031	23
2032	23
2033	23
2034	23
2035	23
2036	23
2037	23
2038	23
2039	23
2040	23
2041	23
2042	23
2043	23
2044	23
2045	23
2046	23
2047	23
2048	23
2049	23
2050	23
2051	23
2052	23
2053	23
2054	23
2055	23
2056	23
2057	23
2058	23
2059	23
2060	23
2061	23
2062	23
2063	23
2064	23
2065	23
2066	23
2067	23
2068	23
2069	23
2070	23
2071	23
2072	23
2073	23
2074	23
2075	23
2076	23
2077	23
2078	23
2079	23
2080	23
2081	23
2082	23
2083	23
2084	23
2085	23
2086	23
2087	23
2088	23
2089	23
2090	23
2091	23
2092	23
2093	23
2094	23
2095	23
2096	23
2097	23
2098	23
2099	23
2100	23
2101	23
2102	23
2103	23
2104	23
2105	23
2106	23
2107	23
2108	23
2109	23
2110	23
2111	23
2112	23
2113	23
2114	23
2115	23
2116	23
2117	23
2118	23
2119	23
2120	23
2121	23
2122	23
2123	23
2124	23
2125	23
2126	23
2127	23
2128	23
2129	23
2130	23
2131	23
2132	23
2133	23
2134	23
2135	23
2136	23
2137	23
2138	23
2139	23
2140	23
2141	23
2142	23
2143	23
2144	23
2145	23
2146	23
2147	23
2148	23
2149	23
2150	23
2151	23
2152	23
2153	23
2154	23
2155	23
2156	23
2157	23
2158	23
2159	23
2160	23
2161	23
2162	23
2163	23
2164	23
2165	23
2166	23
2167	23
2168	23
2169	23
2170	23
2171	23
2172	23
2173	23
2174	23
2175	23
2176	23
2177	23
2178	23
2179	23
2180	23
2181	23
2182	23
2183	23
2184	23
2185	23
2186	23
2187	23
2188	23
2189	23
2190	23
2191	23
2192	23
2193	23
2194	23
2195	23
2196	23
2197	23
2198	23
2199	23
2200	23
2201	23
2202	23
2203	23
2204	23
2205	23
2206	23
2207	23
2208	23
2209	23
2210	23
2211	23
2212	23
2213	23
2214	23
2215	23
2216	23
2217	23
2218	23
2219	23
2220	23
2221	23
2222	23
2223	23
2224	23
2225	23
2226	23
2227	23
2228	23
2229	23
2230	23
2231	23
2232	23
2233	23
2234	23
2235	23
2236	23
2237	23
2238	23
2239	23
2240	23
2241	23
2242	23
2243	23
2244	23
2245	23
2246	23
2247	23
2248	23
2249	23
2250	23
2251	23
2252	23
2253	23
2254	23
2255	23
2256	23
2257	23
2258	23
2259	23
2260	23
2261	23
2262	23
2263	23
2264	23
2265	23
2266	23
2267	23
2268	23
2269	23
2270	23
2271	23
2272	23
2273	23
2274	23
2275	23
2276	23
2277	23
2278	23
2279	23
2280	23
2281	23
2282	23
2283	23
2284	23
2285	23
2286	23
2287	23
2288	23
2289	23
2290	23
2291	23
2292	23
2293	23
2294	23
2295	23
2296	23
2297	23
2298	23
2299	23
2300	23
2301	23
2302	23
2303	23
2304	23
2305	23
2306	23
2307	23
2308	23
2309	23
2310	23
2311	23
2312	23
2313	23
2314	23
2315	23
2316	23
2317	23
2318	23
2319	23
2320	23
2321	23
2322	23
2323	23
2324	23
2325	23
2326	23
2327	23
2328	23
2329	23
2330	23
2331	23
2332	23
2333	23
2334	23
2335	23
2336	23
2337	23
2338	23
2339	23
2340	23
2341	23
2342	23
2343	23
2344	23
2345	23
2346	23
2347	23
2348	23
2349	23
2350	23
2351	23
2352	23
2353	23
2354	23
2355	23
2356	23
2357	23
2358	23
2359	23
2360	23
2361	23
2362	23
2363	23
2364	23
2365	23
2366	23
2367	23
2368	23
2369	23
2370	23
2371	23
2372	23
2373	23
2374	23
2375	23
2376	23
2377	23
2378	23
2379	23
2380	23
2381	23
2382	23
2383	23
2384	23
2385	23
2386	23
2387	23
2388	23
2389	23
2390	23
2391	23
2392	23
2393	23
2394	23
2395	23
2396	23
2397	23
2398	23
2399	23
2400	23
2401	23
2402	23
2403	23
2404	23
2405	23
2406	23
2407	23
2408	23
2409	23
2410	23
2411	23
2412	23
2413	23
2414	23
2415	23
2416	23
2417	23
2418	23
2419	23
2420	23
2421	23
2422	23
2423	23
2424	23
2425	23
2426	23
2427	23
2428	23
2429	23
2430	23
2431	23
2432	23
2433	23
2434	23
2435	23
2436	23
2437	23
2438	23
2439	23
2440	23
2441	23
2442	23
2443	23
2444	23
2445	23
2446	23
2447	23
2448	23
2449	23
2450	23
2451	23
2452	23
2453	23
2454	23
2455	23
2456	23
2457	23
2458	23
2459	23
2460	23
2461	23
2462	23
2463	23
2464	23
2465	23
2466	23
2467	23
2468	23
2469	23
2470	23
2471	23
2472	23
2473	23
2474	23
2475	23
2476	23
2477	23
2478	23
2479	23
2480	23
2481	23
2482	23
2483	23
2484	23
2485	23
2486	23
2487	23
2488	23
2489	23
2490	23
2491	23
2492	23
2493	23
2494	23
2495	23
2496	23
2497	23
2498	23
2499	23
2500	23
2501	23
2502	23
2503	23
2504	23
2505	23
2506	23
2507	23
2508	23
2509	23
2510	23
2511	23
2512	23
2513	23
2514	23
2515	23
2516	23
2517	23
2518	23
2519	23
2520	23
2521	23
2522	23
2523	23
2524	23
2525	23
2526	23
2527	23
2528	23
2529	23
2530	23
2531	23
2532	23
2533	23
2534	23
2535	23
2536	23
2537	23
2538	23
2539	23
2540	23
2541	23
2542	23
2543	23
2544	23
2545	23
2546	23
2547	23
2548	23
2549	23
2550	23
2551	23
2552	23
2553	23
2554	23
2555	23
2556	23
2557	23
2558	23
2559	23
2560	23
2561	23
2562	23
2563	23
2564	23
2565	23
2566	23
2567	23
2568	23
2569	23
2570	23
2571	23
2572	23
2573	23
2574	23
2575	23
2576	23
2577	23
2578	23
2579	23
2580	23
2581	23
2582	23
2583	23
2584	23
2585	23
2586	23
2587	23
2588	23
2589	23
2590	23
2591	23
2592	23
2593	23
2594	23
2595	23
2596	23
2597	23
2598	23
2599	23
2600	23
2601	23
2602	23
2603	23
2604	23
2605	23
2606	23
2607	23
2608	23
2609	23
2610	23
2611	23
2612	23
2613	23
2614	23
2615	23
2616	23
2617	23
2618	23
2619	23
2620	23
2621	23
2622	23
2623	23
2624	23
2625	23
2626	23
2627	23
2628	23
2629	23
2630	23
2631	23
2632	23
2633	23
2634	23
2635	23
2636	23
2637	23
2638	23
2639	23
2640	23
2641	23
2642	23
2643	23
2644	23
2645	23
2646	23
2647	23
2648	23
2649	23
2650	23
2651	23
2652	23
2653	23
2654	23
2655	23
2656	23
2657	23
2658	23
2659	23
2660	23
2661	23
2662	23
2663	23
2664	23
2665	23
2666	23
2667	23
2668	23
2669	23
2670	23
2671	23
2672	23
2673	23
2674	23
2675	23
2676	23
2677	23
2678	23
2679	23
2680	23
2681	23
2682	23
2683	23
2684	23
2685	23
2686	23
2687	23
2688	23
2689	23
2690	23
2691	23
2692	23
2693	23
2694	23
2695	23
2696	23
2697	23
2698	23
2699	23
2700	23
2701	23
2702	23
2703	23
2704	23
2705	23
2706	23
2707	23
2708	23
2709	23
2710	23
2711	23
2712	23
2713	23
2714	23
2715	23
2716	23
2717	23
2718	23
2719	23
2720	23
2721	23
2722	23
2723	23
2724	23
2725	23
2726	23
2727	23
2728	23
2729	23
2730	23
2731	23
2732	23
2733	23
2734	23
2735	23
2736	23
2737	23
2738	23
2739	23
2740	23
2741	23
2742	23
2743	23
2744	23
2745	23
2746	23
2747	23
2748	23
2749	23
2750	23
2751	23
2752	23
2753	23
2754	23
2755	23
2756	23
2757	23
2758	23
2759	23
2760	23
2761	23
2762	23
2763	23
2764	23
2765	23
2766	23
2767	23
2768	23
2769	23
2770	23
2771	23
2772	23
2773	23
2774	23
2775	23
2776	23
2777	23
2778	23
2779	23
2780	23
2781	23
2782	23
2783	23
2784	23
2785	23
2786	23
2787	23
2788	23
2789	23
2790	23
2791	23
2792	23
2793	23
2794	23
2795	23
2796	23
2797	23
2798	23
2799	23
2800	23
2801	23
2802	23
2803	23
2804	23
2805	23
2806	23
2807	23
2808	23
2809	23
2810	23
2811	23
2812	23
2813	23
2814	23
2815	23
2816	23
2817	23
2818	23
2819	23
2820	23
2821	23
2822	23
2823	23
2824	23
2825	23
2826	23
2827	23
2828	23
2829	23
2830	23
2831	23
2832	23
2833	23
2834	23
2835	23
2836	23
2837	23
2838	23
2839	23
2840	23
2841	23
2842	23
2843	23
2844	23
2845	23
2846	23
2847	23
2848	23
2849	23
2850	23
2851	23
2852	23
2853	23
2854	23
2855	23
2856	23
2857	23
2858	23
2859	23
2860	23
2861	23
2862	23
2863	23
2864	23
2865	23
2866	23
2867	23
2868	23
2869	23
2870	23
2871	23
2872	23
2873	23
2874	23
2875	23
2876	23
2877	23
2878	23
2879	23
2880	23
2881	23
2882	23
2883	23
2884	23
2885	23
2886	23
2887	23
2888	23
2889	23
2890	23
2891	23
2892	23
2893	23
2894	23
2895	23
2896	23
2897	23
2898	23
2899	23
2900	23
2901	23
2902	23
2903	23
2904	23
2905	23
2906	23
2907	23
2908	23
2909	23
2910	23
2911	23
2912	23
2913	23
2914	23
2915	23
2916	23
2917	23
2918	23
2919	23
2920	23
2921	23
2922	23
2923	23
2924	23
2925	23
2926	23
2927	23
2928	23
2929	23
2930	23
2931	23
2932	23
2933	23
2934	23
2935	23
2936	23
2937	23
2938	23
2939	23
2940	23
2941	23
2942	23
2943	23
2944	23
2945	23
2946	23
2947	23
2948	23
2949	23
2950	23
2951	23
2952	23
2953	23
2954	23
2955	23
2956	23
2957	23
2958	23
2959	23
2960	23
2961	23
2962	23
2963	23
2964	23
2965	23
2966	23
2967	23
2968	23
2969	23
2970	23
2971	23
2972	23
2973	23
2974	23
2975	23
2976	23
2977	23
2978	23
2979	23
2980	23
2981	23
2982	23
2983	23
2984	23
2985	23
2986	23
2987	23
2988	23
2989	23
2990	23
2991	23
2992	23
2993	23
2994	23
2995	23
2996	23
2997	23
2998	23
2999	23
3000	23
3001	23
3002	23
3003	23
3004	23
3005	23
3006	23
3007	23
3008	23
3009	23
3010	23
3011	23
3012	23
3013	23
3014	23
3015	23
3016	23
3017	23
3018	23
3019	23
3020	23
3021	23
3022	23
3023	23
3024	23
3025	23
3026	23
3027	23
3028	23
3029	23
3030	23
3031	23
3032	23
3033	23
3034	23
3035	23
3036	23
3037	23
3038	23
3039	23
3040	23
3041	23
3042	23
3043	23
3044	23
3045	23
3046	23
3047	23
3048	23
3049	23
3050	23
3051	23
3052	23
3053	23
3054	23
3055	23
3056	23
3057	23
3058	23
3059	23
3060	23
3061	23
3062	23
3063	23
3064	23
3065	23
3066	23
3067	23
3068	23
3069	23
3070	23
3071	23
3072	23
3073	23
3074	23
3075	23
3076	23
3077	23
3078	23
3079	23
3080	23
3081	23
3082	23
3083	23
3084	23
3085	23
3086	23
3087	23
3088	23
3089	23
3090	23
3091	23
3092	23
3093	23
3094	23
3095	23
3096	23
3097	23
3098	23
3099	23
3100	23
3101	23
3102	23
3103	23
3104	23
3105	23
3106	23
3107	23
3108	23
3109	23
3110	23
3111	23
3112	23
3113	23
3114	23
3115	23
3116	23
3117	23
3118	23
3119	23
3120	23
3121	23
3122	23
3123	23
3124	23
3125	23
3126	23
3127	23
3128	23
3129	23
3130	23
3131	23
3132	23
3133	23
3134	23
3135	23
3136	23
3137	23
3138	23
3139	23
3140	23
3141	23
3142	23
3143	23
3144	23
3145	23
3146	23
3147	23
3148	23
3149	23
3150	23
3151	23
3152	23
3153	23
3154	23
3155	23
3156	23
3157	23
3158	23
3159	23
3160	23
3161	23
3162	23
3163	23
3164	23
3165	23
3166	23
3167	23
3168	23
3169	23
3170	23
3171	23
3172	23
3173	23
3174	23
3175	23
3176	23
3177	23
3178	23
3179	23
3180	23
3181	23
3182	23
3183	23
3184	23
3185	23
3186	23
3187	23
3188	23
3189	23
3190	23
3191	23
3192	23
3193	23
3194	23
3195	23
3196	23
3197	23
3198	23
3199	23
3200	23
3201	23
3202	23
3203	23
3204	23
3205	23
3206	23
3207	23
3208	23
3209	23
3210	23
3211	23
3212	23
3213	23
3214	23
3215	23
3216	23
3217	23
3218	23
3219	23
3220	23
3221	23
3222	23
3223	23
3224	23
3225	23
3226	23
3227	23
3228	23
3229	23
3230	23
3231	23
3232	23
3233	23
3234	23
3235	23
3236	23
3237	23
3238	23
3239	23
3240	23
3241	23
3242	23
3243	23
3244	23
3245	23
3246	23
3247	23
3248	23
3249	23
3250	23
3251	23
3252	23
3253	23
3254	23
3255	23
3256	23
3257	23
3258	23
3259	23
3260	23
3261	23
3262	23
3263	23
3264	23
3265	23
3266	23
3267	23
3268	23
3269	23
3270	23
3271	23
3272	23
3273	23
3274	23
3275	23
3276	23
3277	23
3278	23
3279	23
3280	23
3281	23
3282	23
3283	23
3284	23
3285	23
3286	23
3287	23
3288	23
3289	23
3290	23
3291	23
3292	23
3293	23
3294	23
3295	23
3296	23
3297	23
3298	23
3299	23
3300	23
3301	23
3302	23
3303	23
3304	23
3305	23
3306	23
3307	23
3308	23
3309	23
3310	23
3311	23
3312	23
3313	23
3314	23
3315	23
3316	23
3317	23
3318	23
3319	23
3320	23
3321	23
3322	23
3323	23
3324	23
3325	23
3326	23
3327	23
3328	23
3329	23
3330	23
3331	23
3332	23
3333	23
3334	23
3335	23
3336	23
3337	23
3338	23
3339	23
3340	23
3341	23
3342	23
3343	23
3344	23
3345	23
3346	23
3347	23
3348	23
3349	23
3350	23
3351	23
3352	23
3353	23
3354	23
3355	23
3356	23
3357	23
3358	23
3359	23
3360	23
3361	23
3362	23
3363	23
3364	23
3365	23
3366	23
3367	23
3368	23
3369	23
3370	23
3371	23
3372	23
3373	23
3374	23
3375	23
3376	23
3377	23
3378	23
3379	23
3380	23
3381	23
3382	23
3383	23
3384	23
3385	23
3386	23
3387	23
3388	23
3389	23
3390	23
3391	23
3392	23
3393	23
3394	23
3395	23
3396	23
3397	23
3398	23
3399	23
3400	23
3401	23
3402	23
3403	23
3404	23
3405	23
3406	23
3407	23
3408	23
3409	23
3410	23
3411	23
3412	23
3413	23
3414	23
3415	23
3416	23
3417	23
3418	23
3419	23
3420	23
3421	23
3422	23
3423	23
3424	23
3425	23
3426	23
3427	23
3428	23
3429	23
3430	23
3431	23
3432	23
3433	23
3434	23
3435	23
3436	23
3437	23
3438	23
3439	23
3440	23
3441	23
3442	23
3443	23
3444	23
3445	23
3446	23
3447	23
3448	23
3449	23
3450	23
3451	23
3452	23
3453	23
3454	23
3455	23
3456	23
3457	23
3458	23
3459	23
3460	23
3461	23
3462	23
3463	23
3464	23
3465	23
3466	23
3467	23
3468	23
3469	23
3470	23
3471	23
3472	23
3473	23
3474	23
3475	23
3476	23
3477	23
3478	23
3479	23
3480	23
3481	23
3482	23
3483	23
3484	23
3485	23
3486	23
3487	23
3488	23
3489	23
3490	23
3491	23
3492	23
3493	23
3494	23
3495	23
3496	23
3497	23
3498	23
3499	23
3500	23
3501	23
3502	23
3503	23
3504	23
3505	23
3506	23
3507	23
3508	23
3509	23
3510	23
3511	23
3512	23
3513	23
3514	23
3515	23
3516	23
3517	23
3518	23
3519	23
3520	23
3521	23
3522	23
3523	23
3524	23
3525	23
3526	23
3527	23
3528	23
3529	23
3530	23
3531	23
3532	23
3533	23
3534	23
3535	23
3536	23
3537	23
3538	23
3539	23
3540	23
3541	23
3542	23
3543	23
3544	23
3545	23
3546	23
3547	23
3548	23
3549	23
3550	23
3551	23
3552	23
3553	23
3554	23
3555	23
3556	23
3557	23
3558	23
3559	23
3560	23
3561	23
3562	23
3563	23
3564	23
3565	23
3566	23
3567	23
3568	23
3569	23
3570	23
3571	23
3572	23
3573	23
3574	23
3575	23
3576	23
3577	23
3578	23
3579	23
3580	23
3581	23
3582	23
3583	23
3584	23
3585	23
3586	23
3587	23
3588	23
3589	23
3590	23
3591	23
3592	23
3593	23
3594	23
3595	23
3596	23
3597	23
3598	23
3599	23
3600	23
3601	23
3602	23
3603	23
3604	23
3605	23
3606	23
3607	23
3608	23
3609	23
3610	23
3611	23
3612	23
3613	23
3614	23
3615	23
3616	23
3617	23
3618	23
3619	23
3620	23
3621	23
3622	23
3623	23
3624	23
3625	23
3626	23
3627	23
3628	23
3629	23
3630	23
3631	23
3632	23
3633	23
3634	23
3635	23
3636	23
3637	23
3638	23
3639	23
3640	23
3641	23
3642	23
3643	23
3644	23
3645	23
3646	23
3647	23
3648	23
3649	23
3650	23
3651	23
3652	23
3653	23
3654	23
3655	23
3656	23
3657	23
3658	23
3659	23
3660	23
3661	23
3662	23
3663	23
3664	23
3665	23
3666	23
3667	23
3668	23
3669	23
3670	23
3671	23
3672	23
3673	23
3674	23
3675	23
3676	23
3677	23
3678	23
3679	23
3680	23
3681	23
3682	23
3683	23
3684	23
3685	23
3686	23
3687	23
3688	23
3689	23
3690	23
3691	23
3692	23
3693	23
3694	23
3695	23
3696	23
3697	23
3698	23
3699	23
3700	23
3701	23
3702	23
3703	23
3704	23
3705	23
3706	23
3707	23
3708	23
3709	23
3710	23
3711	23
3712	23
3713	23
3714	23
3715	23
3716	23
3717	23
3718	23
3719	23
3720	23
3721	23
3722	23
3723	23
3724	23
3725	23
3726	23
3727	23
3728	23
3729	23
3730	23
3731	23
3732	23
3733	23
3734	23
3735	23
3736	23
3737	23
3738	23
3739	23
3740	23
3741	23
3742	23
3743	23
3744	23
3745	23
3746	23
3747	23
3748	23
3749	23
3750	23
3751	23
3752	23
3753	23
3754	23
3755	23
3756	23
3757	23
3758	23
3759	23
3760	23
3761	23
3762	23
3763	23
3764	23
3765	23
3766	23
3767	23
3768	23
3769	23
3770	23
3771	23
3772	23
3773	23
3774	23
3775	23
3776	23
3777	23
3778	23
3779	23
3780	23
3781	23
3782	23
3783	23
3784	23
3785	23
3786	23
3787	23
3788	23
3789	23
3790	23
3791	23
3792	23
3793	23
3794	23
3795	23
3796	23
3797	23
3798	23
3799	23
3800	23
3801	23
3802	23
3803	23
3804	23
3805	23
3806	23
3807	23
3808	23
3809	23
3810	23
3811	23
3812	23
3813	23
3814	23
3815	23
3816	23
3817	23
3818	23
3819	23
3820	23
3821	23
3822	23
3823	23
3824	23
3825	23
3826	23
3827	23
3828	23
3829	23
3830	23
3831	23
3832	23
3833	23
3834	23
3835	23
3836	23
3837	23
3838	23
3839	23
3840	23
3841	23
3842	23
3843	23
3844	23
3845	23
3846	23
3847	23
3848	23
3849	23
3850	23
3851	23
3852	23
3853	23
3854	23
3855	23
3856	23
3857	23
3858	23
3859	23
3860	23
3861	23
3862	23
3863	23
3864	23
3865	23
3866	23
3867	23
3868	23
3869	23
3870	23
3871	23
3872	23
3873	23
3874	23
3875	23
3876	23
3877	23
3878	23
3879	23
3880	23
3881	23
3882	23
3883	23
3884	23
3885	23
3886	23
3887	23
3888	23
3889	23
3890	23
3891	23
3892	23
3893	23
3894	23
3895	23
3896	23
3897	23
3898	23
3899	23
3900	23
3901	23
3902	23
3903	23
3904	23
3905	23
3906	23
3907	23
3908	23
3909	23
3910	23
3911	23
3912	23
3913	23
3914	23
3915	23
3916	23
3917	23
3918	23
3919	23
3920	23
3921	23
3922	23
3923	23
3924	23
3925	23
3926	23
3927	23
3928	23
3929	23
3930	23
3931	23
3932	23
3933	23
3934	23
3935	23
3936	23
3937	23
3938	23
3939	23
3940	23
3941	23
3942	23
3943	23
3944	23
3945	23
3946	23
3947	23
3948	23
3949	23
3950	23
3951	23
3952	23
3953	23
3954	23
3955	23
3956	23
3957	23
3958	23
3959	23
3960	23
3961	23
3962	23
3963	23
3964	23
3965	23
3966	23
3967	23
3968	23
3969	23
3970	23
3971	23
3972	23
3973	23
3974	23
3975	23
3976	23
3977	23
3978	23
3979	23
3980	23
3981	23
3982	23
3983	23
3984	23
3985	23
3986	23
3987	23
3988	23
3989	23
3990	23
3991	23
3992	23
3993	23
3994	23
3995	23
3996	23
3997	23
3998	23
3999	23
4000	23
4001	23
4002	23
4003	23
4004	23
4005	23
4006	23
4007	23
4008	23
4009	23
4010	23
4011	23
4012	23
4013	23
4014	23
4015	23
4016	23
4017	23
4018	23
4019	23
4020	23
4021	23
4022	23
4023	23
4024	23
4025	23
4026	23
4027	23
4028	23
4029	23
4030	23
4031	23
4032	23
4033	23
4034	23
4035	23
4036	23
4037	23
4038	23
4039	23
4040	23
4041	23
4042	23
4043	23
4044	23
4045	23
4046	23
4047	23
4048	23
4049	23
4050	23
4051	23
4052	23
4053	23
4054	23
4055	23
4056	23
4057	23
4058	23
4059	23
4060	23
4061	23
4062	23
4063	23
4064	23
4065	23
4066	23
4067	23
4068	23
4069	23
4070	23
4071	23
4072	23
4073	23
4074	23
4075	23
4076	23
4077	23
4078	23
4079	23
4080	23
4081	23
4082	23
4083	23
4084	23
4085	23
4086	23
4087	23
4088	23
4089	23
4090	23
4091	23
4092	23
4093	23
4094	23
4095	23
4096	23
4097	23
4098	23
4099	23
4100	23
4101	23
4102	23
4103	23
4104	23
4105	23
4106	23
4107	23
4108	23
4109	23
4110	23
4111	23
4112	23
4113	23
4114	23
4115	23
4116	23
4117	23
4118	23
4119	23
4120	23
4121	23
4122	23
4123	23
4124	23
4125	23
4126	23
4127	23
4128	23
4129	23
4130	23
4131	23
4132	23
4133	23
4134	23
4135	23
4136	23
4137	23
4138	23
4139	23
4140	23
4141	23
4142	23
4143	23
4144	23
4145	23
4146	23
4147	23
4148	23
4149	23
4150	23
4151	23
4152	23
4153	23
4154	23
4155	23
4156	23
4157	23
4158	23
4159	23
4160	23
4161	23
4162	23
4163	23
4164	23
4165	23
4166	23
4167	23
4168	23
4169	23
4170	23
4171	23
4172	23
4173	23
4174	23
4175	23
4176	23
4177	23
4178	23
4179	23
4180	23
4181	23
4182	23
4183	23
4184	23
4185	23
4186	23
4187	23
4188	23
4189	23
4190	23
4191	23
4192	23
4193	23
4194	23
4195	23
4196	23
4197	23
4198	23
4199	23
4200	23
4201	23
4202	23
4203	23
4204	23
4205	23
4206	23
4207	23
4208	23
4209	23
4210	23
4211	23
4212	23
4213	23
4214	23
4215	23
4216	23
4217	23
4218	23
4219	23
4220	23
4221	23
4222	23
4223	23
4224	23
4225	23
4226	23
4227	23
4228	23
4229	23
4230	23
4231	23
4232	23
4233	23
4234	23
4235	23
4236	23
4237	23
4238	23
4239	23
4240	23
4241	23
4242	23
4243	23
4244	23
4245	23
4246	23
4247	23
4248	23
4249	23
4250	23
4251	23
4252	23
4253	23
4254	23
4255	23
4256	23
4257	23
4258	23
4259	23
4260	23
4261	23
4262	23
4263	23
4264	23
4265	23
4266	23
4267	23
4268	23
4269	23
4270	23
4271	23
4272	23
4273	23
4274	23
4275	23
4276	23
4277	23
4278	23
4279	23
4280	23
4281	23
4282	23
4283	23
4284	23
4285	23
4286	23
4287	23
4288	23
4289	23
4290	23
4291	23
4292	23
4293	23
4294	23
4295	23
4296	23
4297	23
4298	23
4299	23
4300	23
4301	23
4302	23
4303	23
4304	23
4305	23
4306	23
4307	23
4308	23
4309	23
4310	23
4311	23
4312	23
4313	23
4314	23
4315	23
4316	23
4317	23
4318	23
4319	23
4320	23
4321	23
4322	23
4323	23
4324	23
4325	23
4326	23
4327	23
4328	23
4329	23
4330	23
4331	23
4332	23
4333	23
4334	23
4335	23
4336	23
4337	23
4338	23
4339	23
4340	23
4341	23
4342	23
4343	23
4344	23
4345	23
4346	23
4347	23
4348	23
4349	23
4350	23
4351	23
4352	23
4353	23
4354	23
4355	23
4356	23
4357	23
4358	23
4359	23
4360	23
4361	23
4362	23
4363	23
4364	23
4365	23
4366	23
4367	23
4368	23
4369	23
4370	23
4371	23
4372	23
4373	23
4374	23
4375	23
4376	23
4377	23
4378	23
4379	23
4380	23
4381	23
4382	23
4383	23
4384	23
4385	23
4386	23
4387	23
4388	23
4389	23
4390	23
4391	23
4392	23
4393	23
4394	23
4395	23
4396	23
4397	23
4398	23
4399	23
4400	23
4401	23
4402	23
4403	23
4404	23
4405	23
4406	23
4407	23
4408	23
4409	23
4410	23
4411	23
4412	23
4413	23
4414	23
4415	23
4416	23
4417	23
4418	23
4419	23
4420	23
4421	23
4422	23
4423	23
4424	23
4425	23
4426	23
4427	23
4428	23
4429	23
4430	23
4431	23
4432	23
4433	23
4434	23
4435	23
4436	23
4437	23
4438	23
4439	23
4440	23
4441	23
4442	23
4443	23
4444	23
4445	23
4446	23
4447	23
4448	23
4449	23
4450	23
4451	23
4452	23
4453	23
4454	23
4455	23
4456	23
4457	23
4458	23
4459	23
4460	23
4461	23
4462	23
4463	23
4464	23
4465	23
4466	23
4467	23
4468	23
4469	23
4470	23
4471	23
4472	23
4473	23
4474	23
4475	23
4476	23
4477	23
4478	23
4479	23
4480	23
4481	23
4482	23
4483	23
4484	23
4485	23
4486	23
4487	23
4488	23
4489	23
4490	23
4491	23
4492	23
4493	23
4494	23
4495	23
4496	23
4497	23
4498	23
4499	23
4500	23
4501	23
4502	23
4503	23
4504	23
4505	23
4506	23
4507	23
4508	23
4509	23
4510	23
4511	23
4512	23
4513	23
4514	23
4515	23
4516	23
4517	23
4518	23
4519	23
4520	23
4521	23
4522	23
4523	23
4524	23
4525	23
4526	23
4527	23
4528	23
4529	23
4530	23
4531	23
4532	23
4533	23
4534	23
4535	23
4536	23
4537	23
4538	23
4539	23
4540	23
4541	23
4542	23
4543	23
4544	23
4545	23
4546	23
4547	23
4548	23
4549	23
4550	23
4551	23
4552	23
4553	23
4554	23
4555	23
4556	23
4557	23
4558	23
4559	23
4560	23
4561	23
4562	23
4563	23
4564	23
4565	23
4566	23
4567	23
4568	23
4569	23
4570	23
4571	23
4572	23
4573	23
4574	23
4575	23
4576	23
4577	23
4578	23
4579	23
4580	23
4581	23
4582	23
4583	23
4584	23
4585	23
4586	23
4587	23
4588	23
4589	23
4590	23
4591	23
4592	23
4593	23
4594	23
4595	23
4596	23
4597	23
4598	23
4599	23
4600	23
4601	23
4602	23
4603	23
4604	23
4605	23
4606	23
4607	23
4608	23
4609	23
4610	23
4611	23
4612	23
4613	23
4614	23
4615	23
4616	23
4617	23
4618	23
4619	23
4620	23
4621	23
4622	23
4623	23
4624	23
4625	23
4626	23
4627	23
4628	23
4629	23
4630	23
4631	23
4632	23
4633	23
4634	23
4635	23
4636	23
4637	23
4638	23
4639	23
4640	23
4641	23
4642	23
4643	23
4644	23
4645	23
4646	23
4647	23
4648	23
4649	23
4650	23
4651	23
4652	23
4653	23
4654	23
4655	23
4656	23
4657	23
4658	23
4659	23
4660	23
4661	23
4662	23
4663	23
4664	23
4665	23
4666	23
4667	23
4668	23
4669	23
4670	23
4671	23
4672	23
4673	23
4674	23
4675	23
4676	23
4677	23
4678	23
4679	23
4680	23
4681	23
4682	23
4683	23
4684	23
4685	23
4686	23
4687	23
4688	23
4689	23
4690	23
4691	23
4692	23
4693	23
4694	23
4695	23
4696	23
4697	23
4698	23
4699	23
4700	23
4701	23
4702	23
4703	23
4704	23
4705	23
4706	23
4707	23
4708	23
4709	23
4710	23
4711	23
4712	23
4713	23
4714	23
4715	23
4716	23
4717	23
4718	23
4719	23
4720	23
4721	23
4722	23
4723	23
4724	23
4725	23
4726	23
4727	23
4728	23
4729	23
4730	23
4731	23
4732	23
4733	23
4734	23
4735	23
4736	23
4737	23
4738	23
4739	23
4740	23
4741	23
4742	23
4743	23
4744	23
4745	23
4746	23
4747	23
4748	23
4749	23
4750	23
4751	23
4752	23
4753	23
4754	23
4755	23
4756	23
4757	23
4758	23
4759	23
4760	23
4761	23
4762	23
4763	23
4764	23
4765	23
4766	23
4767	23
4768	23
4769	23
4770	23
4771	23
4772	23
4773	23
4774	23
4775	23
4776	23
4777	23
4778	23
4779	23
4780	23
4781	23
4782	23
4783	23
4784	23
4785	23
4786	23
4787	23
4788	23
4789	23
4790	23
4791	23
4792	23
4793	23
4794	23
4795	23
4796	23
4797	23
4798	23
4799	23
4800	23
4801	23
4802	23
4803	23
4804	23
4805	23
4806	23
4807	23
4808	23
4809	23
4810	23
4811	23
4812	23
4813	23
4814	23
4815	23
4816	23
4817	23
4818	23
4819	23
4820	23
4821	23
4822	23
4823	23
4824	24
4825	24
4826	24
4827	24
4828	24
4829	24
4830	24
4831	24
4832	24
4833	24
4834	24
4835	24
4836	24
4837	24
4838	24
4839	24
4840	24
4841	24
4842	24
4843	24
4844	24
4845	24
4846	24
4847	24
4848	24
4849	24
4850	24
4851	24
4852	24
4853	24
4854	24
4855	24
4856	24
4857	24
4858	24
4859	24
4860	24
4861	24
4862	24
4863	24
4864	24
4865	24
4866	24
4867	24
4868	24
4869	24
4870	24
4871	24
4872	24
4873	24
4874	24
4875	24
4876	24
4877	24
4878	24
4879	24
4880	24
4881	24
4882	24
4883	24
4884	24
4885	24
4886	24
4887	24
4888	24
4889	24
4890	24
4891	24
4892	24
4893	24
4894	24
4895	24
4896	24
4897	24
4898	24
4899	24
4900	24
4901	24
4902	24
4903	24
4904	24
4905	24
4906	24
4907	24
4908	24
4909	24
4910	24
4911	24
4912	24
4913	24
4914	24
4915	24
4916	24
4917	24
4918	24
4919	24
4920	24
4921	24
4922	24
4923	24
4924	24
4925	24
4926	24
4927	24
4928	24
4929	24
4930	24
4931	24
4932	24
4933	24
4934	24
4935	24
4936	24
4937	24
4938	24
4939	24
4940	24
4941	24
4942	24
4943	24
4944	24
4945	24
4946	24
4947	24
4948	24
4949	24
4950	24
4951	24
4952	24
4953	24
4954	24
4955	24
4956	24
4957	24
4958	24
4959	24
4960	24
4961	24
4962	24
4963	24
4964	24
4965	24
4966	24
4967	24
4968	24
4969	24
4970	24
4971	24
4972	24
4973	24
4974	24
4975	24
4976	24
4977	24
4978	24
4979	24
4980	24
4981	24
4982	24
4983	24
4984	24
4985	24
4986	24
4987	24
4988	24
4989	24
4990	24
4991	24
4992	24
4993	24
4994	24
4995	24
4996	24
4997	24
4998	24
4999	24
5000	24
5001	24
5002	24
5003	24
5004	24
5005	24
5006	24
5007	24
5008	24
5009	24
5010	24
5011	24
5012	24
5013	24
5014	24
5015	24
5016	24
5017	24
5018	24
5019	24
5020	24
5021	24
5022	24
5023	24
5024	24
5025	24
5026	24
5027	24
5028	24
5029	24
5030	24
5031	24
5032	24
5033	24
5034	24
5035	24
5036	24
5037	24
5038	24
5039	24
5040	24
5041	24
5042	24
5043	24
5044	24
5045	24
5046	24
5047	24
5048	24
5049	24
5050	24
5051	24
5052	24
5053	24
5054	24
5055	24
5056	24
5057	24
5058	24
5059	24
5060	24
5061	24
5062	24
5063	24
5064	24
5065	24
5066	24
5067	24
5068	24
5069	24
5070	24
5071	24
5072	24
5073	24
5074	24
5075	24
5076	24
5077	24
5078	24
5079	24
5080	24
5081	24
5082	24
5083	24
5084	24
5085	24
5086	24
5087	24
5088	24
5089	24
5090	24
5091	24
5092	24
5093	24
5094	24
5095	24
5096	24
5097	24
5098	24
5099	24
5100	24
5101	24
5102	24
5103	24
5104	24
5105	24
5106	24
5107	24
5108	24
5109	24
5110	24
5111	24
5112	24
5113	24
5114	24
5115	24
5116	24
5117	24
5118	24
5119	24
5120	24
5121	24
5122	24
5123	24
5124	24
5125	24
5126	24
5127	24
5128	24
5129	24
5130	24
5131	24
5132	24
5133	24
5134	24
5135	24
5136	24
5137	24
5138	24
5139	24
5140	24
5141	24
5142	24
5143	24
5144	24
5145	24
5146	24
5147	24
5148	24
5149	24
5150	24
5151	24
5152	24
5153	24
5154	24
5155	24
5156	24
5157	24
5158	24
5159	24
5160	24
5161	24
5162	24
5163	24
5164	24
5165	24
5166	24
5167	24
5168	24
5169	24
5170	24
5171	24
5172	24
5173	24
5174	24
5175	24
5176	24
5177	24
5178	24
5179	24
5180	24
5181	24
5182	24
5183	24
5184	24
5185	24
5186	24
5187	24
5188	24
5189	24
5190	24
5191	24
5192	24
5193	24
5194	24
5195	24
5196	24
5197	24
5198	24
5199	24
5200	24
5201	24
5202	24
5203	24
5204	24
5205	24
5206	24
5207	24
5208	24
5209	24
5210	24
5211	24
5212	24
5213	24
5214	24
5215	24
5216	24
5217	24
5218	24
5219	24
5220	24
5221	24
5222	24
5223	24
5224	24
5225	24
5226	24
5227	24
5228	24
5229	24
5230	24
5231	24
5232	24
5233	24
5234	24
5235	24
5236	24
5237	24
5238	24
5239	24
5240	24
5241	24
5242	24
5243	24
5244	24
5245	24
5246	24
5247	24
5248	24
5249	24
5250	24
5251	24
5252	24
5253	24
5254	24
5255	24
5256	24
5257	24
5258	24
5259	24
5260	24
5261	24
5262	24
5263	24
5264	24
5265	24
5266	24
5267	24
5268	24
5269	24
5270	24
5271	24
5272	24
5273	24
5274	24
5275	24
5276	24
5277	24
5278	24
5279	24
5280	24
5281	24
5282	24
5283	24
5284	24
5285	24
5286	24
5287	24
5288	24
5289	24
5290	24
5291	24
5292	24
5293	24
5294	24
5295	24
5296	24
5297	24
5298	24
5299	24
5300	24
5301	24
5302	24
5303	24
5304	24
5305	24
5306	24
5307	24
5308	24
5309	24
5310	24
5311	24
5312	24
5313	24
5314	24
5315	24
5316	24
5317	24
5318	24
5319	24
5320	24
5321	24
5322	24
5323	24
5324	24
5325	24
5326	24
5327	24
5328	24
5329	24
5330	24
5331	24
5332	24
5333	24
5334	24
5335	24
5336	24
5337	24
5338	24
5339	24
5340	24
5341	24
5342	24
5343	24
5344	24
5345	24
5346	24
5347	24
5348	24
5349	24
5350	24
5351	24
5352	24
5353	24
5354	24
5355	24
5356	24
5357	24
5358	24
5359	24
5360	24
5361	24
5362	24
5363	24
5364	24
5365	24
5366	24
5367	24
5368	24
5369	24
5370	24
5371	24
5372	24
5373	24
5374	24
5375	24
5376	24
5377	24
5378	24
5379	24
5380	24
5381	24
5382	24
5383	24
5384	24
5385	24
5386	24
5387	24
5388	24
5389	24
5390	24
5391	24
5392	24
5393	24
5394	24
5395	24
5396	24
5397	24
5398	24
5399	24
5400	24
5401	24
5402	24
5403	24
5404	24
5405	24
5406	24
5407	24
5408	24
5409	24
5410	24
5411	24
5412	24
5413	24
5414	24
5415	24
5416	24
5417	24
5418	24
5419	24
5420	24
5421	24
5422	24
5423	24
5424	24
5425	24
5426	24
5427	24
5428	24
5429	24
5430	24
5431	24
5432	24
5433	24
5434	24
5435	24
5436	24
5437	24
5438	24
5439	24
5440	24
5441	24
5442	24
5443	24
5444	24
5445	24
5446	24
5447	24
5448	24
5449	24
5450	24
5451	24
5452	24
5453	24
5454	24
5455	24
5456	24
5457	24
5458	24
5459	24
5460	24
5461	24
5462	24
5463	24
5464	24
5465	24
5466	24
5467	24
5468	24
5469	24
5470	24
5471	24
5472	24
5473	24
5474	24
5475	24
5476	24
5477	24
5478	24
5479	24
5480	24
5481	24
5482	24
5483	24
5484	24
5485	24
5486	24
5487	24
5488	24
5489	24
5490	24
5491	24
5492	24
5493	24
5494	24
5495	24
5496	24
5497	24
5498	24
5499	24
5500	24
5501	24
5502	24
5503	24
5504	24
5505	24
5506	24
5507	24
5508	24
5509	24
5510	24
5511	24
5512	24
5513	24
5514	24
5515	24
5516	24
5517	24
5518	24
5519	24
5520	24
5521	24
5522	24
5523	24
5524	24
5525	24
5526	24
5527	24
5528	24
5529	24
5530	24
5531	24
5532	24
5533	24
5534	24
5535	24
5536	24
5537	24
5538	24
5539	24
5540	24
5541	24
5542	24
5543	24
5544	24
5545	24
5546	24
5547	24
5548	24
5549	24
5550	24
5551	24
5552	24
5553	24
5554	24
5555	24
5556	24
5557	24
5558	24
5559	24
5560	24
5561	24
5562	24
5563	24
5564	24
5565	24
5566	24
5567	24
5568	24
5569	24
5570	24
5571	24
5572	24
5573	24
5574	24
5575	24
5576	24
5577	24
5578	24
5579	24
5580	24
5581	24
5582	24
5583	24
5584	24
5585	24
5586	24
5587	24
5588	24
5589	24
5590	24
5591	24
5592	24
5593	24
5594	24
5595	24
5596	24
5597	24
5598	24
5599	24
5600	24
5601	24
5602	24
5603	24
5604	24
5605	24
5606	24
5607	24
5608	24
5609	24
5610	24
5611	24
5612	24
5613	24
5614	24
5615	24
5616	24
5617	24
5618	24
5619	24
5620	24
5621	24
5622	24
5623	24
5624	24
5625	24
5626	24
5627	24
5628	24
5629	24
5630	24
5631	24
5632	24
5633	24
5634	24
5635	24
5636	24
5637	24
5638	24
5639	24
5640	24
5641	24
5642	24
5643	24
5644	24
5645	24
5646	24
5647	24
5648	24
5649	24
5650	24
5651	24
5652	24
5653	24
5654	24
5655	24
5656	24
5657	24
5658	24
5659	24
5660	24
5661	24
5662	24
5663	24
5664	24
5665	24
5666	24
5667	24
5668	24
5669	24
5670	24
5671	24
5672	24
5673	24
5674	24
5675	24
5676	24
5677	24
5678	24
5679	24
5680	24
5681	24
5682	24
5683	24
5684	24
5685	24
5686	24
5687	24
5688	24
5689	24
5690	24
5691	24
5692	24
5693	24
5694	24
5695	24
5696	24
5697	24
5698	24
5699	24
5700	24
5701	24
5702	24
5703	24
5704	24
5705	24
5706	24
5707	24
5708	24
5709	24
5710	24
5711	24
5712	24
5713	24
5714	24
5715	24
5716	24
5717	24
5718	24
5719	24
5720	24
5721	24
5722	24
5723	24
5724	24
5725	24
5726	24
5727	24
5728	24
5729	24
5730	24
5731	24
5732	24
5733	24
5734	24
5735	24
5736	24
5737	24
5738	24
5739	24
5740	24
5741	24
5742	24
5743	24
5744	24
5745	24
5746	24
5747	24
5748	24
5749	24
5750	24
5751	24
5752	24
5753	24
5754	24
5755	24
5756	24
5757	24
5758	24
5759	24
5760	24
5761	24
5762	24
5763	24
5764	24
5765	24
5766	24
5767	24
5768	24
5769	24
5770	24
5771	24
5772	24
5773	24
5774	24
5775	24
5776	24
5777	24
5778	24
5779	24
5780	24
5781	24
5782	24
5783	24
5784	24
5785	24
5786	24
5787	24
5788	24
5789	24
5790	24
5791	24
5792	24
5793	24
5794	24
5795	24
5796	24
5797	24
5798	24
5799	24
5800	24
5801	24
5802	24
5803	24
5804	24
5805	24
5806	24
5807	24
5808	24
5809	24
5810	24
5811	24
5812	24
5813	24
5814	24
5815	24
5816	24
5817	24
5818	24
5819	24
5820	24
5821	24
5822	24
5823	24
5824	24
5825	24
5826	24
5827	24
5828	24
5829	24
5830	24
5831	24
5832	24
5833	24
5834	24
5835	24
5836	24
5837	24
5838	24
5839	24
5840	24
5841	24
5842	24
5843	24
5844	24
5845	24
5846	24
5847	24
5848	24
5849	24
5850	24
5851	24
5852	24
5853	24
5854	24
5855	24
5856	24
5857	24
5858	24
5859	24
5860	24
5861	24
5862	24
5863	24
5864	24
5865	24
5866	24
5867	24
5868	24
5869	24
5870	24
5871	24
5872	24
5873	24
5874	24
5875	24
5876	24
5877	24
5878	24
5879	24
5880	24
5881	24
5882	24
5883	24
5884	24
5885	24
5886	24
5887	24
5888	24
5889	24
5890	24
5891	24
5892	24
5893	24
5894	24
5895	24
5896	24
5897	24
5898	24
5899	24
5900	24
5901	24
5902	24
5903	24
5904	24
5905	24
5906	24
5907	24
5908	24
5909	24
5910	24
5911	24
5912	24
5913	24
5914	24
5915	24
5916	24
5917	24
5918	24
5919	24
5920	24
5921	24
5922	24
5923	24
5924	24
5925	24
5926	24
5927	24
5928	24
5929	24
5930	24
5931	24
5932	24
5933	24
5934	24
5935	24
5936	24
5937	24
5938	24
5939	24
5940	24
5941	24
5942	24
5943	24
5944	24
5945	24
5946	24
5947	24
5948	24
5949	24
5950	24
5951	24
5952	24
5953	24
5954	24
5955	24
5956	24
5957	24
5958	24
5959	24
5960	24
5961	24
5962	24
5963	24
5964	24
5965	24
5966	24
5967	24
5968	24
5969	24
5970	24
5971	24
5972	24
5973	24
5974	24
5975	24
5976	24
5977	24
5978	24
5979	24
5980	24
5981	24
5982	24
5983	24
5984	24
5985	24
5986	24
5987	24
5988	24
5989	24
5990	24
5991	24
5992	24
5993	24
5994	24
5995	24
5996	24
5997	24
5998	24
5999	24
6000	24
6001	24
6002	24
6003	24
6004	24
6005	24
6006	24
6007	24
6008	24
6009	24
6010	24
6011	24
6012	24
6013	24
6014	24
6015	24
6016	24
6017	24
6018	24
6019	24
6020	24
6021	24
6022	24
6023	24
6024	24
6025	24
6026	24
6027	24
6028	24
6029	24
6030	24
6031	24
6032	24
6033	24
6034	24
6035	24
6036	24
6037	24
6038	24
6039	24
6040	24
6041	24
6042	24
6043	24
6044	24
6045	24
6046	24
6047	24
6048	24
6049	24
6050	24
6051	24
6052	24
6053	24
6054	24
6055	24
6056	24
6057	24
6058	24
6059	24
6060	24
6061	24
6062	24
6063	24
6064	24
6065	24
6066	24
6067	24
6068	24
6069	24
6070	24
6071	24
6072	24
6073	24
6074	24
6075	24
6076	24
6077	24
6078	24
6079	24
6080	24
6081	24
6082	24
6083	24
6084	24
6085	24
6086	24
6087	24
6088	24
6089	24
6090	24
6091	24
6092	24
6093	24
6094	24
6095	24
6096	24
6097	24
6098	24
6099	24
6100	24
6101	24
6102	24
6103	24
6104	24
6105	24
6106	24
6107	24
6108	24
6109	24
6110	24
6111	24
6112	24
6113	24
6114	24
6115	24
6116	24
6117	24
6118	24
6119	24
6120	24
6121	24
6122	24
6123	24
6124	24
6125	24
6126	24
6127	24
6128	24
6129	24
6130	24
6131	24
6132	24
6133	24
6134	24
6135	24
6136	24
6137	24
6138	24
6139	24
6140	24
6141	24
6142	24
6143	24
6144	24
6145	24
6146	24
6147	24
6148	24
6149	24
6150	24
6151	24
6152	24
6153	24
6154	24
6155	24
6156	24
6157	24
6158	24
6159	24
6160	24
6161	24
6162	24
6163	24
6164	24
6165	24
6166	24
6167	24
6168	24
6169	24
6170	24
6171	24
6172	24
6173	24
6174	24
6175	24
6176	24
6177	24
6178	24
6179	24
6180	24
6181	24
6182	24
6183	24
6184	24
6185	24
6186	24
6187	24
6188	24
6189	24
6190	24
6191	24
6192	24
6193	24
6194	24
6195	24
6196	24
6197	24
6198	24
6199	24
6200	24
6201	24
6202	24
6203	24
6204	24
6205	24
6206	24
6207	24
6208	24
6209	24
6210	24
6211	24
6212	24
6213	24
6214	24
6215	24
6216	24
6217	24
6218	24
6219	24
6220	24
6221	24
6222	24
6223	24
6224	24
6225	24
6226	24
6227	24
6228	24
6229	24
6230	24
6231	24
6232	24
6233	24
6234	24
6235	24
6236	24
6237	24
6238	24
6239	24
6240	24
6241	24
6242	24
6243	24
6244	24
6245	24
6246	24
6247	24
6248	24
6249	24
6250	24
6251	24
6252	24
6253	24
6254	24
6255	24
6256	24
6257	24
6258	24
6259	24
6260	24
6261	24
6262	24
6263	24
6264	24
6265	24
6266	24
6267	24
6268	24
6269	24
6270	24
6271	24
6272	24
6273	24
6274	24
6275	24
6276	24
6277	24
6278	24
6279	24
6280	24
6281	24
6282	24
6283	24
6284	24
6285	24
6286	24
6287	24
6288	24
6289	24
6290	24
6291	24
6292	24
6293	24
6294	24
6295	24
6296	24
6297	24
6298	24
6299	24
6300	24
6301	24
6302	24
6303	24
6304	24
6305	24
6306	24
6307	24
6308	24
6309	24
6310	24
6311	24
6312	24
6313	24
6314	24
6315	24
6316	24
6317	24
6318	24
6319	24
6320	24
6321	24
6322	24
6323	24
6324	24
6325	24
6326	24
6327	24
6328	24
6329	24
6330	24
6331	24
6332	24
6333	24
6334	24
6335	24
6336	24
6337	24
6338	24
6339	24
6340	24
6341	24
6342	24
6343	24
6344	24
6345	24
6346	24
6347	24
6348	24
6349	24
6350	24
6351	24
6352	24
6353	24
6354	24
6355	24
6356	24
6357	24
6358	24
6359	24
6360	24
6361	24
6362	24
6363	24
6364	24
6365	24
6366	24
6367	24
6368	24
6369	24
6370	24
6371	24
6372	24
6373	24
6374	24
6375	24
6376	24
6377	24
6378	24
6379	24
6380	24
6381	24
6382	24
6383	24
6384	24
6385	24
6386	24
6387	24
6388	24
6389	24
6390	24
6391	24
6392	24
6393	24
6394	24
6395	24
6396	24
6397	24
6398	24
6399	24
6400	24
6401	24
6402	24
6403	24
6404	24
6405	24
6406	24
6407	24
6408	24
6409	24
6410	24
6411	24
6412	24
6413	24
6414	24
6415	24
6416	24
6417	24
6418	24
6419	24
6420	24
6421	24
6422	24
6423	24
6424	24
6425	24
6426	24
6427	24
6428	24
6429	24
6430	24
6431	24
6432	24
6433	24
6434	24
6435	24
6436	24
6437	24
6438	24
6439	24
6440	24
6441	24
6442	24
6443	24
6444	24
6445	24
6446	24
6447	24
6448	24
6449	24
6450	24
6451	24
6452	24
6453	24
6454	24
6455	24
6456	24
6457	24
6458	24
6459	24
6460	24
6461	24
6462	24
6463	24
6464	24
6465	24
6466	24
6467	24
6468	24
6469	24
6470	24
6471	24
6472	24
6473	24
6474	24
6475	24
6476	24
6477	24
6478	24
6479	24
6480	24
6481	24
6482	24
6483	24
6484	24
6485	24
6486	24
6487	24
6488	24
6489	24
6490	24
6491	24
6492	24
6493	24
6494	24
6495	24
6496	24
6497	24
6498	24
6499	24
6500	24
6501	24
6502	24
6503	24
6504	24
6505	24
6506	24
6507	24
6508	24
6509	24
6510	24
6511	24
6512	24
6513	24
6514	24
6515	24
6516	24
6517	24
6518	24
6519	24
6520	24
6521	24
6522	24
6523	24
6524	24
6525	24
6526	24
6527	24
6528	24
6529	24
6530	24
6531	24
6532	24
6533	24
6534	24
6535	24
6536	24
6537	24
6538	24
6539	24
6540	24
6541	24
6542	24
6543	24
6544	24
6545	24
6546	24
6547	24
6548	24
6549	24
6550	24
6551	24
6552	24
6553	24
6554	24
6555	24
6556	24
6557	24
6558	24
6559	24
6560	24
6561	24
6562	24
6563	24
6564	24
6565	24
6566	24
6567	24
6568	24
6569	24
6570	24
6571	24
6572	24
6573	24
6574	24
6575	24
6576	24
6577	24
6578	24
6579	24
6580	24
6581	24
6582	24
6583	24
6584	24
6585	24
6586	24
6587	24
6588	24
6589	24
6590	24
6591	24
6592	24
6593	24
6594	24
6595	24
6596	24
6597	24
6598	24
6599	24
6600	24
6601	24
6602	24
6603	24
6604	24
6605	24
6606	24
6607	24
6608	24
6609	24
6610	24
6611	24
6612	24
6613	24
6614	24
6615	24
6616	24
6617	24
6618	24
6619	24
6620	24
6621	24
6622	24
6623	24
6624	24
6625	24
6626	24
6627	24
6628	24
6629	24
6630	24
6631	24
6632	24
6633	24
6634	24
6635	24
6636	24
6637	24
6638	24
6639	24
6640	24
6641	24
6642	24
6643	24
6644	24
6645	24
6646	24
6647	24
6648	24
6649	24
6650	24
6651	24
6652	24
6653	24
6654	24
6655	24
6656	24
6657	24
6658	24
6659	24
6660	24
6661	24
6662	24
6663	24
6664	24
6665	24
6666	24
6667	24
6668	24
6669	24
6670	24
6671	24
6672	24
6673	24
6674	24
6675	24
6676	24
6677	24
6678	24
6679	24
6680	24
6681	24
6682	24
6683	24
6684	24
6685	24
6686	24
6687	24
6688	24
6689	24
6690	24
6691	24
6692	24
6693	24
6694	24
6695	24
6696	24
6697	24
6698	24
6699	24
6700	24
6701	24
6702	24
6703	24
6704	24
6705	24
6706	24
6707	24
6708	24
6709	24
6710	24
6711	24
6712	24
6713	24
6714	24
6715	24
6716	24
6717	24
6718	24
6719	24
6720	24
6721	24
6722	24
6723	24
6724	24
6725	24
6726	24
6727	24
6728	24
6729	24
6730	24
6731	24
6732	24
6733	24
6734	24
6735	24
6736	24
6737	24
6738	24
6739	24
6740	24
6741	24
6742	24
6743	24
6744	24
6745	24
6746	24
6747	24
6748	24
6749	24
6750	24
6751	24
6752	24
6753	24
6754	24
6755	24
6756	24
6757	24
6758	24
6759	24
6760	24
6761	24
6762	24
6763	24
6764	24
6765	24
6766	24
6767	24
6768	24
6769	24
6770	24
6771	24
6772	24
6773	24
6774	24
6775	24
6776	24
6777	24
6778	24
6779	24
6780	24
6781	24
6782	24
6783	24
6784	24
6785	24
6786	24
6787	24
6788	24
6789	24
6790	24
6791	24
6792	24
6793	24
6794	24
6795	24
6796	24
6797	24
6798	24
6799	24
6800	24
6801	24
6802	24
6803	24
6804	24
6805	24
6806	24
6807	24
6808	24
6809	24
6810	24
6811	24
6812	24
6813	24
6814	24
6815	24
6816	24
6817	24
6818	24
6819	24
6820	24
6821	24
6822	24
6823	24
6824	24
6825	24
6826	24
6827	24
6828	24
6829	24
6830	24
6831	24
6832	24
6833	24
6834	24
6835	24
6836	24
6837	24
6838	24
6839	24
6840	24
6841	24
6842	24
6843	24
6844	24
6845	24
6846	24
6847	24
6848	24
6849	24
6850	24
6851	24
6852	24
6853	24
6854	24
6855	24
6856	24
6857	24
6858	24
6859	24
6860	24
6861	24
6862	24
6863	24
6864	24
6865	24
6866	24
6867	24
6868	24
6869	24
6870	24
6871	24
6872	24
6873	24
6874	24
6875	24
6876	24
6877	24
6878	24
6879	24
6880	24
6881	24
6882	24
6883	24
6884	24
6885	24
6886	24
6887	24
6888	24
6889	24
6890	24
6891	24
6892	24
6893	24
6894	24
6895	24
6896	24
6897	24
6898	24
6899	24
6900	24
6901	24
6902	24
6903	24
6904	24
6905	24
6906	24
6907	24
6908	24
6909	24
6910	24
6911	24
6912	24
6913	24
6914	24
6915	24
6916	24
6917	24
6918	24
6919	24
6920	24
6921	24
6922	24
6923	24
6924	24
6925	24
6926	24
6927	24
6928	24
6929	24
6930	24
6931	24
6932	24
6933	24
6934	24
6935	24
6936	24
6937	24
6938	24
6939	24
6940	24
6941	24
6942	24
6943	24
6944	24
6945	24
6946	24
6947	24
6948	24
6949	24
6950	24
6951	24
6952	24
6953	24
6954	24
6955	24
6956	24
6957	24
6958	24
6959	24
6960	24
6961	24
6962	24
6963	24
6964	24
6965	24
6966	24
6967	24
6968	24
6969	24
6970	24
6971	24
6972	24
6973	24
6974	24
6975	24
6976	24
6977	24
6978	24
6979	24
6980	24
6981	24
6982	24
6983	24
6984	24
6985	24
6986	24
6987	24
6988	24
6989	24
6990	24
6991	24
6992	24
6993	24
6994	24
6995	24
6996	24
6997	24
6998	24
6999	24
7000	24
7001	24
7002	24
7003	24
7004	24
7005	24
7006	24
7007	24
7008	24
7009	24
7010	24
7011	24
7012	24
7013	24
7014	24
7015	24
7016	24
7017	24
7018	24
7019	24
7020	24
7021	24
7022	24
7023	24
7024	24
7025	24
7026	24
7027	24
7028	24
7029	24
7030	24
7031	24
7032	24
7033	24
7034	24
7035	24
7036	24
7037	24
7038	24
7039	24
7040	24
7041	24
7042	24
7043	24
7044	24
7045	24
7046	24
7047	24
7048	24
7049	24
7050	24
7051	24
7052	24
7053	24
7054	24
7055	24
7056	24
7057	24
7058	24
7059	24
7060	24
7061	24
7062	24
7063	24
7064	24
7065	24
7066	24
7067	24
7068	24
7069	24
7070	24
7071	24
7072	24
7073	24
7074	24
7075	24
7076	24
7077	24
7078	24
7079	24
7080	24
7081	24
7082	24
7083	24
7084	24
7085	24
7086	24
7087	24
7088	24
7089	24
7090	24
7091	24
7092	24
7093	24
7094	24
7095	24
7096	24
7097	24
7098	24
7099	24
7100	24
7101	24
7102	24
7103	24
7104	24
7105	24
7106	24
7107	24
7108	24
7109	24
7110	24
7111	24
7112	24
7113	24
7114	24
7115	24
7116	24
7117	24
7118	24
7119	24
7120	24
7121	24
7122	24
7123	24
7124	24
7125	24
7126	24
7127	24
7128	24
7129	24
7130	24
7131	24
7132	24
7133	24
7134	24
7135	24
7136	24
7137	24
7138	24
7139	24
7140	24
7141	24
7142	24
7143	24
7144	24
7145	24
7146	24
7147	24
7148	24
7149	24
7150	24
7151	24
7152	24
7153	24
7154	24
7155	24
7156	24
7157	24
7158	24
7159	24
7160	24
7161	24
7162	24
7163	24
7164	24
7165	24
7166	24
7167	24
7168	24
7169	24
7170	24
7171	24
7172	24
7173	24
7174	24
7175	24
7176	24
7177	24
7178	24
7179	24
7180	24
7181	24
7182	24
7183	24
7184	24
7185	24
7186	24
7187	24
7188	24
7189	24
7190	24
7191	24
7192	24
7193	24
7194	24
7195	24
7196	24
7197	24
7198	24
7199	24
7200	24
7201	24
7202	24
7203	24
7204	24
7205	24
7206	24
7207	24
7208	24
7209	24
7210	24
7211	24
7212	24
7213	24
7214	24
7215	24
7216	24
7217	24
7218	24
7219	24
7220	24
7221	24
7222	24
7223	24
7224	24
7225	24
7226	24
7227	24
7228	24
7229	24
7230	24
7231	24
7232	24
7233	24
7234	24
7235	24
7236	24
7237	24
7238	24
7239	24
7240	24
7241	24
7242	24
7243	24
7244	24
7245	24
7246	24
7247	24
7248	24
7249	24
7250	24
7251	24
7252	24
7253	24
7254	24
7255	24
7256	24
7257	24
7258	24
7259	24
7260	24
7261	24
7262	24
7263	24
7264	24
7265	24
7266	24
7267	24
7268	24
7269	24
7270	24
7271	24
7272	24
7273	24
7274	24
7275	24
7276	24
7277	24
7278	24
7279	24
7280	24
7281	24
7282	24
7283	24
7284	24
7285	24
7286	24
7287	24
7288	24
7289	24
7290	24
7291	24
7292	24
7293	24
7294	24
7295	24
7296	24
7297	24
7298	24
7299	24
7300	24
7301	24
7302	24
7303	24
7304	24
7305	24
7306	24
7307	24
7308	24
7309	24
7310	24
7311	24
7312	24
7313	24
7314	24
7315	24
7316	24
7317	24
7318	24
7319	24
7320	24
7321	24
7322	24
7323	24
7324	24
7325	24
7326	24
7327	24
7328	24
7329	24
7330	24
7331	24
7332	24
7333	24
7334	24
7335	24
7336	24
7337	24
7338	24
7339	24
7340	24
7341	24
7342	24
7343	24
7344	24
7345	24
7346	24
7347	24
7348	24
7349	24
7350	24
7351	24
7352	24
7353	24
7354	24
7355	24
7356	24
7357	24
7358	24
7359	24
7360	24
7361	24
7362	24
7363	24
7364	24
7365	24
7366	24
7367	24
7368	24
7369	24
7370	24
7371	24
7372	24
7373	24
7374	24
7375	24
7376	24
7377	24
7378	24
7379	24
7380	24
7381	24
7382	24
7383	24
7384	24
7385	24
7386	24
7387	24
7388	24
7389	24
7390	24
7391	24
7392	24
7393	24
7394	24
7395	24
7396	24
7397	24
7398	24
7399	24
7400	24
7401	24
7402	24
7403	24
7404	24
7405	24
7406	24
7407	24
7408	24
7409	24
7410	24
7411	24
7412	24
7413	24
7414	24
7415	24
7416	24
7417	24
7418	24
7419	24
7420	24
7421	24
7422	24
7423	24
7424	24
7425	24
7426	24
7427	24
7428	24
7429	24
7430	24
7431	24
7432	24
7433	24
7434	24
7435	24
7436	24
7437	24
7438	24
7439	24
7440	24
7441	24
7442	24
7443	24
7444	24
7445	24
7446	24
7447	24
7448	24
7449	24
7450	24
7451	24
7452	24
7453	24
7454	24
7455	24
7456	24
7457	24
7458	24
7459	24
7460	24
7461	24
7462	24
7463	24
7464	24
7465	24
7466	24
7467	24
7468	24
7469	24
7470	24
7471	24
7472	24
7473	24
7474	24
7475	24
7476	24
7477	24
7478	24
7479	24
7480	24
7481	24
7482	24
7483	24
7484	24
7485	24
7486	24
7487	24
7488	24
7489	24
7490	24
7491	24
7492	24
7493	24
7494	24
7495	24
7496	24
7497	24
7498	24
7499	24
7500	24
7501	24
7502	24
7503	24
7504	24
7505	24
7506	24
7507	24
7508	24
7509	24
7510	24
7511	24
7512	24
7513	24
7514	24
7515	24
7516	24
7517	24
7518	24
7519	24
7520	24
7521	24
7522	24
7523	24
7524	24
7525	24
7526	24
7527	24
7528	24
7529	24
7530	24
7531	24
7532	24
7533	24
7534	24
7535	24
7536	24
7537	24
7538	24
7539	24
7540	24
7541	24
7542	24
7543	24
7544	24
7545	24
7546	24
7547	24
7548	24
7549	24
7550	24
7551	24
7552	24
7553	24
7554	24
7555	24
7556	24
7557	24
7558	24
7559	24
7560	24
7561	24
7562	24
7563	24
7564	24
7565	24
7566	24
7567	24
7568	24
7569	24
7570	24
7571	24
7572	24
7573	24
7574	24
7575	24
7576	24
7577	24
7578	24
7579	24
7580	24
7581	24
7582	24
7583	24
7584	24
7585	24
7586	24
7587	24
7588	24
7589	24
7590	24
7591	24
7592	24
7593	24
7594	24
7595	24
7596	24
7597	24
7598	24
7599	24
7600	24
7601	24
7602	24
7603	24
7604	24
7605	24
7606	24
7607	24
7608	24
7609	24
7610	24
7611	24
7612	24
7613	24
7614	24
7615	24
7616	24
7617	24
7618	24
7619	24
7620	24
7621	24
7622	24
7623	24
7624	24
7625	24
7626	24
7627	24
7628	24
7629	24
7630	24
7631	24
7632	24
7633	24
7634	24
7635	24
7636	24
7637	24
7638	24
7639	24
7640	24
7641	24
7642	24
7643	24
7644	24
7645	24
7646	24
7647	24
7648	24
7649	24
7650	24
7651	24
7652	24
7653	24
7654	24
7655	24
7656	24
7657	24
7658	24
7659	24
7660	24
7661	24
7662	24
7663	24
7664	24
7665	24
7666	24
7667	24
7668	24
7669	24
7670	24
7671	24
7672	24
7673	24
7674	24
7675	24
7676	24
7677	24
7678	24
7679	24
7680	24
7681	24
7682	24
7683	24
7684	24
7685	24
7686	24
7687	24
7688	24
7689	24
7690	24
7691	24
7692	24
7693	24
7694	24
7695	24
7696	24
7697	24
7698	24
7699	24
7700	24
7701	24
7702	24
7703	24
7704	24
7705	24
7706	24
7707	24
7708	24
7709	24
7710	24
7711	24
7712	24
7713	24
7714	24
7715	24
7716	24
7717	24
7718	24
7719	24
7720	24
7721	24
7722	24
7723	24
7724	24
7725	24
7726	24
7727	24
7728	24
7729	24
7730	24
7731	24
7732	24
7733	24
7734	24
7735	24
7736	24
7737	24
7738	24
7739	24
7740	24
7741	24
7742	24
7743	24
7744	24
7745	24
7746	24
7747	24
7748	24
7749	24
7750	24
7751	24
7752	24
7753	24
7754	24
7755	24
7756	24
7757	24
7758	24
7759	24
7760	24
7761	24
7762	24
7763	24
7764	24
7765	24
7766	24
7767	24
7768	24
7769	24
7770	24
7771	24
7772	24
7773	24
7774	24
7775	24
7776	24
7777	24
7778	24
7779	24
7780	24
7781	24
7782	24
7783	24
7784	24
7785	24
7786	24
7787	24
7788	24
7789	24
7790	24
7791	24
7792	24
7793	24
7794	24
7795	24
7796	24
7797	24
7798	24
7799	24
7800	24
7801	24
7802	24
7803	24
7804	24
7805	24
7806	24
7807	24
7808	24
7809	24
7810	24
7811	24
7812	24
7813	24
7814	24
7815	24
7816	24
7817	24
7818	24
7819	24
7820	24
7821	24
7822	24
7823	24
7824	24
7825	24
7826	24
7827	24
7828	24
7829	24
7830	24
7831	24
7832	24
7833	24
7834	24
7835	24
7836	24
7837	24
7838	24
7839	24
7840	24
7841	24
7842	24
7843	24
7844	24
7845	24
7846	24
7847	24
7848	24
7849	24
7850	24
7851	24
7852	24
7853	24
7854	24
7855	24
7856	24
7857	24
7858	24
7859	24
7860	24
7861	24
7862	24
7863	24
7864	24
7865	24
7866	24
7867	24
7868	24
7869	24
7870	24
7871	24
7872	24
7873	24
7874	24
7875	24
7876	24
7877	24
7878	24
7879	24
7880	24
7881	24
7882	24
7883	24
7884	24
7885	24
7886	24
7887	24
7888	24
7889	24
7890	24
7891	24
7892	24
7893	24
7894	24
7895	24
7896	24
7897	24
7898	24
7899	24
7900	24
7901	24
7902	24
7903	24
7904	24
7905	24
7906	24
7907	24
7908	24
7909	24
7910	24
7911	24
7912	24
7913	24
7914	24
7915	24
7916	24
7917	24
7918	24
7919	24
7920	24
7921	24
7922	24
7923	24
7924	24
7925	24
7926	24
7927	24
7928	24
7929	24
7930	24
7931	24
7932	24
7933	24
7934	24
7935	24
7936	24
7937	24
7938	24
7939	24
7940	24
7941	24
7942	24
7943	24
7944	24
7945	24
7946	24
7947	24
7948	24
7949	24
7950	24
7951	24
7952	24
7953	24
7954	24
7955	24
7956	24
7957	24
7958	24
7959	24
7960	24
7961	24
7962	24
7963	24
7964	24
7965	24
7966	24
7967	24
7968	24
7969	24
7970	24
7971	24
7972	24
7973	24
7974	24
7975	24
7976	24
7977	24
7978	24
7979	24
7980	24
7981	24
7982	24
7983	24
7984	24
7985	24
7986	24
7987	24
7988	24
7989	24
7990	24
7991	24
7992	24
7993	24
7994	24
7995	24
7996	24
7997	24
7998	24
7999	24
8000	24
8001	24
8002	24
8003	24
8004	24
8005	24
8006	24
8007	24
8008	24
8009	24
8010	24
8011	24
8012	24
8013	24
8014	24
8015	24
8016	24
8017	24
8018	24
8019	24
8020	24
8021	24
8022	24
8023	24
8024	24
8025	24
8026	24
8027	24
8028	24
8029	24
8030	24
8031	24
8032	24
8033	24
8034	24
8035	24
8036	24
8037	24
8038	24
8039	24
8040	24
8041	24
8042	24
8043	24
8044	24
8045	24
8046	24
8047	24
8048	24
8049	24
8050	24
8051	24
8052	24
8053	24
8054	24
8055	24
8056	24
8057	24
8058	24
8059	24
8060	24
8061	24
8062	24
8063	24
8064	24
8065	24
8066	24
8067	24
8068	24
8069	24
8070	24
8071	24
8072	24
8073	24
8074	24
8075	24
8076	24
8077	24
8078	24
8079	24
8080	24
8081	24
8082	24
8083	24
8084	24
8085	24
8086	24
8087	24
8088	24
8089	24
8090	24
8091	24
8092	24
8093	24
8094	24
8095	24
8096	24
8097	24
8098	24
8099	24
8100	24
8101	24
8102	24
8103	24
8104	24
8105	24
8106	24
8107	24
8108	24
8109	24
8110	24
8111	24
8112	24
8113	24
8114	24
8115	24
8116	24
8117	24
8118	24
8119	24
8120	24
8121	24
8122	24
8123	24
8124	24
8125	24
8126	24
8127	24
8128	24
8129	24
8130	24
8131	24
8132	24
8133	24
8134	24
8135	24
8136	24
8137	24
8138	24
8139	24
8140	24
8141	24
8142	24
8143	24
8144	24
8145	24
8146	24
8147	24
8148	24
8149	24
8150	24
8151	24
8152	24
8153	24
8154	24
8155	24
8156	24
8157	24
8158	24
8159	24
8160	24
8161	24
8162	24
8163	24
8164	24
8165	24
8166	24
8167	24
8168	24
8169	24
8170	24
8171	24
8172	24
8173	24
8174	24
8175	24
8176	24
8177	24
8178	24
8179	24
8180	24
8181	24
8182	24
8183	24
8184	24
8185	24
8186	24
8187	24
8188	24
8189	24
8190	24
8191	24
8192	24
8193	24
8194	24
8195	24
8196	24
8197	24
8198	24
8199	24
8200	24
8201	24
8202	24
8203	24
8204	24
8205	24
8206	24
8207	24
8208	24
8209	24
8210	24
8211	24
8212	24
8213	24
8214	24
8215	24
8216	24
8217	24
8218	24
8219	24
8220	24
8221	24
8222	24
8223	24
8224	24
8225	24
8226	24
8227	24
8228	24
8229	24
8230	24
8231	24
8232	24
8233	24
8234	24
8235	24
8236	24
8237	24
8238	24
8239	24
8240	24
8241	24
8242	24
8243	24
8244	24
8245	24
8246	24
8247	24
8248	24
8249	24
8250	24
8251	24
8252	24
8253	24
8254	24
8255	24
8256	24
8257	24
8258	24
8259	24
8260	24
8261	24
8262	24
8263	24
8264	24
8265	24
8266	24
8267	24
8268	24
8269	24
8270	24
8271	24
8272	24
8273	24
8274	24
8275	24
8276	24
8277	24
8278	24
8279	24
8280	24
8281	24
8282	24
8283	24
8284	24
8285	24
8286	24
8287	24
8288	24
8289	24
8290	24
8291	24
8292	24
8293	24
8294	24
8295	24
8296	24
8297	24
8298	24
8299	24
8300	24
8301	24
8302	24
8303	24
8304	24
8305	24
8306	24
8307	24
8308	24
8309	24
8310	24
8311	24
8312	24
8313	24
8314	24
8315	24
8316	24
8317	24
8318	24
8319	24
8320	24
8321	24
8322	24
8323	24
8324	24
8325	24
8326	24
8327	24
8328	24
8329	24
8330	24
8331	24
8332	24
8333	24
8334	24
8335	24
8336	24
8337	24
8338	24
8339	24
8340	24
8341	24
8342	24
8343	24
8344	24
8345	24
8346	24
8347	24
8348	24
8349	24
8350	24
8351	24
8352	24
8353	24
8354	24
8355	24
8356	24
8357	24
8358	24
8359	24
8360	24
8361	24
8362	24
8363	24
8364	24
8365	24
8366	24
8367	24
8368	24
8369	24
8370	24
8371	24
8372	24
8373	24
8374	24
8375	24
8376	24
8377	24
8378	24
8379	24
8380	24
8381	24
8382	24
8383	24
8384	24
8385	24
8386	24
8387	24
8388	24
8389	24
8390	24
8391	24
8392	24
8393	24
8394	24
8395	24
8396	24
8397	24
8398	24
8399	24
8400	24
8401	24
8402	24
8403	24
8404	24
8405	24
8406	24
8407	24
8408	24
8409	24
8410	24
8411	24
8412	24
8413	24
8414	24
8415	24
8416	24
8417	24
8418	24
8419	24
8420	24
8421	24
8422	24
8423	24
8424	24
8425	24
8426	24
8427	24
8428	24
8429	24
8430	24
8431	24
8432	24
8433	24
8434	24
8435	24
8436	24
8437	24
8438	24
8439	24
8440	24
8441	24
8442	24
8443	24
8444	24
8445	24
8446	24
8447	24
8448	24
8449	24
8450	24
8451	24
8452	24
8453	24
8454	24
8455	24
8456	24
8457	24
8458	24
8459	24
8460	24
8461	24
8462	24
8463	24
8464	24
8465	24
8466	24
8467	24
8468	24
8469	24
8470	24
8471	24
8472	24
8473	24
8474	24
8475	24
8476	24
8477	24
8478	24
8479	24
8480	24
8481	24
8482	24
8483	24
8484	24
8485	24
8486	24
8487	24
8488	24
8489	24
8490	24
8491	24
8492	24
8493	24
8494	24
8495	24
8496	24
8497	24
8498	24
8499	24
8500	24
8501	24
8502	24
8503	24
8504	24
8505	24
8506	24
8507	24
8508	24
8509	24
8510	24
8511	24
8512	24
8513	24
8514	24
8515	24
8516	24
8517	24
8518	24
8519	24
8520	24
8521	24
8522	24
8523	24
8524	24
8525	24
8526	24
8527	24
8528	24
8529	24
8530	24
8531	24
8532	24
8533	24
8534	24
8535	24
8536	24
8537	24
8538	24
8539	24
8540	24
8541	24
8542	24
8543	24
8544	24
8545	24
8546	24
8547	24
8548	24
8549	24
8550	24
8551	24
8552	24
8553	24
8554	24
8555	24
8556	24
8557	24
8558	24
8559	24
8560	24
8561	24
8562	24
8563	24
8564	24
8565	24
8566	24
8567	24
8568	24
8569	24
8570	24
8571	24
8572	24
8573	24
8574	24
8575	24
8576	24
8577	24
8578	24
8579	24
8580	24
8581	24
8582	24
8583	24
8584	24
8585	24
8586	24
8587	24
8588	24
8589	24
8590	24
8591	24
8592	24
8593	24
8594	24
8595	24
8596	24
8597	24
8598	24
8599	24
8600	24
8601	24
8602	24
8603	24
8604	24
8605	24
8606	24
8607	24
8608	24
8609	24
8610	24
8611	24
8612	24
8613	24
8614	24
8615	24
8616	24
8617	24
8618	24
8619	24
8620	24
8621	24
8622	24
8623	24
8624	24
8625	24
8626	24
8627	24
8628	24
8629	24
8630	24
8631	24
8632	24
8633	24
8634	24
8635	24
8636	24
8637	24
8638	24
8639	24
8640	24
8641	24
8642	24
8643	24
8644	24
8645	24
8646	24
8647	24
8648	24
8649	24
8650	24
8651	24
8652	24
8653	24
8654	24
8655	24
8656	24
8657	24
8658	24
8659	24
8660	24
8661	24
8662	24
8663	24
8664	24
8665	24
8666	24
8667	24
8668	24
8669	24
8670	24
8671	24
8672	24
8673	24
8674	24
8675	24
8676	24
8677	24
8678	24
8679	24
8680	24
8681	24
8682	24
8683	24
8684	24
8685	24
8686	24
8687	24
8688	24
8689	24
8690	24
8691	24
8692	24
8693	24
8694	24
8695	24
8696	24
8697	24
8698	24
8699	24
8700	24
8701	24
8702	24
8703	24
8704	24
8705	24
8706	24
8707	24
8708	24
8709	24
8710	24
8711	24
8712	24
8713	24
8714	24
8715	24
8716	24
8717	24
8718	24
8719	24
8720	24
8721	24
8722	24
8723	24
8724	24
8725	24
8726	24
8727	24
8728	24
8729	24
8730	24
8731	24
8732	24
8733	24
8734	24
8735	24
8736	24
8737	24
8738	24
8739	24
8740	24
8741	24
8742	24
8743	24
8744	24
8745	24
8746	24
8747	24
8748	24
8749	24
8750	24
8751	24
8752	24
8753	24
8754	24
8755	24
8756	24
8757	24
8758	24
8759	24
8760	24
8761	24
8762	24
8763	24
8764	24
8765	24
8766	24
8767	24
8768	24
8769	24
8770	24
8771	24
8772	24
8773	24
8774	24
8775	24
8776	24
8777	24
8778	24
8779	24
8780	24
8781	24
8782	24
8783	24
8784	24
8785	24
8786	24
8787	24
8788	24
8789	24
8790	24
8791	24
8792	24
8793	24
8794	24
8795	24
8796	24
8797	24
8798	24
8799	24
8800	24
8801	24
8802	24
8803	24
8804	24
8805	24
8806	24
8807	24
8808	24
8809	24
8810	24
8811	24
8812	24
8813	24
8814	24
8815	24
8816	24
8817	24
8818	24
8819	24
8820	24
8821	24
8822	24
8823	24
8824	24
8825	24
8826	24
8827	24
8828	24
8829	24
8830	24
8831	24
8832	24
8833	24
8834	24
8835	24
8836	24
8837	24
8838	24
8839	24
8840	24
8841	24
8842	24
8843	24
8844	24
8845	24
8846	24
8847	24
8848	24
8849	24
8850	24
8851	24
8852	24
8853	24
8854	24
8855	24
8856	24
8857	24
8858	24
8859	24
8860	24
8861	24
8862	24
8863	24
8864	24
8865	24
8866	24
8867	24
8868	24
8869	24
8870	24
8871	24
8872	24
8873	24
8874	24
8875	24
8876	24
8877	24
8878	24
8879	24
8880	24
8881	24
8882	24
8883	24
8884	24
8885	24
8886	24
8887	24
8888	24
8889	24
8890	24
8891	24
8892	24
8893	24
8894	24
8895	24
8896	24
8897	24
8898	24
8899	24
8900	24
8901	24
8902	24
8903	24
8904	24
8905	24
8906	24
8907	24
8908	24
8909	24
8910	24
8911	24
8912	24
8913	24
8914	24
8915	24
8916	24
8917	24
8918	24
8919	24
8920	24
8921	24
8922	24
8923	24
8924	24
8925	24
8926	24
8927	24
8928	24
8929	24
8930	24
8931	24
8932	24
8933	24
8934	24
8935	24
8936	24
8937	24
8938	24
8939	24
8940	24
8941	24
8942	24
8943	24
8944	24
8945	24
8946	24
8947	24
8948	24
8949	24
8950	24
8951	24
8952	24
8953	24
8954	24
8955	24
8956	24
8957	24
8958	24
8959	24
8960	24
8961	24
8962	24
8963	24
8964	24
8965	24
8966	24
8967	24
8968	24
8969	24
8970	24
8971	24
8972	24
8973	24
8974	24
8975	24
8976	24
8977	24
8978	24
8979	24
8980	24
8981	24
8982	24
8983	24
8984	24
8985	24
8986	24
8987	24
8988	24
8989	24
8990	24
8991	24
8992	24
8993	24
8994	24
8995	24
8996	24
8997	24
8998	24
8999	24
9000	24
9001	24
9002	24
9003	24
9004	24
9005	24
9006	24
9007	24
9008	24
9009	24
9010	24
9011	24
9012	24
9013	24
9014	24
9015	24
9016	24
9017	24
9018	24
9019	24
9020	24
9021	24
9022	24
9023	24
9024	24
9025	24
9026	24
9027	24
9028	24
9029	24
9030	24
9031	24
9032	24
9033	24
9034	24
9035	24
9036	24
9037	24
9038	24
9039	24
9040	24
9041	24
9042	24
9043	24
9044	24
9045	24
9046	24
9047	24
9048	24
9049	24
9050	24
9051	24
9052	24
9053	24
9054	24
9055	24
9056	24
9057	24
9058	24
9059	24
9060	24
9061	24
9062	24
9063	24
9064	24
9065	24
9066	24
9067	24
9068	24
9069	24
9070	24
9071	24
9072	24
9073	24
9074	24
9075	24
9076	24
9077	24
9078	24
9079	24
9080	24
9081	24
9082	24
9083	24
9084	24
9085	24
9086	24
9087	24
9088	24
9089	24
9090	24
9091	24
9092	24
9093	24
9094	24
9095	24
9096	24
9097	24
9098	24
9099	24
9100	24
9101	24
9102	24
9103	24
9104	24
9105	24
9106	24
9107	24
9108	24
9109	24
9110	24
9111	24
9112	24
9113	24
9114	24
9115	24
9116	24
9117	24
9118	24
9119	24
9120	24
9121	24
9122	24
9123	24
9124	24
9125	24
9126	24
9127	24
9128	24
9129	24
9130	24
9131	24
9132	24
9133	24
9134	24
9135	24
9136	24
9137	24
9138	24
9139	24
9140	24
9141	24
9142	24
9143	24
9144	24
9145	24
9146	24
9147	24
9148	24
9149	24
9150	24
9151	24
9152	24
9153	24
9154	24
9155	24
9156	24
9157	24
9158	24
9159	24
9160	24
9161	24
9162	24
9163	24
9164	24
9165	24
9166	24
9167	24
9168	24
9169	24
9170	24
9171	24
9172	24
9173	24
9174	24
9175	24
9176	24
9177	24
9178	24
9179	24
9180	24
9181	24
9182	24
9183	24
9184	24
9185	24
9186	24
9187	24
9188	24
9189	24
9190	24
9191	24
9192	24
9193	24
9194	24
9195	24
9196	24
9197	24
9198	24
9199	24
9200	24
9201	24
9202	24
9203	24
9204	24
9205	24
9206	24
9207	24
9208	24
9209	24
9210	24
9211	24
9212	24
9213	24
9214	24
9215	24
9216	24
9217	24
9218	24
9219	24
9220	24
9221	24
9222	24
9223	24
9224	24
9225	24
9226	24
9227	24
9228	24
9229	24
9230	24
9231	24
9232	24
9233	24
9234	24
9235	24
9236	24
9237	24
9238	24
9239	24
9240	24
9241	24
9242	24
9243	24
9244	24
9245	24
9246	24
9247	24
9248	24
9249	24
9250	24
9251	24
9252	24
9253	24
9254	24
9255	24
9256	24
9257	24
9258	24
9259	24
9260	24
9261	24
9262	24
9263	24
9264	24
9265	24
9266	24
9267	24
9268	24
9269	24
9270	24
9271	24
9272	24
9273	24
9274	24
9275	24
9276	24
9277	24
9278	24
9279	24
9280	24
9281	24
9282	24
9283	24
9284	24
9285	24
9286	24
9287	24
9288	24
9289	24
9290	24
9291	24
9292	24
9293	24
9294	24
9295	24
9296	24
9297	24
9298	24
9299	24
9300	24
9301	24
9302	24
9303	24
9304	24
9305	24
9306	24
9307	24
9308	24
9309	24
9310	24
9311	24
9312	24
9313	24
9314	24
9315	24
9316	24
9317	24
9318	24
9319	24
9320	24
9321	24
9322	24
9323	24
9324	24
9325	24
9326	24
9327	24
9328	24
9329	24
9330	24
9331	24
9332	24
9333	24
9334	24
9335	24
9336	24
9337	24
9338	24
9339	24
9340	24
9341	24
9342	24
9343	24
9344	24
9345	24
9346	24
9347	24
9348	24
9349	24
9350	24
9351	24
9352	24
9353	24
9354	24
9355	24
9356	24
9357	24
9358	24
9359	24
9360	24
9361	24
9362	24
9363	24
9364	24
9365	24
9366	24
9367	24
9368	24
9369	24
9370	24
9371	24
9372	24
9373	24
9374	24
9375	24
9376	24
9377	24
9378	24
9379	24
9380	24
9381	24
9382	24
9383	24
9384	24
9385	24
9386	24
9387	24
9388	24
9389	24
9390	24
9391	24
9392	24
9393	24
9394	24
9395	24
9396	24
9397	24
9398	24
9399	24
9400	24
9401	24
9402	24
9403	24
9404	24
9405	24
9406	24
9407	24
9408	24
9409	24
9410	24
9411	24
9412	24
9413	24
9414	24
9415	24
9416	24
9417	24
9418	24
9419	24
9420	24
9421	24
9422	24
9423	24
9424	24
9425	24
9426	24
9427	24
9428	24
9429	24
9430	24
9431	24
9432	24
9433	24
9434	24
9435	24
9436	24
9437	24
9438	24
9439	24
9440	24
9441	24
9442	24
9443	24
9444	24
9445	24
9446	24
9447	24
9448	24
9449	24
9450	24
9451	24
9452	24
9453	24
9454	24
9455	24
9456	24
9457	24
9458	24
9459	24
9460	24
9461	24
9462	24
9463	24
9464	24
9465	24
9466	24
9467	24
9468	24
9469	24
9470	24
9471	24
9472	24
9473	24
9474	24
9475	24
9476	24
9477	24
9478	24
9479	24
9480	24
9481	24
9482	24
9483	24
9484	24
9485	24
9486	24
9487	24
9488	24
9489	24
9490	24
9491	24
9492	24
9493	24
9494	24
9495	24
9496	24
9497	24
9498	24
9499	24
9500	24
9501	24
9502	24
9503	24
9504	24
9505	24
9506	24
9507	24
9508	24
9509	24
9510	24
9511	24
9512	24
9513	24
9514	24
9515	24
9516	24
9517	24
9518	24
9519	24
9520	24
9521	24
9522	24
9523	24
9524	24
9525	24
9526	24
9527	24
9528	24
9529	24
9530	24
9531	24
9532	24
9533	24
9534	24
9535	24
9536	24
9537	24
9538	24
9539	24
9540	24
9541	24
9542	24
9543	24
9544	24
9545	24
9546	24
9547	24
9548	24
9549	24
9550	24
9551	24
9552	24
9553	24
9554	24
9555	24
9556	24
9557	24
9558	24
9559	24
9560	24
9561	24
9562	24
9563	24
9564	24
9565	24
9566	24
9567	24
9568	24
9569	24
9570	24
9571	24
9572	24
9573	24
9574	24
9575	24
9576	24
9577	24
9578	24
9579	24
9580	24
9581	24
9582	24
9583	24
9584	24
9585	24
9586	24
9587	24
9588	24
9589	24
9590	24
9591	24
9592	24
9593	24
9594	24
9595	24
9596	24
9597	24
9598	24
9599	24
9600	24
9601	24
9602	24
9603	24
9604	24
9605	24
9606	24
9607	24
9608	24
9609	24
9610	24
9611	24
9612	24
9613	24
9614	24
9615	24
9616	24
9617	24
9618	24
9619	24
9620	24
9621	24
9622	24
9623	24
9624	24
9625	24
9626	24
9627	24
9628	24
9629	24
9630	24
9631	24
9632	24
9633	24
9634	24
9635	24
9636	24
9637	24
9638	24
9639	24
9640	24
9641	24
9642	24
9643	24
9644	24
9645	24
9646	24
9647	24
9648	24
9649	24
9650	24
9651	24
9652	24
9653	24
9654	24
9655	24
9656	24
9657	24
9658	24
9659	24
9660	24
9661	24
9662	24
9663	24
9664	24
9665	24
9666	24
9667	24
9668	24
9669	24
9670	24
9671	24
9672	24
9673	24
9674	24
9675	24
9676	24
9677	24
9678	24
9679	24
9680	24
9681	24
9682	24
9683	24
9684	24
9685	24
9686	24
9687	24
9688	24
9689	24
9690	24
9691	24
9692	24
9693	24
9694	24
9695	24
9696	24
9697	24
9698	24
9699	24
9700	24
9701	24
9702	24
9703	24
9704	24
9705	24
9706	24
9707	24
9708	24
9709	24
9710	24
9711	24
9712	24
9713	24
9714	24
9715	24
9716	24
9717	24
9718	24
9719	24
9720	24
9721	24
9722	24
9723	24
9724	24
9725	24
9726	24
9727	24
9728	24
9729	24
9730	24
9731	24
9732	24
9733	24
9734	24
9735	24
9736	24
9737	24
9738	24
9739	24
9740	24
9741	24
9742	24
9743	24
9744	24
9745	24
9746	24
9747	24
9748	24
9749	24
9750	24
9751	24
9752	24
9753	24
9754	24
9755	24
9756	24
9757	24
9758	24
9759	24
9760	24
9761	24
9762	24
9763	24
9764	24
9765	24
9766	24
9767	24
9768	24
9769	24
9770	24
9771	24
9772	24
9773	24
9774	24
9775	24
9776	24
9777	24
9778	24
9779	24
9780	24
9781	24
9782	24
9783	24
9784	24
9785	24
9786	24
9787	24
9788	24
9789	24
9790	24
9791	24
9792	24
9793	24
9794	24
9795	24
9796	24
9797	24
9798	24
9799	24
9800	24
9801	24
9802	24
9803	24
9804	24
9805	24
9806	24
9807	24
9808	24
9809	24
9810	24
9811	24
9812	24
9813	24
9814	24
9815	24
9816	24
9817	24
9818	24
9819	24
9820	24
9821	24
9822	24
9823	24
9824	24
9825	24
9826	24
9827	24
9828	24
9829	24
9830	24
9831	24
9832	24
9833	24
9834	24
9835	24
9836	24
9837	24
9838	24
9839	24
9840	24
9841	24
9842	24
9843	24
9844	24
9845	24
9846	24
9847	24
9848	24
9849	24
9850	24
9851	24
9852	24
9853	24
9854	24
9855	24
9856	24
9857	24
9858	24
9859	24
9860	24
9861	24
9862	24
9863	24
9864	24
9865	24
9866	24
9867	24
9868	24
9869	24
9870	24
9871	24
9872	24
9873	24
9874	24
9875	24
9876	24
9877	24
9878	24
9879	24
9880	24
9881	24
9882	24
9883	24
9884	24
9885	24
9886	24
9887	24
9888	24
9889	24
9890	24
9891	24
9892	24
9893	24
9894	24
9895	24
9896	24
9897	24
9898	24
9899	24
9900	24
9901	24
9902	24
9903	24
9904	24
9905	24
9906	24
9907	24
9908	24
9909	24
9910	24
9911	24
9912	24
9913	24
9914	24
9915	24
9916	24
9917	24
9918	24
9919	24
9920	24
9921	24
9922	24
9923	24
9924	24
9925	24
9926	24
9927	24
9928	24
9929	24
9930	24
9931	24
9932	24
9933	24
9934	24
9935	24
9936	24
9937	24
9938	24
9939	24
9940	24
9941	24
9942	24
9943	24
9944	24
9945	24
9946	24
9947	24
9948	24
9949	24
9950	24
9951	24
9952	24
9953	24
9954	24
9955	24
9956	24
9957	24
9958	24
9959	24
9960	24
9961	24
9962	24
9963	24
9964	24
9965	24
9966	24
9967	24
9968	24
9969	24
9970	24
9971	24
9972	24
9973	24
9974	24
9975	24
9976	24
9977	24
9978	24
9979	24
9980	24
9981	24
9982	24
9983	24
9984	24
9985	24
9986	24
9987	24
9988	24
9989	24
9990	24
9991	24
9992	24
9993	24
9994	24
9995	24
9996	24
9997	24
9998	24
9999	24
10000	24
10001	24
10002	24
10003	24
10004	24
10005	24
10006	24
10007	24
10008	24
10009	24
10010	24
10011	24
10012	24
10013	24
10014	24
10015	24
10016	24
10017	24
10018	24
10019	24
10020	24
10021	24
10022	24
10023	24
10024	24
10025	24
10026	24
10027	24
10028	24
10029	24
10030	24
10031	24
10032	24
10033	24
10034	24
10035	24
10036	24
10037	24
10038	24
10039	24
10040	24
10041	24
10042	24
10043	24
10044	24
10045	24
10046	24
10047	24
10048	24
10049	24
10050	24
10051	24
10052	24
10053	24
10054	24
10055	24
10056	24
10057	24
10058	24
10059	24
10060	24
10061	24
10062	24
10063	24
10064	24
10065	24
10066	24
10067	24
10068	24
10069	24
10070	24
10071	24
10072	24
10073	24
10074	24
10075	24
10076	24
10077	24
10078	24
10079	24
10080	24
10081	24
10082	24
10083	24
10084	24
10085	24
10086	24
10087	24
10088	24
10089	24
10090	24
10091	24
10092	24
10093	24
10094	24
10095	24
10096	24
10097	24
10098	24
10099	24
10100	24
10101	24
10102	24
10103	24
10104	24
10105	24
10106	24
10107	24
10108	24
10109	24
10110	24
10111	24
10112	24
10113	24
10114	24
10115	24
10116	24
10117	24
10118	24
10119	24
10120	24
10121	24
10122	24
10123	24
10124	24
10125	24
10126	24
10127	24
10128	24
10129	24
10130	24
10131	24
10132	24
10133	24
10134	24
10135	24
10136	24
10137	24
10138	24
10139	24
10140	24
10141	24
10142	24
10143	24
10144	24
10145	24
10146	24
10147	24
10148	24
10149	24
10150	24
10151	24
10152	24
10153	24
10154	24
10155	24
10156	24
10157	24
10158	24
10159	24
10160	24
10161	24
10162	24
10163	24
10164	24
10165	24
10166	24
10167	24
10168	24
10169	24
10170	24
10171	24
10172	24
10173	24
10174	24
10175	24
10176	24
10177	24
10178	24
10179	24
10180	24
10181	24
10182	24
10183	24
10184	24
10185	24
10186	24
10187	24
10188	24
10189	24
10190	24
10191	24
10192	24
10193	24
10194	24
10195	24
10196	24
10197	24
10198	24
10199	24
10200	24
10201	24
10202	24
10203	24
10204	24
10205	24
10206	24
10207	24
10208	24
10209	24
10210	24
10211	24
10212	24
10213	24
10214	24
10215	24
10216	24
10217	24
10218	24
10219	24
10220	24
10221	24
10222	24
10223	24
10224	24
10225	24
10226	24
10227	24
10228	24
10229	24
10230	24
10231	24
10232	24
10233	24
10234	24
10235	24
10236	24
10237	24
10238	24
10239	24
10240	24
10241	24
10242	24
10243	24
10244	24
10245	24
10246	24
10247	24
10248	24
10249	24
10250	24
10251	24
10252	24
10253	24
10254	24
10255	24
10256	24
10257	24
10258	24
10259	24
10260	24
10261	24
10262	24
10263	24
10264	24
10265	24
10266	24
10267	24
10268	24
10269	24
10270	24
10271	24
10272	24
10273	24
10274	24
10275	24
10276	24
10277	24
10278	24
10279	24
10280	24
10281	24
10282	24
10283	24
10284	24
10285	24
10286	24
10287	24
10288	24
10289	24
10290	24
10291	24
10292	24
10293	24
10294	24
10295	24
10296	24
10297	24
10298	24
10299	24
10300	24
10301	24
10302	24
10303	24
10304	24
10305	24
10306	24
10307	24
10308	24
10309	24
10310	24
10311	24
10312	24
10313	24
10314	24
10315	24
10316	24
10317	24
10318	24
10319	24
10320	24
10321	24
10322	24
10323	24
10324	24
10325	24
10326	24
10327	24
10328	24
10329	24
10330	24
10331	24
10332	24
10333	24
10334	24
10335	24
10336	24
10337	24
10338	24
10339	24
10340	24
10341	24
10342	24
10343	24
10344	24
10345	24
10346	24
10347	24
10348	24
10349	24
10350	24
10351	24
10352	24
10353	24
10354	24
10355	24
10356	24
10357	24
10358	24
10359	24
10360	24
10361	24
10362	24
10363	24
10364	24
10365	24
10366	24
10367	24
10368	24
10369	24
10370	24
10371	24
10372	24
10373	24
10374	24
10375	24
10376	24
10377	24
10378	24
10379	24
10380	24
10381	24
10382	24
10383	24
10384	24
10385	24
10386	24
10387	24
10388	24
10389	24
10390	24
10391	24
10392	24
10393	24
10394	24
10395	24
10396	24
10397	24
10398	24
10399	24
10400	24
10401	24
10402	24
10403	24
10404	24
10405	24
10406	24
10407	24
10408	24
10409	24
10410	24
10411	24
10412	24
10413	24
10414	24
10415	24
10416	24
10417	24
10418	24
10419	24
10420	24
10421	24
10422	24
10423	24
10424	24
10425	24
10426	24
10427	24
10428	24
10429	24
10430	24
10431	24
10432	24
10433	24
10434	24
10435	24
10436	24
10437	24
10438	24
10439	24
10440	24
10441	24
10442	24
10443	24
10444	24
10445	24
10446	24
10447	24
10448	24
10449	24
10450	24
10451	24
10452	24
10453	24
10454	24
10455	24
10456	24
10457	24
10458	24
10459	24
10460	24
10461	24
10462	24
10463	24
10464	24
10465	24
10466	24
10467	24
10468	24
10469	24
10470	24
10471	24
10472	24
10473	24
10474	24
10475	24
10476	24
10477	24
10478	24
10479	24
10480	24
10481	24
10482	24
10483	24
10484	24
10485	24
10486	24
10487	24
10488	24
10489	24
10490	24
10491	24
10492	24
10493	24
10494	24
10495	24
10496	24
10497	24
10498	24
10499	24
10500	24
10501	24
10502	24
10503	24
10504	24
10505	24
10506	24
10507	24
10508	24
10509	24
10510	24
10511	24
10512	24
10513	24
10514	24
10515	24
10516	24
10517	24
10518	24
10519	24
10520	24
10521	24
10522	24
10523	24
10524	24
10525	24
10526	24
10527	24
10528	24
10529	24
10530	24
10531	24
10532	24
10533	24
10534	24
10535	24
10536	24
10537	24
10538	24
10539	24
10540	24
10541	24
10542	24
10543	24
10544	24
10545	24
10546	24
10547	24
10548	24
10549	24
10550	24
10551	24
10552	24
10553	24
10554	24
10555	24
10556	24
10557	24
10558	24
10559	24
10560	24
10561	24
10562	24
10563	24
10564	24
10565	24
10566	24
10567	24
10568	24
10569	24
10570	24
10571	24
10572	24
10573	24
10574	24
10575	24
10576	24
10577	24
10578	24
10579	24
10580	24
10581	24
10582	24
10583	24
10584	24
10585	24
10586	24
10587	24
10588	24
10589	24
10590	24
10591	24
10592	24
10593	24
10594	24
10595	24
10596	24
10597	24
10598	24
10599	24
10600	24
10601	24
10602	24
10603	24
10604	24
10605	24
10606	24
10607	24
10608	24
10609	24
10610	24
10611	24
10612	24
10613	24
10614	24
10615	24
10616	24
10617	24
10618	24
10619	24
10620	24
10621	24
10622	24
10623	24
10624	24
10625	24
10626	24
10627	24
10628	24
10629	24
10630	24
10631	24
10632	24
10633	24
10634	24
10635	24
10636	24
10637	24
10638	24
10639	24
10640	24
10641	24
10642	24
10643	24
10644	24
10645	24
10646	24
10647	24
10648	24
10649	24
10650	24
10651	24
10652	24
10653	24
10654	24
10655	24
10656	24
10657	24
10658	24
10659	24
10660	24
10661	24
10662	24
10663	24
10664	24
10665	24
10666	24
10667	24
10668	24
10669	24
10670	24
10671	24
10672	24
10673	24
10674	24
10675	24
10676	24
10677	24
10678	24
10679	24
10680	24
10681	24
10682	24
10683	24
10684	24
10685	24
10686	24
10687	24
10688	24
10689	24
10690	24
10691	24
10692	24
10693	24
10694	24
10695	24
10696	24
10697	24
10698	24
10699	24
10700	24
10701	24
10702	24
10703	24
10704	24
10705	24
10706	24
10707	24
10708	24
10709	24
10710	24
10711	24
10712	24
10713	24
10714	24
10715	24
10716	24
10717	24
10718	24
10719	24
10720	24
10721	24
10722	24
10723	24
10724	24
10725	24
10726	24
10727	24
10728	24
10729	24
10730	24
10731	24
10732	24
10733	24
10734	24
10735	24
10736	24
10737	24
10738	24
10739	24
10740	24
10741	24
10742	24
10743	24
10744	24
10745	24
10746	24
10747	24
10748	24
10749	24
10750	24
10751	24
10752	24
10753	24
10754	24
10755	24
10756	24
10757	24
10758	24
10759	24
10760	24
10761	24
10762	24
10763	24
10764	24
10765	24
10766	24
10767	24
10768	24
10769	24
10770	24
10771	24
10772	24
10773	24
10774	24
10775	24
10776	24
10777	24
10778	24
10779	24
10780	24
10781	24
10782	24
10783	24
10784	24
10785	24
10786	24
10787	24
10788	24
10789	24
10790	24
10791	24
10792	24
10793	24
10794	24
10795	24
10796	24
10797	24
10798	24
10799	24
10800	24
10801	24
10802	24
10803	24
10804	24
10805	24
10806	24
10807	24
10808	24
10809	24
10810	24
10811	24
10812	24
10813	24
10814	24
10815	24
10816	24
10817	24
10818	24
10819	24
10820	24
10821	24
10822	24
10823	24
10824	24
10825	24
10826	24
10827	24
10828	24
10829	24
10830	24
10831	24
10832	24
10833	24
10834	24
10835	24
10836	24
10837	24
10838	24
10839	24
10840	24
10841	24
10842	24
10843	24
10844	24
10845	24
10846	24
10847	24
10848	24
10849	24
10850	24
10851	24
10852	24
10853	24
10854	24
10855	24
10856	24
10857	24
10858	24
10859	24
10860	24
10861	24
10862	24
10863	24
10864	24
10865	24
10866	24
10867	24
10868	24
10869	24
10870	24
10871	24
10872	24
10873	24
10874	24
10875	24
10876	24
10877	24
10878	24
10879	24
10880	24
10881	24
10882	24
10883	24
10884	24
10885	24
10886	24
10887	24
10888	24
10889	24
10890	24
10891	24
10892	24
10893	24
10894	24
10895	24
10896	24
10897	24
10898	24
10899	24
10900	24
10901	24
10902	24
10903	24
10904	24
10905	24
10906	24
10907	24
10908	24
10909	24
10910	24
10911	24
10912	24
10913	24
10914	24
10915	24
10916	24
10917	24
10918	24
10919	24
10920	24
10921	24
10922	24
10923	24
10924	24
10925	24
10926	24
10927	24
10928	24
10929	24
10930	24
10931	24
10932	24
10933	24
10934	24
10935	24
10936	24
10937	24
10938	24
10939	24
10940	24
10941	24
10942	24
10943	24
10944	24
10945	24
10946	24
10947	24
10948	24
10949	24
10950	24
10951	24
10952	24
10953	24
10954	24
10955	24
10956	24
10957	24
10958	24
10959	24
10960	24
10961	24
10962	24
10963	24
10964	24
10965	24
10966	24
10967	24
10968	24
10969	24
10970	24
10971	24
10972	24
10973	24
10974	24
10975	24
10976	24
10977	24
10978	24
10979	24
10980	24
10981	24
10982	24
10983	24
10984	24
10985	24
10986	24
10987	24
10988	24
10989	24
10990	24
10991	24
10992	24
10993	24
10994	24
10995	24
10996	24
10997	24
10998	24
10999	24
11000	24
11001	24
11002	24
11003	24
11004	24
11005	24
11006	24
11007	24
11008	24
11009	24
11010	24
11011	24
11012	24
11013	24
11014	24
11015	24
11016	24
11017	24
11018	24
11019	24
11020	24
11021	24
11022	24
11023	24
11024	24
11025	24
11026	24
11027	24
11028	24
11029	24
11030	24
11031	24
11032	24
11033	24
11034	24
11035	24
11036	24
11037	24
11038	24
11039	24
11040	24
11041	24
11042	24
11043	24
11044	24
11045	24
11046	24
11047	24
11048	24
11049	24
11050	24
11051	24
11052	24
11053	24
11054	24
11055	24
11056	24
11057	24
11058	24
11059	24
11060	24
11061	24
11062	24
11063	24
11064	24
11065	24
11066	24
11067	24
11068	24
11069	24
11070	24
11071	24
11072	24
11073	24
11074	24
11075	24
11076	24
11077	24
11078	24
11079	24
11080	24
11081	24
11082	24
11083	24
11084	24
11085	24
11086	24
11087	24
11088	24
11089	24
11090	24
11091	24
11092	24
11093	24
11094	24
11095	24
11096	24
11097	24
11098	24
11099	24
11100	24
11101	24
11102	24
11103	24
11104	24
11105	24
11106	24
11107	24
11108	24
11109	24
11110	24
11111	24
11112	24
11113	24
11114	24
11115	24
11116	24
11117	24
11118	24
11119	24
11120	24
11121	24
11122	24
11123	24
11124	24
11125	24
11126	24
11127	24
11128	24
11129	24
11130	24
11131	24
11132	24
11133	24
11134	24
11135	24
11136	24
11137	24
11138	24
11139	24
11140	24
11141	24
11142	24
11143	24
11144	24
11145	24
11146	24
11147	24
11148	24
11149	24
11150	24
11151	24
11152	24
11153	24
11154	24
11155	24
11156	24
11157	24
11158	24
11159	24
11160	24
11161	24
11162	24
11163	24
11164	24
11165	24
11166	24
11167	24
11168	24
11169	24
11170	24
11171	24
11172	24
11173	24
11174	24
11175	24
11176	24
11177	24
11178	24
11179	24
11180	24
11181	24
11182	24
11183	24
11184	24
11185	24
11186	24
11187	24
11188	24
11189	24
11190	24
11191	24
11192	24
11193	24
11194	24
11195	24
11196	24
11197	24
11198	24
11199	24
11200	24
11201	24
11202	24
11203	24
11204	24
11205	24
11206	24
11207	24
11208	24
11209	24
11210	24
11211	24
11212	24
11213	24
11214	24
11215	24
11216	24
11217	24
11218	24
11219	24
11220	24
11221	24
11222	24
11223	24
11224	24
11225	24
11226	24
11227	24
11228	24
11229	24
11230	24
11231	24
11232	24
11233	24
11234	24
11235	24
11236	24
11237	24
11238	24
11239	24
11240	24
11241	24
11242	24
11243	24
11244	24
11245	24
11246	24
11247	24
11248	24
11249	24
11250	24
11251	24
11252	24
11253	24
11254	24
11255	24
11256	24
11257	24
11258	24
11259	24
11260	24
11261	24
11262	24
11263	24
11264	24
11265	24
11266	24
11267	24
11268	24
11269	24
11270	24
11271	24
11272	24
11273	24
11274	24
11275	24
11276	24
11277	24
11278	24
11279	24
11280	24
11281	24
11282	24
11283	24
11284	24
11285	24
11286	24
11287	24
11288	24
11289	24
11290	24
11291	24
11292	24
11293	24
11294	24
11295	24
11296	24
11297	24
11298	24
11299	24
11300	24
11301	24
11302	24
11303	24
11304	24
11305	24
11306	24
11307	24
11308	24
11309	24
11310	24
11311	24
11312	24
11313	24
11314	24
11315	24
11316	24
11317	24
11318	24
11319	24
11320	24
11321	24
11322	24
11323	24
11324	24
11325	24
11326	24
11327	24
11328	24
11329	24
11330	24
11331	24
11332	24
11333	24
11334	24
11335	24
11336	24
11337	24
11338	24
11339	24
11340	24
11341	24
11342	24
11343	24
11344	24
11345	24
11346	24
11347	24
11348	24
11349	24
11350	24
11351	24
11352	24
11353	24
11354	24
11355	24
11356	24
11357	24
11358	24
11359	24
11360	24
11361	24
11362	24
11363	24
11364	24
11365	24
11366	24
11367	24
11368	24
11369	24
11370	24
11371	24
11372	24
11373	24
11374	24
11375	24
11376	24
11377	24
11378	24
11379	24
11380	24
11381	24
11382	24
11383	24
11384	24
11385	24
11386	24
11387	24
11388	24
11389	24
11390	24
11391	24
11392	24
11393	24
11394	24
11395	24
11396	24
11397	24
11398	24
11399	24
11400	24
11401	24
11402	24
11403	24
11404	24
11405	24
11406	24
11407	24
11408	24
11409	24
11410	24
11411	24
11412	24
11413	24
11414	24
11415	24
11416	24
11417	24
11418	24
11419	24
11420	24
11421	24
11422	24
11423	24
11424	24
11425	24
11426	24
11427	24
11428	24
11429	24
11430	24
11431	24
11432	24
11433	24
11434	24
11435	24
11436	24
11437	24
11438	24
11439	24
11440	24
11441	24
11442	24
11443	24
11444	24
11445	24
11446	24
11447	24
11448	24
11449	24
11450	24
11451	24
11452	24
11453	24
11454	24
11455	24
11456	24
11457	24
11458	24
11459	24
11460	24
11461	24
11462	24
11463	24
11464	24
11465	24
11466	24
11467	24
11468	24
11469	24
11470	24
11471	24
11472	24
11473	24
11474	24
11475	24
11476	24
11477	24
11478	24
11479	24
11480	24
11481	24
11482	24
11483	24
11484	24
11485	24
11486	24
11487	24
11488	24
11489	24
11490	24
11491	24
11492	24
11493	24
11494	24
11495	24
11496	24
11497	24
11498	24
11499	24
11500	24
11501	24
11502	24
11503	24
11504	24
11505	24
11506	24
11507	24
11508	24
11509	24
11510	24
11511	24
11512	24
11513	24
11514	24
11515	24
11516	24
11517	24
11518	24
11519	24
11520	24
11521	24
11522	24
11523	24
11524	24
11525	24
11526	24
11527	24
11528	24
11529	24
11530	24
11531	24
11532	24
11533	24
11534	24
11535	24
11536	24
11537	24
11538	24
11539	24
11540	24
11541	24
11542	24
11543	24
11544	24
11545	24
11546	24
11547	24
11548	24
11549	24
11550	24
11551	24
11552	24
11553	24
11554	24
11555	24
11556	24
11557	24
11558	24
11559	24
11560	24
11561	24
11562	24
11563	24
11564	24
11565	24
11566	24
11567	24
11568	24
11569	24
11570	24
11571	24
11572	24
11573	24
11574	24
11575	24
11576	24
11577	24
11578	24
11579	24
11580	24
11581	24
11582	24
11583	24
11584	24
11585	24
11586	24
11587	24
11588	24
11589	24
11590	24
11591	24
11592	24
11593	24
11594	24
11595	24
11596	24
11597	24
11598	24
11599	24
11600	24
11601	24
11602	24
11603	24
11604	24
11605	24
11606	24
11607	24
11608	24
11609	24
11610	24
11611	24
11612	24
11613	24
11614	24
11615	24
11616	24
11617	24
11618	24
11619	24
11620	24
11621	24
11622	24
11623	24
11624	24
11625	24
11626	24
11627	24
11628	24
11629	24
11630	24
11631	24
11632	24
11633	24
11634	24
11635	24
11636	24
11637	24
11638	24
11639	24
11640	24
11641	24
11642	24
11643	24
11644	24
11645	24
11646	24
11647	24
11648	24
11649	24
11650	24
11651	24
11652	24
11653	24
11654	24
11655	24
11656	24
11657	24
11658	24
11659	24
11660	24
11661	24
11662	24
11663	24
11664	24
11665	24
11666	24
11667	24
11668	24
11669	24
11670	24
11671	24
11672	24
11673	24
11674	24
11675	24
11676	24
11677	24
11678	24
11679	24
11680	24
11681	24
11682	24
11683	24
11684	24
11685	24
11686	24
11687	24
11688	24
11689	24
11690	24
11691	24
11692	24
11693	24
11694	24
11695	24
11696	24
11697	24
11698	24
11699	24
11700	24
11701	24
11702	24
11703	24
11704	24
11705	24
11706	24
11707	24
11708	24
11709	24
11710	24
11711	24
11712	24
11713	24
11714	24
11715	24
11716	24
11717	24
11718	24
11719	24
11720	24
11721	24
11722	24
11723	24
11724	24
11725	24
11726	24
11727	24
11728	24
11729	24
11730	24
11731	24
11732	24
11733	24
11734	24
11735	24
11736	24
11737	24
11738	24
11739	24
11740	24
11741	24
11742	24
11743	24
11744	24
11745	24
11746	24
11747	24
11748	24
11749	24
11750	24
11751	24
11752	24
11753	24
11754	24
11755	24
11756	24
11757	24
11758	24
11759	24
11760	24
11761	24
11762	24
11763	24
11764	24
11765	24
11766	24
11767	24
11768	24
11769	24
11770	24
11771	24
11772	24
11773	24
11774	24
11775	24
11776	24
11777	24
11778	24
11779	24
11780	24
11781	24
11782	24
11783	24
11784	24
11785	24
11786	24
11787	24
11788	24
11789	24
11790	24
11791	24
11792	24
11793	24
11794	24
11795	24
11796	24
11797	24
11798	24
11799	24
11800	24
11801	24
11802	24
11803	24
11804	24
11805	24
11806	24
11807	24
11808	24
11809	24
11810	24
11811	24
11812	24
11813	24
11814	24
11815	24
11816	24
11817	24
11818	24
11819	24
11820	24
11821	24
11822	24
11823	24
11824	24
11825	24
11826	24
11827	24
11828	24
11829	24
11830	24
11831	24
11832	24
11833	24
11834	24
11835	24
11836	24
11837	24
11838	24
11839	24
11840	24
11841	24
11842	24
11843	24
11844	24
11845	24
11846	24
11847	24
11848	24
11849	24
11850	24
11851	24
11852	24
11853	24
11854	24
11855	24
11856	24
11857	24
11858	24
11859	24
11860	24
11861	24
11862	24
11863	24
11864	24
11865	24
11866	24
11867	24
11868	24
11869	24
11870	24
11871	24
11872	24
11873	24
11874	24
11875	24
11876	24
11877	24
11878	24
11879	24
11880	24
11881	24
11882	24
11883	24
11884	24
11885	24
11886	24
11887	24
11888	24
11889	24
11890	24
11891	24
11892	24
11893	24
11894	24
11895	24
11896	24
11897	24
11898	24
11899	24
11900	24
11901	24
11902	24
11903	24
11904	24
11905	24
11906	24
11907	24
11908	24
11909	24
11910	24
11911	24
11912	24
11913	24
11914	24
11915	24
11916	24
11917	24
11918	24
11919	24
11920	24
11921	24
11922	24
11923	24
11924	24
11925	24
11926	24
11927	24
11928	24
11929	24
11930	24
11931	24
11932	24
11933	24
11934	24
11935	24
11936	24
11937	24
11938	24
11939	24
11940	24
11941	24
11942	24
11943	24
11944	24
11945	24
11946	24
11947	24
11948	24
11949	24
11950	24
11951	24
11952	24
11953	24
11954	24
11955	24
11956	24
11957	24
11958	24
11959	24
11960	24
11961	24
11962	24
11963	24
11964	24
11965	24
11966	24
11967	24
11968	24
11969	24
11970	24
11971	24
11972	24
11973	24
11974	24
11975	24
11976	24
11977	24
11978	24
11979	24
11980	24
11981	24
11982	24
11983	24
11984	24
11985	24
11986	24
11987	24
11988	24
11989	24
11990	24
11991	24
11992	24
11993	24
11994	24
11995	24
11996	24
11997	24
11998	24
11999	24
12000	24
12001	24
12002	24
12003	24
12004	24
12005	24
12006	24
12007	24
12008	24
12009	24
12010	24
12011	24
12012	24
12013	24
12014	24
12015	24
12016	24
12017	24
12018	24
12019	24
12020	24
12021	24
12022	24
12023	24
12024	24
12025	24
12026	24
12027	24
12028	24
12029	24
12030	24
12031	24
12032	24
12033	24
12034	24
12035	24
12036	24
12037	24
12038	24
12039	24
12040	24
12041	24
12042	24
12043	24
12044	24
12045	24
12046	24
12047	24
12048	24
12049	24
12050	24
12051	24
12052	24
12053	24
12054	24
12055	24
12056	24
12057	24
12058	24
12059	24
12060	24
12061	24
12062	24
12063	24
12064	24
12065	24
12066	24
12067	24
12068	24
12069	24
12070	24
12071	24
12072	24
12073	24
12074	24
12075	24
12076	24
12077	24
12078	24
12079	24
12080	24
12081	24
12082	24
12083	24
12084	24
12085	24
12086	24
12087	24
12088	24
12089	24
12090	24
12091	24
12092	24
12093	24
12094	24
12095	24
12096	24
12097	24
12098	24
12099	24
12100	24
12101	24
12102	24
12103	24
12104	24
12105	24
12106	24
12107	24
12108	24
12109	24
12110	24
12111	24
12112	24
12113	24
12114	24
12115	24
12116	24
12117	24
12118	24
12119	24
12120	24
12121	24
12122	24
12123	24
12124	24
12125	24
12126	24
12127	24
12128	24
12129	24
12130	24
12131	24
12132	24
12133	24
12134	24
12135	24
12136	24
12137	24
12138	24
12139	24
12140	24
12141	24
12142	24
12143	24
12144	24
12145	24
12146	24
12147	24
12148	24
12149	24
12150	24
12151	24
12152	24
12153	24
12154	24
12155	24
12156	24
12157	24
12158	24
12159	24
12160	24
12161	24
12162	24
12163	24
12164	24
12165	24
12166	24
12167	24
12168	24
12169	24
12170	24
12171	24
12172	24
12173	24
12174	24
12175	24
12176	24
12177	24
12178	24
12179	24
12180	24
12181	24
12182	24
12183	24
12184	24
12185	24
12186	24
12187	24
12188	24
12189	24
12190	24
12191	24
12192	24
12193	24
12194	24
12195	24
12196	24
12197	24
12198	24
12199	24
12200	24
12201	24
12202	24
12203	24
12204	24
12205	24
12206	24
12207	24
12208	24
12209	24
12210	24
12211	24
12212	24
12213	24
12214	24
12215	24
12216	24
12217	24
12218	24
12219	24
12220	24
12221	24
12222	24
12223	24
12224	24
12225	24
12226	24
12227	24
12228	24
12229	24
12230	24
12231	24
12232	24
12233	24
12234	24
12235	24
12236	24
12237	24
12238	24
12239	24
12240	24
12241	24
12242	24
12243	24
12244	24
12245	24
12246	24
12247	24
12248	24
12249	24
12250	24
12251	24
12252	24
12253	24
12254	24
12255	24
12256	24
12257	24
12258	24
12259	24
12260	24
12261	24
12262	24
12263	24
12264	24
12265	24
12266	24
12267	24
12268	24
12269	24
12270	24
12271	24
12272	24
12273	24
12274	24
12275	24
12276	24
12277	24
12278	24
12279	24
12280	24
12281	24
12282	24
12283	24
12284	24
12285	24
12286	24
12287	24
12288	24
12289	24
12290	24
12291	24
12292	24
12293	24
12294	24
12295	24
12296	24
12297	24
12298	24
12299	24
12300	24
12301	24
12302	24
12303	24
12304	24
12305	24
12306	24
12307	24
12308	24
12309	24
12310	24
12311	24
12312	24
12313	24
12314	24
12315	24
12316	24
12317	24
12318	24
12319	24
12320	24
12321	24
12322	24
12323	24
12324	24
12325	24
12326	24
12327	24
12328	24
12329	24
12330	24
12331	24
12332	24
12333	24
12334	24
12335	24
12336	24
12337	24
12338	24
12339	24
12340	24
12341	24
12342	24
12343	24
12344	24
12345	24
12346	24
12347	24
12348	24
12349	24
12350	24
12351	24
12352	24
12353	24
12354	24
12355	24
12356	24
12357	24
12358	24
12359	24
12360	24
12361	24
12362	24
12363	24
12364	24
12365	24
12366	24
12367	24
12368	24
12369	24
12370	24
12371	24
12372	24
12373	24
12374	24
12375	24
12376	24
12377	24
12378	24
12379	24
12380	24
12381	24
12382	24
12383	24
12384	24
12385	24
12386	24
12387	24
12388	24
12389	24
12390	24
12391	24
12392	24
12393	24
12394	24
12395	24
12396	24
12397	24
12398	24
12399	24
12400	24
12401	24
12402	24
12403	24
12404	24
12405	24
12406	24
12407	24
12408	24
12409	24
12410	24
12411	24
12412	24
12413	24
12414	24
12415	24
12416	24
12417	24
12418	24
12419	24
12420	24
12421	24
12422	24
12423	24
12424	24
12425	24
12426	24
12427	24
12428	24
12429	24
12430	24
12431	24
12432	24
12433	24
12434	24
12435	24
12436	24
12437	24
12438	24
12439	24
12440	24
12441	24
12442	24
12443	24
12444	24
12445	24
12446	24
12447	24
12448	24
12449	24
12450	24
12451	24
12452	24
12453	24
12454	24
12455	24
12456	24
12457	24
12458	24
12459	24
12460	24
12461	24
12462	24
12463	24
12464	24
12465	24
12466	24
12467	24
12468	24
12469	24
12470	24
12471	24
12472	24
12473	24
12474	24
12475	24
12476	24
12477	24
12478	24
12479	24
12480	24
12481	24
12482	24
12483	24
12484	24
12485	24
12486	24
12487	24
12488	24
12489	24
12490	24
12491	24
12492	24
12493	24
12494	24
12495	24
12496	24
12497	24
12498	24
12499	24
12500	24
12501	24
12502	24
12503	24
12504	24
12505	24
12506	24
12507	24
12508	24
12509	24
12510	24
12511	24
12512	24
12513	24
12514	24
12515	24
12516	24
12517	24
12518	24
12519	24
12520	24
12521	24
12522	24
12523	24
12524	24
12525	24
12526	24
12527	24
12528	24
12529	24
12530	24
12531	24
12532	24
12533	24
12534	24
12535	24
12536	24
12537	24
12538	24
12539	24
12540	24
12541	24
12542	24
12543	24
12544	24
12545	24
12546	24
12547	24
12548	24
12549	24
12550	24
12551	24
12552	24
12553	24
12554	24
12555	24
12556	24
12557	24
12558	24
12559	24
12560	24
12561	24
12562	24
12563	24
12564	24
12565	24
12566	24
12567	24
12568	24
12569	24
12570	24
12571	25
12572	25
12573	25
12574	25
12575	25
12576	25
12577	25
12578	25
12579	25
12580	25
12581	25
12582	25
12583	25
12584	25
12585	25
12586	25
12587	25
12588	25
12589	25
12590	25
12591	25
12592	25
12593	25
12594	25
12595	25
12596	25
12597	25
12598	25
12599	25
12600	25
12601	25
12602	25
12603	25
12604	25
12605	25
12606	25
12607	25
12608	25
12609	25
12610	25
12611	25
12612	25
12613	25
12614	25
12615	25
12616	25
12617	25
12618	25
12619	25
12620	25
12621	25
12622	25
12623	25
12624	25
12625	25
12626	25
12627	25
12628	25
12629	25
12630	25
12631	25
12632	25
12633	25
12634	25
12635	25
12636	25
12637	25
12638	25
12639	25
12640	25
12641	25
12642	25
12643	25
12644	25
12645	25
12646	25
12647	25
12648	25
12649	25
12650	25
12651	25
12652	25
12653	25
12654	25
12655	25
12656	25
12657	25
12658	25
12659	25
12660	25
12661	25
12662	25
12663	25
12664	25
12665	25
12666	25
12667	25
12668	25
12669	25
12670	25
12671	25
12672	25
12673	25
12674	25
12675	25
12676	25
12677	25
12678	25
12679	25
12680	25
12681	25
12682	25
12683	25
12684	25
12685	25
12686	25
12687	25
12688	25
12689	25
12690	25
12691	25
12692	25
12693	25
12694	25
12695	25
12696	25
12697	25
12698	25
12699	25
12700	25
12701	25
12702	25
12703	25
12704	25
12705	25
12706	25
12707	25
12708	25
12709	25
12710	25
12711	25
12712	25
12713	25
12714	25
12715	25
12716	25
12717	25
12718	25
12719	25
12720	25
12721	25
12722	25
12723	25
12724	25
12725	25
12726	25
12727	25
12728	25
12729	25
12730	25
12731	25
12732	25
12733	25
12734	25
12735	25
12736	25
12737	25
12738	25
12739	25
12740	25
12741	25
12742	25
12743	25
12744	25
12745	25
12746	25
12747	25
12748	25
12749	25
12750	25
12751	25
12752	25
12753	25
12754	25
12755	25
12756	25
12757	25
12758	25
12759	25
12760	25
12761	25
12762	25
12763	25
12764	25
12765	25
12766	25
12767	25
12768	25
12769	25
12770	25
12771	25
12772	25
12773	25
12774	25
12775	25
12776	25
12777	25
12778	25
12779	25
12780	25
12781	25
12782	25
12783	25
12784	25
12785	25
12786	25
12787	25
12788	25
12789	25
12790	25
12791	25
12792	25
12793	25
12794	25
12795	25
12796	25
12797	25
12798	25
12799	25
12800	25
12801	25
12802	25
12803	25
12804	25
12805	25
12806	25
12807	25
12808	25
12809	25
12810	25
12811	25
12812	25
12813	25
12814	25
12815	25
12816	25
12817	25
12818	25
12819	25
12820	25
12821	25
12822	25
12823	25
12824	25
12825	25
12826	25
12827	25
12828	25
12829	25
12830	25
12831	25
12832	25
12833	25
12834	25
12835	25
12836	25
12837	25
12838	25
12839	25
12840	25
12841	25
12842	25
12843	25
12844	25
12845	25
12846	25
12847	25
12848	25
12849	25
12850	25
12851	25
12852	25
12853	25
12854	25
12855	25
12856	25
12857	25
12858	25
12859	25
12860	25
12861	25
12862	25
12863	25
12864	25
12865	25
12866	25
12867	25
12868	25
12869	25
12870	25
12871	25
12872	25
12873	25
12874	25
12875	25
12876	25
12877	25
12878	25
12879	25
12880	25
12881	25
12882	25
12883	25
12884	25
12885	25
12886	25
12887	25
12888	25
12889	25
12890	25
12891	25
12892	25
12893	25
12894	25
12895	25
12896	25
12897	25
12898	25
12899	25
12900	25
12901	25
12902	25
12903	25
12904	25
12905	25
12906	25
12907	25
12908	25
12909	25
12910	25
12911	25
12912	25
12913	25
12914	25
12915	25
12916	25
12917	25
12918	25
12919	25
12920	25
12921	25
12922	25
12923	25
12924	25
12925	25
12926	25
12927	25
12928	25
12929	25
12930	25
12931	25
12932	25
12933	25
12934	25
12935	25
12936	25
12937	25
12938	25
12939	25
12940	25
12941	25
12942	25
12943	25
12944	25
12945	25
12946	25
12947	25
12948	25
12949	25
12950	25
12951	25
12952	25
12953	25
12954	25
12955	25
12956	25
12957	25
12958	25
12959	25
12960	25
12961	25
12962	25
12963	25
12964	25
12965	25
12966	25
12967	25
12968	25
12969	25
12970	25
12971	25
12972	25
12973	25
12974	25
12975	25
12976	25
12977	25
12978	25
12979	25
12980	25
12981	25
12982	25
12983	25
12984	25
12985	25
12986	25
12987	25
12988	25
12989	25
12990	25
12991	25
12992	25
12993	25
12994	25
12995	25
12996	25
12997	25
12998	25
12999	25
13000	25
13001	25
13002	25
13003	25
13004	25
13005	25
13006	25
13007	25
13008	25
13009	25
13010	25
13011	25
13012	25
13013	25
13014	25
13015	25
13016	25
13017	25
13018	25
13019	25
13020	25
13021	25
13022	25
13023	25
13024	25
13025	25
13026	25
13027	25
13028	25
13029	25
13030	25
13031	25
13032	25
13033	25
13034	25
13035	25
13036	25
13037	25
13038	25
13039	25
13040	25
13041	25
13042	25
13043	25
13044	25
13045	25
13046	25
13047	25
13048	25
13049	25
13050	25
13051	25
13052	25
13053	25
13054	25
13055	25
13056	25
13057	25
13058	25
13059	25
13060	25
13061	25
13062	25
13063	25
13064	25
13065	25
13066	25
13067	25
13068	25
13069	25
13070	25
13071	25
13072	25
13073	25
13074	25
13075	25
13076	25
13077	25
13078	25
13079	25
13080	25
13081	25
13082	25
13083	25
13084	25
13085	25
13086	25
13087	25
13088	25
13089	25
13090	25
13091	25
13092	25
13093	25
13094	25
13095	25
13096	25
13097	25
13098	25
13099	25
13100	25
13101	25
13102	25
13103	25
13104	25
13105	25
13106	25
13107	25
13108	25
13109	25
13110	25
13111	25
13112	25
13113	25
13114	25
13115	25
13116	25
13117	25
13118	25
13119	25
13120	25
13121	25
13122	25
13123	25
13124	25
13125	25
13126	25
13127	25
13128	25
13129	25
13130	25
13131	25
13132	25
13133	25
13134	25
13135	25
13136	25
13137	25
13138	25
13139	25
13140	25
13141	25
13142	25
13143	25
13144	25
13145	25
13146	25
13147	25
13148	25
13149	25
13150	25
13151	25
13152	25
13153	25
13154	25
13155	25
13156	25
13157	25
13158	25
13159	25
13160	25
13161	25
13162	25
13163	25
13164	25
13165	25
13166	25
13167	25
13168	25
13169	25
13170	25
13171	25
13172	25
13173	25
13174	25
13175	25
13176	25
13177	25
13178	25
13179	25
13180	25
13181	25
13182	25
13183	25
13184	25
13185	25
13186	25
13187	25
13188	25
13189	25
13190	25
13191	25
13192	25
13193	25
13194	25
13195	25
13196	25
13197	25
13198	25
13199	25
13200	25
13201	25
13202	25
13203	25
13204	25
13205	25
13206	25
13207	25
13208	25
13209	25
13210	25
13211	25
13212	25
13213	25
13214	25
13215	25
13216	25
13217	25
13218	25
13219	25
13220	25
13221	25
13222	25
13223	25
13224	25
13225	25
13226	25
13227	25
13228	25
13229	25
13230	25
13231	25
13232	25
13233	25
13234	25
13235	25
13236	25
13237	25
13238	25
13239	25
13240	25
13241	25
13242	25
13243	25
13244	25
13245	25
13246	25
13247	25
13248	25
13249	25
13250	25
13251	25
13252	25
13253	25
13254	25
13255	25
13256	25
13257	25
13258	25
13259	25
13260	25
13261	25
13262	25
13263	25
13264	25
13265	25
13266	25
13267	25
13268	25
13269	25
13270	25
13271	25
13272	25
13273	25
13274	25
13275	25
13276	25
13277	25
13278	25
13279	25
13280	25
13281	25
13282	25
13283	25
13284	25
13285	25
13286	25
13287	25
13288	25
13289	25
13290	25
13291	25
13292	25
13293	25
13294	25
13295	25
13296	25
13297	25
13298	25
13299	25
13300	25
13301	25
13302	25
13303	25
13304	25
13305	25
13306	25
13307	25
13308	25
13309	25
13310	25
13311	25
13312	25
13313	25
13314	25
13315	25
13316	25
13317	25
13318	25
13319	25
13320	25
13321	25
13322	25
13323	25
13324	25
13325	25
13326	25
13327	25
13328	25
13329	25
13330	25
13331	25
13332	25
13333	25
13334	25
13335	25
13336	25
13337	25
13338	25
13339	25
13340	25
13341	25
13342	25
13343	25
13344	25
13345	25
13346	25
13347	25
13348	25
13349	25
13350	25
13351	25
13352	25
13353	25
13354	25
13355	25
13356	25
13357	25
13358	25
13359	25
13360	25
13361	25
13362	25
13363	25
13364	25
13365	25
13366	25
13367	25
13368	25
13369	25
13370	25
13371	25
13372	25
13373	25
13374	25
13375	25
13376	25
13377	25
13378	25
13379	25
13380	25
13381	25
13382	25
13383	25
13384	25
13385	25
13386	25
13387	25
13388	25
13389	25
13390	25
13391	25
13392	25
13393	25
13394	25
13395	25
13396	25
13397	25
13398	25
13399	25
13400	25
13401	25
13402	25
13403	25
13404	25
13405	25
13406	25
13407	25
13408	25
13409	25
13410	25
13411	25
13412	25
13413	25
13414	25
13415	25
13416	25
13417	25
13418	25
13419	25
13420	25
13421	25
13422	25
13423	25
13424	25
13425	25
13426	25
13427	25
13428	25
13429	25
13430	25
13431	25
13432	25
13433	25
13434	25
13435	25
13436	25
13437	25
13438	25
13439	25
13440	25
13441	25
13442	25
13443	25
13444	25
13445	25
13446	25
13447	25
13448	25
13449	25
13450	25
13451	25
13452	25
13453	25
13454	25
13455	25
13456	25
13457	25
13458	25
13459	25
13460	25
13461	25
13462	25
13463	25
13464	25
13465	25
13466	25
13467	25
13468	25
13469	25
13470	25
13471	25
13472	25
13473	25
13474	25
13475	25
13476	25
13477	25
13478	25
13479	25
13480	25
13481	25
13482	25
13483	25
13484	25
13485	25
13486	25
13487	25
13488	25
13489	25
13490	25
13491	25
13492	25
13493	25
13494	25
13495	25
13496	25
13497	25
13498	25
13499	25
13500	25
13501	25
13502	25
13503	25
13504	25
13505	25
13506	25
13507	25
13508	25
13509	25
13510	25
13511	25
13512	25
13513	25
13514	25
13515	25
13516	25
13517	25
13518	25
13519	25
13520	25
13521	25
13522	25
13523	25
13524	25
13525	25
13526	25
13527	25
13528	25
13529	25
13530	25
13531	25
13532	25
13533	25
13534	25
13535	25
13536	25
13537	25
13538	25
13539	25
13540	25
13541	25
13542	25
13543	25
13544	25
13545	25
13546	25
13547	25
13548	25
13549	25
13550	25
13551	25
13552	25
13553	25
13554	25
13555	25
13556	25
13557	25
13558	25
13559	25
13560	25
13561	25
13562	25
13563	25
13564	25
13565	25
13566	25
13567	25
13568	25
13569	25
13570	25
13571	25
13572	25
13573	25
13574	25
13575	25
13576	25
13577	25
13578	25
13579	25
13580	25
13581	25
13582	25
13583	25
13584	25
13585	25
13586	25
13587	25
13588	25
13589	25
13590	25
13591	25
13592	25
13593	25
13594	25
13595	25
13596	25
13597	25
13598	25
13599	25
13600	25
13601	25
13602	25
13603	25
13604	25
13605	25
13606	25
13607	25
13608	25
13609	25
13610	25
13611	25
13612	25
13613	25
13614	25
13615	25
13616	25
13617	25
13618	25
13619	25
13620	25
13621	25
13622	25
13623	25
13624	25
13625	25
13626	25
13627	25
13628	25
13629	25
13630	25
13631	25
13632	25
13633	25
13634	25
13635	25
13636	25
13637	25
13638	25
13639	25
13640	25
13641	25
13642	25
13643	25
13644	25
13645	25
13646	25
13647	25
13648	25
13649	25
13650	25
13651	25
13652	25
13653	25
13654	25
13655	25
13656	25
13657	25
13658	25
13659	25
13660	25
13661	25
13662	25
13663	25
13664	25
13665	25
13666	25
13667	25
13668	25
13669	25
13670	25
13671	25
13672	25
13673	25
13674	25
13675	25
13676	25
13677	25
13678	25
13679	25
13680	25
13681	25
13682	25
13683	25
13684	25
13685	25
13686	25
13687	25
13688	25
13689	25
13690	25
13691	25
13692	25
13693	25
13694	25
13695	25
13696	25
13697	25
13698	25
13699	25
13700	25
13701	25
13702	25
13703	25
13704	25
13705	25
13706	25
13707	25
13708	25
13709	25
13710	25
13711	25
13712	25
13713	25
13714	25
13715	25
13716	25
13717	25
13718	25
13719	25
13720	25
13721	25
13722	25
13723	25
13724	25
13725	25
13726	25
13727	25
13728	25
13729	25
13730	25
13731	25
13732	25
13733	25
13734	25
13735	25
13736	25
13737	25
13738	25
13739	25
13740	25
13741	25
13742	25
13743	25
13744	25
13745	25
13746	25
13747	25
13748	25
13749	25
13750	25
13751	25
13752	25
13753	25
13754	25
13755	25
13756	25
13757	25
13758	25
13759	25
13760	25
13761	25
13762	25
13763	25
13764	25
13765	25
13766	25
13767	25
13768	25
13769	25
13770	25
13771	25
13772	25
13773	25
13774	25
13775	25
13776	25
13777	25
13778	25
13779	25
13780	25
13781	25
13782	25
13783	25
13784	25
13785	25
13786	25
13787	25
13788	25
13789	25
13790	25
13791	25
13792	25
13793	25
13794	25
13795	25
13796	25
13797	25
13798	25
13799	25
13800	25
13801	25
13802	25
13803	25
13804	25
13805	25
13806	25
13807	25
13808	25
13809	25
13810	25
13811	25
13812	25
13813	25
13814	25
13815	25
13816	25
13817	25
13818	25
13819	25
13820	25
13821	25
13822	25
13823	25
13824	25
13825	25
13826	25
13827	25
13828	25
13829	25
13830	25
13831	25
13832	25
13833	25
13834	25
13835	25
13836	25
13837	25
13838	25
13839	25
13840	25
13841	25
13842	25
13843	25
13844	25
13845	25
13846	25
13847	25
13848	25
13849	25
13850	25
13851	25
13852	25
13853	25
13854	25
13855	25
13856	25
13857	25
13858	25
13859	25
13860	25
13861	25
13862	25
13863	25
13864	25
13865	25
13866	25
13867	25
13868	25
13869	25
13870	25
13871	25
13872	25
13873	25
13874	25
13875	25
13876	25
13877	25
13878	25
13879	25
13880	25
13881	25
13882	25
13883	25
13884	25
13885	25
13886	25
13887	25
13888	25
13889	25
13890	25
13891	25
13892	25
13893	25
13894	25
13895	25
13896	25
13897	25
13898	25
13899	25
13900	25
13901	25
13902	25
13903	25
13904	25
13905	25
13906	25
13907	25
13908	25
13909	25
13910	25
13911	25
13912	25
13913	25
13914	25
13915	25
13916	25
13917	25
13918	25
13919	25
13920	25
13921	25
13922	25
13923	25
13924	25
13925	25
13926	25
13927	25
13928	25
13929	25
13930	25
13931	25
13932	25
13933	25
13934	25
13935	25
13936	25
13937	25
13938	25
13939	25
13940	25
13941	25
13942	25
13943	25
13944	25
13945	25
13946	25
13947	25
13948	25
13949	25
13950	25
13951	25
13952	25
13953	25
13954	25
13955	25
13956	25
13957	25
13958	25
13959	25
13960	25
13961	25
13962	25
13963	25
13964	25
13965	25
13966	25
13967	25
13968	25
13969	25
13970	25
13971	25
13972	25
13973	25
13974	25
13975	25
13976	25
13977	25
13978	25
13979	25
13980	25
13981	25
13982	25
13983	25
13984	25
13985	25
13986	25
13987	25
13988	25
13989	25
13990	25
13991	25
13992	25
13993	25
13994	25
13995	25
13996	25
13997	25
13998	25
13999	25
14000	25
14001	25
14002	25
14003	25
14004	25
14005	25
14006	25
14007	25
14008	25
14009	25
14010	25
14011	25
14012	25
14013	25
14014	25
14015	25
14016	25
14017	25
14018	25
14019	25
14020	25
14021	25
14022	25
14023	25
14024	25
14025	25
14026	25
14027	25
14028	25
14029	25
14030	25
14031	25
14032	25
14033	25
14034	25
14035	25
14036	25
14037	25
14038	25
14039	25
14040	25
14041	25
14042	25
14043	25
14044	25
14045	25
14046	25
14047	25
14048	25
14049	25
14050	25
14051	25
14052	25
14053	25
14054	25
14055	25
14056	25
14057	25
14058	25
14059	25
14060	25
14061	25
14062	25
14063	25
14064	25
14065	25
14066	25
14067	25
14068	25
14069	25
14070	25
14071	25
14072	25
14073	25
14074	25
14075	25
14076	25
14077	25
14078	25
14079	25
14080	25
14081	25
14082	25
14083	25
14084	25
14085	25
14086	25
14087	25
14088	25
14089	25
14090	25
14091	25
14092	25
14093	25
14094	25
14095	25
14096	25
14097	25
14098	25
14099	25
14100	25
14101	25
14102	25
14103	25
14104	25
14105	25
14106	25
14107	25
14108	25
14109	25
14110	25
14111	25
14112	25
14113	25
14114	25
14115	25
14116	25
14117	25
14118	25
14119	25
14120	25
14121	25
14122	25
14123	25
14124	25
14125	25
14126	25
14127	25
14128	25
14129	25
14130	25
14131	25
14132	25
14133	25
14134	25
14135	25
14136	25
14137	25
14138	25
14139	25
14140	25
14141	25
14142	25
14143	25
14144	25
14145	25
14146	25
14147	25
14148	25
14149	25
14150	25
14151	25
14152	25
14153	25
14154	25
14155	25
14156	25
14157	25
14158	25
14159	25
14160	25
14161	25
14162	25
14163	25
14164	25
14165	25
14166	25
14167	25
14168	25
14169	25
14170	25
14171	25
14172	25
14173	25
14174	25
14175	25
14176	25
14177	25
14178	25
14179	25
14180	25
14181	25
14182	25
14183	25
14184	25
14185	25
14186	25
14187	25
14188	25
14189	25
14190	25
14191	25
14192	25
14193	25
14194	25
14195	25
14196	25
14197	25
14198	25
14199	25
14200	25
14201	25
14202	25
14203	25
14204	25
14205	25
14206	25
14207	25
14208	25
14209	25
14210	25
14211	25
14212	25
14213	25
14214	25
14215	25
14216	25
14217	25
14218	25
14219	25
14220	25
14221	25
14222	25
14223	25
14224	25
14225	25
14226	25
14227	25
14228	25
14229	25
14230	25
14231	25
14232	25
14233	25
14234	25
14235	25
14236	25
14237	25
14238	25
14239	25
14240	25
14241	25
14242	25
14243	25
14244	25
14245	25
14246	25
14247	25
14248	25
14249	25
14250	25
14251	25
14252	25
14253	25
14254	25
14255	25
14256	25
14257	25
14258	25
14259	25
14260	25
14261	25
14262	25
14263	25
14264	25
14265	25
14266	25
14267	25
14268	25
14269	25
14270	25
14271	25
14272	25
14273	25
14274	25
14275	25
14276	25
14277	25
14278	25
14279	25
14280	25
14281	25
14282	25
14283	25
14284	25
14285	25
14286	25
14287	25
14288	25
14289	25
14290	25
14291	25
14292	25
14293	25
14294	25
14295	25
14296	25
14297	25
14298	25
14299	25
14300	25
14301	25
14302	25
14303	25
14304	25
14305	25
14306	25
14307	25
14308	25
14309	25
14310	25
14311	25
14312	25
14313	25
14314	25
14315	25
14316	25
14317	25
14318	25
14319	25
14320	25
14321	25
14322	25
14323	25
14324	25
14325	25
14326	25
14327	25
14328	25
14329	25
14330	25
14331	25
14332	25
14333	25
14334	25
14335	25
14336	25
14337	25
14338	25
14339	25
14340	25
14341	25
14342	25
14343	25
14344	25
14345	25
14346	25
14347	25
14348	25
14349	25
14350	25
14351	25
14352	25
14353	25
14354	25
14355	25
14356	25
14357	25
14358	25
14359	25
14360	25
14361	25
14362	25
14363	25
14364	25
14365	25
14366	25
14367	25
14368	25
14369	25
14370	25
14371	25
14372	25
14373	25
14374	25
14375	25
14376	25
14377	25
14378	25
14379	25
14380	25
14381	25
14382	25
14383	25
14384	25
14385	25
14386	25
14387	25
14388	25
14389	25
14390	25
14391	25
14392	25
14393	25
14394	25
14395	25
14396	25
14397	25
14398	25
14399	25
14400	25
14401	25
14402	25
14403	25
14404	25
14405	25
14406	25
14407	25
14408	25
14409	25
14410	25
14411	25
14412	25
14413	25
14414	25
14415	25
14416	25
14417	25
14418	25
14419	25
14420	25
14421	25
14422	25
14423	25
14424	25
14425	25
14426	25
14427	25
14428	25
14429	25
14430	25
14431	25
14432	25
14433	25
14434	25
14435	25
14436	25
14437	25
14438	25
14439	25
14440	25
14441	25
14442	25
14443	25
14444	25
14445	25
14446	25
14447	25
14448	25
14449	25
14450	25
14451	25
14452	25
14453	25
14454	25
14455	25
14456	25
14457	25
14458	25
14459	25
14460	25
14461	25
14462	25
14463	25
14464	25
14465	25
14466	25
14467	25
14468	25
14469	25
14470	25
14471	25
14472	25
14473	25
14474	25
14475	25
14476	25
14477	25
14478	25
14479	25
14480	25
14481	25
14482	25
14483	25
14484	25
14485	25
14486	25
14487	25
14488	25
14489	25
14490	25
14491	25
14492	25
14493	25
14494	25
14495	25
14496	25
14497	25
14498	25
14499	25
14500	25
14501	25
14502	25
14503	25
14504	25
14505	25
14506	25
14507	25
14508	25
14509	25
14510	25
14511	25
14512	25
14513	25
14514	25
14515	25
14516	25
14517	25
14518	25
14519	25
14520	25
14521	25
14522	25
14523	25
14524	25
14525	25
14526	25
14527	25
14528	25
14529	25
14530	25
14531	25
14532	25
14533	25
14534	25
14535	25
14536	25
14537	25
14538	25
14539	25
14540	25
14541	25
14542	25
14543	25
14544	25
14545	25
14546	25
14547	25
14548	25
14549	25
14550	25
14551	25
14552	25
14553	25
14554	25
14555	25
14556	25
14557	25
14558	25
14559	25
14560	25
14561	25
14562	25
14563	25
14564	25
14565	25
14566	25
14567	25
14568	25
14569	25
14570	25
14571	25
14572	25
14573	25
14574	25
14575	25
14576	25
14577	25
14578	25
14579	25
14580	25
14581	25
14582	25
14583	25
14584	25
14585	25
14586	25
14587	25
14588	25
14589	25
14590	25
14591	25
14592	25
14593	25
14594	25
14595	25
14596	25
14597	25
14598	25
14599	25
14600	25
14601	25
14602	25
14603	25
14604	25
14605	25
14606	25
14607	25
14608	25
14609	25
14610	25
14611	25
14612	25
14613	25
14614	25
14615	25
14616	25
14617	25
14618	25
14619	25
14620	25
14621	25
14622	25
14623	25
14624	25
14625	25
14626	25
14627	25
14628	25
14629	25
14630	25
14631	25
14632	25
14633	25
14634	25
14635	25
14636	25
14637	25
14638	25
14639	25
14640	25
14641	25
14642	25
14643	25
14644	25
14645	25
14646	25
14647	25
14648	25
14649	25
14650	25
14651	25
14652	25
14653	25
14654	25
14655	25
14656	25
14657	25
14658	25
14659	25
14660	25
14661	25
14662	25
14663	25
14664	25
14665	25
14666	25
14667	25
14668	25
14669	25
14670	25
14671	25
14672	25
14673	25
14674	25
14675	25
14676	25
14677	25
14678	25
14679	25
14680	25
14681	25
14682	25
14683	25
14684	25
14685	25
14686	25
14687	25
14688	25
14689	25
14690	25
14691	25
14692	25
14693	25
14694	25
14695	25
14696	25
14697	25
14698	25
14699	25
14700	25
14701	25
14702	25
14703	25
14704	25
14705	25
14706	25
14707	25
14708	25
14709	25
14710	25
14711	25
14712	25
14713	25
14714	25
14715	25
14716	25
14717	25
14718	25
14719	25
14720	25
14721	25
14722	25
14723	25
14724	25
14725	25
14726	25
14727	25
14728	25
14729	25
14730	25
14731	25
14732	25
14733	25
14734	25
14735	25
14736	25
14737	25
14738	25
14739	25
14740	25
14741	25
14742	25
14743	25
14744	25
14745	25
14746	25
14747	25
14748	25
14749	25
14750	25
14751	25
14752	25
14753	25
14754	25
14755	25
14756	25
14757	25
14758	25
14759	25
14760	25
14761	25
14762	25
14763	25
14764	25
14765	25
14766	25
14767	25
14768	25
14769	25
14770	25
14771	25
14772	25
14773	25
14774	25
14775	25
14776	25
14777	25
14778	25
14779	25
14780	25
14781	25
14782	25
14783	25
14784	25
14785	25
14786	25
14787	25
14788	25
14789	25
14790	25
14791	25
14792	25
14793	25
14794	25
14795	25
14796	25
14797	25
14798	25
14799	25
14800	25
14801	25
14802	25
14803	25
14804	25
14805	25
14806	25
14807	25
14808	25
14809	25
14810	25
14811	25
14812	25
14813	25
14814	25
14815	25
14816	25
14817	25
14818	25
14819	25
14820	25
14821	25
14822	25
14823	25
14824	25
14825	25
14826	25
14827	25
14828	25
14829	25
14830	25
14831	25
14832	25
14833	25
14834	25
14835	25
14836	25
14837	25
14838	25
14839	25
14840	25
14841	25
14842	25
14843	25
14844	25
14845	25
14846	25
14847	25
14848	25
14849	25
14850	25
14851	25
14852	25
14853	25
14854	25
14855	25
14856	25
14857	25
14858	25
14859	25
14860	25
14861	25
14862	25
14863	25
14864	25
14865	25
14866	25
14867	25
14868	25
14869	25
14870	25
14871	25
14872	25
14873	25
14874	25
14875	25
14876	25
14877	25
14878	25
14879	25
14880	25
14881	25
14882	25
14883	25
14884	25
14885	25
14886	25
14887	25
14888	25
14889	25
14890	25
14891	25
14892	25
14893	25
14894	25
14895	25
14896	25
14897	25
14898	25
14899	25
14900	25
14901	25
14902	25
14903	25
14904	25
14905	25
14906	25
14907	25
14908	25
14909	25
14910	25
14911	25
14912	25
14913	25
14914	25
14915	25
14916	25
14917	25
14918	25
14919	25
14920	25
14921	25
14922	25
14923	25
14924	25
14925	25
14926	25
14927	25
14928	25
14929	25
14930	25
14931	25
14932	25
14933	25
14934	25
14935	25
14936	25
14937	25
14938	25
14939	25
14940	25
14941	25
14942	25
14943	25
14944	25
14945	25
14946	25
14947	25
14948	25
14949	25
14950	25
14951	25
14952	25
14953	25
14954	25
14955	25
14956	25
14957	25
14958	25
14959	25
14960	25
14961	25
14962	25
14963	25
14964	25
14965	25
14966	25
14967	25
14968	25
14969	25
14970	25
14971	25
14972	25
14973	25
14974	25
14975	25
14976	25
14977	25
14978	25
14979	25
14980	25
14981	25
14982	25
14983	25
14984	25
14985	25
14986	25
14987	25
14988	25
14989	25
14990	25
14991	25
14992	25
14993	25
14994	25
14995	25
14996	25
14997	25
14998	25
14999	25
15000	25
15001	25
15002	25
15003	25
15004	25
15005	25
15006	25
15007	25
15008	25
15009	25
15010	25
15011	25
15012	25
15013	25
15014	25
15015	25
15016	25
15017	25
15018	25
15019	25
15020	25
15021	25
15022	25
15023	25
15024	25
15025	25
15026	25
15027	25
15028	25
15029	25
15030	25
15031	25
15032	25
15033	25
15034	25
15035	25
15036	25
15037	25
15038	25
15039	25
15040	25
15041	25
15042	25
15043	25
15044	25
15045	25
15046	25
15047	25
15048	25
15049	25
15050	25
15051	25
15052	25
15053	25
15054	25
15055	25
15056	25
15057	25
15058	25
15059	25
15060	25
15061	25
15062	25
15063	25
15064	25
15065	25
15066	25
15067	25
15068	25
15069	25
15070	25
15071	25
15072	25
15073	25
15074	25
15075	25
15076	25
15077	25
15078	25
15079	25
15080	25
15081	25
15082	25
15083	25
15084	25
15085	25
15086	25
15087	25
15088	25
15089	25
15090	25
15091	25
15092	25
15093	25
15094	25
15095	25
15096	25
15097	25
15098	25
15099	25
15100	25
15101	25
15102	25
15103	25
15104	25
15105	25
15106	25
15107	25
15108	25
15109	25
15110	25
15111	25
15112	25
15113	25
15114	25
15115	25
15116	25
15117	25
15118	25
15119	25
15120	25
15121	25
15122	25
15123	25
15124	25
15125	25
15126	25
15127	25
15128	25
15129	25
15130	25
15131	25
15132	25
15133	25
15134	25
15135	25
15136	25
15137	25
15138	25
15139	25
15140	25
15141	25
15142	25
15143	25
15144	25
15145	25
15146	25
15147	25
15148	25
15149	25
15150	25
15151	25
15152	25
15153	25
15154	25
15155	25
15156	25
15157	25
15158	25
15159	25
15160	25
15161	25
15162	25
15163	25
15164	25
15165	25
15166	25
15167	25
15168	25
15169	25
15170	25
15171	25
15172	25
15173	25
15174	25
15175	25
15176	25
15177	25
15178	25
15179	25
15180	25
15181	25
15182	25
15183	25
15184	25
15185	25
15186	25
15187	25
15188	25
15189	25
15190	25
15191	25
15192	25
15193	25
15194	25
15195	25
15196	25
15197	25
15198	25
15199	25
15200	25
15201	25
15202	25
15203	25
15204	25
15205	25
15206	25
15207	25
15208	25
15209	25
15210	25
15211	25
15212	25
15213	25
15214	25
15215	25
15216	25
15217	25
15218	25
15219	25
15220	25
15221	25
15222	25
15223	25
15224	25
15225	25
15226	25
15227	25
15228	25
15229	25
15230	25
15231	25
15232	25
15233	25
15234	25
15235	25
15236	25
15237	25
15238	25
15239	25
15240	25
15241	25
15242	25
15243	25
15244	25
15245	25
15246	25
15247	25
15248	25
15249	25
15250	25
15251	25
15252	25
15253	25
15254	25
15255	25
15256	25
15257	25
15258	25
15259	25
15260	25
15261	25
15262	25
15263	25
15264	25
15265	25
15266	25
15267	25
15268	25
15269	25
15270	25
15271	25
15272	25
15273	25
15274	25
15275	25
15276	25
15277	25
15278	25
15279	25
15280	25
15281	25
15282	25
15283	25
15284	25
15285	25
15286	25
15287	25
15288	25
15289	25
15290	25
15291	25
15292	25
15293	25
15294	25
15295	25
15296	25
15297	25
15298	25
15299	25
15300	25
15301	25
15302	25
15303	25
15304	25
15305	25
15306	25
15307	25
15308	25
15309	25
15310	25
15311	25
15312	25
15313	25
15314	25
15315	25
15316	25
15317	25
15318	25
15319	25
15320	25
15321	25
15322	25
15323	25
15324	25
15325	25
15326	25
15327	25
15328	25
15329	25
15330	25
15331	25
15332	25
15333	25
15334	25
15335	25
15336	25
15337	25
15338	25
15339	25
15340	25
15341	25
15342	25
15343	25
15344	25
15345	25
15346	25
15347	25
15348	25
15349	25
15350	25
15351	25
15352	25
15353	25
15354	25
15355	25
15356	25
15357	25
15358	25
15359	25
15360	25
15361	25
15362	25
15363	25
15364	25
15365	25
15366	25
15367	25
15368	25
15369	25
15370	25
15371	25
15372	25
15373	25
15374	25
15375	25
15376	25
15377	25
15378	25
15379	25
15380	25
15381	25
15382	25
15383	25
15384	25
15385	25
15386	25
15387	25
15388	25
15389	25
15390	25
15391	25
15392	25
15393	25
15394	25
15395	25
15396	25
15397	25
15398	25
15399	25
15400	25
15401	25
15402	25
15403	25
15404	25
15405	25
15406	25
15407	25
15408	25
15409	25
15410	25
15411	25
15412	25
15413	25
15414	25
15415	25
15416	25
15417	25
15418	25
15419	25
15420	25
15421	25
15422	25
15423	25
15424	25
15425	25
15426	25
15427	25
15428	25
15429	25
15430	25
15431	25
15432	25
15433	25
15434	25
15435	25
15436	25
15437	25
15438	25
15439	25
15440	25
15441	25
15442	25
15443	25
15444	25
15445	25
15446	25
15447	25
15448	25
15449	25
15450	25
15451	25
15452	25
15453	25
15454	25
15455	25
15456	25
15457	25
15458	25
15459	25
15460	25
15461	25
15462	25
15463	25
15464	25
15465	25
15466	25
15467	25
15468	25
15469	25
15470	25
15471	25
15472	25
15473	25
15474	25
15475	25
15476	25
15477	25
15478	25
15479	25
15480	25
15481	25
15482	25
15483	25
15484	25
15485	25
15486	25
15487	25
15488	25
15489	25
15490	25
15491	25
15492	25
15493	25
15494	25
15495	25
15496	25
15497	25
15498	25
15499	25
15500	25
15501	25
15502	25
15503	25
15504	25
15505	25
15506	25
15507	25
15508	25
15509	25
15510	25
15511	25
15512	25
15513	25
15514	25
15515	25
15516	25
15517	25
15518	25
15519	25
15520	25
15521	25
15522	25
15523	25
15524	25
15525	25
15526	25
15527	25
15528	25
15529	25
15530	25
15531	25
15532	25
15533	25
15534	25
15535	25
15536	25
15537	25
15538	25
15539	25
15540	25
15541	25
15542	25
15543	25
15544	25
15545	25
15546	25
15547	25
15548	25
15549	25
15550	25
15551	25
15552	25
15553	25
15554	25
15555	25
15556	25
15557	25
15558	25
15559	25
15560	25
15561	25
15562	25
15563	25
15564	25
15565	25
15566	25
15567	25
15568	25
15569	25
15570	25
15571	25
15572	25
15573	25
15574	25
15575	25
15576	25
15577	25
15578	25
15579	25
15580	25
15581	25
15582	25
15583	25
15584	25
15585	25
15586	25
15587	25
15588	25
15589	25
15590	25
15591	25
15592	25
15593	25
15594	25
15595	25
15596	25
15597	25
15598	25
15599	25
15600	25
15601	25
15602	25
15603	25
15604	25
15605	25
15606	25
15607	25
15608	25
15609	25
15610	25
15611	25
15612	25
15613	25
15614	25
15615	25
15616	25
15617	25
15618	25
15619	25
15620	25
15621	25
15622	25
15623	25
15624	25
15625	25
15626	25
15627	25
15628	25
15629	25
15630	25
15631	25
15632	25
15633	25
15634	25
15635	25
15636	25
15637	25
15638	25
15639	25
15640	25
15641	25
15642	25
15643	25
15644	25
15645	25
15646	25
15647	25
15648	25
15649	25
15650	25
15651	25
15652	25
15653	25
15654	25
15655	25
15656	25
15657	25
15658	25
15659	25
15660	25
15661	25
15662	25
15663	25
15664	25
15665	25
15666	25
15667	25
15668	25
15669	25
15670	25
15671	25
15672	25
15673	25
15674	25
15675	25
15676	25
15677	25
15678	25
15679	25
15680	25
15681	25
15682	25
15683	25
15684	25
15685	25
15686	25
15687	25
15688	25
15689	25
15690	25
15691	25
15692	25
15693	25
15694	25
15695	25
15696	25
15697	25
15698	25
15699	25
15700	25
15701	25
15702	25
15703	25
15704	25
15705	25
15706	25
15707	25
15708	25
15709	25
15710	25
15711	25
15712	25
15713	25
15714	25
15715	25
15716	25
15717	25
15718	25
15719	25
15720	25
15721	25
15722	25
15723	25
15724	25
15725	25
15726	25
15727	25
15728	25
15729	25
15730	25
15731	25
15732	25
15733	25
15734	25
15735	25
15736	25
15737	25
15738	25
15739	25
15740	25
15741	25
15742	25
15743	25
15744	25
15745	25
15746	25
15747	25
15748	25
15749	25
15750	25
15751	25
15752	25
15753	25
15754	25
15755	25
15756	25
15757	25
15758	25
15759	25
15760	25
15761	25
15762	25
15763	25
15764	25
15765	25
15766	25
15767	25
15768	25
15769	25
15770	25
15771	25
15772	25
15773	25
15774	25
15775	25
15776	25
15777	25
15778	25
15779	25
15780	25
15781	25
15782	25
15783	25
15784	25
15785	25
15786	25
15787	25
15788	25
15789	25
15790	25
15791	25
15792	25
15793	25
15794	25
15795	25
15796	25
15797	25
15798	25
15799	25
15800	25
15801	25
15802	25
15803	25
15804	25
15805	25
15806	25
15807	25
15808	25
15809	25
15810	25
15811	25
15812	25
15813	25
15814	25
15815	25
15816	25
15817	25
15818	25
15819	25
15820	25
15821	25
15822	25
15823	25
15824	25
15825	25
15826	25
15827	25
15828	25
15829	25
15830	25
15831	25
15832	25
15833	25
15834	25
15835	25
15836	25
15837	25
15838	25
15839	25
15840	25
15841	25
15842	25
15843	25
15844	25
15845	25
15846	25
15847	25
15848	25
15849	25
15850	25
15851	25
15852	25
15853	25
15854	25
15855	25
15856	25
15857	25
15858	25
15859	25
15860	25
15861	25
15862	25
15863	25
15864	25
15865	25
15866	25
15867	25
15868	25
15869	25
15870	25
15871	25
15872	25
15873	25
15874	25
15875	25
15876	25
15877	25
15878	25
15879	25
15880	25
15881	25
15882	25
15883	25
15884	25
15885	25
15886	25
15887	25
15888	25
15889	25
15890	25
15891	25
15892	25
15893	25
15894	25
15895	25
15896	25
15897	25
15898	25
15899	25
15900	25
15901	25
15902	25
15903	25
15904	25
15905	25
15906	25
15907	25
15908	25
15909	25
15910	25
15911	25
15912	25
15913	25
15914	25
15915	25
15916	25
15917	25
15918	25
15919	25
15920	25
15921	25
15922	25
15923	25
15924	25
15925	25
15926	25
15927	25
15928	25
15929	25
15930	25
15931	25
15932	25
15933	25
15934	25
15935	25
15936	25
15937	25
15938	25
15939	25
15940	25
15941	25
15942	25
15943	25
15944	25
15945	25
15946	25
15947	25
15948	25
15949	25
15950	25
15951	25
15952	25
15953	25
15954	25
15955	25
15956	25
15957	25
15958	25
15959	25
15960	25
15961	25
15962	25
15963	25
15964	25
15965	25
15966	25
15967	25
15968	25
15969	25
15970	25
15971	25
15972	25
15973	25
15974	25
15975	25
15976	25
15977	25
15978	25
15979	25
15980	25
15981	25
15982	25
15983	25
15984	25
15985	25
15986	25
15987	25
15988	25
15989	25
15990	25
15991	25
15992	25
15993	25
15994	25
15995	25
15996	25
15997	25
15998	25
15999	25
16000	25
16001	25
16002	25
16003	25
16004	25
16005	25
16006	25
16007	25
16008	25
16009	25
16010	25
16011	25
16012	25
16013	25
16014	25
16015	25
16016	25
16017	25
16018	25
16019	25
16020	25
16021	25
16022	25
16023	25
16024	25
16025	25
16026	25
16027	25
16028	25
16029	25
16030	25
16031	25
16032	25
16033	25
16034	25
16035	25
16036	25
16037	25
16038	25
16039	25
16040	25
16041	25
16042	25
16043	25
16044	25
16045	25
16046	25
16047	25
16048	25
16049	25
16050	25
16051	25
16052	25
16053	25
16054	25
16055	25
16056	25
16057	25
16058	25
16059	25
16060	25
16061	25
16062	25
16063	25
16064	25
16065	25
16066	25
16067	25
16068	25
16069	25
16070	25
16071	25
16072	25
16073	25
16074	25
16075	25
16076	25
16077	25
16078	25
16079	25
16080	25
16081	25
16082	25
16083	25
16084	25
16085	25
16086	25
16087	25
16088	25
16089	25
16090	25
16091	25
16092	25
16093	25
16094	25
16095	25
16096	25
16097	25
16098	25
16099	25
16100	25
16101	25
16102	25
16103	25
16104	25
16105	25
16106	25
16107	25
16108	25
16109	25
16110	25
16111	25
16112	25
16113	25
16114	25
16115	25
16116	25
16117	25
16118	25
16119	25
16120	25
16121	25
16122	25
16123	25
16124	25
16125	25
16126	25
16127	25
16128	25
16129	25
16130	25
16131	25
16132	25
16133	25
16134	25
16135	25
16136	25
16137	25
16138	25
16139	25
16140	25
16141	25
16142	25
16143	25
16144	25
16145	25
16146	25
16147	25
16148	25
16149	25
16150	25
16151	25
16152	25
16153	25
16154	25
16155	25
16156	25
16157	25
16158	25
16159	25
16160	25
16161	25
16162	25
16163	25
16164	25
16165	25
16166	25
16167	25
16168	25
16169	25
16170	25
16171	25
16172	25
16173	25
16174	25
16175	25
16176	25
16177	25
16178	25
16179	25
16180	25
16181	25
16182	25
16183	25
16184	25
16185	25
16186	25
16187	25
16188	25
16189	25
16190	25
16191	25
16192	25
16193	25
16194	25
16195	25
16196	25
16197	25
16198	25
16199	25
16200	25
16201	25
16202	25
16203	25
16204	25
16205	25
16206	25
16207	25
16208	25
16209	25
16210	25
16211	25
16212	25
16213	25
16214	25
16215	25
16216	25
16217	25
16218	25
16219	25
16220	25
16221	25
16222	25
16223	25
16224	25
16225	25
16226	25
16227	25
16228	25
16229	25
16230	25
16231	25
16232	25
16233	25
16234	25
16235	25
16236	25
16237	25
16238	25
16239	25
16240	25
16241	25
16242	25
16243	25
16244	25
16245	25
16246	25
16247	25
16248	25
16249	25
16250	25
16251	25
16252	25
16253	25
16254	25
16255	25
16256	25
16257	25
16258	25
16259	25
16260	25
16261	25
16262	25
16263	25
16264	25
16265	25
16266	25
16267	25
16268	25
16269	25
16270	25
16271	25
16272	25
16273	25
16274	25
16275	25
16276	25
16277	25
16278	25
16279	25
16280	25
16281	25
16282	25
16283	25
16284	25
16285	25
16286	25
16287	25
16288	25
16289	25
16290	25
16291	25
16292	25
16293	25
16294	25
16295	25
16296	25
16297	25
16298	25
16299	25
16300	25
16301	25
16302	25
16303	25
16304	25
16305	25
16306	25
16307	25
16308	25
16309	25
16310	25
16311	25
16312	25
16313	25
16314	25
16315	25
16316	25
16317	25
16318	25
16319	25
16320	25
16321	25
16322	25
16323	25
16324	25
16325	25
16326	25
16327	25
16328	25
16329	25
16330	25
16331	25
16332	25
16333	25
16334	25
16335	25
16336	25
16337	25
16338	25
16339	25
16340	25
16341	25
16342	25
16343	25
16344	25
16345	25
16346	25
16347	25
16348	25
16349	25
16350	25
16351	25
16352	25
16353	25
16354	25
16355	25
16356	25
16357	25
16358	25
16359	25
16360	25
16361	25
16362	25
16363	25
16364	25
16365	25
16366	25
16367	25
16368	25
16369	25
16370	25
16371	25
16372	25
16373	25
16374	25
16375	25
16376	25
16377	25
16378	25
16379	25
16380	25
16381	25
16382	25
16383	25
16384	25
16385	25
16386	25
16387	25
16388	25
16389	25
16390	25
16391	25
16392	25
16393	25
16394	25
16395	25
16396	25
16397	25
16398	25
16399	25
16400	25
16401	25
16402	25
16403	25
16404	25
16405	25
16406	25
16407	25
16408	25
16409	25
16410	25
16411	25
16412	25
16413	25
16414	25
16415	25
16416	25
16417	25
16418	25
16419	25
16420	25
16421	25
16422	25
16423	25
16424	25
16425	25
16426	25
16427	25
16428	25
16429	25
16430	25
16431	25
16432	25
16433	25
16434	25
16435	25
16436	25
16437	25
16438	25
16439	25
16440	25
16441	25
16442	25
16443	25
16444	25
16445	25
16446	25
16447	25
16448	25
16449	25
16450	25
16451	25
16452	25
16453	25
16454	25
16455	25
16456	25
16457	25
16458	25
16459	25
16460	25
16461	25
16462	25
16463	25
16464	25
16465	25
16466	25
16467	25
16468	25
16469	25
16470	25
16471	25
16472	25
16473	25
16474	25
16475	25
16476	25
16477	25
16478	25
16479	25
16480	25
16481	25
16482	25
16483	25
16484	25
16485	25
16486	25
16487	25
16488	25
16489	25
16490	25
16491	25
16492	25
16493	25
16494	25
16495	25
16496	25
16497	25
16498	25
16499	25
16500	25
16501	25
16502	25
16503	25
16504	25
16505	25
16506	25
16507	25
16508	25
16509	25
16510	25
16511	25
16512	25
16513	25
16514	25
16515	25
16516	25
16517	25
16518	25
16519	25
16520	25
16521	25
16522	25
16523	25
16524	25
16525	25
16526	25
16527	25
16528	25
16529	25
16530	25
16531	25
16532	25
16533	25
16534	25
16535	25
16536	25
16537	25
16538	25
16539	25
16540	25
16541	25
16542	25
16543	25
16544	25
16545	25
16546	25
16547	25
16548	25
16549	25
16550	25
16551	25
16552	25
16553	25
16554	25
16555	25
16556	25
16557	25
16558	25
16559	25
16560	25
16561	25
16562	25
16563	25
16564	25
16565	25
16566	25
16567	25
16568	25
16569	25
16570	25
16571	25
16572	25
16573	25
16574	25
16575	25
16576	25
16577	25
16578	25
16579	25
16580	25
16581	25
16582	25
16583	25
16584	25
16585	25
16586	25
16587	25
16588	25
16589	25
16590	25
16591	25
16592	25
16593	25
16594	25
16595	25
16596	25
16597	25
16598	25
16599	25
16600	25
16601	25
16602	25
16603	25
16604	25
16605	25
16606	25
16607	25
16608	25
16609	25
16610	25
16611	25
16612	25
16613	25
16614	25
16615	25
16616	25
16617	25
16618	25
16619	25
16620	25
16621	25
16622	25
16623	25
16624	25
16625	25
16626	25
16627	25
16628	25
16629	25
16630	25
16631	25
16632	25
16633	25
16634	25
16635	25
16636	25
16637	25
16638	25
16639	25
16640	25
16641	25
16642	25
16643	25
16644	25
16645	25
16646	25
16647	25
16648	25
16649	25
16650	25
16651	25
16652	25
16653	25
16654	25
16655	25
16656	25
16657	25
16658	25
16659	25
16660	25
16661	25
16662	25
16663	25
16664	25
16665	25
16666	25
16667	25
16668	25
16669	25
16670	25
16671	25
16672	25
16673	25
16674	25
16675	25
16676	25
16677	25
16678	25
16679	25
16680	25
16681	25
16682	25
16683	25
16684	25
16685	25
16686	25
16687	25
16688	25
16689	25
16690	25
16691	25
16692	25
16693	25
16694	25
16695	25
16696	25
16697	25
16698	25
16699	25
16700	25
16701	25
16702	25
16703	25
16704	25
16705	25
16706	25
16707	25
16708	25
16709	25
16710	25
16711	25
16712	25
16713	25
16714	25
16715	25
16716	25
16717	25
16718	25
16719	25
16720	25
16721	25
16722	25
16723	25
16724	25
16725	25
16726	25
16727	25
16728	25
16729	25
16730	25
16731	25
16732	25
16733	25
16734	25
16735	25
16736	25
16737	25
16738	25
16739	25
16740	25
16741	25
16742	25
16743	25
16744	25
16745	25
16746	25
16747	25
16748	25
16749	25
16750	25
16751	25
16752	25
16753	25
16754	25
16755	25
16756	25
16757	25
16758	25
16759	25
16760	25
16761	25
16762	25
16763	25
16764	25
16765	25
16766	25
16767	25
16768	25
16769	25
16770	25
16771	25
16772	25
16773	25
16774	25
16775	25
16776	25
16777	25
16778	25
16779	25
16780	25
16781	25
16782	25
16783	25
16784	25
16785	25
16786	25
16787	25
16788	25
16789	25
16790	25
16791	25
16792	25
16793	25
16794	25
16795	25
16796	25
16797	25
16798	25
16799	25
16800	25
16801	25
16802	25
16803	25
16804	25
16805	25
16806	25
16807	25
16808	25
16809	25
16810	25
16811	25
16812	25
16813	25
16814	25
16815	25
16816	25
16817	25
16818	25
16819	25
16820	25
16821	25
16822	25
16823	25
16824	25
16825	25
16826	25
16827	25
16828	25
16829	25
16830	25
16831	25
16832	25
16833	25
16834	25
16835	25
16836	25
16837	25
16838	25
16839	25
16840	25
16841	25
16842	25
16843	25
16844	25
16845	25
16846	25
16847	25
16848	25
16849	25
16850	25
16851	25
16852	25
16853	25
16854	25
16855	25
16856	25
16857	25
16858	25
16859	25
16860	25
16861	25
16862	25
16863	25
16864	25
16865	25
16866	25
16867	25
16868	25
16869	25
16870	25
16871	25
16872	25
16873	25
16874	25
16875	25
16876	25
16877	25
16878	25
16879	25
16880	25
16881	25
16882	25
16883	25
16884	25
16885	25
16886	25
16887	25
16888	25
16889	25
16890	25
16891	25
16892	25
16893	25
16894	25
16895	25
16896	25
16897	25
16898	25
16899	25
16900	25
16901	25
16902	25
16903	25
16904	25
16905	25
16906	25
16907	25
16908	25
16909	25
16910	25
16911	25
16912	25
16913	25
16914	25
16915	25
16916	25
16917	25
16918	25
16919	25
16920	25
16921	25
16922	25
16923	25
16924	25
16925	25
16926	25
16927	25
16928	25
16929	25
16930	25
16931	25
16932	25
16933	25
16934	25
16935	25
16936	25
16937	25
16938	25
16939	25
16940	25
16941	25
16942	25
16943	25
16944	25
16945	25
16946	25
16947	25
16948	25
16949	25
16950	25
16951	25
16952	25
16953	25
16954	25
16955	25
16956	25
16957	25
16958	25
16959	25
16960	25
16961	25
16962	25
16963	25
16964	25
16965	25
16966	25
16967	25
16968	25
16969	25
16970	25
16971	25
16972	25
16973	25
16974	25
16975	25
16976	25
16977	25
16978	25
16979	25
16980	25
16981	25
16982	25
16983	25
16984	25
16985	25
16986	25
16987	25
16988	25
16989	25
16990	25
16991	25
16992	25
16993	25
16994	25
16995	25
16996	25
16997	25
16998	25
16999	25
17000	25
17001	25
17002	25
17003	25
17004	25
17005	25
17006	25
17007	25
17008	25
17009	25
17010	25
17011	25
17012	25
17013	25
17014	25
17015	25
17016	25
17017	25
17018	25
17019	25
17020	25
17021	25
17022	25
17023	25
17024	25
17025	25
17026	25
17027	25
17028	25
17029	25
17030	25
17031	25
17032	25
17033	25
17034	25
17035	25
17036	25
17037	25
17038	25
17039	25
17040	25
17041	25
17042	25
17043	25
17044	25
17045	25
17046	25
17047	25
17048	25
17049	25
17050	25
17051	25
17052	25
17053	25
17054	25
17055	25
17056	25
17057	25
17058	25
17059	25
17060	25
17061	25
17062	25
17063	25
17064	25
17065	25
17066	25
17067	25
17068	25
17069	25
17070	25
17071	25
17072	25
17073	25
17074	25
17075	25
17076	25
17077	25
17078	25
17079	25
17080	25
17081	25
17082	25
17083	25
17084	25
17085	25
17086	25
17087	25
17088	25
17089	25
17090	25
17091	25
17092	25
17093	25
17094	25
17095	25
17096	25
17097	25
17098	25
17099	25
17100	25
17101	25
17102	25
17103	25
17104	25
17105	25
17106	25
17107	25
17108	25
17109	25
17110	25
17111	25
17112	25
17113	25
17114	25
17115	25
17116	25
17117	25
17118	25
17119	25
17120	25
17121	25
17122	25
17123	25
17124	25
17125	25
17126	25
17127	25
17128	25
17129	25
17130	25
17131	25
17132	25
17133	25
17134	25
17135	25
17136	25
17137	25
17138	25
17139	25
17140	25
17141	25
17142	25
17143	25
17144	25
17145	25
17146	25
17147	25
17148	25
17149	25
17150	25
17151	25
17152	25
17153	25
17154	25
17155	25
17156	25
17157	25
17158	25
17159	25
17160	25
17161	25
17162	25
17163	25
17164	25
17165	25
17166	25
17167	25
17168	25
17169	25
17170	25
17171	25
17172	25
17173	25
17174	25
17175	25
17176	25
17177	25
17178	25
17179	25
17180	25
17181	25
17182	25
17183	25
17184	25
17185	25
17186	25
17187	25
17188	25
17189	25
17190	25
17191	25
17192	25
17193	25
17194	25
17195	25
17196	25
17197	25
17198	25
17199	25
17200	25
17201	25
17202	25
17203	25
17204	25
17205	25
17206	25
17207	25
17208	25
17209	25
17210	25
17211	25
17212	25
17213	25
17214	25
17215	25
17216	25
17217	25
17218	25
17219	25
17220	25
17221	25
17222	25
17223	25
17224	25
17225	25
17226	25
17227	25
17228	25
17229	25
17230	25
17231	25
17232	25
17233	25
17234	25
17235	25
17236	25
17237	25
17238	25
17239	25
17240	25
17241	25
17242	25
17243	25
17244	25
17245	25
17246	25
17247	25
17248	25
17249	25
17250	25
17251	25
17252	25
17253	25
17254	25
17255	25
17256	25
17257	25
17258	25
17259	25
17260	25
17261	25
17262	25
17263	25
17264	25
17265	25
17266	25
17267	25
17268	25
17269	25
17270	25
17271	25
17272	25
17273	25
17274	25
17275	25
17276	25
17277	25
17278	25
17279	25
17280	25
17281	25
17282	25
17283	25
17284	25
17285	25
17286	25
17287	25
17288	25
17289	25
17290	25
17291	25
17292	25
17293	25
17294	25
17295	25
17296	25
17297	25
17298	25
17299	25
17300	25
17301	25
17302	25
17303	25
17304	25
17305	25
17306	25
17307	25
17308	25
17309	25
17310	25
17311	25
17312	25
17313	25
17314	25
17315	25
17316	25
17317	25
17318	25
17319	25
17320	25
17321	25
17322	25
17323	25
17324	25
17325	25
17326	25
17327	25
17328	25
17329	25
17330	25
17331	25
17332	25
17333	25
17334	25
17335	25
17336	25
17337	25
17338	25
17339	25
17340	25
17341	25
17342	25
17343	25
17344	25
17345	25
17346	25
17347	25
17348	25
17349	25
17350	25
17351	25
17352	25
17353	25
17354	25
17355	25
17356	25
17357	25
17358	25
17359	25
17360	25
17361	25
17362	25
17363	25
17364	25
17365	25
17366	25
17367	25
17368	25
17369	25
17370	25
17371	25
17372	25
17373	25
17374	25
17375	25
17376	25
17377	25
17378	25
17379	25
17380	25
17381	25
17382	25
17383	25
17384	25
17385	25
17386	25
17387	25
17388	25
17389	25
17390	25
17391	25
17392	25
17393	25
17394	25
17395	25
17396	25
17397	25
17398	25
17399	25
17400	25
17401	25
17402	25
17403	25
17404	25
17405	25
17406	25
17407	25
17408	25
17409	25
17410	25
17411	25
17412	25
17413	25
17414	25
17415	25
17416	25
17417	25
17418	25
17419	25
17420	25
17421	25
17422	25
17423	25
17424	25
17425	25
17426	25
17427	25
17428	25
17429	25
17430	25
17431	25
17432	25
17433	25
17434	25
17435	25
17436	25
17437	25
17438	25
17439	25
17440	25
17441	25
17442	25
17443	25
17444	25
17445	25
17446	25
17447	25
17448	25
17449	25
17450	25
17451	25
17452	25
17453	25
17454	25
17455	25
17456	25
17457	25
17458	25
17459	25
17460	25
17461	25
17462	25
17463	25
17464	25
17465	25
17466	25
17467	25
17468	25
17469	25
17470	25
17471	25
17472	25
17473	25
17474	25
17475	25
17476	25
17477	25
17478	25
17479	25
17480	25
17481	25
17482	25
17483	25
17484	25
17485	25
17486	25
17487	25
17488	25
17489	25
17490	25
17491	25
17492	25
17493	25
17494	25
17495	25
17496	25
17497	25
17498	25
17499	25
17500	25
17501	25
17502	25
17503	25
17504	25
17505	25
17506	25
17507	25
17508	25
17509	25
17510	25
17511	25
17512	25
17513	25
17514	25
17515	25
17516	25
17517	25
17518	25
17519	25
17520	25
17521	25
17522	25
17523	25
17524	25
17525	25
17526	25
17527	25
17528	25
17529	25
17530	25
17531	25
17532	25
17533	25
17534	25
17535	25
17536	25
17537	25
17538	25
17539	25
17540	25
17541	25
17542	25
17543	25
17544	25
17545	25
17546	25
17547	25
17548	25
17549	25
17550	25
17551	25
17552	25
17553	25
17554	25
17555	25
17556	25
17557	25
17558	25
17559	25
17560	25
17561	25
17562	25
17563	25
17564	25
17565	25
17566	25
17567	25
17568	25
17569	25
17570	25
17571	25
17572	25
17573	25
17574	25
17575	25
17576	25
17577	25
17578	25
17579	25
17580	25
17581	25
17582	25
17583	25
17584	25
17585	25
17586	25
17587	25
17588	25
17589	25
17590	25
17591	25
17592	25
17593	25
17594	25
17595	25
17596	25
17597	25
17598	25
17599	25
17600	25
17601	25
17602	25
17603	25
17604	25
17605	25
17606	25
17607	25
17608	25
17609	25
17610	25
17611	25
17612	25
17613	25
17614	25
17615	25
17616	25
17617	25
17618	25
17619	25
17620	25
17621	25
17622	25
17623	25
17624	25
17625	25
17626	25
17627	25
17628	25
17629	25
17630	25
17631	25
17632	25
17633	25
17634	25
17635	25
17636	25
17637	25
17638	25
17639	25
17640	25
17641	25
17642	25
17643	25
17644	25
17645	25
17646	25
17647	25
17648	25
17649	25
17650	25
17651	25
17652	25
17653	25
17654	25
17655	25
17656	25
17657	25
17658	25
17659	25
17660	25
17661	25
17662	25
17663	25
17664	25
17665	25
17666	25
17667	25
17668	25
17669	25
17670	25
17671	25
17672	25
17673	25
17674	25
17675	25
17676	25
17677	25
17678	25
17679	25
17680	25
17681	25
17682	25
17683	25
17684	25
17685	25
17686	25
17687	25
17688	25
17689	25
17690	25
17691	25
17692	25
17693	25
17694	25
17695	25
17696	25
17697	25
17698	25
17699	25
17700	25
17701	25
17702	25
17703	25
17704	25
17705	25
17706	25
17707	25
17708	25
17709	25
17710	25
17711	25
17712	25
17713	25
17714	25
17715	25
17716	25
17717	25
17718	25
17719	25
17720	25
17721	25
17722	25
17723	25
17724	25
17725	25
17726	25
17727	25
17728	25
17729	25
17730	25
17731	25
17732	25
17733	25
17734	25
17735	25
17736	25
17737	25
17738	25
17739	25
17740	25
17741	25
17742	25
17743	25
17744	25
17745	25
17746	25
17747	25
17748	25
17749	25
17750	25
17751	25
17752	25
17753	25
17754	25
17755	25
17756	25
17757	25
17758	25
17759	25
17760	25
17761	25
17762	25
17763	25
17764	25
17765	25
17766	25
17767	25
17768	25
17769	25
17770	25
17771	25
17772	25
17773	25
17774	25
17775	25
17776	25
17777	25
17778	25
17779	25
17780	25
17781	25
17782	25
17783	25
17784	25
17785	25
17786	25
17787	25
17788	25
17789	25
17790	25
17791	25
17792	25
17793	25
17794	25
17795	25
17796	25
17797	25
17798	25
17799	25
17800	25
17801	25
17802	25
17803	25
17804	25
17805	25
17806	25
17807	25
17808	25
17809	25
17810	25
17811	25
17812	25
17813	25
17814	25
17815	25
17816	25
17817	25
17818	25
17819	25
17820	25
17821	25
17822	25
17823	25
17824	25
17825	25
17826	25
17827	25
17828	25
17829	25
17830	25
17831	25
17832	25
17833	25
17834	25
17835	25
17836	25
17837	25
17838	25
17839	25
17840	25
17841	25
17842	25
17843	25
17844	25
17845	25
17846	25
17847	25
17848	25
17849	25
17850	25
17851	25
17852	25
17853	25
17854	25
17855	25
17856	25
17857	25
17858	25
17859	25
17860	25
17861	25
17862	25
17863	25
17864	25
17865	25
17866	25
17867	25
17868	25
17869	25
17870	25
17871	25
17872	25
17873	25
17874	25
17875	25
17876	25
17877	25
17878	25
17879	25
17880	25
17881	25
17882	25
17883	25
17884	25
17885	25
17886	25
17887	25
17888	25
17889	25
17890	25
17891	25
17892	25
17893	25
17894	25
17895	25
17896	25
17897	25
17898	25
17899	25
17900	25
17901	25
17902	25
17903	25
17904	25
17905	25
17906	25
17907	25
17908	25
17909	25
17910	25
17911	25
17912	25
17913	25
17914	25
17915	25
17916	25
17917	25
17918	25
17919	25
17920	25
17921	25
17922	25
17923	25
17924	25
17925	25
17926	25
17927	25
17928	25
17929	25
17930	25
17931	25
17932	25
17933	25
17934	25
17935	25
17936	25
17937	25
17938	25
17939	25
17940	25
17941	25
17942	25
17943	25
17944	25
17945	25
17946	25
17947	25
17948	25
17949	25
17950	25
17951	25
17952	25
17953	25
17954	25
17955	25
17956	25
17957	25
17958	25
17959	25
17960	25
17961	25
17962	25
17963	25
17964	25
17965	25
17966	25
17967	25
17968	25
17969	25
17970	25
17971	25
17972	25
17973	25
17974	25
17975	25
17976	25
17977	25
17978	25
17979	25
17980	25
17981	25
17982	25
17983	25
17984	25
17985	25
17986	25
17987	25
17988	25
17989	25
17990	25
17991	25
17992	25
17993	25
17994	25
17995	25
17996	25
17997	25
17998	25
17999	25
18000	25

==> data/no_restart/COMB/lweq-c.1-wrnd.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	2
19	2
20	2
21	2
22	2
23	2
24	2
25	2
26	2
27	2
28	2
29	2
30	2
31	2
32	2
33	3
34	3
35	3
36	3
37	3
38	3
39	3
40	3
41	3
42	3
43	3
44	3
45	3
46	3
47	3
48	3
49	3
50	3
51	3
52	4
53	4
54	4
55	4
56	4
57	4
58	4
59	4
60	4
61	4
62	4
63	4
64	4
65	4
66	4
67	4
68	4
69	4
70	4
71	5
72	5
73	5
74	5
75	6
76	6
77	6
78	6
79	6
80	6
81	6
82	6
83	6
84	7
85	7
86	7
87	7
88	7
89	7
90	7
91	7
92	7
93	7
94	7
95	7
96	7
97	7
98	7
99	7
100	7
101	7
102	7
103	7
104	7
105	7
106	7
107	7
108	7
109	7
110	8
111	8
112	8
113	8
114	8
115	8
116	8
117	8
118	8
119	8
120	8
121	9
122	9
123	9
124	9
125	9
126	9
127	9
128	9
129	9
130	9
131	9
132	9
133	9
134	9
135	9
136	9
137	9
138	10
139	10
140	10
141	10
142	10
143	10
144	10
145	11
146	11
147	11
148	11
149	11
150	11
151	11
152	11
153	11
154	11
155	11
156	11
157	11
158	11
159	11
160	11
161	11
162	11
163	11
164	11
165	11
166	11
167	11
168	11
169	11
170	11
171	11
172	11
173	11
174	11
175	11
176	11
177	11
178	11
179	11
180	11
181	11
182	11
183	11
184	11
185	11
186	11
187	11
188	11
189	11
190	11
191	11
192	11
193	11
194	11
195	11
196	11
197	11
198	11
199	11
200	11
201	11
202	11
203	11
204	11
205	11
206	11
207	11
208	11
209	11
210	11
211	11
212	11
213	11
214	11
215	11
216	11
217	11
218	11
219	11
220	11
221	11
222	11
223	11
224	11
225	11
226	11
227	11
228	11
229	11
230	11
231	11
232	11
233	11
234	11
235	11
236	11
237	11
238	11
239	11
240	11
241	11
242	11
243	11
244	11
245	11
246	11
247	11
248	11
249	11
250	11
251	11
252	11
253	11
254	11
255	11
256	11
257	11
258	11
259	11
260	11
261	11
262	11
263	11
264	11
265	11
266	11
267	11
268	11
269	12
270	12
271	12
272	12
273	12
274	12
275	12
276	12
277	12
278	12
279	12
280	12
281	12
282	12
283	12
284	12
285	12
286	12
287	12
288	12
289	12
290	12
291	12
292	12
293	12
294	12
295	12
296	12
297	12
298	12
299	12
300	12
301	12
302	12
303	12
304	12
305	12
306	12
307	12
308	12
309	12
310	12
311	12
312	12
313	12
314	12
315	12
316	12
317	12
318	12
319	12
320	12
321	12
322	12
323	12
324	12
325	12
326	12
327	12
328	12
329	12
330	12
331	12
332	12
333	12
334	12
335	12
336	12
337	12
338	12
339	12
340	12
341	12
342	12
343	12
344	12
345	12
346	12
347	12
348	12
349	12
350	12
351	12
352	12
353	12
354	12
355	12
356	12
357	12
358	12
359	12
360	12
361	12
362	12
363	12
364	13
365	13
366	13
367	13
368	13
369	13
370	13
371	13
372	13
373	13
374	13
375	13
376	13
377	13
378	13
379	13
380	13
381	13
382	13
383	13
384	13
385	13
386	13
387	13
388	13
389	13
390	13
391	13
392	13
393	13
394	14
395	14
396	14
397	14
398	14
399	14
400	14
401	14
402	14
403	14
404	14
405	14
406	14
407	14
408	14
409	14
410	14
411	14
412	14
413	14
414	14
415	14
416	14
417	14
418	14
419	14
420	14
421	14
422	14
423	14
424	14
425	14
426	14
427	14
428	14
429	14
430	14
431	14
432	14
433	14
434	14
435	14
436	14
437	14
438	14
439	14
440	14
441	14
442	14
443	14
444	14
445	14
446	14
447	14
448	14
449	14
450	14
451	14
452	14
453	14
454	14
455	14
456	14
457	14
458	14
459	14
460	14
461	14
462	14
463	14
464	14
465	14
466	14
467	14
468	14
469	14
470	14
471	14
472	14
473	14
474	14
475	14
476	14
477	14
478	14
479	14
480	14
481	14
482	14
483	14
484	14
485	14
486	14
487	14
488	14
489	14
490	14
491	14
492	14
493	14
494	14
495	14
496	14
497	14
498	14
499	14
500	14
501	14
502	14
503	14
504	14
505	14
506	14
507	14
508	14
509	14
510	14
511	14
512	14
513	14
514	14
515	14
516	14
517	14
518	14
519	14
520	14
521	14
522	14
523	14
524	14
525	14
526	14
527	14
528	14
529	14
530	14
531	14
532	14
533	14
534	14
535	14
536	14
537	14
538	14
539	14
540	14
541	14
542	14
543	14
544	14
545	14
546	14
547	14
548	14
549	14
550	14
551	14
552	14
553	14
554	14
555	14
556	14
557	14
558	14
559	14
560	14
561	14
562	14
563	14
564	14
565	14
566	14
567	14
568	14
569	14
570	14
571	14
572	14
573	14
574	14
575	14
576	14
577	14
578	14
579	14
580	14
581	14
582	14
583	14
584	14
585	14
586	14
587	14
588	14
589	14
590	14
591	14
592	14
593	14
594	14
595	14
596	14
597	14
598	14
599	14
600	14
601	14
602	14
603	14
604	14
605	14
606	14
607	14
608	14
609	14
610	14
611	14
612	14
613	14
614	14
615	14
616	14
617	14
618	14
619	14
620	14
621	14
622	14
623	14
624	14
625	14
626	14
627	14
628	14
629	14
630	14
631	14
632	14
633	14
634	14
635	14
636	14
637	14
638	14
639	14
640	14
641	14
642	14
643	14
644	14
645	14
646	14
647	14
648	14
649	14
650	14
651	14
652	14
653	14
654	14
655	14
656	14
657	14
658	14
659	14
660	14
661	14
662	14
663	14
664	14
665	14
666	14
667	14
668	14
669	14
670	14
671	14
672	14
673	14
674	14
675	14
676	14
677	14
678	14
679	14
680	14
681	14
682	14
683	14
684	14
685	14
686	14
687	14
688	14
689	14
690	14
691	14
692	14
693	14
694	14
695	14
696	14
697	14
698	14
699	14
700	14
701	14
702	14
703	14
704	14
705	14
706	14
707	14
708	14
709	15
710	15
711	15
712	15
713	15
714	15
715	15
716	15
717	15
718	15
719	15
720	15
721	15
722	15
723	15
724	15
725	15
726	15
727	15
728	15
729	15
730	15
731	15
732	15
733	15
734	15
735	15
736	15
737	15
738	15
739	15
740	15
741	15
742	15
743	15
744	15
745	15
746	15
747	15
748	15
749	15
750	15
751	15
752	15
753	15
754	15
755	15
756	15
757	15
758	15
759	15
760	15
761	15
762	15
763	15
764	15
765	15
766	15
767	15
768	15
769	15
770	15
771	15
772	15
773	15
774	15
775	15
776	15
777	15
778	15
779	15
780	15
781	15
782	15
783	15
784	15
785	15
786	15
787	15
788	15
789	15
790	15
791	15
792	15
793	15
794	15
795	15
796	15
797	15
798	15
799	15
800	15
801	15
802	15
803	15
804	15
805	15
806	15
807	15
808	15
809	15
810	15
811	15
812	15
813	15
814	15
815	15
816	15
817	15
818	15
819	15
820	15
821	15
822	16
823	16
824	16
825	16
826	16
827	16
828	16
829	16
830	16
831	16
832	16
833	16
834	16
835	16
836	16
837	16
838	16
839	16
840	16
841	16
842	16
843	16
844	16
845	16
846	16
847	16
848	16
849	16
850	16
851	16
852	16
853	16
854	16
855	16
856	16
857	16
858	16
859	16
860	16
861	16
862	16
863	16
864	16
865	16
866	16
867	16
868	16
869	16
870	16
871	16
872	16
873	16
874	16
875	16
876	16
877	16
878	16
879	16
880	16
881	16
882	16
883	16
884	16
885	16
886	16
887	16
888	16
889	16
890	16
891	16
892	16
893	16
894	16
895	16
896	16
897	16
898	16
899	16
900	16
901	16
902	16
903	16
904	16
905	16
906	16
907	16
908	16
909	16
910	16
911	16
912	16
913	16
914	16
915	16
916	16
917	16
918	16
919	16
920	16
921	16
922	16
923	16
924	16
925	16
926	16
927	16
928	16
929	16
930	16
931	16
932	16
933	16
934	16
935	16
936	16
937	16
938	16
939	16
940	16
941	16
942	16
943	16
944	16
945	16
946	16
947	16
948	16
949	16
950	16
951	16
952	16
953	16
954	16
955	16
956	16
957	16
958	16
959	16
960	16
961	16
962	16
963	16
964	16
965	16
966	16
967	16
968	16
969	16
970	16
971	16
972	16
973	16
974	16
975	16
976	16
977	16
978	16
979	16
980	16
981	17
982	17
983	17
984	17
985	17
986	17
987	17
988	17
989	17
990	17
991	17
992	17
993	17
994	17
995	17
996	17
997	17
998	17
999	17
1000	17
1001	17
1002	17
1003	17
1004	17
1005	17
1006	17
1007	17
1008	17
1009	17
1010	17
1011	17
1012	17
1013	17
1014	17
1015	17
1016	17
1017	17
1018	17
1019	17
1020	17
1021	17
1022	17
1023	17
1024	17
1025	17
1026	17
1027	17
1028	17
1029	17
1030	17
1031	17
1032	17
1033	17
1034	17
1035	17
1036	17
1037	17
1038	17
1039	17
1040	17
1041	17
1042	17
1043	17
1044	17
1045	17
1046	17
1047	17
1048	17
1049	17
1050	17
1051	17
1052	17
1053	17
1054	17
1055	17
1056	17
1057	17
1058	17
1059	17
1060	17
1061	17
1062	17
1063	17
1064	17
1065	17
1066	17
1067	17
1068	17
1069	17
1070	17
1071	17
1072	17
1073	17
1074	17
1075	17
1076	17
1077	17
1078	17
1079	17
1080	17
1081	17
1082	17
1083	17
1084	17
1085	17
1086	17
1087	17
1088	17
1089	17
1090	17
1091	17
1092	17
1093	17
1094	17
1095	17
1096	17
1097	17
1098	17
1099	17
1100	17
1101	17
1102	17
1103	17
1104	17
1105	17
1106	17
1107	17
1108	17
1109	17
1110	17
1111	17
1112	17
1113	17
1114	17
1115	17
1116	17
1117	17
1118	17
1119	17
1120	17
1121	17
1122	17
1123	17
1124	17
1125	17
1126	17
1127	17
1128	17
1129	17
1130	17
1131	17
1132	17
1133	17
1134	17
1135	17
1136	17
1137	17
1138	17
1139	17
1140	17
1141	17
1142	17
1143	17
1144	17
1145	17
1146	17
1147	17
1148	17
1149	17
1150	17
1151	17
1152	17
1153	17
1154	17
1155	17
1156	17
1157	17
1158	17
1159	17
1160	17
1161	17
1162	17
1163	17
1164	17
1165	17
1166	17
1167	17
1168	17
1169	17
1170	17
1171	17
1172	17
1173	17
1174	17
1175	17
1176	17
1177	17
1178	17
1179	17
1180	17
1181	17
1182	17
1183	17
1184	17
1185	17
1186	17
1187	17
1188	17
1189	17
1190	17
1191	17
1192	17
1193	17
1194	17
1195	17
1196	17
1197	17
1198	17
1199	17
1200	17
1201	17
1202	17
1203	17
1204	17
1205	17
1206	17
1207	17
1208	17
1209	17
1210	17
1211	17
1212	17
1213	17
1214	17
1215	17
1216	17
1217	17
1218	17
1219	17
1220	17
1221	17
1222	17
1223	18
1224	18
1225	18
1226	18
1227	18
1228	18
1229	18
1230	18
1231	18
1232	18
1233	18
1234	18
1235	18
1236	18
1237	18
1238	18
1239	18
1240	18
1241	18
1242	18
1243	18
1244	18
1245	18
1246	18
1247	18
1248	18
1249	18
1250	18
1251	18
1252	18
1253	18
1254	18
1255	18
1256	18
1257	18
1258	18
1259	18
1260	18
1261	18
1262	18
1263	18
1264	18
1265	18
1266	18
1267	18
1268	18
1269	18
1270	18
1271	18
1272	18
1273	18
1274	18
1275	18
1276	18
1277	18
1278	18
1279	18
1280	18
1281	18
1282	18
1283	18
1284	18
1285	18
1286	18
1287	18
1288	18
1289	18
1290	18
1291	18
1292	18
1293	18
1294	18
1295	18
1296	18
1297	18
1298	18
1299	18
1300	18
1301	18
1302	18
1303	18
1304	18
1305	18
1306	18
1307	18
1308	18
1309	18
1310	18
1311	18
1312	18
1313	18
1314	18
1315	18
1316	18
1317	18
1318	18
1319	18
1320	18
1321	18
1322	18
1323	18
1324	18
1325	18
1326	18
1327	18
1328	18
1329	18
1330	18
1331	18
1332	18
1333	18
1334	18
1335	18
1336	18
1337	18
1338	18
1339	18
1340	18
1341	18
1342	18
1343	18
1344	18
1345	18
1346	18
1347	18
1348	18
1349	18
1350	18
1351	18
1352	18
1353	18
1354	18
1355	18
1356	18
1357	18
1358	18
1359	18
1360	18
1361	18
1362	18
1363	18
1364	18
1365	18
1366	18
1367	18
1368	18
1369	18
1370	18
1371	18
1372	18
1373	18
1374	18
1375	18
1376	18
1377	18
1378	18
1379	18
1380	19
1381	19
1382	19
1383	19
1384	19
1385	19
1386	19
1387	19
1388	19
1389	19
1390	19
1391	19
1392	19
1393	19
1394	19
1395	19
1396	19
1397	19
1398	19
1399	19
1400	19
1401	19
1402	19
1403	19
1404	19
1405	19
1406	19
1407	19
1408	19
1409	19
1410	19
1411	19
1412	19
1413	19
1414	19
1415	19
1416	19
1417	19
1418	19
1419	19
1420	19
1421	19
1422	19
1423	19
1424	19
1425	19
1426	19
1427	19
1428	19
1429	19
1430	19
1431	19
1432	19
1433	19
1434	19
1435	19
1436	19
1437	19
1438	19
1439	19
1440	19
1441	19
1442	19
1443	19
1444	19
1445	19
1446	19
1447	19
1448	19
1449	19
1450	19
1451	19
1452	19
1453	19
1454	19
1455	19
1456	19
1457	19
1458	19
1459	19
1460	19
1461	19
1462	19
1463	19
1464	19
1465	19
1466	19
1467	19
1468	19
1469	19
1470	19
1471	19
1472	19
1473	19
1474	19
1475	19
1476	19
1477	19
1478	19
1479	19
1480	19
1481	19
1482	19
1483	19
1484	19
1485	19
1486	19
1487	19
1488	19
1489	19
1490	19
1491	19
1492	19
1493	19
1494	19
1495	19
1496	19
1497	19
1498	19
1499	19
1500	19
1501	19
1502	19
1503	19
1504	19
1505	19
1506	19
1507	19
1508	19
1509	19
1510	19
1511	19
1512	19
1513	19
1514	19
1515	19
1516	19
1517	19
1518	19
1519	19
1520	19
1521	19
1522	19
1523	19
1524	19
1525	19
1526	19
1527	19
1528	19
1529	19
1530	19
1531	19
1532	19
1533	19
1534	19
1535	19
1536	20
1537	20
1538	20
1539	20
1540	20
1541	20
1542	20
1543	20
1544	20
1545	20
1546	20
1547	20
1548	20
1549	20
1550	20
1551	20
1552	20
1553	20
1554	20
1555	20
1556	20
1557	20
1558	20
1559	20
1560	20
1561	20
1562	20
1563	20
1564	20
1565	20
1566	20
1567	20
1568	20
1569	20
1570	20
1571	20
1572	20
1573	20
1574	20
1575	20
1576	20
1577	20
1578	20
1579	20
1580	20
1581	20
1582	20
1583	20
1584	20
1585	20
1586	20
1587	20
1588	20
1589	20
1590	20
1591	20
1592	20
1593	20
1594	20
1595	20
1596	20
1597	20
1598	20
1599	20
1600	20
1601	20
1602	20
1603	20
1604	20
1605	20
1606	20
1607	20
1608	20
1609	20
1610	20
1611	20
1612	20
1613	20
1614	20
1615	20
1616	20
1617	20
1618	20
1619	20
1620	20
1621	20
1622	20
1623	20
1624	20
1625	20
1626	20
1627	20
1628	20
1629	20
1630	20
1631	20
1632	20
1633	20
1634	20
1635	20
1636	20
1637	20
1638	20
1639	20
1640	20
1641	20
1642	20
1643	20
1644	20
1645	20
1646	20
1647	20
1648	20
1649	20
1650	20
1651	20
1652	20
1653	20
1654	20
1655	20
1656	20
1657	20
1658	20
1659	20
1660	20
1661	20
1662	20
1663	20
1664	20
1665	20
1666	20
1667	20
1668	20
1669	20
1670	20
1671	20
1672	20
1673	20
1674	20
1675	20
1676	20
1677	20
1678	20
1679	20
1680	20
1681	20
1682	20
1683	20
1684	20
1685	20
1686	20
1687	20
1688	20
1689	20
1690	20
1691	20
1692	20
1693	20
1694	20
1695	20
1696	20
1697	20
1698	20
1699	20
1700	20
1701	20
1702	20
1703	20
1704	20
1705	20
1706	20
1707	20
1708	20
1709	20
1710	20
1711	20
1712	20
1713	20
1714	20
1715	20
1716	20
1717	20
1718	20
1719	20
1720	20
1721	20
1722	20
1723	20
1724	20
1725	20
1726	20
1727	20
1728	20
1729	20
1730	20
1731	20
1732	20
1733	20
1734	20
1735	20
1736	20
1737	20
1738	20
1739	20
1740	20
1741	20
1742	20
1743	20
1744	20
1745	20
1746	20
1747	20
1748	20
1749	20
1750	20
1751	20
1752	20
1753	20
1754	20
1755	20
1756	20
1757	20
1758	20
1759	20
1760	20
1761	20
1762	20
1763	20
1764	20
1765	20
1766	20
1767	20
1768	20
1769	20
1770	20
1771	20
1772	20
1773	20
1774	20
1775	20
1776	20
1777	20
1778	20
1779	20
1780	20
1781	20
1782	20
1783	20
1784	20
1785	20
1786	20
1787	20
1788	20
1789	20
1790	20
1791	20
1792	20
1793	20
1794	20
1795	20
1796	20
1797	20
1798	20
1799	20
1800	20
1801	20
1802	20
1803	20
1804	20
1805	20
1806	20
1807	20
1808	20
1809	20
1810	20
1811	20
1812	20
1813	20
1814	20
1815	20
1816	20
1817	20
1818	20
1819	20
1820	20
1821	20
1822	20
1823	20
1824	20
1825	20
1826	20
1827	20
1828	20
1829	20
1830	20
1831	20
1832	20
1833	20
1834	20
1835	20
1836	20
1837	20
1838	20
1839	20
1840	20
1841	20
1842	20
1843	20
1844	20
1845	20
1846	20
1847	20
1848	20
1849	20
1850	20
1851	20
1852	20
1853	20
1854	20
1855	20
1856	20
1857	20
1858	20
1859	20
1860	20
1861	20
1862	20
1863	20
1864	20
1865	20
1866	20
1867	20
1868	20
1869	20
1870	20
1871	20
1872	20
1873	20
1874	20
1875	20
1876	20
1877	20
1878	20
1879	20
1880	20
1881	20
1882	20
1883	20
1884	20
1885	20
1886	20
1887	20
1888	20
1889	20
1890	20
1891	20
1892	20
1893	20
1894	20
1895	20
1896	20
1897	20
1898	20
1899	20
1900	20
1901	20
1902	20
1903	20
1904	20
1905	20
1906	20
1907	20
1908	20
1909	20
1910	20
1911	20
1912	20
1913	20
1914	20
1915	20
1916	20
1917	20
1918	20
1919	20
1920	20
1921	20
1922	20
1923	20
1924	20
1925	20
1926	20
1927	20
1928	20
1929	20
1930	20
1931	20
1932	20
1933	20
1934	20
1935	20
1936	20
1937	20
1938	20
1939	20
1940	20
1941	20
1942	20
1943	20
1944	20
1945	20
1946	20
1947	20
1948	20
1949	20
1950	20
1951	20
1952	20
1953	20
1954	20
1955	20
1956	20
1957	20
1958	20
1959	20
1960	20
1961	20
1962	20
1963	20
1964	20
1965	20
1966	20
1967	20
1968	20
1969	20
1970	20
1971	20
1972	20
1973	20
1974	20
1975	20
1976	20
1977	20
1978	20
1979	20
1980	20
1981	20
1982	20
1983	20
1984	20
1985	20
1986	20
1987	20
1988	20
1989	20
1990	20
1991	20
1992	20
1993	20
1994	20
1995	20
1996	20
1997	20
1998	20
1999	20
2000	20
2001	20
2002	20
2003	20
2004	20
2005	20
2006	20
2007	20
2008	20
2009	20
2010	20
2011	20
2012	20
2013	20
2014	20
2015	20
2016	20
2017	20
2018	20
2019	20
2020	20
2021	20
2022	20
2023	20
2024	20
2025	20
2026	20
2027	20
2028	20
2029	20
2030	20
2031	20
2032	20
2033	20
2034	20
2035	20
2036	20
2037	20
2038	20
2039	20
2040	20
2041	20
2042	20
2043	20
2044	20
2045	20
2046	20
2047	20
2048	20
2049	20
2050	20
2051	20
2052	20
2053	20
2054	20
2055	20
2056	20
2057	20
2058	20
2059	20
2060	20
2061	20
2062	20
2063	20
2064	20
2065	20
2066	20
2067	20
2068	20
2069	20
2070	20
2071	20
2072	20
2073	20
2074	20
2075	20
2076	20
2077	20
2078	20
2079	20
2080	20
2081	20
2082	20
2083	20
2084	20
2085	20
2086	20
2087	20
2088	20
2089	20
2090	20
2091	20
2092	20
2093	20
2094	20
2095	20
2096	20
2097	20
2098	20
2099	20
2100	20
2101	20
2102	20
2103	20
2104	20
2105	20
2106	20
2107	20
2108	20
2109	20
2110	20
2111	20
2112	20
2113	20
2114	20
2115	20
2116	20
2117	20
2118	20
2119	20
2120	20
2121	20
2122	20
2123	20
2124	20
2125	20
2126	20
2127	20
2128	20
2129	20
2130	20
2131	20
2132	20
2133	20
2134	20
2135	20
2136	20
2137	20
2138	20
2139	20
2140	20
2141	20
2142	20
2143	20
2144	20
2145	20
2146	20
2147	20
2148	20
2149	20
2150	20
2151	20
2152	20
2153	20
2154	20
2155	20
2156	20
2157	20
2158	20
2159	20
2160	21
2161	21
2162	21
2163	21
2164	21
2165	21
2166	21
2167	21
2168	21
2169	21
2170	21
2171	21
2172	21
2173	21
2174	21
2175	21
2176	21
2177	21
2178	21
2179	21
2180	21
2181	21
2182	21
2183	21
2184	21
2185	21
2186	21
2187	21
2188	21
2189	21
2190	21
2191	21
2192	21
2193	21
2194	21
2195	21
2196	21
2197	21
2198	21
2199	21
2200	21
2201	21
2202	21
2203	21
2204	21
2205	21
2206	21
2207	21
2208	21
2209	21
2210	21
2211	21
2212	21
2213	21
2214	21
2215	21
2216	21
2217	21
2218	21
2219	21
2220	21
2221	21
2222	21
2223	21
2224	21
2225	21
2226	21
2227	21
2228	21
2229	21
2230	21
2231	21
2232	21
2233	21
2234	21
2235	21
2236	21
2237	21
2238	21
2239	21
2240	21
2241	21
2242	21
2243	21
2244	21
2245	21
2246	21
2247	21
2248	21
2249	21
2250	21
2251	21
2252	21
2253	21
2254	21
2255	21
2256	21
2257	21
2258	21
2259	21
2260	21
2261	21
2262	21
2263	21
2264	21
2265	21
2266	21
2267	21
2268	21
2269	21
2270	21
2271	21
2272	21
2273	21
2274	21
2275	21
2276	21
2277	21
2278	21
2279	21
2280	21
2281	21
2282	21
2283	21
2284	21
2285	21
2286	21
2287	21
2288	21
2289	21
2290	21
2291	21
2292	21
2293	21
2294	21
2295	21
2296	21
2297	21
2298	21
2299	21
2300	21
2301	21
2302	21
2303	21
2304	21
2305	21
2306	21
2307	21
2308	21
2309	21
2310	21
2311	21
2312	21
2313	21
2314	21
2315	21
2316	21
2317	21
2318	21
2319	21
2320	21
2321	21
2322	21
2323	21
2324	21
2325	21
2326	21
2327	21
2328	21
2329	21
2330	21
2331	21
2332	21
2333	21
2334	21
2335	21
2336	21
2337	21
2338	21
2339	21
2340	21
2341	21
2342	21
2343	21
2344	21
2345	21
2346	21
2347	21
2348	21
2349	21
2350	21
2351	21
2352	21
2353	21
2354	21
2355	21
2356	21
2357	21
2358	21
2359	21
2360	21
2361	21
2362	21
2363	21
2364	21
2365	21
2366	21
2367	21
2368	21
2369	21
2370	21
2371	21
2372	21
2373	21
2374	21
2375	21
2376	21
2377	21
2378	21
2379	21
2380	21
2381	21
2382	21
2383	21
2384	21
2385	21
2386	21
2387	21
2388	21
2389	21
2390	21
2391	21
2392	21
2393	21
2394	21
2395	21
2396	21
2397	21
2398	21
2399	21
2400	21
2401	21
2402	21
2403	21
2404	21
2405	21
2406	21
2407	21
2408	21
2409	21
2410	21
2411	21
2412	21
2413	21
2414	21
2415	21
2416	21
2417	21
2418	21
2419	21
2420	21
2421	21
2422	21
2423	21
2424	21
2425	21
2426	21
2427	21
2428	21
2429	21
2430	21
2431	21
2432	21
2433	21
2434	21
2435	21
2436	21
2437	21
2438	21
2439	21
2440	21
2441	21
2442	21
2443	21
2444	21
2445	21
2446	21
2447	21
2448	21
2449	21
2450	21
2451	21
2452	21
2453	21
2454	21
2455	21
2456	21
2457	21
2458	21
2459	21
2460	21
2461	21
2462	21
2463	21
2464	21
2465	21
2466	21
2467	21
2468	21
2469	21
2470	21
2471	21
2472	21
2473	21
2474	21
2475	21
2476	21
2477	21
2478	21
2479	21
2480	21
2481	21
2482	21
2483	21
2484	21
2485	21
2486	21
2487	21
2488	21
2489	21
2490	21
2491	21
2492	21
2493	21
2494	21
2495	21
2496	21
2497	21
2498	21
2499	21
2500	21
2501	21
2502	21
2503	21
2504	21
2505	21
2506	21
2507	21
2508	21
2509	21
2510	21
2511	21
2512	21
2513	21
2514	21
2515	21
2516	21
2517	21
2518	21
2519	21
2520	21
2521	21
2522	21
2523	21
2524	21
2525	21
2526	21
2527	21
2528	21
2529	21
2530	21
2531	21
2532	21
2533	21
2534	21
2535	21
2536	21
2537	21
2538	21
2539	21
2540	21
2541	21
2542	21
2543	21
2544	21
2545	21
2546	21
2547	21
2548	21
2549	21
2550	21
2551	21
2552	21
2553	21
2554	21
2555	21
2556	21
2557	21
2558	21
2559	21
2560	21
2561	21
2562	21
2563	21
2564	21
2565	21
2566	21
2567	21
2568	21
2569	21
2570	21
2571	21
2572	21
2573	21
2574	21
2575	21
2576	21
2577	21
2578	21
2579	21
2580	21
2581	21
2582	21
2583	21
2584	21
2585	21
2586	21
2587	21
2588	21
2589	21
2590	21
2591	21
2592	21
2593	21
2594	21
2595	21
2596	21
2597	21
2598	21
2599	21
2600	21
2601	21
2602	21
2603	21
2604	21
2605	21
2606	21
2607	21
2608	21
2609	21
2610	21
2611	21
2612	21
2613	21
2614	21
2615	21
2616	21
2617	21
2618	21
2619	21
2620	21
2621	21
2622	21
2623	21
2624	21
2625	21
2626	21
2627	21
2628	21
2629	21
2630	21
2631	21
2632	21
2633	21
2634	21
2635	21
2636	21
2637	21
2638	21
2639	21
2640	21
2641	21
2642	21
2643	21
2644	21
2645	21
2646	21
2647	21
2648	21
2649	21
2650	21
2651	21
2652	21
2653	21
2654	21
2655	21
2656	21
2657	21
2658	21
2659	21
2660	21
2661	21
2662	21
2663	21
2664	21
2665	21
2666	21
2667	21
2668	21
2669	21
2670	21
2671	21
2672	21
2673	21
2674	21
2675	21
2676	21
2677	21
2678	21
2679	21
2680	21
2681	21
2682	21
2683	21
2684	21
2685	21
2686	21
2687	21
2688	21
2689	21
2690	21
2691	21
2692	21
2693	21
2694	21
2695	21
2696	21
2697	21
2698	21
2699	21
2700	21
2701	21
2702	21
2703	21
2704	21
2705	21
2706	21
2707	21
2708	21
2709	21
2710	21
2711	21
2712	21
2713	21
2714	21
2715	21
2716	21
2717	21
2718	21
2719	21
2720	21
2721	21
2722	21
2723	21
2724	21
2725	21
2726	21
2727	21
2728	21
2729	21
2730	21
2731	21
2732	21
2733	21
2734	21
2735	21
2736	21
2737	21
2738	21
2739	21
2740	21
2741	21
2742	21
2743	21
2744	21
2745	21
2746	21
2747	21
2748	21
2749	21
2750	21
2751	21
2752	21
2753	21
2754	21
2755	21
2756	21
2757	21
2758	21
2759	21
2760	21
2761	21
2762	21
2763	21
2764	21
2765	21
2766	21
2767	21
2768	21
2769	21
2770	21
2771	21
2772	21
2773	21
2774	21
2775	21
2776	21
2777	21
2778	21
2779	21
2780	21
2781	21
2782	21
2783	21
2784	21
2785	21
2786	21
2787	21
2788	21
2789	21
2790	21
2791	21
2792	21
2793	21
2794	21
2795	21
2796	21
2797	21
2798	21
2799	21
2800	21
2801	21
2802	21
2803	21
2804	21
2805	21
2806	21
2807	21
2808	21
2809	21
2810	21
2811	21
2812	21
2813	21
2814	21
2815	21
2816	21
2817	21
2818	21
2819	21
2820	21
2821	21
2822	21
2823	21
2824	21
2825	21
2826	21
2827	21
2828	21
2829	21
2830	21
2831	21
2832	21
2833	21
2834	21
2835	21
2836	21
2837	21
2838	21
2839	21
2840	21
2841	21
2842	21
2843	21
2844	21
2845	21
2846	21
2847	21
2848	21
2849	21
2850	21
2851	21
2852	21
2853	21
2854	21
2855	21
2856	21
2857	21
2858	21
2859	21
2860	21
2861	21
2862	21
2863	21
2864	21
2865	21
2866	21
2867	21
2868	21
2869	21
2870	21
2871	21
2872	21
2873	21
2874	21
2875	21
2876	21
2877	21
2878	21
2879	21
2880	21
2881	21
2882	21
2883	21
2884	21
2885	21
2886	21
2887	21
2888	21
2889	21
2890	21
2891	21
2892	21
2893	21
2894	21
2895	21
2896	21
2897	21
2898	21
2899	21
2900	21
2901	21
2902	21
2903	21
2904	21
2905	21
2906	21
2907	21
2908	21
2909	21
2910	21
2911	21
2912	21
2913	21
2914	21
2915	21
2916	21
2917	21
2918	21
2919	21
2920	21
2921	21
2922	21
2923	21
2924	21
2925	21
2926	21
2927	21
2928	21
2929	21
2930	21
2931	21
2932	21
2933	21
2934	21
2935	21
2936	21
2937	21
2938	21
2939	21
2940	21
2941	21
2942	21
2943	21
2944	21
2945	21
2946	21
2947	21
2948	21
2949	21
2950	21
2951	21
2952	21
2953	21
2954	21
2955	21
2956	21
2957	21
2958	21
2959	21
2960	21
2961	21
2962	21
2963	21
2964	21
2965	21
2966	21
2967	21
2968	21
2969	21
2970	21
2971	21
2972	21
2973	21
2974	21
2975	21
2976	21
2977	21
2978	21
2979	21
2980	21
2981	21
2982	21
2983	21
2984	21
2985	21
2986	21
2987	21
2988	21
2989	21
2990	21
2991	21
2992	21
2993	21
2994	21
2995	21
2996	21
2997	21
2998	21
2999	21
3000	21
3001	21
3002	21
3003	21
3004	21
3005	21
3006	21
3007	21
3008	21
3009	21
3010	21
3011	21
3012	21
3013	21
3014	21
3015	21
3016	21
3017	21
3018	21
3019	21
3020	21
3021	21
3022	21
3023	21
3024	21
3025	21
3026	21
3027	21
3028	21
3029	21
3030	21
3031	21
3032	21
3033	21
3034	21
3035	21
3036	21
3037	21
3038	21
3039	21
3040	21
3041	21
3042	21
3043	21
3044	21
3045	21
3046	21
3047	21
3048	21
3049	21
3050	21
3051	21
3052	21
3053	21
3054	21
3055	21
3056	21
3057	21
3058	21
3059	21
3060	21
3061	21
3062	21
3063	21
3064	21
3065	21
3066	21
3067	21
3068	21
3069	21
3070	21
3071	21
3072	21
3073	21
3074	21
3075	21
3076	21
3077	21
3078	21
3079	21
3080	21
3081	21
3082	21
3083	21
3084	21
3085	21
3086	21
3087	21
3088	21
3089	21
3090	21
3091	21
3092	21
3093	21
3094	21
3095	21
3096	21
3097	21
3098	21
3099	21
3100	21
3101	21
3102	21
3103	21
3104	21
3105	21
3106	21
3107	21
3108	21
3109	21
3110	21
3111	21
3112	21
3113	21
3114	21
3115	21
3116	21
3117	21
3118	21
3119	21
3120	21
3121	21
3122	21
3123	21
3124	21
3125	21
3126	21
3127	21
3128	21
3129	21
3130	21
3131	21
3132	21
3133	21
3134	21
3135	21
3136	21
3137	21
3138	21
3139	21
3140	21
3141	21
3142	21
3143	21
3144	21
3145	21
3146	21
3147	21
3148	21
3149	21
3150	21
3151	21
3152	21
3153	21
3154	21
3155	21
3156	21
3157	21
3158	21
3159	21
3160	21
3161	21
3162	21
3163	21
3164	21
3165	21
3166	21
3167	21
3168	21
3169	21
3170	21
3171	21
3172	21
3173	21
3174	21
3175	21
3176	21
3177	21
3178	21
3179	21
3180	21
3181	21
3182	21
3183	21
3184	21
3185	21
3186	21
3187	21
3188	21
3189	21
3190	21
3191	21
3192	21
3193	21
3194	21
3195	21
3196	21
3197	21
3198	21
3199	21
3200	21
3201	21
3202	21
3203	21
3204	21
3205	21
3206	21
3207	21
3208	21
3209	21
3210	21
3211	21
3212	21
3213	21
3214	21
3215	21
3216	21
3217	21
3218	21
3219	21
3220	21
3221	21
3222	21
3223	21
3224	21
3225	21
3226	21
3227	21
3228	21
3229	21
3230	21
3231	21
3232	21
3233	21
3234	21
3235	21
3236	21
3237	21
3238	21
3239	21
3240	21
3241	21
3242	21
3243	21
3244	21
3245	21
3246	21
3247	21
3248	21
3249	21
3250	21
3251	21
3252	21
3253	21
3254	21
3255	21
3256	21
3257	21
3258	21
3259	21
3260	21
3261	21
3262	21
3263	21
3264	21
3265	21
3266	21
3267	21
3268	21
3269	21
3270	21
3271	21
3272	21
3273	21
3274	21
3275	21
3276	21
3277	21
3278	21
3279	21
3280	21
3281	21
3282	21
3283	21
3284	21
3285	21
3286	21
3287	21
3288	21
3289	21
3290	21
3291	21
3292	21
3293	21
3294	21
3295	21
3296	21
3297	21
3298	21
3299	21
3300	21
3301	21
3302	21
3303	21
3304	21
3305	21
3306	21
3307	21
3308	21
3309	21
3310	21
3311	21
3312	21
3313	21
3314	21
3315	21
3316	21
3317	21
3318	21
3319	21
3320	21
3321	21
3322	21
3323	21
3324	21
3325	21
3326	21
3327	21
3328	21
3329	21
3330	21
3331	21
3332	21
3333	21
3334	21
3335	21
3336	21
3337	21
3338	21
3339	21
3340	21
3341	21
3342	21
3343	21
3344	21
3345	21
3346	21
3347	21
3348	21
3349	21
3350	21
3351	21
3352	21
3353	21
3354	21
3355	21
3356	21
3357	21
3358	21
3359	21
3360	21
3361	21
3362	21
3363	21
3364	21
3365	21
3366	21
3367	21
3368	21
3369	21
3370	21
3371	21
3372	21
3373	21
3374	21
3375	21
3376	21
3377	21
3378	21
3379	21
3380	21
3381	21
3382	21
3383	21
3384	21
3385	21
3386	21
3387	21
3388	21
3389	21
3390	21
3391	21
3392	21
3393	21
3394	21
3395	21
3396	21
3397	21
3398	21
3399	21
3400	21
3401	21
3402	21
3403	21
3404	21
3405	21
3406	21
3407	21
3408	21
3409	21
3410	21
3411	21
3412	21
3413	21
3414	21
3415	21
3416	21
3417	21
3418	21
3419	21
3420	21
3421	21
3422	21
3423	21
3424	21
3425	21
3426	21
3427	21
3428	21
3429	21
3430	21
3431	21
3432	21
3433	21
3434	21
3435	21
3436	21
3437	21
3438	21
3439	21
3440	21
3441	21
3442	21
3443	21
3444	21
3445	21
3446	21
3447	21
3448	21
3449	21
3450	21
3451	21
3452	21
3453	21
3454	21
3455	21
3456	21
3457	21
3458	21
3459	21
3460	21
3461	21
3462	21
3463	21
3464	21
3465	21
3466	21
3467	21
3468	21
3469	21
3470	21
3471	21
3472	21
3473	21
3474	21
3475	21
3476	21
3477	21
3478	21
3479	21
3480	21
3481	21
3482	21
3483	21
3484	21
3485	21
3486	21
3487	21
3488	21
3489	21
3490	21
3491	21
3492	21
3493	21
3494	21
3495	21
3496	21
3497	21
3498	21
3499	21
3500	21
3501	21
3502	21
3503	21
3504	21
3505	21
3506	21
3507	21
3508	21
3509	21
3510	21
3511	21
3512	21
3513	21
3514	21
3515	21
3516	21
3517	21
3518	21
3519	21
3520	21
3521	21
3522	21
3523	21
3524	21
3525	21
3526	21
3527	21
3528	21
3529	21
3530	21
3531	21
3532	21
3533	21
3534	21
3535	21
3536	21
3537	21
3538	21
3539	21
3540	21
3541	21
3542	21
3543	21
3544	21
3545	21
3546	21
3547	21
3548	21
3549	21
3550	21
3551	21
3552	21
3553	21
3554	21
3555	21
3556	21
3557	21
3558	21
3559	21
3560	21
3561	21
3562	21
3563	21
3564	21
3565	21
3566	21
3567	21
3568	21
3569	21
3570	21
3571	21
3572	21
3573	21
3574	21
3575	21
3576	21
3577	21
3578	21
3579	21
3580	21
3581	21
3582	21
3583	21
3584	21
3585	21
3586	21
3587	21
3588	21
3589	21
3590	21
3591	21
3592	21
3593	21
3594	21
3595	21
3596	21
3597	21
3598	21
3599	21
3600	21
3601	21
3602	21
3603	21
3604	21
3605	21
3606	21
3607	21
3608	21
3609	21
3610	21
3611	21
3612	21
3613	21
3614	21
3615	21
3616	21
3617	21
3618	21
3619	21
3620	21
3621	21
3622	21
3623	21
3624	21
3625	21
3626	21
3627	21
3628	21
3629	21
3630	21
3631	21
3632	21
3633	21
3634	21
3635	21
3636	21
3637	21
3638	21
3639	21
3640	21
3641	21
3642	21
3643	21
3644	21
3645	21
3646	21
3647	21
3648	21
3649	21
3650	21
3651	21
3652	21
3653	21
3654	21
3655	21
3656	21
3657	21
3658	21
3659	21
3660	21
3661	21
3662	21
3663	21
3664	21
3665	21
3666	21
3667	21
3668	21
3669	21
3670	21
3671	21
3672	21
3673	21
3674	21
3675	21
3676	21
3677	21
3678	21
3679	21
3680	21
3681	21
3682	21
3683	21
3684	21
3685	21
3686	21
3687	21
3688	21
3689	21
3690	21
3691	21
3692	21
3693	21
3694	21
3695	21
3696	21
3697	21
3698	21
3699	21
3700	21
3701	21
3702	21
3703	21
3704	21
3705	21
3706	21
3707	21
3708	21
3709	21
3710	21
3711	21
3712	21
3713	21
3714	21
3715	21
3716	21
3717	21
3718	21
3719	21
3720	21
3721	21
3722	21
3723	21
3724	21
3725	21
3726	21
3727	21
3728	21
3729	21
3730	21
3731	21
3732	21
3733	21
3734	21
3735	21
3736	21
3737	21
3738	21
3739	21
3740	21
3741	21
3742	21
3743	21
3744	21
3745	21
3746	21
3747	21
3748	21
3749	21
3750	21
3751	21
3752	21
3753	21
3754	21
3755	21
3756	21
3757	21
3758	21
3759	21
3760	21
3761	21
3762	21
3763	21
3764	21
3765	21
3766	21
3767	21
3768	21
3769	21
3770	21
3771	21
3772	21
3773	21
3774	21
3775	21
3776	21
3777	21
3778	21
3779	21
3780	21
3781	21
3782	21
3783	21
3784	21
3785	21
3786	21
3787	21
3788	21
3789	21
3790	21
3791	21
3792	21
3793	21
3794	21
3795	21
3796	21
3797	21
3798	21
3799	21
3800	21
3801	21
3802	21
3803	21
3804	21
3805	21
3806	21
3807	21
3808	21
3809	21
3810	21
3811	21
3812	21
3813	21
3814	21
3815	21
3816	21
3817	21
3818	21
3819	21
3820	21
3821	21
3822	21
3823	21
3824	21
3825	21
3826	21
3827	21
3828	21
3829	21
3830	21
3831	21
3832	21
3833	21
3834	21
3835	21
3836	21
3837	21
3838	21
3839	21
3840	21
3841	21
3842	21
3843	21
3844	21
3845	21
3846	21
3847	21
3848	21
3849	21
3850	21
3851	21
3852	21
3853	21
3854	21
3855	21
3856	21
3857	21
3858	21
3859	21
3860	21
3861	21
3862	21
3863	21
3864	21
3865	21
3866	21
3867	21
3868	21
3869	21
3870	21
3871	21
3872	21
3873	21
3874	21
3875	21
3876	21
3877	21
3878	21
3879	21
3880	21
3881	21
3882	21
3883	21
3884	21
3885	21
3886	21
3887	21
3888	21
3889	21
3890	21
3891	21
3892	21
3893	21
3894	21
3895	21
3896	21
3897	21
3898	21
3899	21
3900	21
3901	21
3902	21
3903	21
3904	21
3905	21
3906	21
3907	21
3908	21
3909	21
3910	21
3911	21
3912	21
3913	21
3914	21
3915	21
3916	21
3917	21
3918	21
3919	21
3920	21
3921	21
3922	21
3923	21
3924	21
3925	21
3926	21
3927	21
3928	21
3929	21
3930	21
3931	21
3932	21
3933	21
3934	21
3935	21
3936	21
3937	21
3938	21
3939	21
3940	21
3941	21
3942	21
3943	21
3944	21
3945	21
3946	21
3947	21
3948	21
3949	21
3950	21
3951	21
3952	21
3953	21
3954	21
3955	21
3956	21
3957	21
3958	21
3959	21
3960	21
3961	21
3962	21
3963	21
3964	21
3965	21
3966	21
3967	21
3968	21
3969	21
3970	21
3971	21
3972	21
3973	21
3974	21
3975	21
3976	21
3977	21
3978	21
3979	21
3980	21
3981	21
3982	21
3983	21
3984	21
3985	21
3986	21
3987	21
3988	21
3989	21
3990	21
3991	21
3992	21
3993	21
3994	21
3995	21
3996	21
3997	21
3998	21
3999	21
4000	21
4001	21
4002	21
4003	21
4004	21
4005	21
4006	21
4007	21
4008	21
4009	21
4010	21
4011	21
4012	21
4013	21
4014	21
4015	21
4016	21
4017	21
4018	21
4019	21
4020	21
4021	21
4022	21
4023	21
4024	21
4025	21
4026	21
4027	21
4028	21
4029	21
4030	21
4031	21
4032	21
4033	21
4034	21
4035	21
4036	21
4037	21
4038	21
4039	21
4040	21
4041	21
4042	21
4043	21
4044	21
4045	21
4046	21
4047	21
4048	21
4049	21
4050	21
4051	21
4052	21
4053	21
4054	21
4055	21
4056	21
4057	21
4058	21
4059	21
4060	21
4061	21
4062	21
4063	21
4064	21
4065	21
4066	21
4067	21
4068	21
4069	21
4070	21
4071	21
4072	21
4073	21
4074	21
4075	21
4076	21
4077	21
4078	21
4079	21
4080	21
4081	21
4082	21
4083	21
4084	21
4085	21
4086	21
4087	21
4088	21
4089	21
4090	21
4091	21
4092	21
4093	21
4094	21
4095	21
4096	21
4097	21
4098	21
4099	21
4100	21
4101	21
4102	21
4103	21
4104	21
4105	21
4106	21
4107	21
4108	21
4109	21
4110	21
4111	21
4112	21
4113	21
4114	21
4115	21
4116	21
4117	21
4118	21
4119	21
4120	21
4121	21
4122	21
4123	21
4124	21
4125	21
4126	21
4127	21
4128	21
4129	21
4130	21
4131	21
4132	21
4133	21
4134	21
4135	21
4136	21
4137	21
4138	21
4139	21
4140	21
4141	21
4142	21
4143	21
4144	21
4145	21
4146	21
4147	21
4148	21
4149	21
4150	21
4151	21
4152	21
4153	21
4154	21
4155	21
4156	21
4157	21
4158	21
4159	21
4160	21
4161	21
4162	21
4163	21
4164	21
4165	21
4166	21
4167	21
4168	21
4169	21
4170	21
4171	21
4172	21
4173	21
4174	21
4175	21
4176	21
4177	21
4178	21
4179	21
4180	21
4181	21
4182	21
4183	21
4184	21
4185	21
4186	21
4187	21
4188	21
4189	21
4190	21
4191	21
4192	21
4193	21
4194	21
4195	21
4196	21
4197	21
4198	21
4199	21
4200	21
4201	21
4202	21
4203	21
4204	21
4205	21
4206	21
4207	21
4208	21
4209	21
4210	21
4211	21
4212	21
4213	21
4214	21
4215	21
4216	21
4217	21
4218	21
4219	21
4220	21
4221	21
4222	21
4223	21
4224	21
4225	21
4226	21
4227	21
4228	21
4229	21
4230	21
4231	21
4232	21
4233	21
4234	21
4235	21
4236	21
4237	21
4238	21
4239	21
4240	21
4241	21
4242	21
4243	21
4244	21
4245	21
4246	21
4247	21
4248	21
4249	21
4250	21
4251	21
4252	21
4253	21
4254	21
4255	21
4256	21
4257	21
4258	21
4259	21
4260	21
4261	21
4262	21
4263	21
4264	21
4265	21
4266	21
4267	21
4268	21
4269	21
4270	21
4271	21
4272	21
4273	21
4274	21
4275	21
4276	21
4277	21
4278	21
4279	21
4280	21
4281	21
4282	21
4283	21
4284	21
4285	21
4286	21
4287	21
4288	21
4289	21
4290	21
4291	21
4292	21
4293	21
4294	21
4295	21
4296	21
4297	21
4298	21
4299	21
4300	21
4301	21
4302	21
4303	21
4304	21
4305	21
4306	21
4307	21
4308	21
4309	21
4310	21
4311	21
4312	21
4313	21
4314	21
4315	21
4316	21
4317	21
4318	21
4319	21
4320	21
4321	21
4322	21
4323	21
4324	21
4325	21
4326	21
4327	21
4328	21
4329	21
4330	21
4331	21
4332	21
4333	21
4334	21
4335	21
4336	21
4337	21
4338	21
4339	21
4340	21
4341	21
4342	21
4343	21
4344	21
4345	21
4346	21
4347	21
4348	21
4349	21
4350	21
4351	21
4352	21
4353	21
4354	21
4355	21
4356	21
4357	21
4358	21
4359	21
4360	21
4361	21
4362	21
4363	21
4364	21
4365	21
4366	21
4367	21
4368	21
4369	21
4370	21
4371	21
4372	21
4373	21
4374	21
4375	21
4376	21
4377	21
4378	21
4379	21
4380	21
4381	21
4382	21
4383	21
4384	21
4385	21
4386	21
4387	21
4388	21
4389	21
4390	21
4391	21
4392	21
4393	21
4394	21
4395	21
4396	21
4397	21
4398	21
4399	21
4400	21
4401	21
4402	21
4403	21
4404	21
4405	21
4406	21
4407	21
4408	21
4409	21
4410	21
4411	21
4412	21
4413	21
4414	21
4415	21
4416	21
4417	21
4418	21
4419	21
4420	21
4421	21
4422	21
4423	21
4424	21
4425	21
4426	21
4427	21
4428	21
4429	21
4430	21
4431	21
4432	21
4433	21
4434	21
4435	21
4436	21
4437	21
4438	21
4439	21
4440	21
4441	21
4442	21
4443	21
4444	21
4445	21
4446	21
4447	21
4448	21
4449	21
4450	21
4451	21
4452	21
4453	21
4454	21
4455	21
4456	22
4457	22
4458	22
4459	22
4460	22
4461	22
4462	22
4463	22
4464	22
4465	22
4466	22
4467	22
4468	22
4469	22
4470	22
4471	22
4472	22
4473	22
4474	22
4475	22
4476	22
4477	22
4478	22
4479	22
4480	22
4481	22
4482	22
4483	22
4484	22
4485	22
4486	22
4487	22
4488	22
4489	22
4490	22
4491	22
4492	22
4493	22
4494	22
4495	22
4496	22
4497	22
4498	22
4499	22
4500	22
4501	22
4502	22
4503	22
4504	22
4505	22
4506	22
4507	22
4508	22
4509	22
4510	22
4511	22
4512	22
4513	22
4514	22
4515	22
4516	22
4517	22
4518	22
4519	22
4520	22
4521	22
4522	22
4523	22
4524	22
4525	22
4526	22
4527	22
4528	22
4529	22
4530	22
4531	22
4532	22
4533	22
4534	22
4535	22
4536	22
4537	22
4538	22
4539	22
4540	22
4541	22
4542	22
4543	22
4544	22
4545	22
4546	22
4547	22
4548	22
4549	22
4550	22
4551	22
4552	22
4553	22
4554	22
4555	22
4556	22
4557	22
4558	22
4559	22
4560	22
4561	22
4562	22
4563	22
4564	22
4565	22
4566	22
4567	22
4568	22
4569	22
4570	22
4571	22
4572	22
4573	22
4574	22
4575	22
4576	22
4577	22
4578	22
4579	22
4580	22
4581	22
4582	22
4583	22
4584	22
4585	22
4586	22
4587	22
4588	22
4589	22
4590	22
4591	22
4592	22
4593	22
4594	22
4595	22
4596	22
4597	22
4598	22
4599	22
4600	22
4601	22
4602	22
4603	22
4604	22
4605	22
4606	22
4607	22
4608	22
4609	22
4610	22
4611	22
4612	22
4613	22
4614	22
4615	22
4616	22
4617	22
4618	22
4619	22
4620	22
4621	22
4622	22
4623	22
4624	22
4625	22
4626	22
4627	22
4628	22
4629	22
4630	22
4631	22
4632	22
4633	22
4634	22
4635	22
4636	22
4637	22
4638	22
4639	22
4640	22
4641	22
4642	22
4643	22
4644	22
4645	22
4646	22
4647	22
4648	22
4649	22
4650	22
4651	22
4652	22
4653	22
4654	22
4655	22
4656	22
4657	22
4658	22
4659	22
4660	22
4661	22
4662	22
4663	22
4664	22
4665	22
4666	22
4667	22
4668	22
4669	22
4670	22
4671	22
4672	22
4673	22
4674	22
4675	22
4676	22
4677	22
4678	22
4679	22
4680	22
4681	22
4682	22
4683	22
4684	22
4685	22
4686	22
4687	22
4688	22
4689	22
4690	22
4691	22
4692	22
4693	22
4694	22
4695	22
4696	22
4697	22
4698	22
4699	22
4700	22
4701	22
4702	22
4703	22
4704	22
4705	22
4706	22
4707	22
4708	22
4709	22
4710	22
4711	22
4712	22
4713	22
4714	22
4715	22
4716	22
4717	22
4718	22
4719	22
4720	22
4721	22
4722	22
4723	22
4724	22
4725	22
4726	22
4727	22
4728	22
4729	22
4730	22
4731	22
4732	22
4733	22
4734	22
4735	22
4736	22
4737	22
4738	22
4739	22
4740	22
4741	22
4742	22
4743	22
4744	22
4745	22
4746	22
4747	22
4748	22
4749	22
4750	22
4751	22
4752	22
4753	22
4754	22
4755	22
4756	22
4757	22
4758	22
4759	22
4760	22
4761	22
4762	22
4763	22
4764	22
4765	22
4766	22
4767	22
4768	22
4769	22
4770	22
4771	22
4772	22
4773	22
4774	22
4775	22
4776	22
4777	22
4778	22
4779	22
4780	22
4781	22
4782	22
4783	22
4784	22
4785	22
4786	22
4787	22
4788	22
4789	22
4790	22
4791	22
4792	22
4793	22
4794	22
4795	22
4796	22
4797	22
4798	22
4799	22
4800	22
4801	22
4802	22
4803	22
4804	22
4805	22
4806	22
4807	22
4808	22
4809	22
4810	22
4811	22
4812	22
4813	22
4814	22
4815	22
4816	22
4817	22
4818	22
4819	22
4820	22
4821	22
4822	22
4823	22
4824	22
4825	22
4826	22
4827	22
4828	22
4829	22
4830	22
4831	22
4832	22
4833	22
4834	22
4835	22
4836	22
4837	22
4838	22
4839	22
4840	22
4841	22
4842	22
4843	22
4844	22
4845	22
4846	22
4847	22
4848	22
4849	22
4850	22
4851	22
4852	22
4853	22
4854	22
4855	22
4856	22
4857	22
4858	22
4859	22
4860	22
4861	22
4862	22
4863	22
4864	22
4865	22
4866	22
4867	22
4868	22
4869	22
4870	22
4871	22
4872	22
4873	22
4874	22
4875	22
4876	22
4877	22
4878	22
4879	22
4880	22
4881	22
4882	22
4883	22
4884	22
4885	22
4886	22
4887	22
4888	22
4889	22
4890	22
4891	22
4892	22
4893	22
4894	22
4895	22
4896	22
4897	22
4898	22
4899	22
4900	22
4901	22
4902	22
4903	22
4904	22
4905	22
4906	22
4907	22
4908	22
4909	22
4910	22
4911	22
4912	22
4913	22
4914	22
4915	22
4916	22
4917	22
4918	22
4919	22
4920	22
4921	22
4922	22
4923	22
4924	22
4925	22
4926	22
4927	22
4928	22
4929	22
4930	22
4931	22
4932	22
4933	22
4934	22
4935	22
4936	22
4937	22
4938	22
4939	22
4940	22
4941	22
4942	22
4943	22
4944	22
4945	22
4946	22
4947	22
4948	22
4949	22
4950	22
4951	22
4952	22
4953	22
4954	22
4955	22
4956	22
4957	22
4958	22
4959	22
4960	22
4961	22
4962	22
4963	22
4964	22
4965	22
4966	22
4967	22
4968	22
4969	22
4970	22
4971	22
4972	22
4973	22
4974	22
4975	22
4976	22
4977	22
4978	22
4979	22
4980	22
4981	22
4982	22
4983	22
4984	22
4985	22
4986	22
4987	22
4988	22
4989	22
4990	22
4991	22
4992	22
4993	22
4994	22
4995	22
4996	22
4997	22
4998	22
4999	22
5000	22
5001	22
5002	22
5003	22
5004	22
5005	22
5006	22
5007	22
5008	22
5009	22
5010	22
5011	22
5012	22
5013	22
5014	22
5015	22
5016	22
5017	22
5018	22
5019	22
5020	22
5021	22
5022	22
5023	22
5024	22
5025	22
5026	22
5027	22
5028	22
5029	22
5030	22
5031	22
5032	22
5033	22
5034	22
5035	22
5036	22
5037	22
5038	22
5039	22
5040	22
5041	22
5042	22
5043	22
5044	22
5045	22
5046	22
5047	22
5048	22
5049	22
5050	22
5051	22
5052	22
5053	22
5054	22
5055	22
5056	22
5057	22
5058	22
5059	22
5060	22
5061	22
5062	22
5063	22
5064	22
5065	22
5066	22
5067	22
5068	22
5069	22
5070	22
5071	22
5072	22
5073	22
5074	22
5075	22
5076	22
5077	22
5078	22
5079	22
5080	22
5081	22
5082	22
5083	22
5084	22
5085	22
5086	22
5087	22
5088	22
5089	22
5090	22
5091	22
5092	22
5093	22
5094	22
5095	22
5096	22
5097	22
5098	22
5099	22
5100	22
5101	22
5102	22
5103	22
5104	22
5105	22
5106	22
5107	22
5108	22
5109	22
5110	22
5111	22
5112	22
5113	22
5114	22
5115	22
5116	22
5117	22
5118	22
5119	22
5120	22
5121	22
5122	22
5123	22
5124	22
5125	22
5126	22
5127	22
5128	22
5129	22
5130	22
5131	22
5132	22
5133	22
5134	22
5135	22
5136	22
5137	22
5138	22
5139	22
5140	22
5141	22
5142	22
5143	22
5144	22
5145	22
5146	22
5147	22
5148	22
5149	22
5150	22
5151	22
5152	22
5153	22
5154	22
5155	22
5156	22
5157	22
5158	22
5159	22
5160	22
5161	22
5162	22
5163	22
5164	22
5165	22
5166	22
5167	22
5168	22
5169	22
5170	22
5171	22
5172	22
5173	22
5174	22
5175	22
5176	22
5177	22
5178	22
5179	22
5180	22
5181	22
5182	22
5183	22
5184	22
5185	22
5186	22
5187	22
5188	22
5189	22
5190	22
5191	22
5192	22
5193	22
5194	22
5195	22
5196	22
5197	22
5198	22
5199	22
5200	22
5201	22
5202	22
5203	22
5204	22
5205	22
5206	22
5207	22
5208	22
5209	22
5210	22
5211	22
5212	22
5213	22
5214	22
5215	22
5216	22
5217	22
5218	22
5219	22
5220	22
5221	22
5222	22
5223	22
5224	22
5225	22
5226	22
5227	22
5228	22
5229	22
5230	22
5231	22
5232	22
5233	22
5234	22
5235	22
5236	22
5237	22
5238	22
5239	22
5240	22
5241	22
5242	22
5243	22
5244	22
5245	22
5246	22
5247	22
5248	22
5249	22
5250	22
5251	22
5252	22
5253	22
5254	22
5255	22
5256	22
5257	22
5258	22
5259	22
5260	22
5261	22
5262	22
5263	22
5264	22
5265	22
5266	22
5267	22
5268	22
5269	22
5270	22
5271	22
5272	22
5273	22
5274	22
5275	22
5276	22
5277	22
5278	22
5279	22
5280	22
5281	22
5282	22
5283	22
5284	22
5285	22
5286	22
5287	22
5288	22
5289	22
5290	22
5291	22
5292	22
5293	22
5294	22
5295	22
5296	22
5297	22
5298	22
5299	22
5300	22
5301	22
5302	22
5303	22
5304	22
5305	22
5306	22
5307	22
5308	22
5309	22
5310	22
5311	22
5312	22
5313	22
5314	22
5315	22
5316	22
5317	22
5318	22
5319	22
5320	22
5321	22
5322	22
5323	22
5324	22
5325	22
5326	22
5327	22
5328	22
5329	22
5330	22
5331	22
5332	22
5333	22
5334	22
5335	22
5336	22
5337	22
5338	22
5339	22
5340	22
5341	22
5342	22
5343	22
5344	22
5345	22
5346	22
5347	22
5348	22
5349	22
5350	22
5351	22
5352	22
5353	22
5354	22
5355	22
5356	22
5357	22
5358	22
5359	22
5360	22
5361	22
5362	22
5363	22
5364	22
5365	22
5366	22
5367	22
5368	22
5369	22
5370	22
5371	22
5372	22
5373	22
5374	22
5375	22
5376	22
5377	22
5378	22
5379	22
5380	22
5381	22
5382	22
5383	22
5384	22
5385	22
5386	22
5387	22
5388	22
5389	22
5390	22
5391	22
5392	22
5393	22
5394	22
5395	22
5396	22
5397	22
5398	22
5399	22
5400	22
5401	22
5402	22
5403	22
5404	22
5405	22
5406	22
5407	22
5408	22
5409	22
5410	22
5411	22
5412	22
5413	22
5414	22
5415	22
5416	22
5417	22
5418	22
5419	22
5420	22
5421	22
5422	22
5423	22
5424	22
5425	22
5426	22
5427	22
5428	22
5429	22
5430	22
5431	22
5432	22
5433	22
5434	22
5435	22
5436	22
5437	22
5438	22
5439	22
5440	22
5441	22
5442	22
5443	22
5444	22
5445	22
5446	22
5447	22
5448	22
5449	22
5450	22
5451	22
5452	22
5453	22
5454	22
5455	22
5456	22
5457	22
5458	22
5459	22
5460	22
5461	22
5462	22
5463	22
5464	22
5465	22
5466	22
5467	22
5468	22
5469	22
5470	22
5471	22
5472	22
5473	22
5474	22
5475	22
5476	22
5477	22
5478	22
5479	22
5480	22
5481	22
5482	22
5483	22
5484	22
5485	22
5486	22
5487	22
5488	22
5489	22
5490	22
5491	22
5492	22
5493	22
5494	22
5495	22
5496	22
5497	22
5498	22
5499	22
5500	22
5501	22
5502	22
5503	22
5504	22
5505	22
5506	22
5507	22
5508	22
5509	22
5510	22
5511	22
5512	22
5513	22
5514	22
5515	22
5516	22
5517	22
5518	22
5519	22
5520	22
5521	22
5522	22
5523	22
5524	22
5525	22
5526	22
5527	22
5528	22
5529	22
5530	22
5531	22
5532	22
5533	22
5534	22
5535	22
5536	22
5537	22
5538	22
5539	22
5540	22
5541	22
5542	22
5543	22
5544	22
5545	22
5546	22
5547	22
5548	22
5549	22
5550	22
5551	22
5552	22
5553	22
5554	22
5555	22
5556	22
5557	22
5558	22
5559	22
5560	22
5561	22
5562	22
5563	22
5564	22
5565	22
5566	22
5567	22
5568	22
5569	22
5570	22
5571	22
5572	22
5573	22
5574	22
5575	22
5576	22
5577	22
5578	22
5579	22
5580	22
5581	22
5582	22
5583	22
5584	22
5585	22
5586	22
5587	22
5588	22
5589	22
5590	22
5591	22
5592	22
5593	22
5594	22
5595	22
5596	22
5597	22
5598	22
5599	22
5600	22
5601	22
5602	22
5603	22
5604	22
5605	22
5606	22
5607	22
5608	22
5609	22
5610	22
5611	22
5612	22
5613	22
5614	22
5615	22
5616	22
5617	22
5618	22
5619	22
5620	22
5621	22
5622	22
5623	22
5624	22
5625	22
5626	22
5627	22
5628	22
5629	22
5630	22
5631	22
5632	22
5633	22
5634	22
5635	22
5636	22
5637	22
5638	22
5639	22
5640	22
5641	22
5642	22
5643	22
5644	22
5645	22
5646	22
5647	22
5648	22
5649	22
5650	22
5651	22
5652	22
5653	22
5654	22
5655	22
5656	22
5657	22
5658	22
5659	22
5660	22
5661	22
5662	22
5663	22
5664	22
5665	22
5666	22
5667	22
5668	22
5669	22
5670	22
5671	22
5672	22
5673	22
5674	22
5675	22
5676	22
5677	22
5678	22
5679	22
5680	22
5681	22
5682	22
5683	22
5684	22
5685	22
5686	22
5687	22
5688	22
5689	22
5690	22
5691	22
5692	22
5693	22
5694	22
5695	22
5696	22
5697	22
5698	22
5699	22
5700	22
5701	22
5702	22
5703	22
5704	22
5705	22
5706	22
5707	22
5708	22
5709	22
5710	22
5711	22
5712	22
5713	22
5714	22
5715	22
5716	22
5717	22
5718	22
5719	22
5720	22
5721	22
5722	22
5723	22
5724	22
5725	22
5726	22
5727	22
5728	22
5729	22
5730	22
5731	22
5732	22
5733	22
5734	22
5735	22
5736	22
5737	22
5738	22
5739	22
5740	22
5741	22
5742	22
5743	22
5744	22
5745	22
5746	22
5747	22
5748	22
5749	22
5750	22
5751	22
5752	22
5753	22
5754	22
5755	22
5756	22
5757	22
5758	22
5759	22
5760	22
5761	22
5762	22
5763	22
5764	22
5765	22
5766	22
5767	22
5768	22
5769	22
5770	22
5771	22
5772	22
5773	22
5774	22
5775	22
5776	22
5777	22
5778	22
5779	22
5780	22
5781	22
5782	22
5783	22
5784	22
5785	22
5786	22
5787	22
5788	22
5789	22
5790	22
5791	22
5792	22
5793	22
5794	22
5795	22
5796	22
5797	22
5798	22
5799	22
5800	22
5801	22
5802	22
5803	22
5804	22
5805	22
5806	22
5807	22
5808	22
5809	22
5810	22
5811	22
5812	22
5813	22
5814	22
5815	22
5816	22
5817	22
5818	22
5819	22
5820	22
5821	22
5822	22
5823	22
5824	22
5825	22
5826	22
5827	22
5828	22
5829	22
5830	22
5831	22
5832	22
5833	22
5834	22
5835	22
5836	22
5837	22
5838	22
5839	22
5840	22
5841	22
5842	22
5843	22
5844	22
5845	22
5846	22
5847	22
5848	22
5849	22
5850	22
5851	22
5852	22
5853	22
5854	22
5855	22
5856	22
5857	22
5858	22
5859	22
5860	22
5861	22
5862	22
5863	22
5864	22
5865	22
5866	22
5867	22
5868	22
5869	22
5870	22
5871	22
5872	22
5873	22
5874	22
5875	22
5876	22
5877	22
5878	22
5879	22
5880	22
5881	22
5882	22
5883	22
5884	22
5885	22
5886	22
5887	22
5888	22
5889	22
5890	22
5891	22
5892	22
5893	22
5894	22
5895	22
5896	22
5897	22
5898	22
5899	22
5900	22
5901	22
5902	22
5903	22
5904	22
5905	22
5906	22
5907	22
5908	22
5909	22
5910	22
5911	22
5912	22
5913	22
5914	22
5915	22
5916	22
5917	22
5918	22
5919	22
5920	22
5921	22
5922	22
5923	22
5924	22
5925	22
5926	22
5927	22
5928	22
5929	22
5930	22
5931	22
5932	22
5933	22
5934	22
5935	22
5936	22
5937	22
5938	22
5939	22
5940	22
5941	22
5942	22
5943	22
5944	22
5945	22
5946	22
5947	22
5948	22
5949	22
5950	22
5951	22
5952	22
5953	22
5954	22
5955	22
5956	22
5957	22
5958	22
5959	22
5960	22
5961	22
5962	22
5963	22
5964	22
5965	22
5966	22
5967	22
5968	22
5969	22
5970	22
5971	22
5972	22
5973	22
5974	22
5975	22
5976	22
5977	22
5978	22
5979	22
5980	22
5981	22
5982	22
5983	22
5984	22
5985	22
5986	22
5987	22
5988	22
5989	22
5990	22
5991	22
5992	22
5993	22
5994	22
5995	22
5996	22
5997	22
5998	22
5999	22
6000	22
6001	22
6002	22
6003	22
6004	22
6005	22
6006	22
6007	22
6008	22
6009	22
6010	22
6011	22
6012	22
6013	22
6014	22
6015	22
6016	22
6017	22
6018	22
6019	22
6020	22
6021	22
6022	22
6023	22
6024	22
6025	22
6026	22
6027	22
6028	22
6029	22
6030	22
6031	22
6032	22
6033	22
6034	22
6035	22
6036	22
6037	22
6038	22
6039	22
6040	22
6041	22
6042	22
6043	22
6044	22
6045	22
6046	22
6047	22
6048	22
6049	22
6050	22
6051	22
6052	22
6053	22
6054	22
6055	22
6056	22
6057	22
6058	22
6059	22
6060	22
6061	22
6062	22
6063	22
6064	22
6065	22
6066	22
6067	22
6068	22
6069	22
6070	22
6071	22
6072	22
6073	22
6074	22
6075	22
6076	22
6077	22
6078	22
6079	22
6080	22
6081	22
6082	22
6083	22
6084	22
6085	22
6086	22
6087	22
6088	22
6089	22
6090	22
6091	22
6092	22
6093	22
6094	22
6095	22
6096	22
6097	22
6098	22
6099	22
6100	22
6101	22
6102	22
6103	22
6104	22
6105	22
6106	22
6107	22
6108	22
6109	22
6110	22
6111	22
6112	22
6113	22
6114	22
6115	22
6116	22
6117	22
6118	22
6119	22
6120	22
6121	22
6122	22
6123	22
6124	22
6125	22
6126	22
6127	22
6128	22
6129	22
6130	22
6131	22
6132	22
6133	22
6134	22
6135	22
6136	22
6137	22
6138	22
6139	22
6140	22
6141	22
6142	22
6143	22
6144	22
6145	22
6146	22
6147	22
6148	22
6149	22
6150	22
6151	22
6152	22
6153	22
6154	22
6155	22
6156	22
6157	22
6158	22
6159	22
6160	22
6161	22
6162	22
6163	22
6164	22
6165	22
6166	22
6167	22
6168	22
6169	22
6170	22
6171	22
6172	22
6173	22
6174	22
6175	22
6176	22
6177	22
6178	22
6179	22
6180	22
6181	22
6182	22
6183	22
6184	22
6185	22
6186	22
6187	22
6188	22
6189	22
6190	22
6191	22
6192	22
6193	22
6194	22
6195	22
6196	22
6197	22
6198	22
6199	22
6200	22
6201	22
6202	22
6203	22
6204	22
6205	22
6206	22
6207	22
6208	22
6209	22
6210	22
6211	22
6212	22
6213	22
6214	22
6215	22
6216	22
6217	22
6218	22
6219	22
6220	22
6221	22
6222	22
6223	22
6224	22
6225	22
6226	22
6227	22
6228	22
6229	22
6230	22
6231	22
6232	22
6233	22
6234	22
6235	22
6236	22
6237	22
6238	22
6239	22
6240	22
6241	22
6242	22
6243	22
6244	22
6245	22
6246	22
6247	22
6248	22
6249	22
6250	22
6251	22
6252	22
6253	22
6254	22
6255	22
6256	22
6257	22
6258	22
6259	22
6260	22
6261	22
6262	22
6263	22
6264	22
6265	22
6266	22
6267	22
6268	22
6269	22
6270	22
6271	22
6272	22
6273	22
6274	22
6275	22
6276	22
6277	22
6278	22
6279	22
6280	22
6281	22
6282	22
6283	22
6284	22
6285	22
6286	22
6287	22
6288	22
6289	22
6290	22
6291	22
6292	22
6293	22
6294	22
6295	22
6296	22
6297	22
6298	22
6299	22
6300	22
6301	22
6302	22
6303	22
6304	22
6305	22
6306	22
6307	22
6308	22
6309	22
6310	22
6311	22
6312	22
6313	22
6314	22
6315	22
6316	22
6317	22
6318	22
6319	22
6320	22
6321	22
6322	22
6323	22
6324	22
6325	22
6326	22
6327	22
6328	22
6329	22
6330	22
6331	22
6332	22
6333	22
6334	22
6335	22
6336	22
6337	22
6338	22
6339	22
6340	22
6341	22
6342	22
6343	22
6344	22
6345	22
6346	22
6347	22
6348	22
6349	22
6350	22
6351	22
6352	22
6353	22
6354	22
6355	22
6356	22
6357	22
6358	22
6359	22
6360	22
6361	22
6362	22
6363	22
6364	22
6365	22
6366	22
6367	22
6368	22
6369	22
6370	22
6371	22
6372	22
6373	22
6374	22
6375	22
6376	22
6377	22
6378	22
6379	22
6380	22
6381	22
6382	22
6383	22
6384	22
6385	22
6386	22
6387	22
6388	22
6389	22
6390	22
6391	22
6392	22
6393	22
6394	22
6395	22
6396	22
6397	22
6398	22
6399	22
6400	22
6401	22
6402	22
6403	22
6404	22
6405	22
6406	22
6407	22
6408	22
6409	22
6410	22
6411	22
6412	22
6413	22
6414	22
6415	22
6416	22
6417	22
6418	22
6419	22
6420	22
6421	22
6422	22
6423	22
6424	22
6425	22
6426	22
6427	22
6428	22
6429	22
6430	22
6431	22
6432	22
6433	22
6434	22
6435	22
6436	22
6437	22
6438	22
6439	22
6440	22
6441	22
6442	22
6443	22
6444	22
6445	22
6446	22
6447	22
6448	22
6449	22
6450	22
6451	22
6452	22
6453	22
6454	22
6455	22
6456	22
6457	22
6458	22
6459	22
6460	22
6461	22
6462	22
6463	22
6464	22
6465	22
6466	22
6467	22
6468	22
6469	22
6470	22
6471	22
6472	22
6473	22
6474	22
6475	22
6476	22
6477	22
6478	22
6479	22
6480	22
6481	22
6482	22
6483	22
6484	22
6485	22
6486	22
6487	22
6488	22
6489	22
6490	22
6491	22
6492	22
6493	22
6494	22
6495	22
6496	22
6497	22
6498	22
6499	22
6500	22
6501	22
6502	22
6503	22
6504	22
6505	22
6506	22
6507	22
6508	22
6509	22
6510	22
6511	22
6512	22
6513	22
6514	22
6515	22
6516	22
6517	22
6518	22
6519	22
6520	22
6521	22
6522	22
6523	22
6524	22
6525	22
6526	22
6527	22
6528	22
6529	22
6530	22
6531	22
6532	22
6533	22
6534	22
6535	22
6536	22
6537	22
6538	22
6539	22
6540	22
6541	22
6542	22
6543	22
6544	22
6545	22
6546	22
6547	22
6548	22
6549	22
6550	22
6551	22
6552	22
6553	22
6554	22
6555	22
6556	22
6557	22
6558	22
6559	22
6560	22
6561	22
6562	22
6563	22
6564	22
6565	22
6566	22
6567	22
6568	22
6569	22
6570	22
6571	22
6572	22
6573	22
6574	22
6575	22
6576	22
6577	22
6578	22
6579	22
6580	22
6581	22
6582	22
6583	22
6584	22
6585	22
6586	22
6587	22
6588	22
6589	22
6590	22
6591	22
6592	22
6593	22
6594	22
6595	22
6596	22
6597	22
6598	22
6599	22
6600	22
6601	22
6602	22
6603	22
6604	22
6605	22
6606	22
6607	22
6608	22
6609	22
6610	22
6611	22
6612	22
6613	22
6614	22
6615	22
6616	22
6617	22
6618	22
6619	22
6620	22
6621	22
6622	22
6623	22
6624	22
6625	22
6626	22
6627	22
6628	22
6629	22
6630	22
6631	22
6632	22
6633	22
6634	22
6635	22
6636	22
6637	22
6638	22
6639	22
6640	22
6641	22
6642	22
6643	22
6644	22
6645	22
6646	22
6647	22
6648	22
6649	22
6650	22
6651	22
6652	22
6653	22
6654	22
6655	22
6656	22
6657	22
6658	22
6659	22
6660	22
6661	22
6662	22
6663	22
6664	22
6665	22
6666	22
6667	22
6668	22
6669	22
6670	22
6671	22
6672	22
6673	22
6674	22
6675	22
6676	22
6677	22
6678	22
6679	22
6680	22
6681	22
6682	22
6683	22
6684	22
6685	22
6686	22
6687	22
6688	22
6689	22
6690	22
6691	22
6692	22
6693	22
6694	22
6695	22
6696	22
6697	22
6698	22
6699	22
6700	22
6701	22
6702	22
6703	22
6704	22
6705	22
6706	22
6707	22
6708	22
6709	22
6710	22
6711	22
6712	22
6713	22
6714	22
6715	22
6716	22
6717	22
6718	22
6719	22
6720	22
6721	22
6722	22
6723	22
6724	22
6725	22
6726	22
6727	22
6728	22
6729	22
6730	22
6731	22
6732	22
6733	22
6734	22
6735	22
6736	22
6737	22
6738	22
6739	22
6740	22
6741	22
6742	22
6743	22
6744	22
6745	22
6746	22
6747	22
6748	22
6749	22
6750	22
6751	22
6752	22
6753	22
6754	22
6755	22
6756	22
6757	22
6758	22
6759	22
6760	22
6761	22
6762	22
6763	22
6764	22
6765	22
6766	22
6767	22
6768	22
6769	22
6770	22
6771	22
6772	22
6773	22
6774	22
6775	22
6776	22
6777	22
6778	22
6779	22
6780	22
6781	22
6782	22
6783	22
6784	22
6785	22
6786	22
6787	22
6788	22
6789	22
6790	22
6791	22
6792	22
6793	22
6794	22
6795	22
6796	22
6797	22
6798	22
6799	22
6800	22
6801	22
6802	22
6803	22
6804	22
6805	22
6806	22
6807	22
6808	22
6809	22
6810	22
6811	22
6812	22
6813	22
6814	22
6815	22
6816	22
6817	22
6818	22
6819	22
6820	22
6821	22
6822	22
6823	22
6824	22
6825	22
6826	22
6827	22
6828	22
6829	22
6830	22
6831	22
6832	22
6833	22
6834	22
6835	22
6836	22
6837	22
6838	22
6839	22
6840	22
6841	22
6842	22
6843	22
6844	22
6845	22
6846	22
6847	22
6848	22
6849	22
6850	22
6851	22
6852	22
6853	22
6854	22
6855	22
6856	22
6857	22
6858	22
6859	22
6860	22
6861	22
6862	22
6863	22
6864	22
6865	22
6866	22
6867	22
6868	22
6869	22
6870	22
6871	22
6872	22
6873	22
6874	22
6875	22
6876	22
6877	22
6878	22
6879	22
6880	22
6881	22
6882	22
6883	22
6884	22
6885	22
6886	22
6887	22
6888	22
6889	22
6890	22
6891	22
6892	22
6893	22
6894	22
6895	22
6896	22
6897	22
6898	22
6899	22
6900	22
6901	22
6902	22
6903	22
6904	22
6905	22
6906	22
6907	22
6908	22
6909	22
6910	22
6911	22
6912	22
6913	22
6914	22
6915	22
6916	22
6917	22
6918	22
6919	22
6920	22
6921	22
6922	22
6923	22
6924	22
6925	22
6926	22
6927	22
6928	22
6929	22
6930	22
6931	22
6932	22
6933	22
6934	22
6935	22
6936	22
6937	22
6938	22
6939	22
6940	22
6941	22
6942	22
6943	22
6944	22
6945	22
6946	22
6947	22
6948	22
6949	22
6950	22
6951	22
6952	22
6953	22
6954	22
6955	22
6956	22
6957	22
6958	22
6959	22
6960	22
6961	22
6962	22
6963	22
6964	22
6965	22
6966	22
6967	22
6968	22
6969	22
6970	22
6971	22
6972	22
6973	22
6974	22
6975	22
6976	22
6977	22
6978	22
6979	22
6980	22
6981	22
6982	22
6983	22
6984	22
6985	22
6986	22
6987	22
6988	22
6989	22
6990	22
6991	22
6992	22
6993	22
6994	22
6995	22
6996	22
6997	22
6998	22
6999	22
7000	22
7001	22
7002	22
7003	22
7004	22
7005	22
7006	22
7007	22
7008	22
7009	22
7010	22
7011	22
7012	22
7013	22
7014	22
7015	22
7016	22
7017	22
7018	22
7019	22
7020	22
7021	22
7022	22
7023	22
7024	22
7025	22
7026	22
7027	22
7028	22
7029	22
7030	22
7031	22
7032	22
7033	22
7034	22
7035	22
7036	22
7037	22
7038	22
7039	22
7040	22
7041	22
7042	22
7043	22
7044	22
7045	22
7046	22
7047	22
7048	22
7049	22
7050	22
7051	22
7052	22
7053	22
7054	22
7055	22
7056	22
7057	22
7058	22
7059	22
7060	22
7061	22
7062	22
7063	22
7064	22
7065	22
7066	22
7067	22
7068	22
7069	22
7070	22
7071	22
7072	22
7073	22
7074	22
7075	22
7076	22
7077	22
7078	22
7079	22
7080	22
7081	22
7082	22
7083	22
7084	22
7085	22
7086	22
7087	22
7088	22
7089	22
7090	22
7091	22
7092	22
7093	22
7094	22
7095	22
7096	22
7097	22
7098	22
7099	22
7100	22
7101	22
7102	22
7103	22
7104	22
7105	22
7106	22
7107	22
7108	22
7109	22
7110	22
7111	22
7112	22
7113	22
7114	22
7115	22
7116	22
7117	22
7118	22
7119	22
7120	22
7121	22
7122	22
7123	22
7124	22
7125	22
7126	22
7127	22
7128	22
7129	22
7130	22
7131	22
7132	22
7133	22
7134	22
7135	22
7136	22
7137	22
7138	22
7139	22
7140	22
7141	22
7142	22
7143	22
7144	22
7145	22
7146	22
7147	22
7148	22
7149	22
7150	22
7151	22
7152	22
7153	22
7154	22
7155	22
7156	22
7157	22
7158	22
7159	22
7160	22
7161	22
7162	22
7163	22
7164	22
7165	22
7166	22
7167	22
7168	22
7169	22
7170	22
7171	22
7172	22
7173	22
7174	22
7175	22
7176	22
7177	22
7178	22
7179	22
7180	22
7181	22
7182	22
7183	22
7184	22
7185	22
7186	22
7187	22
7188	22
7189	22
7190	22
7191	22
7192	22
7193	22
7194	22
7195	22
7196	22
7197	22
7198	22
7199	22
7200	22
7201	22
7202	22
7203	22
7204	22
7205	22
7206	22
7207	22
7208	22
7209	22
7210	22
7211	22
7212	22
7213	22
7214	22
7215	22
7216	22
7217	22
7218	22
7219	22
7220	22
7221	22
7222	22
7223	22
7224	22
7225	22
7226	22
7227	22
7228	22
7229	22
7230	22
7231	22
7232	22
7233	22
7234	22
7235	22
7236	22
7237	22
7238	22
7239	22
7240	22
7241	22
7242	22
7243	22
7244	22
7245	22
7246	22
7247	22
7248	22
7249	22
7250	22
7251	22
7252	22
7253	22
7254	22
7255	22
7256	22
7257	22
7258	22
7259	22
7260	22
7261	22
7262	22
7263	22
7264	22
7265	22
7266	22
7267	22
7268	22
7269	22
7270	22
7271	22
7272	22
7273	22
7274	22
7275	22
7276	22
7277	22
7278	22
7279	22
7280	22
7281	22
7282	22
7283	22
7284	22
7285	22
7286	22
7287	22
7288	22
7289	22
7290	22
7291	22
7292	22
7293	22
7294	22
7295	22
7296	22
7297	22
7298	22
7299	22
7300	22
7301	22
7302	22
7303	22
7304	22
7305	22
7306	22
7307	22
7308	22
7309	22
7310	22
7311	22
7312	22
7313	22
7314	22
7315	22
7316	22
7317	22
7318	22
7319	22
7320	22
7321	22
7322	22
7323	22
7324	22
7325	22
7326	22
7327	22
7328	22
7329	22
7330	22
7331	22
7332	22
7333	22
7334	22
7335	22
7336	22
7337	22
7338	22
7339	22
7340	22
7341	22
7342	22
7343	22
7344	22
7345	22
7346	22
7347	22
7348	22
7349	22
7350	22
7351	22
7352	22
7353	22
7354	22
7355	22
7356	22
7357	22
7358	22
7359	22
7360	22
7361	22
7362	22
7363	22
7364	22
7365	22
7366	22
7367	22
7368	22
7369	22
7370	22
7371	22
7372	22
7373	22
7374	22
7375	22
7376	22
7377	22
7378	22
7379	22
7380	22
7381	22
7382	22
7383	22
7384	22
7385	22
7386	22
7387	22
7388	22
7389	22
7390	22
7391	22
7392	22
7393	22
7394	22
7395	22
7396	22
7397	22
7398	22
7399	22
7400	22
7401	22
7402	22
7403	22
7404	22
7405	22
7406	22
7407	22
7408	22
7409	22
7410	22
7411	22
7412	22
7413	22
7414	22
7415	22
7416	22
7417	22
7418	22
7419	22
7420	22
7421	22
7422	22
7423	22
7424	22
7425	22
7426	22
7427	22
7428	22
7429	22
7430	22
7431	22
7432	22
7433	22
7434	22
7435	22
7436	22
7437	22
7438	22
7439	22
7440	22
7441	22
7442	22
7443	22
7444	22
7445	22
7446	22
7447	22
7448	22
7449	22
7450	22
7451	22
7452	22
7453	22
7454	22
7455	22
7456	22
7457	22
7458	22
7459	22
7460	22
7461	22
7462	22
7463	22
7464	22
7465	22
7466	22
7467	22
7468	22
7469	22
7470	22
7471	22
7472	22
7473	22
7474	22
7475	22
7476	22
7477	22
7478	22
7479	22
7480	22
7481	22
7482	22
7483	22
7484	22
7485	22
7486	22
7487	22
7488	22
7489	22
7490	22
7491	22
7492	22
7493	22
7494	22
7495	22
7496	22
7497	22
7498	22
7499	22
7500	22
7501	22
7502	22
7503	22
7504	22
7505	22
7506	22
7507	22
7508	22
7509	22
7510	22
7511	22
7512	22
7513	22
7514	22
7515	22
7516	22
7517	22
7518	22
7519	22
7520	22
7521	22
7522	22
7523	22
7524	22
7525	22
7526	22
7527	22
7528	22
7529	22
7530	22
7531	22
7532	22
7533	22
7534	22
7535	22
7536	22
7537	22
7538	22
7539	22
7540	22
7541	22
7542	22
7543	22
7544	22
7545	22
7546	22
7547	22
7548	22
7549	22
7550	22
7551	22
7552	22
7553	22
7554	22
7555	22
7556	22
7557	22
7558	22
7559	22
7560	22
7561	22
7562	22
7563	22
7564	22
7565	22
7566	22
7567	22
7568	22
7569	22
7570	22
7571	22
7572	22
7573	22
7574	22
7575	22
7576	22
7577	22
7578	22
7579	22
7580	22
7581	22
7582	22
7583	22
7584	22
7585	22
7586	22
7587	22
7588	22
7589	22
7590	22
7591	22
7592	22
7593	22
7594	22
7595	22
7596	22
7597	22
7598	22
7599	22
7600	22
7601	22
7602	22
7603	22
7604	22
7605	22
7606	22
7607	22
7608	22
7609	22
7610	22
7611	22
7612	22
7613	22
7614	22
7615	22
7616	22
7617	22
7618	22
7619	22
7620	22
7621	22
7622	22
7623	22
7624	22
7625	22
7626	22
7627	22
7628	22
7629	22
7630	22
7631	22
7632	22
7633	22
7634	22
7635	22
7636	22
7637	22
7638	22
7639	22
7640	22
7641	22
7642	22
7643	22
7644	22
7645	22
7646	22
7647	22
7648	22
7649	22
7650	22
7651	22
7652	22
7653	22
7654	22
7655	22
7656	22
7657	22
7658	22
7659	22
7660	22
7661	22
7662	22
7663	22
7664	22
7665	22
7666	22
7667	22
7668	22
7669	22
7670	22
7671	22
7672	22
7673	22
7674	22
7675	22
7676	22
7677	22
7678	22
7679	22
7680	22
7681	22
7682	22
7683	22
7684	22
7685	22
7686	22
7687	22
7688	22
7689	22
7690	22
7691	22
7692	22
7693	22
7694	22
7695	22
7696	22
7697	22
7698	22
7699	22
7700	22
7701	22
7702	22
7703	22
7704	22
7705	22
7706	22
7707	22
7708	22
7709	22
7710	22
7711	22
7712	22
7713	22
7714	22
7715	22
7716	22
7717	22
7718	22
7719	22
7720	22
7721	22
7722	22
7723	22
7724	22
7725	22
7726	22
7727	22
7728	22
7729	22
7730	22
7731	22
7732	22
7733	22
7734	22
7735	22
7736	22
7737	22
7738	22
7739	22
7740	22
7741	22
7742	22
7743	22
7744	22
7745	22
7746	22
7747	22
7748	22
7749	22
7750	22
7751	22
7752	22
7753	22
7754	22
7755	22
7756	22
7757	22
7758	22
7759	22
7760	22
7761	22
7762	22
7763	22
7764	22
7765	22
7766	22
7767	22
7768	22
7769	22
7770	22
7771	22
7772	22
7773	22
7774	22
7775	22
7776	22
7777	22
7778	22
7779	22
7780	22
7781	22
7782	22
7783	22
7784	22
7785	22
7786	22
7787	22
7788	22
7789	22
7790	22
7791	22
7792	22
7793	22
7794	22
7795	22
7796	22
7797	22
7798	22
7799	22
7800	22
7801	22
7802	22
7803	22
7804	22
7805	22
7806	22
7807	22
7808	22
7809	22
7810	22
7811	22
7812	22
7813	22
7814	22
7815	22
7816	22
7817	22
7818	22
7819	22
7820	22
7821	22
7822	22
7823	22
7824	22
7825	22
7826	22
7827	22
7828	22
7829	22
7830	22
7831	22
7832	22
7833	22
7834	22
7835	22
7836	22
7837	22
7838	22
7839	22
7840	22
7841	22
7842	22
7843	22
7844	22
7845	22
7846	22
7847	22
7848	22
7849	22
7850	22
7851	22
7852	22
7853	22
7854	22
7855	22
7856	22
7857	22
7858	22
7859	22
7860	22
7861	22
7862	22
7863	22
7864	22
7865	22
7866	22
7867	22
7868	22
7869	22
7870	22
7871	22
7872	22
7873	22
7874	22
7875	22
7876	22
7877	22
7878	22
7879	22
7880	22
7881	22
7882	22
7883	22
7884	22
7885	22
7886	22
7887	22
7888	22
7889	22
7890	22
7891	22
7892	22
7893	22
7894	22
7895	22
7896	22
7897	22
7898	22
7899	22
7900	22
7901	22
7902	22
7903	22
7904	22
7905	22
7906	22
7907	22
7908	22
7909	22
7910	22
7911	22
7912	22
7913	22
7914	22
7915	22
7916	22
7917	22
7918	22
7919	22
7920	22
7921	22
7922	22
7923	22
7924	22
7925	22
7926	22
7927	22
7928	22
7929	22
7930	22
7931	22
7932	22
7933	22
7934	22
7935	22
7936	22
7937	22
7938	22
7939	22
7940	22
7941	22
7942	22
7943	22
7944	22
7945	22
7946	22
7947	22
7948	22
7949	22
7950	22
7951	22
7952	22
7953	22
7954	22
7955	22
7956	22
7957	22
7958	22
7959	22
7960	22
7961	22
7962	22
7963	22
7964	22
7965	22
7966	22
7967	22
7968	22
7969	22
7970	22
7971	22
7972	22
7973	22
7974	22
7975	22
7976	22
7977	22
7978	22
7979	22
7980	22
7981	22
7982	22
7983	22
7984	22
7985	22
7986	22
7987	22
7988	22
7989	22
7990	22
7991	22
7992	22
7993	22
7994	22
7995	22
7996	22
7997	22
7998	22
7999	22
8000	22
8001	22
8002	22
8003	22
8004	22
8005	22
8006	22
8007	22
8008	22
8009	22
8010	22
8011	22
8012	22
8013	22
8014	22
8015	22
8016	22
8017	22
8018	22
8019	22
8020	22
8021	22
8022	22
8023	22
8024	22
8025	22
8026	22
8027	22
8028	22
8029	22
8030	22
8031	22
8032	22
8033	22
8034	22
8035	22
8036	22
8037	22
8038	22
8039	22
8040	22
8041	22
8042	22
8043	22
8044	22
8045	22
8046	22
8047	22
8048	22
8049	22
8050	22
8051	22
8052	22
8053	22
8054	22
8055	22
8056	22
8057	22
8058	22
8059	22
8060	22
8061	22
8062	22
8063	22
8064	22
8065	22
8066	22
8067	22
8068	22
8069	22
8070	22
8071	22
8072	22
8073	22
8074	22
8075	22
8076	22
8077	22
8078	22
8079	22
8080	22
8081	22
8082	22
8083	22
8084	22
8085	22
8086	22
8087	22
8088	22
8089	22
8090	22
8091	22
8092	22
8093	22
8094	22
8095	22
8096	22
8097	22
8098	22
8099	22
8100	22
8101	22
8102	22
8103	22
8104	22
8105	22
8106	22
8107	22
8108	22
8109	22
8110	22
8111	22
8112	22
8113	22
8114	22
8115	22
8116	22
8117	22
8118	22
8119	22
8120	22
8121	22
8122	22
8123	22
8124	22
8125	22
8126	22
8127	22
8128	22
8129	22
8130	22
8131	22
8132	22
8133	22
8134	22
8135	22
8136	22
8137	22
8138	22
8139	22
8140	22
8141	22
8142	22
8143	22
8144	22
8145	22
8146	22
8147	22
8148	22
8149	22
8150	22
8151	22
8152	22
8153	22
8154	22
8155	22
8156	22
8157	22
8158	22
8159	22
8160	22
8161	22
8162	22
8163	22
8164	22
8165	22
8166	22
8167	22
8168	22
8169	22
8170	22
8171	22
8172	22
8173	22
8174	22
8175	22
8176	22
8177	22
8178	22
8179	22
8180	22
8181	22
8182	22
8183	22
8184	22
8185	22
8186	22
8187	22
8188	22
8189	22
8190	22
8191	22
8192	22
8193	22
8194	22
8195	22
8196	22
8197	22
8198	22
8199	22
8200	22
8201	22
8202	22
8203	22
8204	22
8205	22
8206	22
8207	22
8208	22
8209	22
8210	22
8211	22
8212	22
8213	22
8214	22
8215	22
8216	22
8217	22
8218	22
8219	22
8220	22
8221	22
8222	22
8223	22
8224	22
8225	22
8226	22
8227	22
8228	22
8229	22
8230	22
8231	22
8232	22
8233	22
8234	22
8235	22
8236	22
8237	22
8238	22
8239	22
8240	22
8241	22
8242	22
8243	22
8244	22
8245	22
8246	22
8247	22
8248	22
8249	22
8250	22
8251	22
8252	22
8253	22
8254	22
8255	22
8256	22
8257	22
8258	22
8259	22
8260	22
8261	22
8262	22
8263	22
8264	22
8265	22
8266	22
8267	22
8268	22
8269	22
8270	22
8271	22
8272	22
8273	22
8274	22
8275	22
8276	22
8277	22
8278	22
8279	22
8280	22
8281	22
8282	22
8283	22
8284	22
8285	22
8286	22
8287	22
8288	22
8289	22
8290	22
8291	22
8292	22
8293	22
8294	22
8295	22
8296	22
8297	22
8298	22
8299	22
8300	22
8301	22
8302	22
8303	22
8304	22
8305	22
8306	22
8307	22
8308	22
8309	22
8310	22
8311	22
8312	22
8313	22
8314	22
8315	22
8316	22
8317	22
8318	22
8319	22
8320	22
8321	22
8322	22
8323	22
8324	22
8325	22
8326	22
8327	22
8328	22
8329	22
8330	22
8331	22
8332	22
8333	22
8334	22
8335	22
8336	22
8337	22
8338	22
8339	22
8340	22
8341	22
8342	22
8343	22
8344	22
8345	22
8346	22
8347	22
8348	22
8349	22
8350	22
8351	22
8352	22
8353	22
8354	22
8355	22
8356	22
8357	22
8358	22
8359	22
8360	22
8361	22
8362	22
8363	22
8364	22
8365	22
8366	22
8367	22
8368	22
8369	22
8370	22
8371	22
8372	22
8373	22
8374	22
8375	22
8376	22
8377	22
8378	22
8379	22
8380	22
8381	22
8382	22
8383	22
8384	22
8385	22
8386	22
8387	22
8388	22
8389	22
8390	22
8391	22
8392	22
8393	22
8394	22
8395	22
8396	22
8397	22
8398	22
8399	22
8400	22
8401	22
8402	22
8403	22
8404	22
8405	22
8406	22
8407	22
8408	22
8409	22
8410	22
8411	22
8412	22
8413	22
8414	22
8415	22
8416	22
8417	22
8418	22
8419	22
8420	22
8421	22
8422	22
8423	22
8424	22
8425	22
8426	22
8427	22
8428	22
8429	22
8430	22
8431	22
8432	22
8433	22
8434	22
8435	22
8436	22
8437	22
8438	22
8439	22
8440	22
8441	22
8442	22
8443	22
8444	22
8445	22
8446	22
8447	22
8448	22
8449	22
8450	22
8451	22
8452	22
8453	22
8454	22
8455	22
8456	22
8457	22
8458	22
8459	22
8460	22
8461	22
8462	22
8463	22
8464	22
8465	22
8466	22
8467	22
8468	22
8469	22
8470	22
8471	22
8472	22
8473	22
8474	22
8475	22
8476	22
8477	22
8478	22
8479	22
8480	22
8481	22
8482	22
8483	22
8484	22
8485	22
8486	22
8487	22
8488	22
8489	22
8490	22
8491	22
8492	22
8493	22
8494	22
8495	22
8496	22
8497	22
8498	22
8499	22
8500	22
8501	22
8502	22
8503	22
8504	22
8505	22
8506	22
8507	22
8508	22
8509	22
8510	22
8511	22
8512	22
8513	22
8514	22
8515	22
8516	22
8517	22
8518	22
8519	22
8520	22
8521	22
8522	22
8523	22
8524	22
8525	22
8526	22
8527	22
8528	22
8529	22
8530	22
8531	22
8532	22
8533	22
8534	22
8535	22
8536	22
8537	22
8538	22
8539	22
8540	22
8541	22
8542	22
8543	22
8544	22
8545	22
8546	22
8547	22
8548	22
8549	22
8550	22
8551	22
8552	22
8553	22
8554	22
8555	22
8556	22
8557	22
8558	22
8559	22
8560	22
8561	22
8562	22
8563	22
8564	22
8565	22
8566	22
8567	22
8568	22
8569	22
8570	22
8571	22
8572	22
8573	22
8574	22
8575	22
8576	22
8577	22
8578	22
8579	22
8580	22
8581	22
8582	22
8583	22
8584	22
8585	22
8586	22
8587	22
8588	22
8589	22
8590	22
8591	22
8592	22
8593	22
8594	22
8595	22
8596	22
8597	22
8598	22
8599	22
8600	22
8601	22
8602	22
8603	22
8604	22
8605	22
8606	22
8607	22
8608	22
8609	22
8610	22
8611	22
8612	22
8613	22
8614	22
8615	22
8616	22
8617	22
8618	22
8619	22
8620	22
8621	22
8622	22
8623	22
8624	22
8625	22
8626	22
8627	22
8628	22
8629	22
8630	22
8631	22
8632	22
8633	22
8634	22
8635	22
8636	22
8637	22
8638	22
8639	22
8640	22
8641	22
8642	22
8643	22
8644	22
8645	22
8646	22
8647	22
8648	22
8649	22
8650	22
8651	22
8652	22
8653	22
8654	22
8655	22
8656	22
8657	22
8658	22
8659	22
8660	22
8661	22
8662	22
8663	22
8664	22
8665	22
8666	22
8667	22
8668	22
8669	22
8670	22
8671	22
8672	22
8673	22
8674	22
8675	22
8676	22
8677	22
8678	22
8679	22
8680	22
8681	22
8682	22
8683	22
8684	22
8685	22
8686	22
8687	22
8688	22
8689	22
8690	22
8691	22
8692	22
8693	22
8694	22
8695	22
8696	22
8697	22
8698	22
8699	22
8700	22
8701	22
8702	22
8703	22
8704	22
8705	22
8706	22
8707	22
8708	22
8709	22
8710	22
8711	22
8712	22
8713	22
8714	22
8715	22
8716	22
8717	22
8718	22
8719	22
8720	22
8721	22
8722	22
8723	22
8724	22
8725	22
8726	22
8727	22
8728	22
8729	22
8730	22
8731	22
8732	22
8733	22
8734	22
8735	22
8736	22
8737	22
8738	22
8739	22
8740	22
8741	22
8742	22
8743	22
8744	22
8745	22
8746	22
8747	22
8748	22
8749	22
8750	22
8751	22
8752	22
8753	22
8754	22
8755	22
8756	22
8757	22
8758	22
8759	22
8760	22
8761	22
8762	22
8763	22
8764	22
8765	22
8766	22
8767	22
8768	22
8769	22
8770	22
8771	22
8772	22
8773	22
8774	22
8775	22
8776	22
8777	22
8778	22
8779	22
8780	22
8781	22
8782	22
8783	22
8784	22
8785	22
8786	22
8787	22
8788	22
8789	22
8790	22
8791	22
8792	22
8793	22
8794	22
8795	22
8796	22
8797	22
8798	22
8799	22
8800	22
8801	22
8802	22
8803	22
8804	22
8805	22
8806	22
8807	22
8808	22
8809	22
8810	22
8811	22
8812	22
8813	22
8814	22
8815	22
8816	22
8817	22
8818	22
8819	22
8820	22
8821	22
8822	22
8823	22
8824	22
8825	22
8826	22
8827	22
8828	22
8829	22
8830	22
8831	22
8832	22
8833	22
8834	22
8835	22
8836	22
8837	22
8838	22
8839	22
8840	22
8841	22
8842	22
8843	22
8844	22
8845	22
8846	22
8847	22
8848	22
8849	22
8850	22
8851	22
8852	22
8853	22
8854	22
8855	22
8856	22
8857	22
8858	22
8859	22
8860	22
8861	22
8862	22
8863	22
8864	22
8865	22
8866	22
8867	22
8868	22
8869	22
8870	22
8871	22
8872	22
8873	22
8874	22
8875	22
8876	22
8877	22
8878	22
8879	22
8880	22
8881	22
8882	22
8883	22
8884	22
8885	22
8886	22
8887	22
8888	22
8889	22
8890	22
8891	22
8892	22
8893	22
8894	22
8895	22
8896	22
8897	22
8898	22
8899	22
8900	22
8901	22
8902	22
8903	22
8904	22
8905	22
8906	22
8907	22
8908	22
8909	22
8910	22
8911	22
8912	22
8913	22
8914	22
8915	22
8916	22
8917	22
8918	22
8919	22
8920	22
8921	22
8922	22
8923	22
8924	22
8925	22
8926	22
8927	22
8928	22
8929	22
8930	22
8931	22
8932	22
8933	22
8934	22
8935	22
8936	22
8937	22
8938	22
8939	22
8940	22
8941	22
8942	22
8943	22
8944	22
8945	22
8946	22
8947	22
8948	22
8949	22
8950	22
8951	22
8952	22
8953	22
8954	22
8955	22
8956	22
8957	22
8958	22
8959	22
8960	22
8961	22
8962	22
8963	22
8964	22
8965	22
8966	22
8967	22
8968	22
8969	22
8970	22
8971	22
8972	22
8973	22
8974	22
8975	22
8976	22
8977	22
8978	22
8979	22
8980	22
8981	22
8982	22
8983	22
8984	22
8985	22
8986	22
8987	22
8988	22
8989	22
8990	22
8991	22
8992	22
8993	22
8994	22
8995	22
8996	22
8997	22
8998	22
8999	22
9000	22
9001	22
9002	22
9003	22
9004	22
9005	22
9006	22
9007	22
9008	22
9009	22
9010	22
9011	22
9012	22
9013	22
9014	22
9015	22
9016	22
9017	22
9018	22
9019	22
9020	22
9021	22
9022	22
9023	22
9024	22
9025	22
9026	22
9027	22
9028	22
9029	22
9030	22
9031	22
9032	22
9033	22
9034	22
9035	22
9036	22
9037	22
9038	22
9039	22
9040	22
9041	22
9042	22
9043	22
9044	22
9045	22
9046	22
9047	22
9048	22
9049	22
9050	22
9051	22
9052	22
9053	22
9054	22
9055	22
9056	22
9057	22
9058	22
9059	22
9060	22
9061	22
9062	22
9063	22
9064	22
9065	22
9066	22
9067	22
9068	22
9069	22
9070	22
9071	22
9072	22
9073	22
9074	22
9075	22
9076	22
9077	22
9078	22
9079	22
9080	22
9081	22
9082	22
9083	22
9084	22
9085	22
9086	22
9087	22
9088	22
9089	22
9090	22
9091	22
9092	22
9093	22
9094	22
9095	22
9096	22
9097	22
9098	22
9099	22
9100	22
9101	22
9102	22
9103	22
9104	22
9105	22
9106	22
9107	22
9108	22
9109	22
9110	22
9111	22
9112	22
9113	22
9114	22
9115	22
9116	22
9117	22
9118	22
9119	22
9120	22
9121	22
9122	22
9123	22
9124	22
9125	22
9126	22
9127	22
9128	22
9129	22
9130	22
9131	22
9132	22
9133	22
9134	22
9135	22
9136	22
9137	22
9138	22
9139	22
9140	22
9141	22
9142	22
9143	22
9144	22
9145	22
9146	22
9147	22
9148	22
9149	22
9150	22
9151	22
9152	22
9153	22
9154	22
9155	22
9156	22
9157	22
9158	22
9159	22
9160	22
9161	22
9162	22
9163	22
9164	22
9165	22
9166	22
9167	22
9168	22
9169	22
9170	22
9171	22
9172	22
9173	22
9174	22
9175	22
9176	22
9177	22
9178	22
9179	22
9180	22
9181	22
9182	22
9183	22
9184	22
9185	22
9186	22
9187	22
9188	22
9189	22
9190	22
9191	22
9192	22
9193	22
9194	22
9195	22
9196	22
9197	22
9198	22
9199	22
9200	22
9201	22
9202	22
9203	22
9204	22
9205	22
9206	22
9207	22
9208	22
9209	22
9210	22
9211	22
9212	22
9213	22
9214	22
9215	22
9216	22
9217	22
9218	22
9219	22
9220	22
9221	22
9222	22
9223	22
9224	22
9225	22
9226	22
9227	22
9228	22
9229	22
9230	22
9231	22
9232	22
9233	22
9234	22
9235	22
9236	22
9237	22
9238	22
9239	22
9240	22
9241	22
9242	22
9243	22
9244	22
9245	22
9246	22
9247	22
9248	22
9249	22
9250	22
9251	22
9252	22
9253	22
9254	22
9255	22
9256	22
9257	22
9258	22
9259	22
9260	22
9261	22
9262	22
9263	22
9264	22
9265	22
9266	22
9267	22
9268	22
9269	22
9270	22
9271	22
9272	22
9273	22
9274	22
9275	22
9276	22
9277	22
9278	22
9279	22
9280	22
9281	22
9282	22
9283	22
9284	22
9285	22
9286	22
9287	22
9288	22
9289	22
9290	22
9291	22
9292	22
9293	22
9294	22
9295	22
9296	22
9297	22
9298	22
9299	22
9300	22
9301	22
9302	22
9303	22
9304	22
9305	22
9306	22
9307	22
9308	22
9309	22
9310	22
9311	22
9312	22
9313	22
9314	22
9315	22
9316	22
9317	22
9318	22
9319	22
9320	22
9321	22
9322	22
9323	22
9324	22
9325	22
9326	22
9327	22
9328	22
9329	22
9330	22
9331	22
9332	22
9333	22
9334	22
9335	22
9336	22
9337	22
9338	22
9339	22
9340	22
9341	22
9342	22
9343	22
9344	22
9345	22
9346	22
9347	22
9348	22
9349	22
9350	22
9351	22
9352	22
9353	22
9354	22
9355	22
9356	22
9357	22
9358	22
9359	22
9360	22
9361	22
9362	22
9363	22
9364	22
9365	22
9366	22
9367	22
9368	22
9369	22
9370	22
9371	22
9372	22
9373	22
9374	22
9375	22
9376	22
9377	22
9378	22
9379	22
9380	22
9381	22
9382	22
9383	22
9384	22
9385	22
9386	22
9387	22
9388	22
9389	22
9390	22
9391	22
9392	22
9393	22
9394	22
9395	22
9396	22
9397	22
9398	22
9399	22
9400	22
9401	22
9402	22
9403	22
9404	22
9405	22
9406	22
9407	22
9408	22
9409	22
9410	22
9411	22
9412	22
9413	22
9414	22
9415	22
9416	22
9417	22
9418	22
9419	22
9420	22
9421	22
9422	22
9423	22
9424	22
9425	22
9426	22
9427	22
9428	22
9429	22
9430	22
9431	22
9432	22
9433	22
9434	22
9435	22
9436	22
9437	22
9438	22
9439	22
9440	22
9441	22
9442	22
9443	22
9444	22
9445	22
9446	22
9447	22
9448	22
9449	22
9450	22
9451	22
9452	22
9453	22
9454	22
9455	22
9456	22
9457	22
9458	22
9459	22
9460	22
9461	22
9462	22
9463	22
9464	22
9465	22
9466	22
9467	22
9468	22
9469	22
9470	22
9471	22
9472	22
9473	22
9474	22
9475	22
9476	22
9477	22
9478	22
9479	22
9480	22
9481	22
9482	22
9483	22
9484	22
9485	22
9486	22
9487	22
9488	22
9489	22
9490	22
9491	22
9492	22
9493	22
9494	22
9495	22
9496	22
9497	22
9498	22
9499	22
9500	22
9501	22
9502	22
9503	22
9504	22
9505	22
9506	22
9507	22
9508	22
9509	22
9510	22
9511	22
9512	22
9513	22
9514	22
9515	22
9516	22
9517	22
9518	22
9519	22
9520	22
9521	22
9522	22
9523	22
9524	22
9525	22
9526	22
9527	22
9528	22
9529	22
9530	22
9531	22
9532	22
9533	22
9534	22
9535	22
9536	22
9537	22
9538	22
9539	22
9540	22
9541	22
9542	22
9543	22
9544	22
9545	22
9546	22
9547	22
9548	22
9549	22
9550	22
9551	22
9552	22
9553	22
9554	22
9555	22
9556	22
9557	22
9558	22
9559	22
9560	22
9561	22
9562	22
9563	22
9564	22
9565	22
9566	22
9567	22
9568	22
9569	22
9570	22
9571	22
9572	22
9573	22
9574	22
9575	22
9576	22
9577	22
9578	22
9579	22
9580	22
9581	22
9582	22
9583	22
9584	22
9585	22
9586	22
9587	22
9588	22
9589	22
9590	22
9591	22
9592	22
9593	22
9594	22
9595	22
9596	22
9597	22
9598	22
9599	22
9600	22
9601	22
9602	22
9603	22
9604	22
9605	22
9606	22
9607	22
9608	22
9609	22
9610	22
9611	22
9612	22
9613	22
9614	22
9615	22
9616	22
9617	22
9618	22
9619	22
9620	22
9621	22
9622	22
9623	22
9624	22
9625	22
9626	22
9627	22
9628	22
9629	22
9630	22
9631	22
9632	22
9633	22
9634	22
9635	22
9636	22
9637	22
9638	22
9639	22
9640	22
9641	22
9642	22
9643	22
9644	22
9645	22
9646	22
9647	22
9648	22
9649	22
9650	22
9651	22
9652	22
9653	22
9654	22
9655	22
9656	22
9657	22
9658	22
9659	22
9660	22
9661	22
9662	22
9663	22
9664	22
9665	22
9666	22
9667	22
9668	22
9669	22
9670	22
9671	22
9672	22
9673	22
9674	22
9675	22
9676	22
9677	22
9678	22
9679	22
9680	22
9681	22
9682	22
9683	22
9684	22
9685	22
9686	22
9687	22
9688	22
9689	22
9690	22
9691	22
9692	22
9693	22
9694	22
9695	22
9696	22
9697	22
9698	22
9699	22
9700	22
9701	22
9702	22
9703	22
9704	22
9705	22
9706	22
9707	22
9708	22
9709	22
9710	22
9711	22
9712	22
9713	22
9714	22
9715	22
9716	22
9717	22
9718	22
9719	22
9720	22
9721	22
9722	22
9723	22
9724	22
9725	22
9726	22
9727	22
9728	22
9729	22
9730	22
9731	22
9732	22
9733	22
9734	22
9735	22
9736	22
9737	22
9738	22
9739	22
9740	22
9741	22
9742	22
9743	22
9744	22
9745	22
9746	22
9747	22
9748	22
9749	22
9750	22
9751	22
9752	22
9753	22
9754	22
9755	22
9756	22
9757	22
9758	22
9759	22
9760	22
9761	22
9762	22
9763	22
9764	22
9765	22
9766	22
9767	22
9768	22
9769	22
9770	22
9771	22
9772	22
9773	22
9774	22
9775	22
9776	22
9777	22
9778	22
9779	22
9780	22
9781	22
9782	22
9783	22
9784	22
9785	22
9786	22
9787	22
9788	22
9789	22
9790	22
9791	22
9792	22
9793	22
9794	22
9795	22
9796	22
9797	22
9798	22
9799	22
9800	22
9801	22
9802	22
9803	22
9804	22
9805	22
9806	22
9807	22
9808	22
9809	22
9810	22
9811	22
9812	22
9813	22
9814	22
9815	22
9816	22
9817	22
9818	22
9819	22
9820	22
9821	22
9822	22
9823	22
9824	22
9825	22
9826	22
9827	22
9828	22
9829	22
9830	22
9831	22
9832	22
9833	22
9834	22
9835	22
9836	22
9837	22
9838	22
9839	22
9840	22
9841	22
9842	22
9843	22
9844	22
9845	22
9846	22
9847	22
9848	22
9849	22
9850	22
9851	22
9852	22
9853	22
9854	22
9855	22
9856	22
9857	22
9858	22
9859	22
9860	22
9861	22
9862	22
9863	22
9864	22
9865	22
9866	22
9867	22
9868	22
9869	22
9870	22
9871	22
9872	22
9873	22
9874	22
9875	22
9876	22
9877	22
9878	22
9879	22
9880	22
9881	22
9882	22
9883	22
9884	22
9885	22
9886	22
9887	22
9888	22
9889	22
9890	22
9891	22
9892	22
9893	22
9894	22
9895	22
9896	22
9897	22
9898	22
9899	22
9900	22
9901	22
9902	22
9903	22
9904	22
9905	22
9906	22
9907	22
9908	22
9909	22
9910	22
9911	22
9912	22
9913	22
9914	22
9915	22
9916	22
9917	22
9918	22
9919	22
9920	22
9921	22
9922	22
9923	22
9924	22
9925	22
9926	22
9927	22
9928	22
9929	22
9930	22
9931	22
9932	22
9933	22
9934	22
9935	22
9936	22
9937	22
9938	22
9939	22
9940	22
9941	22
9942	22
9943	22
9944	22
9945	22
9946	22
9947	22
9948	22
9949	22
9950	22
9951	22
9952	22
9953	22
9954	22
9955	22
9956	22
9957	22
9958	22
9959	22
9960	22
9961	22
9962	22
9963	22
9964	22
9965	22
9966	22
9967	22
9968	22
9969	22
9970	22
9971	22
9972	22
9973	22
9974	22
9975	22
9976	22
9977	22
9978	22
9979	22
9980	22
9981	22
9982	22
9983	22
9984	22
9985	22
9986	22
9987	22
9988	22
9989	22
9990	22
9991	22
9992	22
9993	22
9994	22
9995	22
9996	22
9997	22
9998	22
9999	22
10000	22
10001	22
10002	22
10003	22
10004	22
10005	22
10006	22
10007	22
10008	22
10009	22
10010	22
10011	22
10012	22
10013	22
10014	22
10015	22
10016	22
10017	22
10018	22
10019	22
10020	22
10021	22
10022	22
10023	22
10024	22
10025	22
10026	22
10027	22
10028	22
10029	22
10030	22
10031	22
10032	22
10033	22
10034	22
10035	22
10036	22
10037	22
10038	22
10039	22
10040	22
10041	22
10042	22
10043	22
10044	22
10045	22
10046	22
10047	22
10048	22
10049	22
10050	22
10051	22
10052	22
10053	22
10054	22
10055	22
10056	22
10057	22
10058	22
10059	22
10060	22
10061	22
10062	22
10063	22
10064	22
10065	22
10066	22
10067	22
10068	22
10069	22
10070	22
10071	22
10072	22
10073	22
10074	22
10075	22
10076	22
10077	22
10078	22
10079	22
10080	22
10081	22
10082	22
10083	22
10084	22
10085	22
10086	22
10087	22
10088	22
10089	22
10090	22
10091	22
10092	22
10093	22
10094	22
10095	22
10096	22
10097	22
10098	22
10099	22
10100	22
10101	22
10102	22
10103	22
10104	22
10105	22
10106	22
10107	22
10108	22
10109	22
10110	22
10111	22
10112	22
10113	22
10114	22
10115	22
10116	22
10117	22
10118	22
10119	22
10120	22
10121	22
10122	22
10123	22
10124	22
10125	22
10126	22
10127	22
10128	22
10129	22
10130	22
10131	22
10132	22
10133	22
10134	22
10135	22
10136	22
10137	22
10138	22
10139	22
10140	22
10141	22
10142	22
10143	22
10144	22
10145	22
10146	22
10147	22
10148	22
10149	22
10150	22
10151	22
10152	22
10153	22
10154	22
10155	22
10156	22
10157	22
10158	22
10159	22
10160	22
10161	22
10162	22
10163	22
10164	22
10165	22
10166	22
10167	22
10168	22
10169	22
10170	22
10171	22
10172	22
10173	22
10174	22
10175	22
10176	22
10177	22
10178	22
10179	22
10180	22
10181	22
10182	22
10183	22
10184	22
10185	22
10186	22
10187	22
10188	22
10189	22
10190	22
10191	22
10192	22
10193	22
10194	22
10195	22
10196	22
10197	22
10198	22
10199	22
10200	22
10201	22
10202	22
10203	22
10204	22
10205	22
10206	22
10207	22
10208	22
10209	22
10210	22
10211	22
10212	22
10213	22
10214	22
10215	22
10216	22
10217	22
10218	22
10219	22
10220	22
10221	22
10222	22
10223	22
10224	22
10225	22
10226	22
10227	22
10228	22
10229	22
10230	22
10231	22
10232	22
10233	22
10234	22
10235	22
10236	22
10237	22
10238	22
10239	22
10240	22
10241	22
10242	22
10243	22
10244	22
10245	22
10246	22
10247	22
10248	22
10249	22
10250	22
10251	22
10252	22
10253	22
10254	22
10255	22
10256	22
10257	22
10258	22
10259	22
10260	22
10261	22
10262	22
10263	22
10264	22
10265	22
10266	22
10267	22
10268	22
10269	22
10270	22
10271	22
10272	22
10273	22
10274	22
10275	22
10276	22
10277	22
10278	22
10279	22
10280	22
10281	22
10282	22
10283	22
10284	22
10285	22
10286	22
10287	22
10288	22
10289	22
10290	22
10291	22
10292	22
10293	22
10294	22
10295	22
10296	22
10297	22
10298	22
10299	22
10300	22
10301	22
10302	22
10303	22
10304	22
10305	22
10306	22
10307	22
10308	22
10309	22
10310	22
10311	22
10312	22
10313	22
10314	22
10315	22
10316	22
10317	22
10318	22
10319	22
10320	22
10321	22
10322	22
10323	22
10324	22
10325	22
10326	22
10327	22
10328	22
10329	22
10330	22
10331	22
10332	22
10333	22
10334	22
10335	22
10336	22
10337	22
10338	22
10339	22
10340	22
10341	22
10342	22
10343	22
10344	22
10345	22
10346	22
10347	22
10348	22
10349	22
10350	22
10351	22
10352	22
10353	22
10354	22
10355	22
10356	22
10357	22
10358	22
10359	22
10360	22
10361	22
10362	22
10363	22
10364	22
10365	22
10366	22
10367	22
10368	22
10369	22
10370	22
10371	22
10372	22
10373	22
10374	22
10375	22
10376	22
10377	22
10378	22
10379	22
10380	22
10381	22
10382	22
10383	22
10384	22
10385	22
10386	22
10387	22
10388	22
10389	22
10390	22
10391	22
10392	22
10393	22
10394	22
10395	22
10396	22
10397	22
10398	22
10399	22
10400	22
10401	22
10402	22
10403	22
10404	22
10405	22
10406	22
10407	22
10408	22
10409	22
10410	22
10411	22
10412	22
10413	22
10414	22
10415	22
10416	22
10417	22
10418	22
10419	22
10420	22
10421	22
10422	22
10423	22
10424	22
10425	22
10426	22
10427	22
10428	22
10429	22
10430	22
10431	22
10432	22
10433	22
10434	22
10435	22
10436	22
10437	22
10438	22
10439	22
10440	22
10441	22
10442	22
10443	22
10444	22
10445	22
10446	22
10447	22
10448	22
10449	22
10450	22
10451	22
10452	22
10453	22
10454	22
10455	22
10456	22
10457	22
10458	22
10459	22
10460	22
10461	22
10462	22
10463	22
10464	22
10465	22
10466	22
10467	22
10468	22
10469	22
10470	22
10471	22
10472	22
10473	22
10474	22
10475	22
10476	22
10477	22
10478	22
10479	22
10480	22
10481	22
10482	22
10483	22
10484	22
10485	22
10486	22
10487	22
10488	22
10489	22
10490	22
10491	22
10492	22
10493	22
10494	22
10495	22
10496	22
10497	22
10498	22
10499	22
10500	22
10501	22
10502	22
10503	22
10504	22
10505	22
10506	22
10507	22
10508	22
10509	22
10510	22
10511	22
10512	22
10513	22
10514	22
10515	22
10516	22
10517	22
10518	22
10519	22
10520	22
10521	22
10522	22
10523	22
10524	22
10525	22
10526	22
10527	22
10528	22
10529	22
10530	22
10531	22
10532	22
10533	22
10534	22
10535	22
10536	22
10537	22
10538	22
10539	22
10540	22
10541	22
10542	22
10543	22
10544	22
10545	22
10546	22
10547	22
10548	22
10549	22
10550	22
10551	22
10552	22
10553	22
10554	22
10555	22
10556	22
10557	22
10558	22
10559	22
10560	22
10561	22
10562	22
10563	22
10564	22
10565	22
10566	22
10567	22
10568	22
10569	22
10570	22
10571	22
10572	22
10573	22
10574	22
10575	22
10576	22
10577	22
10578	22
10579	22
10580	22
10581	22
10582	22
10583	22
10584	22
10585	22
10586	22
10587	22
10588	22
10589	22
10590	22
10591	22
10592	22
10593	22
10594	22
10595	22
10596	22
10597	22
10598	22
10599	22
10600	22
10601	22
10602	22
10603	22
10604	22
10605	22
10606	22
10607	22
10608	22
10609	22
10610	22
10611	22
10612	22
10613	22
10614	22
10615	22
10616	22
10617	22
10618	22
10619	22
10620	22
10621	22
10622	22
10623	22
10624	22
10625	22
10626	22
10627	22
10628	22
10629	22
10630	22
10631	22
10632	22
10633	22
10634	22
10635	22
10636	22
10637	22
10638	22
10639	22
10640	22
10641	22
10642	22
10643	22
10644	22
10645	22
10646	22
10647	22
10648	23
10649	23
10650	23
10651	23
10652	23
10653	23
10654	23
10655	23
10656	23
10657	23
10658	23
10659	23
10660	23
10661	23
10662	23
10663	24
10664	24
10665	24
10666	24
10667	24
10668	24
10669	24
10670	24
10671	24
10672	24
10673	24
10674	24
10675	24
10676	24
10677	24
10678	24
10679	24
10680	24
10681	24
10682	24
10683	24
10684	24
10685	24
10686	24
10687	24
10688	24
10689	24
10690	24
10691	24
10692	24
10693	24
10694	24
10695	24
10696	24
10697	24
10698	24
10699	24
10700	24
10701	24
10702	24
10703	24
10704	24
10705	24
10706	24
10707	24
10708	24
10709	24
10710	24
10711	24
10712	24
10713	24
10714	24
10715	24
10716	24
10717	24
10718	24
10719	24
10720	24
10721	24
10722	24
10723	24
10724	24
10725	24
10726	24
10727	24
10728	24
10729	24
10730	24
10731	24
10732	24
10733	24
10734	24
10735	24
10736	24
10737	24
10738	24
10739	24
10740	24
10741	24
10742	24
10743	24
10744	24
10745	24
10746	24
10747	24
10748	24
10749	24
10750	24
10751	24
10752	24
10753	24
10754	24
10755	24
10756	24
10757	24
10758	24
10759	24
10760	24
10761	24
10762	24
10763	24
10764	24
10765	24
10766	24
10767	24
10768	24
10769	24
10770	24
10771	24
10772	24
10773	24
10774	24
10775	24
10776	24
10777	24
10778	24
10779	24
10780	24
10781	24
10782	24
10783	24
10784	24
10785	24
10786	24
10787	24
10788	24
10789	24
10790	24
10791	24
10792	24
10793	24
10794	24
10795	24
10796	24
10797	24
10798	24
10799	24
10800	24
10801	24
10802	24
10803	24
10804	24
10805	24
10806	24
10807	24
10808	24
10809	24
10810	24
10811	24
10812	24
10813	24
10814	24
10815	24
10816	24
10817	24
10818	24
10819	24
10820	24
10821	24
10822	24
10823	24
10824	24
10825	24
10826	24
10827	24
10828	24
10829	24
10830	24
10831	24
10832	24
10833	24
10834	24
10835	24
10836	24
10837	24
10838	24
10839	24
10840	24
10841	24
10842	24
10843	24
10844	24
10845	24
10846	24
10847	24
10848	24
10849	24
10850	24
10851	24
10852	24
10853	24
10854	24
10855	24
10856	24
10857	24
10858	24
10859	24
10860	24
10861	24
10862	24
10863	24
10864	24
10865	24
10866	24
10867	24
10868	24
10869	24
10870	24
10871	24
10872	24
10873	24
10874	24
10875	24
10876	24
10877	24
10878	24
10879	24
10880	24
10881	24
10882	24
10883	24
10884	24
10885	24
10886	24
10887	24
10888	24
10889	24
10890	24
10891	24
10892	24
10893	24
10894	24
10895	24
10896	24
10897	24
10898	24
10899	24
10900	24
10901	24
10902	24
10903	24
10904	24
10905	24
10906	24
10907	24
10908	24
10909	24
10910	24
10911	24
10912	24
10913	24
10914	24
10915	24
10916	24
10917	24
10918	24
10919	24
10920	24
10921	24
10922	24
10923	24
10924	24
10925	24
10926	24
10927	24
10928	24
10929	24
10930	24
10931	24
10932	24
10933	24
10934	24
10935	24
10936	24
10937	24
10938	24
10939	24
10940	24
10941	24
10942	24
10943	24
10944	24
10945	24
10946	24
10947	24
10948	24
10949	24
10950	24
10951	24
10952	24
10953	24
10954	24
10955	24
10956	24
10957	24
10958	24
10959	24
10960	24
10961	24
10962	24
10963	24
10964	24
10965	24
10966	24
10967	24
10968	24
10969	24
10970	24
10971	24
10972	24
10973	24
10974	24
10975	24
10976	24
10977	24
10978	24
10979	24
10980	24
10981	24
10982	24
10983	24
10984	24
10985	24
10986	24
10987	24
10988	24
10989	24
10990	24
10991	24
10992	24
10993	24
10994	24
10995	24
10996	24
10997	24
10998	24
10999	24
11000	24
11001	24
11002	24
11003	24
11004	24
11005	24
11006	24
11007	24
11008	24
11009	24
11010	24
11011	24
11012	24
11013	24
11014	24
11015	24
11016	24
11017	24
11018	24
11019	24
11020	24
11021	24
11022	24
11023	24
11024	24
11025	24
11026	24
11027	24
11028	24
11029	24
11030	24
11031	24
11032	24
11033	24
11034	24
11035	24
11036	24
11037	24
11038	24
11039	24
11040	24
11041	24
11042	24
11043	24
11044	24
11045	24
11046	24
11047	24
11048	24
11049	24
11050	24
11051	24
11052	24
11053	24
11054	24
11055	24
11056	24
11057	24
11058	24
11059	24
11060	24
11061	24
11062	24
11063	24
11064	24
11065	24
11066	24
11067	24
11068	24
11069	24
11070	24
11071	24
11072	24
11073	24
11074	24
11075	24
11076	24
11077	24
11078	24
11079	24
11080	24
11081	24
11082	24
11083	24
11084	24
11085	24
11086	24
11087	24
11088	24
11089	24
11090	24
11091	24
11092	24
11093	24
11094	24
11095	24
11096	24
11097	24
11098	24
11099	24
11100	24
11101	24
11102	24
11103	24
11104	24
11105	24
11106	24
11107	24
11108	24
11109	24
11110	24
11111	24
11112	24
11113	24
11114	24
11115	24
11116	24
11117	24
11118	24
11119	24
11120	24
11121	24
11122	24
11123	24
11124	24
11125	24
11126	24
11127	24
11128	24
11129	24
11130	24
11131	24
11132	24
11133	24
11134	24
11135	24
11136	24
11137	24
11138	24
11139	24
11140	24
11141	24
11142	24
11143	24
11144	24
11145	24
11146	24
11147	24
11148	24
11149	24
11150	24
11151	24
11152	24
11153	24
11154	24
11155	24
11156	24
11157	24
11158	24
11159	24
11160	24
11161	24
11162	24
11163	24
11164	24
11165	24
11166	24
11167	24
11168	24
11169	24
11170	24
11171	24
11172	24
11173	24
11174	24
11175	24
11176	24
11177	24
11178	24
11179	24
11180	24
11181	24
11182	24
11183	24
11184	24
11185	24
11186	24
11187	24
11188	24
11189	24
11190	24
11191	24
11192	24
11193	24
11194	24
11195	24
11196	24
11197	24
11198	24
11199	24
11200	24
11201	24
11202	24
11203	24
11204	24
11205	24
11206	24
11207	24
11208	24
11209	24
11210	24
11211	24
11212	24
11213	24
11214	24
11215	24
11216	24
11217	24
11218	24
11219	24
11220	24
11221	24
11222	24
11223	24
11224	24
11225	24
11226	24
11227	24
11228	24
11229	24
11230	24
11231	24
11232	24
11233	24
11234	24
11235	24
11236	24
11237	24
11238	24
11239	24
11240	24
11241	24
11242	24
11243	24
11244	24
11245	24
11246	24
11247	24
11248	24
11249	24
11250	24
11251	24
11252	24
11253	24
11254	24
11255	24
11256	24
11257	24
11258	24
11259	24
11260	24
11261	24
11262	24
11263	24
11264	24
11265	24
11266	24
11267	24
11268	24
11269	24
11270	24
11271	24
11272	24
11273	24
11274	24
11275	24
11276	24
11277	24
11278	24
11279	24
11280	24
11281	24
11282	24
11283	24
11284	24
11285	24
11286	24
11287	24
11288	24
11289	24
11290	24
11291	24
11292	24
11293	24
11294	24
11295	24
11296	24
11297	24
11298	24
11299	24
11300	24
11301	24
11302	24
11303	24
11304	24
11305	24
11306	24
11307	24
11308	24
11309	24
11310	24
11311	24
11312	24
11313	24
11314	24
11315	24
11316	24
11317	24
11318	24
11319	24
11320	24
11321	24
11322	24
11323	24
11324	24
11325	24
11326	24
11327	24
11328	24
11329	24
11330	24
11331	24
11332	24
11333	24
11334	24
11335	24
11336	24
11337	24
11338	24
11339	24
11340	24
11341	24
11342	24
11343	24
11344	24
11345	24
11346	24
11347	24
11348	24
11349	24
11350	24
11351	24
11352	24
11353	24
11354	24
11355	24
11356	24
11357	24
11358	24
11359	24
11360	24
11361	24
11362	24
11363	24
11364	24
11365	24
11366	24
11367	24
11368	24
11369	24
11370	24
11371	24
11372	24
11373	24
11374	24
11375	24
11376	24
11377	24
11378	24
11379	24
11380	24
11381	24
11382	24
11383	24
11384	24
11385	24
11386	24
11387	24
11388	24
11389	24
11390	24
11391	24
11392	24
11393	24
11394	24
11395	24
11396	24
11397	24
11398	24
11399	24
11400	24
11401	24
11402	24
11403	24
11404	24
11405	24
11406	24
11407	24
11408	24
11409	24
11410	24
11411	24
11412	24
11413	24
11414	24
11415	24
11416	24
11417	24
11418	24
11419	24
11420	24
11421	24
11422	24
11423	24
11424	24
11425	24
11426	24
11427	24
11428	24
11429	24
11430	24
11431	24
11432	24
11433	24
11434	24
11435	24
11436	24
11437	24
11438	24
11439	24
11440	24
11441	24
11442	24
11443	24
11444	24
11445	24
11446	24
11447	24
11448	24
11449	24
11450	24
11451	24
11452	24
11453	24
11454	24
11455	24
11456	24
11457	24
11458	24
11459	24
11460	24
11461	24
11462	24
11463	24
11464	24
11465	24
11466	24
11467	24
11468	24
11469	24
11470	24
11471	24
11472	24
11473	24
11474	24
11475	24
11476	24
11477	24
11478	24
11479	24
11480	24
11481	24
11482	24
11483	24
11484	24
11485	24
11486	24
11487	24
11488	24
11489	24
11490	24
11491	24
11492	24
11493	24
11494	24
11495	24
11496	24
11497	24
11498	24
11499	24
11500	24
11501	24
11502	24
11503	24
11504	24
11505	24
11506	24
11507	24
11508	24
11509	24
11510	24
11511	24
11512	24
11513	24
11514	24
11515	24
11516	24
11517	24
11518	24
11519	24
11520	24
11521	24
11522	24
11523	24
11524	24
11525	24
11526	24
11527	24
11528	24
11529	24
11530	24
11531	24
11532	24
11533	24
11534	24
11535	24
11536	24
11537	24
11538	24
11539	24
11540	24
11541	24
11542	24
11543	24
11544	24
11545	24
11546	24
11547	24
11548	24
11549	24
11550	24
11551	24
11552	24
11553	24
11554	24
11555	24
11556	24
11557	24
11558	24
11559	24
11560	24
11561	24
11562	24
11563	24
11564	24
11565	24
11566	24
11567	24
11568	24
11569	24
11570	24
11571	24
11572	24
11573	24
11574	24
11575	24
11576	24
11577	24
11578	24
11579	24
11580	24
11581	24
11582	24
11583	24
11584	24
11585	24
11586	24
11587	24
11588	24
11589	24
11590	24
11591	24
11592	24
11593	24
11594	24
11595	24
11596	24
11597	24
11598	24
11599	24
11600	24
11601	24
11602	24
11603	24
11604	24
11605	24
11606	24
11607	24
11608	24
11609	24
11610	24
11611	24
11612	24
11613	24
11614	24
11615	24
11616	24
11617	24
11618	24
11619	24
11620	24
11621	24
11622	24
11623	24
11624	24
11625	24
11626	24
11627	24
11628	24
11629	24
11630	24
11631	24
11632	24
11633	24
11634	24
11635	24
11636	24
11637	24
11638	24
11639	24
11640	24
11641	24
11642	24
11643	24
11644	24
11645	24
11646	24
11647	24
11648	24
11649	24
11650	24
11651	24
11652	24
11653	24
11654	24
11655	24
11656	24
11657	24
11658	24
11659	24
11660	24
11661	24
11662	24
11663	24
11664	24
11665	24
11666	24
11667	24
11668	24
11669	24
11670	24
11671	24
11672	24
11673	24
11674	24
11675	24
11676	24
11677	24
11678	24
11679	24
11680	24
11681	24
11682	24
11683	24
11684	24
11685	24
11686	24
11687	24
11688	24
11689	24
11690	24
11691	24
11692	24
11693	24
11694	24
11695	24
11696	24
11697	24
11698	24
11699	24
11700	24
11701	24
11702	24
11703	24
11704	24
11705	24
11706	24
11707	24
11708	24
11709	24
11710	24
11711	24
11712	24
11713	24
11714	24
11715	24
11716	24
11717	24
11718	24
11719	24
11720	24
11721	24
11722	24
11723	24
11724	24
11725	24
11726	24
11727	24
11728	24
11729	24
11730	24
11731	24
11732	24
11733	24
11734	24
11735	24
11736	24
11737	24
11738	24
11739	24
11740	24
11741	24
11742	24
11743	24
11744	24
11745	24
11746	24
11747	24
11748	24
11749	24
11750	24
11751	24
11752	24
11753	24
11754	24
11755	24
11756	24
11757	24
11758	24
11759	24
11760	24
11761	24
11762	24
11763	24
11764	24
11765	24
11766	24
11767	24
11768	24
11769	24
11770	24
11771	24
11772	24
11773	24
11774	24
11775	24
11776	24
11777	24
11778	24
11779	24
11780	24
11781	24
11782	24
11783	24
11784	24
11785	24
11786	24
11787	24
11788	24
11789	24
11790	24
11791	24
11792	24
11793	24
11794	24
11795	24
11796	24
11797	24
11798	24
11799	24
11800	24
11801	24
11802	24
11803	24
11804	24
11805	24
11806	24
11807	24
11808	24
11809	24
11810	24
11811	24
11812	24
11813	24
11814	24
11815	24
11816	24
11817	24
11818	24
11819	24
11820	24
11821	24
11822	24
11823	24
11824	24
11825	24
11826	24
11827	24
11828	24
11829	24
11830	24
11831	24
11832	24
11833	24
11834	24
11835	24
11836	24
11837	24
11838	24
11839	24
11840	24
11841	24
11842	24
11843	24
11844	24
11845	24
11846	24
11847	24
11848	24
11849	24
11850	24
11851	24
11852	24
11853	24
11854	24
11855	24
11856	24
11857	24
11858	24
11859	24
11860	24
11861	24
11862	24
11863	24
11864	24
11865	24
11866	24
11867	24
11868	24
11869	24
11870	24
11871	24
11872	24
11873	24
11874	24
11875	24
11876	24
11877	24
11878	24
11879	24
11880	24
11881	24
11882	24
11883	24
11884	24
11885	24
11886	24
11887	24
11888	24
11889	24
11890	24
11891	24
11892	24
11893	24
11894	24
11895	24
11896	24
11897	24
11898	24
11899	24
11900	24
11901	24
11902	24
11903	24
11904	24
11905	24
11906	24
11907	24
11908	24
11909	24
11910	24
11911	24
11912	24
11913	24
11914	24
11915	24
11916	24
11917	24
11918	24
11919	24
11920	24
11921	24
11922	24
11923	24
11924	24
11925	24
11926	24
11927	24
11928	24
11929	24
11930	24
11931	24
11932	24
11933	24
11934	24
11935	24
11936	24
11937	24
11938	24
11939	24
11940	24
11941	24
11942	24
11943	24
11944	24
11945	24
11946	24
11947	24
11948	24
11949	24
11950	24
11951	24
11952	24
11953	24
11954	24
11955	24
11956	24
11957	24
11958	24
11959	24
11960	24
11961	24
11962	24
11963	24
11964	24
11965	24
11966	24
11967	24
11968	24
11969	24
11970	24
11971	24
11972	24
11973	24
11974	24
11975	24
11976	24
11977	24
11978	24
11979	24
11980	24
11981	24
11982	24
11983	24
11984	24
11985	24
11986	24
11987	24
11988	24
11989	24
11990	24
11991	24
11992	24
11993	24
11994	24
11995	24
11996	24
11997	24
11998	24
11999	24
12000	24
12001	24
12002	24
12003	24
12004	24
12005	24
12006	24
12007	24
12008	24
12009	24
12010	24
12011	24
12012	24
12013	24
12014	24
12015	24
12016	24
12017	24
12018	24
12019	24
12020	24
12021	24
12022	24
12023	24
12024	24
12025	24
12026	24
12027	24
12028	24
12029	24
12030	24
12031	24
12032	24
12033	24
12034	24
12035	24
12036	24
12037	24
12038	24
12039	24
12040	24
12041	24
12042	24
12043	24
12044	24
12045	24
12046	24
12047	24
12048	24
12049	24
12050	24
12051	24
12052	24
12053	24
12054	24
12055	24
12056	24
12057	24
12058	24
12059	24
12060	24
12061	24
12062	24
12063	24
12064	24
12065	24
12066	24
12067	24
12068	24
12069	24
12070	24
12071	24
12072	24
12073	24
12074	24
12075	24
12076	24
12077	24
12078	24
12079	24
12080	24
12081	24
12082	24
12083	24
12084	24
12085	24
12086	24
12087	24
12088	24
12089	24
12090	24
12091	24
12092	24
12093	24
12094	24
12095	24
12096	24
12097	24
12098	24
12099	24
12100	24
12101	24
12102	24
12103	24
12104	24
12105	24
12106	24
12107	24
12108	24
12109	24
12110	24
12111	24
12112	24
12113	24
12114	24
12115	24
12116	24
12117	24
12118	24
12119	24
12120	24
12121	24
12122	24
12123	24
12124	24
12125	24
12126	24
12127	24
12128	24
12129	24
12130	24
12131	24
12132	24
12133	24
12134	24
12135	24
12136	24
12137	24
12138	24
12139	24
12140	24
12141	24
12142	24
12143	24
12144	24
12145	24
12146	24
12147	24
12148	24
12149	24
12150	24
12151	24
12152	24
12153	24
12154	24
12155	24
12156	24
12157	24
12158	24
12159	24
12160	24
12161	24
12162	24
12163	24
12164	24
12165	24
12166	24
12167	24
12168	24
12169	24
12170	24
12171	24
12172	24
12173	24
12174	24
12175	24
12176	24
12177	24
12178	24
12179	24
12180	24
12181	24
12182	24
12183	24
12184	24
12185	24
12186	24
12187	24
12188	24
12189	24
12190	24
12191	24
12192	24
12193	24
12194	24
12195	24
12196	24
12197	24
12198	24
12199	24
12200	24
12201	24
12202	24
12203	24
12204	24
12205	24
12206	24
12207	24
12208	24
12209	24
12210	24
12211	24
12212	24
12213	24
12214	24
12215	24
12216	24
12217	24
12218	24
12219	24
12220	24
12221	24
12222	24
12223	24
12224	24
12225	24
12226	24
12227	24
12228	24
12229	24
12230	24
12231	24
12232	24
12233	24
12234	24
12235	24
12236	24
12237	24
12238	24
12239	24
12240	24
12241	24
12242	24
12243	24
12244	24
12245	24
12246	24
12247	24
12248	24
12249	24
12250	24
12251	24
12252	24
12253	24
12254	24
12255	24
12256	24
12257	24
12258	24
12259	24
12260	24
12261	24
12262	24
12263	24
12264	24
12265	24
12266	24
12267	24
12268	24
12269	24
12270	24
12271	24
12272	24
12273	24
12274	24
12275	24
12276	24
12277	24
12278	24
12279	24
12280	24
12281	24
12282	24
12283	24
12284	24
12285	24
12286	24
12287	24
12288	24
12289	24
12290	24
12291	24
12292	24
12293	24
12294	24
12295	24
12296	24
12297	24
12298	24
12299	24
12300	24
12301	24
12302	24
12303	24
12304	24
12305	24
12306	24
12307	24
12308	24
12309	24
12310	24
12311	24
12312	24
12313	24
12314	24
12315	24
12316	24
12317	24
12318	24
12319	24
12320	24
12321	24
12322	24
12323	24
12324	24
12325	24
12326	24
12327	24
12328	24
12329	24
12330	24
12331	24
12332	24
12333	24
12334	24
12335	24
12336	24
12337	24
12338	24
12339	24
12340	24
12341	24
12342	24
12343	24
12344	24
12345	24
12346	24
12347	24
12348	24
12349	24
12350	24
12351	24
12352	24
12353	24
12354	24
12355	24
12356	24
12357	24
12358	24
12359	24
12360	24
12361	24
12362	24
12363	24
12364	24
12365	24
12366	24
12367	24
12368	24
12369	24
12370	24
12371	24
12372	24
12373	24
12374	24
12375	24
12376	24
12377	24
12378	24
12379	24
12380	24
12381	24
12382	24
12383	24
12384	24
12385	24
12386	24
12387	24
12388	24
12389	24
12390	24
12391	24
12392	24
12393	24
12394	24
12395	24
12396	24
12397	24
12398	24
12399	24
12400	24
12401	24
12402	24
12403	24
12404	24
12405	24
12406	24
12407	24
12408	24
12409	24
12410	24
12411	24
12412	24
12413	24
12414	24
12415	24
12416	24
12417	24
12418	24
12419	24
12420	24
12421	24
12422	24
12423	24
12424	24
12425	24
12426	24
12427	24
12428	24
12429	24
12430	24
12431	24
12432	24
12433	24
12434	24
12435	24
12436	24
12437	24
12438	24
12439	24
12440	24
12441	24
12442	24
12443	24
12444	24
12445	24
12446	24
12447	24
12448	24
12449	24
12450	24
12451	24
12452	24
12453	24
12454	24
12455	24
12456	24
12457	24
12458	24
12459	24
12460	24
12461	24
12462	24
12463	24
12464	24
12465	24
12466	24
12467	24
12468	24
12469	24
12470	24
12471	24
12472	24
12473	24
12474	24
12475	24
12476	24
12477	24
12478	24
12479	24
12480	24
12481	24
12482	24
12483	24
12484	24
12485	24
12486	24
12487	24
12488	24
12489	24
12490	24
12491	24
12492	24
12493	24
12494	24
12495	24
12496	24
12497	24
12498	24
12499	24
12500	24
12501	24
12502	24
12503	24
12504	24
12505	24
12506	24
12507	24
12508	24
12509	24
12510	24
12511	24
12512	24
12513	24
12514	24
12515	24
12516	24
12517	24
12518	24
12519	24
12520	24
12521	24
12522	24
12523	24
12524	24
12525	24
12526	24
12527	24
12528	24
12529	24
12530	24
12531	24
12532	24
12533	24
12534	24
12535	24
12536	24
12537	24
12538	24
12539	24
12540	24
12541	24
12542	24
12543	24
12544	24
12545	24
12546	24
12547	24
12548	24
12549	24
12550	24
12551	24
12552	24
12553	24
12554	24
12555	24
12556	24
12557	24
12558	24
12559	24
12560	24
12561	24
12562	24
12563	24
12564	24
12565	24
12566	24
12567	24
12568	24
12569	24
12570	24
12571	24
12572	24
12573	24
12574	24
12575	24
12576	24
12577	24
12578	24
12579	24
12580	24
12581	24
12582	24
12583	24
12584	24
12585	24
12586	24
12587	24
12588	24
12589	24
12590	24
12591	24
12592	24
12593	24
12594	24
12595	24
12596	24
12597	24
12598	24
12599	24
12600	24
12601	24
12602	24
12603	24
12604	24
12605	24
12606	24
12607	24
12608	24
12609	24
12610	24
12611	24
12612	24
12613	24
12614	24
12615	24
12616	24
12617	24
12618	24
12619	24
12620	24
12621	24
12622	24
12623	24
12624	24
12625	24
12626	24
12627	24
12628	24
12629	24
12630	24
12631	24
12632	24
12633	24
12634	24
12635	24
12636	24
12637	24
12638	24
12639	24
12640	24
12641	24
12642	24
12643	24
12644	24
12645	24
12646	24
12647	24
12648	24
12649	24
12650	24
12651	24
12652	24
12653	24
12654	24
12655	24
12656	24
12657	24
12658	24
12659	24
12660	24
12661	24
12662	24
12663	24
12664	24
12665	24
12666	24
12667	24
12668	24
12669	24
12670	24
12671	24
12672	24
12673	24
12674	24
12675	24
12676	24
12677	24
12678	24
12679	24
12680	24
12681	24
12682	24
12683	24
12684	24
12685	24
12686	24
12687	24
12688	24
12689	24
12690	24
12691	24
12692	24
12693	24
12694	24
12695	24
12696	24
12697	24
12698	24
12699	24
12700	24
12701	24
12702	24
12703	24
12704	24
12705	24
12706	24
12707	24
12708	24
12709	24
12710	24
12711	24
12712	24
12713	24
12714	24
12715	24
12716	24
12717	24
12718	24
12719	24
12720	24
12721	24
12722	24
12723	24
12724	24
12725	24
12726	24
12727	24
12728	24
12729	24
12730	24
12731	24
12732	24
12733	24
12734	24
12735	24
12736	24
12737	24
12738	24
12739	24
12740	24
12741	24
12742	24
12743	24
12744	24
12745	24
12746	24
12747	24
12748	24
12749	24
12750	24
12751	24
12752	24
12753	24
12754	24
12755	24
12756	24
12757	24
12758	24
12759	24
12760	24
12761	24
12762	24
12763	24
12764	24
12765	24
12766	24
12767	24
12768	24
12769	24
12770	24
12771	24
12772	24
12773	24
12774	24
12775	24
12776	24
12777	24
12778	24
12779	24
12780	24
12781	24
12782	24
12783	24
12784	24
12785	24
12786	24
12787	24
12788	24
12789	24
12790	24
12791	24
12792	24
12793	24
12794	24
12795	24
12796	24
12797	24
12798	24
12799	24
12800	24
12801	24
12802	24
12803	24
12804	24
12805	24
12806	24
12807	24
12808	24
12809	24
12810	24
12811	24
12812	24
12813	24
12814	24
12815	24
12816	24
12817	24
12818	24
12819	24
12820	24
12821	24
12822	24
12823	24
12824	24
12825	24
12826	24
12827	24
12828	24
12829	24
12830	24
12831	24
12832	24
12833	24
12834	24
12835	24
12836	24
12837	24
12838	24
12839	24
12840	24
12841	24
12842	24
12843	24
12844	24
12845	24
12846	24
12847	24
12848	24
12849	24
12850	24
12851	24
12852	24
12853	24
12854	24
12855	24
12856	24
12857	24
12858	24
12859	24
12860	24
12861	24
12862	24
12863	24
12864	24
12865	24
12866	24
12867	24
12868	24
12869	24
12870	24
12871	24
12872	24
12873	24
12874	24
12875	24
12876	24
12877	24
12878	24
12879	24
12880	24
12881	24
12882	24
12883	24
12884	24
12885	24
12886	24
12887	24
12888	24
12889	24
12890	24
12891	24
12892	24
12893	24
12894	24
12895	24
12896	24
12897	24
12898	24
12899	24
12900	24
12901	24
12902	24
12903	24
12904	24
12905	24
12906	24
12907	24
12908	24
12909	24
12910	24
12911	24
12912	24
12913	24
12914	24
12915	24
12916	24
12917	24
12918	24
12919	24
12920	24
12921	24
12922	24
12923	24
12924	24
12925	24
12926	24
12927	24
12928	24
12929	24
12930	24
12931	24
12932	24
12933	24
12934	24
12935	24
12936	24
12937	24
12938	24
12939	24
12940	24
12941	24
12942	24
12943	24
12944	24
12945	24
12946	24
12947	24
12948	24
12949	24
12950	24
12951	24
12952	24
12953	24
12954	24
12955	24
12956	24
12957	24
12958	24
12959	24
12960	24
12961	24
12962	24
12963	24
12964	24
12965	24
12966	24
12967	24
12968	24
12969	24
12970	24
12971	24
12972	24
12973	24
12974	24
12975	24
12976	24
12977	24
12978	24
12979	24
12980	24
12981	24
12982	24
12983	24
12984	24
12985	24
12986	24
12987	24
12988	24
12989	24
12990	24
12991	24
12992	24
12993	24
12994	24
12995	24
12996	24
12997	24
12998	24
12999	24
13000	24
13001	24
13002	24
13003	24
13004	24
13005	24
13006	24
13007	24
13008	24
13009	24
13010	24
13011	24
13012	24
13013	24
13014	24
13015	24
13016	24
13017	24
13018	24
13019	24
13020	24
13021	24
13022	24
13023	24
13024	24
13025	24
13026	24
13027	24
13028	24
13029	24
13030	24
13031	24
13032	24
13033	24
13034	24
13035	24
13036	24
13037	24
13038	24
13039	24
13040	24
13041	24
13042	24
13043	24
13044	24
13045	24
13046	24
13047	24
13048	24
13049	24
13050	24
13051	24
13052	24
13053	24
13054	24
13055	24
13056	25
13057	25
13058	25
13059	25
13060	25
13061	25
13062	25
13063	25
13064	25
13065	25
13066	25
13067	25
13068	25
13069	25
13070	25
13071	25
13072	25
13073	25
13074	25
13075	25
13076	25
13077	25
13078	25
13079	25
13080	25
13081	25
13082	25
13083	25
13084	25
13085	25
13086	25
13087	25
13088	25
13089	25
13090	25
13091	25
13092	25
13093	25
13094	25
13095	25
13096	25
13097	25
13098	25
13099	25
13100	25
13101	25
13102	25
13103	25
13104	25
13105	25
13106	25
13107	25
13108	26
13109	26
13110	26
13111	26
13112	26
13113	26
13114	26
13115	26
13116	26
13117	26
13118	26
13119	26
13120	26
13121	26
13122	26
13123	26
13124	26
13125	26
13126	26
13127	26
13128	26
13129	26
13130	26
13131	26
13132	26
13133	26
13134	26
13135	26
13136	26
13137	26
13138	26
13139	26
13140	26
13141	26
13142	26
13143	26
13144	26
13145	26
13146	26
13147	26
13148	26
13149	26
13150	26
13151	26
13152	26
13153	26
13154	26
13155	26
13156	26
13157	26
13158	26
13159	26
13160	26
13161	26
13162	26
13163	26
13164	26
13165	26
13166	26
13167	26
13168	26
13169	26
13170	26
13171	26
13172	26
13173	26
13174	26
13175	26
13176	26
13177	26
13178	26
13179	26
13180	26
13181	26
13182	26
13183	26
13184	26
13185	26
13186	26
13187	26
13188	26
13189	26
13190	26
13191	26
13192	26
13193	26
13194	26
13195	26
13196	26
13197	26
13198	26
13199	26
13200	26
13201	26
13202	26
13203	26
13204	26
13205	26
13206	26
13207	26
13208	26
13209	26
13210	26
13211	26
13212	26
13213	26
13214	26
13215	26
13216	26
13217	26
13218	26
13219	26
13220	26
13221	26
13222	26
13223	26
13224	26
13225	26
13226	26
13227	26
13228	26
13229	26
13230	26
13231	26
13232	26
13233	26
13234	26
13235	26
13236	26
13237	26
13238	26
13239	26
13240	26
13241	26
13242	26
13243	26
13244	26
13245	26
13246	26
13247	26
13248	26
13249	26
13250	26
13251	26
13252	26
13253	26
13254	26
13255	26
13256	26
13257	26
13258	26
13259	26
13260	26
13261	26
13262	26
13263	26
13264	26
13265	26
13266	26
13267	26
13268	26
13269	26
13270	26
13271	26
13272	26
13273	26
13274	26
13275	26
13276	26
13277	26
13278	26
13279	26
13280	26
13281	26
13282	26
13283	26
13284	26
13285	26
13286	26
13287	26
13288	26
13289	26
13290	26
13291	26
13292	26
13293	26
13294	26
13295	26
13296	26
13297	26
13298	26
13299	26
13300	26
13301	26
13302	26
13303	26
13304	26
13305	26
13306	26
13307	26
13308	26
13309	26
13310	26
13311	26
13312	26
13313	26
13314	26
13315	26
13316	26
13317	26
13318	26
13319	26
13320	26
13321	26
13322	26
13323	26
13324	26
13325	26
13326	26
13327	26
13328	26
13329	26
13330	26
13331	26
13332	26
13333	26
13334	26
13335	26
13336	26
13337	26
13338	26
13339	26
13340	26
13341	26
13342	26
13343	26
13344	26
13345	26
13346	26
13347	26
13348	26
13349	26
13350	26
13351	26
13352	26
13353	26
13354	26
13355	26
13356	26
13357	26
13358	26
13359	26
13360	26
13361	26
13362	26
13363	26
13364	26
13365	26
13366	26
13367	26
13368	26
13369	26
13370	26
13371	26
13372	26
13373	26
13374	26
13375	26
13376	26
13377	26
13378	26
13379	26
13380	26
13381	26
13382	26
13383	26
13384	26
13385	26
13386	26
13387	26
13388	26
13389	26
13390	26
13391	26
13392	26
13393	26
13394	26
13395	26
13396	26
13397	26
13398	26
13399	26
13400	26
13401	26
13402	26
13403	26
13404	26
13405	26
13406	26
13407	26
13408	26
13409	26
13410	26
13411	26
13412	26
13413	26
13414	26
13415	26
13416	26
13417	26
13418	26
13419	26
13420	26
13421	26
13422	26
13423	26
13424	26
13425	26
13426	26
13427	26
13428	26
13429	26
13430	26
13431	26
13432	26
13433	26
13434	26
13435	26
13436	26
13437	26
13438	26
13439	26
13440	26
13441	26
13442	26
13443	26
13444	26
13445	26
13446	26
13447	26
13448	26
13449	26
13450	26
13451	26
13452	26
13453	26
13454	26
13455	26
13456	26
13457	26
13458	26
13459	26
13460	26
13461	26
13462	26
13463	26
13464	26
13465	26
13466	26
13467	26
13468	26
13469	26
13470	26
13471	26
13472	26
13473	26
13474	26
13475	26
13476	26
13477	26
13478	26
13479	26
13480	26
13481	26
13482	26
13483	26
13484	26
13485	26
13486	26
13487	26
13488	26
13489	26
13490	26
13491	26
13492	26
13493	26
13494	26
13495	26
13496	26
13497	26
13498	26
13499	26
13500	26
13501	26
13502	26
13503	26
13504	26
13505	26
13506	26
13507	26
13508	26
13509	26
13510	26
13511	26
13512	26
13513	26
13514	26
13515	26
13516	26
13517	26
13518	26
13519	26
13520	26
13521	26
13522	26
13523	26
13524	26
13525	26
13526	26
13527	26
13528	26
13529	26
13530	26
13531	26
13532	26
13533	26
13534	26
13535	26
13536	26
13537	26
13538	26
13539	26
13540	26
13541	26
13542	26
13543	26
13544	26
13545	26
13546	26
13547	26
13548	26
13549	26
13550	26
13551	26
13552	26
13553	26
13554	26
13555	26
13556	26
13557	26
13558	26
13559	26
13560	26
13561	26
13562	26
13563	26
13564	26
13565	26
13566	26
13567	26
13568	26
13569	26
13570	26
13571	26
13572	26
13573	26
13574	26
13575	26
13576	26
13577	26
13578	26
13579	26
13580	26
13581	26
13582	26
13583	26
13584	26
13585	26
13586	26
13587	26
13588	26
13589	26
13590	26
13591	26
13592	26
13593	26
13594	26
13595	26
13596	26
13597	26
13598	26
13599	26
13600	26
13601	26
13602	26
13603	26
13604	26
13605	26
13606	26
13607	26
13608	26
13609	26
13610	26
13611	26
13612	26
13613	26
13614	26
13615	26
13616	26
13617	26
13618	26
13619	26
13620	26
13621	26
13622	26
13623	26
13624	26
13625	26
13626	26
13627	26
13628	26
13629	26
13630	26
13631	26
13632	26
13633	26
13634	26
13635	26
13636	26
13637	26
13638	26
13639	26
13640	26
13641	26
13642	26
13643	26
13644	26
13645	26
13646	26
13647	26
13648	26
13649	26
13650	26
13651	26
13652	26
13653	26
13654	26
13655	26
13656	26
13657	26
13658	26
13659	26
13660	26
13661	26
13662	26
13663	26
13664	26
13665	26
13666	26
13667	26
13668	26
13669	26
13670	26
13671	26
13672	26
13673	26
13674	26
13675	26
13676	26
13677	26
13678	26
13679	26
13680	26
13681	26
13682	26
13683	26
13684	26
13685	26
13686	26
13687	26
13688	26
13689	26
13690	26
13691	26
13692	26
13693	26
13694	26
13695	26
13696	26
13697	26
13698	26
13699	26
13700	26
13701	26
13702	26
13703	26
13704	26
13705	26
13706	26
13707	26
13708	26
13709	26
13710	26
13711	26
13712	26
13713	26
13714	26
13715	26
13716	26
13717	26
13718	26
13719	26
13720	26
13721	26
13722	26
13723	26
13724	26
13725	26
13726	26
13727	26
13728	26
13729	26
13730	26
13731	26
13732	26
13733	26
13734	26
13735	26
13736	26
13737	26
13738	26
13739	26
13740	26
13741	26
13742	26
13743	26
13744	26
13745	26
13746	26
13747	26
13748	26
13749	26
13750	26
13751	26
13752	26
13753	26
13754	26
13755	26
13756	26
13757	26
13758	26
13759	26
13760	26
13761	26
13762	26
13763	26
13764	26
13765	26
13766	26
13767	26
13768	26
13769	26
13770	26
13771	26
13772	26
13773	26
13774	26
13775	26
13776	26
13777	26
13778	26
13779	26
13780	26
13781	26
13782	26
13783	26
13784	26
13785	26
13786	26
13787	26
13788	26
13789	26
13790	26
13791	26
13792	26
13793	26
13794	26
13795	26
13796	26
13797	26
13798	26
13799	26
13800	26
13801	26
13802	26
13803	26
13804	26
13805	26
13806	26
13807	26
13808	26
13809	26
13810	26
13811	26
13812	26
13813	26
13814	26
13815	26
13816	26
13817	26
13818	26
13819	26
13820	26
13821	26
13822	26
13823	26
13824	26
13825	26
13826	26
13827	26
13828	26
13829	26
13830	26
13831	26
13832	26
13833	26
13834	26
13835	26
13836	26
13837	26
13838	26
13839	26
13840	26
13841	26
13842	26
13843	26
13844	26
13845	26
13846	26
13847	26
13848	26
13849	26
13850	26
13851	26
13852	26
13853	26
13854	26
13855	26
13856	26
13857	26
13858	26
13859	26
13860	26
13861	26
13862	26
13863	26
13864	26
13865	26
13866	26
13867	26
13868	26
13869	26
13870	26
13871	26
13872	26
13873	26
13874	26
13875	26
13876	26
13877	26
13878	26
13879	26
13880	26
13881	26
13882	26
13883	26
13884	26
13885	26
13886	26
13887	26
13888	26
13889	26
13890	26
13891	26
13892	26
13893	26
13894	26
13895	26
13896	26
13897	26
13898	26
13899	26
13900	26
13901	26
13902	26
13903	26
13904	26
13905	26
13906	26
13907	26
13908	26
13909	26
13910	26
13911	26
13912	26
13913	26
13914	26
13915	26
13916	26
13917	26
13918	26
13919	26
13920	26
13921	26
13922	26
13923	26
13924	26
13925	26
13926	26
13927	26
13928	26
13929	26
13930	26
13931	26
13932	26
13933	26
13934	26
13935	26
13936	26
13937	26
13938	26
13939	26
13940	26
13941	26
13942	26
13943	26
13944	26
13945	26
13946	26
13947	26
13948	26
13949	26
13950	26
13951	26
13952	26
13953	26
13954	26
13955	26
13956	26
13957	26
13958	26
13959	26
13960	26
13961	26
13962	26
13963	26
13964	26
13965	26
13966	26
13967	26
13968	26
13969	26
13970	26
13971	26
13972	26
13973	26
13974	26
13975	26
13976	26
13977	26
13978	26
13979	26
13980	26
13981	26
13982	26
13983	26
13984	26
13985	26
13986	26
13987	26
13988	26
13989	26
13990	26
13991	26
13992	26
13993	26
13994	26
13995	26
13996	26
13997	26
13998	26
13999	26
14000	26
14001	26
14002	26
14003	26
14004	26
14005	26
14006	26
14007	26
14008	26
14009	26
14010	26
14011	26
14012	26
14013	26
14014	26
14015	26
14016	26
14017	26
14018	26
14019	26
14020	26
14021	26
14022	26
14023	26
14024	26
14025	26
14026	26
14027	26
14028	26
14029	26
14030	26
14031	26
14032	26
14033	26
14034	26
14035	26
14036	26
14037	26
14038	26
14039	26
14040	26
14041	26
14042	26
14043	26
14044	26
14045	26
14046	26
14047	26
14048	26
14049	26
14050	26
14051	26
14052	26
14053	26
14054	26
14055	26
14056	26
14057	26
14058	26
14059	26
14060	26
14061	26
14062	26
14063	26
14064	26
14065	26
14066	26
14067	26
14068	26
14069	26
14070	26
14071	26
14072	26
14073	26
14074	26
14075	26
14076	26
14077	26
14078	26
14079	26
14080	26
14081	26
14082	26
14083	26
14084	26
14085	26
14086	26
14087	26
14088	26
14089	26
14090	26
14091	26
14092	26
14093	26
14094	26
14095	26
14096	26
14097	26
14098	26
14099	26
14100	26
14101	26
14102	26
14103	26
14104	26
14105	26
14106	26
14107	26
14108	26
14109	26
14110	26
14111	26
14112	26
14113	26
14114	26
14115	26
14116	26
14117	26
14118	26
14119	26
14120	26
14121	26
14122	26
14123	26
14124	26
14125	26
14126	26
14127	26
14128	26
14129	26
14130	26
14131	26
14132	26
14133	26
14134	26
14135	26
14136	26
14137	26
14138	26
14139	26
14140	26
14141	26
14142	26
14143	26
14144	26
14145	26
14146	26
14147	26
14148	26
14149	26
14150	26
14151	26
14152	26
14153	26
14154	26
14155	26
14156	26
14157	26
14158	26
14159	26
14160	26
14161	26
14162	26
14163	26
14164	26
14165	26
14166	26
14167	26
14168	26
14169	26
14170	26
14171	26
14172	26
14173	26
14174	26
14175	26
14176	26
14177	26
14178	26
14179	26
14180	26
14181	26
14182	26
14183	26
14184	26
14185	26
14186	26
14187	26
14188	26
14189	26
14190	26
14191	26
14192	26
14193	26
14194	26
14195	26
14196	26
14197	26
14198	26
14199	26
14200	26
14201	26
14202	26
14203	26
14204	26
14205	26
14206	26
14207	26
14208	26
14209	26
14210	26
14211	26
14212	26
14213	26
14214	26
14215	26
14216	26
14217	26
14218	26
14219	26
14220	26
14221	26
14222	26
14223	26
14224	26
14225	26
14226	26
14227	26
14228	26
14229	26
14230	26
14231	26
14232	26
14233	26
14234	26
14235	26
14236	26
14237	26
14238	26
14239	26
14240	26
14241	26
14242	26
14243	26
14244	26
14245	26
14246	26
14247	26
14248	26
14249	26
14250	26
14251	26
14252	26
14253	26
14254	26
14255	26
14256	26
14257	26
14258	26
14259	26
14260	26
14261	26
14262	26
14263	26
14264	26
14265	26
14266	26
14267	26
14268	26
14269	27
14270	27
14271	27
14272	27
14273	27
14274	27
14275	27
14276	27
14277	27
14278	27
14279	27
14280	27
14281	27
14282	27
14283	27
14284	27
14285	27
14286	27
14287	27
14288	27
14289	27
14290	27
14291	27
14292	27
14293	27
14294	27
14295	27
14296	27
14297	27
14298	27
14299	27
14300	27
14301	27
14302	27
14303	27
14304	27
14305	27
14306	27
14307	27
14308	27
14309	27
14310	27
14311	27
14312	27
14313	27
14314	27
14315	27
14316	27
14317	27
14318	27
14319	27
14320	27
14321	27
14322	27
14323	27
14324	27
14325	27
14326	27
14327	27
14328	27
14329	27
14330	27
14331	27
14332	27
14333	27
14334	27
14335	27
14336	27
14337	27
14338	27
14339	27
14340	27
14341	27
14342	27
14343	27
14344	27
14345	27
14346	27
14347	27
14348	27
14349	27
14350	27
14351	27
14352	27
14353	27
14354	27
14355	27
14356	27
14357	27
14358	27
14359	27
14360	27
14361	27
14362	27
14363	27
14364	27
14365	27
14366	27
14367	27
14368	27
14369	27
14370	27
14371	27
14372	27
14373	27
14374	27
14375	27
14376	27
14377	27
14378	27
14379	27
14380	27
14381	27
14382	27
14383	27
14384	27
14385	27
14386	27
14387	27
14388	27
14389	27
14390	27
14391	27
14392	27
14393	27
14394	27
14395	27
14396	27
14397	27
14398	27
14399	27
14400	27
14401	27
14402	27
14403	27
14404	27
14405	27
14406	27
14407	27
14408	27
14409	27
14410	27
14411	27
14412	27
14413	27
14414	27
14415	27
14416	27
14417	27
14418	27
14419	27
14420	27
14421	27
14422	27
14423	27
14424	27
14425	27
14426	27
14427	27
14428	27
14429	27
14430	27
14431	27
14432	27
14433	27
14434	27
14435	27
14436	27
14437	27
14438	27
14439	27
14440	27
14441	27
14442	27
14443	27
14444	27
14445	27
14446	27
14447	27
14448	27
14449	27
14450	27
14451	27
14452	27
14453	27
14454	27
14455	27
14456	27
14457	27
14458	27
14459	27
14460	27
14461	27
14462	27
14463	27
14464	27
14465	27
14466	27
14467	27
14468	27
14469	27
14470	27
14471	27
14472	27
14473	27
14474	27
14475	27
14476	27
14477	27
14478	27
14479	27
14480	27
14481	27
14482	27
14483	27
14484	27
14485	27
14486	27
14487	27
14488	27
14489	27
14490	27
14491	27
14492	27
14493	27
14494	27
14495	27
14496	27
14497	27
14498	27
14499	27
14500	27
14501	27
14502	27
14503	27
14504	27
14505	27
14506	27
14507	27
14508	27
14509	27
14510	27
14511	27
14512	27
14513	27
14514	27
14515	27
14516	27
14517	27
14518	27
14519	27
14520	27
14521	27
14522	27
14523	27
14524	27
14525	27
14526	27
14527	27
14528	27
14529	27
14530	27
14531	27
14532	27
14533	27
14534	27
14535	27
14536	27
14537	27
14538	27
14539	27
14540	27
14541	27
14542	27
14543	27
14544	27
14545	27
14546	27
14547	27
14548	27
14549	27
14550	27
14551	27
14552	27
14553	27
14554	27
14555	27
14556	27
14557	27
14558	27
14559	27
14560	27
14561	27
14562	27
14563	27
14564	27
14565	27
14566	27
14567	27
14568	27
14569	27
14570	27
14571	27
14572	27
14573	27
14574	27
14575	27
14576	27
14577	27
14578	27
14579	27
14580	27
14581	27
14582	27
14583	27
14584	27
14585	27
14586	27
14587	27
14588	27
14589	27
14590	27
14591	27
14592	27
14593	27
14594	27
14595	27
14596	27
14597	27
14598	27
14599	27
14600	27
14601	27
14602	27
14603	27
14604	27
14605	27
14606	27
14607	27
14608	27
14609	27
14610	27
14611	27
14612	27
14613	27
14614	27
14615	27
14616	27
14617	27
14618	27
14619	27
14620	27
14621	27
14622	27
14623	27
14624	27
14625	27
14626	27
14627	27
14628	27
14629	27
14630	27
14631	27
14632	27
14633	27
14634	27
14635	27
14636	27
14637	27
14638	27
14639	27
14640	27
14641	27
14642	27
14643	27
14644	27
14645	27
14646	27
14647	27
14648	27
14649	27
14650	27
14651	27
14652	27
14653	27
14654	27
14655	27
14656	27
14657	27
14658	27
14659	27
14660	27
14661	27
14662	27
14663	27
14664	27
14665	27
14666	27
14667	27
14668	27
14669	27
14670	27
14671	27
14672	27
14673	27
14674	27
14675	27
14676	27
14677	27
14678	27
14679	27
14680	27
14681	27
14682	27
14683	27
14684	27
14685	27
14686	27
14687	27
14688	27
14689	27
14690	27
14691	27
14692	27
14693	27
14694	27
14695	27
14696	27
14697	27
14698	27
14699	27
14700	27
14701	27
14702	27
14703	27
14704	27
14705	27
14706	27
14707	27
14708	27
14709	27
14710	27
14711	27
14712	27
14713	27
14714	27
14715	27
14716	27
14717	27
14718	27
14719	27
14720	27
14721	27
14722	27
14723	27
14724	27
14725	27
14726	27
14727	27
14728	27
14729	27
14730	27
14731	27
14732	27
14733	27
14734	27
14735	27
14736	27
14737	27
14738	27
14739	27
14740	27
14741	27
14742	27
14743	27
14744	27
14745	27
14746	27
14747	27
14748	27
14749	27
14750	27
14751	27
14752	27
14753	27
14754	27
14755	27
14756	27
14757	27
14758	27
14759	27
14760	27
14761	27
14762	27
14763	27
14764	27
14765	27
14766	27
14767	27
14768	27
14769	27
14770	27
14771	27
14772	27
14773	27
14774	27
14775	27
14776	27
14777	27
14778	27
14779	27
14780	27
14781	27
14782	27
14783	27
14784	27
14785	27
14786	27
14787	27
14788	27
14789	27
14790	27
14791	27
14792	27
14793	27
14794	27
14795	27
14796	27
14797	27
14798	27
14799	27
14800	27
14801	27
14802	27
14803	27
14804	27
14805	27
14806	27
14807	27
14808	27
14809	27
14810	27
14811	27
14812	27
14813	27
14814	27
14815	27
14816	27
14817	27
14818	27
14819	27
14820	27
14821	27
14822	27
14823	27
14824	27
14825	27
14826	27
14827	27
14828	27
14829	27
14830	27
14831	27
14832	27
14833	27
14834	27
14835	27
14836	27
14837	27
14838	27
14839	27
14840	27
14841	27
14842	27
14843	27
14844	27
14845	27
14846	27
14847	27
14848	27
14849	27
14850	27
14851	27
14852	27
14853	27
14854	27
14855	27
14856	27
14857	27
14858	27
14859	27
14860	27
14861	27
14862	27
14863	27
14864	27
14865	27
14866	27
14867	27
14868	27
14869	27
14870	27
14871	27
14872	27
14873	27
14874	27
14875	27
14876	27
14877	27
14878	27
14879	27
14880	27
14881	27
14882	27
14883	27
14884	27
14885	27
14886	27
14887	27
14888	27
14889	27
14890	27
14891	27
14892	27
14893	27
14894	27
14895	27
14896	27
14897	27
14898	27
14899	27
14900	27
14901	27
14902	27
14903	27
14904	27
14905	27
14906	27
14907	27
14908	27
14909	27
14910	27
14911	27
14912	27
14913	27
14914	27
14915	27
14916	27
14917	27
14918	27
14919	27
14920	27
14921	27
14922	27
14923	27
14924	27
14925	27
14926	27
14927	27
14928	27
14929	27
14930	27
14931	27
14932	27
14933	27
14934	27
14935	27
14936	27
14937	27
14938	27
14939	27
14940	27
14941	27
14942	27
14943	27
14944	27
14945	27
14946	27
14947	27
14948	27
14949	27
14950	27
14951	27
14952	27
14953	27
14954	27
14955	27
14956	27
14957	27
14958	27
14959	27
14960	27
14961	27
14962	27
14963	27
14964	27
14965	27
14966	27
14967	27
14968	27
14969	27
14970	27
14971	27
14972	27
14973	27
14974	27
14975	27
14976	27
14977	27
14978	27
14979	27
14980	27
14981	27
14982	27
14983	27
14984	27
14985	27
14986	27
14987	27
14988	27
14989	27
14990	27
14991	27
14992	27
14993	27
14994	27
14995	27
14996	27
14997	27
14998	27
14999	27
15000	27
15001	27
15002	27
15003	27
15004	27
15005	27
15006	27
15007	27
15008	27
15009	27
15010	27
15011	27
15012	27
15013	27
15014	27
15015	27
15016	27
15017	27
15018	27
15019	27
15020	27
15021	27
15022	27
15023	27
15024	27
15025	27
15026	27
15027	27
15028	27
15029	27
15030	27
15031	27
15032	27
15033	27
15034	27
15035	27
15036	27
15037	27
15038	27
15039	27
15040	27
15041	27
15042	27
15043	27
15044	27
15045	27
15046	27
15047	27
15048	27
15049	27
15050	27
15051	27
15052	27
15053	27
15054	27
15055	27
15056	27
15057	27
15058	27
15059	27
15060	27
15061	27
15062	27
15063	27
15064	27
15065	27
15066	27
15067	27
15068	27
15069	27
15070	27
15071	27
15072	27
15073	27
15074	27
15075	27
15076	27
15077	27
15078	27
15079	27
15080	27
15081	27
15082	27
15083	27
15084	27
15085	27
15086	27
15087	27
15088	27
15089	27
15090	27
15091	27
15092	27
15093	27
15094	27
15095	27
15096	27
15097	27
15098	27
15099	27
15100	27
15101	27
15102	27
15103	27
15104	27
15105	27
15106	27
15107	27
15108	27
15109	27
15110	27
15111	27
15112	27
15113	27
15114	27
15115	27
15116	27
15117	27
15118	27
15119	27
15120	27
15121	27
15122	27
15123	27
15124	27
15125	27
15126	27
15127	27
15128	27
15129	27
15130	27
15131	27
15132	27
15133	27
15134	27
15135	27
15136	27
15137	27
15138	27
15139	27
15140	27
15141	27
15142	27
15143	27
15144	27
15145	27
15146	27
15147	27
15148	27
15149	27
15150	27
15151	27
15152	27
15153	27
15154	27
15155	27
15156	27
15157	27
15158	27
15159	27
15160	27
15161	27
15162	27
15163	27
15164	27
15165	27
15166	27
15167	27
15168	27
15169	27
15170	27
15171	27
15172	27
15173	27
15174	27
15175	27
15176	27
15177	27
15178	27
15179	27
15180	27
15181	27
15182	27
15183	27
15184	27
15185	27
15186	27
15187	27
15188	27
15189	27
15190	27
15191	27
15192	27
15193	27
15194	27
15195	27
15196	27
15197	27
15198	27
15199	27
15200	27
15201	27
15202	27
15203	27
15204	27
15205	27
15206	27
15207	27
15208	27
15209	27
15210	27
15211	27
15212	27
15213	27
15214	27
15215	27
15216	27
15217	27
15218	27
15219	27
15220	27
15221	27
15222	27
15223	27
15224	27
15225	27
15226	27
15227	27
15228	27
15229	27
15230	27
15231	27
15232	27
15233	27
15234	27
15235	27
15236	27
15237	27
15238	27
15239	27
15240	27
15241	27
15242	27
15243	27
15244	27
15245	27
15246	27
15247	27
15248	27
15249	27
15250	27
15251	27
15252	27
15253	27
15254	27
15255	27
15256	27
15257	27
15258	27
15259	27
15260	27
15261	27
15262	27
15263	27
15264	27
15265	27
15266	27
15267	27
15268	27
15269	27
15270	27
15271	27
15272	27
15273	27
15274	27
15275	27
15276	27
15277	27
15278	27
15279	27
15280	27
15281	27
15282	27
15283	27
15284	27
15285	27
15286	27
15287	27
15288	27
15289	27
15290	27
15291	27
15292	27
15293	27
15294	27
15295	27
15296	27
15297	27
15298	27
15299	27
15300	27
15301	27
15302	27
15303	27
15304	27
15305	27
15306	27
15307	27
15308	27
15309	27
15310	27
15311	27
15312	27
15313	27
15314	27
15315	27
15316	27
15317	27
15318	27
15319	27
15320	27
15321	27
15322	27
15323	27
15324	27
15325	27
15326	27
15327	27
15328	27
15329	27
15330	27
15331	27
15332	27
15333	27
15334	27
15335	27
15336	27
15337	27
15338	27
15339	27
15340	27
15341	27
15342	27
15343	27
15344	27
15345	27
15346	27
15347	27
15348	27
15349	27
15350	27
15351	27
15352	27
15353	27
15354	27
15355	27
15356	27
15357	27
15358	27
15359	27
15360	27
15361	27
15362	27
15363	27
15364	27
15365	27
15366	27
15367	27
15368	27
15369	27
15370	27
15371	27
15372	27
15373	27
15374	27
15375	27
15376	27
15377	27
15378	27
15379	27
15380	27
15381	27
15382	27
15383	27
15384	27
15385	27
15386	27
15387	27
15388	27
15389	27
15390	27
15391	27
15392	27
15393	27
15394	27
15395	27
15396	27
15397	27
15398	27
15399	27
15400	27
15401	27
15402	27
15403	27
15404	27
15405	27
15406	27
15407	27
15408	27
15409	27
15410	27
15411	27
15412	27
15413	27
15414	27
15415	27
15416	27
15417	27
15418	27
15419	27
15420	27
15421	27
15422	27
15423	27
15424	27
15425	27
15426	27
15427	27
15428	27
15429	27
15430	27
15431	27
15432	27
15433	27
15434	27
15435	27
15436	27
15437	27
15438	27
15439	27
15440	27
15441	27
15442	27
15443	27
15444	27
15445	27
15446	27
15447	27
15448	27
15449	27
15450	27
15451	27
15452	27
15453	27
15454	27
15455	27
15456	27
15457	27
15458	27
15459	27
15460	27
15461	27
15462	27
15463	27
15464	27
15465	27
15466	27
15467	27
15468	27
15469	27
15470	27
15471	27
15472	27
15473	27
15474	27
15475	27
15476	27
15477	27
15478	27
15479	27
15480	27
15481	27
15482	27
15483	27
15484	27
15485	27
15486	27
15487	27
15488	27
15489	27
15490	27
15491	27
15492	27
15493	27
15494	27
15495	27
15496	27
15497	27
15498	27
15499	27
15500	27
15501	27
15502	27
15503	27
15504	27
15505	27
15506	27
15507	27
15508	27
15509	27
15510	27
15511	27
15512	27
15513	27
15514	27
15515	27
15516	27
15517	27
15518	27
15519	27
15520	27
15521	27
15522	27
15523	27
15524	27
15525	27
15526	27
15527	27
15528	27
15529	27
15530	27
15531	27
15532	27
15533	27
15534	27
15535	27
15536	27
15537	27
15538	27
15539	27
15540	27
15541	27
15542	27
15543	27
15544	27
15545	27
15546	27
15547	27
15548	27
15549	27
15550	27
15551	27
15552	27
15553	27
15554	27
15555	27
15556	27
15557	27
15558	27
15559	27
15560	27
15561	27
15562	27
15563	27
15564	27
15565	27
15566	27
15567	27
15568	27
15569	27
15570	27
15571	27
15572	27
15573	27
15574	27
15575	27
15576	27
15577	27
15578	27
15579	27
15580	27
15581	27
15582	27
15583	27
15584	27
15585	27
15586	27
15587	27
15588	27
15589	27
15590	27
15591	27
15592	27
15593	27
15594	27
15595	27
15596	27
15597	27
15598	27
15599	27
15600	27
15601	27
15602	27
15603	27
15604	27
15605	27
15606	27
15607	27
15608	27
15609	27
15610	27
15611	27
15612	27
15613	27
15614	27
15615	27
15616	27
15617	27
15618	27
15619	27
15620	27
15621	27
15622	27
15623	27
15624	27
15625	27
15626	27
15627	27
15628	27
15629	27
15630	27
15631	27
15632	27
15633	27
15634	27
15635	27
15636	27
15637	27
15638	27
15639	27
15640	27
15641	27
15642	27
15643	27
15644	27
15645	27
15646	27
15647	27
15648	27
15649	27
15650	27
15651	27
15652	27
15653	27
15654	27
15655	27
15656	27
15657	27
15658	27
15659	27
15660	27
15661	27
15662	27
15663	27
15664	27
15665	27
15666	27
15667	27
15668	27
15669	27
15670	27
15671	27
15672	27
15673	27
15674	27
15675	27
15676	27
15677	27
15678	27
15679	27
15680	27
15681	27
15682	27
15683	27
15684	27
15685	27
15686	27
15687	27
15688	27
15689	27
15690	27
15691	27
15692	27
15693	27
15694	27
15695	27
15696	27
15697	27
15698	27
15699	27
15700	27
15701	27
15702	27
15703	27
15704	27
15705	27
15706	27
15707	27
15708	27
15709	27
15710	27
15711	27
15712	27
15713	27
15714	27
15715	27
15716	27
15717	27
15718	27
15719	27
15720	27
15721	27
15722	27
15723	27
15724	27
15725	27
15726	27
15727	27
15728	27
15729	27
15730	27
15731	27
15732	27
15733	27
15734	27
15735	27
15736	27
15737	27
15738	27
15739	27
15740	27
15741	27
15742	27
15743	27
15744	27
15745	27
15746	27
15747	27
15748	27
15749	27
15750	27
15751	27
15752	27
15753	27
15754	27
15755	27
15756	27
15757	27
15758	27
15759	27
15760	27
15761	27
15762	27
15763	27
15764	27
15765	27
15766	27
15767	27
15768	27
15769	27
15770	27
15771	27
15772	27
15773	27
15774	27
15775	27
15776	27
15777	27
15778	27
15779	27
15780	27
15781	27
15782	27
15783	27
15784	27
15785	27
15786	27
15787	27
15788	27
15789	27
15790	27
15791	27
15792	27
15793	27
15794	27
15795	27
15796	27
15797	27
15798	27
15799	27
15800	27
15801	27
15802	27
15803	27
15804	27
15805	27
15806	27
15807	27
15808	27
15809	27
15810	27
15811	27
15812	27
15813	27
15814	27
15815	27
15816	27
15817	27
15818	27
15819	27
15820	27
15821	27
15822	27
15823	27
15824	27
15825	27
15826	27
15827	27
15828	27
15829	27
15830	27
15831	27
15832	27
15833	27
15834	27
15835	27
15836	27
15837	27
15838	27
15839	27
15840	27
15841	27
15842	27
15843	27
15844	27
15845	27
15846	27
15847	27
15848	27
15849	27
15850	27
15851	27
15852	27
15853	27
15854	27
15855	27
15856	27
15857	27
15858	27
15859	27
15860	27
15861	27
15862	27
15863	27
15864	27
15865	27
15866	27
15867	27
15868	27
15869	27
15870	27
15871	27
15872	27
15873	27
15874	27
15875	27
15876	27
15877	27
15878	27
15879	27
15880	27
15881	27
15882	27
15883	27
15884	27
15885	27
15886	27
15887	27
15888	27
15889	27
15890	27
15891	27
15892	27
15893	27
15894	27
15895	27
15896	27
15897	27
15898	27
15899	27
15900	27
15901	27
15902	27
15903	27
15904	27
15905	27
15906	27
15907	27
15908	27
15909	27
15910	27
15911	27
15912	27
15913	27
15914	27
15915	27
15916	27
15917	27
15918	27
15919	27
15920	27
15921	27
15922	27
15923	27
15924	27
15925	27
15926	27
15927	27
15928	27
15929	27
15930	27
15931	27
15932	27
15933	27
15934	27
15935	27
15936	27
15937	27
15938	27
15939	27
15940	27
15941	27
15942	27
15943	27
15944	27
15945	27
15946	27
15947	27
15948	27
15949	27
15950	27
15951	27
15952	27
15953	27
15954	27
15955	27
15956	27
15957	27
15958	27
15959	27
15960	27
15961	27
15962	27
15963	27
15964	27
15965	27
15966	27
15967	27
15968	27
15969	27
15970	27
15971	27
15972	27
15973	27
15974	27
15975	27
15976	27
15977	27
15978	27
15979	27
15980	27
15981	27
15982	27
15983	27
15984	27
15985	27
15986	27
15987	27
15988	27
15989	27
15990	27
15991	27
15992	27
15993	27
15994	27
15995	27
15996	27
15997	27
15998	27
15999	27
16000	27
16001	27
16002	27
16003	27
16004	27
16005	27
16006	27
16007	27
16008	27
16009	27
16010	27
16011	27
16012	27
16013	27
16014	27
16015	27
16016	27
16017	27
16018	27
16019	27
16020	27
16021	27
16022	27
16023	27
16024	27
16025	27
16026	27
16027	27
16028	27
16029	27
16030	27
16031	27
16032	27
16033	27
16034	27
16035	27
16036	27
16037	27
16038	27
16039	27
16040	27
16041	27
16042	27
16043	27
16044	27
16045	27
16046	27
16047	27
16048	27
16049	27
16050	27
16051	27
16052	27
16053	27
16054	27
16055	27
16056	27
16057	27
16058	27
16059	27
16060	27
16061	27
16062	27
16063	27
16064	27
16065	27
16066	27
16067	27
16068	27
16069	27
16070	27
16071	27
16072	27
16073	27
16074	27
16075	27
16076	27
16077	27
16078	27
16079	27
16080	27
16081	27
16082	27
16083	27
16084	27
16085	27
16086	27
16087	27
16088	27
16089	27
16090	27
16091	27
16092	27
16093	27
16094	27
16095	27
16096	27
16097	27
16098	27
16099	27
16100	27
16101	27
16102	27
16103	27
16104	27
16105	27
16106	27
16107	27
16108	27
16109	27
16110	27
16111	27
16112	27
16113	27
16114	27
16115	27
16116	27
16117	27
16118	27
16119	27
16120	27
16121	27
16122	27
16123	27
16124	27
16125	27
16126	27
16127	27
16128	27
16129	27
16130	27
16131	27
16132	27
16133	27
16134	27
16135	27
16136	27
16137	27
16138	27
16139	27
16140	27
16141	27
16142	27
16143	27
16144	27
16145	27
16146	27
16147	27
16148	27
16149	27
16150	27
16151	27
16152	27
16153	27
16154	27
16155	27
16156	27
16157	27
16158	27
16159	27
16160	27
16161	27
16162	27
16163	27
16164	27
16165	27
16166	27
16167	27
16168	27
16169	27
16170	27
16171	27
16172	27
16173	27
16174	27
16175	27
16176	27
16177	27
16178	27
16179	27
16180	27
16181	27
16182	27
16183	27
16184	27
16185	27
16186	27
16187	27
16188	27
16189	27
16190	27
16191	27
16192	27
16193	27
16194	27
16195	27
16196	27
16197	27
16198	27
16199	27
16200	27
16201	27
16202	27
16203	27
16204	27
16205	27
16206	27
16207	27
16208	27
16209	27
16210	27
16211	27
16212	27
16213	27
16214	27
16215	27
16216	27
16217	27
16218	27
16219	27
16220	27
16221	27
16222	27
16223	27
16224	27
16225	27
16226	27
16227	27
16228	27
16229	27
16230	27
16231	27
16232	27
16233	27
16234	27
16235	27
16236	27
16237	27
16238	27
16239	27
16240	27
16241	27
16242	27
16243	27
16244	27
16245	27
16246	27
16247	27
16248	27
16249	27
16250	27
16251	27
16252	27
16253	27
16254	27
16255	27
16256	27
16257	27
16258	27
16259	27
16260	27
16261	27
16262	27
16263	27
16264	27
16265	27
16266	27
16267	27
16268	27
16269	27
16270	27
16271	27
16272	27
16273	27
16274	27
16275	27
16276	27
16277	27
16278	27
16279	27
16280	27
16281	27
16282	27
16283	27
16284	27
16285	27
16286	27
16287	27
16288	27
16289	27
16290	27
16291	27
16292	27
16293	27
16294	27
16295	27
16296	27
16297	27
16298	27
16299	27
16300	27
16301	27
16302	27
16303	27
16304	27
16305	27
16306	27
16307	27
16308	27
16309	27
16310	27
16311	27
16312	27
16313	27
16314	27
16315	27
16316	27
16317	27
16318	27
16319	27
16320	27
16321	27
16322	27
16323	27
16324	27
16325	27
16326	27
16327	27
16328	27
16329	27
16330	27
16331	27
16332	27
16333	27
16334	27
16335	27
16336	27
16337	27
16338	27
16339	27
16340	27
16341	27
16342	27
16343	27
16344	27
16345	27
16346	27
16347	27
16348	27
16349	27
16350	27
16351	27
16352	27
16353	27
16354	27
16355	27
16356	27
16357	27
16358	27
16359	27
16360	27
16361	27
16362	27
16363	27
16364	27
16365	27
16366	27
16367	27
16368	27
16369	27
16370	27
16371	27
16372	27
16373	27
16374	27
16375	27
16376	27
16377	27
16378	27
16379	27
16380	27
16381	27
16382	27
16383	27
16384	27
16385	27
16386	27
16387	27
16388	27
16389	27
16390	27
16391	27
16392	27
16393	27
16394	27
16395	27
16396	27
16397	27
16398	27
16399	27
16400	27
16401	27
16402	27
16403	27
16404	27
16405	27
16406	27
16407	27
16408	27
16409	27
16410	27
16411	27
16412	27
16413	27
16414	27
16415	27
16416	27
16417	27
16418	27
16419	27
16420	27
16421	27
16422	27
16423	27
16424	27
16425	27
16426	27
16427	27
16428	27
16429	27
16430	27
16431	27
16432	27
16433	27
16434	27
16435	27
16436	27
16437	27
16438	27
16439	27
16440	27
16441	27
16442	27
16443	27
16444	27
16445	27
16446	27
16447	27
16448	27
16449	27
16450	27
16451	27
16452	27
16453	27
16454	27
16455	27
16456	27
16457	27
16458	27
16459	27
16460	27
16461	27
16462	27
16463	27
16464	27
16465	27
16466	27
16467	27
16468	27
16469	27
16470	27
16471	27
16472	27
16473	27
16474	27
16475	27
16476	27
16477	27
16478	27
16479	27
16480	27
16481	27
16482	27
16483	27
16484	27
16485	27
16486	27
16487	27
16488	27
16489	27
16490	27
16491	27
16492	27
16493	27
16494	27
16495	27
16496	27
16497	27
16498	27
16499	27
16500	27
16501	27
16502	27
16503	27
16504	27
16505	27
16506	27
16507	27
16508	27
16509	27
16510	27
16511	27
16512	27
16513	27
16514	27
16515	27
16516	27
16517	27
16518	27
16519	27
16520	27
16521	27
16522	27
16523	27
16524	27
16525	27
16526	27
16527	27
16528	27
16529	27
16530	27
16531	27
16532	27
16533	27
16534	27
16535	27
16536	27
16537	27
16538	27
16539	27
16540	27
16541	27
16542	27
16543	27
16544	27
16545	27
16546	27
16547	27
16548	27
16549	27
16550	27
16551	27
16552	27
16553	27
16554	27
16555	27
16556	27
16557	27
16558	27
16559	27
16560	27
16561	27
16562	27
16563	27
16564	27
16565	27
16566	27
16567	27
16568	27
16569	27
16570	27
16571	27
16572	27
16573	27
16574	27
16575	27
16576	27
16577	27
16578	27
16579	27
16580	27
16581	27
16582	27
16583	27
16584	27
16585	27
16586	27
16587	27
16588	27
16589	27
16590	27
16591	27
16592	27
16593	27
16594	27
16595	27
16596	27
16597	27
16598	27
16599	27
16600	27
16601	27
16602	27
16603	27
16604	27
16605	27
16606	27
16607	27
16608	27
16609	27
16610	27
16611	27
16612	27
16613	27
16614	27
16615	27
16616	27
16617	27
16618	27
16619	27
16620	27
16621	27
16622	27
16623	27
16624	27
16625	27
16626	27
16627	27
16628	27
16629	27
16630	27
16631	27
16632	27
16633	27
16634	27
16635	27
16636	27
16637	27
16638	27
16639	27
16640	27
16641	27
16642	27
16643	27
16644	27
16645	27
16646	27
16647	27
16648	27
16649	27
16650	27
16651	27
16652	27
16653	27
16654	27
16655	27
16656	27
16657	27
16658	27
16659	27
16660	27
16661	27
16662	27
16663	27
16664	27
16665	27
16666	27
16667	27
16668	27
16669	27
16670	27
16671	27
16672	27
16673	27
16674	27
16675	27
16676	27
16677	27
16678	27
16679	27
16680	27
16681	27
16682	27
16683	27
16684	27
16685	27
16686	27
16687	27
16688	27
16689	27
16690	27
16691	27
16692	27
16693	27
16694	27
16695	27
16696	27
16697	27
16698	27
16699	27
16700	27
16701	27
16702	27
16703	27
16704	27
16705	27
16706	27
16707	27
16708	27
16709	27
16710	27
16711	27
16712	27
16713	27
16714	27
16715	27
16716	27
16717	27
16718	27
16719	27
16720	27
16721	27
16722	27
16723	27
16724	27
16725	27
16726	27
16727	27
16728	27
16729	27
16730	27
16731	27
16732	27
16733	27
16734	27
16735	27
16736	27
16737	27
16738	27
16739	27
16740	27
16741	27
16742	27
16743	27
16744	27
16745	27
16746	27
16747	27
16748	27
16749	27
16750	27
16751	27
16752	27
16753	27
16754	27
16755	27
16756	27
16757	27
16758	27
16759	27
16760	27
16761	27
16762	27
16763	27
16764	27
16765	27
16766	27
16767	27
16768	27
16769	27
16770	27
16771	27
16772	27
16773	27
16774	27
16775	27
16776	27
16777	27
16778	27
16779	27
16780	27
16781	27
16782	27
16783	27
16784	27
16785	27
16786	27
16787	27
16788	27
16789	27
16790	27
16791	27
16792	27
16793	27
16794	27
16795	27
16796	27
16797	27
16798	27
16799	27
16800	27
16801	27
16802	27
16803	27
16804	27
16805	27
16806	27
16807	27
16808	27
16809	27
16810	27
16811	27
16812	27
16813	27
16814	27
16815	27
16816	27
16817	27
16818	27
16819	27
16820	27
16821	27
16822	27
16823	27
16824	27
16825	27
16826	27
16827	27
16828	27
16829	27
16830	27
16831	27
16832	27
16833	27
16834	27
16835	27
16836	27
16837	27
16838	27
16839	27
16840	27
16841	27
16842	27
16843	27
16844	27
16845	27
16846	27
16847	27
16848	27
16849	27
16850	27
16851	27
16852	27
16853	27
16854	27
16855	27
16856	27
16857	27
16858	27
16859	27
16860	27
16861	27
16862	27
16863	27
16864	27
16865	27
16866	27
16867	27
16868	27
16869	27
16870	27
16871	27
16872	27
16873	27
16874	27
16875	27
16876	27
16877	27
16878	27
16879	27
16880	27
16881	27
16882	27
16883	27
16884	27
16885	27
16886	27
16887	27
16888	27
16889	27
16890	27
16891	27
16892	27
16893	27
16894	27
16895	27
16896	27
16897	27
16898	27
16899	27
16900	27
16901	27
16902	27
16903	27
16904	27
16905	27
16906	27
16907	27
16908	27
16909	27
16910	27
16911	27
16912	27
16913	27
16914	27
16915	27
16916	27
16917	27
16918	27
16919	27
16920	27
16921	27
16922	27
16923	27
16924	27
16925	27
16926	27
16927	27
16928	27
16929	27
16930	27
16931	27
16932	27
16933	27
16934	27
16935	27
16936	27
16937	27
16938	27
16939	27
16940	27
16941	27
16942	27
16943	27
16944	27
16945	27
16946	27
16947	27
16948	27
16949	27
16950	27
16951	27
16952	27
16953	27
16954	27
16955	27
16956	27
16957	27
16958	27
16959	27
16960	27
16961	27
16962	27
16963	27
16964	27
16965	27
16966	27
16967	27
16968	27
16969	27
16970	27
16971	27
16972	27
16973	27
16974	27
16975	27
16976	27
16977	27
16978	27
16979	27
16980	27
16981	27
16982	27
16983	27
16984	27
16985	27
16986	27
16987	27
16988	27
16989	27
16990	27
16991	27
16992	27
16993	27
16994	27
16995	27
16996	27
16997	27
16998	27
16999	27
17000	27
17001	27
17002	27
17003	27
17004	27
17005	27
17006	27
17007	27
17008	27
17009	27
17010	27
17011	27
17012	27
17013	27
17014	27
17015	27
17016	27
17017	27
17018	27
17019	27
17020	27
17021	27
17022	27
17023	27
17024	27
17025	27
17026	27
17027	27
17028	27
17029	27
17030	27
17031	27
17032	27
17033	27
17034	27
17035	27
17036	27
17037	27
17038	27
17039	27
17040	27
17041	27
17042	27
17043	27
17044	27
17045	27
17046	27
17047	27
17048	27
17049	27
17050	27
17051	27
17052	27
17053	27
17054	27
17055	27
17056	27
17057	27
17058	27
17059	27
17060	27
17061	27
17062	27
17063	27
17064	27
17065	27
17066	27
17067	27
17068	27
17069	27
17070	27
17071	27
17072	27
17073	27
17074	27
17075	27
17076	27
17077	27
17078	27
17079	27
17080	27
17081	27
17082	27
17083	27
17084	27
17085	27
17086	27
17087	27
17088	27
17089	27
17090	27
17091	27
17092	27
17093	27
17094	27
17095	27
17096	27
17097	27
17098	27
17099	27
17100	27
17101	27
17102	27
17103	27
17104	27
17105	27
17106	27
17107	27
17108	27
17109	27
17110	27
17111	27
17112	27
17113	27
17114	27
17115	27
17116	27
17117	27
17118	27
17119	27
17120	27
17121	27
17122	27
17123	27
17124	27
17125	27
17126	27
17127	27
17128	27
17129	27
17130	27
17131	27
17132	27
17133	27
17134	27
17135	27
17136	27
17137	27
17138	27
17139	27
17140	27
17141	27
17142	27
17143	27
17144	27
17145	27
17146	27
17147	27
17148	27
17149	27
17150	27
17151	27
17152	27
17153	27
17154	27
17155	27
17156	27
17157	27
17158	27
17159	27
17160	27
17161	27
17162	27
17163	27
17164	27
17165	27
17166	27
17167	27
17168	27
17169	27
17170	27
17171	27
17172	27
17173	27
17174	27
17175	27
17176	27
17177	27
17178	27
17179	27
17180	27
17181	27
17182	27
17183	27
17184	27
17185	27
17186	27
17187	27
17188	27
17189	27
17190	27
17191	27
17192	27
17193	27
17194	27
17195	27
17196	27
17197	27
17198	27
17199	27
17200	27
17201	27
17202	27
17203	27
17204	27
17205	27
17206	27
17207	27
17208	27
17209	27
17210	27
17211	27
17212	27
17213	27
17214	27
17215	27
17216	27
17217	27
17218	27
17219	27
17220	27
17221	27
17222	27
17223	27
17224	27
17225	27
17226	27
17227	27
17228	27
17229	27
17230	27
17231	27
17232	27
17233	27
17234	27
17235	27
17236	27
17237	27
17238	27
17239	27
17240	27
17241	27
17242	27
17243	27
17244	27
17245	27
17246	27
17247	27
17248	27
17249	27
17250	27
17251	27
17252	27
17253	27
17254	27
17255	27
17256	27
17257	27
17258	27
17259	27
17260	27
17261	27
17262	27
17263	27
17264	27
17265	27
17266	27
17267	27
17268	27
17269	27
17270	27
17271	27
17272	27
17273	27
17274	27
17275	27
17276	27
17277	27
17278	27
17279	27
17280	27
17281	27
17282	27
17283	27
17284	27
17285	27
17286	27
17287	27
17288	27
17289	27
17290	27
17291	27
17292	27
17293	27
17294	27
17295	27
17296	27
17297	27
17298	27
17299	27
17300	27
17301	27
17302	27
17303	27
17304	27
17305	27
17306	27
17307	27
17308	27
17309	27
17310	27
17311	27
17312	27
17313	27
17314	27
17315	27
17316	27
17317	27
17318	27
17319	27
17320	27
17321	27
17322	27
17323	27
17324	27
17325	27
17326	27
17327	27
17328	27
17329	27
17330	27
17331	27
17332	27
17333	27
17334	27
17335	27
17336	27
17337	27
17338	27
17339	27
17340	27
17341	27
17342	27
17343	27
17344	27
17345	27
17346	27
17347	27
17348	27
17349	27
17350	27
17351	27
17352	27
17353	27
17354	27
17355	27
17356	27
17357	27
17358	27
17359	27
17360	27
17361	27
17362	27
17363	27
17364	27
17365	27
17366	27
17367	27
17368	27
17369	27
17370	27
17371	27
17372	27
17373	27
17374	27
17375	27
17376	27
17377	27
17378	27
17379	27
17380	27
17381	27
17382	27
17383	27
17384	27
17385	27
17386	27
17387	27
17388	27
17389	27
17390	27
17391	27
17392	27
17393	27
17394	27
17395	27
17396	27
17397	27
17398	27
17399	27
17400	27
17401	27
17402	27
17403	27
17404	27
17405	27
17406	27
17407	27
17408	27
17409	27
17410	27
17411	27
17412	27
17413	27
17414	27
17415	27
17416	27
17417	27
17418	27
17419	27
17420	27
17421	27
17422	27
17423	27
17424	27
17425	27
17426	27
17427	27
17428	27
17429	27
17430	27
17431	27
17432	27
17433	27
17434	27
17435	27
17436	27
17437	27
17438	27
17439	27
17440	27
17441	27
17442	27
17443	27
17444	27
17445	27
17446	27
17447	27
17448	27
17449	27
17450	27
17451	27
17452	27
17453	27
17454	27
17455	27
17456	27
17457	27
17458	27
17459	27
17460	27
17461	27
17462	27
17463	27
17464	27
17465	27
17466	27
17467	27
17468	27
17469	27
17470	27
17471	27
17472	27
17473	27
17474	27
17475	27
17476	27
17477	27
17478	27
17479	27
17480	27
17481	27
17482	27
17483	27
17484	27
17485	27
17486	27
17487	27
17488	27
17489	27
17490	27
17491	27
17492	27
17493	27
17494	27
17495	27
17496	27
17497	27
17498	27
17499	27
17500	27
17501	27
17502	27
17503	27
17504	27
17505	27
17506	27
17507	27
17508	27
17509	27
17510	27
17511	27
17512	27
17513	27
17514	27
17515	27
17516	27
17517	27
17518	27
17519	27
17520	27
17521	27
17522	27
17523	27
17524	27
17525	27
17526	27
17527	27
17528	27
17529	27
17530	27
17531	27
17532	27
17533	27
17534	27
17535	27
17536	27
17537	27
17538	27
17539	27
17540	27
17541	27
17542	27
17543	27
17544	27
17545	27
17546	27
17547	27
17548	27
17549	27
17550	27
17551	27
17552	27
17553	27
17554	27
17555	27
17556	27
17557	27
17558	27
17559	27
17560	27
17561	27
17562	27
17563	27
17564	27
17565	27
17566	27
17567	27
17568	27
17569	27
17570	27
17571	27
17572	27
17573	27
17574	27
17575	27
17576	27
17577	27
17578	27
17579	27
17580	27
17581	27
17582	27
17583	27
17584	27
17585	27
17586	27
17587	27
17588	27
17589	27
17590	27
17591	27
17592	27
17593	27
17594	27
17595	27
17596	27
17597	27
17598	27
17599	27
17600	27
17601	27
17602	27
17603	27
17604	27
17605	27
17606	27
17607	27
17608	27
17609	27
17610	27
17611	27
17612	27
17613	27
17614	27
17615	27
17616	27
17617	27
17618	27
17619	27
17620	27
17621	27
17622	27
17623	27
17624	27
17625	27
17626	27
17627	27
17628	27
17629	27
17630	27
17631	27
17632	27
17633	27
17634	27
17635	27
17636	27
17637	27
17638	27
17639	27
17640	27
17641	27
17642	27
17643	27
17644	27
17645	27
17646	27
17647	27
17648	27
17649	27
17650	27
17651	27
17652	27
17653	27
17654	27
17655	27
17656	27
17657	27
17658	27
17659	27
17660	27
17661	27
17662	27
17663	27
17664	27
17665	27
17666	27
17667	27
17668	27
17669	27
17670	27
17671	27
17672	27
17673	27
17674	27
17675	27
17676	27
17677	27
17678	27
17679	27
17680	27
17681	27
17682	27
17683	27
17684	27
17685	27
17686	27
17687	27
17688	27
17689	27
17690	27
17691	27
17692	27
17693	27
17694	27
17695	27
17696	27
17697	27
17698	27
17699	27
17700	27
17701	27
17702	27
17703	27
17704	27
17705	27
17706	27
17707	27
17708	27
17709	27
17710	27
17711	27
17712	27
17713	27
17714	27
17715	27
17716	27
17717	27
17718	27
17719	27
17720	27
17721	27
17722	27
17723	27
17724	27
17725	27
17726	27
17727	27
17728	27
17729	27
17730	27
17731	27
17732	27
17733	27
17734	27
17735	27
17736	27
17737	27
17738	27
17739	27
17740	27
17741	27
17742	27
17743	27
17744	27
17745	27
17746	27
17747	27
17748	27
17749	27
17750	27
17751	27
17752	27
17753	27
17754	27
17755	27
17756	27
17757	27
17758	27
17759	27
17760	27
17761	27
17762	27
17763	27
17764	27
17765	27
17766	27
17767	27
17768	27
17769	27
17770	27
17771	27
17772	27
17773	27
17774	27
17775	27
17776	27
17777	27
17778	27
17779	27
17780	27
17781	27
17782	27
17783	27
17784	27
17785	27
17786	27
17787	27
17788	27
17789	27
17790	27
17791	27
17792	27
17793	27
17794	27
17795	27
17796	27
17797	27
17798	27
17799	27
17800	27
17801	27
17802	27
17803	27
17804	27
17805	27
17806	27
17807	27
17808	27
17809	27
17810	27
17811	27
17812	27
17813	27
17814	27
17815	27
17816	27
17817	27
17818	27
17819	27
17820	27
17821	27
17822	27
17823	27
17824	27
17825	27
17826	27
17827	27
17828	27
17829	27
17830	27
17831	27
17832	27
17833	27
17834	27
17835	27
17836	27
17837	27
17838	27
17839	27
17840	27
17841	27
17842	27
17843	27
17844	27
17845	27
17846	27
17847	27
17848	27
17849	27
17850	27
17851	27
17852	27
17853	27
17854	27
17855	27
17856	27
17857	27
17858	27
17859	27
17860	27
17861	27
17862	27
17863	27
17864	27
17865	27
17866	27
17867	27
17868	27
17869	27
17870	27
17871	27
17872	27
17873	27
17874	27
17875	27
17876	27
17877	27
17878	27
17879	27
17880	27
17881	27
17882	27
17883	27
17884	27
17885	27
17886	27
17887	27
17888	27
17889	27
17890	27
17891	27
17892	27
17893	27
17894	27
17895	27
17896	27
17897	27
17898	27
17899	27
17900	27
17901	27
17902	27
17903	27
17904	27
17905	27
17906	27
17907	27
17908	27
17909	27
17910	27
17911	27
17912	27
17913	27
17914	27
17915	27
17916	27
17917	27
17918	27
17919	27
17920	27
17921	27
17922	27
17923	27
17924	27
17925	27
17926	27
17927	27
17928	27
17929	27
17930	27
17931	27
17932	27
17933	27
17934	27
17935	27
17936	27
17937	27
17938	27
17939	27
17940	27
17941	27
17942	27
17943	27
17944	27
17945	27
17946	27
17947	27
17948	27
17949	27
17950	27
17951	27
17952	27
17953	27
17954	27
17955	27
17956	27
17957	27
17958	27
17959	27
17960	27
17961	27
17962	27
17963	27
17964	27
17965	27
17966	27
17967	27
17968	27
17969	27
17970	27
17971	27
17972	27
17973	27
17974	27
17975	27
17976	27
17977	27
17978	27
17979	27
17980	27
17981	27
17982	27
17983	27
17984	27
17985	27
17986	27
17987	27
17988	27
17989	27
17990	27
17991	27
17992	27
17993	27
17994	27
17995	27
17996	27
17997	27
17998	27
17999	27
18000	27

==> data/no_restart/COMB/lwheq-c.1-grdy.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	1
8	1
9	1
10	2
11	2
12	2
13	3
14	3
15	3
16	3
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	3
31	3
32	3
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	5
54	5
55	5
56	5
57	5
58	6
59	6
60	6
61	6
62	6
63	6
64	6
65	6
66	6
67	6
68	6
69	6
70	6
71	6
72	6
73	6
74	6
75	6
76	6
77	6
78	6
79	6
80	6
81	7
82	8
83	8
84	8
85	8
86	9
87	10
88	10
89	10
90	10
91	10
92	11
93	11
94	11
95	11
96	11
97	11
98	11
99	11
100	11
101	11
102	11
103	11
104	11
105	11
106	11
107	11
108	11
109	11
110	11
111	11
112	11
113	11
114	11
115	11
116	11
117	11
118	11
119	11
120	11
121	11
122	11
123	11
124	12
125	12
126	12
127	12
128	12
129	12
130	12
131	12
132	12
133	12
134	12
135	12
136	12
137	12
138	12
139	12
140	12
141	12
142	12
143	12
144	12
145	12
146	12
147	12
148	12
149	13
150	13
151	13
152	13
153	13
154	13
155	13
156	13
157	13
158	13
159	13
160	13
161	13
162	13
163	13
164	13
165	13
166	13
167	13
168	13
169	13
170	13
171	13
172	13
173	13
174	13
175	13
176	13
177	13
178	13
179	13
180	13
181	13
182	13
183	13
184	13
185	13
186	13
187	13
188	13
189	13
190	13
191	13
192	13
193	13
194	13
195	13
196	13
197	13
198	13
199	13
200	13
201	13
202	13
203	13
204	13
205	13
206	13
207	13
208	13
209	13
210	13
211	13
212	13
213	13
214	13
215	13
216	13
217	13
218	13
219	13
220	13
221	13
222	13
223	13
224	13
225	13
226	13
227	13
228	13
229	13
230	13
231	13
232	13
233	13
234	13
235	13
236	13
237	13
238	13
239	13
240	13
241	13
242	13
243	13
244	13
245	13
246	13
247	13
248	13
249	13
250	13
251	13
252	13
253	13
254	13
255	13
256	13
257	13
258	13
259	13
260	13
261	13
262	13
263	13
264	13
265	13
266	13
267	13
268	13
269	13
270	14
271	14
272	14
273	14
274	14
275	14
276	14
277	14
278	14
279	14
280	14
281	14
282	14
283	14
284	14
285	14
286	14
287	14
288	14
289	14
290	14
291	14
292	14
293	14
294	14
295	14
296	14
297	14
298	14
299	14
300	14
301	14
302	14
303	14
304	14
305	14
306	14
307	14
308	14
309	14
310	14
311	14
312	14
313	14
314	14
315	15
316	15
317	15
318	15
319	15
320	15
321	15
322	15
323	15
324	15
325	15
326	15
327	15
328	15
329	15
330	15
331	15
332	15
333	15
334	15
335	15
336	15
337	15
338	15
339	15
340	15
341	15
342	15
343	15
344	15
345	15
346	15
347	15
348	15
349	15
350	15
351	15
352	15
353	15
354	15
355	15
356	15
357	15
358	15
359	15
360	15
361	15
362	15
363	15
364	15
365	15
366	15
367	15
368	15
369	15
370	15
371	15
372	15
373	15
374	15
375	15
376	15
377	15
378	15
379	15
380	15
381	15
382	15
383	15
384	15
385	15
386	15
387	15
388	15
389	15
390	15
391	15
392	15
393	15
394	15
395	15
396	15
397	15
398	15
399	15
400	15
401	15
402	15
403	15
404	15
405	15
406	15
407	15
408	15
409	15
410	15
411	15
412	16
413	16
414	16
415	16
416	16
417	16
418	16
419	16
420	16
421	16
422	16
423	16
424	16
425	16
426	16
427	16
428	16
429	16
430	16
431	16
432	16
433	16
434	16
435	16
436	16
437	16
438	16
439	16
440	16
441	16
442	17
443	17
444	17
445	17
446	17
447	17
448	17
449	17
450	17
451	17
452	17
453	17
454	17
455	17
456	17
457	17
458	17
459	17
460	17
461	17
462	17
463	17
464	17
465	17
466	17
467	17
468	17
469	17
470	17
471	17
472	17
473	17
474	17
475	17
476	17
477	17
478	17
479	17
480	17
481	17
482	17
483	17
484	17
485	17
486	17
487	17
488	17
489	17
490	17
491	17
492	17
493	17
494	17
495	17
496	17
497	17
498	17
499	17
500	17
501	17
502	17
503	17
504	17
505	17
506	17
507	17
508	17
509	17
510	17
511	17
512	17
513	17
514	17
515	17
516	17
517	17
518	17
519	17
520	17
521	17
522	17
523	17
524	17
525	17
526	17
527	17
528	17
529	17
530	17
531	17
532	17
533	17
534	17
535	17
536	17
537	17
538	17
539	17
540	17
541	17
542	17
543	17
544	17
545	17
546	17
547	17
548	17
549	17
550	17
551	17
552	17
553	17
554	17
555	17
556	17
557	17
558	17
559	17
560	17
561	17
562	17
563	17
564	17
565	17
566	17
567	17
568	17
569	17
570	17
571	17
572	17
573	17
574	17
575	17
576	17
577	17
578	17
579	17
580	17
581	17
582	17
583	17
584	17
585	17
586	17
587	17
588	17
589	17
590	17
591	17
592	17
593	17
594	17
595	17
596	17
597	17
598	17
599	17
600	17
601	17
602	17
603	17
604	17
605	17
606	17
607	17
608	17
609	17
610	17
611	17
612	17
613	17
614	17
615	17
616	17
617	17
618	17
619	17
620	17
621	17
622	17
623	17
624	17
625	17
626	17
627	17
628	17
629	17
630	17
631	17
632	17
633	17
634	17
635	17
636	17
637	17
638	17
639	17
640	17
641	17
642	17
643	17
644	17
645	17
646	17
647	17
648	17
649	17
650	17
651	17
652	17
653	17
654	17
655	17
656	17
657	17
658	17
659	17
660	17
661	17
662	17
663	17
664	17
665	17
666	17
667	17
668	17
669	17
670	17
671	17
672	17
673	17
674	17
675	17
676	17
677	17
678	17
679	17
680	17
681	17
682	17
683	17
684	17
685	17
686	17
687	17
688	17
689	17
690	17
691	17
692	17
693	17
694	17
695	17
696	17
697	17
698	17
699	17
700	17
701	17
702	17
703	17
704	17
705	17
706	17
707	17
708	17
709	17
710	17
711	17
712	17
713	17
714	17
715	17
716	17
717	17
718	18
719	18
720	18
721	18
722	18
723	18
724	18
725	18
726	18
727	18
728	18
729	18
730	18
731	18
732	18
733	18
734	18
735	18
736	18
737	18
738	18
739	18
740	18
741	18
742	18
743	18
744	18
745	18
746	18
747	18
748	18
749	18
750	18
751	18
752	18
753	18
754	18
755	18
756	18
757	18
758	18
759	18
760	18
761	18
762	18
763	19
764	19
765	19
766	19
767	19
768	19
769	19
770	19
771	19
772	19
773	19
774	19
775	20
776	20
777	20
778	20
779	20
780	20
781	20
782	20
783	20
784	20
785	20
786	20
787	20
788	20
789	20
790	20
791	20
792	20
793	20
794	20
795	20
796	20
797	20
798	20
799	20
800	20
801	20
802	20
803	20
804	20
805	20
806	20
807	20
808	20
809	20
810	20
811	20
812	20
813	20
814	20
815	20
816	20
817	20
818	20
819	20
820	20
821	20
822	20
823	20
824	20
825	20
826	20
827	20
828	20
829	20
830	20
831	20
832	20
833	20
834	20
835	20
836	20
837	20
838	20
839	20
840	20
841	20
842	20
843	20
844	20
845	20
846	20
847	20
848	20
849	20
850	20
851	20
852	20
853	20
854	20
855	20
856	20
857	20
858	20
859	20
860	20
861	20
862	20
863	20
864	20
865	20
866	20
867	20
868	20
869	20
870	20
871	20
872	20
873	20
874	20
875	20
876	20
877	20
878	20
879	20
880	20
881	20
882	20
883	20
884	20
885	20
886	20
887	20
888	20
889	20
890	20
891	20
892	20
893	20
894	20
895	20
896	20
897	20
898	20
899	20
900	20
901	20
902	20
903	20
904	20
905	20
906	20
907	20
908	20
909	20
910	20
911	20
912	20
913	20
914	20
915	20
916	20
917	20
918	20
919	20
920	20
921	20
922	20
923	20
924	20
925	20
926	20
927	20
928	20
929	20
930	20
931	20
932	20
933	20
934	20
935	20
936	20
937	20
938	20
939	20
940	20
941	20
942	20
943	20
944	20
945	20
946	20
947	20
948	20
949	20
950	20
951	20
952	20
953	20
954	20
955	20
956	20
957	20
958	20
959	20
960	20
961	20
962	20
963	20
964	20
965	20
966	20
967	20
968	20
969	20
970	20
971	20
972	20
973	20
974	20
975	20
976	20
977	20
978	20
979	20
980	20
981	20
982	20
983	20
984	20
985	20
986	20
987	20
988	20
989	20
990	20
991	20
992	20
993	20
994	20
995	20
996	20
997	20
998	20
999	20
1000	20
1001	20
1002	20
1003	20
1004	20
1005	20
1006	20
1007	20
1008	20
1009	20
1010	20
1011	20
1012	20
1013	20
1014	20
1015	20
1016	20
1017	20
1018	20
1019	20
1020	20
1021	20
1022	20
1023	20
1024	20
1025	20
1026	20
1027	20
1028	20
1029	20
1030	20
1031	20
1032	20
1033	20
1034	20
1035	20
1036	20
1037	20
1038	20
1039	20
1040	20
1041	20
1042	20
1043	20
1044	20
1045	20
1046	20
1047	20
1048	20
1049	20
1050	20
1051	20
1052	20
1053	20
1054	20
1055	20
1056	20
1057	20
1058	20
1059	20
1060	20
1061	20
1062	20
1063	20
1064	20
1065	20
1066	20
1067	20
1068	20
1069	20
1070	20
1071	20
1072	20
1073	20
1074	20
1075	20
1076	20
1077	20
1078	20
1079	20
1080	20
1081	20
1082	20
1083	20
1084	20
1085	20
1086	20
1087	20
1088	20
1089	20
1090	20
1091	20
1092	20
1093	20
1094	20
1095	20
1096	20
1097	20
1098	20
1099	20
1100	20
1101	20
1102	20
1103	20
1104	20
1105	20
1106	20
1107	20
1108	20
1109	20
1110	20
1111	20
1112	20
1113	20
1114	20
1115	20
1116	20
1117	20
1118	20
1119	20
1120	20
1121	20
1122	20
1123	20
1124	20
1125	20
1126	20
1127	20
1128	20
1129	20
1130	20
1131	20
1132	20
1133	20
1134	20
1135	20
1136	20
1137	20
1138	20
1139	20
1140	20
1141	20
1142	20
1143	20
1144	20
1145	20
1146	20
1147	20
1148	20
1149	20
1150	20
1151	20
1152	20
1153	20
1154	20
1155	20
1156	20
1157	20
1158	20
1159	20
1160	20
1161	20
1162	20
1163	20
1164	20
1165	20
1166	20
1167	20
1168	20
1169	20
1170	20
1171	20
1172	20
1173	20
1174	20
1175	20
1176	20
1177	20
1178	20
1179	20
1180	20
1181	20
1182	20
1183	20
1184	20
1185	20
1186	20
1187	20
1188	20
1189	20
1190	20
1191	20
1192	20
1193	20
1194	20
1195	20
1196	20
1197	20
1198	20
1199	20
1200	20
1201	20
1202	20
1203	20
1204	20
1205	20
1206	20
1207	20
1208	20
1209	20
1210	20
1211	20
1212	20
1213	20
1214	20
1215	20
1216	20
1217	20
1218	20
1219	20
1220	20
1221	20
1222	20
1223	20
1224	20
1225	20
1226	20
1227	20
1228	20
1229	20
1230	20
1231	20
1232	20
1233	20
1234	20
1235	20
1236	20
1237	20
1238	20
1239	20
1240	20
1241	20
1242	20
1243	20
1244	20
1245	20
1246	20
1247	20
1248	20
1249	20
1250	20
1251	20
1252	20
1253	20
1254	20
1255	20
1256	20
1257	20
1258	20
1259	20
1260	20
1261	20
1262	20
1263	20
1264	20
1265	20
1266	20
1267	20
1268	20
1269	20
1270	20
1271	20
1272	20
1273	20
1274	20
1275	20
1276	20
1277	20
1278	20
1279	20
1280	20
1281	20
1282	20
1283	20
1284	20
1285	20
1286	20
1287	20
1288	20
1289	20
1290	20
1291	20
1292	20
1293	20
1294	20
1295	20
1296	20
1297	20
1298	20
1299	20
1300	20
1301	20
1302	20
1303	20
1304	20
1305	20
1306	20
1307	20
1308	20
1309	20
1310	20
1311	20
1312	20
1313	20
1314	20
1315	20
1316	20
1317	20
1318	20
1319	20
1320	20
1321	20
1322	20
1323	20
1324	20
1325	20
1326	20
1327	20
1328	20
1329	20
1330	20
1331	20
1332	20
1333	20
1334	20
1335	20
1336	20
1337	20
1338	20
1339	20
1340	20
1341	20
1342	20
1343	20
1344	20
1345	20
1346	20
1347	20
1348	20
1349	20
1350	20
1351	20
1352	20
1353	20
1354	20
1355	20
1356	20
1357	20
1358	20
1359	20
1360	20
1361	20
1362	20
1363	20
1364	20
1365	20
1366	20
1367	20
1368	20
1369	20
1370	20
1371	20
1372	20
1373	20
1374	20
1375	20
1376	20
1377	20
1378	20
1379	20
1380	20
1381	20
1382	20
1383	20
1384	20
1385	20
1386	20
1387	20
1388	20
1389	20
1390	20
1391	20
1392	20
1393	20
1394	20
1395	20
1396	20
1397	20
1398	20
1399	20
1400	20
1401	20
1402	20
1403	20
1404	20
1405	20
1406	20
1407	20
1408	20
1409	20
1410	20
1411	20
1412	20
1413	20
1414	20
1415	20
1416	20
1417	20
1418	20
1419	20
1420	20
1421	20
1422	20
1423	20
1424	20
1425	20
1426	20
1427	20
1428	20
1429	20
1430	20
1431	20
1432	20
1433	20
1434	20
1435	20
1436	20
1437	20
1438	20
1439	20
1440	20
1441	20
1442	20
1443	20
1444	20
1445	20
1446	20
1447	20
1448	20
1449	20
1450	20
1451	20
1452	20
1453	20
1454	20
1455	20
1456	20
1457	20
1458	20
1459	20
1460	20
1461	20
1462	20
1463	20
1464	20
1465	20
1466	20
1467	20
1468	20
1469	20
1470	20
1471	20
1472	20
1473	20
1474	20
1475	20
1476	20
1477	20
1478	20
1479	20
1480	20
1481	20
1482	20
1483	20
1484	20
1485	20
1486	20
1487	20
1488	20
1489	20
1490	20
1491	20
1492	20
1493	20
1494	20
1495	20
1496	20
1497	20
1498	20
1499	20
1500	20
1501	20
1502	20
1503	20
1504	20
1505	20
1506	20
1507	20
1508	20
1509	20
1510	20
1511	20
1512	20
1513	20
1514	20
1515	20
1516	20
1517	20
1518	20
1519	20
1520	20
1521	20
1522	20
1523	20
1524	20
1525	20
1526	20
1527	20
1528	20
1529	20
1530	20
1531	20
1532	20
1533	20
1534	20
1535	20
1536	20
1537	20
1538	20
1539	20
1540	20
1541	20
1542	20
1543	20
1544	20
1545	20
1546	20
1547	20
1548	20
1549	20
1550	20
1551	20
1552	20
1553	20
1554	20
1555	20
1556	20
1557	20
1558	20
1559	20
1560	20
1561	20
1562	20
1563	20
1564	20
1565	20
1566	20
1567	20
1568	20
1569	20
1570	20
1571	20
1572	20
1573	20
1574	20
1575	20
1576	20
1577	20
1578	20
1579	20
1580	20
1581	20
1582	20
1583	20
1584	20
1585	20
1586	20
1587	20
1588	20
1589	20
1590	20
1591	20
1592	20
1593	20
1594	20
1595	20
1596	20
1597	20
1598	20
1599	20
1600	20
1601	20
1602	20
1603	20
1604	20
1605	20
1606	20
1607	20
1608	20
1609	20
1610	20
1611	20
1612	20
1613	20
1614	20
1615	20
1616	20
1617	20
1618	20
1619	20
1620	20
1621	20
1622	20
1623	20
1624	20
1625	20
1626	20
1627	20
1628	20
1629	20
1630	20
1631	20
1632	20
1633	20
1634	20
1635	20
1636	20
1637	20
1638	20
1639	20
1640	20
1641	20
1642	20
1643	20
1644	20
1645	20
1646	20
1647	20
1648	20
1649	20
1650	20
1651	20
1652	20
1653	20
1654	20
1655	20
1656	20
1657	20
1658	20
1659	20
1660	20
1661	20
1662	21
1663	21
1664	21
1665	21
1666	21
1667	21
1668	21
1669	21
1670	21
1671	21
1672	21
1673	21
1674	21
1675	21
1676	21
1677	21
1678	21
1679	21
1680	21
1681	21
1682	21
1683	21
1684	21
1685	21
1686	21
1687	21
1688	21
1689	21
1690	21
1691	21
1692	21
1693	21
1694	21
1695	21
1696	21
1697	21
1698	21
1699	21
1700	21
1701	21
1702	21
1703	21
1704	21
1705	21
1706	21
1707	21
1708	21
1709	21
1710	21
1711	21
1712	21
1713	21
1714	21
1715	21
1716	21
1717	21
1718	21
1719	21
1720	21
1721	21
1722	21
1723	22
1724	22
1725	22
1726	22
1727	22
1728	22
1729	22
1730	22
1731	22
1732	22
1733	22
1734	22
1735	22
1736	22
1737	22
1738	22
1739	22
1740	22
1741	22
1742	22
1743	22
1744	22
1745	22
1746	22
1747	22
1748	22
1749	22
1750	22
1751	22
1752	22
1753	22
1754	22
1755	22
1756	22
1757	22
1758	22
1759	22
1760	22
1761	22
1762	22
1763	22
1764	22
1765	22
1766	22
1767	22
1768	22
1769	22
1770	22
1771	22
1772	22
1773	22
1774	22
1775	22
1776	22
1777	22
1778	22
1779	22
1780	22
1781	22
1782	22
1783	22
1784	22
1785	22
1786	22
1787	22
1788	22
1789	22
1790	22
1791	22
1792	22
1793	22
1794	22
1795	22
1796	22
1797	22
1798	22
1799	22
1800	22
1801	22
1802	22
1803	22
1804	22
1805	22
1806	22
1807	22
1808	22
1809	22
1810	22
1811	22
1812	22
1813	22
1814	22
1815	22
1816	22
1817	22
1818	22
1819	22
1820	22
1821	22
1822	22
1823	22
1824	22
1825	22
1826	22
1827	22
1828	22
1829	22
1830	22
1831	22
1832	22
1833	22
1834	22
1835	22
1836	22
1837	22
1838	22
1839	22
1840	22
1841	22
1842	22
1843	22
1844	22
1845	22
1846	22
1847	22
1848	22
1849	22
1850	22
1851	22
1852	22
1853	22
1854	22
1855	22
1856	22
1857	22
1858	22
1859	22
1860	22
1861	22
1862	22
1863	22
1864	22
1865	22
1866	22
1867	22
1868	22
1869	22
1870	22
1871	22
1872	22
1873	22
1874	22
1875	22
1876	22
1877	22
1878	22
1879	22
1880	22
1881	22
1882	22
1883	22
1884	22
1885	22
1886	22
1887	22
1888	22
1889	22
1890	22
1891	22
1892	22
1893	22
1894	22
1895	22
1896	22
1897	22
1898	22
1899	22
1900	22
1901	22
1902	22
1903	22
1904	22
1905	22
1906	22
1907	22
1908	22
1909	22
1910	22
1911	22
1912	22
1913	22
1914	22
1915	22
1916	22
1917	22
1918	22
1919	22
1920	22
1921	22
1922	22
1923	22
1924	22
1925	22
1926	22
1927	22
1928	22
1929	22
1930	22
1931	22
1932	22
1933	22
1934	22
1935	22
1936	22
1937	22
1938	22
1939	22
1940	22
1941	22
1942	22
1943	22
1944	22
1945	22
1946	22
1947	22
1948	22
1949	22
1950	22
1951	22
1952	22
1953	22
1954	22
1955	22
1956	22
1957	22
1958	22
1959	22
1960	22
1961	22
1962	22
1963	22
1964	22
1965	22
1966	22
1967	22
1968	22
1969	22
1970	22
1971	22
1972	22
1973	22
1974	22
1975	22
1976	22
1977	22
1978	22
1979	22
1980	22
1981	22
1982	22
1983	22
1984	22
1985	22
1986	22
1987	22
1988	22
1989	22
1990	22
1991	22
1992	22
1993	22
1994	22
1995	22
1996	22
1997	22
1998	22
1999	22
2000	22
2001	22
2002	22
2003	22
2004	22
2005	22
2006	22
2007	22
2008	22
2009	22
2010	22
2011	22
2012	22
2013	22
2014	22
2015	22
2016	22
2017	22
2018	22
2019	22
2020	22
2021	22
2022	22
2023	22
2024	22
2025	22
2026	22
2027	22
2028	22
2029	22
2030	22
2031	22
2032	22
2033	22
2034	22
2035	22
2036	22
2037	22
2038	22
2039	22
2040	22
2041	22
2042	22
2043	22
2044	22
2045	22
2046	22
2047	22
2048	22
2049	22
2050	22
2051	22
2052	22
2053	22
2054	22
2055	22
2056	22
2057	22
2058	22
2059	22
2060	22
2061	22
2062	22
2063	22
2064	22
2065	22
2066	22
2067	22
2068	22
2069	22
2070	22
2071	22
2072	22
2073	22
2074	22
2075	22
2076	22
2077	22
2078	22
2079	22
2080	22
2081	22
2082	22
2083	22
2084	22
2085	22
2086	22
2087	22
2088	22
2089	22
2090	22
2091	22
2092	22
2093	22
2094	22
2095	22
2096	22
2097	22
2098	22
2099	22
2100	22
2101	22
2102	22
2103	22
2104	22
2105	22
2106	22
2107	22
2108	22
2109	22
2110	22
2111	22
2112	22
2113	22
2114	22
2115	22
2116	22
2117	22
2118	22
2119	22
2120	22
2121	22
2122	22
2123	22
2124	22
2125	22
2126	22
2127	22
2128	22
2129	22
2130	22
2131	22
2132	22
2133	22
2134	22
2135	22
2136	22
2137	22
2138	22
2139	22
2140	22
2141	22
2142	22
2143	22
2144	22
2145	22
2146	22
2147	22
2148	22
2149	22
2150	22
2151	22
2152	22
2153	22
2154	22
2155	22
2156	22
2157	22
2158	22
2159	22
2160	22
2161	22
2162	22
2163	22
2164	22
2165	22
2166	22
2167	22
2168	22
2169	22
2170	22
2171	22
2172	22
2173	22
2174	22
2175	22
2176	22
2177	22
2178	22
2179	22
2180	22
2181	22
2182	22
2183	22
2184	22
2185	22
2186	22
2187	22
2188	22
2189	22
2190	22
2191	22
2192	22
2193	22
2194	22
2195	22
2196	22
2197	22
2198	22
2199	22
2200	22
2201	22
2202	22
2203	22
2204	22
2205	22
2206	22
2207	22
2208	22
2209	22
2210	22
2211	22
2212	22
2213	22
2214	22
2215	22
2216	22
2217	22
2218	22
2219	22
2220	22
2221	22
2222	22
2223	22
2224	22
2225	22
2226	22
2227	22
2228	22
2229	22
2230	22
2231	22
2232	22
2233	22
2234	22
2235	22
2236	22
2237	22
2238	22
2239	22
2240	22
2241	22
2242	22
2243	22
2244	22
2245	22
2246	22
2247	22
2248	22
2249	22
2250	22
2251	22
2252	22
2253	22
2254	22
2255	22
2256	22
2257	22
2258	22
2259	22
2260	22
2261	22
2262	22
2263	22
2264	22
2265	22
2266	22
2267	22
2268	22
2269	22
2270	22
2271	22
2272	22
2273	22
2274	22
2275	22
2276	22
2277	22
2278	22
2279	22
2280	22
2281	22
2282	22
2283	22
2284	22
2285	22
2286	22
2287	22
2288	22
2289	22
2290	22
2291	22
2292	22
2293	22
2294	22
2295	22
2296	22
2297	22
2298	22
2299	22
2300	22
2301	22
2302	22
2303	22
2304	22
2305	22
2306	22
2307	22
2308	22
2309	22
2310	22
2311	22
2312	22
2313	22
2314	22
2315	22
2316	22
2317	22
2318	22
2319	22
2320	22
2321	22
2322	22
2323	22
2324	22
2325	22
2326	22
2327	22
2328	22
2329	22
2330	22
2331	22
2332	22
2333	22
2334	22
2335	22
2336	22
2337	22
2338	22
2339	22
2340	22
2341	22
2342	22
2343	22
2344	22
2345	22
2346	22
2347	22
2348	22
2349	22
2350	22
2351	22
2352	22
2353	22
2354	22
2355	22
2356	22
2357	22
2358	22
2359	22
2360	22
2361	22
2362	22
2363	22
2364	22
2365	22
2366	22
2367	22
2368	22
2369	22
2370	22
2371	22
2372	22
2373	22
2374	22
2375	22
2376	22
2377	22
2378	22
2379	22
2380	22
2381	22
2382	22
2383	22
2384	22
2385	22
2386	22
2387	22
2388	22
2389	22
2390	22
2391	22
2392	22
2393	22
2394	22
2395	23
2396	23
2397	23
2398	23
2399	23
2400	23
2401	23
2402	23
2403	23
2404	23
2405	23
2406	23
2407	23
2408	23
2409	23
2410	23
2411	23
2412	23
2413	23
2414	23
2415	23
2416	23
2417	23
2418	23
2419	23
2420	23
2421	23
2422	23
2423	23
2424	23
2425	23
2426	23
2427	23
2428	23
2429	23
2430	23
2431	23
2432	23
2433	23
2434	23
2435	23
2436	23
2437	23
2438	23
2439	23
2440	23
2441	23
2442	23
2443	23
2444	23
2445	23
2446	23
2447	23
2448	23
2449	23
2450	23
2451	23
2452	23
2453	23
2454	23
2455	23
2456	23
2457	23
2458	23
2459	23
2460	23
2461	23
2462	23
2463	23
2464	23
2465	23
2466	23
2467	23
2468	23
2469	23
2470	23
2471	23
2472	23
2473	23
2474	23
2475	23
2476	23
2477	23
2478	23
2479	23
2480	23
2481	23
2482	23
2483	23
2484	23
2485	23
2486	23
2487	23
2488	23
2489	23
2490	23
2491	23
2492	23
2493	23
2494	23
2495	23
2496	23
2497	23
2498	23
2499	23
2500	23
2501	23
2502	23
2503	23
2504	23
2505	23
2506	23
2507	23
2508	23
2509	23
2510	23
2511	23
2512	23
2513	23
2514	23
2515	23
2516	23
2517	23
2518	23
2519	23
2520	23
2521	23
2522	23
2523	23
2524	23
2525	23
2526	23
2527	23
2528	23
2529	23
2530	23
2531	23
2532	23
2533	23
2534	23
2535	23
2536	23
2537	23
2538	23
2539	23
2540	23
2541	23
2542	23
2543	23
2544	23
2545	23
2546	23
2547	23
2548	23
2549	23
2550	23
2551	23
2552	23
2553	23
2554	23
2555	23
2556	23
2557	23
2558	23
2559	23
2560	23
2561	23
2562	23
2563	23
2564	23
2565	23
2566	23
2567	23
2568	23
2569	23
2570	23
2571	23
2572	23
2573	23
2574	23
2575	23
2576	23
2577	23
2578	23
2579	23
2580	23
2581	23
2582	23
2583	23
2584	23
2585	23
2586	23
2587	23
2588	23
2589	23
2590	23
2591	23
2592	23
2593	23
2594	23
2595	23
2596	23
2597	23
2598	23
2599	23
2600	23
2601	23
2602	23
2603	23
2604	23
2605	23
2606	23
2607	23
2608	23
2609	23
2610	23
2611	23
2612	23
2613	23
2614	23
2615	23
2616	23
2617	23
2618	23
2619	23
2620	23
2621	23
2622	23
2623	23
2624	23
2625	23
2626	23
2627	23
2628	23
2629	23
2630	23
2631	23
2632	23
2633	23
2634	23
2635	23
2636	23
2637	23
2638	23
2639	23
2640	23
2641	23
2642	23
2643	23
2644	23
2645	23
2646	23
2647	23
2648	23
2649	23
2650	23
2651	23
2652	23
2653	23
2654	23
2655	23
2656	23
2657	23
2658	23
2659	23
2660	23
2661	23
2662	23
2663	23
2664	23
2665	23
2666	23
2667	23
2668	23
2669	23
2670	23
2671	23
2672	23
2673	23
2674	23
2675	23
2676	23
2677	23
2678	23
2679	23
2680	23
2681	23
2682	23
2683	23
2684	23
2685	23
2686	23
2687	23
2688	23
2689	23
2690	23
2691	23
2692	23
2693	23
2694	23
2695	23
2696	23
2697	23
2698	23
2699	23
2700	23
2701	23
2702	23
2703	23
2704	23
2705	23
2706	23
2707	23
2708	23
2709	23
2710	23
2711	23
2712	23
2713	23
2714	23
2715	23
2716	23
2717	23
2718	23
2719	23
2720	23
2721	23
2722	23
2723	23
2724	23
2725	23
2726	23
2727	23
2728	23
2729	23
2730	23
2731	23
2732	23
2733	23
2734	23
2735	23
2736	23
2737	23
2738	23
2739	23
2740	23
2741	23
2742	23
2743	23
2744	23
2745	23
2746	23
2747	23
2748	23
2749	23
2750	23
2751	23
2752	23
2753	23
2754	23
2755	23
2756	23
2757	23
2758	23
2759	23
2760	23
2761	23
2762	23
2763	23
2764	23
2765	23
2766	23
2767	23
2768	23
2769	23
2770	23
2771	23
2772	23
2773	23
2774	23
2775	23
2776	23
2777	23
2778	23
2779	23
2780	23
2781	23
2782	23
2783	23
2784	23
2785	23
2786	23
2787	23
2788	23
2789	23
2790	23
2791	23
2792	23
2793	23
2794	23
2795	23
2796	23
2797	23
2798	23
2799	23
2800	23
2801	23
2802	23
2803	23
2804	23
2805	23
2806	23
2807	23
2808	23
2809	23
2810	23
2811	23
2812	23
2813	23
2814	23
2815	23
2816	23
2817	23
2818	23
2819	23
2820	23
2821	23
2822	23
2823	23
2824	23
2825	23
2826	23
2827	23
2828	23
2829	23
2830	23
2831	23
2832	23
2833	23
2834	23
2835	23
2836	23
2837	23
2838	23
2839	23
2840	23
2841	23
2842	23
2843	23
2844	23
2845	23
2846	23
2847	23
2848	23
2849	23
2850	23
2851	23
2852	23
2853	23
2854	23
2855	23
2856	23
2857	23
2858	23
2859	23
2860	23
2861	23
2862	23
2863	23
2864	23
2865	23
2866	23
2867	23
2868	23
2869	23
2870	23
2871	23
2872	23
2873	23
2874	23
2875	23
2876	23
2877	23
2878	23
2879	23
2880	23
2881	23
2882	23
2883	23
2884	23
2885	23
2886	23
2887	23
2888	23
2889	23
2890	23
2891	23
2892	23
2893	23
2894	23
2895	23
2896	23
2897	23
2898	23
2899	23
2900	23
2901	23
2902	23
2903	23
2904	23
2905	23
2906	23
2907	23
2908	23
2909	23
2910	23
2911	23
2912	23
2913	23
2914	23
2915	23
2916	23
2917	23
2918	23
2919	23
2920	23
2921	23
2922	24
2923	24
2924	24
2925	24
2926	24
2927	24
2928	24
2929	24
2930	24
2931	24
2932	24
2933	24
2934	24
2935	24
2936	24
2937	24
2938	24
2939	24
2940	24
2941	24
2942	24
2943	24
2944	24
2945	24
2946	24
2947	24
2948	24
2949	24
2950	24
2951	24
2952	24
2953	24
2954	24
2955	24
2956	24
2957	24
2958	24
2959	24
2960	24
2961	24
2962	24
2963	24
2964	24
2965	24
2966	24
2967	24
2968	24
2969	24
2970	24
2971	24
2972	24
2973	24
2974	24
2975	24
2976	24
2977	24
2978	24
2979	24
2980	24
2981	24
2982	24
2983	24
2984	24
2985	24
2986	24
2987	24
2988	24
2989	24
2990	24
2991	24
2992	24
2993	24
2994	24
2995	24
2996	24
2997	24
2998	24
2999	24
3000	24
3001	24
3002	24
3003	24
3004	24
3005	24
3006	24
3007	24
3008	24
3009	24
3010	24
3011	24
3012	24
3013	24
3014	24
3015	24
3016	24
3017	24
3018	24
3019	24
3020	24
3021	24
3022	24
3023	24
3024	24
3025	24
3026	25
3027	25
3028	25
3029	25
3030	25
3031	25
3032	25
3033	25
3034	25
3035	25
3036	25
3037	25
3038	25
3039	25
3040	25
3041	25
3042	25
3043	25
3044	25
3045	25
3046	25
3047	25
3048	25
3049	25
3050	25
3051	25
3052	25
3053	25
3054	25
3055	25
3056	25
3057	25
3058	25
3059	25
3060	25
3061	25
3062	25
3063	25
3064	25
3065	25
3066	25
3067	25
3068	25
3069	25
3070	25
3071	25
3072	25
3073	25
3074	25
3075	25
3076	25
3077	25
3078	25
3079	25
3080	25
3081	25
3082	25
3083	25
3084	25
3085	25
3086	25
3087	25
3088	25
3089	25
3090	25
3091	25
3092	25
3093	25
3094	25
3095	25
3096	25
3097	25
3098	25
3099	25
3100	25
3101	25
3102	25
3103	25
3104	25
3105	25
3106	25
3107	25
3108	25
3109	25
3110	25
3111	25
3112	25
3113	25
3114	25
3115	25
3116	25
3117	25
3118	25
3119	25
3120	25
3121	25
3122	25
3123	25
3124	25
3125	25
3126	25
3127	25
3128	25
3129	25
3130	25
3131	25
3132	25
3133	25
3134	25
3135	25
3136	25
3137	25
3138	25
3139	25
3140	25
3141	25
3142	25
3143	25
3144	25
3145	25
3146	25
3147	25
3148	25
3149	25
3150	25
3151	25
3152	25
3153	25
3154	25
3155	25
3156	25
3157	25
3158	25
3159	25
3160	25
3161	25
3162	25
3163	25
3164	25
3165	25
3166	25
3167	25
3168	25
3169	25
3170	25
3171	25
3172	25
3173	25
3174	25
3175	25
3176	25
3177	25
3178	25
3179	25
3180	25
3181	25
3182	25
3183	25
3184	25
3185	25
3186	25
3187	25
3188	25
3189	25
3190	25
3191	25
3192	25
3193	25
3194	25
3195	25
3196	25
3197	25
3198	25
3199	25
3200	25
3201	25
3202	25
3203	25
3204	25
3205	25
3206	25
3207	25
3208	25
3209	25
3210	25
3211	25
3212	25
3213	25
3214	25
3215	25
3216	25
3217	25
3218	25
3219	25
3220	25
3221	25
3222	25
3223	25
3224	25
3225	25
3226	25
3227	25
3228	25
3229	25
3230	25
3231	25
3232	25
3233	25
3234	25
3235	25
3236	25
3237	25
3238	25
3239	25
3240	25
3241	25
3242	25
3243	25
3244	25
3245	25
3246	25
3247	25
3248	25
3249	25
3250	25
3251	25
3252	25
3253	25
3254	25
3255	25
3256	25
3257	25
3258	25
3259	25
3260	25
3261	25
3262	25
3263	25
3264	25
3265	25
3266	25
3267	25
3268	25
3269	25
3270	25
3271	25
3272	25
3273	25
3274	25
3275	25
3276	25
3277	25
3278	25
3279	25
3280	25
3281	25
3282	25
3283	25
3284	25
3285	25
3286	25
3287	25
3288	25
3289	25
3290	25
3291	25
3292	25
3293	25
3294	25
3295	25
3296	25
3297	25
3298	25
3299	25
3300	25
3301	25
3302	25
3303	25
3304	25
3305	25
3306	25
3307	25
3308	25
3309	25
3310	25
3311	25
3312	25
3313	25
3314	25
3315	25
3316	25
3317	25
3318	25
3319	25
3320	25
3321	25
3322	25
3323	25
3324	25
3325	25
3326	25
3327	25
3328	25
3329	25
3330	25
3331	25
3332	25
3333	25
3334	25
3335	25
3336	25
3337	25
3338	25
3339	25
3340	25
3341	25
3342	25
3343	25
3344	25
3345	25
3346	25
3347	25
3348	25
3349	25
3350	25
3351	25
3352	25
3353	25
3354	25
3355	25
3356	25
3357	25
3358	25
3359	25
3360	25
3361	25
3362	25
3363	25
3364	25
3365	25
3366	25
3367	25
3368	25
3369	25
3370	25
3371	25
3372	25
3373	25
3374	25
3375	25
3376	25
3377	25
3378	25
3379	25
3380	25
3381	25
3382	25
3383	25
3384	25
3385	25
3386	25
3387	25
3388	25
3389	25
3390	25
3391	25
3392	25
3393	25
3394	25
3395	25
3396	25
3397	25
3398	25
3399	25
3400	25
3401	25
3402	25
3403	25
3404	25
3405	25
3406	25
3407	25
3408	25
3409	25
3410	25
3411	25
3412	25
3413	25
3414	25
3415	25
3416	25
3417	25
3418	25
3419	25
3420	25
3421	25
3422	25
3423	25
3424	25
3425	25
3426	25
3427	25
3428	25
3429	25
3430	25
3431	25
3432	25
3433	25
3434	25
3435	25
3436	25
3437	25
3438	25
3439	25
3440	25
3441	25
3442	25
3443	25
3444	25
3445	25
3446	25
3447	25
3448	25
3449	25
3450	25
3451	25
3452	25
3453	25
3454	25
3455	25
3456	25
3457	25
3458	25
3459	25
3460	25
3461	25
3462	25
3463	25
3464	25
3465	25
3466	25
3467	25
3468	25
3469	25
3470	25
3471	25
3472	25
3473	25
3474	25
3475	25
3476	25
3477	25
3478	25
3479	25
3480	25
3481	25
3482	25
3483	25
3484	25
3485	25
3486	25
3487	25
3488	25
3489	25
3490	25
3491	25
3492	25
3493	25
3494	25
3495	25
3496	25
3497	25
3498	25
3499	25
3500	25
3501	25
3502	25
3503	25
3504	25
3505	25
3506	25
3507	25
3508	25
3509	25
3510	25
3511	25
3512	25
3513	25
3514	25
3515	25
3516	25
3517	25
3518	25
3519	25
3520	25
3521	25
3522	25
3523	25
3524	25
3525	25
3526	25
3527	25
3528	25
3529	25
3530	25
3531	25
3532	25
3533	25
3534	25
3535	25
3536	25
3537	25
3538	25
3539	25
3540	25
3541	25
3542	25
3543	25
3544	25
3545	25
3546	25
3547	25
3548	25
3549	25
3550	25
3551	25
3552	25
3553	25
3554	25
3555	25
3556	25
3557	25
3558	25
3559	25
3560	25
3561	25
3562	25
3563	25
3564	25
3565	25
3566	25
3567	25
3568	25
3569	25
3570	25
3571	25
3572	25
3573	25
3574	25
3575	25
3576	25
3577	25
3578	25
3579	25
3580	25
3581	25
3582	25
3583	25
3584	25
3585	25
3586	25
3587	25
3588	25
3589	25
3590	25
3591	25
3592	25
3593	25
3594	25
3595	25
3596	25
3597	25
3598	25
3599	25
3600	25
3601	25
3602	25
3603	25
3604	25
3605	25
3606	25
3607	25
3608	25
3609	25
3610	25
3611	25
3612	25
3613	25
3614	25
3615	25
3616	25
3617	25
3618	25
3619	25
3620	25
3621	25
3622	25
3623	25
3624	25
3625	25
3626	25
3627	25
3628	25
3629	25
3630	25
3631	25
3632	25
3633	25
3634	25
3635	25
3636	25
3637	25
3638	25
3639	25
3640	25
3641	25
3642	25
3643	25
3644	25
3645	25
3646	25
3647	25
3648	25
3649	25
3650	25
3651	25
3652	25
3653	25
3654	25
3655	25
3656	25
3657	25
3658	25
3659	25
3660	25
3661	25
3662	25
3663	25
3664	25
3665	25
3666	25
3667	25
3668	25
3669	25
3670	25
3671	25
3672	25
3673	25
3674	25
3675	25
3676	25
3677	25
3678	25
3679	25
3680	25
3681	25
3682	25
3683	25
3684	25
3685	25
3686	25
3687	25
3688	25
3689	25
3690	25
3691	25
3692	25
3693	25
3694	25
3695	25
3696	25
3697	25
3698	25
3699	25
3700	25
3701	25
3702	25
3703	25
3704	25
3705	25
3706	25
3707	25
3708	25
3709	25
3710	25
3711	25
3712	25
3713	25
3714	25
3715	25
3716	25
3717	25
3718	25
3719	25
3720	25
3721	25
3722	25
3723	25
3724	25
3725	25
3726	25
3727	25
3728	25
3729	25
3730	25
3731	25
3732	25
3733	25
3734	25
3735	25
3736	25
3737	25
3738	25
3739	25
3740	25
3741	25
3742	25
3743	25
3744	25
3745	25
3746	25
3747	25
3748	25
3749	25
3750	25
3751	25
3752	25
3753	25
3754	25
3755	25
3756	25
3757	25
3758	25
3759	25
3760	25
3761	25
3762	25
3763	25
3764	25
3765	25
3766	25
3767	25
3768	25
3769	25
3770	25
3771	25
3772	25
3773	25
3774	25
3775	25
3776	25
3777	25
3778	25
3779	25
3780	25
3781	25
3782	25
3783	25
3784	25
3785	25
3786	25
3787	25
3788	25
3789	25
3790	25
3791	25
3792	25
3793	25
3794	25
3795	25
3796	25
3797	25
3798	25
3799	25
3800	25
3801	25
3802	25
3803	25
3804	25
3805	25
3806	25
3807	25
3808	25
3809	25
3810	25
3811	25
3812	25
3813	25
3814	25
3815	25
3816	25
3817	25
3818	25
3819	25
3820	25
3821	25
3822	25
3823	25
3824	25
3825	25
3826	25
3827	25
3828	25
3829	25
3830	25
3831	25
3832	25
3833	25
3834	25
3835	25
3836	25
3837	25
3838	25
3839	25
3840	25
3841	25
3842	25
3843	25
3844	25
3845	25
3846	25
3847	25
3848	25
3849	25
3850	25
3851	25
3852	25
3853	25
3854	25
3855	25
3856	25
3857	25
3858	25
3859	25
3860	25
3861	25
3862	25
3863	25
3864	25
3865	25
3866	25
3867	25
3868	25
3869	25
3870	25
3871	25
3872	25
3873	25
3874	25
3875	25
3876	25
3877	25
3878	25
3879	25
3880	25
3881	25
3882	25
3883	25
3884	25
3885	25
3886	25
3887	25
3888	25
3889	25
3890	25
3891	25
3892	25
3893	25
3894	25
3895	25
3896	25
3897	25
3898	25
3899	25
3900	25
3901	25
3902	25
3903	25
3904	25
3905	25
3906	25
3907	25
3908	25
3909	25
3910	25
3911	25
3912	25
3913	25
3914	25
3915	25
3916	25
3917	25
3918	25
3919	25
3920	25
3921	25
3922	25
3923	25
3924	25
3925	25
3926	25
3927	25
3928	25
3929	25
3930	25
3931	25
3932	25
3933	25
3934	25
3935	25
3936	25
3937	25
3938	25
3939	25
3940	25
3941	25
3942	25
3943	25
3944	25
3945	25
3946	25
3947	25
3948	25
3949	25
3950	25
3951	25
3952	25
3953	25
3954	25
3955	25
3956	25
3957	25
3958	25
3959	25
3960	25
3961	25
3962	25
3963	25
3964	25
3965	25
3966	25
3967	25
3968	25
3969	25
3970	25
3971	25
3972	25
3973	25
3974	25
3975	25
3976	25
3977	25
3978	25
3979	25
3980	25
3981	25
3982	25
3983	25
3984	25
3985	25
3986	25
3987	25
3988	25
3989	25
3990	25
3991	25
3992	25
3993	25
3994	25
3995	25
3996	25
3997	25
3998	25
3999	25
4000	25
4001	25
4002	25
4003	25
4004	25
4005	25
4006	25
4007	25
4008	25
4009	25
4010	25
4011	25
4012	25
4013	25
4014	25
4015	25
4016	25
4017	25
4018	25
4019	25
4020	25
4021	25
4022	25
4023	25
4024	25
4025	25
4026	25
4027	25
4028	25
4029	25
4030	25
4031	25
4032	25
4033	25
4034	25
4035	25
4036	25
4037	25
4038	25
4039	25
4040	25
4041	25
4042	25
4043	25
4044	25
4045	25
4046	25
4047	25
4048	25
4049	25
4050	25
4051	25
4052	25
4053	25
4054	25
4055	25
4056	25
4057	25
4058	25
4059	25
4060	25
4061	25
4062	25
4063	25
4064	25
4065	25
4066	25
4067	25
4068	25
4069	25
4070	25
4071	25
4072	25
4073	25
4074	25
4075	25
4076	25
4077	25
4078	25
4079	25
4080	25
4081	25
4082	25
4083	25
4084	25
4085	25
4086	25
4087	25
4088	25
4089	25
4090	25
4091	25
4092	25
4093	25
4094	25
4095	25
4096	25
4097	25
4098	25
4099	25
4100	25
4101	25
4102	25
4103	25
4104	25
4105	25
4106	25
4107	25
4108	25
4109	25
4110	25
4111	25
4112	25
4113	25
4114	25
4115	25
4116	25
4117	25
4118	25
4119	25
4120	25
4121	25
4122	25
4123	25
4124	25
4125	25
4126	25
4127	25
4128	25
4129	25
4130	25
4131	25
4132	25
4133	25
4134	25
4135	25
4136	25
4137	25
4138	25
4139	25
4140	25
4141	25
4142	25
4143	25
4144	25
4145	25
4146	25
4147	25
4148	25
4149	25
4150	25
4151	25
4152	25
4153	25
4154	25
4155	25
4156	25
4157	25
4158	25
4159	25
4160	25
4161	25
4162	25
4163	25
4164	25
4165	25
4166	25
4167	25
4168	25
4169	25
4170	25
4171	25
4172	25
4173	25
4174	25
4175	25
4176	25
4177	25
4178	25
4179	25
4180	25
4181	25
4182	25
4183	25
4184	25
4185	25
4186	25
4187	25
4188	25
4189	25
4190	25
4191	25
4192	25
4193	25
4194	25
4195	25
4196	25
4197	25
4198	25
4199	25
4200	25
4201	25
4202	25
4203	25
4204	25
4205	25
4206	25
4207	25
4208	25
4209	25
4210	25
4211	25
4212	25
4213	25
4214	25
4215	25
4216	25
4217	25
4218	25
4219	25
4220	25
4221	25
4222	25
4223	25
4224	25
4225	25
4226	25
4227	25
4228	25
4229	25
4230	25
4231	25
4232	25
4233	25
4234	25
4235	25
4236	25
4237	25
4238	25
4239	25
4240	25
4241	25
4242	25
4243	25
4244	25
4245	25
4246	25
4247	25
4248	25
4249	25
4250	25
4251	25
4252	25
4253	25
4254	25
4255	25
4256	25
4257	25
4258	25
4259	25
4260	25
4261	25
4262	25
4263	25
4264	25
4265	25
4266	25
4267	25
4268	25
4269	25
4270	25
4271	25
4272	25
4273	25
4274	25
4275	25
4276	25
4277	25
4278	25
4279	25
4280	25
4281	25
4282	25
4283	25
4284	25
4285	25
4286	25
4287	25
4288	25
4289	25
4290	25
4291	25
4292	25
4293	25
4294	25
4295	25
4296	25
4297	25
4298	25
4299	25
4300	25
4301	25
4302	25
4303	25
4304	25
4305	25
4306	25
4307	25
4308	25
4309	25
4310	25
4311	25
4312	25
4313	25
4314	25
4315	25
4316	25
4317	25
4318	25
4319	25
4320	25
4321	25
4322	25
4323	25
4324	25
4325	25
4326	25
4327	25
4328	25
4329	25
4330	25
4331	25
4332	25
4333	25
4334	25
4335	25
4336	25
4337	25
4338	25
4339	25
4340	25
4341	25
4342	25
4343	25
4344	25
4345	25
4346	25
4347	25
4348	25
4349	25
4350	25
4351	25
4352	25
4353	25
4354	25
4355	25
4356	25
4357	25
4358	25
4359	25
4360	25
4361	25
4362	25
4363	25
4364	25
4365	25
4366	25
4367	25
4368	25
4369	25
4370	25
4371	25
4372	25
4373	25
4374	25
4375	25
4376	25
4377	25
4378	25
4379	25
4380	25
4381	25
4382	25
4383	25
4384	25
4385	25
4386	25
4387	25
4388	25
4389	25
4390	25
4391	25
4392	25
4393	25
4394	25
4395	25
4396	25
4397	25
4398	25
4399	25
4400	25
4401	25
4402	25
4403	25
4404	25
4405	25
4406	25
4407	25
4408	25
4409	25
4410	25
4411	25
4412	25
4413	25
4414	25
4415	25
4416	25
4417	25
4418	25
4419	25
4420	25
4421	25
4422	25
4423	25
4424	25
4425	25
4426	25
4427	25
4428	25
4429	25
4430	25
4431	25
4432	25
4433	25
4434	25
4435	25
4436	25
4437	25
4438	25
4439	25
4440	25
4441	25
4442	25
4443	25
4444	25
4445	25
4446	25
4447	25
4448	25
4449	25
4450	25
4451	25
4452	25
4453	25
4454	25
4455	25
4456	25
4457	25
4458	25
4459	25
4460	25
4461	25
4462	25
4463	25
4464	25
4465	25
4466	25
4467	25
4468	25
4469	25
4470	25
4471	25
4472	25
4473	25
4474	25
4475	25
4476	25
4477	25
4478	25
4479	25
4480	25
4481	25
4482	25
4483	25
4484	25
4485	25
4486	25
4487	25
4488	25
4489	25
4490	25
4491	25
4492	25
4493	25
4494	25
4495	25
4496	25
4497	25
4498	25
4499	25
4500	25
4501	25
4502	25
4503	25
4504	25
4505	25
4506	25
4507	25
4508	25
4509	25
4510	25
4511	25
4512	25
4513	25
4514	25
4515	25
4516	25
4517	25
4518	25
4519	25
4520	25
4521	25
4522	25
4523	25
4524	25
4525	25
4526	25
4527	25
4528	25
4529	25
4530	25
4531	25
4532	25
4533	25
4534	25
4535	25
4536	25
4537	25
4538	25
4539	25
4540	25
4541	25
4542	25
4543	25
4544	25
4545	25
4546	25
4547	25
4548	25
4549	25
4550	25
4551	25
4552	25
4553	25
4554	25
4555	25
4556	25
4557	25
4558	25
4559	25
4560	25
4561	25
4562	25
4563	25
4564	25
4565	25
4566	25
4567	25
4568	25
4569	25
4570	25
4571	25
4572	25
4573	25
4574	25
4575	25
4576	25
4577	25
4578	25
4579	25
4580	25
4581	25
4582	25
4583	25
4584	25
4585	25
4586	25
4587	25
4588	25
4589	25
4590	25
4591	25
4592	25
4593	25
4594	25
4595	25
4596	25
4597	25
4598	25
4599	26
4600	26
4601	26
4602	26
4603	26
4604	26
4605	26
4606	26
4607	26
4608	26
4609	26
4610	26
4611	26
4612	26
4613	26
4614	26
4615	26
4616	26
4617	26
4618	26
4619	26
4620	26
4621	26
4622	26
4623	26
4624	26
4625	26
4626	26
4627	26
4628	26
4629	26
4630	26
4631	26
4632	26
4633	26
4634	26
4635	26
4636	26
4637	26
4638	26
4639	26
4640	26
4641	26
4642	26
4643	26
4644	26
4645	26
4646	26
4647	26
4648	26
4649	26
4650	26
4651	26
4652	26
4653	26
4654	26
4655	26
4656	26
4657	26
4658	26
4659	26
4660	26
4661	26
4662	26
4663	26
4664	26
4665	26
4666	26
4667	26
4668	26
4669	26
4670	26
4671	26
4672	26
4673	26
4674	26
4675	26
4676	26
4677	26
4678	26
4679	26
4680	26
4681	26
4682	26
4683	26
4684	26
4685	26
4686	26
4687	26
4688	26
4689	26
4690	26
4691	26
4692	26
4693	26
4694	26
4695	26
4696	26
4697	26
4698	26
4699	26
4700	26
4701	26
4702	26
4703	26
4704	26
4705	26
4706	26
4707	26
4708	26
4709	26
4710	26
4711	26
4712	26
4713	26
4714	26
4715	26
4716	26
4717	26
4718	26
4719	26
4720	26
4721	26
4722	26
4723	26
4724	26
4725	26
4726	26
4727	26
4728	26
4729	26
4730	26
4731	26
4732	26
4733	26
4734	26
4735	26
4736	26
4737	26
4738	26
4739	26
4740	26
4741	26
4742	26
4743	26
4744	26
4745	26
4746	26
4747	26
4748	26
4749	26
4750	26
4751	26
4752	26
4753	26
4754	26
4755	26
4756	26
4757	26
4758	26
4759	26
4760	26
4761	26
4762	26
4763	26
4764	26
4765	26
4766	26
4767	26
4768	26
4769	26
4770	26
4771	26
4772	26
4773	26
4774	26
4775	26
4776	26
4777	26
4778	26
4779	26
4780	26
4781	26
4782	26
4783	26
4784	26
4785	26
4786	26
4787	26
4788	26
4789	26
4790	26
4791	26
4792	26
4793	26
4794	26
4795	26
4796	26
4797	26
4798	26
4799	26
4800	26
4801	26
4802	26
4803	26
4804	26
4805	26
4806	26
4807	26
4808	26
4809	26
4810	26
4811	26
4812	26
4813	26
4814	26
4815	26
4816	26
4817	26
4818	26
4819	26
4820	26
4821	26
4822	26
4823	26
4824	26
4825	26
4826	26
4827	26
4828	26
4829	26
4830	26
4831	26
4832	26
4833	26
4834	26
4835	26
4836	26
4837	26
4838	26
4839	26
4840	26
4841	26
4842	26
4843	26
4844	26
4845	26
4846	26
4847	26
4848	26
4849	26
4850	26
4851	26
4852	26
4853	26
4854	26
4855	26
4856	26
4857	26
4858	26
4859	26
4860	26
4861	26
4862	26
4863	26
4864	26
4865	26
4866	26
4867	26
4868	26
4869	26
4870	26
4871	26
4872	26
4873	26
4874	26
4875	26
4876	26
4877	26
4878	26
4879	26
4880	26
4881	26
4882	26
4883	26
4884	26
4885	26
4886	26
4887	26
4888	26
4889	26
4890	26
4891	26
4892	26
4893	26
4894	26
4895	26
4896	26
4897	26
4898	26
4899	26
4900	26
4901	26
4902	26
4903	26
4904	26
4905	26
4906	26
4907	26
4908	26
4909	26
4910	26
4911	26
4912	26
4913	26
4914	26
4915	26
4916	26
4917	26
4918	26
4919	26
4920	26
4921	26
4922	26
4923	26
4924	26
4925	26
4926	26
4927	26
4928	26
4929	26
4930	26
4931	26
4932	26
4933	26
4934	26
4935	26
4936	26
4937	26
4938	26
4939	26
4940	26
4941	26
4942	26
4943	26
4944	26
4945	26
4946	26
4947	26
4948	26
4949	26
4950	26
4951	26
4952	26
4953	26
4954	26
4955	26
4956	26
4957	26
4958	26
4959	26
4960	26
4961	26
4962	26
4963	26
4964	26
4965	26
4966	26
4967	26
4968	26
4969	26
4970	26
4971	26
4972	26
4973	26
4974	26
4975	26
4976	26
4977	26
4978	26
4979	26
4980	26
4981	26
4982	26
4983	26
4984	26
4985	26
4986	26
4987	26
4988	26
4989	26
4990	26
4991	26
4992	26
4993	26
4994	26
4995	26
4996	26
4997	26
4998	26
4999	26
5000	26
5001	26
5002	26
5003	26
5004	26
5005	26
5006	26
5007	26
5008	26
5009	26
5010	26
5011	26
5012	26
5013	26
5014	26
5015	26
5016	26
5017	26
5018	26
5019	26
5020	26
5021	26
5022	26
5023	26
5024	26
5025	26
5026	26
5027	26
5028	26
5029	26
5030	26
5031	26
5032	26
5033	26
5034	26
5035	26
5036	26
5037	26
5038	26
5039	26
5040	26
5041	26
5042	26
5043	26
5044	26
5045	26
5046	26
5047	26
5048	26
5049	26
5050	26
5051	26
5052	26
5053	26
5054	26
5055	26
5056	26
5057	26
5058	26
5059	26
5060	26
5061	26
5062	26
5063	26
5064	26
5065	26
5066	26
5067	26
5068	26
5069	26
5070	26
5071	26
5072	26
5073	26
5074	26
5075	26
5076	26
5077	26
5078	26
5079	26
5080	26
5081	26
5082	26
5083	26
5084	26
5085	26
5086	26
5087	26
5088	26
5089	26
5090	26
5091	26
5092	26
5093	26
5094	26
5095	26
5096	26
5097	26
5098	26
5099	26
5100	26
5101	26
5102	26
5103	26
5104	26
5105	26
5106	26
5107	26
5108	26
5109	26
5110	26
5111	26
5112	26
5113	26
5114	26
5115	26
5116	26
5117	26
5118	26
5119	26
5120	26
5121	26
5122	26
5123	26
5124	26
5125	26
5126	26
5127	26
5128	26
5129	26
5130	26
5131	26
5132	26
5133	26
5134	26
5135	26
5136	26
5137	26
5138	26
5139	26
5140	26
5141	26
5142	26
5143	26
5144	26
5145	26
5146	26
5147	26
5148	26
5149	26
5150	26
5151	26
5152	26
5153	26
5154	26
5155	26
5156	26
5157	26
5158	26
5159	26
5160	26
5161	26
5162	26
5163	26
5164	26
5165	26
5166	26
5167	26
5168	26
5169	26
5170	26
5171	26
5172	26
5173	26
5174	26
5175	26
5176	26
5177	26
5178	26
5179	26
5180	26
5181	26
5182	26
5183	26
5184	26
5185	26
5186	26
5187	26
5188	26
5189	26
5190	26
5191	26
5192	26
5193	26
5194	26
5195	26
5196	26
5197	26
5198	26
5199	26
5200	26
5201	26
5202	26
5203	26
5204	26
5205	26
5206	26
5207	26
5208	26
5209	26
5210	26
5211	26
5212	26
5213	26
5214	26
5215	26
5216	26
5217	26
5218	26
5219	26
5220	26
5221	26
5222	26
5223	26
5224	26
5225	26
5226	26
5227	26
5228	26
5229	26
5230	26
5231	26
5232	26
5233	26
5234	26
5235	26
5236	26
5237	26
5238	26
5239	26
5240	26
5241	26
5242	26
5243	26
5244	26
5245	26
5246	26
5247	26
5248	26
5249	26
5250	26
5251	26
5252	26
5253	26
5254	26
5255	26
5256	26
5257	26
5258	26
5259	26
5260	26
5261	26
5262	26
5263	26
5264	26
5265	26
5266	26
5267	26
5268	26
5269	26
5270	26
5271	26
5272	26
5273	26
5274	26
5275	26
5276	26
5277	26
5278	26
5279	26
5280	26
5281	26
5282	26
5283	26
5284	26
5285	26
5286	26
5287	26
5288	26
5289	26
5290	26
5291	26
5292	26
5293	26
5294	26
5295	26
5296	26
5297	26
5298	26
5299	26
5300	26
5301	26
5302	26
5303	26
5304	26
5305	26
5306	26
5307	26
5308	26
5309	26
5310	26
5311	26
5312	26
5313	26
5314	26
5315	26
5316	26
5317	26
5318	26
5319	26
5320	26
5321	26
5322	26
5323	26
5324	26
5325	26
5326	26
5327	26
5328	26
5329	26
5330	26
5331	26
5332	26
5333	26
5334	26
5335	26
5336	26
5337	26
5338	26
5339	26
5340	26
5341	26
5342	26
5343	26
5344	26
5345	26
5346	26
5347	26
5348	26
5349	26
5350	26
5351	26
5352	26
5353	26
5354	26
5355	26
5356	26
5357	26
5358	26
5359	26
5360	26
5361	26
5362	26
5363	26
5364	26
5365	26
5366	26
5367	26
5368	26
5369	26
5370	26
5371	26
5372	26
5373	26
5374	26
5375	26
5376	26
5377	26
5378	26
5379	26
5380	26
5381	26
5382	26
5383	26
5384	26
5385	26
5386	26
5387	26
5388	26
5389	26
5390	26
5391	26
5392	26
5393	26
5394	26
5395	26
5396	26
5397	26
5398	26
5399	26
5400	26
5401	26
5402	26
5403	26
5404	26
5405	26
5406	26
5407	26
5408	26
5409	26
5410	26
5411	26
5412	26
5413	26
5414	26
5415	26
5416	26
5417	26
5418	26
5419	26
5420	26
5421	26
5422	26
5423	26
5424	26
5425	26
5426	26
5427	26
5428	26
5429	26
5430	26
5431	26
5432	26
5433	26
5434	26
5435	26
5436	26
5437	26
5438	26
5439	26
5440	26
5441	26
5442	26
5443	26
5444	26
5445	26
5446	26
5447	26
5448	26
5449	26
5450	26
5451	26
5452	26
5453	26
5454	26
5455	26
5456	26
5457	26
5458	26
5459	26
5460	26
5461	26
5462	26
5463	26
5464	26
5465	26
5466	26
5467	26
5468	26
5469	26
5470	26
5471	26
5472	26
5473	26
5474	26
5475	26
5476	26
5477	26
5478	26
5479	26
5480	26
5481	26
5482	26
5483	26
5484	26
5485	26
5486	26
5487	26
5488	26
5489	26
5490	26
5491	26
5492	26
5493	26
5494	26
5495	26
5496	26
5497	26
5498	26
5499	26
5500	26
5501	26
5502	26
5503	26
5504	26
5505	26
5506	26
5507	26
5508	26
5509	26
5510	26
5511	26
5512	26
5513	26
5514	26
5515	26
5516	26
5517	26
5518	26
5519	26
5520	26
5521	26
5522	26
5523	26
5524	26
5525	26
5526	26
5527	26
5528	26
5529	26
5530	26
5531	26
5532	26
5533	26
5534	26
5535	26
5536	26
5537	26
5538	26
5539	26
5540	26
5541	26
5542	26
5543	26
5544	26
5545	26
5546	26
5547	26
5548	26
5549	26
5550	26
5551	26
5552	26
5553	26
5554	26
5555	26
5556	26
5557	26
5558	26
5559	26
5560	26
5561	26
5562	26
5563	26
5564	26
5565	26
5566	26
5567	26
5568	26
5569	26
5570	26
5571	26
5572	26
5573	26
5574	26
5575	26
5576	26
5577	26
5578	26
5579	26
5580	26
5581	26
5582	26
5583	26
5584	26
5585	26
5586	26
5587	26
5588	26
5589	26
5590	26
5591	26
5592	26
5593	26
5594	26
5595	26
5596	26
5597	26
5598	26
5599	26
5600	26
5601	26
5602	26
5603	26
5604	26
5605	26
5606	26
5607	26
5608	26
5609	26
5610	26
5611	26
5612	26
5613	26
5614	26
5615	26
5616	26
5617	26
5618	26
5619	26
5620	26
5621	26
5622	26
5623	26
5624	26
5625	26
5626	26
5627	26
5628	26
5629	26
5630	26
5631	26
5632	26
5633	26
5634	26
5635	26
5636	26
5637	26
5638	26
5639	26
5640	26
5641	26
5642	26
5643	26
5644	26
5645	26
5646	26
5647	26
5648	26
5649	26
5650	26
5651	26
5652	26
5653	26
5654	26
5655	26
5656	26
5657	26
5658	26
5659	26
5660	26
5661	26
5662	26
5663	26
5664	26
5665	26
5666	26
5667	26
5668	26
5669	26
5670	26
5671	26
5672	26
5673	26
5674	26
5675	26
5676	26
5677	26
5678	26
5679	26
5680	26
5681	26
5682	26
5683	26
5684	26
5685	26
5686	26
5687	26
5688	26
5689	26
5690	26
5691	26
5692	26
5693	26
5694	26
5695	26
5696	26
5697	26
5698	26
5699	26
5700	26
5701	26
5702	26
5703	26
5704	26
5705	26
5706	26
5707	26
5708	26
5709	26
5710	26
5711	26
5712	26
5713	26
5714	26
5715	26
5716	26
5717	26
5718	26
5719	26
5720	26
5721	26
5722	26
5723	26
5724	26
5725	26
5726	26
5727	26
5728	26
5729	26
5730	26
5731	26
5732	26
5733	26
5734	26
5735	26
5736	26
5737	26
5738	26
5739	26
5740	26
5741	26
5742	26
5743	26
5744	26
5745	26
5746	26
5747	26
5748	26
5749	26
5750	26
5751	26
5752	26
5753	26
5754	26
5755	26
5756	26
5757	26
5758	26
5759	26
5760	26
5761	26
5762	26
5763	26
5764	26
5765	26
5766	26
5767	26
5768	26
5769	26
5770	26
5771	26
5772	26
5773	26
5774	26
5775	26
5776	26
5777	26
5778	26
5779	26
5780	26
5781	26
5782	26
5783	26
5784	26
5785	26
5786	26
5787	26
5788	26
5789	26
5790	26
5791	26
5792	26
5793	26
5794	26
5795	26
5796	26
5797	26
5798	26
5799	26
5800	26
5801	26
5802	26
5803	26
5804	26
5805	26
5806	26
5807	26
5808	26
5809	26
5810	26
5811	26
5812	26
5813	26
5814	26
5815	26
5816	26
5817	26
5818	26
5819	26
5820	26
5821	26
5822	26
5823	26
5824	26
5825	26
5826	26
5827	26
5828	26
5829	26
5830	26
5831	26
5832	26
5833	26
5834	26
5835	26
5836	26
5837	26
5838	26
5839	26
5840	26
5841	26
5842	26
5843	26
5844	26
5845	26
5846	26
5847	26
5848	26
5849	26
5850	26
5851	26
5852	26
5853	26
5854	26
5855	26
5856	26
5857	26
5858	26
5859	26
5860	26
5861	26
5862	26
5863	26
5864	26
5865	26
5866	26
5867	26
5868	26
5869	26
5870	26
5871	26
5872	26
5873	26
5874	26
5875	26
5876	26
5877	26
5878	26
5879	26
5880	26
5881	26
5882	26
5883	26
5884	26
5885	26
5886	26
5887	26
5888	26
5889	26
5890	26
5891	26
5892	26
5893	26
5894	26
5895	26
5896	26
5897	26
5898	26
5899	26
5900	26
5901	26
5902	26
5903	26
5904	26
5905	26
5906	26
5907	26
5908	26
5909	26
5910	26
5911	26
5912	26
5913	26
5914	26
5915	26
5916	26
5917	26
5918	26
5919	26
5920	26
5921	26
5922	26
5923	26
5924	26
5925	26
5926	26
5927	26
5928	26
5929	26
5930	26
5931	26
5932	26
5933	26
5934	26
5935	26
5936	26
5937	26
5938	26
5939	26
5940	26
5941	26
5942	26
5943	26
5944	26
5945	26
5946	26
5947	26
5948	26
5949	26
5950	26
5951	26
5952	26
5953	26
5954	26
5955	26
5956	26
5957	26
5958	26
5959	26
5960	26
5961	26
5962	26
5963	26
5964	26
5965	26
5966	26
5967	26
5968	26
5969	26
5970	26
5971	26
5972	26
5973	26
5974	26
5975	26
5976	26
5977	26
5978	26
5979	26
5980	26
5981	26
5982	26
5983	26
5984	26
5985	26
5986	26
5987	26
5988	26
5989	26
5990	26
5991	26
5992	26
5993	26
5994	26
5995	26
5996	26
5997	26
5998	26
5999	26
6000	26
6001	26
6002	26
6003	26
6004	26
6005	26
6006	26
6007	26
6008	26
6009	26
6010	26
6011	26
6012	26
6013	26
6014	26
6015	26
6016	26
6017	26
6018	26
6019	26
6020	26
6021	26
6022	26
6023	26
6024	26
6025	26
6026	26
6027	26
6028	26
6029	26
6030	26
6031	26
6032	26
6033	26
6034	26
6035	26
6036	26
6037	26
6038	26
6039	26
6040	26
6041	26
6042	26
6043	26
6044	26
6045	26
6046	26
6047	26
6048	26
6049	26
6050	26
6051	26
6052	26
6053	26
6054	26
6055	26
6056	26
6057	26
6058	26
6059	26
6060	26
6061	26
6062	26
6063	26
6064	26
6065	26
6066	26
6067	26
6068	26
6069	26
6070	26
6071	26
6072	26
6073	26
6074	26
6075	26
6076	26
6077	26
6078	26
6079	26
6080	26
6081	26
6082	26
6083	26
6084	26
6085	26
6086	26
6087	26
6088	26
6089	26
6090	26
6091	26
6092	26
6093	26
6094	26
6095	26
6096	26
6097	26
6098	26
6099	26
6100	26
6101	26
6102	26
6103	26
6104	26
6105	26
6106	26
6107	26
6108	26
6109	26
6110	26
6111	26
6112	26
6113	26
6114	26
6115	26
6116	26
6117	26
6118	26
6119	26
6120	26
6121	26
6122	26
6123	26
6124	26
6125	26
6126	26
6127	26
6128	26
6129	26
6130	26
6131	26
6132	26
6133	26
6134	26
6135	26
6136	26
6137	26
6138	26
6139	26
6140	26
6141	26
6142	26
6143	26
6144	26
6145	26
6146	26
6147	26
6148	26
6149	26
6150	26
6151	26
6152	26
6153	26
6154	26
6155	26
6156	26
6157	26
6158	26
6159	26
6160	26
6161	26
6162	26
6163	26
6164	26
6165	26
6166	26
6167	26
6168	26
6169	26
6170	26
6171	26
6172	26
6173	26
6174	26
6175	26
6176	26
6177	26
6178	26
6179	26
6180	26
6181	26
6182	26
6183	26
6184	26
6185	26
6186	26
6187	26
6188	26
6189	26
6190	26
6191	26
6192	26
6193	26
6194	26
6195	26
6196	26
6197	26
6198	26
6199	26
6200	26
6201	26
6202	26
6203	26
6204	26
6205	26
6206	26
6207	26
6208	26
6209	26
6210	26
6211	26
6212	26
6213	26
6214	26
6215	26
6216	26
6217	26
6218	26
6219	26
6220	26
6221	26
6222	26
6223	26
6224	26
6225	26
6226	26
6227	26
6228	26
6229	26
6230	26
6231	26
6232	26
6233	26
6234	26
6235	26
6236	26
6237	26
6238	26
6239	26
6240	26
6241	26
6242	26
6243	26
6244	26
6245	26
6246	26
6247	26
6248	26
6249	26
6250	26
6251	26
6252	26
6253	26
6254	26
6255	26
6256	26
6257	26
6258	26
6259	26
6260	26
6261	26
6262	26
6263	26
6264	26
6265	26
6266	26
6267	26
6268	26
6269	26
6270	26
6271	26
6272	26
6273	26
6274	26
6275	26
6276	26
6277	26
6278	26
6279	26
6280	26
6281	26
6282	26
6283	26
6284	26
6285	26
6286	26
6287	26
6288	26
6289	26
6290	26
6291	26
6292	26
6293	26
6294	26
6295	26
6296	26
6297	26
6298	26
6299	26
6300	26
6301	26
6302	26
6303	26
6304	26
6305	26
6306	26
6307	26
6308	26
6309	26
6310	26
6311	26
6312	26
6313	26
6314	26
6315	26
6316	26
6317	26
6318	26
6319	26
6320	26
6321	26
6322	26
6323	26
6324	26
6325	26
6326	26
6327	26
6328	26
6329	26
6330	26
6331	26
6332	26
6333	26
6334	26
6335	26
6336	26
6337	26
6338	26
6339	26
6340	26
6341	26
6342	26
6343	26
6344	26
6345	26
6346	26
6347	26
6348	26
6349	26
6350	26
6351	26
6352	26
6353	26
6354	26
6355	26
6356	26
6357	26
6358	26
6359	26
6360	26
6361	26
6362	26
6363	26
6364	26
6365	26
6366	26
6367	26
6368	26
6369	26
6370	26
6371	26
6372	26
6373	26
6374	26
6375	26
6376	26
6377	26
6378	26
6379	26
6380	26
6381	26
6382	26
6383	26
6384	26
6385	26
6386	26
6387	26
6388	26
6389	26
6390	26
6391	26
6392	26
6393	26
6394	26
6395	26
6396	26
6397	26
6398	26
6399	26
6400	26
6401	26
6402	26
6403	26
6404	26
6405	26
6406	26
6407	26
6408	26
6409	26
6410	26
6411	26
6412	26
6413	26
6414	26
6415	26
6416	26
6417	26
6418	26
6419	26
6420	26
6421	26
6422	26
6423	26
6424	26
6425	26
6426	26
6427	26
6428	26
6429	26
6430	26
6431	26
6432	26
6433	26
6434	26
6435	26
6436	26
6437	26
6438	26
6439	26
6440	26
6441	26
6442	26
6443	26
6444	26
6445	26
6446	26
6447	26
6448	26
6449	26
6450	26
6451	26
6452	26
6453	26
6454	26
6455	26
6456	26
6457	26
6458	26
6459	26
6460	26
6461	26
6462	26
6463	26
6464	26
6465	26
6466	26
6467	26
6468	26
6469	26
6470	26
6471	26
6472	26
6473	26
6474	26
6475	26
6476	26
6477	26
6478	26
6479	26
6480	26
6481	26
6482	26
6483	26
6484	26
6485	26
6486	26
6487	26
6488	26
6489	26
6490	26
6491	26
6492	26
6493	26
6494	26
6495	26
6496	26
6497	26
6498	26
6499	26
6500	26
6501	26
6502	26
6503	26
6504	26
6505	26
6506	26
6507	26
6508	26
6509	26
6510	26
6511	26
6512	26
6513	26
6514	26
6515	26
6516	26
6517	26
6518	26
6519	26
6520	26
6521	26
6522	26
6523	26
6524	26
6525	26
6526	26
6527	26
6528	26
6529	26
6530	26
6531	26
6532	26
6533	26
6534	26
6535	26
6536	26
6537	26
6538	26
6539	26
6540	26
6541	26
6542	26
6543	26
6544	26
6545	26
6546	26
6547	26
6548	26
6549	26
6550	26
6551	26
6552	26
6553	26
6554	26
6555	26
6556	26
6557	26
6558	26
6559	26
6560	26
6561	26
6562	26
6563	26
6564	26
6565	26
6566	26
6567	26
6568	26
6569	26
6570	26
6571	26
6572	26
6573	26
6574	26
6575	26
6576	26
6577	26
6578	26
6579	26
6580	26
6581	26
6582	26
6583	26
6584	26
6585	26
6586	26
6587	26
6588	26
6589	26
6590	26
6591	26
6592	26
6593	26
6594	26
6595	26
6596	26
6597	26
6598	26
6599	26
6600	26
6601	26
6602	26
6603	26
6604	26
6605	26
6606	26
6607	26
6608	26
6609	26
6610	26
6611	26
6612	26
6613	26
6614	26
6615	26
6616	26
6617	26
6618	26
6619	26
6620	26
6621	26
6622	26
6623	26
6624	26
6625	26
6626	26
6627	26
6628	26
6629	26
6630	26
6631	26
6632	26
6633	26
6634	26
6635	26
6636	26
6637	26
6638	26
6639	26
6640	26
6641	26
6642	26
6643	26
6644	26
6645	26
6646	26
6647	26
6648	26
6649	26
6650	26
6651	26
6652	26
6653	26
6654	26
6655	26
6656	26
6657	26
6658	26
6659	26
6660	26
6661	26
6662	26
6663	26
6664	26
6665	26
6666	26
6667	26
6668	26
6669	26
6670	26
6671	26
6672	26
6673	26
6674	26
6675	26
6676	26
6677	26
6678	26
6679	26
6680	26
6681	26
6682	26
6683	26
6684	26
6685	26
6686	26
6687	26
6688	26
6689	26
6690	26
6691	26
6692	26
6693	26
6694	26
6695	26
6696	26
6697	26
6698	26
6699	26
6700	26
6701	26
6702	26
6703	26
6704	26
6705	26
6706	26
6707	26
6708	26
6709	26
6710	26
6711	26
6712	26
6713	26
6714	26
6715	26
6716	26
6717	26
6718	26
6719	26
6720	26
6721	26
6722	26
6723	26
6724	26
6725	26
6726	26
6727	26
6728	26
6729	26
6730	26
6731	26
6732	26
6733	26
6734	26
6735	26
6736	26
6737	26
6738	26
6739	26
6740	26
6741	26
6742	26
6743	26
6744	26
6745	26
6746	26
6747	26
6748	26
6749	26
6750	26
6751	26
6752	26
6753	26
6754	26
6755	26
6756	26
6757	26
6758	26
6759	26
6760	26
6761	26
6762	26
6763	26
6764	26
6765	26
6766	26
6767	26
6768	26
6769	26
6770	26
6771	26
6772	26
6773	26
6774	26
6775	26
6776	26
6777	26
6778	26
6779	26
6780	26
6781	26
6782	26
6783	26
6784	26
6785	26
6786	26
6787	26
6788	26
6789	26
6790	26
6791	26
6792	26
6793	26
6794	26
6795	26
6796	26
6797	26
6798	26
6799	26
6800	26
6801	26
6802	26
6803	26
6804	26
6805	26
6806	26
6807	26
6808	26
6809	26
6810	26
6811	26
6812	26
6813	26
6814	26
6815	26
6816	26
6817	26
6818	26
6819	26
6820	26
6821	26
6822	26
6823	26
6824	26
6825	26
6826	26
6827	26
6828	26
6829	26
6830	26
6831	26
6832	26
6833	26
6834	26
6835	26
6836	26
6837	26
6838	26
6839	26
6840	26
6841	26
6842	26
6843	26
6844	26
6845	26
6846	26
6847	26
6848	26
6849	26
6850	26
6851	26
6852	26
6853	26
6854	26
6855	26
6856	26
6857	26
6858	26
6859	26
6860	26
6861	26
6862	26
6863	26
6864	26
6865	26
6866	26
6867	26
6868	26
6869	26
6870	26
6871	26
6872	26
6873	26
6874	26
6875	26
6876	26
6877	26
6878	26
6879	26
6880	26
6881	26
6882	26
6883	26
6884	26
6885	26
6886	26
6887	26
6888	26
6889	26
6890	26
6891	26
6892	26
6893	26
6894	26
6895	26
6896	26
6897	26
6898	26
6899	26
6900	26
6901	26
6902	26
6903	26
6904	26
6905	26
6906	26
6907	26
6908	26
6909	26
6910	26
6911	26
6912	26
6913	26
6914	26
6915	26
6916	26
6917	26
6918	26
6919	26
6920	26
6921	26
6922	26
6923	26
6924	26
6925	26
6926	26
6927	26
6928	26
6929	26
6930	26
6931	26
6932	26
6933	26
6934	26
6935	26
6936	26
6937	26
6938	26
6939	26
6940	26
6941	26
6942	26
6943	26
6944	26
6945	26
6946	26
6947	26
6948	26
6949	26
6950	26
6951	26
6952	26
6953	26
6954	26
6955	26
6956	26
6957	26
6958	26
6959	26
6960	26
6961	26
6962	26
6963	26
6964	26
6965	26
6966	26
6967	26
6968	26
6969	26
6970	26
6971	26
6972	26
6973	26
6974	26
6975	26
6976	26
6977	26
6978	26
6979	26
6980	26
6981	26
6982	26
6983	26
6984	26
6985	26
6986	26
6987	26
6988	26
6989	26
6990	26
6991	26
6992	26
6993	26
6994	26
6995	26
6996	26
6997	26
6998	26
6999	26
7000	26
7001	26
7002	26
7003	26
7004	26
7005	26
7006	26
7007	26
7008	26
7009	26
7010	26
7011	26
7012	26
7013	26
7014	26
7015	26
7016	26
7017	26
7018	26
7019	26
7020	26
7021	26
7022	26
7023	26
7024	26
7025	26
7026	26
7027	26
7028	26
7029	26
7030	26
7031	26
7032	26
7033	26
7034	26
7035	26
7036	26
7037	26
7038	26
7039	26
7040	26
7041	26
7042	26
7043	26
7044	26
7045	26
7046	26
7047	26
7048	26
7049	26
7050	26
7051	26
7052	26
7053	26
7054	26
7055	26
7056	26
7057	26
7058	26
7059	26
7060	26
7061	26
7062	26
7063	26
7064	26
7065	26
7066	26
7067	26
7068	26
7069	26
7070	26
7071	26
7072	26
7073	26
7074	26
7075	26
7076	26
7077	26
7078	26
7079	26
7080	26
7081	26
7082	26
7083	26
7084	26
7085	26
7086	26
7087	26
7088	26
7089	26
7090	26
7091	26
7092	26
7093	26
7094	26
7095	26
7096	26
7097	26
7098	26
7099	26
7100	26
7101	26
7102	26
7103	26
7104	26
7105	26
7106	26
7107	26
7108	26
7109	26
7110	26
7111	26
7112	26
7113	26
7114	26
7115	26
7116	26
7117	26
7118	26
7119	26
7120	26
7121	26
7122	26
7123	26
7124	26
7125	26
7126	26
7127	26
7128	26
7129	26
7130	26
7131	26
7132	26
7133	26
7134	26
7135	26
7136	26
7137	26
7138	26
7139	26
7140	26
7141	26
7142	26
7143	26
7144	26
7145	26
7146	26
7147	26
7148	26
7149	26
7150	26
7151	26
7152	26
7153	26
7154	26
7155	26
7156	26
7157	26
7158	26
7159	26
7160	26
7161	26
7162	26
7163	26
7164	26
7165	26
7166	26
7167	26
7168	26
7169	26
7170	26
7171	26
7172	26
7173	26
7174	26
7175	26
7176	26
7177	26
7178	26
7179	26
7180	26
7181	26
7182	26
7183	26
7184	26
7185	26
7186	26
7187	26
7188	26
7189	26
7190	26
7191	26
7192	26
7193	26
7194	26
7195	26
7196	26
7197	26
7198	26
7199	26
7200	26
7201	26
7202	26
7203	26
7204	26
7205	26
7206	26
7207	26
7208	26
7209	26
7210	26
7211	26
7212	26
7213	26
7214	26
7215	26
7216	26
7217	26
7218	26
7219	26
7220	26
7221	26
7222	26
7223	26
7224	26
7225	26
7226	26
7227	26
7228	26
7229	26
7230	26
7231	26
7232	26
7233	26
7234	26
7235	26
7236	26
7237	26
7238	26
7239	26
7240	26
7241	26
7242	26
7243	26
7244	26
7245	26
7246	26
7247	26
7248	26
7249	26
7250	26
7251	26
7252	26
7253	26
7254	26
7255	26
7256	26
7257	26
7258	26
7259	26
7260	26
7261	26
7262	26
7263	26
7264	26
7265	26
7266	26
7267	26
7268	26
7269	26
7270	26
7271	26
7272	26
7273	26
7274	26
7275	26
7276	26
7277	26
7278	26
7279	26
7280	26
7281	26
7282	26
7283	26
7284	26
7285	26
7286	26
7287	26
7288	26
7289	26
7290	26
7291	26
7292	26
7293	26
7294	26
7295	26
7296	26
7297	26
7298	26
7299	26
7300	26
7301	26
7302	26
7303	26
7304	26
7305	26
7306	26
7307	26
7308	26
7309	26
7310	26
7311	26
7312	26
7313	26
7314	26
7315	26
7316	26
7317	26
7318	26
7319	26
7320	26
7321	26
7322	26
7323	26
7324	26
7325	26
7326	26
7327	26
7328	26
7329	26
7330	26
7331	26
7332	26
7333	26
7334	26
7335	26
7336	26
7337	26
7338	26
7339	26
7340	26
7341	26
7342	26
7343	26
7344	26
7345	26
7346	26
7347	26
7348	26
7349	26
7350	26
7351	26
7352	26
7353	26
7354	26
7355	26
7356	26
7357	26
7358	26
7359	26
7360	26
7361	26
7362	26
7363	26
7364	26
7365	26
7366	26
7367	26
7368	26
7369	26
7370	26
7371	26
7372	26
7373	26
7374	26
7375	26
7376	26
7377	26
7378	26
7379	26
7380	26
7381	26
7382	26
7383	26
7384	26
7385	26
7386	26
7387	26
7388	26
7389	26
7390	26
7391	26
7392	26
7393	26
7394	26
7395	26
7396	26
7397	26
7398	26
7399	26
7400	26
7401	26
7402	26
7403	26
7404	26
7405	26
7406	26
7407	26
7408	26
7409	26
7410	26
7411	26
7412	26
7413	26
7414	26
7415	26
7416	26
7417	26
7418	26
7419	26
7420	26
7421	26
7422	26
7423	26
7424	26
7425	26
7426	26
7427	26
7428	26
7429	26
7430	26
7431	26
7432	26
7433	26
7434	26
7435	26
7436	26
7437	26
7438	26
7439	26
7440	26
7441	26
7442	26
7443	26
7444	26
7445	26
7446	26
7447	26
7448	26
7449	26
7450	26
7451	26
7452	26
7453	26
7454	26
7455	26
7456	26
7457	26
7458	26
7459	26
7460	26
7461	26
7462	26
7463	26
7464	26
7465	26
7466	26
7467	26
7468	26
7469	26
7470	26
7471	26
7472	26
7473	26
7474	26
7475	26
7476	26
7477	26
7478	26
7479	26
7480	26
7481	26
7482	26
7483	26
7484	26
7485	26
7486	26
7487	26
7488	26
7489	26
7490	26
7491	26
7492	26
7493	26
7494	26
7495	26
7496	26
7497	26
7498	26
7499	26
7500	26
7501	26
7502	26
7503	26
7504	26
7505	26
7506	26
7507	26
7508	26
7509	26
7510	26
7511	26
7512	26
7513	26
7514	26
7515	26
7516	26
7517	26
7518	26
7519	26
7520	26
7521	26
7522	26
7523	26
7524	26
7525	26
7526	26
7527	26
7528	26
7529	26
7530	26
7531	26
7532	26
7533	26
7534	26
7535	26
7536	26
7537	26
7538	26
7539	26
7540	26
7541	26
7542	26
7543	26
7544	26
7545	26
7546	26
7547	26
7548	26
7549	26
7550	26
7551	26
7552	26
7553	26
7554	26
7555	26
7556	26
7557	26
7558	26
7559	26
7560	26
7561	26
7562	26
7563	26
7564	26
7565	26
7566	26
7567	26
7568	26
7569	26
7570	26
7571	26
7572	26
7573	26
7574	26
7575	26
7576	26
7577	26
7578	26
7579	26
7580	26
7581	26
7582	26
7583	26
7584	26
7585	26
7586	26
7587	26
7588	26
7589	26
7590	26
7591	26
7592	26
7593	26
7594	26
7595	26
7596	26
7597	26
7598	26
7599	26
7600	26
7601	26
7602	26
7603	26
7604	26
7605	26
7606	26
7607	26
7608	26
7609	26
7610	26
7611	26
7612	26
7613	26
7614	26
7615	26
7616	26
7617	26
7618	26
7619	26
7620	26
7621	26
7622	26
7623	26
7624	26
7625	26
7626	26
7627	26
7628	26
7629	26
7630	26
7631	26
7632	26
7633	26
7634	26
7635	26
7636	26
7637	26
7638	26
7639	26
7640	26
7641	26
7642	26
7643	26
7644	26
7645	26
7646	26
7647	26
7648	26
7649	26
7650	26
7651	26
7652	26
7653	26
7654	26
7655	26
7656	26
7657	26
7658	26
7659	26
7660	26
7661	26
7662	26
7663	26
7664	26
7665	26
7666	26
7667	26
7668	26
7669	26
7670	26
7671	26
7672	26
7673	26
7674	26
7675	26
7676	26
7677	26
7678	26
7679	26
7680	26
7681	26
7682	26
7683	26
7684	26
7685	26
7686	26
7687	26
7688	26
7689	26
7690	26
7691	26
7692	26
7693	26
7694	26
7695	26
7696	26
7697	26
7698	26
7699	26
7700	26
7701	26
7702	26
7703	26
7704	26
7705	26
7706	26
7707	26
7708	26
7709	26
7710	26
7711	26
7712	26
7713	26
7714	26
7715	26
7716	26
7717	26
7718	26
7719	26
7720	26
7721	26
7722	26
7723	26
7724	26
7725	26
7726	26
7727	26
7728	26
7729	26
7730	26
7731	26
7732	26
7733	26
7734	26
7735	26
7736	26
7737	26
7738	26
7739	26
7740	26
7741	26
7742	26
7743	26
7744	26
7745	26
7746	26
7747	26
7748	26
7749	26
7750	26
7751	26
7752	26
7753	26
7754	26
7755	26
7756	26
7757	26
7758	26
7759	26
7760	26
7761	26
7762	26
7763	26
7764	26
7765	26
7766	26
7767	26
7768	26
7769	26
7770	26
7771	26
7772	26
7773	26
7774	26
7775	26
7776	26
7777	26
7778	26
7779	26
7780	26
7781	26
7782	26
7783	26
7784	26
7785	26
7786	26
7787	26
7788	26
7789	26
7790	26
7791	26
7792	26
7793	26
7794	26
7795	26
7796	26
7797	26
7798	26
7799	26
7800	26
7801	26
7802	26
7803	26
7804	26
7805	26
7806	26
7807	26
7808	26
7809	26
7810	26
7811	26
7812	26
7813	26
7814	26
7815	26
7816	26
7817	26
7818	26
7819	26
7820	26
7821	26
7822	26
7823	26
7824	26
7825	26
7826	26
7827	26
7828	26
7829	26
7830	26
7831	26
7832	26
7833	26
7834	26
7835	26
7836	26
7837	26
7838	26
7839	26
7840	26
7841	26
7842	26
7843	26
7844	26
7845	26
7846	26
7847	26
7848	26
7849	26
7850	26
7851	26
7852	26
7853	26
7854	26
7855	26
7856	26
7857	26
7858	26
7859	26
7860	26
7861	26
7862	26
7863	26
7864	26
7865	26
7866	26
7867	26
7868	26
7869	26
7870	26
7871	26
7872	26
7873	26
7874	26
7875	26
7876	26
7877	26
7878	26
7879	26
7880	26
7881	26
7882	26
7883	26
7884	26
7885	26
7886	26
7887	26
7888	26
7889	26
7890	26
7891	26
7892	26
7893	26
7894	26
7895	26
7896	26
7897	26
7898	26
7899	26
7900	26
7901	26
7902	26
7903	26
7904	26
7905	26
7906	26
7907	26
7908	26
7909	26
7910	26
7911	26
7912	26
7913	26
7914	26
7915	26
7916	26
7917	26
7918	26
7919	26
7920	26
7921	26
7922	26
7923	26
7924	26
7925	26
7926	26
7927	26
7928	26
7929	26
7930	26
7931	26
7932	26
7933	26
7934	26
7935	26
7936	26
7937	26
7938	26
7939	26
7940	26
7941	26
7942	26
7943	26
7944	26
7945	26
7946	26
7947	26
7948	26
7949	26
7950	26
7951	26
7952	26
7953	26
7954	26
7955	26
7956	26
7957	26
7958	26
7959	26
7960	26
7961	26
7962	26
7963	26
7964	26
7965	26
7966	26
7967	26
7968	26
7969	26
7970	26
7971	26
7972	26
7973	26
7974	26
7975	26
7976	26
7977	26
7978	26
7979	26
7980	26
7981	26
7982	26
7983	26
7984	26
7985	26
7986	26
7987	26
7988	26
7989	26
7990	26
7991	26
7992	26
7993	26
7994	26
7995	26
7996	26
7997	26
7998	26
7999	26
8000	26
8001	26
8002	26
8003	26
8004	26
8005	26
8006	26
8007	26
8008	26
8009	26
8010	26
8011	26
8012	26
8013	26
8014	26
8015	26
8016	26
8017	26
8018	26
8019	26
8020	26
8021	26
8022	26
8023	26
8024	26
8025	26
8026	26
8027	26
8028	26
8029	26
8030	26
8031	26
8032	26
8033	26
8034	26
8035	26
8036	26
8037	26
8038	26
8039	26
8040	26
8041	26
8042	26
8043	26
8044	26
8045	26
8046	26
8047	26
8048	26
8049	26
8050	26
8051	26
8052	26
8053	26
8054	26
8055	26
8056	26
8057	26
8058	26
8059	26
8060	26
8061	26
8062	26
8063	26
8064	26
8065	26
8066	26
8067	26
8068	26
8069	26
8070	26
8071	26
8072	26
8073	26
8074	26
8075	26
8076	26
8077	26
8078	26
8079	26
8080	26
8081	26
8082	26
8083	26
8084	26
8085	26
8086	26
8087	26
8088	26
8089	26
8090	26
8091	26
8092	26
8093	26
8094	26
8095	26
8096	26
8097	26
8098	26
8099	26
8100	26
8101	26
8102	26
8103	26
8104	26
8105	26
8106	26
8107	26
8108	26
8109	26
8110	26
8111	26
8112	26
8113	26
8114	26
8115	26
8116	26
8117	26
8118	26
8119	26
8120	26
8121	26
8122	26
8123	26
8124	26
8125	26
8126	26
8127	26
8128	26
8129	26
8130	26
8131	26
8132	26
8133	26
8134	26
8135	26
8136	26
8137	26
8138	26
8139	26
8140	26
8141	26
8142	26
8143	26
8144	26
8145	26
8146	26
8147	26
8148	26
8149	26
8150	26
8151	26
8152	26
8153	26
8154	26
8155	26
8156	26
8157	26
8158	26
8159	26
8160	26
8161	26
8162	26
8163	26
8164	26
8165	26
8166	26
8167	26
8168	26
8169	26
8170	26
8171	26
8172	26
8173	26
8174	26
8175	26
8176	26
8177	26
8178	26
8179	26
8180	26
8181	26
8182	26
8183	26
8184	26
8185	26
8186	26
8187	26
8188	26
8189	26
8190	26
8191	26
8192	26
8193	26
8194	26
8195	26
8196	26
8197	26
8198	26
8199	26
8200	26
8201	26
8202	26
8203	26
8204	26
8205	26
8206	26
8207	26
8208	26
8209	26
8210	26
8211	26
8212	26
8213	26
8214	26
8215	26
8216	26
8217	26
8218	26
8219	26
8220	26
8221	26
8222	26
8223	26
8224	26
8225	26
8226	26
8227	26
8228	26
8229	26
8230	26
8231	26
8232	26
8233	26
8234	26
8235	26
8236	26
8237	26
8238	26
8239	26
8240	26
8241	26
8242	26
8243	26
8244	26
8245	26
8246	26
8247	26
8248	26
8249	26
8250	26
8251	26
8252	26
8253	26
8254	26
8255	26
8256	26
8257	26
8258	26
8259	26
8260	26
8261	26
8262	26
8263	26
8264	26
8265	26
8266	26
8267	26
8268	26
8269	26
8270	26
8271	26
8272	26
8273	26
8274	26
8275	26
8276	26
8277	26
8278	26
8279	26
8280	26
8281	26
8282	26
8283	26
8284	26
8285	26
8286	26
8287	26
8288	26
8289	26
8290	26
8291	26
8292	26
8293	26
8294	26
8295	26
8296	26
8297	26
8298	26
8299	26
8300	26
8301	26
8302	26
8303	26
8304	26
8305	26
8306	26
8307	26
8308	26
8309	26
8310	26
8311	26
8312	26
8313	26
8314	26
8315	26
8316	26
8317	26
8318	26
8319	26
8320	26
8321	26
8322	26
8323	26
8324	26
8325	26
8326	26
8327	26
8328	26
8329	26
8330	26
8331	26
8332	26
8333	26
8334	26
8335	26
8336	26
8337	26
8338	26
8339	26
8340	26
8341	26
8342	26
8343	26
8344	26
8345	26
8346	26
8347	26
8348	26
8349	26
8350	26
8351	26
8352	26
8353	26
8354	26
8355	26
8356	26
8357	26
8358	26
8359	26
8360	26
8361	26
8362	26
8363	26
8364	26
8365	26
8366	26
8367	26
8368	26
8369	26
8370	26
8371	26
8372	26
8373	26
8374	26
8375	26
8376	26
8377	26
8378	26
8379	26
8380	26
8381	26
8382	26
8383	26
8384	26
8385	26
8386	26
8387	26
8388	26
8389	26
8390	26
8391	26
8392	26
8393	26
8394	26
8395	26
8396	26
8397	26
8398	26
8399	26
8400	26
8401	26
8402	26
8403	26
8404	26
8405	26
8406	26
8407	26
8408	26
8409	26
8410	26
8411	26
8412	26
8413	26
8414	26
8415	26
8416	26
8417	26
8418	26
8419	26
8420	26
8421	26
8422	26
8423	26
8424	26
8425	26
8426	26
8427	26
8428	26
8429	26
8430	26
8431	26
8432	26
8433	26
8434	26
8435	26
8436	26
8437	26
8438	26
8439	26
8440	26
8441	26
8442	26
8443	26
8444	26
8445	26
8446	26
8447	26
8448	26
8449	26
8450	26
8451	26
8452	26
8453	26
8454	26
8455	26
8456	26
8457	26
8458	26
8459	26
8460	26
8461	26
8462	26
8463	26
8464	26
8465	26
8466	26
8467	26
8468	26
8469	26
8470	26
8471	26
8472	26
8473	26
8474	26
8475	26
8476	26
8477	26
8478	26
8479	26
8480	26
8481	26
8482	26
8483	26
8484	26
8485	26
8486	26
8487	26
8488	26
8489	26
8490	26
8491	26
8492	26
8493	26
8494	26
8495	26
8496	26
8497	26
8498	26
8499	26
8500	26
8501	26
8502	26
8503	26
8504	26
8505	26
8506	26
8507	26
8508	26
8509	26
8510	26
8511	26
8512	26
8513	26
8514	26
8515	26
8516	26
8517	26
8518	26
8519	26
8520	26
8521	26
8522	26
8523	26
8524	26
8525	26
8526	26
8527	26
8528	26
8529	26
8530	26
8531	26
8532	26
8533	26
8534	26
8535	26
8536	26
8537	26
8538	26
8539	26
8540	26
8541	26
8542	26
8543	26
8544	26
8545	26
8546	26
8547	26
8548	26
8549	26
8550	26
8551	26
8552	26
8553	26
8554	26
8555	26
8556	26
8557	26
8558	26
8559	26
8560	26
8561	26
8562	26
8563	26
8564	26
8565	26
8566	26
8567	26
8568	26
8569	26
8570	26
8571	26
8572	26
8573	26
8574	26
8575	26
8576	26
8577	26
8578	26
8579	26
8580	26
8581	26
8582	26
8583	26
8584	26
8585	26
8586	26
8587	26
8588	26
8589	26
8590	26
8591	26
8592	26
8593	26
8594	26
8595	26
8596	26
8597	26
8598	26
8599	26
8600	26
8601	26
8602	26
8603	26
8604	26
8605	26
8606	26
8607	26
8608	26
8609	26
8610	26
8611	26
8612	26
8613	26
8614	26
8615	26
8616	26
8617	26
8618	26
8619	26
8620	26
8621	26
8622	26
8623	26
8624	26
8625	26
8626	26
8627	26
8628	26
8629	26
8630	26
8631	26
8632	26
8633	26
8634	26
8635	26
8636	26
8637	26
8638	26
8639	26
8640	26
8641	26
8642	26
8643	26
8644	26
8645	26
8646	26
8647	26
8648	26
8649	26
8650	26
8651	26
8652	26
8653	26
8654	26
8655	26
8656	26
8657	26
8658	26
8659	26
8660	26
8661	26
8662	26
8663	26
8664	26
8665	26
8666	26
8667	26
8668	26
8669	26
8670	26
8671	26
8672	26
8673	26
8674	26
8675	26
8676	26
8677	26
8678	26
8679	26
8680	26
8681	26
8682	26
8683	26
8684	26
8685	26
8686	26
8687	26
8688	26
8689	26
8690	26
8691	26
8692	26
8693	26
8694	26
8695	26
8696	26
8697	26
8698	26
8699	26
8700	26
8701	26
8702	26
8703	26
8704	26
8705	26
8706	26
8707	26
8708	26
8709	26
8710	26
8711	26
8712	26
8713	26
8714	26
8715	26
8716	26
8717	26
8718	26
8719	26
8720	26
8721	26
8722	26
8723	26
8724	26
8725	26
8726	26
8727	26
8728	26
8729	26
8730	26
8731	26
8732	26
8733	26
8734	26
8735	26
8736	26
8737	26
8738	26
8739	26
8740	26
8741	26
8742	26
8743	26
8744	26
8745	26
8746	26
8747	26
8748	26
8749	26
8750	26
8751	26
8752	26
8753	26
8754	26
8755	26
8756	26
8757	26
8758	26
8759	26
8760	26
8761	26
8762	26
8763	26
8764	26
8765	26
8766	26
8767	26
8768	26
8769	26
8770	26
8771	26
8772	26
8773	26
8774	26
8775	26
8776	26
8777	26
8778	26
8779	26
8780	26
8781	26
8782	26
8783	26
8784	26
8785	26
8786	26
8787	26
8788	26
8789	26
8790	26
8791	26
8792	26
8793	26
8794	26
8795	26
8796	26
8797	26
8798	26
8799	26
8800	26
8801	26
8802	26
8803	26
8804	26
8805	26
8806	26
8807	26
8808	26
8809	26
8810	26
8811	26
8812	26
8813	26
8814	26
8815	26
8816	26
8817	26
8818	26
8819	26
8820	26
8821	26
8822	26
8823	26
8824	26
8825	26
8826	26
8827	26
8828	26
8829	26
8830	26
8831	26
8832	26
8833	26
8834	26
8835	26
8836	26
8837	26
8838	26
8839	26
8840	26
8841	26
8842	26
8843	26
8844	26
8845	26
8846	26
8847	26
8848	26
8849	26
8850	26
8851	26
8852	26
8853	26
8854	26
8855	26
8856	26
8857	26
8858	26
8859	26
8860	26
8861	26
8862	26
8863	26
8864	26
8865	26
8866	26
8867	26
8868	26
8869	26
8870	26
8871	26
8872	26
8873	26
8874	26
8875	26
8876	26
8877	26
8878	26
8879	26
8880	26
8881	26
8882	26
8883	26
8884	26
8885	26
8886	26
8887	26
8888	26
8889	26
8890	26
8891	26
8892	26
8893	26
8894	26
8895	26
8896	26
8897	26
8898	26
8899	26
8900	26
8901	26
8902	26
8903	26
8904	26
8905	26
8906	26
8907	26
8908	26
8909	26
8910	26
8911	26
8912	26
8913	26
8914	26
8915	26
8916	26
8917	26
8918	26
8919	26
8920	26
8921	26
8922	26
8923	26
8924	26
8925	26
8926	26
8927	26
8928	26
8929	26
8930	26
8931	26
8932	26
8933	26
8934	26
8935	26
8936	26
8937	26
8938	26
8939	26
8940	26
8941	26
8942	26
8943	26
8944	26
8945	26
8946	26
8947	26
8948	26
8949	26
8950	26
8951	26
8952	26
8953	26
8954	26
8955	26
8956	26
8957	26
8958	26
8959	26
8960	26
8961	26
8962	26
8963	26
8964	26
8965	26
8966	26
8967	26
8968	26
8969	26
8970	26
8971	26
8972	26
8973	26
8974	26
8975	26
8976	26
8977	26
8978	26
8979	26
8980	26
8981	26
8982	26
8983	26
8984	26
8985	26
8986	26
8987	26
8988	26
8989	26
8990	26
8991	26
8992	26
8993	26
8994	26
8995	26
8996	26
8997	26
8998	26
8999	26
9000	26
9001	26
9002	26
9003	26
9004	26
9005	26
9006	26
9007	26
9008	26
9009	26
9010	26
9011	26
9012	26
9013	26
9014	26
9015	26
9016	26
9017	26
9018	26
9019	26
9020	26
9021	26
9022	26
9023	26
9024	26
9025	26
9026	26
9027	26
9028	26
9029	26
9030	26
9031	26
9032	26
9033	26
9034	26
9035	26
9036	26
9037	26
9038	26
9039	26
9040	26
9041	26
9042	26
9043	26
9044	26
9045	26
9046	26
9047	26
9048	26
9049	26
9050	26
9051	26
9052	26
9053	26
9054	26
9055	26
9056	26
9057	26
9058	26
9059	26
9060	26
9061	26
9062	26
9063	26
9064	26
9065	26
9066	26
9067	26
9068	26
9069	26
9070	26
9071	26
9072	26
9073	26
9074	26
9075	26
9076	26
9077	26
9078	26
9079	26
9080	26
9081	26
9082	26
9083	26
9084	26
9085	26
9086	26
9087	26
9088	26
9089	26
9090	26
9091	26
9092	26
9093	26
9094	26
9095	26
9096	26
9097	26
9098	26
9099	26
9100	26
9101	26
9102	26
9103	26
9104	26
9105	26
9106	26
9107	26
9108	26
9109	26
9110	26
9111	26
9112	26
9113	26
9114	26
9115	26
9116	26
9117	26
9118	26
9119	26
9120	26
9121	26
9122	26
9123	26
9124	26
9125	26
9126	26
9127	26
9128	26
9129	26
9130	26
9131	26
9132	26
9133	26
9134	26
9135	26
9136	26
9137	26
9138	26
9139	26
9140	26
9141	26
9142	26
9143	26
9144	26
9145	26
9146	26
9147	26
9148	26
9149	26
9150	26
9151	26
9152	26
9153	26
9154	26
9155	26
9156	26
9157	26
9158	26
9159	26
9160	26
9161	26
9162	26
9163	26
9164	26
9165	26
9166	26
9167	26
9168	26
9169	26
9170	26
9171	26
9172	26
9173	26
9174	26
9175	26
9176	26
9177	26
9178	26
9179	26
9180	26
9181	26
9182	26
9183	26
9184	26
9185	26
9186	26
9187	26
9188	26
9189	26
9190	26
9191	26
9192	26
9193	26
9194	26
9195	26
9196	26
9197	26
9198	26
9199	26
9200	26
9201	26
9202	26
9203	26
9204	26
9205	26
9206	26
9207	26
9208	26
9209	26
9210	26
9211	26
9212	26
9213	26
9214	26
9215	26
9216	26
9217	26
9218	26
9219	26
9220	26
9221	26
9222	26
9223	26
9224	26
9225	26
9226	26
9227	26
9228	26
9229	26
9230	26
9231	26
9232	26
9233	26
9234	26
9235	26
9236	26
9237	26
9238	26
9239	26
9240	26
9241	26
9242	26
9243	26
9244	26
9245	26
9246	26
9247	26
9248	26
9249	26
9250	26
9251	26
9252	26
9253	26
9254	26
9255	26
9256	26
9257	26
9258	26
9259	26
9260	26
9261	26
9262	26
9263	26
9264	26
9265	26
9266	26
9267	26
9268	26
9269	26
9270	26
9271	26
9272	26
9273	26
9274	26
9275	26
9276	26
9277	26
9278	26
9279	26
9280	26
9281	26
9282	26
9283	26
9284	26
9285	26
9286	26
9287	26
9288	26
9289	26
9290	26
9291	26
9292	26
9293	26
9294	26
9295	26
9296	26
9297	26
9298	26
9299	26
9300	26
9301	26
9302	26
9303	26
9304	26
9305	26
9306	26
9307	26
9308	26
9309	26
9310	26
9311	26
9312	26
9313	26
9314	26
9315	26
9316	26
9317	26
9318	26
9319	26
9320	26
9321	26
9322	26
9323	26
9324	26
9325	26
9326	26
9327	26
9328	26
9329	26
9330	26
9331	26
9332	26
9333	26
9334	26
9335	26
9336	26
9337	26
9338	26
9339	26
9340	26
9341	26
9342	26
9343	26
9344	26
9345	26
9346	26
9347	26
9348	26
9349	26
9350	26
9351	26
9352	26
9353	26
9354	26
9355	26
9356	26
9357	26
9358	26
9359	26
9360	26
9361	26
9362	26
9363	26
9364	26
9365	26
9366	26
9367	26
9368	26
9369	26
9370	26
9371	26
9372	26
9373	26
9374	26
9375	26
9376	26
9377	26
9378	26
9379	26
9380	26
9381	26
9382	26
9383	26
9384	26
9385	26
9386	26
9387	26
9388	26
9389	26
9390	26
9391	26
9392	26
9393	26
9394	26
9395	26
9396	26
9397	26
9398	26
9399	26
9400	26
9401	26
9402	26
9403	26
9404	26
9405	26
9406	26
9407	26
9408	26
9409	26
9410	26
9411	26
9412	26
9413	26
9414	26
9415	26
9416	26
9417	26
9418	26
9419	26
9420	26
9421	26
9422	26
9423	26
9424	26
9425	26
9426	26
9427	26
9428	26
9429	26
9430	26
9431	26
9432	26
9433	26
9434	26
9435	26
9436	26
9437	26
9438	26
9439	26
9440	26
9441	26
9442	26
9443	26
9444	26
9445	26
9446	26
9447	26
9448	26
9449	26
9450	26
9451	26
9452	26
9453	26
9454	26
9455	26
9456	26
9457	26
9458	26
9459	26
9460	26
9461	26
9462	26
9463	26
9464	26
9465	26
9466	26
9467	26
9468	26
9469	26
9470	26
9471	26
9472	26
9473	26
9474	26
9475	26
9476	26
9477	26
9478	26
9479	26
9480	26
9481	26
9482	26
9483	26
9484	26
9485	26
9486	26
9487	26
9488	26
9489	26
9490	26
9491	26
9492	27
9493	27
9494	27
9495	27
9496	27
9497	27
9498	27
9499	27
9500	27
9501	27
9502	27
9503	27
9504	27
9505	27
9506	27
9507	27
9508	27
9509	27
9510	27
9511	27
9512	27
9513	27
9514	27
9515	27
9516	27
9517	27
9518	27
9519	27
9520	27
9521	27
9522	27
9523	27
9524	27
9525	27
9526	27
9527	27
9528	27
9529	27
9530	27
9531	27
9532	27
9533	27
9534	27
9535	27
9536	27
9537	27
9538	27
9539	27
9540	27
9541	27
9542	27
9543	27
9544	27
9545	27
9546	27
9547	27
9548	27
9549	27
9550	27
9551	27
9552	27
9553	27
9554	27
9555	27
9556	27
9557	27
9558	27
9559	27
9560	27
9561	27
9562	27
9563	27
9564	27
9565	27
9566	27
9567	27
9568	27
9569	27
9570	27
9571	27
9572	27
9573	27
9574	27
9575	27
9576	27
9577	27
9578	27
9579	27
9580	27
9581	27
9582	27
9583	27
9584	27
9585	27
9586	27
9587	27
9588	27
9589	27
9590	27
9591	27
9592	27
9593	27
9594	27
9595	27
9596	27
9597	27
9598	27
9599	27
9600	27
9601	27
9602	27
9603	27
9604	27
9605	27
9606	27
9607	27
9608	27
9609	27
9610	27
9611	27
9612	27
9613	27
9614	27
9615	27
9616	27
9617	27
9618	27
9619	27
9620	27
9621	27
9622	27
9623	27
9624	27
9625	27
9626	27
9627	27
9628	27
9629	27
9630	27
9631	27
9632	27
9633	27
9634	27
9635	27
9636	27
9637	27
9638	27
9639	27
9640	27
9641	27
9642	27
9643	27
9644	27
9645	27
9646	27
9647	27
9648	27
9649	27
9650	27
9651	27
9652	27
9653	27
9654	27
9655	27
9656	27
9657	27
9658	27
9659	27
9660	27
9661	27
9662	27
9663	27
9664	27
9665	27
9666	27
9667	27
9668	27
9669	27
9670	27
9671	27
9672	27
9673	27
9674	27
9675	27
9676	27
9677	27
9678	27
9679	27
9680	27
9681	27
9682	27
9683	27
9684	27
9685	27
9686	27
9687	27
9688	27
9689	27
9690	27
9691	27
9692	27
9693	27
9694	27
9695	27
9696	27
9697	27
9698	27
9699	27
9700	27
9701	27
9702	27
9703	27
9704	27
9705	27
9706	27
9707	27
9708	27
9709	27
9710	27
9711	27
9712	27
9713	27
9714	27
9715	27
9716	27
9717	27
9718	27
9719	27
9720	27
9721	27
9722	27
9723	27
9724	27
9725	27
9726	27
9727	27
9728	27
9729	27
9730	27
9731	27
9732	27
9733	27
9734	27
9735	27
9736	27
9737	27
9738	27
9739	27
9740	27
9741	27
9742	27
9743	27
9744	27
9745	27
9746	27
9747	27
9748	27
9749	27
9750	27
9751	27
9752	27
9753	27
9754	27
9755	27
9756	27
9757	27
9758	27
9759	27
9760	27
9761	27
9762	27
9763	27
9764	27
9765	27
9766	27
9767	27
9768	27
9769	27
9770	27
9771	27
9772	27
9773	27
9774	27
9775	27
9776	27
9777	27
9778	27
9779	27
9780	27
9781	27
9782	27
9783	27
9784	27
9785	27
9786	27
9787	27
9788	27
9789	27
9790	27
9791	27
9792	27
9793	27
9794	27
9795	27
9796	27
9797	27
9798	27
9799	27
9800	27
9801	27
9802	27
9803	27
9804	27
9805	27
9806	27
9807	27
9808	27
9809	27
9810	27
9811	27
9812	27
9813	27
9814	27
9815	27
9816	27
9817	27
9818	27
9819	27
9820	27
9821	27
9822	27
9823	27
9824	27
9825	27
9826	27
9827	27
9828	27
9829	27
9830	27
9831	27
9832	27
9833	27
9834	27
9835	27
9836	27
9837	27
9838	27
9839	27
9840	27
9841	27
9842	27
9843	27
9844	27
9845	27
9846	27
9847	27
9848	27
9849	27
9850	27
9851	27
9852	27
9853	27
9854	27
9855	27
9856	27
9857	27
9858	27
9859	27
9860	27
9861	27
9862	27
9863	27
9864	27
9865	27
9866	27
9867	27
9868	27
9869	27
9870	27
9871	27
9872	27
9873	27
9874	27
9875	27
9876	27
9877	27
9878	27
9879	27
9880	27
9881	27
9882	27
9883	27
9884	27
9885	27
9886	27
9887	27
9888	27
9889	27
9890	27
9891	27
9892	27
9893	27
9894	27
9895	27
9896	27
9897	27
9898	27
9899	27
9900	27
9901	27
9902	27
9903	27
9904	27
9905	27
9906	27
9907	27
9908	27
9909	27
9910	27
9911	27
9912	27
9913	27
9914	27
9915	27
9916	27
9917	27
9918	27
9919	27
9920	27
9921	27
9922	27
9923	27
9924	27
9925	27
9926	27
9927	27
9928	27
9929	27
9930	27
9931	27
9932	27
9933	27
9934	27
9935	27
9936	27
9937	27
9938	27
9939	27
9940	27
9941	27
9942	27
9943	27
9944	27
9945	27
9946	27
9947	27
9948	27
9949	27
9950	27
9951	27
9952	27
9953	27
9954	27
9955	27
9956	27
9957	27
9958	27
9959	27
9960	27
9961	27
9962	27
9963	27
9964	27
9965	27
9966	27
9967	27
9968	27
9969	27
9970	27
9971	27
9972	27
9973	27
9974	27
9975	27
9976	27
9977	27
9978	27
9979	27
9980	27
9981	27
9982	27
9983	27
9984	27
9985	27
9986	27
9987	27
9988	27
9989	27
9990	27
9991	27
9992	27
9993	27
9994	27
9995	27
9996	27
9997	27
9998	27
9999	27
10000	27
10001	27
10002	27
10003	27
10004	27
10005	27
10006	27
10007	27
10008	27
10009	27
10010	27
10011	27
10012	27
10013	27
10014	27
10015	27
10016	27
10017	27
10018	27
10019	27
10020	27
10021	27
10022	27
10023	27
10024	27
10025	27
10026	27
10027	27
10028	27
10029	27
10030	27
10031	27
10032	27
10033	27
10034	27
10035	27
10036	27
10037	27
10038	27
10039	27
10040	27
10041	27
10042	27
10043	27
10044	27
10045	27
10046	27
10047	27
10048	27
10049	27
10050	27
10051	27
10052	27
10053	27
10054	27
10055	27
10056	27
10057	27
10058	27
10059	27
10060	27
10061	27
10062	27
10063	27
10064	27
10065	27
10066	27
10067	27
10068	27
10069	27
10070	27
10071	27
10072	27
10073	27
10074	27
10075	27
10076	27
10077	27
10078	27
10079	27
10080	27
10081	27
10082	27
10083	27
10084	27
10085	27
10086	27
10087	27
10088	27
10089	27
10090	27
10091	27
10092	27
10093	27
10094	27
10095	27
10096	27
10097	27
10098	27
10099	27
10100	27
10101	27
10102	27
10103	27
10104	27
10105	27
10106	27
10107	27
10108	27
10109	27
10110	27
10111	27
10112	27
10113	27
10114	27
10115	27
10116	27
10117	27
10118	27
10119	27
10120	27
10121	27
10122	27
10123	27
10124	27
10125	27
10126	27
10127	27
10128	27
10129	27
10130	27
10131	27
10132	27
10133	27
10134	27
10135	27
10136	27
10137	27
10138	27
10139	27
10140	27
10141	27
10142	27
10143	27
10144	27
10145	27
10146	27
10147	27
10148	27
10149	27
10150	27
10151	27
10152	27
10153	27
10154	27
10155	27
10156	27
10157	27
10158	27
10159	27
10160	27
10161	27
10162	27
10163	27
10164	27
10165	27
10166	27
10167	27
10168	27
10169	27
10170	27
10171	27
10172	27
10173	27
10174	27
10175	27
10176	27
10177	27
10178	27
10179	27
10180	27
10181	27
10182	27
10183	27
10184	27
10185	27
10186	27
10187	27
10188	27
10189	27
10190	27
10191	27
10192	27
10193	27
10194	27
10195	27
10196	27
10197	27
10198	27
10199	27
10200	27
10201	27
10202	27
10203	27
10204	27
10205	27
10206	27
10207	27
10208	27
10209	27
10210	27
10211	27
10212	27
10213	27
10214	27
10215	27
10216	27
10217	27
10218	27
10219	27
10220	27
10221	27
10222	27
10223	27
10224	27
10225	27
10226	27
10227	27
10228	27
10229	27
10230	27
10231	27
10232	27
10233	27
10234	27
10235	27
10236	27
10237	27
10238	27
10239	27
10240	27
10241	27
10242	27
10243	27
10244	27
10245	27
10246	27
10247	27
10248	27
10249	27
10250	27
10251	27
10252	27
10253	27
10254	27
10255	27
10256	27
10257	27
10258	27
10259	27
10260	27
10261	27
10262	27
10263	27
10264	27
10265	27
10266	27
10267	27
10268	27
10269	27
10270	27
10271	27
10272	27
10273	27
10274	27
10275	27
10276	27
10277	27
10278	27
10279	27
10280	27
10281	27
10282	27
10283	27
10284	27
10285	27
10286	27
10287	27
10288	27
10289	27
10290	27
10291	27
10292	27
10293	27
10294	27
10295	27
10296	27
10297	27
10298	27
10299	27
10300	27
10301	27
10302	27
10303	27
10304	27
10305	27
10306	27
10307	27
10308	27
10309	27
10310	27
10311	27
10312	27
10313	27
10314	27
10315	27
10316	27
10317	27
10318	27
10319	27
10320	27
10321	27
10322	27
10323	27
10324	27
10325	27
10326	27
10327	27
10328	27
10329	27
10330	27
10331	27
10332	27
10333	27
10334	27
10335	27
10336	27
10337	27
10338	27
10339	27
10340	27
10341	27
10342	27
10343	27
10344	27
10345	27
10346	27
10347	27
10348	27
10349	27
10350	27
10351	27
10352	27
10353	27
10354	27
10355	27
10356	27
10357	27
10358	27
10359	27
10360	27
10361	27
10362	27
10363	27
10364	27
10365	27
10366	27
10367	27
10368	27
10369	27
10370	27
10371	27
10372	27
10373	27
10374	27
10375	27
10376	27
10377	27
10378	27
10379	27
10380	27
10381	27
10382	27
10383	27
10384	27
10385	27
10386	27
10387	27
10388	27
10389	27
10390	27
10391	27
10392	27
10393	27
10394	27
10395	27
10396	27
10397	27
10398	27
10399	27
10400	27
10401	27
10402	27
10403	27
10404	27
10405	27
10406	27
10407	27
10408	27
10409	27
10410	27
10411	27
10412	27
10413	27
10414	27
10415	27
10416	27
10417	27
10418	27
10419	27
10420	27
10421	27
10422	27
10423	27
10424	27
10425	27
10426	27
10427	27
10428	27
10429	27
10430	27
10431	27
10432	27
10433	27
10434	27
10435	27
10436	27
10437	27
10438	27
10439	27
10440	27
10441	27
10442	27
10443	27
10444	27
10445	27
10446	27
10447	27
10448	27
10449	27
10450	27
10451	27
10452	27
10453	27
10454	27
10455	27
10456	27
10457	27
10458	27
10459	27
10460	27
10461	27
10462	27
10463	27
10464	27
10465	27
10466	27
10467	27
10468	27
10469	27
10470	27
10471	27
10472	27
10473	27
10474	27
10475	27
10476	27
10477	27
10478	27
10479	27
10480	27
10481	27
10482	27
10483	27
10484	27
10485	27
10486	27
10487	27
10488	27
10489	27
10490	27
10491	27
10492	27
10493	27
10494	27
10495	27
10496	27
10497	27
10498	27
10499	27
10500	27
10501	27
10502	27
10503	27
10504	27
10505	27
10506	27
10507	27
10508	27
10509	27
10510	27
10511	27
10512	27
10513	27
10514	27
10515	27
10516	27
10517	27
10518	27
10519	27
10520	27
10521	27
10522	27
10523	27
10524	27
10525	27
10526	27
10527	27
10528	27
10529	27
10530	27
10531	27
10532	27
10533	27
10534	27
10535	27
10536	27
10537	27
10538	27
10539	27
10540	27
10541	27
10542	27
10543	27
10544	27
10545	27
10546	27
10547	27
10548	27
10549	27
10550	27
10551	27
10552	27
10553	27
10554	27
10555	27
10556	27
10557	27
10558	27
10559	27
10560	27
10561	27
10562	27
10563	27
10564	27
10565	27
10566	27
10567	27
10568	27
10569	27
10570	27
10571	27
10572	27
10573	27
10574	27
10575	27
10576	27
10577	27
10578	27
10579	27
10580	27
10581	27
10582	27
10583	27
10584	27
10585	27
10586	27
10587	27
10588	27
10589	27
10590	27
10591	27
10592	27
10593	27
10594	27
10595	27
10596	27
10597	27
10598	27
10599	27
10600	27
10601	27
10602	27
10603	27
10604	27
10605	27
10606	27
10607	27
10608	27
10609	27
10610	27
10611	27
10612	27
10613	27
10614	27
10615	27
10616	27
10617	27
10618	27
10619	27
10620	27
10621	27
10622	27
10623	27
10624	27
10625	27
10626	27
10627	27
10628	27
10629	27
10630	27
10631	27
10632	27
10633	27
10634	27
10635	27
10636	27
10637	27
10638	27
10639	27
10640	27
10641	27
10642	27
10643	27
10644	27
10645	27
10646	27
10647	27
10648	27
10649	27
10650	27
10651	27
10652	27
10653	27
10654	27
10655	27
10656	27
10657	27
10658	27
10659	27
10660	27
10661	27
10662	27
10663	27
10664	27
10665	27
10666	27
10667	27
10668	27
10669	27
10670	27
10671	27
10672	27
10673	27
10674	27
10675	27
10676	27
10677	27
10678	27
10679	27
10680	27
10681	27
10682	27
10683	27
10684	27
10685	27
10686	27
10687	27
10688	27
10689	27
10690	27
10691	27
10692	27
10693	27
10694	27
10695	27
10696	27
10697	27
10698	27
10699	27
10700	27
10701	27
10702	27
10703	27
10704	27
10705	27
10706	27
10707	27
10708	27
10709	27
10710	27
10711	27
10712	27
10713	27
10714	27
10715	27
10716	27
10717	27
10718	27
10719	27
10720	27
10721	27
10722	27
10723	27
10724	27
10725	27
10726	27
10727	27
10728	27
10729	27
10730	27
10731	27
10732	27
10733	27
10734	27
10735	27
10736	27
10737	27
10738	27
10739	27
10740	27
10741	27
10742	27
10743	27
10744	27
10745	27
10746	27
10747	27
10748	27
10749	27
10750	27
10751	27
10752	27
10753	27
10754	27
10755	27
10756	27
10757	27
10758	27
10759	27
10760	27
10761	27
10762	27
10763	27
10764	27
10765	27
10766	27
10767	27
10768	27
10769	27
10770	27
10771	27
10772	27
10773	27
10774	27
10775	27
10776	27
10777	27
10778	27
10779	27
10780	27
10781	27
10782	27
10783	27
10784	27
10785	27
10786	27
10787	27
10788	27
10789	27
10790	27
10791	27
10792	27
10793	27
10794	27
10795	27
10796	27
10797	27
10798	27
10799	27
10800	27
10801	27
10802	27
10803	27
10804	27
10805	27
10806	27
10807	27
10808	27
10809	27
10810	27
10811	27
10812	27
10813	27
10814	27
10815	27
10816	27
10817	27
10818	27
10819	27
10820	27
10821	27
10822	27
10823	27
10824	27
10825	27
10826	27
10827	27
10828	27
10829	27
10830	27
10831	27
10832	27
10833	27
10834	27
10835	27
10836	27
10837	27
10838	27
10839	27
10840	27
10841	27
10842	27
10843	27
10844	27
10845	27
10846	27
10847	27
10848	27
10849	27
10850	27
10851	27
10852	27
10853	27
10854	27
10855	27
10856	27
10857	27
10858	27
10859	27
10860	27
10861	27
10862	27
10863	27
10864	27
10865	27
10866	27
10867	27
10868	27
10869	27
10870	27
10871	27
10872	27
10873	27
10874	27
10875	27
10876	27
10877	27
10878	27
10879	27
10880	27
10881	27
10882	27
10883	27
10884	27
10885	27
10886	27
10887	27
10888	27
10889	27
10890	27
10891	27
10892	27
10893	27
10894	27
10895	27
10896	27
10897	27
10898	27
10899	27
10900	27
10901	27
10902	27
10903	27
10904	27
10905	27
10906	27
10907	27
10908	27
10909	27
10910	27
10911	27
10912	27
10913	27
10914	27
10915	27
10916	27
10917	27
10918	27
10919	27
10920	27
10921	27
10922	27
10923	27
10924	27
10925	27
10926	27
10927	27
10928	27
10929	27
10930	27
10931	27
10932	27
10933	27
10934	27
10935	27
10936	27
10937	27
10938	27
10939	27
10940	27
10941	27
10942	27
10943	27
10944	27
10945	27
10946	27
10947	27
10948	27
10949	27
10950	27
10951	27
10952	27
10953	27
10954	27
10955	27
10956	27
10957	27
10958	27
10959	27
10960	27
10961	27
10962	27
10963	27
10964	27
10965	27
10966	27
10967	27
10968	27
10969	27
10970	27
10971	27
10972	27
10973	27
10974	27
10975	27
10976	27
10977	27
10978	27
10979	27
10980	27
10981	27
10982	27
10983	27
10984	27
10985	27
10986	27
10987	27
10988	27
10989	27
10990	27
10991	27
10992	27
10993	27
10994	27
10995	27
10996	27
10997	27
10998	27
10999	27
11000	27
11001	27
11002	27
11003	27
11004	27
11005	27
11006	27
11007	27
11008	27
11009	27
11010	27
11011	27
11012	27
11013	27
11014	27
11015	27
11016	27
11017	27
11018	27
11019	27
11020	27
11021	27
11022	27
11023	27
11024	27
11025	27
11026	27
11027	27
11028	27
11029	27
11030	27
11031	27
11032	27
11033	27
11034	27
11035	27
11036	27
11037	27
11038	27
11039	27
11040	27
11041	27
11042	27
11043	27
11044	27
11045	27
11046	27
11047	27
11048	27
11049	27
11050	27
11051	27
11052	27
11053	27
11054	27
11055	27
11056	27
11057	27
11058	27
11059	27
11060	27
11061	27
11062	27
11063	27
11064	27
11065	27
11066	27
11067	27
11068	27
11069	27
11070	27
11071	27
11072	27
11073	27
11074	27
11075	27
11076	27
11077	27
11078	27
11079	27
11080	27
11081	27
11082	27
11083	27
11084	27
11085	27
11086	27
11087	27
11088	27
11089	27
11090	27
11091	27
11092	27
11093	27
11094	27
11095	27
11096	27
11097	27
11098	27
11099	27
11100	27
11101	27
11102	27
11103	27
11104	27
11105	27
11106	27
11107	27
11108	27
11109	27
11110	27
11111	27
11112	27
11113	27
11114	27
11115	27
11116	27
11117	27
11118	27
11119	27
11120	27
11121	27
11122	27
11123	27
11124	27
11125	27
11126	27
11127	27
11128	27
11129	27
11130	27
11131	27
11132	27
11133	27
11134	27
11135	27
11136	27
11137	27
11138	27
11139	27
11140	27
11141	27
11142	27
11143	27
11144	27
11145	27
11146	27
11147	27
11148	27
11149	27
11150	27
11151	27
11152	27
11153	27
11154	27
11155	27
11156	27
11157	27
11158	27
11159	27
11160	27
11161	27
11162	27
11163	27
11164	27
11165	27
11166	27
11167	27
11168	27
11169	27
11170	27
11171	27
11172	27
11173	27
11174	27
11175	27
11176	27
11177	27
11178	27
11179	27
11180	27
11181	27
11182	27
11183	27
11184	27
11185	27
11186	27
11187	27
11188	27
11189	27
11190	27
11191	27
11192	27
11193	27
11194	27
11195	27
11196	27
11197	27
11198	27
11199	27
11200	27
11201	27
11202	27
11203	27
11204	27
11205	27
11206	27
11207	27
11208	27
11209	27
11210	27
11211	27
11212	27
11213	27
11214	27
11215	27
11216	27
11217	27
11218	27
11219	27
11220	27
11221	27
11222	27
11223	27
11224	27
11225	27
11226	27
11227	27
11228	27
11229	27
11230	27
11231	27
11232	27
11233	27
11234	27
11235	27
11236	27
11237	27
11238	27
11239	27
11240	27
11241	27
11242	27
11243	27
11244	27
11245	27
11246	27
11247	27
11248	27
11249	27
11250	27
11251	27
11252	27
11253	27
11254	27
11255	27
11256	27
11257	27
11258	27
11259	27
11260	27
11261	27
11262	27
11263	27
11264	27
11265	27
11266	27
11267	27
11268	27
11269	27
11270	27
11271	27
11272	27
11273	27
11274	27
11275	27
11276	27
11277	27
11278	27
11279	27
11280	27
11281	27
11282	27
11283	27
11284	27
11285	27
11286	27
11287	27
11288	27
11289	27
11290	27
11291	27
11292	27
11293	27
11294	27
11295	27
11296	27
11297	27
11298	27
11299	27
11300	27
11301	27
11302	27
11303	27
11304	27
11305	27
11306	27
11307	27
11308	27
11309	27
11310	27
11311	27
11312	27
11313	27
11314	27
11315	27
11316	27
11317	27
11318	27
11319	27
11320	27
11321	27
11322	27
11323	27
11324	27
11325	27
11326	27
11327	27
11328	27
11329	27
11330	27
11331	27
11332	27
11333	27
11334	27
11335	27
11336	27
11337	27
11338	27
11339	27
11340	27
11341	27
11342	27
11343	27
11344	27
11345	27
11346	27
11347	27
11348	27
11349	27
11350	27
11351	27
11352	27
11353	27
11354	27
11355	27
11356	27
11357	27
11358	27
11359	27
11360	27
11361	27
11362	27
11363	27
11364	27
11365	27
11366	27
11367	27
11368	27
11369	27
11370	27
11371	27
11372	27
11373	27
11374	27
11375	27
11376	27
11377	27
11378	27
11379	27
11380	27
11381	27
11382	27
11383	27
11384	27
11385	27
11386	27
11387	27
11388	27
11389	27
11390	27
11391	27
11392	27
11393	27
11394	27
11395	27
11396	27
11397	27
11398	27
11399	27
11400	27
11401	27
11402	27
11403	27
11404	27
11405	27
11406	27
11407	27
11408	27
11409	27
11410	27
11411	27
11412	27
11413	27
11414	27
11415	27
11416	27
11417	27
11418	27
11419	27
11420	27
11421	27
11422	27
11423	27
11424	27
11425	27
11426	27
11427	27
11428	27
11429	27
11430	27
11431	27
11432	27
11433	27
11434	27
11435	27
11436	27
11437	27
11438	27
11439	27
11440	27
11441	27
11442	27
11443	27
11444	27
11445	27
11446	27
11447	27
11448	27
11449	27
11450	27
11451	27
11452	27
11453	27
11454	27
11455	27
11456	27
11457	27
11458	27
11459	27
11460	27
11461	27
11462	27
11463	27
11464	27
11465	27
11466	27
11467	27
11468	27
11469	27
11470	27
11471	27
11472	27
11473	27
11474	27
11475	27
11476	27
11477	27
11478	27
11479	27
11480	27
11481	27
11482	27
11483	27
11484	27
11485	27
11486	27
11487	27
11488	27
11489	27
11490	27
11491	27
11492	27
11493	27
11494	27
11495	27
11496	27
11497	27
11498	27
11499	27
11500	27
11501	27
11502	27
11503	27
11504	27
11505	27
11506	27
11507	27
11508	27
11509	27
11510	27
11511	27
11512	27
11513	27
11514	27
11515	27
11516	27
11517	27
11518	27
11519	27
11520	27
11521	27
11522	27
11523	27
11524	27
11525	27
11526	27
11527	27
11528	27
11529	27
11530	27
11531	27
11532	27
11533	27
11534	27
11535	27
11536	27
11537	27
11538	27
11539	27
11540	27
11541	27
11542	27
11543	27
11544	27
11545	27
11546	27
11547	27
11548	27
11549	27
11550	27
11551	27
11552	27
11553	27
11554	27
11555	27
11556	27
11557	27
11558	27
11559	27
11560	27
11561	27
11562	27
11563	27
11564	27
11565	27
11566	27
11567	27
11568	27
11569	27
11570	27
11571	27
11572	27
11573	27
11574	27
11575	27
11576	27
11577	27
11578	27
11579	27
11580	27
11581	27
11582	27
11583	27
11584	27
11585	27
11586	27
11587	27
11588	27
11589	27
11590	27
11591	27
11592	27
11593	27
11594	27
11595	27
11596	27
11597	27
11598	27
11599	27
11600	27
11601	27
11602	27
11603	27
11604	27
11605	27
11606	27
11607	27
11608	27
11609	27
11610	27
11611	27
11612	27
11613	27
11614	27
11615	27
11616	27
11617	27
11618	27
11619	27
11620	27
11621	27
11622	27
11623	27
11624	27
11625	27
11626	27
11627	27
11628	27
11629	27
11630	27
11631	27
11632	27
11633	27
11634	27
11635	27
11636	27
11637	27
11638	27
11639	27
11640	27
11641	27
11642	27
11643	27
11644	27
11645	27
11646	27
11647	27
11648	27
11649	27
11650	27
11651	27
11652	27
11653	27
11654	27
11655	27
11656	27
11657	27
11658	27
11659	27
11660	27
11661	27
11662	27
11663	27
11664	27
11665	27
11666	27
11667	27
11668	27
11669	27
11670	27
11671	27
11672	27
11673	27
11674	27
11675	27
11676	27
11677	27
11678	27
11679	27
11680	27
11681	27
11682	27
11683	27
11684	27
11685	27
11686	27
11687	27
11688	27
11689	27
11690	27
11691	27
11692	27
11693	27
11694	27
11695	27
11696	27
11697	27
11698	27
11699	27
11700	27
11701	27
11702	27
11703	27
11704	27
11705	27
11706	27
11707	27
11708	27
11709	27
11710	27
11711	27
11712	27
11713	27
11714	27
11715	27
11716	27
11717	27
11718	27
11719	27
11720	27
11721	27
11722	27
11723	27
11724	27
11725	27
11726	27
11727	27
11728	27
11729	27
11730	27
11731	27
11732	27
11733	27
11734	27
11735	27
11736	27
11737	27
11738	27
11739	27
11740	27
11741	27
11742	27
11743	27
11744	27
11745	27
11746	27
11747	27
11748	27
11749	27
11750	27
11751	27
11752	27
11753	27
11754	27
11755	27
11756	27
11757	27
11758	27
11759	27
11760	27
11761	27
11762	27
11763	27
11764	27
11765	27
11766	27
11767	27
11768	27
11769	27
11770	27
11771	27
11772	27
11773	27
11774	27
11775	27
11776	27
11777	27
11778	27
11779	27
11780	27
11781	27
11782	27
11783	27
11784	27
11785	27
11786	27
11787	27
11788	27
11789	27
11790	27
11791	27
11792	27
11793	27
11794	27
11795	27
11796	27
11797	27
11798	27
11799	27
11800	27
11801	27
11802	27
11803	27
11804	27
11805	27
11806	27
11807	27
11808	27
11809	27
11810	27
11811	27
11812	27
11813	27
11814	27
11815	27
11816	27
11817	27
11818	27
11819	27
11820	27
11821	27
11822	27
11823	27
11824	27
11825	27
11826	27
11827	27
11828	27
11829	27
11830	27
11831	27
11832	27
11833	27
11834	27
11835	27
11836	27
11837	27
11838	27
11839	27
11840	27
11841	27
11842	27
11843	27
11844	27
11845	27
11846	27
11847	27
11848	27
11849	27
11850	27
11851	27
11852	27
11853	27
11854	27
11855	27
11856	27
11857	27
11858	27
11859	27
11860	27
11861	27
11862	27
11863	27
11864	27
11865	27
11866	27
11867	27
11868	27
11869	27
11870	27
11871	27
11872	27
11873	27
11874	27
11875	27
11876	27
11877	27
11878	27
11879	27
11880	27
11881	27
11882	27
11883	27
11884	27
11885	27
11886	27
11887	27
11888	27
11889	27
11890	27
11891	27
11892	27
11893	27
11894	27
11895	27
11896	27
11897	27
11898	27
11899	27
11900	27
11901	27
11902	27
11903	27
11904	27
11905	27
11906	27
11907	27
11908	27
11909	27
11910	27
11911	27
11912	27
11913	27
11914	27
11915	27
11916	27
11917	27
11918	27
11919	27
11920	27
11921	27
11922	27
11923	27
11924	27
11925	27
11926	27
11927	27
11928	27
11929	27
11930	27
11931	27
11932	27
11933	27
11934	27
11935	27
11936	27
11937	27
11938	27
11939	27
11940	27
11941	27
11942	27
11943	27
11944	27
11945	27
11946	27
11947	27
11948	27
11949	27
11950	27
11951	27
11952	27
11953	27
11954	27
11955	27
11956	27
11957	27
11958	27
11959	27
11960	27
11961	27
11962	27
11963	27
11964	27
11965	27
11966	27
11967	27
11968	27
11969	27
11970	27
11971	27
11972	27
11973	27
11974	27
11975	27
11976	27
11977	27
11978	27
11979	27
11980	27
11981	27
11982	27
11983	27
11984	27
11985	27
11986	27
11987	27
11988	27
11989	27
11990	27
11991	27
11992	27
11993	27
11994	27
11995	27
11996	27
11997	27
11998	27
11999	27
12000	27
12001	27
12002	27
12003	27
12004	27
12005	27
12006	27
12007	27
12008	27
12009	27
12010	27
12011	27
12012	27
12013	27
12014	27
12015	27
12016	27
12017	27
12018	27
12019	27
12020	27
12021	27
12022	27
12023	27
12024	27
12025	27
12026	27
12027	27
12028	27
12029	27
12030	27
12031	27
12032	27
12033	27
12034	27
12035	27
12036	27
12037	27
12038	27
12039	27
12040	27
12041	27
12042	27
12043	27
12044	27
12045	27
12046	27
12047	27
12048	27
12049	27
12050	27
12051	27
12052	27
12053	27
12054	27
12055	27
12056	27
12057	27
12058	27
12059	27
12060	27
12061	27
12062	27
12063	27
12064	27
12065	27
12066	27
12067	27
12068	27
12069	27
12070	27
12071	27
12072	27
12073	27
12074	27
12075	27
12076	27
12077	27
12078	27
12079	27
12080	27
12081	27
12082	27
12083	27
12084	27
12085	27
12086	27
12087	27
12088	27
12089	27
12090	27
12091	27
12092	27
12093	27
12094	27
12095	27
12096	27
12097	27
12098	27
12099	27
12100	27
12101	27
12102	27
12103	27
12104	27
12105	27
12106	27
12107	27
12108	27
12109	27
12110	27
12111	27
12112	27
12113	27
12114	27
12115	27
12116	27
12117	27
12118	27
12119	27
12120	27
12121	27
12122	27
12123	27
12124	27
12125	27
12126	27
12127	27
12128	27
12129	27
12130	27
12131	27
12132	27
12133	27
12134	27
12135	27
12136	27
12137	27
12138	27
12139	27
12140	27
12141	27
12142	27
12143	27
12144	27
12145	27
12146	27
12147	27
12148	27
12149	27
12150	27
12151	27
12152	27
12153	27
12154	27
12155	27
12156	27
12157	27
12158	27
12159	27
12160	27
12161	27
12162	27
12163	27
12164	27
12165	27
12166	27
12167	27
12168	27
12169	27
12170	27
12171	27
12172	27
12173	27
12174	27
12175	27
12176	27
12177	27
12178	27
12179	27
12180	27
12181	27
12182	27
12183	27
12184	27
12185	27
12186	27
12187	27
12188	27
12189	27
12190	27
12191	27
12192	27
12193	27
12194	27
12195	27
12196	27
12197	27
12198	27
12199	27
12200	27
12201	27
12202	27
12203	27
12204	27
12205	27
12206	27
12207	27
12208	27
12209	27
12210	27
12211	27
12212	27
12213	27
12214	27
12215	27
12216	27
12217	27
12218	27
12219	27
12220	27
12221	27
12222	27
12223	27
12224	27
12225	27
12226	27
12227	27
12228	27
12229	27
12230	27
12231	27
12232	27
12233	27
12234	27
12235	27
12236	27
12237	27
12238	27
12239	27
12240	27
12241	27
12242	27
12243	27
12244	27
12245	27
12246	27
12247	27
12248	27
12249	27
12250	27
12251	27
12252	27
12253	27
12254	27
12255	27
12256	27
12257	27
12258	27
12259	27
12260	27
12261	27
12262	27
12263	27
12264	27
12265	27
12266	27
12267	27
12268	27
12269	27
12270	27
12271	27
12272	27
12273	27
12274	27
12275	27
12276	27
12277	27
12278	27
12279	27
12280	27
12281	27
12282	27
12283	27
12284	27
12285	27
12286	27
12287	27
12288	27
12289	27
12290	27
12291	27
12292	27
12293	27
12294	27
12295	27
12296	27
12297	27
12298	27
12299	27
12300	27
12301	27
12302	27
12303	27
12304	27
12305	27
12306	27
12307	27
12308	27
12309	27
12310	27
12311	27
12312	27
12313	27
12314	27
12315	27
12316	27
12317	27
12318	27
12319	27
12320	27
12321	27
12322	27
12323	27
12324	27
12325	27
12326	27
12327	27
12328	27
12329	27
12330	27
12331	27
12332	27
12333	27
12334	27
12335	27
12336	27
12337	27
12338	27
12339	27
12340	27
12341	27
12342	27
12343	27
12344	27
12345	27
12346	27
12347	27
12348	27
12349	27
12350	27
12351	27
12352	27
12353	27
12354	27
12355	27
12356	27
12357	27
12358	27
12359	27
12360	27
12361	27
12362	27
12363	27
12364	27
12365	27
12366	27
12367	27
12368	27
12369	27
12370	27
12371	27
12372	27
12373	27
12374	27
12375	27
12376	27
12377	27
12378	27
12379	27
12380	27
12381	27
12382	27
12383	27
12384	27
12385	27
12386	27
12387	27
12388	27
12389	27
12390	27
12391	27
12392	27
12393	27
12394	27
12395	27
12396	27
12397	27
12398	27
12399	27
12400	27
12401	27
12402	27
12403	27
12404	27
12405	27
12406	27
12407	27
12408	27
12409	27
12410	27
12411	27
12412	27
12413	27
12414	27
12415	27
12416	27
12417	27
12418	27
12419	27
12420	27
12421	27
12422	27
12423	27
12424	27
12425	27
12426	27
12427	27
12428	27
12429	27
12430	27
12431	27
12432	27
12433	27
12434	27
12435	27
12436	27
12437	27
12438	27
12439	27
12440	27
12441	27
12442	27
12443	27
12444	27
12445	27
12446	27
12447	27
12448	27
12449	27
12450	27
12451	27
12452	27
12453	27
12454	27
12455	27
12456	27
12457	27
12458	27
12459	27
12460	27
12461	27
12462	27
12463	27
12464	27
12465	27
12466	27
12467	27
12468	27
12469	27
12470	27
12471	27
12472	27
12473	27
12474	27
12475	27
12476	27
12477	27
12478	27
12479	27
12480	27
12481	27
12482	27
12483	27
12484	27
12485	27
12486	27
12487	27
12488	27
12489	27
12490	27
12491	27
12492	27
12493	27
12494	27
12495	27
12496	27
12497	27
12498	27
12499	27
12500	27
12501	27
12502	27
12503	27
12504	27
12505	27
12506	27
12507	27
12508	27
12509	27
12510	27
12511	27
12512	27
12513	27
12514	27
12515	27
12516	27
12517	27
12518	27
12519	27
12520	27
12521	27
12522	27
12523	27
12524	27
12525	27
12526	27
12527	27
12528	27
12529	27
12530	27
12531	27
12532	27
12533	27
12534	27
12535	27
12536	27
12537	27
12538	27
12539	27
12540	27
12541	27
12542	27
12543	27
12544	27
12545	27
12546	27
12547	27
12548	27
12549	27
12550	27
12551	27
12552	27
12553	27
12554	27
12555	27
12556	27
12557	27
12558	27
12559	27
12560	27
12561	27
12562	27
12563	27
12564	27
12565	27
12566	27
12567	27
12568	27
12569	27
12570	27
12571	27
12572	27
12573	27
12574	27
12575	27
12576	27
12577	27
12578	27
12579	27
12580	27
12581	27
12582	27
12583	27
12584	27
12585	27
12586	27
12587	27
12588	27
12589	27
12590	27
12591	27
12592	27
12593	27
12594	27
12595	27
12596	27
12597	27
12598	27
12599	27
12600	27
12601	27
12602	27
12603	27
12604	27
12605	27
12606	27
12607	27
12608	27
12609	27
12610	27
12611	27
12612	27
12613	27
12614	27
12615	27
12616	27
12617	27
12618	27
12619	27
12620	27
12621	27
12622	27
12623	27
12624	27
12625	27
12626	27
12627	27
12628	27
12629	27
12630	27
12631	27
12632	27
12633	27
12634	27
12635	27
12636	27
12637	27
12638	27
12639	27
12640	27
12641	27
12642	27
12643	27
12644	27
12645	27
12646	27
12647	27
12648	27
12649	27
12650	27
12651	27
12652	27
12653	27
12654	27
12655	27
12656	27
12657	27
12658	27
12659	27
12660	27
12661	27
12662	27
12663	27
12664	27
12665	27
12666	27
12667	27
12668	27
12669	27
12670	27
12671	27
12672	27
12673	27
12674	27
12675	27
12676	27
12677	27
12678	27
12679	27
12680	27
12681	27
12682	27
12683	27
12684	27
12685	27
12686	27
12687	27
12688	27
12689	27
12690	27
12691	27
12692	27
12693	27
12694	27
12695	27
12696	27
12697	27
12698	27
12699	27
12700	27
12701	27
12702	27
12703	27
12704	27
12705	27
12706	27
12707	27
12708	27
12709	27
12710	27
12711	27
12712	27
12713	27
12714	27
12715	27
12716	27
12717	27
12718	27
12719	27
12720	27
12721	27
12722	27
12723	27
12724	27
12725	27
12726	27
12727	27
12728	27
12729	27
12730	27
12731	27
12732	27
12733	27
12734	27
12735	27
12736	27
12737	27
12738	27
12739	27
12740	27
12741	27
12742	27
12743	27
12744	27
12745	27
12746	27
12747	27
12748	27
12749	27
12750	27
12751	27
12752	27
12753	27
12754	27
12755	27
12756	27
12757	27
12758	27
12759	27
12760	27
12761	27
12762	27
12763	27
12764	27
12765	27
12766	27
12767	27
12768	27
12769	27
12770	27
12771	27
12772	27
12773	27
12774	27
12775	27
12776	27
12777	27
12778	27
12779	27
12780	27
12781	27
12782	27
12783	27
12784	27
12785	27
12786	27
12787	27
12788	27
12789	27
12790	27
12791	27
12792	27
12793	27
12794	27
12795	27
12796	27
12797	27
12798	27
12799	27
12800	27
12801	27
12802	27
12803	27
12804	27
12805	27
12806	27
12807	27
12808	27
12809	27
12810	27
12811	27
12812	27
12813	27
12814	27
12815	27
12816	27
12817	27
12818	27
12819	27
12820	27
12821	27
12822	27
12823	27
12824	27
12825	27
12826	27
12827	27
12828	27
12829	27
12830	27
12831	27
12832	27
12833	27
12834	27
12835	27
12836	27
12837	27
12838	27
12839	27
12840	27
12841	27
12842	27
12843	27
12844	27
12845	27
12846	27
12847	27
12848	27
12849	27
12850	27
12851	27
12852	27
12853	27
12854	27
12855	27
12856	27
12857	27
12858	27
12859	27
12860	27
12861	27
12862	27
12863	27
12864	27
12865	27
12866	27
12867	27
12868	27
12869	27
12870	27
12871	27
12872	27
12873	27
12874	27
12875	27
12876	27
12877	27
12878	27
12879	27
12880	27
12881	27
12882	27
12883	27
12884	27
12885	27
12886	27
12887	27
12888	27
12889	27
12890	27
12891	27
12892	27
12893	27
12894	27
12895	27
12896	27
12897	27
12898	27
12899	27
12900	27
12901	27
12902	27
12903	27
12904	27
12905	27
12906	27
12907	27
12908	27
12909	27
12910	27
12911	27
12912	27
12913	27
12914	27
12915	27
12916	27
12917	27
12918	27
12919	27
12920	27
12921	27
12922	27
12923	27
12924	27
12925	27
12926	27
12927	27
12928	27
12929	27
12930	27
12931	27
12932	27
12933	27
12934	27
12935	27
12936	27
12937	27
12938	27
12939	27
12940	27
12941	27
12942	27
12943	27
12944	27
12945	27
12946	27
12947	27
12948	27
12949	27
12950	27
12951	27
12952	27
12953	27
12954	27
12955	27
12956	27
12957	27
12958	27
12959	27
12960	27
12961	27
12962	27
12963	27
12964	27
12965	27
12966	27
12967	27
12968	27
12969	27
12970	27
12971	27
12972	27
12973	27
12974	27
12975	27
12976	27
12977	27
12978	27
12979	27
12980	27
12981	27
12982	27
12983	27
12984	27
12985	27
12986	27
12987	27
12988	27
12989	27
12990	27
12991	27
12992	27
12993	27
12994	27
12995	27
12996	27
12997	27
12998	27
12999	27
13000	27
13001	27
13002	27
13003	27
13004	27
13005	27
13006	27
13007	27
13008	27
13009	27
13010	27
13011	27
13012	27
13013	27
13014	27
13015	27
13016	27
13017	27
13018	27
13019	27
13020	27
13021	27
13022	27
13023	27
13024	27
13025	27
13026	27
13027	27
13028	27
13029	27
13030	27
13031	27
13032	27
13033	27
13034	27
13035	27
13036	27
13037	27
13038	27
13039	27
13040	27
13041	27
13042	27
13043	27
13044	27
13045	27
13046	27
13047	27
13048	27
13049	27
13050	27
13051	27
13052	27
13053	27
13054	27
13055	27
13056	27
13057	27
13058	27
13059	27
13060	27
13061	27
13062	27
13063	27
13064	27
13065	27
13066	27
13067	27
13068	27
13069	27
13070	27
13071	27
13072	27
13073	27
13074	27
13075	27
13076	27
13077	27
13078	27
13079	27
13080	27
13081	27
13082	27
13083	27
13084	27
13085	27
13086	27
13087	27
13088	27
13089	27
13090	27
13091	27
13092	27
13093	27
13094	27
13095	27
13096	27
13097	27
13098	27
13099	27
13100	27
13101	27
13102	27
13103	27
13104	27
13105	27
13106	27
13107	27
13108	27
13109	27
13110	27
13111	27
13112	27
13113	27
13114	27
13115	27
13116	27
13117	27
13118	27
13119	27
13120	27
13121	27
13122	27
13123	27
13124	27
13125	27
13126	27
13127	27
13128	27
13129	27
13130	27
13131	27
13132	27
13133	27
13134	27
13135	27
13136	27
13137	27
13138	27
13139	27
13140	27
13141	27
13142	27
13143	27
13144	27
13145	27
13146	27
13147	27
13148	27
13149	27
13150	27
13151	27
13152	27
13153	27
13154	27
13155	27
13156	27
13157	27
13158	27
13159	27
13160	27
13161	27
13162	27
13163	27
13164	27
13165	27
13166	27
13167	27
13168	27
13169	27
13170	27
13171	27
13172	27
13173	27
13174	27
13175	27
13176	27
13177	27
13178	27
13179	27
13180	27
13181	27
13182	27
13183	27
13184	27
13185	27
13186	27
13187	27
13188	27
13189	27
13190	27
13191	27
13192	27
13193	27
13194	27
13195	27
13196	27
13197	27
13198	27
13199	27
13200	27
13201	27
13202	27
13203	27
13204	27
13205	27
13206	27
13207	27
13208	27
13209	27
13210	27
13211	27
13212	27
13213	27
13214	27
13215	27
13216	27
13217	27
13218	27
13219	27
13220	27
13221	27
13222	27
13223	27
13224	27
13225	27
13226	27
13227	27
13228	27
13229	27
13230	27
13231	27
13232	27
13233	27
13234	27
13235	27
13236	27
13237	27
13238	27
13239	27
13240	27
13241	27
13242	27
13243	27
13244	27
13245	27
13246	27
13247	27
13248	27
13249	27
13250	27
13251	27
13252	27
13253	27
13254	27
13255	27
13256	27
13257	27
13258	27
13259	27
13260	27
13261	27
13262	27
13263	27
13264	27
13265	27
13266	27
13267	27
13268	27
13269	27
13270	27
13271	27
13272	27
13273	27
13274	27
13275	27
13276	27
13277	27
13278	27
13279	27
13280	27
13281	27
13282	27
13283	27
13284	27
13285	27
13286	27
13287	27
13288	27
13289	27
13290	27
13291	27
13292	27
13293	27
13294	27
13295	27
13296	27
13297	27
13298	27
13299	27
13300	27
13301	27
13302	27
13303	27
13304	27
13305	27
13306	27
13307	27
13308	27
13309	27
13310	27
13311	27
13312	27
13313	27
13314	27
13315	27
13316	27
13317	27
13318	27
13319	27
13320	27
13321	27
13322	27
13323	27
13324	27
13325	27
13326	27
13327	27
13328	27
13329	27
13330	27
13331	27
13332	27
13333	27
13334	27
13335	27
13336	27
13337	27
13338	27
13339	27
13340	27
13341	27
13342	27
13343	27
13344	27
13345	27
13346	27
13347	27
13348	27
13349	27
13350	27
13351	27
13352	27
13353	27
13354	27
13355	27
13356	27
13357	27
13358	27
13359	27
13360	27
13361	27
13362	27
13363	27
13364	27
13365	27
13366	27
13367	27
13368	27
13369	27
13370	27
13371	27
13372	27
13373	27
13374	27
13375	27
13376	27
13377	27
13378	27
13379	27
13380	27
13381	27
13382	27
13383	27
13384	27
13385	27
13386	27
13387	27
13388	27
13389	27
13390	27
13391	27
13392	27
13393	27
13394	27
13395	27
13396	27
13397	27
13398	27
13399	27
13400	27
13401	27
13402	27
13403	27
13404	27
13405	27
13406	27
13407	27
13408	27
13409	27
13410	27
13411	27
13412	27
13413	27
13414	27
13415	27
13416	27
13417	27
13418	27
13419	27
13420	27
13421	27
13422	27
13423	27
13424	27
13425	27
13426	27
13427	27
13428	27
13429	27
13430	27
13431	27
13432	27
13433	27
13434	27
13435	27
13436	27
13437	27
13438	27
13439	27
13440	27
13441	27
13442	27
13443	27
13444	27
13445	27
13446	27
13447	27
13448	27
13449	27
13450	27
13451	27
13452	27
13453	27
13454	27
13455	27
13456	27
13457	27
13458	27
13459	27
13460	27
13461	27
13462	27
13463	27
13464	27
13465	27
13466	27
13467	27
13468	27
13469	27
13470	27
13471	27
13472	27
13473	27
13474	27
13475	27
13476	27
13477	27
13478	27
13479	27
13480	27
13481	27
13482	27
13483	27
13484	27
13485	27
13486	27
13487	27
13488	27
13489	27
13490	27
13491	27
13492	27
13493	27
13494	27
13495	27
13496	27
13497	27
13498	27
13499	27
13500	27
13501	27
13502	27
13503	27
13504	27
13505	27
13506	27
13507	27
13508	27
13509	27
13510	27
13511	27
13512	27
13513	27
13514	27
13515	27
13516	27
13517	27
13518	27
13519	27
13520	27
13521	27
13522	27
13523	27
13524	27
13525	27
13526	27
13527	27
13528	27
13529	27
13530	27
13531	27
13532	27
13533	27
13534	27
13535	27
13536	27
13537	27
13538	27
13539	27
13540	27
13541	27
13542	27
13543	27
13544	27
13545	27
13546	27
13547	27
13548	27
13549	27
13550	27
13551	27
13552	27
13553	27
13554	27
13555	27
13556	27
13557	27
13558	27
13559	27
13560	27
13561	27
13562	27
13563	27
13564	27
13565	27
13566	27
13567	27
13568	27
13569	27
13570	27
13571	27
13572	27
13573	27
13574	27
13575	27
13576	27
13577	27
13578	27
13579	27
13580	27
13581	27
13582	27
13583	27
13584	27
13585	27
13586	27
13587	27
13588	27
13589	27
13590	27
13591	27
13592	27
13593	27
13594	27
13595	27
13596	27
13597	27
13598	27
13599	27
13600	27
13601	27
13602	27
13603	27
13604	27
13605	27
13606	27
13607	27
13608	27
13609	27
13610	27
13611	27
13612	27
13613	27
13614	27
13615	27
13616	27
13617	27
13618	27
13619	27
13620	27
13621	27
13622	27
13623	27
13624	27
13625	27
13626	27
13627	27
13628	27
13629	27
13630	27
13631	27
13632	27
13633	27
13634	27
13635	27
13636	27
13637	27
13638	27
13639	27
13640	27
13641	27
13642	27
13643	27
13644	27
13645	27
13646	27
13647	27
13648	27
13649	27
13650	27
13651	27
13652	27
13653	27
13654	27
13655	27
13656	27
13657	27
13658	27
13659	27
13660	27
13661	27
13662	27
13663	27
13664	27
13665	27
13666	27
13667	27
13668	27
13669	27
13670	27
13671	27
13672	27
13673	27
13674	27
13675	27
13676	27
13677	27
13678	27
13679	27
13680	27
13681	27
13682	27
13683	27
13684	27
13685	27
13686	27
13687	27
13688	27
13689	27
13690	27
13691	27
13692	27
13693	27
13694	27
13695	27
13696	27
13697	27
13698	27
13699	27
13700	27
13701	27
13702	27
13703	27
13704	27
13705	27
13706	27
13707	27
13708	27
13709	27
13710	27
13711	27
13712	27
13713	27
13714	27
13715	27
13716	27
13717	27
13718	27
13719	27
13720	27
13721	27
13722	27
13723	27
13724	27
13725	27
13726	27
13727	27
13728	27
13729	27
13730	27
13731	27
13732	27
13733	27
13734	27
13735	27
13736	27
13737	27
13738	27
13739	27
13740	27
13741	27
13742	27
13743	27
13744	27
13745	27
13746	27
13747	27
13748	27
13749	27
13750	27
13751	27
13752	27
13753	27
13754	27
13755	27
13756	27
13757	27
13758	27
13759	27
13760	27
13761	27
13762	27
13763	27
13764	27
13765	27
13766	27
13767	27
13768	27
13769	27
13770	27
13771	27
13772	27
13773	27
13774	27
13775	27
13776	27
13777	27
13778	27
13779	27
13780	27
13781	27
13782	27
13783	27
13784	27
13785	27
13786	27
13787	27
13788	27
13789	27
13790	27
13791	27
13792	27
13793	27
13794	27
13795	27
13796	27
13797	27
13798	27
13799	27
13800	27
13801	27
13802	27
13803	27
13804	27
13805	27
13806	27
13807	27
13808	27
13809	27
13810	27
13811	27
13812	27
13813	27
13814	27
13815	27
13816	27
13817	27
13818	27
13819	27
13820	27
13821	27
13822	27
13823	27
13824	27
13825	27
13826	27
13827	27
13828	27
13829	27
13830	27
13831	27
13832	27
13833	27
13834	27
13835	27
13836	27
13837	27
13838	27
13839	27
13840	27
13841	27
13842	27
13843	27
13844	27
13845	27
13846	27
13847	27
13848	27
13849	27
13850	27
13851	27
13852	27
13853	27
13854	27
13855	27
13856	27
13857	27
13858	27
13859	27
13860	27
13861	27
13862	27
13863	27
13864	27
13865	27
13866	27
13867	27
13868	27
13869	27
13870	27
13871	27
13872	27
13873	27
13874	27
13875	27
13876	27
13877	27
13878	27
13879	27
13880	27
13881	27
13882	27
13883	27
13884	27
13885	27
13886	27
13887	27
13888	27
13889	27
13890	27
13891	27
13892	27
13893	27
13894	27
13895	27
13896	27
13897	27
13898	27
13899	27
13900	27
13901	27
13902	27
13903	27
13904	27
13905	27
13906	27
13907	27
13908	27
13909	27
13910	27
13911	27
13912	27
13913	27
13914	27
13915	27
13916	27
13917	27
13918	27
13919	27
13920	27
13921	27
13922	27
13923	27
13924	27
13925	27
13926	27
13927	27
13928	27
13929	27
13930	27
13931	27
13932	27
13933	27
13934	27
13935	27
13936	27
13937	27
13938	27
13939	27
13940	27
13941	27
13942	27
13943	27
13944	27
13945	27
13946	27
13947	27
13948	27
13949	27
13950	27
13951	27
13952	27
13953	27
13954	27
13955	27
13956	27
13957	27
13958	27
13959	27
13960	27
13961	27
13962	27
13963	27
13964	27
13965	27
13966	27
13967	27
13968	27
13969	27
13970	27
13971	27
13972	27
13973	27
13974	27
13975	27
13976	27
13977	27
13978	27
13979	27
13980	27
13981	27
13982	27
13983	27
13984	27
13985	27
13986	27
13987	27
13988	27
13989	27
13990	27
13991	27
13992	27
13993	27
13994	27
13995	27
13996	27
13997	27
13998	27
13999	27
14000	27
14001	27
14002	27
14003	27
14004	27
14005	27
14006	27
14007	27
14008	27
14009	27
14010	27
14011	27
14012	27
14013	27
14014	27
14015	27
14016	27
14017	27
14018	27
14019	27
14020	27
14021	27
14022	27
14023	27
14024	27
14025	27
14026	27
14027	27
14028	27
14029	27
14030	27
14031	27
14032	27
14033	27
14034	27
14035	27
14036	27
14037	27
14038	27
14039	27
14040	27
14041	27
14042	27
14043	27
14044	27
14045	27
14046	27
14047	27
14048	27
14049	27
14050	27
14051	27
14052	27
14053	27
14054	27
14055	27
14056	27
14057	27
14058	27
14059	27
14060	27
14061	27
14062	27
14063	27
14064	27
14065	27
14066	27
14067	27
14068	27
14069	27
14070	27
14071	27
14072	27
14073	27
14074	27
14075	27
14076	27
14077	27
14078	27
14079	27
14080	27
14081	27
14082	27
14083	27
14084	27
14085	27
14086	27
14087	27
14088	27
14089	27
14090	27
14091	27
14092	27
14093	27
14094	27
14095	27
14096	27
14097	27
14098	27
14099	27
14100	27
14101	27
14102	27
14103	27
14104	27
14105	27
14106	27
14107	27
14108	27
14109	27
14110	27
14111	27
14112	27
14113	27
14114	27
14115	27
14116	27
14117	27
14118	27
14119	27
14120	27
14121	27
14122	27
14123	27
14124	27
14125	27
14126	27
14127	27
14128	27
14129	27
14130	27
14131	27
14132	27
14133	27
14134	27
14135	27
14136	27
14137	27
14138	27
14139	27
14140	27
14141	27
14142	27
14143	27
14144	27
14145	27
14146	27
14147	27
14148	27
14149	27
14150	27
14151	27
14152	27
14153	27
14154	27
14155	27
14156	27
14157	27
14158	27
14159	27
14160	27
14161	27
14162	27
14163	27
14164	27
14165	27
14166	27
14167	27
14168	27
14169	27
14170	27
14171	27
14172	27
14173	27
14174	27
14175	27
14176	27
14177	27
14178	27
14179	27
14180	27
14181	27
14182	27
14183	27
14184	27
14185	27
14186	27
14187	27
14188	27
14189	27
14190	27
14191	27
14192	27
14193	27
14194	27
14195	27
14196	27
14197	27
14198	27
14199	27
14200	27
14201	27
14202	27
14203	27
14204	27
14205	27
14206	27
14207	27
14208	27
14209	27
14210	27
14211	27
14212	27
14213	27
14214	27
14215	27
14216	27
14217	27
14218	27
14219	27
14220	27
14221	27
14222	27
14223	27
14224	27
14225	27
14226	27
14227	27
14228	27
14229	27
14230	27
14231	27
14232	27
14233	27
14234	27
14235	27
14236	27
14237	27
14238	27
14239	27
14240	27
14241	27
14242	27
14243	27
14244	27
14245	27
14246	27
14247	27
14248	27
14249	27
14250	27
14251	27
14252	27
14253	27
14254	27
14255	27
14256	27
14257	27
14258	27
14259	27
14260	27
14261	27
14262	27
14263	27
14264	27
14265	27
14266	27
14267	27
14268	27
14269	27
14270	27
14271	27
14272	27
14273	27
14274	27
14275	27
14276	27
14277	27
14278	27
14279	27
14280	27
14281	27
14282	27
14283	27
14284	27
14285	27
14286	27
14287	27
14288	27
14289	27
14290	27
14291	27
14292	27
14293	27
14294	27
14295	27
14296	27
14297	27
14298	27
14299	27
14300	27
14301	27
14302	27
14303	27
14304	27
14305	27
14306	27
14307	27
14308	27
14309	27
14310	27
14311	27
14312	27
14313	27
14314	27
14315	27
14316	27
14317	27
14318	27
14319	27
14320	27
14321	27
14322	27
14323	27
14324	27
14325	27
14326	27
14327	27
14328	27
14329	27
14330	27
14331	27
14332	27
14333	27
14334	27
14335	27
14336	27
14337	27
14338	27
14339	27
14340	27
14341	27
14342	27
14343	27
14344	27
14345	27
14346	27
14347	27
14348	27
14349	27
14350	27
14351	27
14352	27
14353	27
14354	27
14355	27
14356	27
14357	27
14358	27
14359	27
14360	27
14361	27
14362	27
14363	27
14364	27
14365	27
14366	27
14367	27
14368	27
14369	27
14370	27
14371	27
14372	27
14373	27
14374	27
14375	27
14376	27
14377	27
14378	27
14379	27
14380	27
14381	27
14382	27
14383	27
14384	27
14385	27
14386	27
14387	27
14388	27
14389	27
14390	27
14391	27
14392	27
14393	27
14394	27
14395	27
14396	27
14397	27
14398	27
14399	27
14400	27
14401	27
14402	27
14403	27
14404	27
14405	27
14406	27
14407	27
14408	27
14409	27
14410	27
14411	27
14412	27
14413	27
14414	27
14415	27
14416	27
14417	27
14418	27
14419	27
14420	27
14421	27
14422	27
14423	27
14424	27
14425	27
14426	27
14427	27
14428	27
14429	27
14430	27
14431	27
14432	27
14433	27
14434	27
14435	27
14436	27
14437	27
14438	27
14439	27
14440	27
14441	27
14442	27
14443	27
14444	27
14445	27
14446	27
14447	27
14448	27
14449	27
14450	27
14451	27
14452	27
14453	27
14454	27
14455	27
14456	27
14457	27
14458	27
14459	27
14460	27
14461	27
14462	27
14463	27
14464	27
14465	27
14466	27
14467	27
14468	27
14469	27
14470	27
14471	27
14472	27
14473	27
14474	27
14475	27
14476	27
14477	27
14478	27
14479	27
14480	27
14481	27
14482	27
14483	27
14484	27
14485	27
14486	27
14487	27
14488	27
14489	27
14490	27
14491	27
14492	27
14493	27
14494	27
14495	27
14496	27
14497	27
14498	27
14499	27
14500	27
14501	27
14502	27
14503	27
14504	27
14505	27
14506	27
14507	27
14508	27
14509	27
14510	27
14511	27
14512	27
14513	27
14514	27
14515	27
14516	27
14517	27
14518	27
14519	27
14520	27
14521	27
14522	27
14523	27
14524	27
14525	27
14526	27
14527	27
14528	27
14529	27
14530	27
14531	27
14532	27
14533	27
14534	27
14535	27
14536	27
14537	27
14538	27
14539	27
14540	27
14541	27
14542	27
14543	27
14544	27
14545	27
14546	27
14547	27
14548	27
14549	27
14550	27
14551	27
14552	27
14553	27
14554	27
14555	27
14556	27
14557	27
14558	27
14559	27
14560	27
14561	27
14562	27
14563	27
14564	27
14565	27
14566	27
14567	27
14568	27
14569	27
14570	27
14571	27
14572	27
14573	27
14574	27
14575	27
14576	27
14577	27
14578	27
14579	27
14580	27
14581	27
14582	27
14583	27
14584	27
14585	27
14586	27
14587	27
14588	27
14589	27
14590	27
14591	27
14592	27
14593	27
14594	27
14595	27
14596	27
14597	27
14598	27
14599	27
14600	27
14601	27
14602	27
14603	27
14604	27
14605	27
14606	27
14607	27
14608	27
14609	27
14610	27
14611	27
14612	27
14613	27
14614	27
14615	27
14616	27
14617	27
14618	27
14619	27
14620	27
14621	27
14622	27
14623	27
14624	27
14625	27
14626	27
14627	27
14628	27
14629	27
14630	27
14631	27
14632	27
14633	27
14634	27
14635	27
14636	27
14637	27
14638	27
14639	27
14640	27
14641	27
14642	27
14643	27
14644	27
14645	27
14646	27
14647	27
14648	27
14649	27
14650	27
14651	27
14652	27
14653	27
14654	27
14655	27
14656	27
14657	27
14658	27
14659	27
14660	27
14661	27
14662	27
14663	27
14664	27
14665	27
14666	27
14667	27
14668	27
14669	27
14670	27
14671	27
14672	27
14673	27
14674	27
14675	27
14676	27
14677	27
14678	27
14679	27
14680	27
14681	27
14682	27
14683	27
14684	27
14685	27
14686	27
14687	27
14688	27
14689	27
14690	27
14691	27
14692	27
14693	27
14694	27
14695	27
14696	27
14697	27
14698	27
14699	27
14700	27
14701	27
14702	27
14703	27
14704	27
14705	27
14706	27
14707	27
14708	27
14709	27
14710	27
14711	27
14712	27
14713	27
14714	27
14715	27
14716	27
14717	27
14718	27
14719	27
14720	27
14721	27
14722	27
14723	27
14724	27
14725	27
14726	27
14727	27
14728	27
14729	27
14730	27
14731	27
14732	27
14733	27
14734	27
14735	27
14736	27
14737	27
14738	27
14739	27
14740	27
14741	27
14742	27
14743	27
14744	27
14745	27
14746	27
14747	27
14748	27
14749	27
14750	27
14751	27
14752	27
14753	27
14754	27
14755	27
14756	27
14757	27
14758	27
14759	27
14760	27
14761	27
14762	27
14763	27
14764	27
14765	27
14766	27
14767	27
14768	27
14769	27
14770	27
14771	27
14772	27
14773	27
14774	27
14775	27
14776	27
14777	27
14778	27
14779	27
14780	27
14781	27
14782	27
14783	27
14784	27
14785	27
14786	27
14787	27
14788	27
14789	27
14790	27
14791	27
14792	27
14793	27
14794	27
14795	27
14796	27
14797	27
14798	27
14799	27
14800	27
14801	27
14802	27
14803	27
14804	27
14805	27
14806	27
14807	27
14808	27
14809	27
14810	27
14811	27
14812	27
14813	27
14814	27
14815	27
14816	27
14817	27
14818	27
14819	27
14820	27
14821	27
14822	27
14823	27
14824	27
14825	27
14826	27
14827	27
14828	27
14829	27
14830	27
14831	27
14832	27
14833	27
14834	27
14835	27
14836	27
14837	27
14838	27
14839	27
14840	27
14841	27
14842	27
14843	27
14844	27
14845	27
14846	27
14847	27
14848	27
14849	27
14850	27
14851	27
14852	27
14853	27
14854	27
14855	27
14856	27
14857	27
14858	27
14859	27
14860	27
14861	27
14862	27
14863	27
14864	27
14865	27
14866	27
14867	27
14868	27
14869	27
14870	27
14871	27
14872	27
14873	27
14874	27
14875	27
14876	27
14877	27
14878	27
14879	27
14880	27
14881	27
14882	27
14883	27
14884	27
14885	27
14886	27
14887	27
14888	27
14889	27
14890	27
14891	27
14892	27
14893	27
14894	27
14895	27
14896	27
14897	27
14898	27
14899	27
14900	27
14901	27
14902	27
14903	27
14904	27
14905	27
14906	27
14907	27
14908	27
14909	27
14910	27
14911	27
14912	27
14913	27
14914	27
14915	27
14916	27
14917	27
14918	27
14919	27
14920	27
14921	27
14922	27
14923	27
14924	27
14925	27
14926	27
14927	27
14928	27
14929	27
14930	27
14931	27
14932	27
14933	27
14934	27
14935	27
14936	27
14937	27
14938	27
14939	27
14940	27
14941	27
14942	27
14943	27
14944	27
14945	27
14946	27
14947	27
14948	27
14949	27
14950	27
14951	27
14952	27
14953	27
14954	27
14955	27
14956	27
14957	27
14958	27
14959	27
14960	27
14961	27
14962	27
14963	27
14964	27
14965	27
14966	27
14967	27
14968	27
14969	27
14970	27
14971	27
14972	27
14973	27
14974	27
14975	27
14976	27
14977	27
14978	27
14979	27
14980	27
14981	27
14982	27
14983	27
14984	27
14985	27
14986	27
14987	27
14988	27
14989	27
14990	27
14991	27
14992	27
14993	27
14994	27
14995	27
14996	27
14997	27
14998	27
14999	27
15000	27
15001	27
15002	27
15003	27
15004	27
15005	27
15006	27
15007	27
15008	27
15009	27
15010	27
15011	27
15012	27
15013	27
15014	27
15015	27
15016	27
15017	27
15018	27
15019	27
15020	27
15021	27
15022	27
15023	27
15024	27
15025	27
15026	27
15027	27
15028	27
15029	27
15030	27
15031	27
15032	27
15033	27
15034	27
15035	27
15036	27
15037	27
15038	27
15039	27
15040	27
15041	27
15042	27
15043	27
15044	27
15045	27
15046	27
15047	27
15048	27
15049	27
15050	27
15051	27
15052	27
15053	27
15054	27
15055	27
15056	27
15057	27
15058	27
15059	27
15060	27
15061	27
15062	27
15063	27
15064	27
15065	27
15066	27
15067	27
15068	27
15069	27
15070	27
15071	27
15072	27
15073	27
15074	27
15075	27
15076	27
15077	27
15078	27
15079	27
15080	27
15081	27
15082	27
15083	27
15084	27
15085	27
15086	27
15087	27
15088	27
15089	27
15090	27
15091	27
15092	27
15093	27
15094	27
15095	27
15096	27
15097	27
15098	27
15099	27
15100	27
15101	27
15102	27
15103	27
15104	27
15105	27
15106	27
15107	27
15108	27
15109	27
15110	27
15111	27
15112	27
15113	27
15114	27
15115	27
15116	27
15117	27
15118	27
15119	27
15120	27
15121	27
15122	27
15123	27
15124	27
15125	27
15126	27
15127	27
15128	27
15129	27
15130	27
15131	27
15132	27
15133	27
15134	27
15135	27
15136	27
15137	27
15138	27
15139	27
15140	27
15141	27
15142	27
15143	27
15144	27
15145	27
15146	27
15147	27
15148	27
15149	27
15150	27
15151	27
15152	27
15153	27
15154	27
15155	27
15156	27
15157	27
15158	27
15159	27
15160	27
15161	27
15162	27
15163	27
15164	27
15165	27
15166	27
15167	27
15168	27
15169	27
15170	27
15171	27
15172	27
15173	27
15174	27
15175	27
15176	27
15177	27
15178	27
15179	27
15180	27
15181	27
15182	27
15183	27
15184	27
15185	27
15186	27
15187	27
15188	27
15189	27
15190	27
15191	27
15192	27
15193	27
15194	27
15195	27
15196	27
15197	27
15198	27
15199	27
15200	27
15201	27
15202	27
15203	27
15204	27
15205	27
15206	27
15207	27
15208	27
15209	27
15210	27
15211	27
15212	27
15213	27
15214	27
15215	27
15216	27
15217	27
15218	27
15219	27
15220	27
15221	27
15222	27
15223	27
15224	27
15225	27
15226	27
15227	27
15228	27
15229	27
15230	27
15231	27
15232	27
15233	27
15234	27
15235	27
15236	27
15237	27
15238	27
15239	27
15240	27
15241	27
15242	27
15243	27
15244	27
15245	27
15246	27
15247	27
15248	27
15249	27
15250	27
15251	27
15252	27
15253	27
15254	27
15255	27
15256	27
15257	27
15258	27
15259	27
15260	27
15261	27
15262	27
15263	27
15264	27
15265	27
15266	27
15267	27
15268	27
15269	27
15270	27
15271	27
15272	27
15273	27
15274	27
15275	27
15276	27
15277	27
15278	27
15279	27
15280	27
15281	27
15282	27
15283	27
15284	27
15285	27
15286	27
15287	27
15288	27
15289	27
15290	27
15291	27
15292	27
15293	27
15294	27
15295	27
15296	27
15297	27
15298	27
15299	27
15300	27
15301	27
15302	27
15303	27
15304	27
15305	27
15306	27
15307	27
15308	27
15309	27
15310	27
15311	27
15312	27
15313	27
15314	27
15315	27
15316	27
15317	27
15318	27
15319	27
15320	27
15321	27
15322	27
15323	27
15324	27
15325	27
15326	27
15327	27
15328	27
15329	27
15330	27
15331	27
15332	27
15333	27
15334	27
15335	27
15336	27
15337	27
15338	27
15339	27
15340	27
15341	27
15342	27
15343	27
15344	27
15345	27
15346	27
15347	27
15348	27
15349	27
15350	27
15351	27
15352	27
15353	27
15354	27
15355	27
15356	27
15357	27
15358	27
15359	27
15360	27
15361	27
15362	27
15363	27
15364	27
15365	27
15366	27
15367	27
15368	27
15369	27
15370	27
15371	27
15372	27
15373	27
15374	27
15375	27
15376	27
15377	27
15378	27
15379	27
15380	27
15381	27
15382	27
15383	27
15384	27
15385	27
15386	27
15387	27
15388	27
15389	27
15390	27
15391	27
15392	27
15393	27
15394	27
15395	27
15396	27
15397	27
15398	27
15399	27
15400	27
15401	27
15402	27
15403	27
15404	27
15405	27
15406	27
15407	27
15408	27
15409	27
15410	27
15411	27
15412	27
15413	27
15414	27
15415	27
15416	27
15417	27
15418	27
15419	27
15420	27
15421	27
15422	27
15423	27
15424	27
15425	27
15426	27
15427	27
15428	27
15429	27
15430	27
15431	27
15432	27
15433	27
15434	27
15435	27
15436	27
15437	27
15438	27
15439	27
15440	27
15441	27
15442	27
15443	27
15444	27
15445	27
15446	27
15447	27
15448	27
15449	27
15450	27
15451	27
15452	27
15453	27
15454	27
15455	27
15456	27
15457	27
15458	27
15459	27
15460	27
15461	27
15462	27
15463	27
15464	27
15465	27
15466	27
15467	27
15468	27
15469	27
15470	27
15471	27
15472	27
15473	27
15474	27
15475	27
15476	27
15477	27
15478	27
15479	27
15480	27
15481	27
15482	27
15483	27
15484	27
15485	27
15486	27
15487	27
15488	27
15489	27
15490	27
15491	27
15492	27
15493	27
15494	27
15495	27
15496	27
15497	27
15498	27
15499	27
15500	27
15501	27
15502	27
15503	27
15504	27
15505	27
15506	27
15507	27
15508	27
15509	27
15510	27
15511	27
15512	27
15513	27
15514	27
15515	27
15516	27
15517	27
15518	27
15519	27
15520	27
15521	27
15522	27
15523	27
15524	27
15525	27
15526	27
15527	27
15528	27
15529	27
15530	27
15531	27
15532	27
15533	27
15534	27
15535	27
15536	27
15537	27
15538	27
15539	27
15540	27
15541	27
15542	27
15543	27
15544	27
15545	27
15546	27
15547	27
15548	27
15549	27
15550	27
15551	27
15552	27
15553	27
15554	27
15555	27
15556	27
15557	27
15558	27
15559	27
15560	27
15561	27
15562	27
15563	27
15564	27
15565	27
15566	27
15567	27
15568	27
15569	27
15570	27
15571	27
15572	27
15573	27
15574	27
15575	27
15576	27
15577	27
15578	27
15579	27
15580	27
15581	27
15582	27
15583	27
15584	27
15585	27
15586	27
15587	27
15588	27
15589	27
15590	27
15591	27
15592	27
15593	27
15594	27
15595	27
15596	27
15597	27
15598	27
15599	27
15600	27
15601	27
15602	27
15603	27
15604	27
15605	27
15606	27
15607	27
15608	27
15609	27
15610	27
15611	27
15612	27
15613	27
15614	27
15615	27
15616	27
15617	27
15618	27
15619	27
15620	27
15621	27
15622	27
15623	27
15624	27
15625	27
15626	27
15627	27
15628	27
15629	27
15630	27
15631	27
15632	27
15633	27
15634	27
15635	27
15636	27
15637	27
15638	27
15639	27
15640	27
15641	27
15642	27
15643	27
15644	27
15645	27
15646	27
15647	27
15648	27
15649	27
15650	27
15651	27
15652	27
15653	27
15654	27
15655	27
15656	27
15657	27
15658	27
15659	27
15660	27
15661	27
15662	27
15663	27
15664	27
15665	27
15666	27
15667	27
15668	27
15669	27
15670	27
15671	27
15672	27
15673	27
15674	27
15675	27
15676	27
15677	27
15678	27
15679	27
15680	27
15681	27
15682	27
15683	27
15684	27
15685	27
15686	27
15687	27
15688	27
15689	27
15690	27
15691	27
15692	27
15693	27
15694	27
15695	27
15696	27
15697	27
15698	27
15699	27
15700	27
15701	27
15702	27
15703	27
15704	27
15705	27
15706	27
15707	27
15708	27
15709	27
15710	27
15711	27
15712	27
15713	27
15714	27
15715	27
15716	27
15717	27
15718	27
15719	27
15720	27
15721	27
15722	27
15723	27
15724	27
15725	27
15726	27
15727	27
15728	27
15729	27
15730	27
15731	27
15732	27
15733	27
15734	27
15735	27
15736	27
15737	27
15738	27
15739	27
15740	27
15741	27
15742	27
15743	27
15744	27
15745	27
15746	27
15747	27
15748	27
15749	27
15750	27
15751	27
15752	27
15753	27
15754	27
15755	27
15756	27
15757	27
15758	27
15759	27
15760	27
15761	27
15762	27
15763	27
15764	27
15765	27
15766	27
15767	27
15768	27
15769	27
15770	27
15771	27
15772	27
15773	27
15774	27
15775	27
15776	27
15777	27
15778	27
15779	27
15780	27
15781	27
15782	27
15783	27
15784	27
15785	27
15786	27
15787	27
15788	27
15789	27
15790	27
15791	27
15792	27
15793	27
15794	27
15795	27
15796	27
15797	27
15798	27
15799	27
15800	27
15801	27
15802	27
15803	27
15804	27
15805	27
15806	27
15807	27
15808	27
15809	27
15810	27
15811	27
15812	27
15813	27
15814	27
15815	27
15816	27
15817	27
15818	27
15819	27
15820	27
15821	27
15822	27
15823	27
15824	27
15825	27
15826	27
15827	27
15828	27
15829	27
15830	27
15831	27
15832	27
15833	27
15834	27
15835	27
15836	27
15837	27
15838	27
15839	27
15840	27
15841	27
15842	27
15843	27
15844	27
15845	27
15846	27
15847	27
15848	27
15849	27
15850	27
15851	27
15852	27
15853	27
15854	27
15855	27
15856	27
15857	27
15858	27
15859	27
15860	27
15861	27
15862	27
15863	27
15864	27
15865	27
15866	27
15867	27
15868	27
15869	27
15870	27
15871	27
15872	27
15873	27
15874	27
15875	27
15876	27
15877	27
15878	27
15879	27
15880	27
15881	27
15882	27
15883	27
15884	27
15885	27
15886	27
15887	27
15888	27
15889	27
15890	27
15891	27
15892	27
15893	27
15894	27
15895	27
15896	27
15897	27
15898	27
15899	27
15900	27
15901	27
15902	27
15903	27
15904	27
15905	27
15906	27
15907	27
15908	27
15909	27
15910	27
15911	27
15912	27
15913	27
15914	27
15915	27
15916	27
15917	27
15918	27
15919	27
15920	27
15921	27
15922	27
15923	27
15924	27
15925	27
15926	27
15927	27
15928	27
15929	27
15930	27
15931	27
15932	27
15933	27
15934	27
15935	27
15936	27
15937	27
15938	27
15939	27
15940	27
15941	27
15942	27
15943	27
15944	27
15945	27
15946	27
15947	27
15948	27
15949	27
15950	27
15951	27
15952	27
15953	27
15954	27
15955	27
15956	27
15957	27
15958	27
15959	27
15960	27
15961	27
15962	27
15963	27
15964	27
15965	27
15966	27
15967	27
15968	27
15969	27
15970	27
15971	27
15972	27
15973	27
15974	27
15975	27
15976	27
15977	27
15978	27
15979	27
15980	27
15981	27
15982	27
15983	27
15984	27
15985	27
15986	27
15987	27
15988	27
15989	27
15990	27
15991	27
15992	27
15993	27
15994	27
15995	27
15996	27
15997	27
15998	27
15999	27
16000	27
16001	27
16002	27
16003	27
16004	27
16005	27
16006	27
16007	27
16008	27
16009	27
16010	27
16011	27
16012	27
16013	27
16014	27
16015	27
16016	27
16017	27
16018	27
16019	27
16020	27
16021	27
16022	27
16023	27
16024	27
16025	27
16026	27
16027	27
16028	27
16029	27
16030	27
16031	27
16032	27
16033	27
16034	27
16035	27
16036	27
16037	27
16038	27
16039	27
16040	27
16041	27
16042	27
16043	27
16044	27
16045	27
16046	27
16047	27
16048	27
16049	27
16050	27
16051	27
16052	27
16053	27
16054	27
16055	27
16056	27
16057	27
16058	27
16059	27
16060	27
16061	27
16062	27
16063	27
16064	27
16065	27
16066	27
16067	27
16068	27
16069	27
16070	27
16071	27
16072	27
16073	27
16074	27
16075	27
16076	27
16077	27
16078	27
16079	27
16080	27
16081	27
16082	27
16083	27
16084	27
16085	27
16086	27
16087	27
16088	27
16089	27
16090	27
16091	27
16092	27
16093	27
16094	27
16095	27
16096	27
16097	27
16098	27
16099	27
16100	27
16101	27
16102	27
16103	27
16104	27
16105	27
16106	27
16107	27
16108	27
16109	27
16110	27
16111	27
16112	27
16113	27
16114	27
16115	27
16116	27
16117	27
16118	27
16119	27
16120	27
16121	27
16122	27
16123	27
16124	27
16125	27
16126	27
16127	27
16128	27
16129	27
16130	27
16131	27
16132	27
16133	27
16134	27
16135	27
16136	27
16137	27
16138	27
16139	27
16140	27
16141	27
16142	27
16143	27
16144	27
16145	27
16146	27
16147	27
16148	27
16149	27
16150	27
16151	27
16152	27
16153	27
16154	27
16155	27
16156	27
16157	27
16158	27
16159	27
16160	27
16161	27
16162	27
16163	27
16164	27
16165	27
16166	27
16167	27
16168	27
16169	27
16170	27
16171	27
16172	27
16173	27
16174	27
16175	27
16176	27
16177	27
16178	27
16179	27
16180	27
16181	27
16182	27
16183	27
16184	27
16185	27
16186	27
16187	27
16188	27
16189	27
16190	27
16191	27
16192	27
16193	27
16194	27
16195	27
16196	27
16197	27
16198	27
16199	27
16200	27
16201	27
16202	27
16203	27
16204	27
16205	27
16206	27
16207	27
16208	27
16209	27
16210	27
16211	27
16212	27
16213	27
16214	27
16215	27
16216	27
16217	27
16218	27
16219	27
16220	27
16221	27
16222	27
16223	27
16224	27
16225	27
16226	27
16227	27
16228	27
16229	27
16230	27
16231	27
16232	27
16233	27
16234	27
16235	27
16236	27
16237	27
16238	27
16239	27
16240	27
16241	27
16242	27
16243	27
16244	27
16245	27
16246	27
16247	27
16248	27
16249	27
16250	27
16251	27
16252	27
16253	27
16254	27
16255	27
16256	27
16257	27
16258	27
16259	27
16260	27
16261	27
16262	27
16263	27
16264	27
16265	27
16266	27
16267	27
16268	27
16269	27
16270	27
16271	27
16272	27
16273	27
16274	27
16275	27
16276	27
16277	27
16278	27
16279	27
16280	27
16281	27
16282	27
16283	27
16284	27
16285	27
16286	27
16287	27
16288	27
16289	27
16290	27
16291	27
16292	27
16293	27
16294	27
16295	27
16296	27
16297	27
16298	27
16299	27
16300	27
16301	27
16302	27
16303	27
16304	27
16305	27
16306	27
16307	27
16308	27
16309	27
16310	27
16311	27
16312	27
16313	27
16314	27
16315	27
16316	27
16317	27
16318	27
16319	27
16320	27
16321	27
16322	27
16323	27
16324	27
16325	27
16326	27
16327	27
16328	27
16329	27
16330	27
16331	27
16332	27
16333	27
16334	27
16335	27
16336	27
16337	27
16338	27
16339	27
16340	27
16341	27
16342	27
16343	27
16344	27
16345	27
16346	27
16347	27
16348	27
16349	27
16350	27
16351	27
16352	27
16353	27
16354	27
16355	27
16356	27
16357	27
16358	27
16359	27
16360	27
16361	27
16362	27
16363	27
16364	27
16365	27
16366	27
16367	27
16368	27
16369	27
16370	27
16371	27
16372	27
16373	27
16374	27
16375	27
16376	27
16377	27
16378	27
16379	27
16380	27
16381	27
16382	27
16383	27
16384	27
16385	27
16386	27
16387	27
16388	27
16389	27
16390	27
16391	27
16392	27
16393	27
16394	27
16395	27
16396	27
16397	27
16398	27
16399	27
16400	27
16401	27
16402	27
16403	27
16404	27
16405	27
16406	27
16407	27
16408	27
16409	27
16410	27
16411	27
16412	27
16413	27
16414	27
16415	27
16416	27
16417	27
16418	27
16419	27
16420	27
16421	27
16422	27
16423	27
16424	27
16425	27
16426	27
16427	27
16428	27
16429	27
16430	27
16431	27
16432	27
16433	27
16434	27
16435	27
16436	27
16437	27
16438	27
16439	27
16440	27
16441	27
16442	27
16443	27
16444	27
16445	27
16446	27
16447	27
16448	27
16449	27
16450	27
16451	27
16452	27
16453	27
16454	27
16455	27
16456	27
16457	27
16458	27
16459	27
16460	27
16461	27
16462	27
16463	27
16464	27
16465	27
16466	27
16467	27
16468	27
16469	27
16470	27
16471	27
16472	27
16473	27
16474	27
16475	27
16476	27
16477	27
16478	27
16479	27
16480	27
16481	27
16482	27
16483	27
16484	27
16485	27
16486	27
16487	27
16488	27
16489	27
16490	27
16491	27
16492	27
16493	27
16494	27
16495	27
16496	27
16497	27
16498	27
16499	27
16500	27
16501	27
16502	27
16503	27
16504	27
16505	27
16506	27
16507	27
16508	27
16509	27
16510	27
16511	27
16512	27
16513	27
16514	27
16515	27
16516	27
16517	27
16518	27
16519	27
16520	27
16521	27
16522	27
16523	27
16524	27
16525	27
16526	27
16527	27
16528	27
16529	27
16530	27
16531	27
16532	27
16533	27
16534	27
16535	27
16536	27
16537	27
16538	27
16539	27
16540	27
16541	27
16542	27
16543	27
16544	27
16545	27
16546	27
16547	27
16548	27
16549	27
16550	27
16551	27
16552	27
16553	27
16554	27
16555	27
16556	27
16557	27
16558	27
16559	27
16560	27
16561	27
16562	27
16563	27
16564	27
16565	27
16566	27
16567	27
16568	27
16569	27
16570	27
16571	27
16572	27
16573	27
16574	27
16575	27
16576	27
16577	27
16578	27
16579	27
16580	27
16581	27
16582	27
16583	27
16584	27
16585	27
16586	27
16587	27
16588	27
16589	27
16590	27
16591	27
16592	27
16593	27
16594	27
16595	27
16596	27
16597	27
16598	27
16599	27
16600	27
16601	27
16602	27
16603	27
16604	27
16605	27
16606	27
16607	27
16608	27
16609	27
16610	27
16611	27
16612	27
16613	27
16614	27
16615	27
16616	27
16617	27
16618	27
16619	27
16620	27
16621	27
16622	27
16623	27
16624	27
16625	27
16626	27
16627	27
16628	27
16629	27
16630	27
16631	27
16632	27
16633	27
16634	27
16635	27
16636	27
16637	27
16638	27
16639	27
16640	27
16641	27
16642	27
16643	27
16644	27
16645	27
16646	27
16647	27
16648	27
16649	27
16650	27
16651	27
16652	27
16653	27
16654	27
16655	27
16656	27
16657	27
16658	27
16659	27
16660	27
16661	27
16662	27
16663	27
16664	27
16665	27
16666	27
16667	27
16668	27
16669	27
16670	27
16671	27
16672	27
16673	27
16674	27
16675	27
16676	27
16677	27
16678	27
16679	27
16680	27
16681	27
16682	27
16683	27
16684	27
16685	27
16686	27
16687	27
16688	27
16689	27
16690	27
16691	27
16692	27
16693	27
16694	27
16695	27
16696	27
16697	27
16698	27
16699	27
16700	27
16701	27
16702	27
16703	27
16704	27
16705	27
16706	27
16707	27
16708	27
16709	27
16710	27
16711	27
16712	27
16713	27
16714	27
16715	27
16716	27
16717	27
16718	27
16719	27
16720	27
16721	27
16722	27
16723	27
16724	27
16725	27
16726	27
16727	27
16728	27
16729	27
16730	27
16731	27
16732	27
16733	27
16734	27
16735	27
16736	27
16737	27
16738	27
16739	27
16740	27
16741	27
16742	27
16743	27
16744	27
16745	27
16746	27
16747	27
16748	27
16749	27
16750	27
16751	27
16752	27
16753	27
16754	27
16755	27
16756	27
16757	27
16758	27
16759	27
16760	27
16761	27
16762	27
16763	27
16764	27
16765	27
16766	27
16767	27
16768	27
16769	27
16770	27
16771	27
16772	27
16773	27
16774	27
16775	27
16776	27
16777	27
16778	27
16779	27
16780	27
16781	27
16782	27
16783	27
16784	27
16785	27
16786	27
16787	27
16788	27
16789	27
16790	27
16791	27
16792	27
16793	27
16794	27
16795	27
16796	27
16797	27
16798	27
16799	27
16800	27
16801	27
16802	27
16803	27
16804	27
16805	27
16806	27
16807	27
16808	27
16809	27
16810	27
16811	27
16812	27
16813	27
16814	27
16815	27
16816	27
16817	27
16818	27
16819	27
16820	27
16821	27
16822	27
16823	27
16824	27
16825	27
16826	27
16827	27
16828	27
16829	27
16830	27
16831	27
16832	27
16833	27
16834	27
16835	27
16836	27
16837	27
16838	27
16839	27
16840	27
16841	27
16842	27
16843	27
16844	27
16845	27
16846	27
16847	27
16848	27
16849	27
16850	27
16851	27
16852	27
16853	27
16854	27
16855	27
16856	27
16857	27
16858	27
16859	27
16860	27
16861	27
16862	27
16863	27
16864	27
16865	27
16866	27
16867	27
16868	27
16869	27
16870	27
16871	27
16872	27
16873	27
16874	27
16875	27
16876	27
16877	27
16878	27
16879	27
16880	27
16881	27
16882	27
16883	27
16884	27
16885	27
16886	27
16887	27
16888	27
16889	27
16890	27
16891	27
16892	27
16893	27
16894	27
16895	27
16896	27
16897	27
16898	27
16899	27
16900	27
16901	27
16902	27
16903	27
16904	27
16905	27
16906	27
16907	27
16908	27
16909	27
16910	27
16911	27
16912	27
16913	27
16914	27
16915	27
16916	27
16917	27
16918	27
16919	27
16920	27
16921	27
16922	27
16923	27
16924	27
16925	27
16926	27
16927	27
16928	27
16929	27
16930	27
16931	27
16932	27
16933	27
16934	27
16935	27
16936	27
16937	27
16938	27
16939	27
16940	27
16941	27
16942	27
16943	27
16944	27
16945	27
16946	27
16947	27
16948	27
16949	27
16950	27
16951	27
16952	27
16953	27
16954	27
16955	27
16956	27
16957	27
16958	27
16959	27
16960	27
16961	27
16962	27
16963	27
16964	27
16965	27
16966	27
16967	27
16968	27
16969	27
16970	27
16971	27
16972	27
16973	27
16974	27
16975	27
16976	27
16977	27
16978	27
16979	27
16980	27
16981	27
16982	27
16983	27
16984	27
16985	27
16986	27
16987	27
16988	27
16989	27
16990	27
16991	27
16992	27
16993	27
16994	27
16995	27
16996	27
16997	27
16998	27
16999	27
17000	27
17001	27
17002	27
17003	27
17004	27
17005	27
17006	27
17007	27
17008	27
17009	27
17010	27
17011	27
17012	27
17013	27
17014	27
17015	27
17016	27
17017	27
17018	27
17019	27
17020	27
17021	27
17022	27
17023	27
17024	27
17025	27
17026	27
17027	27
17028	27
17029	27
17030	27
17031	27
17032	27
17033	27
17034	27
17035	27
17036	27
17037	27
17038	27
17039	27
17040	27
17041	27
17042	27
17043	27
17044	27
17045	27
17046	27
17047	27
17048	27
17049	27
17050	27
17051	27
17052	27
17053	27
17054	27
17055	27
17056	27
17057	27
17058	27
17059	27
17060	27
17061	27
17062	27
17063	27
17064	27
17065	27
17066	27
17067	27
17068	27
17069	27
17070	27
17071	27
17072	27
17073	27
17074	27
17075	27
17076	27
17077	27
17078	27
17079	27
17080	27
17081	27
17082	27
17083	27
17084	27
17085	27
17086	27
17087	27
17088	27
17089	27
17090	27
17091	27
17092	27
17093	27
17094	27
17095	27
17096	27
17097	27
17098	27
17099	27
17100	27
17101	27
17102	27
17103	27
17104	27
17105	27
17106	27
17107	27
17108	27
17109	27
17110	27
17111	27
17112	27
17113	27
17114	27
17115	27
17116	27
17117	27
17118	27
17119	27
17120	27
17121	27
17122	27
17123	27
17124	27
17125	27
17126	27
17127	27
17128	27
17129	27
17130	27
17131	27
17132	27
17133	27
17134	27
17135	27
17136	27
17137	27
17138	27
17139	27
17140	27
17141	27
17142	27
17143	27
17144	27
17145	27
17146	27
17147	27
17148	27
17149	27
17150	27
17151	27
17152	27
17153	27
17154	27
17155	27
17156	27
17157	27
17158	27
17159	27
17160	27
17161	27
17162	27
17163	27
17164	27
17165	27
17166	27
17167	27
17168	27
17169	27
17170	27
17171	27
17172	27
17173	27
17174	27
17175	27
17176	27
17177	27
17178	27
17179	27
17180	27
17181	27
17182	27
17183	27
17184	27
17185	27
17186	27
17187	27
17188	27
17189	27
17190	27
17191	27
17192	27
17193	27
17194	27
17195	27
17196	27
17197	27
17198	27
17199	27
17200	27
17201	27
17202	27
17203	27
17204	27
17205	27
17206	27
17207	27
17208	27
17209	27
17210	27
17211	27
17212	27
17213	27
17214	27
17215	27
17216	27
17217	27
17218	27
17219	27
17220	27
17221	27
17222	27
17223	27
17224	27
17225	27
17226	27
17227	27
17228	27
17229	27
17230	27
17231	27
17232	27
17233	27
17234	27
17235	27
17236	27
17237	27
17238	27
17239	27
17240	27
17241	27
17242	27
17243	27
17244	27
17245	27
17246	27
17247	27
17248	27
17249	27
17250	27
17251	27
17252	27
17253	27
17254	27
17255	27
17256	27
17257	27
17258	27
17259	27
17260	27
17261	27
17262	27
17263	27
17264	27
17265	27
17266	27
17267	27
17268	27
17269	27
17270	27
17271	27
17272	27
17273	27
17274	27
17275	27
17276	27
17277	27
17278	27
17279	27
17280	27
17281	27
17282	27
17283	27
17284	27
17285	27
17286	27
17287	27
17288	27
17289	27
17290	27
17291	27
17292	27
17293	27
17294	27
17295	27
17296	27
17297	27
17298	27
17299	27
17300	27
17301	27
17302	27
17303	27
17304	27
17305	27
17306	27
17307	27
17308	27
17309	27
17310	27
17311	27
17312	27
17313	27
17314	27
17315	27
17316	27
17317	27
17318	27
17319	27
17320	27
17321	27
17322	27
17323	27
17324	27
17325	27
17326	27
17327	27
17328	27
17329	27
17330	27
17331	27
17332	27
17333	27
17334	27
17335	27
17336	27
17337	27
17338	27
17339	27
17340	27
17341	27
17342	27
17343	27
17344	27
17345	27
17346	27
17347	27
17348	27
17349	27
17350	27
17351	27
17352	27
17353	27
17354	27
17355	27
17356	27
17357	27
17358	27
17359	27
17360	27
17361	27
17362	27
17363	27
17364	27
17365	27
17366	27
17367	27
17368	27
17369	27
17370	27
17371	27
17372	27
17373	27
17374	27
17375	27
17376	27
17377	27
17378	27
17379	27
17380	27
17381	27
17382	27
17383	27
17384	27
17385	27
17386	27
17387	27
17388	27
17389	27
17390	27
17391	27
17392	27
17393	27
17394	27
17395	27
17396	27
17397	27
17398	27
17399	27
17400	27
17401	27
17402	27
17403	27
17404	27
17405	27
17406	27
17407	27
17408	27
17409	27
17410	27
17411	27
17412	27
17413	27
17414	27
17415	27
17416	27
17417	27
17418	27
17419	27
17420	27
17421	27
17422	27
17423	27
17424	27
17425	27
17426	27
17427	27
17428	27
17429	27
17430	27
17431	27
17432	27
17433	27
17434	27
17435	27
17436	27
17437	27
17438	27
17439	27
17440	27
17441	27
17442	27
17443	27
17444	27
17445	27
17446	27
17447	27
17448	27
17449	27
17450	27
17451	27
17452	27
17453	27
17454	27
17455	27
17456	27
17457	27
17458	27
17459	27
17460	27
17461	27
17462	27
17463	27
17464	27
17465	27
17466	27
17467	27
17468	27
17469	27
17470	27
17471	27
17472	27
17473	27
17474	27
17475	27
17476	27
17477	27
17478	27
17479	27
17480	27
17481	27
17482	27
17483	27
17484	27
17485	27
17486	27
17487	27
17488	27
17489	27
17490	27
17491	27
17492	27
17493	27
17494	27
17495	27
17496	27
17497	27
17498	27
17499	27
17500	27
17501	27
17502	27
17503	27
17504	27
17505	27
17506	27
17507	27
17508	27
17509	27
17510	27
17511	27
17512	27
17513	27
17514	27
17515	27
17516	27
17517	27
17518	27
17519	27
17520	27
17521	27
17522	27
17523	27
17524	27
17525	27
17526	27
17527	27
17528	27
17529	27
17530	27
17531	27
17532	27
17533	27
17534	27
17535	27
17536	27
17537	27
17538	27
17539	27
17540	27
17541	27
17542	27
17543	27
17544	27
17545	27
17546	27
17547	27
17548	27
17549	27
17550	27
17551	27
17552	27
17553	27
17554	27
17555	27
17556	27
17557	27
17558	27
17559	27
17560	27
17561	27
17562	27
17563	27
17564	27
17565	27
17566	27
17567	27
17568	27
17569	27
17570	27
17571	27
17572	27
17573	27
17574	27
17575	27
17576	27
17577	27
17578	27
17579	27
17580	27
17581	27
17582	27
17583	27
17584	27
17585	27
17586	27
17587	27
17588	27
17589	27
17590	27
17591	27
17592	27
17593	27
17594	27
17595	27
17596	27
17597	27
17598	27
17599	27
17600	27
17601	27
17602	27
17603	27
17604	27
17605	27
17606	27
17607	27
17608	27
17609	27
17610	27
17611	27
17612	27
17613	27
17614	27
17615	27
17616	27
17617	27
17618	27
17619	27
17620	27
17621	27
17622	27
17623	27
17624	27
17625	27
17626	27
17627	27
17628	27
17629	27
17630	27
17631	27
17632	27
17633	27
17634	27
17635	27
17636	27
17637	27
17638	27
17639	27
17640	27
17641	27
17642	27
17643	27
17644	27
17645	27
17646	27
17647	27
17648	27
17649	27
17650	27
17651	27
17652	27
17653	27
17654	27
17655	27
17656	27
17657	27
17658	27
17659	27
17660	27
17661	27
17662	27
17663	27
17664	27
17665	27
17666	27
17667	27
17668	27
17669	27
17670	27
17671	27
17672	27
17673	27
17674	27
17675	27
17676	27
17677	27
17678	27
17679	27
17680	27
17681	27
17682	27
17683	27
17684	27
17685	27
17686	27
17687	27
17688	27
17689	27
17690	27
17691	27
17692	27
17693	27
17694	27
17695	27
17696	27
17697	27
17698	27
17699	27
17700	27
17701	27
17702	27
17703	27
17704	27
17705	27
17706	27
17707	27
17708	27
17709	27
17710	27
17711	27
17712	27
17713	27
17714	27
17715	27
17716	27
17717	27
17718	27
17719	27
17720	27
17721	27
17722	27
17723	27
17724	27
17725	27
17726	27
17727	27
17728	27
17729	27
17730	27
17731	27
17732	27
17733	27
17734	27
17735	27
17736	27
17737	27
17738	27
17739	27
17740	27
17741	27
17742	27
17743	27
17744	27
17745	27
17746	27
17747	27
17748	27
17749	27
17750	27
17751	27
17752	27
17753	27
17754	27
17755	27
17756	27
17757	27
17758	27
17759	27
17760	27
17761	27
17762	27
17763	27
17764	27
17765	27
17766	27
17767	27
17768	27
17769	27
17770	27
17771	27
17772	27
17773	27
17774	27
17775	27
17776	27
17777	27
17778	27
17779	27
17780	27
17781	27
17782	27
17783	27
17784	27
17785	27
17786	27
17787	27
17788	27
17789	27
17790	27
17791	27
17792	27
17793	27
17794	27
17795	27
17796	27
17797	27
17798	27
17799	27
17800	27
17801	27
17802	27
17803	27
17804	27
17805	27
17806	27
17807	27
17808	27
17809	28
17810	28
17811	28
17812	28
17813	28
17814	28
17815	28
17816	28
17817	28
17818	28
17819	28
17820	28
17821	28
17822	28
17823	28
17824	28
17825	28
17826	28
17827	28
17828	28
17829	28
17830	28
17831	28
17832	28
17833	28
17834	28
17835	28
17836	28
17837	28
17838	28
17839	28
17840	28
17841	28
17842	28
17843	28
17844	28
17845	28
17846	28
17847	28
17848	28
17849	28
17850	28
17851	28
17852	28
17853	28
17854	28
17855	28
17856	28
17857	28
17858	28
17859	28
17860	28
17861	28
17862	28
17863	28
17864	28
17865	28
17866	28
17867	28
17868	28
17869	28
17870	28
17871	28
17872	28
17873	28
17874	28
17875	28
17876	28
17877	28
17878	28
17879	28
17880	28
17881	28
17882	28
17883	28
17884	28
17885	28
17886	28
17887	28
17888	28
17889	28
17890	28
17891	28
17892	28
17893	28
17894	28
17895	28
17896	28
17897	28
17898	28
17899	28
17900	28
17901	28
17902	28
17903	28
17904	28
17905	28
17906	28
17907	28
17908	28
17909	28
17910	28
17911	28
17912	28
17913	28
17914	28
17915	28
17916	28
17917	28
17918	28
17919	28
17920	28
17921	28
17922	28
17923	28
17924	28
17925	28
17926	28
17927	28
17928	28
17929	28
17930	28
17931	28
17932	28
17933	28
17934	28
17935	28
17936	28
17937	28
17938	28
17939	28
17940	28
17941	28
17942	28
17943	28
17944	28
17945	28
17946	28
17947	28
17948	28
17949	28
17950	28
17951	28
17952	28
17953	28
17954	28
17955	28
17956	28
17957	28
17958	28
17959	28
17960	28
17961	28
17962	28
17963	28
17964	28
17965	28
17966	28
17967	28
17968	28
17969	28
17970	28
17971	28
17972	28
17973	28
17974	28
17975	28
17976	28
17977	28
17978	28
17979	28
17980	28
17981	28
17982	28
17983	28
17984	28
17985	28
17986	28
17987	28
17988	28
17989	28
17990	28
17991	28
17992	28
17993	28
17994	28
17995	28
17996	28
17997	28
17998	28
17999	28
18000	28

==> data/no_restart/COMB/lwhle-c.1-grdy.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	1
8	1
9	1
10	1
11	2
12	2
13	2
14	3
15	3
16	3
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	3
31	3
32	3
33	3
34	3
35	3
36	3
37	3
38	3
39	3
40	3
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	4
59	4
60	5
61	5
62	5
63	5
64	5
65	5
66	5
67	5
68	5
69	5
70	5
71	6
72	6
73	6
74	6
75	6
76	7
77	7
78	7
79	7
80	7
81	7
82	7
83	7
84	7
85	7
86	7
87	7
88	7
89	8
90	8
91	8
92	8
93	8
94	8
95	8
96	8
97	8
98	8
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	8
108	9
109	10
110	10
111	10
112	10
113	10
114	11
115	11
116	11
117	11
118	12
119	12
120	12
121	12
122	12
123	12
124	12
125	12
126	12
127	12
128	12
129	12
130	12
131	12
132	12
133	12
134	12
135	12
136	12
137	12
138	12
139	12
140	12
141	12
142	12
143	12
144	12
145	12
146	12
147	12
148	12
149	12
150	12
151	12
152	12
153	12
154	12
155	12
156	12
157	12
158	12
159	12
160	12
161	12
162	12
163	12
164	12
165	12
166	12
167	12
168	12
169	12
170	12
171	12
172	12
173	12
174	12
175	12
176	12
177	12
178	12
179	12
180	12
181	12
182	12
183	12
184	12
185	12
186	12
187	12
188	12
189	12
190	12
191	12
192	12
193	12
194	12
195	12
196	12
197	12
198	12
199	12
200	12
201	12
202	12
203	12
204	12
205	12
206	12
207	12
208	12
209	12
210	12
211	12
212	12
213	12
214	12
215	12
216	12
217	12
218	12
219	12
220	12
221	12
222	12
223	12
224	12
225	12
226	12
227	12
228	12
229	12
230	12
231	12
232	12
233	12
234	12
235	12
236	12
237	12
238	12
239	12
240	12
241	12
242	12
243	12
244	12
245	12
246	12
247	12
248	12
249	12
250	12
251	12
252	12
253	12
254	12
255	12
256	12
257	12
258	12
259	12
260	12
261	12
262	12
263	12
264	12
265	12
266	12
267	12
268	12
269	12
270	12
271	12
272	12
273	12
274	12
275	12
276	12
277	12
278	12
279	12
280	12
281	12
282	12
283	12
284	12
285	12
286	12
287	12
288	12
289	12
290	12
291	12
292	12
293	12
294	12
295	12
296	12
297	12
298	13
299	13
300	13
301	13
302	13
303	13
304	13
305	13
306	13
307	13
308	13
309	13
310	13
311	13
312	13
313	13
314	13
315	13
316	13
317	13
318	13
319	13
320	13
321	13
322	13
323	13
324	13
325	13
326	13
327	13
328	13
329	13
330	13
331	13
332	13
333	13
334	13
335	13
336	13
337	13
338	13
339	13
340	13
341	13
342	13
343	13
344	13
345	13
346	13
347	13
348	13
349	13
350	13
351	13
352	13
353	13
354	13
355	13
356	13
357	13
358	13
359	13
360	13
361	13
362	13
363	13
364	13
365	13
366	13
367	13
368	13
369	13
370	13
371	14
372	14
373	14
374	14
375	14
376	14
377	14
378	14
379	14
380	14
381	14
382	14
383	14
384	14
385	14
386	14
387	14
388	14
389	14
390	14
391	14
392	14
393	14
394	14
395	15
396	15
397	15
398	15
399	15
400	15
401	15
402	15
403	15
404	15
405	15
406	15
407	15
408	15
409	15
410	15
411	15
412	15
413	15
414	15
415	15
416	15
417	15
418	15
419	15
420	15
421	15
422	15
423	15
424	15
425	15
426	15
427	15
428	15
429	15
430	15
431	15
432	15
433	15
434	15
435	15
436	15
437	15
438	15
439	15
440	15
441	15
442	15
443	15
444	15
445	15
446	15
447	15
448	15
449	15
450	15
451	15
452	15
453	15
454	15
455	15
456	15
457	15
458	15
459	15
460	15
461	15
462	15
463	15
464	15
465	15
466	15
467	15
468	15
469	15
470	15
471	15
472	15
473	15
474	15
475	15
476	15
477	15
478	15
479	15
480	15
481	15
482	15
483	15
484	15
485	15
486	15
487	15
488	15
489	15
490	15
491	15
492	15
493	15
494	15
495	15
496	15
497	15
498	15
499	15
500	15
501	15
502	15
503	15
504	15
505	15
506	15
507	15
508	15
509	15
510	15
511	15
512	15
513	15
514	15
515	15
516	15
517	15
518	15
519	15
520	15
521	15
522	15
523	15
524	15
525	15
526	15
527	15
528	15
529	15
530	15
531	15
532	15
533	15
534	15
535	15
536	15
537	15
538	15
539	15
540	15
541	16
542	16
543	16
544	16
545	16
546	16
547	16
548	16
549	16
550	16
551	16
552	16
553	16
554	16
555	16
556	16
557	16
558	16
559	16
560	16
561	16
562	16
563	16
564	16
565	17
566	17
567	17
568	17
569	17
570	17
571	17
572	17
573	17
574	17
575	17
576	17
577	17
578	17
579	17
580	17
581	17
582	17
583	17
584	17
585	17
586	17
587	17
588	17
589	17
590	17
591	17
592	17
593	17
594	17
595	17
596	17
597	17
598	17
599	17
600	17
601	17
602	17
603	17
604	17
605	17
606	17
607	17
608	17
609	17
610	17
611	17
612	17
613	17
614	17
615	17
616	17
617	17
618	17
619	17
620	17
621	17
622	17
623	17
624	17
625	17
626	17
627	17
628	17
629	17
630	17
631	17
632	17
633	17
634	17
635	17
636	17
637	17
638	17
639	17
640	17
641	17
642	17
643	17
644	17
645	17
646	17
647	17
648	17
649	17
650	17
651	17
652	17
653	17
654	17
655	17
656	17
657	17
658	17
659	17
660	17
661	17
662	17
663	17
664	17
665	17
666	17
667	17
668	17
669	17
670	17
671	17
672	17
673	17
674	17
675	17
676	17
677	17
678	17
679	17
680	17
681	17
682	17
683	17
684	17
685	17
686	17
687	17
688	17
689	17
690	17
691	17
692	17
693	17
694	17
695	17
696	17
697	17
698	17
699	17
700	17
701	17
702	17
703	17
704	17
705	17
706	17
707	17
708	17
709	17
710	17
711	17
712	17
713	17
714	17
715	17
716	17
717	17
718	17
719	17
720	17
721	17
722	17
723	17
724	17
725	17
726	17
727	17
728	17
729	17
730	17
731	17
732	17
733	17
734	17
735	17
736	17
737	17
738	17
739	17
740	17
741	17
742	17
743	17
744	17
745	18
746	18
747	18
748	18
749	18
750	18
751	18
752	18
753	18
754	18
755	18
756	18
757	18
758	18
759	18
760	18
761	18
762	18
763	18
764	18
765	18
766	18
767	18
768	18
769	18
770	18
771	18
772	18
773	18
774	18
775	18
776	18
777	18
778	18
779	18
780	18
781	18
782	18
783	18
784	18
785	18
786	18
787	18
788	18
789	18
790	18
791	18
792	18
793	18
794	18
795	18
796	18
797	18
798	18
799	18
800	18
801	18
802	18
803	18
804	18
805	18
806	18
807	18
808	18
809	18
810	18
811	18
812	18
813	18
814	18
815	18
816	18
817	18
818	18
819	18
820	18
821	18
822	18
823	18
824	18
825	18
826	18
827	18
828	18
829	18
830	18
831	18
832	18
833	18
834	18
835	18
836	18
837	18
838	18
839	18
840	18
841	18
842	18
843	18
844	18
845	18
846	18
847	18
848	18
849	18
850	18
851	18
852	18
853	18
854	18
855	18
856	18
857	18
858	18
859	18
860	18
861	18
862	18
863	18
864	18
865	18
866	18
867	18
868	18
869	18
870	18
871	18
872	18
873	18
874	18
875	18
876	18
877	18
878	18
879	18
880	18
881	18
882	18
883	18
884	18
885	18
886	18
887	18
888	18
889	18
890	18
891	18
892	18
893	18
894	18
895	18
896	18
897	18
898	18
899	18
900	18
901	18
902	18
903	18
904	18
905	18
906	18
907	18
908	18
909	18
910	18
911	18
912	18
913	18
914	18
915	18
916	18
917	18
918	18
919	18
920	18
921	18
922	18
923	18
924	18
925	19
926	19
927	19
928	19
929	19
930	19
931	19
932	19
933	19
934	19
935	19
936	19
937	19
938	19
939	19
940	19
941	19
942	19
943	19
944	19
945	19
946	19
947	19
948	19
949	19
950	19
951	19
952	19
953	19
954	19
955	19
956	19
957	19
958	19
959	19
960	19
961	19
962	19
963	19
964	19
965	19
966	19
967	19
968	19
969	19
970	19
971	19
972	19
973	19
974	19
975	19
976	19
977	19
978	19
979	19
980	19
981	19
982	19
983	19
984	19
985	19
986	19
987	19
988	19
989	19
990	19
991	19
992	19
993	19
994	19
995	19
996	19
997	19
998	19
999	19
1000	19
1001	19
1002	19
1003	19
1004	19
1005	19
1006	19
1007	19
1008	19
1009	19
1010	19
1011	19
1012	19
1013	19
1014	19
1015	19
1016	19
1017	19
1018	19
1019	19
1020	19
1021	19
1022	19
1023	19
1024	19
1025	19
1026	19
1027	19
1028	19
1029	19
1030	19
1031	19
1032	19
1033	19
1034	19
1035	19
1036	19
1037	19
1038	19
1039	19
1040	19
1041	19
1042	19
1043	19
1044	19
1045	19
1046	19
1047	19
1048	19
1049	19
1050	19
1051	19
1052	19
1053	19
1054	19
1055	19
1056	19
1057	19
1058	19
1059	19
1060	19
1061	19
1062	19
1063	19
1064	19
1065	19
1066	19
1067	19
1068	19
1069	19
1070	19
1071	19
1072	19
1073	19
1074	19
1075	19
1076	19
1077	19
1078	19
1079	19
1080	19
1081	19
1082	19
1083	19
1084	19
1085	19
1086	19
1087	19
1088	19
1089	19
1090	19
1091	19
1092	19
1093	19
1094	19
1095	19
1096	19
1097	19
1098	19
1099	19
1100	19
1101	19
1102	19
1103	19
1104	19
1105	19
1106	19
1107	19
1108	19
1109	19
1110	19
1111	19
1112	19
1113	19
1114	19
1115	19
1116	19
1117	19
1118	19
1119	19
1120	19
1121	19
1122	19
1123	19
1124	19
1125	19
1126	19
1127	19
1128	19
1129	19
1130	19
1131	19
1132	19
1133	19
1134	19
1135	19
1136	19
1137	19
1138	19
1139	19
1140	19
1141	19
1142	19
1143	19
1144	19
1145	19
1146	19
1147	19
1148	19
1149	19
1150	19
1151	19
1152	19
1153	19
1154	19
1155	19
1156	19
1157	19
1158	19
1159	19
1160	19
1161	19
1162	19
1163	19
1164	19
1165	19
1166	19
1167	19
1168	19
1169	19
1170	19
1171	19
1172	19
1173	19
1174	19
1175	19
1176	19
1177	19
1178	19
1179	19
1180	19
1181	19
1182	19
1183	19
1184	19
1185	19
1186	19
1187	19
1188	19
1189	19
1190	19
1191	19
1192	19
1193	19
1194	19
1195	19
1196	19
1197	19
1198	19
1199	19
1200	19
1201	19
1202	19
1203	19
1204	19
1205	19
1206	19
1207	19
1208	19
1209	19
1210	19
1211	19
1212	19
1213	19
1214	19
1215	19
1216	19
1217	19
1218	19
1219	19
1220	19
1221	19
1222	19
1223	19
1224	19
1225	19
1226	19
1227	19
1228	19
1229	19
1230	19
1231	19
1232	19
1233	19
1234	19
1235	19
1236	19
1237	19
1238	19
1239	19
1240	19
1241	19
1242	19
1243	19
1244	19
1245	19
1246	19
1247	19
1248	19
1249	19
1250	19
1251	19
1252	19
1253	19
1254	19
1255	19
1256	19
1257	19
1258	19
1259	19
1260	19
1261	19
1262	19
1263	19
1264	19
1265	19
1266	19
1267	19
1268	19
1269	19
1270	19
1271	19
1272	19
1273	19
1274	19
1275	19
1276	19
1277	19
1278	19
1279	19
1280	19
1281	19
1282	19
1283	19
1284	19
1285	19
1286	19
1287	19
1288	19
1289	19
1290	19
1291	19
1292	19
1293	19
1294	19
1295	19
1296	19
1297	19
1298	19
1299	19
1300	19
1301	19
1302	19
1303	19
1304	19
1305	19
1306	19
1307	19
1308	19
1309	19
1310	19
1311	19
1312	19
1313	19
1314	19
1315	19
1316	19
1317	19
1318	19
1319	19
1320	19
1321	19
1322	19
1323	19
1324	19
1325	19
1326	19
1327	19
1328	19
1329	19
1330	19
1331	19
1332	19
1333	19
1334	19
1335	19
1336	19
1337	19
1338	19
1339	19
1340	19
1341	19
1342	19
1343	19
1344	19
1345	19
1346	19
1347	19
1348	19
1349	19
1350	19
1351	19
1352	19
1353	19
1354	19
1355	19
1356	19
1357	19
1358	19
1359	19
1360	19
1361	19
1362	19
1363	19
1364	19
1365	19
1366	19
1367	19
1368	19
1369	19
1370	19
1371	19
1372	19
1373	19
1374	19
1375	19
1376	19
1377	19
1378	19
1379	19
1380	19
1381	19
1382	19
1383	19
1384	19
1385	19
1386	19
1387	19
1388	19
1389	19
1390	19
1391	19
1392	19
1393	19
1394	19
1395	19
1396	19
1397	19
1398	19
1399	19
1400	19
1401	19
1402	19
1403	19
1404	19
1405	19
1406	19
1407	19
1408	19
1409	19
1410	19
1411	19
1412	19
1413	19
1414	19
1415	19
1416	19
1417	19
1418	19
1419	19
1420	19
1421	19
1422	19
1423	19
1424	19
1425	19
1426	19
1427	19
1428	19
1429	19
1430	19
1431	19
1432	19
1433	19
1434	19
1435	19
1436	19
1437	19
1438	19
1439	19
1440	19
1441	19
1442	19
1443	19
1444	19
1445	19
1446	19
1447	19
1448	19
1449	19
1450	19
1451	19
1452	19
1453	19
1454	19
1455	19
1456	19
1457	19
1458	19
1459	19
1460	19
1461	19
1462	19
1463	19
1464	19
1465	19
1466	19
1467	19
1468	19
1469	19
1470	19
1471	19
1472	19
1473	19
1474	19
1475	19
1476	19
1477	19
1478	19
1479	19
1480	19
1481	19
1482	19
1483	19
1484	19
1485	19
1486	19
1487	19
1488	19
1489	19
1490	19
1491	19
1492	19
1493	19
1494	19
1495	19
1496	19
1497	19
1498	19
1499	19
1500	19
1501	19
1502	19
1503	19
1504	19
1505	19
1506	19
1507	19
1508	19
1509	19
1510	19
1511	19
1512	19
1513	19
1514	19
1515	19
1516	19
1517	20
1518	20
1519	20
1520	20
1521	20
1522	20
1523	20
1524	20
1525	20
1526	20
1527	20
1528	20
1529	20
1530	20
1531	20
1532	20
1533	20
1534	20
1535	20
1536	20
1537	20
1538	20
1539	20
1540	20
1541	20
1542	20
1543	20
1544	20
1545	20
1546	20
1547	20
1548	20
1549	20
1550	20
1551	20
1552	20
1553	20
1554	20
1555	20
1556	20
1557	20
1558	20
1559	20
1560	20
1561	20
1562	20
1563	20
1564	20
1565	20
1566	20
1567	20
1568	20
1569	20
1570	20
1571	20
1572	20
1573	20
1574	20
1575	20
1576	20
1577	20
1578	20
1579	20
1580	20
1581	20
1582	20
1583	20
1584	20
1585	20
1586	20
1587	20
1588	20
1589	20
1590	20
1591	20
1592	20
1593	20
1594	20
1595	20
1596	20
1597	20
1598	20
1599	20
1600	20
1601	20
1602	20
1603	20
1604	20
1605	20
1606	20
1607	20
1608	20
1609	20
1610	20
1611	20
1612	20
1613	20
1614	20
1615	20
1616	20
1617	20
1618	20
1619	20
1620	20
1621	20
1622	20
1623	20
1624	20
1625	20
1626	20
1627	20
1628	20
1629	20
1630	20
1631	20
1632	20
1633	20
1634	20
1635	20
1636	20
1637	20
1638	20
1639	20
1640	20
1641	20
1642	20
1643	20
1644	20
1645	20
1646	20
1647	20
1648	20
1649	20
1650	20
1651	20
1652	20
1653	20
1654	20
1655	20
1656	20
1657	20
1658	20
1659	20
1660	20
1661	20
1662	20
1663	20
1664	20
1665	20
1666	20
1667	20
1668	20
1669	20
1670	20
1671	20
1672	20
1673	20
1674	20
1675	20
1676	20
1677	20
1678	20
1679	20
1680	20
1681	20
1682	20
1683	20
1684	20
1685	20
1686	20
1687	20
1688	20
1689	20
1690	20
1691	20
1692	20
1693	20
1694	20
1695	20
1696	20
1697	20
1698	20
1699	20
1700	20
1701	20
1702	20
1703	20
1704	20
1705	20
1706	20
1707	20
1708	20
1709	20
1710	20
1711	20
1712	20
1713	20
1714	20
1715	20
1716	20
1717	20
1718	20
1719	20
1720	20
1721	20
1722	20
1723	20
1724	20
1725	20
1726	20
1727	20
1728	20
1729	20
1730	20
1731	20
1732	20
1733	20
1734	20
1735	20
1736	20
1737	20
1738	20
1739	20
1740	20
1741	20
1742	20
1743	20
1744	20
1745	20
1746	20
1747	20
1748	20
1749	20
1750	20
1751	20
1752	20
1753	20
1754	20
1755	20
1756	20
1757	20
1758	20
1759	20
1760	20
1761	20
1762	20
1763	20
1764	20
1765	20
1766	20
1767	20
1768	20
1769	20
1770	20
1771	20
1772	20
1773	20
1774	20
1775	20
1776	20
1777	20
1778	20
1779	20
1780	20
1781	20
1782	20
1783	20
1784	20
1785	20
1786	20
1787	20
1788	20
1789	20
1790	20
1791	20
1792	20
1793	20
1794	20
1795	20
1796	20
1797	20
1798	20
1799	20
1800	20
1801	20
1802	20
1803	20
1804	20
1805	20
1806	20
1807	20
1808	20
1809	20
1810	20
1811	20
1812	20
1813	20
1814	20
1815	20
1816	20
1817	20
1818	20
1819	20
1820	20
1821	20
1822	20
1823	20
1824	20
1825	20
1826	20
1827	20
1828	20
1829	20
1830	20
1831	20
1832	20
1833	20
1834	20
1835	20
1836	20
1837	20
1838	20
1839	20
1840	20
1841	20
1842	20
1843	20
1844	20
1845	20
1846	20
1847	20
1848	20
1849	20
1850	20
1851	20
1852	20
1853	20
1854	20
1855	20
1856	20
1857	20
1858	20
1859	20
1860	20
1861	20
1862	20
1863	20
1864	20
1865	20
1866	20
1867	20
1868	20
1869	20
1870	20
1871	20
1872	20
1873	20
1874	20
1875	20
1876	20
1877	20
1878	20
1879	20
1880	20
1881	20
1882	20
1883	20
1884	20
1885	20
1886	20
1887	20
1888	20
1889	20
1890	20
1891	20
1892	20
1893	20
1894	20
1895	20
1896	20
1897	20
1898	20
1899	20
1900	20
1901	20
1902	20
1903	20
1904	20
1905	20
1906	20
1907	20
1908	20
1909	20
1910	20
1911	20
1912	20
1913	20
1914	20
1915	20
1916	20
1917	20
1918	20
1919	20
1920	20
1921	20
1922	20
1923	20
1924	20
1925	20
1926	20
1927	20
1928	20
1929	20
1930	20
1931	20
1932	20
1933	20
1934	20
1935	20
1936	20
1937	20
1938	20
1939	20
1940	20
1941	20
1942	20
1943	20
1944	20
1945	20
1946	20
1947	20
1948	20
1949	20
1950	20
1951	20
1952	20
1953	20
1954	20
1955	20
1956	20
1957	20
1958	20
1959	20
1960	20
1961	20
1962	20
1963	20
1964	20
1965	20
1966	20
1967	20
1968	20
1969	20
1970	20
1971	20
1972	20
1973	20
1974	20
1975	20
1976	20
1977	20
1978	20
1979	20
1980	20
1981	20
1982	20
1983	20
1984	20
1985	20
1986	20
1987	20
1988	20
1989	20
1990	20
1991	20
1992	20
1993	20
1994	20
1995	20
1996	20
1997	20
1998	20
1999	20
2000	20
2001	20
2002	20
2003	20
2004	20
2005	20
2006	20
2007	20
2008	20
2009	20
2010	20
2011	20
2012	20
2013	20
2014	20
2015	20
2016	20
2017	20
2018	20
2019	20
2020	20
2021	20
2022	20
2023	20
2024	20
2025	20
2026	20
2027	20
2028	20
2029	20
2030	20
2031	20
2032	20
2033	20
2034	20
2035	20
2036	20
2037	20
2038	20
2039	20
2040	20
2041	20
2042	20
2043	20
2044	20
2045	20
2046	20
2047	20
2048	20
2049	20
2050	20
2051	20
2052	20
2053	20
2054	20
2055	20
2056	20
2057	20
2058	20
2059	20
2060	20
2061	20
2062	20
2063	20
2064	20
2065	20
2066	20
2067	20
2068	20
2069	20
2070	20
2071	20
2072	20
2073	20
2074	20
2075	20
2076	20
2077	20
2078	20
2079	20
2080	20
2081	20
2082	20
2083	20
2084	20
2085	20
2086	20
2087	20
2088	20
2089	20
2090	20
2091	20
2092	20
2093	20
2094	20
2095	20
2096	20
2097	20
2098	20
2099	20
2100	20
2101	20
2102	20
2103	20
2104	20
2105	20
2106	20
2107	20
2108	20
2109	20
2110	20
2111	20
2112	20
2113	20
2114	20
2115	20
2116	20
2117	20
2118	20
2119	20
2120	20
2121	20
2122	20
2123	20
2124	20
2125	20
2126	20
2127	20
2128	20
2129	20
2130	20
2131	20
2132	20
2133	20
2134	20
2135	20
2136	20
2137	20
2138	20
2139	20
2140	20
2141	20
2142	20
2143	20
2144	20
2145	20
2146	20
2147	20
2148	20
2149	20
2150	20
2151	20
2152	20
2153	20
2154	20
2155	20
2156	20
2157	20
2158	20
2159	20
2160	20
2161	20
2162	20
2163	20
2164	20
2165	20
2166	20
2167	20
2168	20
2169	20
2170	20
2171	20
2172	20
2173	20
2174	20
2175	20
2176	20
2177	20
2178	20
2179	20
2180	20
2181	20
2182	20
2183	20
2184	20
2185	20
2186	20
2187	20
2188	20
2189	20
2190	20
2191	20
2192	20
2193	20
2194	20
2195	20
2196	20
2197	20
2198	20
2199	20
2200	20
2201	20
2202	20
2203	20
2204	20
2205	20
2206	20
2207	20
2208	20
2209	20
2210	20
2211	20
2212	20
2213	20
2214	20
2215	20
2216	20
2217	20
2218	20
2219	20
2220	20
2221	20
2222	20
2223	20
2224	20
2225	20
2226	20
2227	20
2228	20
2229	20
2230	20
2231	20
2232	20
2233	20
2234	20
2235	20
2236	20
2237	20
2238	20
2239	20
2240	20
2241	20
2242	20
2243	20
2244	20
2245	20
2246	20
2247	20
2248	20
2249	20
2250	20
2251	20
2252	20
2253	20
2254	20
2255	20
2256	20
2257	20
2258	20
2259	20
2260	20
2261	20
2262	20
2263	20
2264	20
2265	20
2266	20
2267	20
2268	20
2269	20
2270	20
2271	20
2272	20
2273	20
2274	20
2275	20
2276	20
2277	20
2278	20
2279	20
2280	20
2281	20
2282	20
2283	20
2284	20
2285	20
2286	20
2287	20
2288	20
2289	20
2290	20
2291	20
2292	20
2293	20
2294	20
2295	20
2296	20
2297	20
2298	20
2299	20
2300	20
2301	20
2302	20
2303	20
2304	20
2305	20
2306	20
2307	20
2308	20
2309	20
2310	20
2311	20
2312	20
2313	20
2314	20
2315	20
2316	20
2317	20
2318	20
2319	20
2320	20
2321	20
2322	20
2323	20
2324	20
2325	20
2326	20
2327	20
2328	20
2329	20
2330	20
2331	20
2332	20
2333	20
2334	20
2335	20
2336	20
2337	20
2338	20
2339	20
2340	20
2341	20
2342	20
2343	20
2344	20
2345	20
2346	20
2347	20
2348	20
2349	20
2350	20
2351	20
2352	20
2353	20
2354	20
2355	20
2356	20
2357	20
2358	20
2359	20
2360	20
2361	20
2362	20
2363	20
2364	20
2365	20
2366	20
2367	20
2368	20
2369	20
2370	20
2371	20
2372	20
2373	20
2374	20
2375	20
2376	20
2377	20
2378	20
2379	20
2380	20
2381	20
2382	20
2383	20
2384	20
2385	20
2386	20
2387	20
2388	20
2389	20
2390	20
2391	20
2392	20
2393	20
2394	20
2395	20
2396	20
2397	20
2398	20
2399	20
2400	20
2401	20
2402	20
2403	20
2404	20
2405	20
2406	20
2407	20
2408	20
2409	20
2410	20
2411	20
2412	21
2413	21
2414	21
2415	21
2416	21
2417	21
2418	21
2419	21
2420	21
2421	21
2422	21
2423	21
2424	21
2425	21
2426	21
2427	21
2428	21
2429	21
2430	21
2431	21
2432	21
2433	21
2434	21
2435	21
2436	21
2437	21
2438	21
2439	21
2440	21
2441	21
2442	21
2443	21
2444	21
2445	21
2446	21
2447	21
2448	21
2449	21
2450	21
2451	21
2452	21
2453	21
2454	21
2455	21
2456	21
2457	21
2458	21
2459	21
2460	21
2461	21
2462	21
2463	21
2464	21
2465	21
2466	21
2467	21
2468	21
2469	21
2470	21
2471	21
2472	21
2473	21
2474	21
2475	21
2476	21
2477	21
2478	21
2479	21
2480	21
2481	21
2482	21
2483	21
2484	21
2485	21
2486	21
2487	21
2488	21
2489	21
2490	21
2491	21
2492	21
2493	21
2494	21
2495	21
2496	21
2497	21
2498	21
2499	21
2500	21
2501	21
2502	21
2503	21
2504	21
2505	21
2506	21
2507	21
2508	21
2509	21
2510	21
2511	21
2512	21
2513	21
2514	21
2515	21
2516	21
2517	21
2518	21
2519	21
2520	21
2521	21
2522	21
2523	21
2524	21
2525	21
2526	21
2527	21
2528	21
2529	21
2530	21
2531	21
2532	21
2533	21
2534	21
2535	21
2536	21
2537	21
2538	21
2539	21
2540	21
2541	21
2542	21
2543	21
2544	21
2545	21
2546	21
2547	21
2548	21
2549	21
2550	21
2551	21
2552	21
2553	21
2554	21
2555	21
2556	21
2557	21
2558	21
2559	21
2560	21
2561	21
2562	21
2563	21
2564	21
2565	21
2566	21
2567	21
2568	21
2569	21
2570	21
2571	21
2572	21
2573	21
2574	21
2575	21
2576	21
2577	21
2578	21
2579	21
2580	21
2581	21
2582	21
2583	21
2584	21
2585	21
2586	21
2587	21
2588	21
2589	21
2590	21
2591	21
2592	21
2593	21
2594	21
2595	21
2596	21
2597	21
2598	21
2599	21
2600	21
2601	21
2602	21
2603	21
2604	21
2605	21
2606	21
2607	21
2608	21
2609	21
2610	21
2611	21
2612	21
2613	21
2614	21
2615	21
2616	21
2617	21
2618	21
2619	21
2620	21
2621	21
2622	21
2623	21
2624	21
2625	21
2626	22
2627	22
2628	22
2629	22
2630	22
2631	22
2632	22
2633	22
2634	22
2635	22
2636	22
2637	22
2638	22
2639	22
2640	22
2641	22
2642	22
2643	22
2644	22
2645	22
2646	22
2647	22
2648	22
2649	22
2650	22
2651	22
2652	22
2653	22
2654	22
2655	22
2656	22
2657	22
2658	22
2659	22
2660	22
2661	22
2662	22
2663	22
2664	22
2665	22
2666	22
2667	22
2668	22
2669	22
2670	22
2671	22
2672	22
2673	22
2674	22
2675	22
2676	22
2677	22
2678	22
2679	22
2680	22
2681	22
2682	22
2683	22
2684	22
2685	22
2686	22
2687	22
2688	22
2689	22
2690	22
2691	22
2692	22
2693	22
2694	22
2695	22
2696	22
2697	22
2698	22
2699	22
2700	22
2701	22
2702	22
2703	22
2704	22
2705	22
2706	22
2707	22
2708	22
2709	22
2710	22
2711	22
2712	22
2713	22
2714	22
2715	22
2716	22
2717	22
2718	22
2719	22
2720	22
2721	22
2722	22
2723	22
2724	22
2725	22
2726	22
2727	22
2728	22
2729	22
2730	22
2731	22
2732	22
2733	22
2734	22
2735	22
2736	22
2737	22
2738	22
2739	22
2740	22
2741	22
2742	22
2743	22
2744	22
2745	22
2746	22
2747	22
2748	22
2749	22
2750	22
2751	22
2752	22
2753	22
2754	22
2755	22
2756	22
2757	22
2758	22
2759	22
2760	22
2761	22
2762	22
2763	22
2764	22
2765	22
2766	22
2767	22
2768	22
2769	22
2770	22
2771	22
2772	22
2773	22
2774	22
2775	22
2776	22
2777	22
2778	22
2779	22
2780	22
2781	22
2782	22
2783	22
2784	22
2785	22
2786	22
2787	22
2788	22
2789	22
2790	22
2791	22
2792	22
2793	22
2794	22
2795	22
2796	22
2797	22
2798	22
2799	22
2800	22
2801	22
2802	22
2803	22
2804	22
2805	22
2806	22
2807	22
2808	22
2809	22
2810	22
2811	22
2812	22
2813	22
2814	22
2815	22
2816	22
2817	22
2818	22
2819	22
2820	22
2821	22
2822	22
2823	22
2824	22
2825	22
2826	22
2827	22
2828	22
2829	22
2830	22
2831	22
2832	22
2833	22
2834	22
2835	22
2836	22
2837	22
2838	22
2839	22
2840	22
2841	22
2842	22
2843	22
2844	22
2845	22
2846	22
2847	22
2848	22
2849	22
2850	22
2851	22
2852	22
2853	22
2854	22
2855	22
2856	22
2857	22
2858	22
2859	22
2860	22
2861	22
2862	22
2863	22
2864	22
2865	22
2866	22
2867	22
2868	22
2869	22
2870	22
2871	22
2872	22
2873	22
2874	22
2875	22
2876	22
2877	22
2878	22
2879	22
2880	22
2881	22
2882	22
2883	22
2884	22
2885	22
2886	22
2887	22
2888	22
2889	22
2890	22
2891	22
2892	22
2893	22
2894	22
2895	22
2896	22
2897	22
2898	22
2899	22
2900	22
2901	22
2902	22
2903	22
2904	22
2905	22
2906	22
2907	22
2908	22
2909	22
2910	22
2911	22
2912	22
2913	22
2914	22
2915	22
2916	22
2917	22
2918	22
2919	22
2920	22
2921	22
2922	22
2923	22
2924	22
2925	22
2926	22
2927	22
2928	22
2929	22
2930	22
2931	22
2932	22
2933	23
2934	23
2935	23
2936	23
2937	23
2938	23
2939	23
2940	23
2941	23
2942	23
2943	23
2944	23
2945	23
2946	23
2947	23
2948	23
2949	23
2950	23
2951	23
2952	23
2953	23
2954	23
2955	23
2956	23
2957	23
2958	23
2959	23
2960	23
2961	23
2962	23
2963	23
2964	23
2965	23
2966	23
2967	23
2968	23
2969	23
2970	23
2971	23
2972	23
2973	23
2974	23
2975	23
2976	23
2977	23
2978	23
2979	23
2980	23
2981	23
2982	23
2983	23
2984	23
2985	23
2986	23
2987	23
2988	23
2989	23
2990	23
2991	23
2992	23
2993	23
2994	23
2995	23
2996	23
2997	23
2998	23
2999	23
3000	23
3001	23
3002	23
3003	23
3004	23
3005	23
3006	23
3007	23
3008	23
3009	23
3010	23
3011	23
3012	23
3013	23
3014	23
3015	23
3016	23
3017	23
3018	23
3019	23
3020	23
3021	23
3022	23
3023	23
3024	23
3025	23
3026	23
3027	23
3028	23
3029	23
3030	23
3031	23
3032	23
3033	23
3034	23
3035	23
3036	23
3037	23
3038	23
3039	23
3040	23
3041	23
3042	23
3043	23
3044	23
3045	23
3046	23
3047	23
3048	23
3049	23
3050	23
3051	23
3052	23
3053	23
3054	23
3055	23
3056	23
3057	23
3058	23
3059	23
3060	23
3061	23
3062	23
3063	23
3064	23
3065	23
3066	23
3067	23
3068	23
3069	23
3070	23
3071	23
3072	23
3073	23
3074	23
3075	23
3076	23
3077	23
3078	23
3079	23
3080	23
3081	23
3082	23
3083	23
3084	23
3085	23
3086	23
3087	23
3088	23
3089	23
3090	23
3091	23
3092	23
3093	23
3094	23
3095	23
3096	23
3097	23
3098	23
3099	23
3100	23
3101	23
3102	23
3103	23
3104	23
3105	23
3106	23
3107	23
3108	23
3109	23
3110	23
3111	23
3112	23
3113	23
3114	23
3115	23
3116	23
3117	23
3118	23
3119	23
3120	23
3121	23
3122	23
3123	23
3124	23
3125	23
3126	23
3127	23
3128	23
3129	23
3130	23
3131	23
3132	23
3133	23
3134	23
3135	23
3136	23
3137	23
3138	23
3139	23
3140	23
3141	23
3142	23
3143	23
3144	23
3145	23
3146	23
3147	23
3148	23
3149	23
3150	23
3151	23
3152	23
3153	23
3154	23
3155	23
3156	23
3157	23
3158	24
3159	24
3160	24
3161	24
3162	24
3163	24
3164	24
3165	24
3166	24
3167	24
3168	24
3169	24
3170	24
3171	24
3172	24
3173	24
3174	24
3175	24
3176	24
3177	24
3178	24
3179	24
3180	24
3181	24
3182	24
3183	24
3184	24
3185	24
3186	24
3187	24
3188	24
3189	24
3190	24
3191	24
3192	24
3193	24
3194	24
3195	24
3196	24
3197	24
3198	24
3199	24
3200	24
3201	24
3202	24
3203	24
3204	24
3205	24
3206	24
3207	24
3208	24
3209	24
3210	24
3211	24
3212	24
3213	24
3214	24
3215	24
3216	24
3217	24
3218	24
3219	24
3220	24
3221	24
3222	24
3223	24
3224	24
3225	24
3226	24
3227	24
3228	24
3229	24
3230	24
3231	24
3232	24
3233	24
3234	24
3235	24
3236	24
3237	24
3238	24
3239	24
3240	24
3241	24
3242	24
3243	24
3244	24
3245	24
3246	24
3247	24
3248	24
3249	24
3250	24
3251	24
3252	24
3253	24
3254	24
3255	24
3256	24
3257	24
3258	24
3259	24
3260	24
3261	24
3262	24
3263	24
3264	24
3265	24
3266	24
3267	24
3268	24
3269	24
3270	24
3271	24
3272	24
3273	24
3274	24
3275	24
3276	24
3277	24
3278	24
3279	24
3280	24
3281	24
3282	24
3283	24
3284	24
3285	24
3286	24
3287	24
3288	24
3289	24
3290	24
3291	24
3292	24
3293	24
3294	24
3295	24
3296	24
3297	24
3298	24
3299	24
3300	24
3301	24
3302	24
3303	24
3304	24
3305	24
3306	24
3307	24
3308	24
3309	24
3310	24
3311	24
3312	24
3313	24
3314	24
3315	24
3316	24
3317	24
3318	24
3319	24
3320	24
3321	24
3322	24
3323	24
3324	24
3325	24
3326	24
3327	24
3328	24
3329	24
3330	24
3331	24
3332	24
3333	24
3334	24
3335	24
3336	24
3337	24
3338	24
3339	24
3340	24
3341	24
3342	24
3343	24
3344	24
3345	24
3346	24
3347	24
3348	24
3349	24
3350	24
3351	24
3352	24
3353	24
3354	24
3355	24
3356	24
3357	24
3358	24
3359	24
3360	24
3361	24
3362	24
3363	24
3364	24
3365	24
3366	24
3367	24
3368	24
3369	24
3370	24
3371	24
3372	24
3373	24
3374	24
3375	24
3376	24
3377	24
3378	24
3379	24
3380	24
3381	24
3382	24
3383	24
3384	24
3385	24
3386	24
3387	24
3388	24
3389	24
3390	24
3391	24
3392	24
3393	24
3394	24
3395	24
3396	24
3397	24
3398	24
3399	24
3400	24
3401	24
3402	24
3403	24
3404	24
3405	24
3406	24
3407	24
3408	24
3409	24
3410	24
3411	24
3412	24
3413	24
3414	24
3415	24
3416	24
3417	24
3418	24
3419	24
3420	24
3421	24
3422	24
3423	24
3424	24
3425	24
3426	24
3427	24
3428	24
3429	24
3430	24
3431	24
3432	24
3433	24
3434	24
3435	24
3436	24
3437	24
3438	24
3439	24
3440	24
3441	24
3442	24
3443	24
3444	24
3445	24
3446	24
3447	24
3448	24
3449	24
3450	24
3451	24
3452	24
3453	24
3454	24
3455	24
3456	24
3457	24
3458	24
3459	24
3460	24
3461	24
3462	24
3463	24
3464	24
3465	24
3466	24
3467	24
3468	24
3469	24
3470	24
3471	24
3472	24
3473	24
3474	24
3475	24
3476	24
3477	24
3478	24
3479	24
3480	24
3481	24
3482	24
3483	24
3484	24
3485	24
3486	24
3487	24
3488	24
3489	24
3490	24
3491	24
3492	24
3493	24
3494	24
3495	24
3496	24
3497	24
3498	24
3499	24
3500	24
3501	24
3502	24
3503	24
3504	24
3505	24
3506	24
3507	24
3508	24
3509	24
3510	24
3511	24
3512	24
3513	24
3514	24
3515	24
3516	24
3517	24
3518	24
3519	24
3520	24
3521	24
3522	24
3523	24
3524	24
3525	24
3526	24
3527	24
3528	24
3529	24
3530	24
3531	24
3532	24
3533	24
3534	24
3535	24
3536	24
3537	24
3538	24
3539	24
3540	24
3541	24
3542	24
3543	24
3544	24
3545	24
3546	24
3547	24
3548	24
3549	24
3550	24
3551	24
3552	24
3553	24
3554	24
3555	24
3556	24
3557	24
3558	24
3559	24
3560	24
3561	24
3562	24
3563	24
3564	24
3565	24
3566	24
3567	24
3568	24
3569	24
3570	24
3571	24
3572	24
3573	24
3574	24
3575	24
3576	24
3577	24
3578	24
3579	24
3580	24
3581	24
3582	24
3583	24
3584	24
3585	24
3586	24
3587	24
3588	24
3589	24
3590	24
3591	24
3592	24
3593	24
3594	24
3595	24
3596	24
3597	24
3598	24
3599	24
3600	24
3601	24
3602	24
3603	24
3604	24
3605	24
3606	24
3607	24
3608	24
3609	24
3610	24
3611	24
3612	24
3613	24
3614	24
3615	24
3616	24
3617	24
3618	24
3619	24
3620	24
3621	24
3622	24
3623	24
3624	24
3625	24
3626	24
3627	24
3628	24
3629	24
3630	24
3631	24
3632	24
3633	24
3634	24
3635	24
3636	24
3637	24
3638	24
3639	24
3640	24
3641	24
3642	24
3643	24
3644	24
3645	24
3646	24
3647	24
3648	24
3649	24
3650	24
3651	24
3652	24
3653	24
3654	24
3655	24
3656	24
3657	24
3658	24
3659	24
3660	24
3661	24
3662	24
3663	24
3664	24
3665	24
3666	24
3667	24
3668	24
3669	24
3670	24
3671	24
3672	24
3673	24
3674	24
3675	24
3676	24
3677	24
3678	24
3679	24
3680	24
3681	24
3682	24
3683	24
3684	24
3685	24
3686	24
3687	24
3688	24
3689	24
3690	24
3691	24
3692	24
3693	24
3694	24
3695	24
3696	24
3697	24
3698	24
3699	24
3700	24
3701	24
3702	24
3703	24
3704	24
3705	24
3706	24
3707	24
3708	24
3709	24
3710	24
3711	24
3712	24
3713	24
3714	24
3715	24
3716	24
3717	24
3718	24
3719	24
3720	24
3721	24
3722	24
3723	24
3724	24
3725	24
3726	24
3727	24
3728	24
3729	24
3730	24
3731	24
3732	24
3733	24
3734	24
3735	24
3736	24
3737	24
3738	24
3739	24
3740	24
3741	24
3742	24
3743	24
3744	24
3745	24
3746	24
3747	24
3748	24
3749	24
3750	24
3751	24
3752	24
3753	24
3754	24
3755	24
3756	24
3757	24
3758	24
3759	24
3760	24
3761	24
3762	24
3763	24
3764	24
3765	24
3766	24
3767	24
3768	24
3769	24
3770	24
3771	24
3772	24
3773	24
3774	24
3775	24
3776	24
3777	24
3778	24
3779	24
3780	24
3781	24
3782	24
3783	24
3784	24
3785	24
3786	24
3787	24
3788	24
3789	24
3790	24
3791	24
3792	24
3793	24
3794	24
3795	24
3796	24
3797	24
3798	24
3799	24
3800	24
3801	24
3802	24
3803	24
3804	24
3805	24
3806	24
3807	24
3808	24
3809	24
3810	24
3811	24
3812	24
3813	24
3814	24
3815	24
3816	24
3817	24
3818	24
3819	24
3820	24
3821	24
3822	24
3823	24
3824	24
3825	24
3826	24
3827	24
3828	24
3829	24
3830	24
3831	24
3832	24
3833	24
3834	24
3835	24
3836	24
3837	24
3838	24
3839	24
3840	24
3841	24
3842	24
3843	24
3844	24
3845	24
3846	24
3847	24
3848	24
3849	24
3850	24
3851	24
3852	24
3853	24
3854	24
3855	24
3856	24
3857	24
3858	24
3859	24
3860	24
3861	24
3862	24
3863	24
3864	24
3865	24
3866	24
3867	24
3868	24
3869	24
3870	24
3871	24
3872	24
3873	24
3874	24
3875	24
3876	24
3877	24
3878	24
3879	24
3880	24
3881	24
3882	24
3883	24
3884	24
3885	24
3886	24
3887	24
3888	24
3889	24
3890	24
3891	24
3892	24
3893	24
3894	24
3895	24
3896	24
3897	24
3898	24
3899	24
3900	24
3901	24
3902	24
3903	24
3904	24
3905	24
3906	24
3907	24
3908	24
3909	24
3910	24
3911	24
3912	24
3913	24
3914	24
3915	24
3916	24
3917	24
3918	24
3919	24
3920	24
3921	24
3922	24
3923	24
3924	24
3925	24
3926	24
3927	24
3928	24
3929	24
3930	24
3931	24
3932	24
3933	24
3934	24
3935	24
3936	24
3937	24
3938	24
3939	24
3940	24
3941	24
3942	24
3943	24
3944	24
3945	24
3946	24
3947	24
3948	24
3949	24
3950	24
3951	24
3952	24
3953	24
3954	24
3955	24
3956	24
3957	24
3958	24
3959	24
3960	24
3961	24
3962	24
3963	24
3964	24
3965	24
3966	24
3967	24
3968	24
3969	24
3970	24
3971	24
3972	24
3973	24
3974	24
3975	24
3976	24
3977	24
3978	24
3979	24
3980	24
3981	24
3982	24
3983	24
3984	24
3985	24
3986	24
3987	24
3988	24
3989	24
3990	24
3991	24
3992	24
3993	24
3994	24
3995	24
3996	24
3997	24
3998	24
3999	24
4000	24
4001	24
4002	24
4003	24
4004	24
4005	24
4006	24
4007	24
4008	24
4009	24
4010	24
4011	24
4012	24
4013	24
4014	24
4015	24
4016	24
4017	24
4018	24
4019	24
4020	24
4021	24
4022	24
4023	24
4024	24
4025	24
4026	24
4027	24
4028	24
4029	24
4030	24
4031	24
4032	24
4033	24
4034	24
4035	24
4036	24
4037	24
4038	24
4039	24
4040	24
4041	24
4042	24
4043	24
4044	24
4045	24
4046	24
4047	24
4048	24
4049	24
4050	24
4051	24
4052	24
4053	24
4054	24
4055	24
4056	24
4057	24
4058	24
4059	24
4060	24
4061	24
4062	24
4063	24
4064	24
4065	24
4066	24
4067	24
4068	24
4069	24
4070	24
4071	24
4072	24
4073	24
4074	24
4075	24
4076	24
4077	24
4078	24
4079	24
4080	24
4081	24
4082	24
4083	24
4084	24
4085	24
4086	24
4087	24
4088	24
4089	24
4090	24
4091	24
4092	24
4093	24
4094	24
4095	24
4096	24
4097	24
4098	24
4099	24
4100	24
4101	24
4102	24
4103	24
4104	24
4105	24
4106	24
4107	24
4108	24
4109	24
4110	24
4111	24
4112	24
4113	24
4114	24
4115	24
4116	24
4117	24
4118	24
4119	24
4120	24
4121	24
4122	24
4123	24
4124	24
4125	24
4126	24
4127	24
4128	24
4129	24
4130	24
4131	24
4132	24
4133	24
4134	24
4135	24
4136	24
4137	24
4138	24
4139	24
4140	24
4141	24
4142	24
4143	24
4144	24
4145	24
4146	24
4147	24
4148	24
4149	24
4150	24
4151	24
4152	24
4153	24
4154	24
4155	24
4156	24
4157	24
4158	24
4159	24
4160	24
4161	24
4162	24
4163	24
4164	24
4165	24
4166	24
4167	24
4168	24
4169	24
4170	24
4171	24
4172	24
4173	24
4174	24
4175	24
4176	24
4177	24
4178	24
4179	24
4180	24
4181	24
4182	24
4183	24
4184	24
4185	24
4186	24
4187	24
4188	24
4189	24
4190	24
4191	24
4192	24
4193	24
4194	24
4195	24
4196	24
4197	24
4198	24
4199	24
4200	24
4201	24
4202	24
4203	24
4204	24
4205	24
4206	24
4207	24
4208	24
4209	24
4210	24
4211	24
4212	24
4213	24
4214	24
4215	24
4216	24
4217	24
4218	24
4219	24
4220	24
4221	24
4222	24
4223	24
4224	24
4225	24
4226	24
4227	24
4228	24
4229	24
4230	24
4231	24
4232	24
4233	24
4234	24
4235	24
4236	24
4237	24
4238	24
4239	24
4240	24
4241	24
4242	24
4243	24
4244	24
4245	24
4246	24
4247	24
4248	24
4249	24
4250	24
4251	24
4252	24
4253	24
4254	24
4255	24
4256	24
4257	24
4258	24
4259	24
4260	24
4261	24
4262	24
4263	24
4264	24
4265	24
4266	24
4267	24
4268	24
4269	24
4270	24
4271	24
4272	24
4273	24
4274	24
4275	24
4276	24
4277	24
4278	24
4279	24
4280	24
4281	24
4282	24
4283	24
4284	24
4285	24
4286	24
4287	24
4288	24
4289	24
4290	24
4291	24
4292	24
4293	24
4294	24
4295	24
4296	24
4297	24
4298	24
4299	24
4300	24
4301	24
4302	24
4303	24
4304	24
4305	24
4306	24
4307	24
4308	24
4309	24
4310	24
4311	24
4312	24
4313	24
4314	24
4315	24
4316	24
4317	24
4318	24
4319	24
4320	24
4321	24
4322	24
4323	24
4324	24
4325	24
4326	24
4327	24
4328	24
4329	24
4330	24
4331	24
4332	24
4333	24
4334	24
4335	24
4336	24
4337	24
4338	24
4339	24
4340	24
4341	24
4342	24
4343	24
4344	24
4345	24
4346	24
4347	24
4348	24
4349	24
4350	24
4351	24
4352	24
4353	24
4354	24
4355	24
4356	24
4357	24
4358	24
4359	24
4360	24
4361	24
4362	24
4363	24
4364	24
4365	24
4366	24
4367	24
4368	24
4369	24
4370	24
4371	24
4372	24
4373	24
4374	24
4375	24
4376	24
4377	24
4378	24
4379	24
4380	24
4381	24
4382	24
4383	24
4384	24
4385	24
4386	24
4387	24
4388	24
4389	24
4390	24
4391	24
4392	24
4393	24
4394	24
4395	24
4396	24
4397	24
4398	24
4399	24
4400	24
4401	24
4402	24
4403	24
4404	24
4405	24
4406	24
4407	24
4408	24
4409	24
4410	24
4411	24
4412	24
4413	24
4414	24
4415	24
4416	24
4417	24
4418	24
4419	24
4420	24
4421	24
4422	24
4423	24
4424	24
4425	24
4426	24
4427	24
4428	24
4429	24
4430	24
4431	24
4432	24
4433	24
4434	24
4435	24
4436	24
4437	24
4438	24
4439	24
4440	24
4441	24
4442	24
4443	24
4444	24
4445	24
4446	24
4447	24
4448	24
4449	24
4450	24
4451	24
4452	24
4453	24
4454	24
4455	24
4456	24
4457	24
4458	24
4459	24
4460	24
4461	24
4462	24
4463	24
4464	24
4465	24
4466	24
4467	24
4468	24
4469	24
4470	24
4471	24
4472	24
4473	24
4474	24
4475	24
4476	24
4477	24
4478	24
4479	24
4480	24
4481	24
4482	24
4483	24
4484	24
4485	24
4486	24
4487	24
4488	24
4489	24
4490	24
4491	24
4492	24
4493	24
4494	24
4495	24
4496	24
4497	24
4498	24
4499	24
4500	24
4501	24
4502	24
4503	24
4504	24
4505	24
4506	24
4507	24
4508	24
4509	24
4510	24
4511	24
4512	24
4513	24
4514	24
4515	24
4516	24
4517	24
4518	24
4519	24
4520	24
4521	24
4522	24
4523	24
4524	24
4525	24
4526	24
4527	24
4528	24
4529	24
4530	24
4531	24
4532	24
4533	24
4534	24
4535	24
4536	24
4537	24
4538	24
4539	24
4540	24
4541	24
4542	24
4543	24
4544	24
4545	24
4546	24
4547	24
4548	24
4549	24
4550	24
4551	24
4552	24
4553	24
4554	24
4555	24
4556	24
4557	24
4558	24
4559	24
4560	24
4561	24
4562	24
4563	24
4564	24
4565	24
4566	24
4567	24
4568	24
4569	24
4570	24
4571	24
4572	24
4573	24
4574	24
4575	24
4576	24
4577	24
4578	24
4579	24
4580	24
4581	24
4582	24
4583	24
4584	24
4585	24
4586	24
4587	24
4588	24
4589	24
4590	24
4591	24
4592	24
4593	24
4594	24
4595	24
4596	24
4597	24
4598	24
4599	24
4600	24
4601	24
4602	24
4603	24
4604	24
4605	24
4606	24
4607	24
4608	24
4609	24
4610	24
4611	24
4612	24
4613	24
4614	24
4615	24
4616	24
4617	24
4618	24
4619	24
4620	24
4621	24
4622	24
4623	24
4624	24
4625	24
4626	24
4627	24
4628	24
4629	24
4630	24
4631	24
4632	24
4633	24
4634	24
4635	24
4636	24
4637	24
4638	24
4639	24
4640	24
4641	24
4642	24
4643	24
4644	24
4645	24
4646	24
4647	24
4648	24
4649	24
4650	24
4651	24
4652	24
4653	24
4654	24
4655	24
4656	24
4657	24
4658	24
4659	24
4660	24
4661	24
4662	24
4663	24
4664	24
4665	24
4666	24
4667	24
4668	24
4669	24
4670	24
4671	24
4672	24
4673	24
4674	24
4675	24
4676	24
4677	24
4678	24
4679	24
4680	24
4681	24
4682	24
4683	24
4684	24
4685	24
4686	24
4687	24
4688	24
4689	24
4690	24
4691	24
4692	24
4693	24
4694	24
4695	24
4696	24
4697	24
4698	24
4699	24
4700	24
4701	24
4702	24
4703	24
4704	24
4705	24
4706	24
4707	24
4708	24
4709	24
4710	24
4711	24
4712	24
4713	24
4714	24
4715	24
4716	24
4717	24
4718	24
4719	24
4720	24
4721	24
4722	24
4723	24
4724	24
4725	24
4726	24
4727	24
4728	24
4729	24
4730	24
4731	24
4732	24
4733	24
4734	24
4735	24
4736	24
4737	24
4738	24
4739	24
4740	24
4741	24
4742	24
4743	24
4744	24
4745	24
4746	24
4747	24
4748	24
4749	24
4750	24
4751	24
4752	24
4753	24
4754	24
4755	24
4756	24
4757	24
4758	24
4759	24
4760	24
4761	24
4762	24
4763	24
4764	24
4765	24
4766	24
4767	24
4768	24
4769	24
4770	24
4771	24
4772	24
4773	24
4774	24
4775	24
4776	24
4777	24
4778	24
4779	24
4780	24
4781	24
4782	24
4783	24
4784	24
4785	24
4786	24
4787	24
4788	24
4789	24
4790	24
4791	24
4792	24
4793	24
4794	24
4795	24
4796	24
4797	24
4798	24
4799	24
4800	24
4801	24
4802	24
4803	24
4804	24
4805	24
4806	24
4807	24
4808	24
4809	24
4810	24
4811	24
4812	24
4813	24
4814	24
4815	24
4816	24
4817	24
4818	24
4819	24
4820	24
4821	24
4822	24
4823	24
4824	24
4825	24
4826	24
4827	24
4828	24
4829	24
4830	24
4831	24
4832	24
4833	24
4834	24
4835	24
4836	24
4837	24
4838	24
4839	24
4840	24
4841	24
4842	24
4843	24
4844	24
4845	24
4846	24
4847	24
4848	24
4849	24
4850	24
4851	24
4852	24
4853	24
4854	24
4855	24
4856	24
4857	24
4858	24
4859	24
4860	24
4861	24
4862	24
4863	24
4864	24
4865	24
4866	24
4867	24
4868	24
4869	24
4870	24
4871	24
4872	24
4873	24
4874	24
4875	24
4876	24
4877	24
4878	24
4879	24
4880	24
4881	24
4882	24
4883	24
4884	24
4885	24
4886	24
4887	24
4888	24
4889	24
4890	24
4891	24
4892	24
4893	24
4894	24
4895	24
4896	24
4897	24
4898	24
4899	24
4900	24
4901	24
4902	24
4903	24
4904	24
4905	24
4906	24
4907	24
4908	24
4909	24
4910	24
4911	24
4912	24
4913	24
4914	24
4915	24
4916	24
4917	24
4918	24
4919	24
4920	24
4921	24
4922	24
4923	24
4924	24
4925	24
4926	24
4927	24
4928	24
4929	24
4930	24
4931	24
4932	24
4933	24
4934	24
4935	24
4936	24
4937	24
4938	24
4939	24
4940	24
4941	24
4942	24
4943	24
4944	24
4945	24
4946	24
4947	24
4948	24
4949	24
4950	24
4951	24
4952	24
4953	24
4954	24
4955	24
4956	24
4957	24
4958	24
4959	24
4960	24
4961	24
4962	24
4963	24
4964	24
4965	24
4966	24
4967	24
4968	24
4969	24
4970	24
4971	24
4972	24
4973	24
4974	24
4975	24
4976	24
4977	24
4978	24
4979	24
4980	24
4981	24
4982	24
4983	24
4984	24
4985	24
4986	24
4987	24
4988	24
4989	24
4990	24
4991	24
4992	24
4993	24
4994	24
4995	24
4996	24
4997	24
4998	24
4999	24
5000	24
5001	24
5002	24
5003	24
5004	24
5005	24
5006	24
5007	24
5008	24
5009	24
5010	24
5011	24
5012	24
5013	24
5014	24
5015	24
5016	24
5017	24
5018	24
5019	24
5020	24
5021	24
5022	24
5023	24
5024	24
5025	24
5026	24
5027	24
5028	24
5029	24
5030	24
5031	24
5032	24
5033	24
5034	24
5035	24
5036	24
5037	24
5038	24
5039	24
5040	24
5041	24
5042	24
5043	24
5044	24
5045	24
5046	24
5047	24
5048	24
5049	24
5050	24
5051	24
5052	24
5053	24
5054	24
5055	24
5056	24
5057	24
5058	24
5059	24
5060	24
5061	24
5062	24
5063	24
5064	24
5065	24
5066	24
5067	24
5068	24
5069	24
5070	24
5071	24
5072	24
5073	24
5074	24
5075	24
5076	24
5077	24
5078	24
5079	24
5080	24
5081	24
5082	24
5083	24
5084	24
5085	24
5086	24
5087	24
5088	24
5089	24
5090	24
5091	24
5092	24
5093	24
5094	24
5095	24
5096	24
5097	24
5098	24
5099	24
5100	24
5101	24
5102	24
5103	24
5104	24
5105	24
5106	24
5107	24
5108	24
5109	24
5110	24
5111	24
5112	24
5113	24
5114	24
5115	24
5116	24
5117	24
5118	24
5119	24
5120	24
5121	24
5122	24
5123	24
5124	24
5125	24
5126	24
5127	24
5128	24
5129	24
5130	24
5131	24
5132	24
5133	24
5134	24
5135	24
5136	24
5137	24
5138	24
5139	24
5140	24
5141	24
5142	24
5143	24
5144	24
5145	24
5146	24
5147	24
5148	24
5149	24
5150	24
5151	24
5152	24
5153	24
5154	24
5155	24
5156	24
5157	24
5158	24
5159	24
5160	24
5161	24
5162	24
5163	24
5164	24
5165	24
5166	24
5167	24
5168	24
5169	24
5170	24
5171	24
5172	24
5173	24
5174	24
5175	24
5176	24
5177	24
5178	24
5179	24
5180	24
5181	24
5182	24
5183	24
5184	24
5185	24
5186	24
5187	24
5188	24
5189	24
5190	24
5191	24
5192	24
5193	24
5194	24
5195	24
5196	24
5197	24
5198	24
5199	24
5200	24
5201	24
5202	24
5203	24
5204	24
5205	24
5206	24
5207	24
5208	24
5209	24
5210	24
5211	24
5212	24
5213	24
5214	24
5215	24
5216	24
5217	24
5218	24
5219	24
5220	24
5221	24
5222	24
5223	24
5224	24
5225	24
5226	24
5227	24
5228	24
5229	24
5230	24
5231	24
5232	24
5233	24
5234	24
5235	24
5236	24
5237	24
5238	24
5239	24
5240	24
5241	24
5242	24
5243	24
5244	24
5245	24
5246	24
5247	24
5248	24
5249	24
5250	24
5251	24
5252	24
5253	24
5254	24
5255	24
5256	24
5257	24
5258	24
5259	24
5260	24
5261	24
5262	24
5263	24
5264	24
5265	24
5266	24
5267	24
5268	24
5269	24
5270	24
5271	24
5272	24
5273	24
5274	24
5275	24
5276	24
5277	24
5278	24
5279	24
5280	24
5281	24
5282	24
5283	24
5284	24
5285	24
5286	24
5287	24
5288	24
5289	24
5290	24
5291	24
5292	24
5293	24
5294	24
5295	24
5296	24
5297	24
5298	24
5299	24
5300	24
5301	24
5302	24
5303	24
5304	24
5305	24
5306	24
5307	24
5308	24
5309	24
5310	24
5311	24
5312	24
5313	24
5314	24
5315	24
5316	24
5317	24
5318	24
5319	24
5320	24
5321	24
5322	24
5323	24
5324	24
5325	24
5326	24
5327	24
5328	24
5329	24
5330	24
5331	24
5332	24
5333	24
5334	24
5335	24
5336	24
5337	24
5338	24
5339	24
5340	24
5341	24
5342	24
5343	24
5344	24
5345	24
5346	24
5347	24
5348	24
5349	24
5350	24
5351	24
5352	24
5353	24
5354	24
5355	24
5356	24
5357	24
5358	24
5359	24
5360	24
5361	24
5362	24
5363	24
5364	24
5365	24
5366	24
5367	24
5368	24
5369	24
5370	24
5371	24
5372	24
5373	24
5374	24
5375	24
5376	24
5377	24
5378	24
5379	24
5380	24
5381	24
5382	24
5383	24
5384	24
5385	24
5386	24
5387	24
5388	24
5389	24
5390	24
5391	24
5392	24
5393	24
5394	24
5395	24
5396	24
5397	24
5398	24
5399	24
5400	24
5401	24
5402	24
5403	24
5404	24
5405	24
5406	24
5407	24
5408	24
5409	24
5410	24
5411	24
5412	24
5413	24
5414	24
5415	24
5416	24
5417	24
5418	24
5419	24
5420	24
5421	24
5422	24
5423	24
5424	24
5425	24
5426	24
5427	24
5428	24
5429	24
5430	24
5431	24
5432	24
5433	24
5434	24
5435	24
5436	24
5437	24
5438	24
5439	24
5440	24
5441	24
5442	24
5443	24
5444	24
5445	24
5446	24
5447	24
5448	24
5449	24
5450	24
5451	24
5452	24
5453	24
5454	24
5455	24
5456	24
5457	24
5458	24
5459	24
5460	24
5461	24
5462	24
5463	24
5464	24
5465	24
5466	24
5467	24
5468	24
5469	24
5470	24
5471	24
5472	24
5473	24
5474	24
5475	24
5476	24
5477	24
5478	24
5479	24
5480	24
5481	24
5482	24
5483	24
5484	24
5485	24
5486	24
5487	24
5488	24
5489	24
5490	24
5491	24
5492	24
5493	24
5494	24
5495	24
5496	24
5497	24
5498	24
5499	24
5500	24
5501	24
5502	24
5503	24
5504	24
5505	24
5506	24
5507	24
5508	24
5509	24
5510	24
5511	24
5512	24
5513	24
5514	24
5515	24
5516	24
5517	24
5518	24
5519	24
5520	24
5521	24
5522	24
5523	24
5524	24
5525	24
5526	24
5527	24
5528	24
5529	24
5530	24
5531	24
5532	24
5533	24
5534	24
5535	24
5536	24
5537	24
5538	24
5539	24
5540	24
5541	24
5542	24
5543	24
5544	24
5545	24
5546	24
5547	24
5548	24
5549	24
5550	24
5551	24
5552	24
5553	24
5554	24
5555	24
5556	24
5557	24
5558	24
5559	24
5560	24
5561	24
5562	24
5563	24
5564	24
5565	24
5566	24
5567	24
5568	24
5569	24
5570	24
5571	24
5572	24
5573	24
5574	24
5575	24
5576	24
5577	24
5578	24
5579	24
5580	24
5581	24
5582	24
5583	24
5584	24
5585	24
5586	24
5587	24
5588	24
5589	24
5590	24
5591	24
5592	24
5593	24
5594	24
5595	24
5596	24
5597	24
5598	24
5599	24
5600	24
5601	24
5602	24
5603	24
5604	24
5605	24
5606	24
5607	24
5608	24
5609	24
5610	24
5611	24
5612	24
5613	24
5614	24
5615	24
5616	24
5617	24
5618	24
5619	24
5620	24
5621	24
5622	24
5623	24
5624	24
5625	24
5626	24
5627	24
5628	24
5629	24
5630	24
5631	24
5632	24
5633	24
5634	24
5635	24
5636	24
5637	24
5638	24
5639	24
5640	24
5641	24
5642	24
5643	24
5644	24
5645	24
5646	24
5647	24
5648	24
5649	24
5650	24
5651	24
5652	24
5653	24
5654	24
5655	24
5656	24
5657	24
5658	24
5659	24
5660	24
5661	24
5662	24
5663	24
5664	24
5665	24
5666	24
5667	24
5668	24
5669	24
5670	24
5671	24
5672	24
5673	24
5674	24
5675	24
5676	24
5677	24
5678	24
5679	24
5680	24
5681	24
5682	24
5683	24
5684	24
5685	24
5686	24
5687	24
5688	24
5689	24
5690	24
5691	24
5692	24
5693	24
5694	24
5695	24
5696	24
5697	24
5698	24
5699	24
5700	24
5701	24
5702	24
5703	24
5704	24
5705	24
5706	24
5707	24
5708	24
5709	24
5710	24
5711	24
5712	24
5713	24
5714	24
5715	24
5716	24
5717	24
5718	24
5719	24
5720	24
5721	24
5722	24
5723	24
5724	24
5725	24
5726	24
5727	24
5728	24
5729	24
5730	24
5731	24
5732	24
5733	24
5734	24
5735	24
5736	24
5737	24
5738	24
5739	24
5740	24
5741	24
5742	24
5743	24
5744	24
5745	24
5746	24
5747	24
5748	24
5749	24
5750	24
5751	24
5752	24
5753	24
5754	24
5755	25
5756	25
5757	25
5758	25
5759	25
5760	25
5761	25
5762	25
5763	25
5764	25
5765	25
5766	25
5767	25
5768	25
5769	25
5770	25
5771	25
5772	25
5773	25
5774	25
5775	25
5776	25
5777	25
5778	25
5779	25
5780	25
5781	25
5782	25
5783	25
5784	25
5785	25
5786	25
5787	25
5788	25
5789	25
5790	25
5791	25
5792	25
5793	25
5794	25
5795	25
5796	25
5797	25
5798	25
5799	25
5800	25
5801	25
5802	25
5803	25
5804	25
5805	25
5806	25
5807	25
5808	25
5809	25
5810	25
5811	25
5812	25
5813	25
5814	25
5815	25
5816	25
5817	25
5818	25
5819	25
5820	25
5821	25
5822	25
5823	25
5824	25
5825	25
5826	25
5827	25
5828	25
5829	25
5830	25
5831	25
5832	25
5833	25
5834	25
5835	25
5836	25
5837	25
5838	25
5839	25
5840	25
5841	25
5842	25
5843	25
5844	25
5845	25
5846	25
5847	25
5848	25
5849	25
5850	25
5851	25
5852	25
5853	25
5854	25
5855	25
5856	25
5857	25
5858	25
5859	25
5860	25
5861	25
5862	25
5863	25
5864	25
5865	25
5866	25
5867	25
5868	25
5869	25
5870	25
5871	25
5872	25
5873	25
5874	25
5875	25
5876	25
5877	25
5878	25
5879	25
5880	25
5881	25
5882	25
5883	25
5884	25
5885	25
5886	25
5887	25
5888	25
5889	25
5890	25
5891	25
5892	25
5893	25
5894	25
5895	25
5896	25
5897	25
5898	25
5899	25
5900	25
5901	25
5902	25
5903	25
5904	25
5905	25
5906	25
5907	25
5908	25
5909	25
5910	25
5911	25
5912	25
5913	25
5914	25
5915	25
5916	25
5917	25
5918	25
5919	25
5920	25
5921	25
5922	25
5923	25
5924	25
5925	25
5926	25
5927	25
5928	25
5929	25
5930	25
5931	25
5932	25
5933	25
5934	25
5935	25
5936	25
5937	25
5938	25
5939	25
5940	25
5941	25
5942	25
5943	25
5944	25
5945	25
5946	25
5947	25
5948	25
5949	25
5950	25
5951	25
5952	25
5953	25
5954	25
5955	25
5956	25
5957	25
5958	25
5959	25
5960	25
5961	25
5962	25
5963	25
5964	25
5965	25
5966	25
5967	25
5968	25
5969	25
5970	25
5971	25
5972	25
5973	25
5974	25
5975	25
5976	25
5977	25
5978	25
5979	25
5980	25
5981	25
5982	25
5983	25
5984	25
5985	25
5986	25
5987	25
5988	25
5989	25
5990	25
5991	25
5992	25
5993	25
5994	25
5995	25
5996	25
5997	25
5998	25
5999	25
6000	25
6001	25
6002	25
6003	25
6004	25
6005	25
6006	25
6007	25
6008	25
6009	25
6010	25
6011	25
6012	25
6013	25
6014	25
6015	25
6016	25
6017	25
6018	25
6019	25
6020	25
6021	25
6022	25
6023	25
6024	25
6025	25
6026	25
6027	25
6028	25
6029	25
6030	25
6031	25
6032	25
6033	25
6034	25
6035	25
6036	25
6037	25
6038	25
6039	25
6040	25
6041	25
6042	25
6043	25
6044	25
6045	25
6046	25
6047	25
6048	25
6049	25
6050	25
6051	25
6052	25
6053	25
6054	25
6055	25
6056	25
6057	25
6058	25
6059	25
6060	25
6061	25
6062	25
6063	25
6064	25
6065	25
6066	25
6067	25
6068	25
6069	25
6070	25
6071	25
6072	25
6073	25
6074	25
6075	25
6076	25
6077	25
6078	25
6079	25
6080	25
6081	25
6082	25
6083	25
6084	25
6085	25
6086	25
6087	25
6088	25
6089	25
6090	25
6091	25
6092	25
6093	25
6094	25
6095	25
6096	25
6097	25
6098	25
6099	25
6100	25
6101	25
6102	25
6103	25
6104	25
6105	25
6106	25
6107	25
6108	25
6109	25
6110	25
6111	25
6112	25
6113	25
6114	25
6115	25
6116	25
6117	25
6118	25
6119	25
6120	25
6121	25
6122	25
6123	25
6124	25
6125	25
6126	25
6127	25
6128	25
6129	25
6130	25
6131	25
6132	25
6133	25
6134	25
6135	25
6136	25
6137	25
6138	25
6139	25
6140	25
6141	25
6142	25
6143	25
6144	25
6145	25
6146	25
6147	25
6148	25
6149	25
6150	25
6151	25
6152	25
6153	25
6154	25
6155	25
6156	25
6157	25
6158	25
6159	25
6160	25
6161	25
6162	25
6163	25
6164	25
6165	25
6166	25
6167	25
6168	25
6169	25
6170	25
6171	25
6172	25
6173	25
6174	25
6175	25
6176	25
6177	25
6178	25
6179	25
6180	25
6181	25
6182	25
6183	25
6184	25
6185	25
6186	25
6187	25
6188	25
6189	25
6190	25
6191	25
6192	25
6193	25
6194	25
6195	25
6196	25
6197	25
6198	25
6199	25
6200	25
6201	25
6202	25
6203	25
6204	25
6205	25
6206	25
6207	25
6208	25
6209	25
6210	25
6211	25
6212	25
6213	25
6214	25
6215	25
6216	25
6217	25
6218	25
6219	25
6220	25
6221	25
6222	25
6223	25
6224	25
6225	25
6226	25
6227	25
6228	25
6229	25
6230	25
6231	25
6232	25
6233	25
6234	25
6235	25
6236	25
6237	25
6238	25
6239	25
6240	25
6241	25
6242	25
6243	25
6244	25
6245	25
6246	25
6247	25
6248	25
6249	25
6250	25
6251	25
6252	25
6253	25
6254	25
6255	25
6256	25
6257	25
6258	25
6259	25
6260	25
6261	25
6262	25
6263	25
6264	25
6265	25
6266	25
6267	25
6268	25
6269	25
6270	25
6271	25
6272	25
6273	25
6274	25
6275	25
6276	25
6277	25
6278	25
6279	25
6280	25
6281	25
6282	25
6283	25
6284	25
6285	25
6286	25
6287	25
6288	25
6289	25
6290	25
6291	25
6292	25
6293	25
6294	25
6295	25
6296	25
6297	25
6298	25
6299	25
6300	25
6301	25
6302	25
6303	25
6304	25
6305	25
6306	25
6307	25
6308	25
6309	25
6310	25
6311	25
6312	25
6313	25
6314	25
6315	25
6316	25
6317	25
6318	25
6319	25
6320	25
6321	25
6322	25
6323	25
6324	25
6325	25
6326	25
6327	25
6328	25
6329	25
6330	25
6331	25
6332	25
6333	25
6334	25
6335	25
6336	25
6337	25
6338	25
6339	25
6340	25
6341	25
6342	25
6343	25
6344	25
6345	25
6346	25
6347	25
6348	25
6349	25
6350	25
6351	25
6352	25
6353	25
6354	25
6355	25
6356	25
6357	25
6358	25
6359	25
6360	25
6361	25
6362	25
6363	25
6364	25
6365	25
6366	25
6367	25
6368	25
6369	25
6370	25
6371	25
6372	25
6373	25
6374	25
6375	25
6376	25
6377	25
6378	25
6379	25
6380	25
6381	25
6382	25
6383	25
6384	25
6385	25
6386	25
6387	25
6388	25
6389	25
6390	25
6391	25
6392	25
6393	25
6394	25
6395	25
6396	25
6397	25
6398	25
6399	25
6400	25
6401	25
6402	25
6403	25
6404	25
6405	25
6406	25
6407	25
6408	25
6409	25
6410	25
6411	25
6412	25
6413	25
6414	25
6415	25
6416	25
6417	25
6418	25
6419	25
6420	25
6421	25
6422	25
6423	25
6424	25
6425	25
6426	25
6427	25
6428	25
6429	25
6430	25
6431	25
6432	25
6433	25
6434	25
6435	25
6436	25
6437	25
6438	25
6439	25
6440	25
6441	25
6442	25
6443	25
6444	25
6445	25
6446	25
6447	25
6448	25
6449	25
6450	25
6451	25
6452	25
6453	25
6454	25
6455	25
6456	25
6457	25
6458	25
6459	25
6460	25
6461	25
6462	25
6463	25
6464	25
6465	25
6466	25
6467	25
6468	25
6469	25
6470	25
6471	25
6472	25
6473	25
6474	25
6475	25
6476	25
6477	25
6478	25
6479	25
6480	25
6481	25
6482	25
6483	25
6484	25
6485	25
6486	25
6487	25
6488	25
6489	25
6490	25
6491	25
6492	25
6493	25
6494	25
6495	25
6496	25
6497	25
6498	25
6499	25
6500	25
6501	25
6502	25
6503	25
6504	25
6505	25
6506	25
6507	25
6508	25
6509	25
6510	25
6511	25
6512	25
6513	25
6514	25
6515	25
6516	25
6517	25
6518	25
6519	25
6520	25
6521	25
6522	25
6523	25
6524	25
6525	25
6526	25
6527	25
6528	25
6529	25
6530	25
6531	25
6532	25
6533	25
6534	25
6535	25
6536	25
6537	25
6538	25
6539	25
6540	25
6541	25
6542	25
6543	25
6544	25
6545	25
6546	25
6547	25
6548	25
6549	25
6550	25
6551	25
6552	25
6553	25
6554	25
6555	25
6556	25
6557	25
6558	25
6559	25
6560	25
6561	25
6562	25
6563	25
6564	25
6565	25
6566	25
6567	25
6568	25
6569	25
6570	25
6571	25
6572	25
6573	25
6574	25
6575	25
6576	25
6577	25
6578	25
6579	25
6580	25
6581	25
6582	25
6583	25
6584	25
6585	25
6586	25
6587	25
6588	25
6589	25
6590	25
6591	25
6592	25
6593	25
6594	25
6595	25
6596	25
6597	25
6598	25
6599	25
6600	25
6601	25
6602	25
6603	25
6604	25
6605	25
6606	25
6607	25
6608	25
6609	25
6610	25
6611	25
6612	25
6613	25
6614	25
6615	25
6616	25
6617	25
6618	25
6619	25
6620	25
6621	25
6622	25
6623	25
6624	25
6625	25
6626	25
6627	25
6628	25
6629	25
6630	25
6631	25
6632	25
6633	25
6634	25
6635	25
6636	25
6637	25
6638	25
6639	25
6640	25
6641	25
6642	25
6643	25
6644	25
6645	25
6646	25
6647	25
6648	25
6649	25
6650	25
6651	25
6652	25
6653	25
6654	25
6655	25
6656	25
6657	25
6658	25
6659	25
6660	25
6661	25
6662	25
6663	25
6664	25
6665	25
6666	25
6667	25
6668	25
6669	25
6670	25
6671	25
6672	25
6673	25
6674	25
6675	25
6676	25
6677	25
6678	25
6679	25
6680	25
6681	25
6682	25
6683	25
6684	25
6685	25
6686	25
6687	25
6688	25
6689	25
6690	25
6691	25
6692	25
6693	25
6694	25
6695	25
6696	25
6697	25
6698	25
6699	25
6700	25
6701	25
6702	25
6703	25
6704	25
6705	25
6706	25
6707	25
6708	25
6709	25
6710	25
6711	25
6712	25
6713	25
6714	25
6715	25
6716	25
6717	25
6718	25
6719	25
6720	25
6721	25
6722	25
6723	25
6724	25
6725	25
6726	25
6727	25
6728	25
6729	25
6730	25
6731	25
6732	25
6733	25
6734	25
6735	25
6736	25
6737	25
6738	25
6739	25
6740	25
6741	25
6742	25
6743	25
6744	25
6745	25
6746	25
6747	25
6748	25
6749	25
6750	25
6751	25
6752	25
6753	25
6754	25
6755	25
6756	25
6757	25
6758	25
6759	25
6760	25
6761	25
6762	25
6763	25
6764	25
6765	25
6766	25
6767	25
6768	25
6769	25
6770	25
6771	25
6772	25
6773	25
6774	25
6775	25
6776	25
6777	25
6778	25
6779	25
6780	25
6781	25
6782	25
6783	25
6784	25
6785	25
6786	25
6787	25
6788	25
6789	25
6790	25
6791	25
6792	25
6793	25
6794	25
6795	25
6796	25
6797	25
6798	25
6799	25
6800	25
6801	25
6802	25
6803	25
6804	25
6805	25
6806	25
6807	25
6808	25
6809	25
6810	25
6811	25
6812	25
6813	25
6814	25
6815	25
6816	25
6817	25
6818	25
6819	25
6820	25
6821	25
6822	25
6823	25
6824	25
6825	25
6826	25
6827	25
6828	25
6829	25
6830	25
6831	25
6832	25
6833	25
6834	25
6835	25
6836	25
6837	25
6838	25
6839	25
6840	25
6841	25
6842	25
6843	25
6844	25
6845	25
6846	25
6847	25
6848	25
6849	25
6850	25
6851	25
6852	25
6853	25
6854	25
6855	25
6856	25
6857	25
6858	25
6859	25
6860	25
6861	25
6862	25
6863	25
6864	25
6865	25
6866	25
6867	25
6868	25
6869	25
6870	25
6871	25
6872	25
6873	25
6874	25
6875	25
6876	25
6877	25
6878	25
6879	25
6880	25
6881	25
6882	25
6883	25
6884	25
6885	25
6886	25
6887	25
6888	25
6889	25
6890	25
6891	25
6892	25
6893	25
6894	25
6895	25
6896	25
6897	25
6898	25
6899	25
6900	25
6901	25
6902	25
6903	25
6904	25
6905	25
6906	25
6907	25
6908	25
6909	25
6910	25
6911	25
6912	25
6913	25
6914	25
6915	25
6916	25
6917	25
6918	25
6919	25
6920	25
6921	25
6922	25
6923	25
6924	25
6925	25
6926	25
6927	25
6928	25
6929	25
6930	25
6931	25
6932	25
6933	25
6934	25
6935	25
6936	25
6937	25
6938	25
6939	25
6940	25
6941	25
6942	25
6943	25
6944	25
6945	25
6946	25
6947	25
6948	25
6949	25
6950	25
6951	25
6952	25
6953	25
6954	25
6955	25
6956	25
6957	25
6958	25
6959	25
6960	25
6961	25
6962	25
6963	25
6964	25
6965	25
6966	25
6967	25
6968	25
6969	25
6970	25
6971	25
6972	25
6973	25
6974	25
6975	25
6976	25
6977	25
6978	25
6979	25
6980	25
6981	25
6982	25
6983	25
6984	25
6985	25
6986	25
6987	25
6988	25
6989	25
6990	25
6991	25
6992	25
6993	25
6994	25
6995	25
6996	25
6997	25
6998	25
6999	25
7000	25
7001	25
7002	25
7003	25
7004	25
7005	25
7006	25
7007	25
7008	25
7009	25
7010	25
7011	25
7012	25
7013	25
7014	25
7015	25
7016	25
7017	25
7018	25
7019	25
7020	25
7021	25
7022	25
7023	25
7024	25
7025	25
7026	25
7027	25
7028	25
7029	25
7030	25
7031	25
7032	25
7033	25
7034	25
7035	25
7036	25
7037	25
7038	25
7039	25
7040	25
7041	25
7042	25
7043	25
7044	25
7045	25
7046	25
7047	25
7048	25
7049	25
7050	25
7051	25
7052	25
7053	25
7054	25
7055	25
7056	25
7057	25
7058	25
7059	25
7060	25
7061	25
7062	25
7063	25
7064	25
7065	25
7066	25
7067	25
7068	25
7069	25
7070	25
7071	25
7072	25
7073	25
7074	25
7075	25
7076	25
7077	25
7078	25
7079	25
7080	25
7081	25
7082	25
7083	25
7084	25
7085	25
7086	25
7087	25
7088	25
7089	25
7090	25
7091	25
7092	25
7093	25
7094	25
7095	25
7096	25
7097	25
7098	25
7099	25
7100	25
7101	25
7102	25
7103	25
7104	25
7105	25
7106	25
7107	25
7108	25
7109	25
7110	25
7111	25
7112	25
7113	25
7114	25
7115	25
7116	25
7117	25
7118	25
7119	25
7120	25
7121	25
7122	25
7123	25
7124	25
7125	25
7126	25
7127	25
7128	25
7129	25
7130	25
7131	25
7132	25
7133	25
7134	25
7135	25
7136	25
7137	25
7138	25
7139	25
7140	25
7141	25
7142	25
7143	25
7144	25
7145	25
7146	25
7147	25
7148	25
7149	25
7150	25
7151	25
7152	25
7153	25
7154	25
7155	25
7156	25
7157	25
7158	25
7159	25
7160	25
7161	25
7162	25
7163	25
7164	25
7165	25
7166	25
7167	25
7168	25
7169	25
7170	25
7171	25
7172	25
7173	25
7174	25
7175	25
7176	25
7177	25
7178	25
7179	25
7180	25
7181	25
7182	25
7183	25
7184	25
7185	25
7186	25
7187	25
7188	25
7189	25
7190	25
7191	25
7192	25
7193	25
7194	25
7195	25
7196	25
7197	25
7198	25
7199	25
7200	25
7201	25
7202	25
7203	25
7204	25
7205	25
7206	25
7207	25
7208	25
7209	25
7210	25
7211	25
7212	25
7213	25
7214	25
7215	25
7216	25
7217	25
7218	25
7219	25
7220	25
7221	25
7222	25
7223	25
7224	25
7225	25
7226	25
7227	25
7228	25
7229	25
7230	25
7231	25
7232	25
7233	25
7234	25
7235	25
7236	25
7237	25
7238	25
7239	25
7240	25
7241	25
7242	25
7243	25
7244	25
7245	25
7246	25
7247	25
7248	25
7249	25
7250	25
7251	25
7252	25
7253	25
7254	25
7255	25
7256	25
7257	25
7258	25
7259	25
7260	25
7261	25
7262	25
7263	25
7264	25
7265	25
7266	25
7267	25
7268	25
7269	25
7270	25
7271	25
7272	25
7273	25
7274	25
7275	25
7276	25
7277	25
7278	25
7279	25
7280	25
7281	25
7282	25
7283	25
7284	25
7285	25
7286	25
7287	25
7288	25
7289	25
7290	25
7291	25
7292	25
7293	25
7294	25
7295	25
7296	25
7297	25
7298	25
7299	25
7300	25
7301	25
7302	25
7303	25
7304	25
7305	25
7306	25
7307	25
7308	25
7309	25
7310	25
7311	25
7312	25
7313	25
7314	25
7315	25
7316	25
7317	25
7318	25
7319	25
7320	25
7321	25
7322	25
7323	25
7324	25
7325	25
7326	25
7327	25
7328	25
7329	25
7330	25
7331	25
7332	25
7333	25
7334	25
7335	25
7336	25
7337	25
7338	25
7339	25
7340	25
7341	25
7342	25
7343	25
7344	25
7345	25
7346	25
7347	25
7348	25
7349	25
7350	25
7351	25
7352	25
7353	25
7354	25
7355	25
7356	25
7357	25
7358	25
7359	25
7360	25
7361	25
7362	25
7363	25
7364	25
7365	25
7366	25
7367	25
7368	25
7369	25
7370	25
7371	25
7372	25
7373	25
7374	25
7375	25
7376	25
7377	25
7378	25
7379	25
7380	25
7381	25
7382	25
7383	25
7384	25
7385	25
7386	25
7387	25
7388	25
7389	25
7390	25
7391	25
7392	25
7393	25
7394	25
7395	25
7396	25
7397	25
7398	25
7399	25
7400	25
7401	25
7402	25
7403	25
7404	25
7405	25
7406	25
7407	25
7408	25
7409	25
7410	25
7411	25
7412	25
7413	25
7414	25
7415	25
7416	25
7417	25
7418	25
7419	25
7420	25
7421	25
7422	25
7423	25
7424	25
7425	25
7426	25
7427	25
7428	25
7429	25
7430	25
7431	25
7432	25
7433	25
7434	25
7435	25
7436	25
7437	25
7438	25
7439	25
7440	25
7441	25
7442	25
7443	25
7444	25
7445	25
7446	25
7447	25
7448	25
7449	25
7450	25
7451	25
7452	25
7453	25
7454	25
7455	25
7456	25
7457	25
7458	25
7459	25
7460	25
7461	25
7462	25
7463	25
7464	25
7465	25
7466	25
7467	25
7468	25
7469	25
7470	25
7471	25
7472	25
7473	25
7474	25
7475	25
7476	25
7477	25
7478	25
7479	25
7480	25
7481	25
7482	25
7483	25
7484	25
7485	25
7486	25
7487	25
7488	25
7489	25
7490	25
7491	25
7492	25
7493	25
7494	25
7495	25
7496	25
7497	25
7498	25
7499	25
7500	25
7501	25
7502	25
7503	25
7504	25
7505	25
7506	25
7507	25
7508	25
7509	25
7510	25
7511	25
7512	25
7513	25
7514	25
7515	25
7516	25
7517	25
7518	25
7519	25
7520	25
7521	25
7522	25
7523	25
7524	25
7525	25
7526	25
7527	25
7528	25
7529	25
7530	25
7531	25
7532	25
7533	25
7534	25
7535	25
7536	25
7537	25
7538	25
7539	25
7540	25
7541	25
7542	25
7543	25
7544	25
7545	25
7546	25
7547	25
7548	25
7549	25
7550	25
7551	25
7552	25
7553	25
7554	25
7555	25
7556	25
7557	25
7558	25
7559	25
7560	25
7561	25
7562	25
7563	25
7564	25
7565	25
7566	25
7567	25
7568	25
7569	25
7570	25
7571	25
7572	25
7573	25
7574	25
7575	25
7576	25
7577	25
7578	25
7579	25
7580	25
7581	25
7582	25
7583	25
7584	25
7585	25
7586	25
7587	25
7588	25
7589	25
7590	25
7591	25
7592	25
7593	25
7594	25
7595	25
7596	25
7597	25
7598	25
7599	25
7600	25
7601	25
7602	25
7603	25
7604	25
7605	25
7606	25
7607	25
7608	25
7609	25
7610	25
7611	25
7612	25
7613	25
7614	25
7615	25
7616	25
7617	25
7618	25
7619	25
7620	25
7621	25
7622	25
7623	25
7624	25
7625	25
7626	25
7627	25
7628	25
7629	25
7630	25
7631	25
7632	25
7633	25
7634	25
7635	25
7636	25
7637	25
7638	25
7639	25
7640	25
7641	25
7642	25
7643	25
7644	25
7645	25
7646	25
7647	25
7648	25
7649	25
7650	25
7651	25
7652	25
7653	25
7654	25
7655	25
7656	25
7657	25
7658	25
7659	25
7660	25
7661	25
7662	25
7663	25
7664	25
7665	25
7666	25
7667	25
7668	25
7669	25
7670	25
7671	25
7672	25
7673	25
7674	25
7675	25
7676	25
7677	25
7678	25
7679	25
7680	25
7681	25
7682	25
7683	25
7684	25
7685	25
7686	25
7687	25
7688	25
7689	25
7690	25
7691	25
7692	25
7693	25
7694	25
7695	25
7696	25
7697	25
7698	25
7699	25
7700	25
7701	25
7702	25
7703	25
7704	25
7705	25
7706	25
7707	25
7708	25
7709	25
7710	25
7711	25
7712	25
7713	25
7714	25
7715	25
7716	25
7717	25
7718	25
7719	25
7720	25
7721	25
7722	25
7723	25
7724	25
7725	25
7726	25
7727	25
7728	25
7729	25
7730	25
7731	25
7732	25
7733	25
7734	25
7735	25
7736	25
7737	25
7738	25
7739	25
7740	25
7741	25
7742	25
7743	25
7744	25
7745	25
7746	25
7747	25
7748	25
7749	25
7750	25
7751	25
7752	25
7753	25
7754	25
7755	25
7756	25
7757	25
7758	25
7759	25
7760	25
7761	25
7762	25
7763	25
7764	25
7765	25
7766	25
7767	25
7768	25
7769	25
7770	25
7771	25
7772	25
7773	25
7774	25
7775	25
7776	25
7777	25
7778	25
7779	25
7780	25
7781	25
7782	25
7783	25
7784	25
7785	25
7786	25
7787	25
7788	25
7789	25
7790	25
7791	25
7792	25
7793	25
7794	25
7795	25
7796	25
7797	25
7798	25
7799	25
7800	25
7801	25
7802	25
7803	25
7804	25
7805	25
7806	25
7807	25
7808	25
7809	25
7810	25
7811	25
7812	25
7813	25
7814	25
7815	25
7816	25
7817	25
7818	25
7819	25
7820	25
7821	25
7822	25
7823	25
7824	25
7825	25
7826	25
7827	25
7828	25
7829	25
7830	25
7831	25
7832	25
7833	25
7834	25
7835	25
7836	25
7837	25
7838	25
7839	25
7840	25
7841	25
7842	25
7843	25
7844	25
7845	25
7846	25
7847	25
7848	25
7849	25
7850	25
7851	25
7852	25
7853	25
7854	25
7855	25
7856	25
7857	25
7858	25
7859	25
7860	25
7861	25
7862	25
7863	25
7864	25
7865	25
7866	25
7867	25
7868	25
7869	25
7870	25
7871	25
7872	25
7873	25
7874	25
7875	25
7876	25
7877	25
7878	25
7879	25
7880	25
7881	25
7882	25
7883	25
7884	25
7885	25
7886	25
7887	25
7888	25
7889	25
7890	25
7891	25
7892	25
7893	25
7894	25
7895	25
7896	25
7897	25
7898	25
7899	25
7900	25
7901	25
7902	25
7903	25
7904	25
7905	25
7906	25
7907	25
7908	25
7909	25
7910	25
7911	25
7912	25
7913	25
7914	25
7915	25
7916	25
7917	25
7918	25
7919	25
7920	25
7921	25
7922	25
7923	25
7924	25
7925	25
7926	25
7927	25
7928	25
7929	25
7930	25
7931	25
7932	25
7933	25
7934	25
7935	25
7936	25
7937	25
7938	25
7939	25
7940	25
7941	25
7942	25
7943	25
7944	25
7945	25
7946	25
7947	25
7948	25
7949	25
7950	25
7951	25
7952	25
7953	25
7954	25
7955	25
7956	25
7957	25
7958	25
7959	25
7960	25
7961	25
7962	25
7963	25
7964	25
7965	25
7966	25
7967	25
7968	25
7969	25
7970	25
7971	25
7972	25
7973	25
7974	25
7975	25
7976	25
7977	25
7978	25
7979	25
7980	25
7981	25
7982	25
7983	25
7984	25
7985	25
7986	25
7987	25
7988	25
7989	25
7990	25
7991	25
7992	25
7993	25
7994	25
7995	25
7996	25
7997	25
7998	25
7999	25
8000	25
8001	25
8002	25
8003	25
8004	25
8005	25
8006	25
8007	25
8008	25
8009	25
8010	25
8011	25
8012	25
8013	25
8014	25
8015	25
8016	25
8017	25
8018	25
8019	25
8020	25
8021	25
8022	25
8023	25
8024	25
8025	25
8026	25
8027	25
8028	25
8029	25
8030	25
8031	25
8032	25
8033	25
8034	25
8035	25
8036	25
8037	25
8038	25
8039	25
8040	25
8041	25
8042	25
8043	25
8044	25
8045	25
8046	25
8047	25
8048	25
8049	25
8050	25
8051	25
8052	25
8053	25
8054	25
8055	25
8056	25
8057	25
8058	25
8059	25
8060	25
8061	25
8062	25
8063	25
8064	25
8065	25
8066	25
8067	25
8068	25
8069	25
8070	25
8071	25
8072	25
8073	25
8074	25
8075	25
8076	25
8077	25
8078	25
8079	25
8080	25
8081	25
8082	25
8083	25
8084	25
8085	25
8086	25
8087	25
8088	25
8089	25
8090	25
8091	25
8092	25
8093	25
8094	25
8095	25
8096	25
8097	25
8098	25
8099	25
8100	25
8101	25
8102	25
8103	25
8104	25
8105	25
8106	25
8107	25
8108	25
8109	25
8110	25
8111	25
8112	25
8113	25
8114	25
8115	25
8116	25
8117	25
8118	25
8119	25
8120	25
8121	25
8122	25
8123	25
8124	25
8125	25
8126	25
8127	25
8128	25
8129	25
8130	25
8131	25
8132	25
8133	25
8134	25
8135	25
8136	25
8137	25
8138	25
8139	25
8140	25
8141	25
8142	25
8143	25
8144	25
8145	25
8146	25
8147	25
8148	25
8149	25
8150	25
8151	25
8152	25
8153	25
8154	25
8155	25
8156	25
8157	25
8158	25
8159	25
8160	25
8161	25
8162	25
8163	25
8164	25
8165	25
8166	25
8167	25
8168	25
8169	25
8170	25
8171	25
8172	25
8173	25
8174	25
8175	25
8176	25
8177	25
8178	25
8179	25
8180	25
8181	25
8182	25
8183	25
8184	25
8185	25
8186	25
8187	25
8188	25
8189	25
8190	25
8191	25
8192	25
8193	25
8194	25
8195	25
8196	25
8197	25
8198	25
8199	25
8200	25
8201	25
8202	25
8203	25
8204	25
8205	25
8206	25
8207	25
8208	25
8209	25
8210	25
8211	25
8212	25
8213	25
8214	25
8215	25
8216	25
8217	25
8218	25
8219	25
8220	25
8221	25
8222	25
8223	25
8224	25
8225	25
8226	25
8227	25
8228	25
8229	25
8230	25
8231	25
8232	25
8233	25
8234	25
8235	25
8236	25
8237	25
8238	25
8239	25
8240	25
8241	25
8242	25
8243	25
8244	25
8245	25
8246	25
8247	25
8248	25
8249	25
8250	25
8251	25
8252	25
8253	25
8254	25
8255	25
8256	25
8257	25
8258	25
8259	25
8260	25
8261	25
8262	25
8263	25
8264	25
8265	25
8266	25
8267	25
8268	25
8269	25
8270	25
8271	25
8272	25
8273	25
8274	25
8275	25
8276	25
8277	25
8278	25
8279	25
8280	25
8281	25
8282	25
8283	25
8284	25
8285	25
8286	25
8287	25
8288	25
8289	25
8290	25
8291	25
8292	25
8293	25
8294	25
8295	25
8296	25
8297	25
8298	25
8299	25
8300	25
8301	25
8302	25
8303	25
8304	25
8305	25
8306	25
8307	25
8308	25
8309	25
8310	25
8311	25
8312	25
8313	25
8314	25
8315	25
8316	25
8317	25
8318	25
8319	25
8320	25
8321	25
8322	25
8323	25
8324	25
8325	25
8326	25
8327	25
8328	25
8329	25
8330	25
8331	25
8332	25
8333	25
8334	25
8335	25
8336	25
8337	25
8338	25
8339	25
8340	25
8341	25
8342	25
8343	25
8344	25
8345	25
8346	25
8347	25
8348	25
8349	25
8350	25
8351	25
8352	25
8353	25
8354	25
8355	25
8356	25
8357	25
8358	25
8359	25
8360	25
8361	25
8362	25
8363	25
8364	25
8365	25
8366	25
8367	25
8368	25
8369	25
8370	25
8371	25
8372	25
8373	25
8374	25
8375	25
8376	25
8377	25
8378	25
8379	25
8380	25
8381	25
8382	25
8383	25
8384	25
8385	25
8386	25
8387	25
8388	25
8389	25
8390	25
8391	25
8392	25
8393	25
8394	25
8395	25
8396	25
8397	25
8398	25
8399	25
8400	25
8401	25
8402	25
8403	25
8404	25
8405	25
8406	25
8407	25
8408	25
8409	25
8410	25
8411	25
8412	25
8413	25
8414	25
8415	25
8416	25
8417	25
8418	25
8419	25
8420	25
8421	25
8422	25
8423	25
8424	25
8425	25
8426	25
8427	25
8428	25
8429	25
8430	25
8431	25
8432	25
8433	25
8434	25
8435	25
8436	25
8437	25
8438	25
8439	25
8440	25
8441	25
8442	25
8443	25
8444	25
8445	25
8446	25
8447	25
8448	25
8449	25
8450	25
8451	25
8452	25
8453	25
8454	25
8455	25
8456	25
8457	25
8458	25
8459	25
8460	25
8461	25
8462	25
8463	25
8464	25
8465	25
8466	25
8467	25
8468	25
8469	25
8470	25
8471	25
8472	25
8473	25
8474	25
8475	25
8476	25
8477	25
8478	25
8479	25
8480	25
8481	25
8482	25
8483	25
8484	25
8485	25
8486	25
8487	25
8488	25
8489	25
8490	25
8491	25
8492	25
8493	25
8494	25
8495	25
8496	25
8497	25
8498	25
8499	25
8500	25
8501	25
8502	25
8503	25
8504	25
8505	25
8506	25
8507	25
8508	25
8509	25
8510	25
8511	25
8512	25
8513	25
8514	25
8515	25
8516	25
8517	25
8518	25
8519	25
8520	25
8521	25
8522	25
8523	25
8524	25
8525	25
8526	25
8527	25
8528	25
8529	25
8530	25
8531	25
8532	25
8533	25
8534	25
8535	25
8536	25
8537	25
8538	25
8539	25
8540	25
8541	25
8542	25
8543	25
8544	25
8545	25
8546	25
8547	25
8548	25
8549	25
8550	25
8551	25
8552	25
8553	25
8554	25
8555	25
8556	25
8557	25
8558	25
8559	25
8560	25
8561	25
8562	25
8563	25
8564	25
8565	25
8566	25
8567	25
8568	25
8569	25
8570	25
8571	25
8572	25
8573	25
8574	25
8575	25
8576	25
8577	25
8578	25
8579	25
8580	25
8581	25
8582	25
8583	25
8584	25
8585	25
8586	25
8587	25
8588	25
8589	25
8590	25
8591	25
8592	25
8593	25
8594	25
8595	25
8596	25
8597	25
8598	25
8599	25
8600	25
8601	25
8602	25
8603	25
8604	25
8605	25
8606	25
8607	25
8608	25
8609	25
8610	25
8611	25
8612	25
8613	25
8614	25
8615	25
8616	25
8617	25
8618	25
8619	25
8620	25
8621	25
8622	25
8623	25
8624	25
8625	25
8626	25
8627	25
8628	25
8629	25
8630	25
8631	25
8632	25
8633	25
8634	25
8635	25
8636	25
8637	25
8638	25
8639	25
8640	25
8641	25
8642	25
8643	25
8644	25
8645	25
8646	25
8647	25
8648	25
8649	25
8650	25
8651	25
8652	25
8653	25
8654	25
8655	25
8656	25
8657	25
8658	25
8659	25
8660	25
8661	25
8662	25
8663	25
8664	25
8665	25
8666	25
8667	25
8668	25
8669	25
8670	25
8671	25
8672	25
8673	25
8674	25
8675	25
8676	25
8677	25
8678	25
8679	25
8680	25
8681	25
8682	25
8683	25
8684	25
8685	25
8686	25
8687	25
8688	25
8689	25
8690	25
8691	25
8692	25
8693	25
8694	25
8695	25
8696	25
8697	25
8698	25
8699	25
8700	25
8701	25
8702	25
8703	25
8704	25
8705	25
8706	25
8707	25
8708	25
8709	25
8710	25
8711	25
8712	25
8713	25
8714	25
8715	25
8716	25
8717	25
8718	25
8719	25
8720	25
8721	25
8722	25
8723	25
8724	25
8725	25
8726	25
8727	25
8728	25
8729	25
8730	25
8731	25
8732	25
8733	25
8734	25
8735	25
8736	25
8737	25
8738	25
8739	25
8740	25
8741	25
8742	25
8743	25
8744	25
8745	25
8746	25
8747	25
8748	25
8749	25
8750	25
8751	25
8752	25
8753	25
8754	25
8755	25
8756	25
8757	25
8758	25
8759	25
8760	25
8761	25
8762	25
8763	25
8764	25
8765	25
8766	25
8767	25
8768	25
8769	25
8770	25
8771	25
8772	25
8773	25
8774	25
8775	25
8776	25
8777	25
8778	25
8779	25
8780	25
8781	25
8782	25
8783	25
8784	25
8785	25
8786	25
8787	25
8788	25
8789	25
8790	25
8791	25
8792	25
8793	25
8794	25
8795	25
8796	25
8797	25
8798	25
8799	25
8800	25
8801	25
8802	25
8803	25
8804	25
8805	25
8806	25
8807	25
8808	25
8809	25
8810	25
8811	25
8812	25
8813	25
8814	25
8815	25
8816	25
8817	25
8818	25
8819	25
8820	25
8821	25
8822	25
8823	25
8824	25
8825	25
8826	25
8827	25
8828	25
8829	25
8830	25
8831	25
8832	25
8833	25
8834	25
8835	25
8836	25
8837	25
8838	25
8839	25
8840	25
8841	25
8842	25
8843	25
8844	25
8845	25
8846	25
8847	25
8848	25
8849	25
8850	25
8851	25
8852	25
8853	25
8854	25
8855	25
8856	25
8857	25
8858	25
8859	25
8860	25
8861	25
8862	25
8863	25
8864	25
8865	25
8866	25
8867	25
8868	25
8869	25
8870	25
8871	25
8872	25
8873	25
8874	25
8875	25
8876	25
8877	25
8878	25
8879	25
8880	25
8881	25
8882	25
8883	25
8884	25
8885	25
8886	25
8887	25
8888	25
8889	25
8890	25
8891	25
8892	25
8893	25
8894	25
8895	25
8896	25
8897	25
8898	25
8899	25
8900	25
8901	25
8902	25
8903	25
8904	25
8905	25
8906	25
8907	25
8908	25
8909	25
8910	25
8911	25
8912	25
8913	25
8914	25
8915	25
8916	25
8917	25
8918	25
8919	25
8920	25
8921	25
8922	25
8923	25
8924	25
8925	25
8926	25
8927	25
8928	25
8929	25
8930	25
8931	25
8932	25
8933	25
8934	25
8935	25
8936	25
8937	25
8938	25
8939	25
8940	25
8941	25
8942	25
8943	25
8944	25
8945	25
8946	25
8947	25
8948	25
8949	25
8950	25
8951	25
8952	25
8953	25
8954	25
8955	25
8956	25
8957	25
8958	25
8959	25
8960	25
8961	25
8962	25
8963	25
8964	25
8965	25
8966	25
8967	25
8968	25
8969	25
8970	25
8971	25
8972	25
8973	25
8974	25
8975	25
8976	25
8977	25
8978	25
8979	25
8980	25
8981	25
8982	25
8983	25
8984	25
8985	25
8986	25
8987	25
8988	25
8989	25
8990	25
8991	25
8992	25
8993	25
8994	25
8995	25
8996	25
8997	25
8998	25
8999	25
9000	25
9001	25
9002	25
9003	25
9004	25
9005	25
9006	25
9007	25
9008	25
9009	25
9010	25
9011	25
9012	25
9013	25
9014	25
9015	25
9016	25
9017	25
9018	25
9019	25
9020	25
9021	25
9022	25
9023	25
9024	25
9025	25
9026	25
9027	25
9028	25
9029	25
9030	25
9031	25
9032	25
9033	25
9034	25
9035	25
9036	25
9037	25
9038	25
9039	25
9040	25
9041	25
9042	25
9043	25
9044	25
9045	25
9046	25
9047	25
9048	25
9049	25
9050	25
9051	25
9052	25
9053	25
9054	25
9055	25
9056	25
9057	25
9058	25
9059	25
9060	25
9061	25
9062	25
9063	25
9064	25
9065	25
9066	25
9067	25
9068	25
9069	25
9070	25
9071	25
9072	25
9073	25
9074	25
9075	25
9076	25
9077	25
9078	25
9079	25
9080	25
9081	25
9082	25
9083	25
9084	25
9085	25
9086	25
9087	25
9088	25
9089	25
9090	25
9091	25
9092	25
9093	25
9094	25
9095	25
9096	25
9097	25
9098	25
9099	25
9100	25
9101	25
9102	25
9103	25
9104	25
9105	25
9106	25
9107	25
9108	25
9109	25
9110	25
9111	25
9112	25
9113	25
9114	25
9115	25
9116	25
9117	25
9118	25
9119	25
9120	25
9121	25
9122	25
9123	25
9124	25
9125	25
9126	25
9127	25
9128	25
9129	25
9130	25
9131	25
9132	25
9133	25
9134	25
9135	25
9136	25
9137	25
9138	25
9139	25
9140	25
9141	25
9142	25
9143	25
9144	25
9145	25
9146	25
9147	25
9148	25
9149	25
9150	25
9151	25
9152	25
9153	25
9154	25
9155	25
9156	25
9157	25
9158	25
9159	25
9160	25
9161	25
9162	25
9163	25
9164	25
9165	25
9166	25
9167	25
9168	25
9169	25
9170	25
9171	25
9172	25
9173	25
9174	25
9175	25
9176	25
9177	25
9178	25
9179	25
9180	25
9181	25
9182	25
9183	25
9184	25
9185	25
9186	25
9187	25
9188	25
9189	25
9190	25
9191	25
9192	25
9193	25
9194	25
9195	25
9196	25
9197	25
9198	25
9199	25
9200	25
9201	25
9202	25
9203	25
9204	25
9205	25
9206	25
9207	25
9208	25
9209	25
9210	25
9211	25
9212	25
9213	25
9214	25
9215	25
9216	25
9217	25
9218	25
9219	25
9220	25
9221	25
9222	25
9223	25
9224	25
9225	25
9226	25
9227	25
9228	25
9229	25
9230	25
9231	25
9232	25
9233	25
9234	25
9235	25
9236	25
9237	25
9238	25
9239	25
9240	25
9241	25
9242	25
9243	25
9244	25
9245	25
9246	25
9247	25
9248	25
9249	25
9250	25
9251	25
9252	25
9253	25
9254	25
9255	25
9256	25
9257	25
9258	25
9259	25
9260	25
9261	25
9262	25
9263	25
9264	25
9265	25
9266	25
9267	25
9268	25
9269	25
9270	25
9271	25
9272	25
9273	25
9274	25
9275	25
9276	25
9277	25
9278	25
9279	25
9280	25
9281	25
9282	25
9283	25
9284	25
9285	25
9286	25
9287	25
9288	25
9289	25
9290	25
9291	25
9292	25
9293	25
9294	25
9295	25
9296	25
9297	25
9298	25
9299	25
9300	25
9301	25
9302	25
9303	25
9304	25
9305	25
9306	25
9307	25
9308	25
9309	25
9310	25
9311	25
9312	25
9313	25
9314	25
9315	25
9316	25
9317	25
9318	25
9319	25
9320	25
9321	25
9322	25
9323	25
9324	25
9325	25
9326	25
9327	25
9328	25
9329	25
9330	25
9331	25
9332	25
9333	25
9334	25
9335	25
9336	25
9337	25
9338	25
9339	25
9340	25
9341	25
9342	25
9343	25
9344	25
9345	25
9346	25
9347	25
9348	25
9349	25
9350	25
9351	25
9352	25
9353	25
9354	25
9355	25
9356	25
9357	25
9358	25
9359	25
9360	25
9361	25
9362	25
9363	25
9364	25
9365	25
9366	25
9367	25
9368	25
9369	25
9370	25
9371	25
9372	25
9373	25
9374	25
9375	25
9376	25
9377	25
9378	25
9379	25
9380	25
9381	25
9382	25
9383	25
9384	25
9385	25
9386	25
9387	25
9388	25
9389	25
9390	25
9391	25
9392	25
9393	25
9394	25
9395	25
9396	25
9397	25
9398	25
9399	25
9400	25
9401	25
9402	25
9403	25
9404	25
9405	25
9406	25
9407	25
9408	25
9409	25
9410	25
9411	25
9412	25
9413	25
9414	25
9415	25
9416	25
9417	25
9418	25
9419	25
9420	25
9421	25
9422	25
9423	25
9424	25
9425	25
9426	25
9427	25
9428	25
9429	25
9430	25
9431	25
9432	25
9433	25
9434	25
9435	25
9436	25
9437	25
9438	25
9439	25
9440	25
9441	25
9442	25
9443	25
9444	25
9445	25
9446	25
9447	25
9448	25
9449	25
9450	25
9451	25
9452	25
9453	25
9454	25
9455	25
9456	25
9457	25
9458	25
9459	25
9460	25
9461	25
9462	25
9463	25
9464	25
9465	25
9466	25
9467	25
9468	25
9469	25
9470	25
9471	25
9472	25
9473	25
9474	25
9475	25
9476	25
9477	25
9478	25
9479	25
9480	25
9481	25
9482	25
9483	25
9484	25
9485	25
9486	25
9487	25
9488	25
9489	25
9490	25
9491	25
9492	25
9493	25
9494	25
9495	25
9496	25
9497	25
9498	25
9499	25
9500	25
9501	25
9502	25
9503	25
9504	25
9505	25
9506	25
9507	25
9508	25
9509	25
9510	25
9511	25
9512	25
9513	25
9514	25
9515	25
9516	25
9517	25
9518	25
9519	25
9520	25
9521	25
9522	25
9523	25
9524	25
9525	25
9526	25
9527	25
9528	25
9529	25
9530	25
9531	25
9532	25
9533	25
9534	25
9535	25
9536	25
9537	25
9538	25
9539	25
9540	25
9541	25
9542	25
9543	25
9544	25
9545	25
9546	25
9547	25
9548	25
9549	25
9550	25
9551	25
9552	25
9553	25
9554	25
9555	25
9556	25
9557	25
9558	25
9559	25
9560	25
9561	25
9562	25
9563	25
9564	25
9565	25
9566	25
9567	25
9568	25
9569	25
9570	25
9571	25
9572	25
9573	25
9574	25
9575	25
9576	25
9577	25
9578	25
9579	25
9580	25
9581	25
9582	25
9583	25
9584	25
9585	25
9586	25
9587	25
9588	25
9589	25
9590	25
9591	25
9592	25
9593	25
9594	25
9595	25
9596	25
9597	25
9598	25
9599	25
9600	25
9601	25
9602	25
9603	25
9604	25
9605	25
9606	25
9607	25
9608	25
9609	25
9610	25
9611	25
9612	25
9613	25
9614	25
9615	25
9616	25
9617	25
9618	25
9619	25
9620	25
9621	25
9622	25
9623	25
9624	25
9625	25
9626	25
9627	25
9628	25
9629	25
9630	25
9631	25
9632	25
9633	25
9634	25
9635	25
9636	25
9637	25
9638	25
9639	25
9640	25
9641	25
9642	25
9643	25
9644	25
9645	25
9646	25
9647	25
9648	25
9649	25
9650	25
9651	25
9652	25
9653	25
9654	25
9655	25
9656	25
9657	25
9658	25
9659	25
9660	25
9661	25
9662	25
9663	25
9664	25
9665	25
9666	25
9667	25
9668	25
9669	25
9670	25
9671	25
9672	25
9673	25
9674	25
9675	25
9676	25
9677	25
9678	25
9679	25
9680	25
9681	25
9682	25
9683	25
9684	25
9685	25
9686	25
9687	25
9688	25
9689	25
9690	25
9691	25
9692	25
9693	25
9694	25
9695	25
9696	25
9697	25
9698	25
9699	25
9700	25
9701	25
9702	25
9703	25
9704	25
9705	25
9706	25
9707	25
9708	25
9709	25
9710	25
9711	25
9712	25
9713	25
9714	25
9715	25
9716	25
9717	25
9718	25
9719	25
9720	25
9721	25
9722	25
9723	25
9724	25
9725	25
9726	25
9727	25
9728	25
9729	25
9730	25
9731	25
9732	25
9733	25
9734	25
9735	25
9736	25
9737	25
9738	25
9739	25
9740	25
9741	25
9742	25
9743	25
9744	25
9745	25
9746	25
9747	25
9748	25
9749	25
9750	25
9751	25
9752	25
9753	25
9754	25
9755	25
9756	25
9757	25
9758	25
9759	25
9760	25
9761	25
9762	25
9763	25
9764	25
9765	25
9766	25
9767	25
9768	25
9769	25
9770	25
9771	25
9772	25
9773	25
9774	25
9775	25
9776	25
9777	25
9778	25
9779	25
9780	25
9781	25
9782	25
9783	25
9784	25
9785	25
9786	25
9787	25
9788	25
9789	25
9790	25
9791	25
9792	25
9793	25
9794	25
9795	25
9796	25
9797	25
9798	25
9799	25
9800	25
9801	25
9802	25
9803	25
9804	25
9805	25
9806	25
9807	25
9808	25
9809	25
9810	25
9811	25
9812	25
9813	25
9814	25
9815	25
9816	25
9817	25
9818	25
9819	25
9820	25
9821	25
9822	25
9823	25
9824	25
9825	25
9826	25
9827	25
9828	25
9829	25
9830	25
9831	25
9832	25
9833	25
9834	25
9835	25
9836	25
9837	25
9838	25
9839	25
9840	25
9841	25
9842	25
9843	25
9844	25
9845	25
9846	25
9847	25
9848	25
9849	25
9850	25
9851	25
9852	25
9853	25
9854	25
9855	25
9856	25
9857	25
9858	25
9859	25
9860	25
9861	25
9862	25
9863	25
9864	25
9865	25
9866	25
9867	25
9868	25
9869	25
9870	25
9871	25
9872	25
9873	25
9874	25
9875	25
9876	25
9877	25
9878	25
9879	25
9880	25
9881	25
9882	25
9883	25
9884	25
9885	25
9886	25
9887	25
9888	25
9889	25
9890	25
9891	25
9892	25
9893	25
9894	25
9895	25
9896	25
9897	25
9898	25
9899	25
9900	25
9901	25
9902	25
9903	25
9904	25
9905	25
9906	25
9907	25
9908	25
9909	25
9910	25
9911	25
9912	25
9913	25
9914	25
9915	25
9916	25
9917	25
9918	25
9919	25
9920	25
9921	25
9922	25
9923	25
9924	25
9925	25
9926	25
9927	25
9928	25
9929	25
9930	25
9931	25
9932	25
9933	25
9934	25
9935	25
9936	25
9937	25
9938	25
9939	25
9940	25
9941	25
9942	25
9943	25
9944	25
9945	25
9946	25
9947	25
9948	25
9949	25
9950	25
9951	25
9952	25
9953	25
9954	25
9955	25
9956	25
9957	25
9958	25
9959	25
9960	25
9961	25
9962	25
9963	25
9964	25
9965	25
9966	25
9967	25
9968	25
9969	25
9970	25
9971	25
9972	25
9973	25
9974	25
9975	25
9976	25
9977	25
9978	25
9979	25
9980	25
9981	25
9982	25
9983	25
9984	25
9985	25
9986	25
9987	25
9988	25
9989	25
9990	25
9991	25
9992	25
9993	25
9994	25
9995	25
9996	25
9997	25
9998	25
9999	25
10000	25
10001	25
10002	25
10003	25
10004	25
10005	25
10006	25
10007	25
10008	25
10009	25
10010	25
10011	25
10012	25
10013	25
10014	25
10015	25
10016	25
10017	25
10018	25
10019	25
10020	25
10021	25
10022	25
10023	25
10024	25
10025	25
10026	25
10027	25
10028	25
10029	25
10030	25
10031	25
10032	25
10033	25
10034	25
10035	25
10036	25
10037	25
10038	25
10039	25
10040	25
10041	25
10042	25
10043	25
10044	25
10045	25
10046	25
10047	25
10048	25
10049	25
10050	25
10051	25
10052	25
10053	25
10054	25
10055	25
10056	25
10057	25
10058	25
10059	25
10060	25
10061	25
10062	25
10063	25
10064	25
10065	25
10066	25
10067	25
10068	25
10069	25
10070	25
10071	25
10072	25
10073	25
10074	25
10075	25
10076	25
10077	25
10078	25
10079	25
10080	25
10081	25
10082	25
10083	25
10084	25
10085	25
10086	25
10087	25
10088	25
10089	25
10090	25
10091	25
10092	25
10093	25
10094	25
10095	25
10096	25
10097	25
10098	25
10099	25
10100	25
10101	25
10102	25
10103	25
10104	25
10105	25
10106	25
10107	25
10108	25
10109	25
10110	25
10111	25
10112	25
10113	25
10114	25
10115	25
10116	25
10117	25
10118	25
10119	25
10120	25
10121	25
10122	25
10123	25
10124	25
10125	25
10126	25
10127	25
10128	25
10129	25
10130	25
10131	25
10132	25
10133	25
10134	25
10135	25
10136	25
10137	25
10138	25
10139	25
10140	25
10141	25
10142	25
10143	25
10144	25
10145	25
10146	25
10147	25
10148	25
10149	25
10150	25
10151	25
10152	25
10153	25
10154	25
10155	25
10156	25
10157	25
10158	25
10159	25
10160	25
10161	25
10162	25
10163	25
10164	25
10165	25
10166	25
10167	25
10168	25
10169	25
10170	25
10171	25
10172	25
10173	25
10174	25
10175	25
10176	25
10177	25
10178	25
10179	25
10180	25
10181	25
10182	25
10183	25
10184	25
10185	25
10186	25
10187	25
10188	25
10189	25
10190	25
10191	25
10192	25
10193	25
10194	25
10195	25
10196	25
10197	25
10198	25
10199	25
10200	25
10201	25
10202	25
10203	25
10204	25
10205	25
10206	25
10207	25
10208	25
10209	25
10210	25
10211	25
10212	25
10213	25
10214	25
10215	25
10216	25
10217	25
10218	25
10219	25
10220	25
10221	25
10222	25
10223	25
10224	25
10225	25
10226	25
10227	25
10228	25
10229	25
10230	25
10231	25
10232	25
10233	25
10234	25
10235	25
10236	25
10237	25
10238	25
10239	25
10240	25
10241	25
10242	25
10243	25
10244	25
10245	25
10246	25
10247	25
10248	25
10249	25
10250	25
10251	25
10252	25
10253	25
10254	25
10255	25
10256	25
10257	25
10258	25
10259	25
10260	25
10261	25
10262	25
10263	25
10264	25
10265	25
10266	25
10267	25
10268	25
10269	25
10270	25
10271	25
10272	25
10273	25
10274	25
10275	25
10276	25
10277	25
10278	25
10279	25
10280	25
10281	25
10282	25
10283	25
10284	25
10285	25
10286	25
10287	25
10288	25
10289	25
10290	25
10291	25
10292	25
10293	25
10294	25
10295	25
10296	25
10297	25
10298	25
10299	25
10300	25
10301	25
10302	25
10303	25
10304	25
10305	25
10306	25
10307	25
10308	25
10309	25
10310	25
10311	25
10312	25
10313	25
10314	25
10315	25
10316	25
10317	25
10318	25
10319	25
10320	25
10321	25
10322	25
10323	25
10324	25
10325	25
10326	25
10327	25
10328	25
10329	25
10330	25
10331	25
10332	25
10333	25
10334	25
10335	25
10336	25
10337	25
10338	25
10339	25
10340	25
10341	25
10342	25
10343	25
10344	25
10345	25
10346	25
10347	25
10348	25
10349	25
10350	25
10351	25
10352	25
10353	25
10354	25
10355	25
10356	25
10357	25
10358	25
10359	25
10360	25
10361	25
10362	25
10363	25
10364	25
10365	25
10366	25
10367	25
10368	25
10369	25
10370	25
10371	25
10372	25
10373	25
10374	25
10375	25
10376	25
10377	25
10378	25
10379	25
10380	25
10381	25
10382	25
10383	25
10384	25
10385	25
10386	25
10387	25
10388	25
10389	25
10390	25
10391	25
10392	25
10393	25
10394	25
10395	25
10396	25
10397	25
10398	25
10399	25
10400	25
10401	25
10402	25
10403	25
10404	25
10405	25
10406	25
10407	25
10408	25
10409	25
10410	25
10411	25
10412	25
10413	25
10414	25
10415	25
10416	25
10417	25
10418	25
10419	25
10420	25
10421	25
10422	25
10423	25
10424	25
10425	25
10426	25
10427	25
10428	25
10429	25
10430	25
10431	25
10432	25
10433	25
10434	25
10435	25
10436	25
10437	25
10438	25
10439	25
10440	25
10441	25
10442	25
10443	25
10444	25
10445	25
10446	25
10447	25
10448	25
10449	25
10450	25
10451	25
10452	25
10453	25
10454	25
10455	25
10456	25
10457	25
10458	25
10459	25
10460	25
10461	25
10462	25
10463	25
10464	25
10465	25
10466	25
10467	25
10468	25
10469	25
10470	25
10471	25
10472	25
10473	25
10474	25
10475	25
10476	25
10477	25
10478	25
10479	25
10480	25
10481	25
10482	25
10483	25
10484	25
10485	25
10486	25
10487	25
10488	25
10489	25
10490	25
10491	25
10492	25
10493	25
10494	25
10495	25
10496	25
10497	25
10498	25
10499	25
10500	25
10501	25
10502	25
10503	25
10504	25
10505	25
10506	25
10507	25
10508	25
10509	25
10510	25
10511	25
10512	25
10513	25
10514	25
10515	25
10516	25
10517	25
10518	25
10519	25
10520	25
10521	25
10522	25
10523	25
10524	25
10525	25
10526	25
10527	25
10528	25
10529	25
10530	25
10531	25
10532	25
10533	25
10534	25
10535	25
10536	25
10537	25
10538	25
10539	25
10540	25
10541	25
10542	25
10543	25
10544	25
10545	25
10546	25
10547	25
10548	25
10549	25
10550	25
10551	25
10552	25
10553	25
10554	25
10555	25
10556	25
10557	25
10558	25
10559	25
10560	25
10561	25
10562	25
10563	25
10564	25
10565	25
10566	25
10567	25
10568	25
10569	25
10570	25
10571	25
10572	25
10573	25
10574	25
10575	25
10576	25
10577	25
10578	25
10579	25
10580	25
10581	25
10582	25
10583	25
10584	25
10585	25
10586	25
10587	25
10588	25
10589	25
10590	25
10591	25
10592	25
10593	25
10594	25
10595	25
10596	25
10597	25
10598	25
10599	25
10600	25
10601	25
10602	25
10603	25
10604	25
10605	25
10606	25
10607	25
10608	25
10609	25
10610	25
10611	25
10612	25
10613	25
10614	25
10615	25
10616	25
10617	25
10618	25
10619	25
10620	25
10621	25
10622	25
10623	25
10624	25
10625	25
10626	25
10627	25
10628	25
10629	25
10630	25
10631	25
10632	25
10633	25
10634	25
10635	25
10636	25
10637	25
10638	25
10639	25
10640	25
10641	25
10642	25
10643	25
10644	25
10645	25
10646	25
10647	25
10648	25
10649	25
10650	25
10651	25
10652	25
10653	25
10654	25
10655	25
10656	25
10657	25
10658	25
10659	25
10660	25
10661	25
10662	25
10663	25
10664	25
10665	25
10666	25
10667	25
10668	25
10669	25
10670	25
10671	25
10672	25
10673	25
10674	25
10675	25
10676	25
10677	25
10678	25
10679	25
10680	25
10681	25
10682	25
10683	25
10684	25
10685	25
10686	25
10687	25
10688	25
10689	25
10690	25
10691	25
10692	25
10693	25
10694	25
10695	25
10696	25
10697	25
10698	25
10699	25
10700	25
10701	25
10702	25
10703	25
10704	25
10705	25
10706	25
10707	25
10708	25
10709	25
10710	25
10711	25
10712	25
10713	25
10714	25
10715	25
10716	25
10717	25
10718	25
10719	25
10720	25
10721	25
10722	25
10723	25
10724	25
10725	25
10726	25
10727	25
10728	25
10729	25
10730	25
10731	25
10732	25
10733	25
10734	25
10735	25
10736	25
10737	25
10738	25
10739	25
10740	25
10741	25
10742	25
10743	25
10744	25
10745	25
10746	25
10747	25
10748	25
10749	25
10750	25
10751	25
10752	25
10753	25
10754	25
10755	25
10756	25
10757	25
10758	25
10759	25
10760	25
10761	25
10762	25
10763	25
10764	25
10765	25
10766	25
10767	25
10768	25
10769	25
10770	25
10771	25
10772	25
10773	25
10774	25
10775	25
10776	25
10777	25
10778	25
10779	25
10780	25
10781	25
10782	25
10783	25
10784	25
10785	25
10786	25
10787	25
10788	25
10789	25
10790	25
10791	25
10792	25
10793	25
10794	25
10795	25
10796	25
10797	25
10798	25
10799	25
10800	25
10801	25
10802	25
10803	25
10804	25
10805	25
10806	25
10807	25
10808	25
10809	25
10810	25
10811	25
10812	25
10813	25
10814	25
10815	25
10816	25
10817	25
10818	25
10819	25
10820	25
10821	25
10822	25
10823	25
10824	25
10825	25
10826	25
10827	25
10828	25
10829	25
10830	25
10831	25
10832	25
10833	25
10834	25
10835	25
10836	25
10837	25
10838	25
10839	25
10840	25
10841	25
10842	25
10843	25
10844	25
10845	25
10846	25
10847	25
10848	25
10849	25
10850	25
10851	25
10852	25
10853	25
10854	25
10855	25
10856	25
10857	25
10858	25
10859	25
10860	25
10861	25
10862	25
10863	25
10864	25
10865	25
10866	25
10867	25
10868	25
10869	25
10870	25
10871	25
10872	25
10873	25
10874	25
10875	25
10876	25
10877	25
10878	25
10879	25
10880	25
10881	25
10882	25
10883	25
10884	25
10885	25
10886	25
10887	25
10888	25
10889	25
10890	25
10891	25
10892	25
10893	25
10894	25
10895	25
10896	25
10897	25
10898	25
10899	25
10900	25
10901	25
10902	25
10903	25
10904	25
10905	25
10906	25
10907	25
10908	25
10909	25
10910	25
10911	25
10912	25
10913	25
10914	25
10915	25
10916	25
10917	25
10918	25
10919	25
10920	25
10921	25
10922	25
10923	25
10924	25
10925	25
10926	25
10927	25
10928	25
10929	25
10930	25
10931	25
10932	25
10933	25
10934	25
10935	25
10936	25
10937	25
10938	25
10939	25
10940	25
10941	25
10942	25
10943	25
10944	25
10945	25
10946	25
10947	25
10948	25
10949	25
10950	25
10951	25
10952	25
10953	25
10954	25
10955	25
10956	25
10957	25
10958	25
10959	25
10960	25
10961	25
10962	25
10963	25
10964	25
10965	25
10966	25
10967	25
10968	25
10969	25
10970	25
10971	25
10972	25
10973	25
10974	25
10975	25
10976	25
10977	25
10978	25
10979	25
10980	25
10981	25
10982	25
10983	25
10984	25
10985	25
10986	25
10987	25
10988	25
10989	25
10990	25
10991	25
10992	25
10993	25
10994	25
10995	25
10996	25
10997	25
10998	25
10999	25
11000	25
11001	25
11002	25
11003	25
11004	25
11005	25
11006	25
11007	25
11008	25
11009	25
11010	25
11011	25
11012	25
11013	25
11014	25
11015	25
11016	25
11017	25
11018	25
11019	25
11020	25
11021	25
11022	25
11023	25
11024	25
11025	25
11026	25
11027	25
11028	25
11029	25
11030	25
11031	25
11032	25
11033	25
11034	25
11035	25
11036	25
11037	25
11038	25
11039	25
11040	25
11041	25
11042	25
11043	25
11044	25
11045	25
11046	25
11047	25
11048	25
11049	25
11050	25
11051	25
11052	25
11053	25
11054	25
11055	25
11056	25
11057	25
11058	25
11059	25
11060	25
11061	25
11062	25
11063	25
11064	25
11065	25
11066	25
11067	25
11068	25
11069	25
11070	25
11071	25
11072	25
11073	25
11074	25
11075	25
11076	25
11077	25
11078	25
11079	25
11080	25
11081	25
11082	25
11083	25
11084	25
11085	25
11086	25
11087	25
11088	25
11089	25
11090	25
11091	25
11092	25
11093	25
11094	25
11095	25
11096	25
11097	25
11098	25
11099	25
11100	25
11101	25
11102	25
11103	25
11104	25
11105	25
11106	25
11107	25
11108	25
11109	25
11110	25
11111	25
11112	25
11113	25
11114	25
11115	25
11116	25
11117	25
11118	25
11119	25
11120	25
11121	25
11122	25
11123	25
11124	25
11125	25
11126	25
11127	25
11128	25
11129	25
11130	25
11131	25
11132	25
11133	25
11134	25
11135	25
11136	25
11137	25
11138	25
11139	25
11140	25
11141	25
11142	25
11143	25
11144	25
11145	25
11146	25
11147	25
11148	25
11149	25
11150	25
11151	25
11152	25
11153	25
11154	25
11155	25
11156	25
11157	25
11158	25
11159	25
11160	25
11161	25
11162	25
11163	25
11164	25
11165	25
11166	25
11167	25
11168	25
11169	25
11170	25
11171	25
11172	25
11173	25
11174	25
11175	25
11176	25
11177	25
11178	25
11179	25
11180	25
11181	25
11182	25
11183	25
11184	25
11185	25
11186	25
11187	25
11188	25
11189	25
11190	25
11191	25
11192	25
11193	25
11194	25
11195	25
11196	25
11197	25
11198	25
11199	25
11200	25
11201	25
11202	25
11203	25
11204	25
11205	25
11206	25
11207	25
11208	25
11209	25
11210	25
11211	25
11212	25
11213	25
11214	25
11215	25
11216	25
11217	25
11218	25
11219	25
11220	25
11221	25
11222	25
11223	25
11224	25
11225	25
11226	25
11227	25
11228	25
11229	25
11230	25
11231	25
11232	25
11233	25
11234	25
11235	25
11236	25
11237	25
11238	25
11239	25
11240	25
11241	25
11242	25
11243	25
11244	25
11245	25
11246	25
11247	25
11248	25
11249	25
11250	25
11251	25
11252	25
11253	25
11254	25
11255	25
11256	25
11257	25
11258	25
11259	25
11260	25
11261	25
11262	25
11263	25
11264	25
11265	25
11266	25
11267	25
11268	25
11269	25
11270	25
11271	25
11272	25
11273	25
11274	25
11275	25
11276	25
11277	25
11278	25
11279	25
11280	25
11281	25
11282	25
11283	25
11284	25
11285	25
11286	25
11287	25
11288	25
11289	25
11290	25
11291	25
11292	25
11293	25
11294	25
11295	25
11296	25
11297	25
11298	25
11299	25
11300	25
11301	25
11302	25
11303	25
11304	25
11305	25
11306	25
11307	25
11308	25
11309	25
11310	25
11311	25
11312	25
11313	25
11314	25
11315	25
11316	25
11317	25
11318	25
11319	25
11320	25
11321	25
11322	25
11323	25
11324	25
11325	25
11326	25
11327	25
11328	25
11329	25
11330	25
11331	25
11332	25
11333	25
11334	25
11335	25
11336	25
11337	25
11338	25
11339	25
11340	25
11341	25
11342	25
11343	25
11344	25
11345	25
11346	25
11347	25
11348	25
11349	25
11350	25
11351	25
11352	25
11353	25
11354	25
11355	25
11356	25
11357	25
11358	25
11359	25
11360	25
11361	25
11362	25
11363	25
11364	25
11365	25
11366	25
11367	25
11368	25
11369	25
11370	25
11371	25
11372	25
11373	25
11374	25
11375	25
11376	25
11377	25
11378	25
11379	25
11380	25
11381	25
11382	25
11383	25
11384	25
11385	25
11386	25
11387	25
11388	25
11389	25
11390	25
11391	25
11392	25
11393	25
11394	25
11395	25
11396	25
11397	25
11398	25
11399	25
11400	25
11401	25
11402	25
11403	25
11404	25
11405	25
11406	25
11407	25
11408	25
11409	25
11410	25
11411	25
11412	25
11413	25
11414	25
11415	25
11416	25
11417	25
11418	25
11419	25
11420	25
11421	25
11422	25
11423	25
11424	25
11425	25
11426	25
11427	25
11428	25
11429	25
11430	25
11431	25
11432	25
11433	25
11434	25
11435	25
11436	25
11437	25
11438	25
11439	25
11440	25
11441	25
11442	25
11443	25
11444	25
11445	25
11446	25
11447	25
11448	25
11449	25
11450	25
11451	25
11452	25
11453	25
11454	25
11455	25
11456	25
11457	25
11458	25
11459	25
11460	25
11461	25
11462	25
11463	25
11464	25
11465	25
11466	25
11467	25
11468	25
11469	25
11470	25
11471	25
11472	25
11473	25
11474	25
11475	25
11476	25
11477	25
11478	25
11479	25
11480	25
11481	25
11482	25
11483	25
11484	25
11485	25
11486	25
11487	25
11488	25
11489	25
11490	25
11491	25
11492	25
11493	25
11494	25
11495	25
11496	25
11497	25
11498	25
11499	25
11500	25
11501	25
11502	25
11503	25
11504	25
11505	25
11506	25
11507	25
11508	25
11509	25
11510	25
11511	25
11512	25
11513	25
11514	25
11515	25
11516	25
11517	25
11518	25
11519	25
11520	25
11521	25
11522	25
11523	25
11524	25
11525	25
11526	25
11527	25
11528	25
11529	25
11530	25
11531	25
11532	25
11533	25
11534	25
11535	25
11536	25
11537	25
11538	25
11539	25
11540	25
11541	25
11542	25
11543	25
11544	25
11545	25
11546	25
11547	25
11548	25
11549	25
11550	25
11551	25
11552	25
11553	25
11554	25
11555	25
11556	25
11557	25
11558	25
11559	25
11560	25
11561	25
11562	25
11563	25
11564	25
11565	25
11566	25
11567	25
11568	25
11569	25
11570	25
11571	25
11572	25
11573	25
11574	25
11575	25
11576	25
11577	25
11578	25
11579	25
11580	25
11581	25
11582	25
11583	25
11584	25
11585	25
11586	25
11587	25
11588	25
11589	25
11590	25
11591	25
11592	25
11593	25
11594	25
11595	25
11596	25
11597	25
11598	25
11599	25
11600	25
11601	25
11602	25
11603	25
11604	25
11605	25
11606	25
11607	25
11608	25
11609	25
11610	25
11611	25
11612	25
11613	25
11614	25
11615	25
11616	25
11617	25
11618	25
11619	25
11620	25
11621	25
11622	25
11623	25
11624	25
11625	25
11626	25
11627	25
11628	25
11629	25
11630	25
11631	25
11632	25
11633	25
11634	25
11635	25
11636	25
11637	25
11638	25
11639	25
11640	25
11641	25
11642	25
11643	25
11644	25
11645	25
11646	25
11647	25
11648	25
11649	25
11650	25
11651	25
11652	25
11653	25
11654	25
11655	25
11656	25
11657	25
11658	25
11659	25
11660	25
11661	25
11662	25
11663	25
11664	25
11665	25
11666	25
11667	25
11668	25
11669	25
11670	25
11671	25
11672	25
11673	25
11674	25
11675	25
11676	25
11677	25
11678	25
11679	25
11680	25
11681	25
11682	25
11683	25
11684	25
11685	25
11686	25
11687	25
11688	25
11689	25
11690	25
11691	25
11692	25
11693	25
11694	25
11695	25
11696	25
11697	25
11698	25
11699	25
11700	25
11701	25
11702	25
11703	25
11704	25
11705	25
11706	25
11707	25
11708	25
11709	25
11710	25
11711	25
11712	25
11713	25
11714	25
11715	25
11716	25
11717	25
11718	25
11719	25
11720	25
11721	25
11722	25
11723	25
11724	25
11725	25
11726	25
11727	25
11728	25
11729	25
11730	25
11731	25
11732	25
11733	25
11734	25
11735	25
11736	25
11737	25
11738	25
11739	25
11740	25
11741	25
11742	25
11743	25
11744	25
11745	25
11746	25
11747	25
11748	25
11749	25
11750	25
11751	25
11752	25
11753	25
11754	25
11755	25
11756	25
11757	25
11758	25
11759	25
11760	25
11761	25
11762	25
11763	25
11764	25
11765	25
11766	25
11767	25
11768	25
11769	25
11770	25
11771	25
11772	25
11773	25
11774	25
11775	25
11776	25
11777	25
11778	25
11779	25
11780	25
11781	25
11782	25
11783	25
11784	25
11785	25
11786	25
11787	25
11788	25
11789	25
11790	25
11791	25
11792	25
11793	25
11794	25
11795	25
11796	25
11797	25
11798	25
11799	25
11800	25
11801	25
11802	25
11803	25
11804	25
11805	25
11806	25
11807	25
11808	25
11809	25
11810	25
11811	25
11812	25
11813	25
11814	25
11815	25
11816	25
11817	25
11818	25
11819	25
11820	25
11821	25
11822	25
11823	25
11824	25
11825	25
11826	25
11827	25
11828	25
11829	25
11830	25
11831	25
11832	25
11833	25
11834	25
11835	25
11836	25
11837	25
11838	25
11839	25
11840	25
11841	25
11842	25
11843	25
11844	25
11845	25
11846	25
11847	25
11848	25
11849	25
11850	25
11851	25
11852	25
11853	25
11854	25
11855	25
11856	25
11857	25
11858	25
11859	25
11860	25
11861	25
11862	25
11863	25
11864	25
11865	25
11866	25
11867	25
11868	25
11869	25
11870	25
11871	25
11872	25
11873	25
11874	25
11875	25
11876	25
11877	25
11878	25
11879	25
11880	25
11881	25
11882	25
11883	25
11884	25
11885	25
11886	25
11887	25
11888	25
11889	25
11890	25
11891	25
11892	25
11893	25
11894	25
11895	25
11896	25
11897	25
11898	25
11899	25
11900	25
11901	25
11902	25
11903	25
11904	25
11905	25
11906	25
11907	25
11908	25
11909	25
11910	25
11911	25
11912	25
11913	25
11914	25
11915	25
11916	25
11917	25
11918	25
11919	25
11920	25
11921	25
11922	25
11923	25
11924	25
11925	25
11926	25
11927	25
11928	25
11929	25
11930	25
11931	25
11932	25
11933	25
11934	25
11935	25
11936	25
11937	25
11938	25
11939	25
11940	25
11941	25
11942	25
11943	25
11944	25
11945	25
11946	25
11947	25
11948	25
11949	25
11950	25
11951	25
11952	25
11953	25
11954	25
11955	25
11956	25
11957	25
11958	25
11959	25
11960	25
11961	25
11962	25
11963	25
11964	25
11965	25
11966	25
11967	25
11968	25
11969	25
11970	25
11971	25
11972	25
11973	25
11974	25
11975	25
11976	25
11977	25
11978	25
11979	25
11980	25
11981	25
11982	25
11983	25
11984	25
11985	25
11986	25
11987	25
11988	25
11989	25
11990	25
11991	25
11992	25
11993	25
11994	25
11995	25
11996	25
11997	25
11998	25
11999	25
12000	25
12001	25
12002	25
12003	25
12004	25
12005	25
12006	25
12007	25
12008	25
12009	25
12010	25
12011	25
12012	25
12013	25
12014	25
12015	25
12016	25
12017	25
12018	25
12019	25
12020	25
12021	25
12022	25
12023	25
12024	25
12025	25
12026	25
12027	25
12028	25
12029	25
12030	25
12031	25
12032	25
12033	25
12034	25
12035	25
12036	25
12037	25
12038	25
12039	25
12040	25
12041	25
12042	25
12043	25
12044	25
12045	25
12046	25
12047	25
12048	25
12049	25
12050	25
12051	25
12052	25
12053	25
12054	25
12055	25
12056	25
12057	25
12058	25
12059	25
12060	25
12061	25
12062	25
12063	25
12064	25
12065	25
12066	25
12067	25
12068	25
12069	25
12070	25
12071	25
12072	25
12073	25
12074	25
12075	25
12076	25
12077	25
12078	25
12079	25
12080	25
12081	25
12082	25
12083	25
12084	25
12085	25
12086	25
12087	25
12088	25
12089	25
12090	25
12091	25
12092	25
12093	25
12094	25
12095	25
12096	25
12097	25
12098	25
12099	25
12100	25
12101	25
12102	25
12103	25
12104	25
12105	25
12106	25
12107	25
12108	25
12109	25
12110	25
12111	25
12112	25
12113	25
12114	25
12115	25
12116	25
12117	25
12118	25
12119	25
12120	25
12121	25
12122	25
12123	25
12124	25
12125	25
12126	25
12127	25
12128	25
12129	25
12130	25
12131	25
12132	25
12133	25
12134	25
12135	25
12136	25
12137	25
12138	25
12139	25
12140	25
12141	25
12142	25
12143	25
12144	25
12145	25
12146	25
12147	25
12148	25
12149	25
12150	25
12151	25
12152	25
12153	25
12154	25
12155	25
12156	25
12157	25
12158	25
12159	25
12160	25
12161	25
12162	25
12163	25
12164	25
12165	25
12166	25
12167	25
12168	25
12169	25
12170	25
12171	25
12172	25
12173	25
12174	25
12175	25
12176	25
12177	25
12178	25
12179	25
12180	25
12181	25
12182	25
12183	25
12184	25
12185	25
12186	25
12187	25
12188	25
12189	25
12190	25
12191	25
12192	25
12193	25
12194	25
12195	25
12196	25
12197	25
12198	25
12199	25
12200	25
12201	25
12202	25
12203	25
12204	25
12205	25
12206	25
12207	25
12208	25
12209	25
12210	25
12211	25
12212	25
12213	25
12214	25
12215	25
12216	25
12217	25
12218	25
12219	25
12220	25
12221	25
12222	25
12223	25
12224	25
12225	25
12226	25
12227	25
12228	25
12229	25
12230	25
12231	25
12232	25
12233	25
12234	25
12235	25
12236	25
12237	25
12238	25
12239	25
12240	25
12241	25
12242	25
12243	25
12244	25
12245	25
12246	25
12247	25
12248	25
12249	26
12250	26
12251	26
12252	26
12253	26
12254	26
12255	26
12256	26
12257	26
12258	26
12259	26
12260	26
12261	26
12262	26
12263	26
12264	26
12265	26
12266	26
12267	26
12268	26
12269	26
12270	26
12271	26
12272	26
12273	26
12274	26
12275	26
12276	26
12277	26
12278	26
12279	26
12280	26
12281	26
12282	26
12283	26
12284	26
12285	26
12286	26
12287	26
12288	26
12289	26
12290	26
12291	26
12292	26
12293	26
12294	26
12295	26
12296	26
12297	26
12298	26
12299	26
12300	26
12301	26
12302	26
12303	26
12304	26
12305	26
12306	26
12307	26
12308	26
12309	26
12310	26
12311	26
12312	26
12313	26
12314	26
12315	26
12316	26
12317	26
12318	26
12319	26
12320	26
12321	26
12322	26
12323	26
12324	26
12325	26
12326	26
12327	26
12328	26
12329	26
12330	26
12331	26
12332	26
12333	26
12334	26
12335	26
12336	26
12337	26
12338	26
12339	26
12340	26
12341	26
12342	26
12343	26
12344	26
12345	26
12346	26
12347	26
12348	26
12349	26
12350	26
12351	26
12352	26
12353	26
12354	26
12355	26
12356	26
12357	26
12358	26
12359	26
12360	26
12361	26
12362	26
12363	26
12364	26
12365	26
12366	26
12367	26
12368	26
12369	26
12370	26
12371	26
12372	26
12373	26
12374	26
12375	26
12376	26
12377	26
12378	26
12379	26
12380	26
12381	26
12382	26
12383	26
12384	26
12385	26
12386	26
12387	26
12388	26
12389	26
12390	26
12391	26
12392	26
12393	26
12394	26
12395	26
12396	26
12397	26
12398	26
12399	26
12400	26
12401	26
12402	26
12403	26
12404	26
12405	26
12406	26
12407	26
12408	26
12409	26
12410	26
12411	26
12412	26
12413	26
12414	26
12415	26
12416	26
12417	26
12418	26
12419	26
12420	26
12421	26
12422	26
12423	26
12424	26
12425	26
12426	26
12427	26
12428	26
12429	26
12430	26
12431	26
12432	26
12433	26
12434	26
12435	26
12436	26
12437	26
12438	26
12439	26
12440	26
12441	26
12442	26
12443	26
12444	26
12445	26
12446	26
12447	26
12448	26
12449	26
12450	26
12451	26
12452	26
12453	26
12454	26
12455	26
12456	26
12457	26
12458	26
12459	26
12460	26
12461	26
12462	26
12463	26
12464	26
12465	26
12466	26
12467	26
12468	26
12469	26
12470	26
12471	26
12472	26
12473	26
12474	26
12475	26
12476	26
12477	26
12478	26
12479	26
12480	26
12481	26
12482	26
12483	26
12484	26
12485	26
12486	26
12487	26
12488	26
12489	26
12490	26
12491	26
12492	26
12493	26
12494	26
12495	26
12496	26
12497	26
12498	26
12499	26
12500	26
12501	26
12502	26
12503	26
12504	26
12505	26
12506	26
12507	26
12508	26
12509	26
12510	26
12511	26
12512	26
12513	26
12514	26
12515	26
12516	26
12517	26
12518	26
12519	26
12520	26
12521	26
12522	26
12523	26
12524	26
12525	26
12526	26
12527	26
12528	26
12529	26
12530	26
12531	26
12532	26
12533	26
12534	26
12535	26
12536	26
12537	26
12538	26
12539	26
12540	26
12541	26
12542	26
12543	26
12544	26
12545	26
12546	26
12547	26
12548	26
12549	26
12550	26
12551	26
12552	26
12553	26
12554	26
12555	26
12556	26
12557	26
12558	26
12559	26
12560	26
12561	26
12562	26
12563	26
12564	26
12565	26
12566	26
12567	26
12568	26
12569	26
12570	26
12571	26
12572	26
12573	26
12574	26
12575	26
12576	26
12577	26
12578	26
12579	26
12580	26
12581	26
12582	26
12583	26
12584	26
12585	26
12586	26
12587	26
12588	26
12589	26
12590	26
12591	26
12592	26
12593	26
12594	26
12595	26
12596	26
12597	26
12598	26
12599	26
12600	26
12601	26
12602	26
12603	26
12604	26
12605	26
12606	26
12607	26
12608	26
12609	26
12610	26
12611	26
12612	26
12613	26
12614	26
12615	26
12616	26
12617	26
12618	26
12619	26
12620	26
12621	26
12622	26
12623	26
12624	26
12625	26
12626	26
12627	26
12628	26
12629	26
12630	26
12631	26
12632	26
12633	26
12634	26
12635	26
12636	26
12637	26
12638	26
12639	26
12640	26
12641	26
12642	26
12643	26
12644	26
12645	26
12646	26
12647	26
12648	26
12649	26
12650	26
12651	26
12652	26
12653	26
12654	26
12655	26
12656	26
12657	26
12658	26
12659	26
12660	26
12661	26
12662	26
12663	26
12664	26
12665	26
12666	26
12667	26
12668	26
12669	26
12670	26
12671	26
12672	26
12673	26
12674	26
12675	26
12676	26
12677	26
12678	26
12679	26
12680	26
12681	26
12682	26
12683	26
12684	26
12685	26
12686	26
12687	26
12688	26
12689	26
12690	26
12691	26
12692	26
12693	26
12694	26
12695	26
12696	26
12697	26
12698	26
12699	26
12700	26
12701	26
12702	26
12703	26
12704	26
12705	26
12706	26
12707	26
12708	26
12709	26
12710	26
12711	26
12712	26
12713	26
12714	26
12715	26
12716	26
12717	26
12718	26
12719	26
12720	26
12721	26
12722	26
12723	26
12724	26
12725	26
12726	26
12727	26
12728	26
12729	26
12730	26
12731	26
12732	26
12733	26
12734	26
12735	26
12736	26
12737	26
12738	26
12739	26
12740	26
12741	26
12742	26
12743	26
12744	26
12745	26
12746	26
12747	26
12748	26
12749	26
12750	26
12751	26
12752	26
12753	26
12754	26
12755	26
12756	26
12757	26
12758	26
12759	26
12760	26
12761	26
12762	26
12763	26
12764	26
12765	26
12766	26
12767	26
12768	26
12769	26
12770	26
12771	26
12772	26
12773	26
12774	26
12775	26
12776	26
12777	26
12778	26
12779	26
12780	26
12781	26
12782	26
12783	26
12784	26
12785	26
12786	26
12787	26
12788	26
12789	26
12790	26
12791	26
12792	26
12793	26
12794	26
12795	26
12796	26
12797	26
12798	26
12799	26
12800	26
12801	26
12802	26
12803	26
12804	26
12805	26
12806	26
12807	26
12808	26
12809	26
12810	26
12811	26
12812	26
12813	26
12814	26
12815	26
12816	26
12817	26
12818	26
12819	26
12820	26
12821	26
12822	26
12823	26
12824	26
12825	26
12826	26
12827	26
12828	26
12829	26
12830	26
12831	26
12832	26
12833	26
12834	26
12835	26
12836	26
12837	26
12838	26
12839	26
12840	26
12841	26
12842	26
12843	26
12844	26
12845	26
12846	26
12847	26
12848	26
12849	26
12850	26
12851	26
12852	26
12853	26
12854	26
12855	26
12856	26
12857	26
12858	26
12859	26
12860	26
12861	26
12862	26
12863	26
12864	26
12865	26
12866	26
12867	26
12868	26
12869	26
12870	26
12871	26
12872	26
12873	26
12874	26
12875	26
12876	26
12877	26
12878	26
12879	26
12880	26
12881	26
12882	26
12883	26
12884	26
12885	26
12886	26
12887	26
12888	26
12889	26
12890	26
12891	26
12892	26
12893	26
12894	26
12895	26
12896	26
12897	26
12898	26
12899	26
12900	26
12901	26
12902	26
12903	26
12904	26
12905	26
12906	26
12907	26
12908	26
12909	26
12910	26
12911	26
12912	26
12913	26
12914	26
12915	26
12916	26
12917	26
12918	26
12919	26
12920	26
12921	26
12922	26
12923	26
12924	26
12925	26
12926	26
12927	26
12928	26
12929	26
12930	26
12931	26
12932	26
12933	26
12934	26
12935	26
12936	26
12937	26
12938	26
12939	26
12940	26
12941	26
12942	26
12943	26
12944	26
12945	26
12946	26
12947	26
12948	26
12949	26
12950	26
12951	26
12952	26
12953	26
12954	26
12955	26
12956	26
12957	26
12958	26
12959	26
12960	26
12961	26
12962	26
12963	26
12964	26
12965	26
12966	26
12967	26
12968	26
12969	26
12970	26
12971	26
12972	26
12973	26
12974	26
12975	26
12976	26
12977	26
12978	26
12979	26
12980	26
12981	26
12982	26
12983	26
12984	26
12985	26
12986	26
12987	26
12988	26
12989	26
12990	26
12991	26
12992	26
12993	26
12994	26
12995	26
12996	26
12997	26
12998	26
12999	26
13000	26
13001	26
13002	26
13003	26
13004	26
13005	26
13006	26
13007	26
13008	26
13009	26
13010	26
13011	26
13012	26
13013	26
13014	26
13015	26
13016	26
13017	26
13018	26
13019	26
13020	26
13021	26
13022	26
13023	26
13024	26
13025	26
13026	26
13027	26
13028	26
13029	26
13030	26
13031	26
13032	26
13033	26
13034	26
13035	26
13036	26
13037	26
13038	26
13039	26
13040	26
13041	26
13042	26
13043	26
13044	26
13045	26
13046	26
13047	26
13048	26
13049	26
13050	26
13051	26
13052	26
13053	26
13054	26
13055	26
13056	26
13057	26
13058	26
13059	26
13060	26
13061	26
13062	26
13063	26
13064	26
13065	26
13066	26
13067	26
13068	26
13069	26
13070	26
13071	26
13072	26
13073	26
13074	26
13075	26
13076	26
13077	26
13078	26
13079	26
13080	26
13081	26
13082	26
13083	26
13084	26
13085	26
13086	26
13087	26
13088	26
13089	26
13090	26
13091	26
13092	26
13093	26
13094	26
13095	26
13096	26
13097	26
13098	26
13099	26
13100	26
13101	26
13102	26
13103	26
13104	26
13105	26
13106	26
13107	26
13108	26
13109	26
13110	26
13111	26
13112	26
13113	26
13114	26
13115	26
13116	26
13117	26
13118	26
13119	26
13120	26
13121	26
13122	26
13123	26
13124	26
13125	26
13126	26
13127	26
13128	26
13129	26
13130	26
13131	26
13132	26
13133	26
13134	26
13135	26
13136	26
13137	26
13138	26
13139	26
13140	26
13141	26
13142	26
13143	26
13144	26
13145	26
13146	26
13147	26
13148	26
13149	26
13150	26
13151	26
13152	26
13153	26
13154	26
13155	26
13156	26
13157	26
13158	26
13159	26
13160	26
13161	26
13162	26
13163	26
13164	26
13165	26
13166	26
13167	26
13168	26
13169	26
13170	26
13171	26
13172	26
13173	26
13174	26
13175	26
13176	26
13177	26
13178	26
13179	26
13180	26
13181	26
13182	26
13183	26
13184	26
13185	26
13186	26
13187	26
13188	26
13189	26
13190	26
13191	26
13192	26
13193	26
13194	26
13195	26
13196	26
13197	26
13198	26
13199	26
13200	26
13201	26
13202	26
13203	26
13204	26
13205	26
13206	26
13207	26
13208	26
13209	26
13210	26
13211	26
13212	26
13213	26
13214	26
13215	26
13216	26
13217	26
13218	26
13219	26
13220	26
13221	26
13222	26
13223	26
13224	26
13225	26
13226	26
13227	26
13228	26
13229	26
13230	26
13231	26
13232	26
13233	26
13234	26
13235	26
13236	26
13237	26
13238	26
13239	26
13240	26
13241	26
13242	26
13243	26
13244	26
13245	26
13246	26
13247	26
13248	26
13249	26
13250	26
13251	26
13252	26
13253	26
13254	26
13255	26
13256	26
13257	26
13258	26
13259	26
13260	26
13261	26
13262	26
13263	26
13264	26
13265	26
13266	26
13267	26
13268	26
13269	26
13270	26
13271	26
13272	26
13273	26
13274	26
13275	26
13276	26
13277	26
13278	26
13279	26
13280	26
13281	26
13282	26
13283	26
13284	26
13285	26
13286	26
13287	26
13288	26
13289	26
13290	26
13291	26
13292	26
13293	26
13294	26
13295	26
13296	26
13297	26
13298	26
13299	26
13300	26
13301	26
13302	26
13303	26
13304	26
13305	26
13306	26
13307	26
13308	26
13309	26
13310	26
13311	26
13312	26
13313	26
13314	26
13315	26
13316	26
13317	26
13318	26
13319	26
13320	26
13321	26
13322	26
13323	26
13324	26
13325	26
13326	26
13327	26
13328	26
13329	26
13330	26
13331	26
13332	26
13333	26
13334	26
13335	26
13336	26
13337	26
13338	26
13339	26
13340	26
13341	26
13342	26
13343	26
13344	26
13345	26
13346	26
13347	26
13348	26
13349	26
13350	26
13351	26
13352	26
13353	26
13354	26
13355	26
13356	26
13357	26
13358	26
13359	26
13360	26
13361	26
13362	26
13363	26
13364	26
13365	26
13366	26
13367	26
13368	26
13369	26
13370	26
13371	26
13372	26
13373	26
13374	26
13375	26
13376	26
13377	26
13378	26
13379	26
13380	26
13381	26
13382	26
13383	26
13384	26
13385	26
13386	26
13387	26
13388	26
13389	26
13390	26
13391	26
13392	26
13393	26
13394	26
13395	26
13396	26
13397	26
13398	26
13399	26
13400	26
13401	26
13402	26
13403	26
13404	26
13405	26
13406	26
13407	26
13408	26
13409	26
13410	26
13411	26
13412	26
13413	26
13414	26
13415	26
13416	26
13417	26
13418	26
13419	26
13420	26
13421	26
13422	26
13423	26
13424	26
13425	26
13426	26
13427	26
13428	26
13429	26
13430	26
13431	26
13432	26
13433	26
13434	26
13435	26
13436	26
13437	26
13438	26
13439	26
13440	26
13441	26
13442	26
13443	26
13444	26
13445	26
13446	26
13447	26
13448	26
13449	26
13450	26
13451	26
13452	26
13453	26
13454	26
13455	26
13456	26
13457	26
13458	26
13459	26
13460	26
13461	26
13462	26
13463	26
13464	26
13465	26
13466	26
13467	26
13468	26
13469	26
13470	26
13471	26
13472	26
13473	26
13474	26
13475	26
13476	26
13477	26
13478	26
13479	26
13480	26
13481	26
13482	26
13483	26
13484	26
13485	26
13486	26
13487	26
13488	26
13489	26
13490	26
13491	26
13492	26
13493	26
13494	26
13495	26
13496	26
13497	26
13498	26
13499	26
13500	26
13501	26
13502	26
13503	26
13504	26
13505	26
13506	26
13507	26
13508	26
13509	26
13510	26
13511	26
13512	26
13513	26
13514	26
13515	26
13516	26
13517	26
13518	26
13519	26
13520	26
13521	26
13522	26
13523	26
13524	26
13525	26
13526	26
13527	26
13528	26
13529	26
13530	26
13531	26
13532	26
13533	26
13534	26
13535	26
13536	26
13537	26
13538	26
13539	26
13540	26
13541	26
13542	26
13543	26
13544	26
13545	26
13546	26
13547	26
13548	26
13549	26
13550	26
13551	26
13552	26
13553	26
13554	26
13555	26
13556	26
13557	26
13558	26
13559	26
13560	26
13561	26
13562	26
13563	26
13564	26
13565	26
13566	26
13567	26
13568	26
13569	26
13570	26
13571	26
13572	26
13573	26
13574	26
13575	26
13576	26
13577	26
13578	26
13579	26
13580	26
13581	26
13582	26
13583	26
13584	26
13585	26
13586	26
13587	26
13588	26
13589	26
13590	26
13591	26
13592	26
13593	26
13594	26
13595	26
13596	26
13597	26
13598	26
13599	26
13600	26
13601	26
13602	26
13603	26
13604	26
13605	26
13606	26
13607	26
13608	26
13609	26
13610	26
13611	26
13612	26
13613	26
13614	26
13615	26
13616	26
13617	26
13618	26
13619	26
13620	26
13621	26
13622	26
13623	26
13624	26
13625	26
13626	26
13627	26
13628	26
13629	26
13630	26
13631	26
13632	26
13633	26
13634	26
13635	26
13636	26
13637	26
13638	26
13639	26
13640	26
13641	26
13642	26
13643	26
13644	26
13645	26
13646	26
13647	26
13648	26
13649	26
13650	26
13651	26
13652	26
13653	26
13654	26
13655	26
13656	26
13657	26
13658	26
13659	26
13660	26
13661	26
13662	26
13663	26
13664	26
13665	26
13666	26
13667	26
13668	26
13669	26
13670	26
13671	26
13672	26
13673	26
13674	26
13675	26
13676	26
13677	26
13678	26
13679	26
13680	26
13681	26
13682	26
13683	26
13684	26
13685	26
13686	26
13687	26
13688	26
13689	26
13690	26
13691	26
13692	26
13693	26
13694	26
13695	26
13696	26
13697	26
13698	26
13699	26
13700	26
13701	26
13702	26
13703	26
13704	26
13705	26
13706	26
13707	26
13708	26
13709	26
13710	26
13711	26
13712	26
13713	26
13714	26
13715	26
13716	26
13717	26
13718	26
13719	26
13720	26
13721	26
13722	26
13723	26
13724	26
13725	26
13726	26
13727	26
13728	26
13729	26
13730	26
13731	26
13732	26
13733	26
13734	26
13735	26
13736	26
13737	26
13738	26
13739	26
13740	26
13741	26
13742	26
13743	26
13744	26
13745	26
13746	26
13747	26
13748	26
13749	26
13750	26
13751	26
13752	26
13753	26
13754	26
13755	26
13756	26
13757	26
13758	26
13759	26
13760	26
13761	26
13762	26
13763	26
13764	26
13765	26
13766	26
13767	26
13768	26
13769	26
13770	26
13771	26
13772	26
13773	26
13774	26
13775	26
13776	26
13777	26
13778	26
13779	26
13780	26
13781	26
13782	26
13783	26
13784	26
13785	26
13786	26
13787	26
13788	26
13789	26
13790	26
13791	26
13792	26
13793	26
13794	26
13795	26
13796	26
13797	26
13798	26
13799	26
13800	26
13801	26
13802	26
13803	26
13804	26
13805	26
13806	26
13807	26
13808	26
13809	26
13810	26
13811	26
13812	26
13813	26
13814	26
13815	26
13816	26
13817	26
13818	26
13819	26
13820	26
13821	26
13822	26
13823	26
13824	26
13825	26
13826	26
13827	26
13828	26
13829	26
13830	26
13831	26
13832	26
13833	26
13834	26
13835	26
13836	26
13837	26
13838	26
13839	26
13840	26
13841	26
13842	26
13843	26
13844	26
13845	26
13846	26
13847	26
13848	26
13849	26
13850	26
13851	26
13852	26
13853	26
13854	26
13855	26
13856	26
13857	26
13858	26
13859	26
13860	26
13861	26
13862	26
13863	26
13864	26
13865	26
13866	26
13867	26
13868	26
13869	26
13870	26
13871	26
13872	26
13873	26
13874	26
13875	26
13876	26
13877	26
13878	26
13879	26
13880	26
13881	26
13882	26
13883	26
13884	26
13885	26
13886	26
13887	26
13888	26
13889	26
13890	26
13891	26
13892	26
13893	26
13894	26
13895	26
13896	26
13897	26
13898	26
13899	26
13900	26
13901	26
13902	26
13903	26
13904	26
13905	26
13906	26
13907	26
13908	26
13909	26
13910	26
13911	26
13912	26
13913	26
13914	26
13915	26
13916	26
13917	26
13918	26
13919	26
13920	26
13921	26
13922	26
13923	26
13924	26
13925	26
13926	26
13927	26
13928	26
13929	26
13930	26
13931	26
13932	26
13933	26
13934	26
13935	26
13936	26
13937	26
13938	26
13939	26
13940	26
13941	26
13942	26
13943	26
13944	26
13945	26
13946	26
13947	26
13948	26
13949	26
13950	26
13951	26
13952	26
13953	26
13954	26
13955	26
13956	26
13957	26
13958	26
13959	26
13960	26
13961	26
13962	26
13963	26
13964	26
13965	26
13966	26
13967	26
13968	26
13969	26
13970	26
13971	26
13972	26
13973	26
13974	26
13975	26
13976	26
13977	26
13978	26
13979	26
13980	26
13981	26
13982	26
13983	26
13984	26
13985	26
13986	26
13987	26
13988	26
13989	26
13990	26
13991	26
13992	26
13993	26
13994	26
13995	26
13996	26
13997	26
13998	26
13999	26
14000	26
14001	26
14002	26
14003	26
14004	26
14005	26
14006	26
14007	26
14008	26
14009	26
14010	26
14011	26
14012	26
14013	26
14014	26
14015	26
14016	26
14017	26
14018	26
14019	26
14020	26
14021	26
14022	26
14023	26
14024	26
14025	26
14026	26
14027	26
14028	26
14029	26
14030	26
14031	26
14032	26
14033	26
14034	26
14035	26
14036	26
14037	26
14038	26
14039	26
14040	26
14041	26
14042	26
14043	26
14044	26
14045	26
14046	26
14047	26
14048	26
14049	26
14050	26
14051	26
14052	26
14053	26
14054	26
14055	26
14056	26
14057	26
14058	26
14059	26
14060	26
14061	26
14062	26
14063	26
14064	26
14065	26
14066	26
14067	26
14068	26
14069	26
14070	26
14071	26
14072	26
14073	26
14074	26
14075	26
14076	26
14077	26
14078	26
14079	26
14080	26
14081	26
14082	26
14083	26
14084	26
14085	26
14086	26
14087	26
14088	26
14089	26
14090	26
14091	26
14092	26
14093	26
14094	26
14095	26
14096	26
14097	26
14098	26
14099	26
14100	26
14101	26
14102	26
14103	26
14104	26
14105	26
14106	26
14107	26
14108	26
14109	26
14110	26
14111	26
14112	26
14113	26
14114	26
14115	26
14116	26
14117	26
14118	26
14119	26
14120	26
14121	26
14122	26
14123	26
14124	26
14125	26
14126	26
14127	26
14128	26
14129	26
14130	26
14131	26
14132	26
14133	26
14134	26
14135	26
14136	26
14137	26
14138	26
14139	26
14140	26
14141	26
14142	26
14143	26
14144	26
14145	26
14146	26
14147	26
14148	26
14149	26
14150	26
14151	26
14152	26
14153	26
14154	26
14155	26
14156	26
14157	26
14158	26
14159	26
14160	26
14161	26
14162	26
14163	26
14164	26
14165	26
14166	26
14167	26
14168	26
14169	26
14170	26
14171	26
14172	26
14173	26
14174	26
14175	26
14176	26
14177	26
14178	26
14179	26
14180	26
14181	26
14182	26
14183	26
14184	26
14185	26
14186	26
14187	26
14188	26
14189	26
14190	26
14191	26
14192	26
14193	26
14194	26
14195	26
14196	26
14197	26
14198	26
14199	26
14200	26
14201	26
14202	26
14203	26
14204	26
14205	26
14206	26
14207	26
14208	26
14209	26
14210	26
14211	26
14212	26
14213	26
14214	26
14215	26
14216	26
14217	26
14218	26
14219	26
14220	26
14221	26
14222	26
14223	26
14224	26
14225	26
14226	26
14227	26
14228	26
14229	26
14230	26
14231	26
14232	26
14233	26
14234	26
14235	26
14236	26
14237	26
14238	26
14239	26
14240	26
14241	26
14242	26
14243	26
14244	26
14245	26
14246	26
14247	26
14248	26
14249	26
14250	26
14251	26
14252	26
14253	26
14254	26
14255	26
14256	26
14257	26
14258	26
14259	26
14260	26
14261	26
14262	26
14263	26
14264	26
14265	26
14266	26
14267	26
14268	26
14269	26
14270	26
14271	26
14272	26
14273	26
14274	26
14275	26
14276	26
14277	26
14278	26
14279	26
14280	26
14281	26
14282	26
14283	26
14284	26
14285	26
14286	26
14287	26
14288	26
14289	26
14290	26
14291	26
14292	26
14293	26
14294	26
14295	26
14296	26
14297	26
14298	26
14299	26
14300	26
14301	26
14302	26
14303	26
14304	26
14305	26
14306	26
14307	26
14308	26
14309	26
14310	26
14311	26
14312	26
14313	26
14314	26
14315	26
14316	26
14317	26
14318	26
14319	26
14320	26
14321	26
14322	26
14323	26
14324	26
14325	26
14326	26
14327	26
14328	26
14329	26
14330	26
14331	26
14332	26
14333	26
14334	26
14335	26
14336	26
14337	26
14338	26
14339	26
14340	26
14341	26
14342	26
14343	26
14344	26
14345	26
14346	26
14347	26
14348	26
14349	26
14350	26
14351	26
14352	26
14353	26
14354	26
14355	26
14356	26
14357	26
14358	26
14359	26
14360	26
14361	26
14362	26
14363	26
14364	26
14365	26
14366	26
14367	26
14368	26
14369	26
14370	26
14371	26
14372	26
14373	26
14374	26
14375	26
14376	26
14377	26
14378	26
14379	26
14380	26
14381	26
14382	26
14383	26
14384	26
14385	26
14386	26
14387	26
14388	26
14389	26
14390	26
14391	26
14392	26
14393	26
14394	26
14395	26
14396	26
14397	26
14398	26
14399	26
14400	26
14401	26
14402	26
14403	26
14404	26
14405	26
14406	26
14407	26
14408	26
14409	26
14410	26
14411	26
14412	26
14413	26
14414	26
14415	26
14416	26
14417	26
14418	26
14419	26
14420	26
14421	26
14422	26
14423	26
14424	26
14425	26
14426	26
14427	26
14428	26
14429	26
14430	26
14431	26
14432	26
14433	26
14434	26
14435	26
14436	26
14437	26
14438	26
14439	26
14440	26
14441	26
14442	26
14443	26
14444	26
14445	26
14446	26
14447	26
14448	26
14449	26
14450	26
14451	26
14452	26
14453	26
14454	26
14455	26
14456	26
14457	26
14458	26
14459	26
14460	26
14461	26
14462	26
14463	26
14464	26
14465	26
14466	26
14467	26
14468	26
14469	26
14470	26
14471	26
14472	26
14473	26
14474	26
14475	26
14476	26
14477	26
14478	26
14479	26
14480	26
14481	26
14482	26
14483	26
14484	26
14485	26
14486	26
14487	26
14488	26
14489	26
14490	26
14491	26
14492	26
14493	26
14494	26
14495	26
14496	26
14497	26
14498	26
14499	26
14500	26
14501	26
14502	26
14503	26
14504	26
14505	26
14506	26
14507	26
14508	26
14509	26
14510	26
14511	26
14512	26
14513	26
14514	26
14515	26
14516	26
14517	26
14518	26
14519	26
14520	26
14521	26
14522	26
14523	26
14524	26
14525	26
14526	26
14527	26
14528	26
14529	26
14530	26
14531	26
14532	26
14533	26
14534	26
14535	26
14536	26
14537	26
14538	26
14539	26
14540	26
14541	26
14542	26
14543	26
14544	26
14545	26
14546	26
14547	26
14548	26
14549	26
14550	26
14551	26
14552	26
14553	26
14554	26
14555	26
14556	26
14557	26
14558	26
14559	26
14560	26
14561	26
14562	26
14563	26
14564	26
14565	26
14566	26
14567	26
14568	26
14569	26
14570	26
14571	26
14572	26
14573	26
14574	26
14575	26
14576	26
14577	26
14578	26
14579	26
14580	26
14581	26
14582	26
14583	26
14584	26
14585	26
14586	26
14587	26
14588	26
14589	26
14590	26
14591	26
14592	26
14593	26
14594	26
14595	26
14596	26
14597	26
14598	26
14599	26
14600	26
14601	26
14602	26
14603	26
14604	26
14605	26
14606	26
14607	26
14608	26
14609	26
14610	26
14611	26
14612	26
14613	26
14614	26
14615	26
14616	26
14617	26
14618	26
14619	26
14620	26
14621	26
14622	26
14623	26
14624	26
14625	26
14626	26
14627	26
14628	26
14629	26
14630	26
14631	26
14632	26
14633	26
14634	26
14635	26
14636	26
14637	26
14638	26
14639	26
14640	26
14641	26
14642	26
14643	26
14644	26
14645	26
14646	26
14647	26
14648	26
14649	26
14650	26
14651	26
14652	26
14653	26
14654	26
14655	26
14656	26
14657	26
14658	26
14659	26
14660	26
14661	26
14662	26
14663	26
14664	26
14665	26
14666	26
14667	26
14668	26
14669	26
14670	26
14671	26
14672	26
14673	26
14674	26
14675	26
14676	26
14677	26
14678	26
14679	26
14680	26
14681	26
14682	26
14683	26
14684	26
14685	26
14686	26
14687	26
14688	26
14689	26
14690	26
14691	26
14692	26
14693	26
14694	26
14695	26
14696	26
14697	26
14698	26
14699	26
14700	26
14701	26
14702	26
14703	26
14704	26
14705	26
14706	26
14707	26
14708	26
14709	26
14710	26
14711	26
14712	26
14713	26
14714	26
14715	26
14716	26
14717	26
14718	26
14719	26
14720	26
14721	26
14722	26
14723	26
14724	26
14725	26
14726	26
14727	26
14728	26
14729	26
14730	26
14731	26
14732	26
14733	26
14734	26
14735	26
14736	26
14737	26
14738	26
14739	26
14740	26
14741	26
14742	26
14743	26
14744	26
14745	26
14746	26
14747	26
14748	26
14749	26
14750	26
14751	26
14752	26
14753	26
14754	26
14755	26
14756	26
14757	26
14758	26
14759	26
14760	26
14761	26
14762	26
14763	26
14764	26
14765	26
14766	26
14767	26
14768	26
14769	26
14770	26
14771	26
14772	26
14773	26
14774	26
14775	26
14776	26
14777	26
14778	26
14779	26
14780	26
14781	26
14782	26
14783	26
14784	26
14785	26
14786	26
14787	26
14788	26
14789	26
14790	26
14791	26
14792	26
14793	26
14794	26
14795	26
14796	26
14797	26
14798	26
14799	26
14800	26
14801	26
14802	26
14803	26
14804	26
14805	26
14806	26
14807	26
14808	26
14809	26
14810	26
14811	26
14812	26
14813	26
14814	26
14815	26
14816	26
14817	26
14818	26
14819	26
14820	26
14821	26
14822	26
14823	26
14824	26
14825	26
14826	26
14827	26
14828	26
14829	26
14830	26
14831	26
14832	26
14833	26
14834	26
14835	26
14836	26
14837	26
14838	26
14839	26
14840	26
14841	26
14842	26
14843	26
14844	26
14845	26
14846	26
14847	26
14848	26
14849	26
14850	26
14851	26
14852	26
14853	26
14854	26
14855	26
14856	26
14857	26
14858	26
14859	26
14860	26
14861	26
14862	26
14863	26
14864	26
14865	26
14866	26
14867	26
14868	26
14869	26
14870	26
14871	26
14872	26
14873	26
14874	26
14875	26
14876	26
14877	26
14878	26
14879	26
14880	26
14881	26
14882	26
14883	26
14884	26
14885	26
14886	26
14887	26
14888	26
14889	26
14890	26
14891	26
14892	26
14893	26
14894	26
14895	26
14896	26
14897	26
14898	26
14899	26
14900	26
14901	26
14902	26
14903	26
14904	26
14905	26
14906	26
14907	26
14908	26
14909	26
14910	26
14911	26
14912	26
14913	26
14914	26
14915	26
14916	26
14917	26
14918	26
14919	26
14920	26
14921	26
14922	26
14923	26
14924	26
14925	26
14926	26
14927	26
14928	26
14929	26
14930	26
14931	26
14932	26
14933	26
14934	26
14935	26
14936	26
14937	26
14938	26
14939	26
14940	26
14941	26
14942	26
14943	26
14944	26
14945	26
14946	26
14947	26
14948	26
14949	26
14950	26
14951	26
14952	26
14953	26
14954	26
14955	26
14956	26
14957	26
14958	26
14959	26
14960	26
14961	26
14962	26
14963	26
14964	26
14965	26
14966	26
14967	26
14968	26
14969	26
14970	26
14971	26
14972	26
14973	26
14974	26
14975	26
14976	26
14977	26
14978	26
14979	26
14980	26
14981	26
14982	26
14983	26
14984	26
14985	26
14986	26
14987	26
14988	26
14989	26
14990	26
14991	26
14992	26
14993	26
14994	26
14995	26
14996	26
14997	26
14998	26
14999	26
15000	26
15001	26
15002	26
15003	26
15004	26
15005	26
15006	26
15007	26
15008	26
15009	26
15010	26
15011	26
15012	26
15013	26
15014	26
15015	26
15016	26
15017	26
15018	26
15019	26
15020	26
15021	26
15022	26
15023	26
15024	26
15025	26
15026	26
15027	26
15028	26
15029	26
15030	26
15031	26
15032	26
15033	26
15034	26
15035	26
15036	26
15037	26
15038	26
15039	26
15040	26
15041	26
15042	26
15043	26
15044	26
15045	26
15046	26
15047	26
15048	26
15049	26
15050	26
15051	26
15052	26
15053	26
15054	26
15055	26
15056	26
15057	26
15058	26
15059	26
15060	26
15061	26
15062	26
15063	26
15064	26
15065	26
15066	26
15067	26
15068	26
15069	26
15070	26
15071	26
15072	26
15073	26
15074	26
15075	26
15076	26
15077	26
15078	26
15079	26
15080	26
15081	26
15082	26
15083	26
15084	26
15085	26
15086	26
15087	26
15088	26
15089	26
15090	26
15091	26
15092	26
15093	26
15094	26
15095	26
15096	26
15097	26
15098	26
15099	26
15100	26
15101	26
15102	26
15103	26
15104	26
15105	26
15106	26
15107	26
15108	26
15109	26
15110	26
15111	26
15112	26
15113	26
15114	26
15115	26
15116	26
15117	26
15118	26
15119	26
15120	26
15121	26
15122	26
15123	26
15124	26
15125	26
15126	26
15127	26
15128	26
15129	26
15130	26
15131	26
15132	26
15133	26
15134	26
15135	26
15136	26
15137	26
15138	26
15139	26
15140	26
15141	26
15142	26
15143	26
15144	26
15145	26
15146	26
15147	26
15148	26
15149	26
15150	26
15151	26
15152	26
15153	26
15154	26
15155	26
15156	26
15157	26
15158	26
15159	26
15160	26
15161	26
15162	26
15163	26
15164	26
15165	26
15166	26
15167	26
15168	26
15169	26
15170	26
15171	26
15172	26
15173	26
15174	26
15175	26
15176	26
15177	26
15178	26
15179	26
15180	26
15181	26
15182	26
15183	26
15184	26
15185	26
15186	26
15187	26
15188	26
15189	26
15190	26
15191	26
15192	26
15193	26
15194	26
15195	26
15196	26
15197	26
15198	26
15199	26
15200	26
15201	26
15202	26
15203	26
15204	26
15205	26
15206	26
15207	26
15208	26
15209	26
15210	26
15211	26
15212	26
15213	26
15214	26
15215	26
15216	26
15217	26
15218	26
15219	26
15220	26
15221	26
15222	26
15223	26
15224	26
15225	26
15226	26
15227	26
15228	26
15229	26
15230	26
15231	26
15232	26
15233	26
15234	26
15235	26
15236	26
15237	26
15238	26
15239	26
15240	26
15241	26
15242	26
15243	26
15244	26
15245	26
15246	26
15247	26
15248	26
15249	26
15250	26
15251	26
15252	26
15253	26
15254	26
15255	26
15256	26
15257	26
15258	26
15259	26
15260	26
15261	26
15262	26
15263	26
15264	26
15265	26
15266	26
15267	26
15268	26
15269	26
15270	26
15271	26
15272	26
15273	26
15274	26
15275	26
15276	26
15277	26
15278	26
15279	26
15280	26
15281	26
15282	26
15283	26
15284	26
15285	26
15286	26
15287	26
15288	26
15289	26
15290	26
15291	26
15292	26
15293	26
15294	26
15295	26
15296	26
15297	26
15298	26
15299	26
15300	26
15301	26
15302	26
15303	26
15304	26
15305	26
15306	26
15307	26
15308	26
15309	26
15310	26
15311	26
15312	26
15313	26
15314	26
15315	26
15316	26
15317	26
15318	26
15319	26
15320	26
15321	26
15322	26
15323	26
15324	26
15325	26
15326	26
15327	26
15328	26
15329	26
15330	26
15331	26
15332	26
15333	26
15334	26
15335	26
15336	26
15337	26
15338	26
15339	26
15340	26
15341	26
15342	26
15343	26
15344	26
15345	26
15346	26
15347	26
15348	26
15349	26
15350	26
15351	26
15352	26
15353	26
15354	26
15355	26
15356	26
15357	26
15358	26
15359	26
15360	26
15361	26
15362	26
15363	26
15364	26
15365	26
15366	26
15367	26
15368	26
15369	26
15370	26
15371	26
15372	26
15373	26
15374	26
15375	26
15376	26
15377	26
15378	26
15379	26
15380	26
15381	26
15382	26
15383	26
15384	26
15385	26
15386	26
15387	26
15388	26
15389	26
15390	26
15391	26
15392	26
15393	26
15394	26
15395	26
15396	26
15397	26
15398	26
15399	26
15400	26
15401	26
15402	26
15403	26
15404	26
15405	26
15406	26
15407	26
15408	26
15409	26
15410	26
15411	26
15412	26
15413	26
15414	26
15415	26
15416	26
15417	26
15418	26
15419	26
15420	26
15421	26
15422	26
15423	26
15424	26
15425	26
15426	26
15427	26
15428	26
15429	26
15430	26
15431	26
15432	26
15433	26
15434	26
15435	26
15436	26
15437	26
15438	26
15439	26
15440	26
15441	26
15442	26
15443	26
15444	26
15445	26
15446	26
15447	26
15448	26
15449	26
15450	26
15451	26
15452	26
15453	26
15454	26
15455	26
15456	26
15457	26
15458	26
15459	26
15460	26
15461	26
15462	26
15463	26
15464	26
15465	26
15466	26
15467	26
15468	26
15469	26
15470	26
15471	26
15472	26
15473	26
15474	26
15475	26
15476	26
15477	26
15478	26
15479	26
15480	26
15481	26
15482	26
15483	26
15484	26
15485	26
15486	26
15487	26
15488	26
15489	26
15490	26
15491	26
15492	26
15493	26
15494	26
15495	26
15496	26
15497	26
15498	26
15499	26
15500	26
15501	26
15502	26
15503	26
15504	26
15505	26
15506	26
15507	26
15508	26
15509	26
15510	26
15511	26
15512	26
15513	26
15514	26
15515	26
15516	26
15517	26
15518	26
15519	26
15520	26
15521	26
15522	26
15523	26
15524	26
15525	26
15526	26
15527	26
15528	26
15529	26
15530	26
15531	26
15532	26
15533	26
15534	26
15535	26
15536	26
15537	26
15538	26
15539	26
15540	26
15541	26
15542	26
15543	26
15544	26
15545	26
15546	26
15547	26
15548	26
15549	26
15550	26
15551	26
15552	26
15553	26
15554	26
15555	26
15556	26
15557	26
15558	26
15559	26
15560	26
15561	26
15562	26
15563	26
15564	26
15565	26
15566	26
15567	26
15568	26
15569	26
15570	26
15571	26
15572	26
15573	26
15574	26
15575	26
15576	26
15577	26
15578	26
15579	26
15580	26
15581	26
15582	26
15583	26
15584	26
15585	26
15586	26
15587	26
15588	26
15589	26
15590	26
15591	26
15592	26
15593	26
15594	26
15595	26
15596	26
15597	26
15598	26
15599	26
15600	26
15601	26
15602	26
15603	26
15604	26
15605	26
15606	26
15607	26
15608	26
15609	26
15610	26
15611	26
15612	26
15613	26
15614	26
15615	26
15616	26
15617	26
15618	26
15619	26
15620	26
15621	26
15622	26
15623	26
15624	26
15625	26
15626	26
15627	26
15628	26
15629	26
15630	26
15631	26
15632	26
15633	26
15634	26
15635	26
15636	26
15637	26
15638	26
15639	26
15640	26
15641	26
15642	26
15643	26
15644	26
15645	26
15646	26
15647	26
15648	26
15649	26
15650	26
15651	26
15652	26
15653	26
15654	26
15655	26
15656	26
15657	26
15658	26
15659	26
15660	26
15661	26
15662	26
15663	26
15664	26
15665	26
15666	26
15667	26
15668	26
15669	26
15670	26
15671	26
15672	26
15673	26
15674	26
15675	26
15676	26
15677	26
15678	26
15679	26
15680	26
15681	26
15682	26
15683	26
15684	26
15685	26
15686	26
15687	26
15688	26
15689	26
15690	26
15691	26
15692	26
15693	26
15694	26
15695	26
15696	26
15697	26
15698	26
15699	26
15700	26
15701	26
15702	26
15703	26
15704	26
15705	26
15706	26
15707	26
15708	26
15709	26
15710	26
15711	26
15712	26
15713	26
15714	26
15715	26
15716	26
15717	26
15718	26
15719	26
15720	26
15721	26
15722	26
15723	26
15724	26
15725	26
15726	26
15727	26
15728	26
15729	26
15730	26
15731	26
15732	26
15733	26
15734	26
15735	26
15736	26
15737	26
15738	26
15739	26
15740	26
15741	26
15742	26
15743	26
15744	26
15745	26
15746	26
15747	26
15748	26
15749	26
15750	26
15751	26
15752	26
15753	26
15754	26
15755	26
15756	26
15757	26
15758	26
15759	26
15760	26
15761	26
15762	26
15763	26
15764	26
15765	26
15766	26
15767	26
15768	26
15769	26
15770	26
15771	26
15772	26
15773	26
15774	26
15775	26
15776	26
15777	26
15778	26
15779	26
15780	26
15781	26
15782	26
15783	26
15784	26
15785	26
15786	26
15787	26
15788	26
15789	26
15790	26
15791	26
15792	26
15793	26
15794	26
15795	26
15796	26
15797	26
15798	26
15799	26
15800	26
15801	26
15802	26
15803	26
15804	26
15805	26
15806	26
15807	26
15808	26
15809	26
15810	26
15811	26
15812	26
15813	26
15814	26
15815	26
15816	26
15817	26
15818	26
15819	26
15820	26
15821	26
15822	26
15823	26
15824	26
15825	26
15826	26
15827	26
15828	26
15829	26
15830	26
15831	26
15832	26
15833	26
15834	26
15835	26
15836	26
15837	26
15838	26
15839	26
15840	26
15841	26
15842	26
15843	26
15844	26
15845	26
15846	26
15847	26
15848	26
15849	26
15850	26
15851	26
15852	26
15853	26
15854	26
15855	26
15856	26
15857	26
15858	26
15859	26
15860	26
15861	26
15862	26
15863	26
15864	26
15865	26
15866	26
15867	26
15868	26
15869	26
15870	26
15871	26
15872	26
15873	26
15874	26
15875	26
15876	26
15877	26
15878	26
15879	26
15880	26
15881	26
15882	26
15883	26
15884	26
15885	26
15886	26
15887	26
15888	26
15889	26
15890	26
15891	26
15892	26
15893	26
15894	26
15895	26
15896	26
15897	26
15898	26
15899	26
15900	26
15901	26
15902	26
15903	26
15904	26
15905	26
15906	26
15907	26
15908	26
15909	26
15910	26
15911	26
15912	26
15913	26
15914	26
15915	26
15916	26
15917	26
15918	26
15919	26
15920	26
15921	26
15922	26
15923	26
15924	26
15925	26
15926	26
15927	26
15928	26
15929	26
15930	26
15931	26
15932	26
15933	26
15934	26
15935	26
15936	26
15937	26
15938	26
15939	26
15940	26
15941	26
15942	26
15943	26
15944	26
15945	26
15946	26
15947	26
15948	26
15949	26
15950	26
15951	26
15952	26
15953	26
15954	26
15955	26
15956	26
15957	26
15958	26
15959	26
15960	26
15961	26
15962	26
15963	26
15964	26
15965	26
15966	26
15967	26
15968	26
15969	26
15970	26
15971	26
15972	26
15973	26
15974	26
15975	26
15976	26
15977	26
15978	26
15979	26
15980	26
15981	26
15982	26
15983	26
15984	26
15985	26
15986	26
15987	26
15988	26
15989	26
15990	26
15991	26
15992	26
15993	26
15994	26
15995	26
15996	26
15997	26
15998	26
15999	26
16000	26
16001	26
16002	26
16003	26
16004	26
16005	26
16006	26
16007	26
16008	26
16009	26
16010	26
16011	26
16012	26
16013	26
16014	26
16015	26
16016	26
16017	26
16018	26
16019	26
16020	26
16021	26
16022	26
16023	26
16024	26
16025	26
16026	26
16027	26
16028	26
16029	26
16030	26
16031	26
16032	26
16033	26
16034	26
16035	26
16036	26
16037	26
16038	26
16039	26
16040	26
16041	26
16042	26
16043	26
16044	26
16045	26
16046	26
16047	26
16048	26
16049	26
16050	26
16051	26
16052	26
16053	26
16054	26
16055	26
16056	26
16057	26
16058	26
16059	26
16060	26
16061	26
16062	26
16063	26
16064	26
16065	26
16066	26
16067	26
16068	26
16069	26
16070	26
16071	26
16072	26
16073	26
16074	26
16075	26
16076	26
16077	26
16078	26
16079	26
16080	26
16081	26
16082	26
16083	26
16084	26
16085	26
16086	26
16087	26
16088	26
16089	26
16090	26
16091	26
16092	26
16093	26
16094	26
16095	26
16096	26
16097	26
16098	26
16099	26
16100	26
16101	26
16102	26
16103	26
16104	26
16105	26
16106	26
16107	26
16108	26
16109	26
16110	26
16111	26
16112	26
16113	26
16114	26
16115	26
16116	26
16117	26
16118	26
16119	26
16120	26
16121	26
16122	26
16123	26
16124	26
16125	26
16126	26
16127	26
16128	26
16129	26
16130	26
16131	26
16132	26
16133	26
16134	26
16135	26
16136	26
16137	26
16138	26
16139	26
16140	26
16141	26
16142	26
16143	26
16144	26
16145	26
16146	26
16147	26
16148	26
16149	26
16150	26
16151	26
16152	26
16153	26
16154	26
16155	26
16156	26
16157	26
16158	26
16159	26
16160	26
16161	26
16162	26
16163	26
16164	26
16165	26
16166	26
16167	26
16168	26
16169	26
16170	26
16171	26
16172	26
16173	26
16174	26
16175	26
16176	26
16177	26
16178	26
16179	26
16180	26
16181	26
16182	26
16183	26
16184	26
16185	26
16186	26
16187	26
16188	26
16189	26
16190	26
16191	26
16192	26
16193	26
16194	26
16195	26
16196	26
16197	26
16198	26
16199	26
16200	26
16201	26
16202	26
16203	26
16204	26
16205	26
16206	26
16207	26
16208	26
16209	26
16210	26
16211	26
16212	26
16213	26
16214	26
16215	26
16216	26
16217	26
16218	26
16219	26
16220	26
16221	26
16222	26
16223	26
16224	26
16225	26
16226	26
16227	26
16228	26
16229	26
16230	26
16231	26
16232	26
16233	26
16234	26
16235	26
16236	26
16237	26
16238	26
16239	26
16240	26
16241	26
16242	26
16243	26
16244	26
16245	26
16246	26
16247	26
16248	26
16249	26
16250	26
16251	26
16252	26
16253	26
16254	26
16255	26
16256	26
16257	26
16258	26
16259	26
16260	26
16261	26
16262	26
16263	26
16264	26
16265	26
16266	26
16267	26
16268	26
16269	26
16270	26
16271	26
16272	26
16273	26
16274	26
16275	26
16276	26
16277	26
16278	26
16279	26
16280	26
16281	26
16282	26
16283	26
16284	26
16285	26
16286	26
16287	26
16288	26
16289	26
16290	26
16291	26
16292	26
16293	26
16294	26
16295	26
16296	26
16297	26
16298	26
16299	26
16300	26
16301	26
16302	26
16303	26
16304	26
16305	26
16306	26
16307	26
16308	26
16309	26
16310	26
16311	26
16312	26
16313	26
16314	26
16315	26
16316	26
16317	26
16318	26
16319	26
16320	26
16321	26
16322	26
16323	26
16324	26
16325	26
16326	26
16327	26
16328	26
16329	26
16330	26
16331	26
16332	26
16333	26
16334	26
16335	26
16336	26
16337	26
16338	26
16339	26
16340	26
16341	26
16342	26
16343	26
16344	26
16345	26
16346	26
16347	26
16348	26
16349	26
16350	26
16351	26
16352	26
16353	26
16354	26
16355	26
16356	26
16357	26
16358	26
16359	26
16360	26
16361	26
16362	26
16363	26
16364	26
16365	26
16366	26
16367	26
16368	26
16369	26
16370	26
16371	26
16372	26
16373	26
16374	26
16375	26
16376	26
16377	26
16378	26
16379	26
16380	26
16381	26
16382	26
16383	26
16384	26
16385	26
16386	26
16387	26
16388	26
16389	26
16390	26
16391	26
16392	26
16393	26
16394	26
16395	26
16396	26
16397	26
16398	26
16399	26
16400	26
16401	26
16402	26
16403	26
16404	26
16405	26
16406	26
16407	26
16408	26
16409	26
16410	26
16411	26
16412	26
16413	26
16414	26
16415	26
16416	26
16417	26
16418	26
16419	26
16420	26
16421	26
16422	26
16423	26
16424	26
16425	26
16426	26
16427	26
16428	26
16429	26
16430	26
16431	26
16432	26
16433	26
16434	26
16435	26
16436	26
16437	26
16438	26
16439	26
16440	26
16441	26
16442	26
16443	26
16444	26
16445	26
16446	26
16447	26
16448	26
16449	26
16450	26
16451	26
16452	26
16453	26
16454	26
16455	26
16456	26
16457	26
16458	26
16459	26
16460	26
16461	26
16462	26
16463	26
16464	26
16465	26
16466	26
16467	26
16468	26
16469	26
16470	26
16471	26
16472	26
16473	26
16474	26
16475	26
16476	26
16477	26
16478	26
16479	26
16480	26
16481	26
16482	26
16483	26
16484	26
16485	26
16486	26
16487	26
16488	26
16489	26
16490	26
16491	26
16492	26
16493	26
16494	26
16495	26
16496	26
16497	26
16498	26
16499	26
16500	26
16501	26
16502	26
16503	26
16504	26
16505	26
16506	26
16507	26
16508	26
16509	26
16510	26
16511	26
16512	26
16513	26
16514	26
16515	26
16516	26
16517	26
16518	26
16519	26
16520	26
16521	26
16522	26
16523	26
16524	26
16525	26
16526	26
16527	26
16528	26
16529	26
16530	26
16531	26
16532	26
16533	26
16534	26
16535	26
16536	26
16537	26
16538	26
16539	26
16540	26
16541	26
16542	26
16543	26
16544	26
16545	26
16546	26
16547	26
16548	26
16549	26
16550	26
16551	26
16552	26
16553	26
16554	26
16555	26
16556	26
16557	26
16558	26
16559	26
16560	26
16561	26
16562	26
16563	26
16564	26
16565	26
16566	26
16567	26
16568	26
16569	26
16570	26
16571	26
16572	26
16573	26
16574	26
16575	26
16576	26
16577	26
16578	26
16579	26
16580	26
16581	26
16582	26
16583	26
16584	26
16585	26
16586	26
16587	26
16588	26
16589	26
16590	26
16591	26
16592	26
16593	26
16594	26
16595	26
16596	26
16597	26
16598	26
16599	26
16600	26
16601	26
16602	26
16603	26
16604	26
16605	26
16606	26
16607	26
16608	26
16609	26
16610	26
16611	26
16612	26
16613	26
16614	26
16615	26
16616	26
16617	26
16618	26
16619	26
16620	26
16621	26
16622	26
16623	26
16624	26
16625	26
16626	26
16627	26
16628	26
16629	26
16630	26
16631	26
16632	26
16633	26
16634	26
16635	26
16636	26
16637	26
16638	26
16639	26
16640	26
16641	26
16642	26
16643	26
16644	26
16645	26
16646	26
16647	26
16648	26
16649	26
16650	26
16651	26
16652	26
16653	26
16654	26
16655	26
16656	26
16657	26
16658	26
16659	26
16660	26
16661	26
16662	26
16663	26
16664	26
16665	26
16666	26
16667	26
16668	26
16669	26
16670	26
16671	26
16672	26
16673	26
16674	26
16675	26
16676	26
16677	26
16678	26
16679	26
16680	26
16681	26
16682	26
16683	26
16684	26
16685	26
16686	26
16687	26
16688	26
16689	26
16690	26
16691	26
16692	26
16693	26
16694	26
16695	26
16696	26
16697	26
16698	26
16699	26
16700	26
16701	26
16702	26
16703	26
16704	26
16705	26
16706	26
16707	26
16708	26
16709	26
16710	26
16711	26
16712	26
16713	26
16714	26
16715	26
16716	26
16717	26
16718	26
16719	26
16720	26
16721	26
16722	26
16723	26
16724	26
16725	26
16726	26
16727	26
16728	26
16729	26
16730	26
16731	26
16732	26
16733	26
16734	26
16735	26
16736	26
16737	26
16738	26
16739	26
16740	26
16741	26
16742	26
16743	26
16744	26
16745	26
16746	26
16747	26
16748	26
16749	26
16750	26
16751	26
16752	26
16753	26
16754	26
16755	26
16756	26
16757	26
16758	26
16759	26
16760	26
16761	26
16762	26
16763	26
16764	26
16765	26
16766	26
16767	26
16768	26
16769	26
16770	26
16771	26
16772	26
16773	26
16774	26
16775	26
16776	26
16777	26
16778	26
16779	26
16780	26
16781	26
16782	26
16783	26
16784	26
16785	26
16786	26
16787	26
16788	26
16789	26
16790	26
16791	26
16792	26
16793	26
16794	26
16795	26
16796	26
16797	26
16798	26
16799	26
16800	26
16801	26
16802	26
16803	26
16804	26
16805	26
16806	26
16807	26
16808	26
16809	26
16810	26
16811	26
16812	26
16813	26
16814	26
16815	26
16816	26
16817	26
16818	26
16819	26
16820	26
16821	26
16822	26
16823	26
16824	26
16825	26
16826	26
16827	26
16828	26
16829	26
16830	26
16831	26
16832	26
16833	26
16834	26
16835	26
16836	26
16837	26
16838	26
16839	26
16840	26
16841	26
16842	26
16843	26
16844	26
16845	26
16846	26
16847	26
16848	26
16849	26
16850	26
16851	26
16852	26
16853	26
16854	26
16855	26
16856	26
16857	26
16858	26
16859	26
16860	26
16861	26
16862	26
16863	26
16864	26
16865	26
16866	26
16867	26
16868	26
16869	26
16870	26
16871	26
16872	26
16873	26
16874	26
16875	26
16876	26
16877	26
16878	26
16879	26
16880	26
16881	26
16882	26
16883	26
16884	26
16885	26
16886	26
16887	26
16888	26
16889	26
16890	26
16891	26
16892	26
16893	26
16894	26
16895	26
16896	26
16897	26
16898	26
16899	26
16900	26
16901	26
16902	26
16903	26
16904	26
16905	26
16906	26
16907	26
16908	26
16909	26
16910	26
16911	26
16912	26
16913	26
16914	26
16915	26
16916	26
16917	26
16918	26
16919	26
16920	26
16921	26
16922	26
16923	26
16924	26
16925	26
16926	26
16927	26
16928	26
16929	26
16930	26
16931	26
16932	26
16933	26
16934	26
16935	26
16936	26
16937	26
16938	26
16939	26
16940	26
16941	26
16942	26
16943	26
16944	26
16945	26
16946	26
16947	26
16948	26
16949	26
16950	26
16951	26
16952	26
16953	26
16954	26
16955	26
16956	26
16957	26
16958	26
16959	26
16960	26
16961	26
16962	26
16963	26
16964	26
16965	26
16966	26
16967	26
16968	26
16969	26
16970	26
16971	26
16972	26
16973	26
16974	26
16975	26
16976	26
16977	26
16978	26
16979	26
16980	26
16981	26
16982	26
16983	26
16984	26
16985	26
16986	26
16987	26
16988	26
16989	26
16990	26
16991	26
16992	26
16993	26
16994	26
16995	26
16996	26
16997	26
16998	26
16999	26
17000	26
17001	26
17002	26
17003	26
17004	26
17005	26
17006	26
17007	26
17008	26
17009	26
17010	26
17011	26
17012	26
17013	26
17014	26
17015	26
17016	26
17017	26
17018	26
17019	26
17020	26
17021	26
17022	26
17023	26
17024	26
17025	26
17026	26
17027	26
17028	26
17029	26
17030	26
17031	26
17032	26
17033	26
17034	26
17035	26
17036	26
17037	26
17038	26
17039	26
17040	26
17041	26
17042	26
17043	26
17044	26
17045	26
17046	26
17047	26
17048	26
17049	26
17050	26
17051	26
17052	26
17053	26
17054	26
17055	26
17056	26
17057	26
17058	26
17059	26
17060	26
17061	26
17062	26
17063	26
17064	26
17065	26
17066	26
17067	26
17068	26
17069	26
17070	26
17071	26
17072	26
17073	26
17074	26
17075	26
17076	26
17077	26
17078	26
17079	26
17080	26
17081	26
17082	26
17083	26
17084	26
17085	26
17086	26
17087	26
17088	26
17089	26
17090	26
17091	26
17092	26
17093	26
17094	26
17095	26
17096	26
17097	26
17098	26
17099	26
17100	26
17101	26
17102	26
17103	26
17104	26
17105	26
17106	26
17107	26
17108	26
17109	26
17110	26
17111	26
17112	26
17113	26
17114	26
17115	26
17116	26
17117	26
17118	26
17119	26
17120	26
17121	26
17122	26
17123	26
17124	26
17125	26
17126	26
17127	26
17128	26
17129	26
17130	26
17131	26
17132	26
17133	26
17134	26
17135	26
17136	26
17137	26
17138	26
17139	26
17140	26
17141	26
17142	26
17143	26
17144	26
17145	26
17146	26
17147	26
17148	26
17149	26
17150	26
17151	26
17152	26
17153	26
17154	26
17155	26
17156	26
17157	26
17158	26
17159	26
17160	26
17161	26
17162	26
17163	26
17164	26
17165	26
17166	26
17167	26
17168	26
17169	26
17170	26
17171	26
17172	26
17173	26
17174	26
17175	26
17176	26
17177	26
17178	26
17179	26
17180	26
17181	26
17182	26
17183	26
17184	26
17185	26
17186	26
17187	26
17188	26
17189	26
17190	26
17191	26
17192	26
17193	26
17194	26
17195	26
17196	26
17197	26
17198	26
17199	26
17200	26
17201	26
17202	26
17203	26
17204	26
17205	26
17206	26
17207	26
17208	26
17209	26
17210	26
17211	26
17212	26
17213	26
17214	26
17215	26
17216	26
17217	26
17218	26
17219	26
17220	26
17221	26
17222	26
17223	26
17224	26
17225	26
17226	26
17227	26
17228	26
17229	26
17230	26
17231	26
17232	26
17233	26
17234	26
17235	26
17236	26
17237	26
17238	26
17239	26
17240	26
17241	26
17242	26
17243	26
17244	26
17245	26
17246	26
17247	26
17248	26
17249	26
17250	26
17251	26
17252	26
17253	26
17254	26
17255	26
17256	26
17257	26
17258	26
17259	26
17260	26
17261	26
17262	26
17263	26
17264	26
17265	26
17266	26
17267	26
17268	26
17269	26
17270	26
17271	26
17272	26
17273	26
17274	26
17275	26
17276	26
17277	26
17278	26
17279	26
17280	26
17281	26
17282	26
17283	26
17284	26
17285	26
17286	26
17287	26
17288	26
17289	26
17290	26
17291	26
17292	26
17293	26
17294	26
17295	26
17296	26
17297	26
17298	26
17299	26
17300	26
17301	26
17302	26
17303	26
17304	26
17305	26
17306	26
17307	26
17308	26
17309	26
17310	26
17311	26
17312	26
17313	26
17314	26
17315	26
17316	26
17317	26
17318	26
17319	26
17320	26
17321	26
17322	26
17323	26
17324	26
17325	26
17326	26
17327	26
17328	26
17329	26
17330	26
17331	26
17332	26
17333	26
17334	26
17335	26
17336	26
17337	26
17338	26
17339	26
17340	26
17341	26
17342	26
17343	26
17344	26
17345	26
17346	26
17347	26
17348	26
17349	26
17350	26
17351	26
17352	26
17353	26
17354	26
17355	26
17356	26
17357	26
17358	26
17359	26
17360	26
17361	26
17362	26
17363	26
17364	26
17365	26
17366	26
17367	26
17368	26
17369	26
17370	26
17371	26
17372	26
17373	26
17374	26
17375	26
17376	26
17377	26
17378	26
17379	26
17380	26
17381	26
17382	26
17383	26
17384	26
17385	26
17386	26
17387	26
17388	26
17389	26
17390	26
17391	26
17392	26
17393	26
17394	26
17395	26
17396	26
17397	26
17398	26
17399	26
17400	26
17401	26
17402	26
17403	26
17404	26
17405	26
17406	26
17407	26
17408	26
17409	26
17410	26
17411	26
17412	26
17413	26
17414	26
17415	26
17416	26
17417	26
17418	26
17419	26
17420	26
17421	26
17422	26
17423	26
17424	26
17425	26
17426	26
17427	26
17428	26
17429	26
17430	26
17431	26
17432	26
17433	26
17434	26
17435	26
17436	26
17437	26
17438	26
17439	26
17440	26
17441	26
17442	26
17443	26
17444	26
17445	26
17446	26
17447	26
17448	26
17449	26
17450	26
17451	26
17452	26
17453	26
17454	26
17455	26
17456	26
17457	26
17458	26
17459	26
17460	26
17461	26
17462	26
17463	26
17464	26
17465	26
17466	26
17467	26
17468	26
17469	26
17470	26
17471	26
17472	26
17473	26
17474	26
17475	26
17476	26
17477	26
17478	26
17479	26
17480	26
17481	26
17482	26
17483	26
17484	26
17485	26
17486	26
17487	26
17488	26
17489	26
17490	26
17491	26
17492	26
17493	26
17494	26
17495	26
17496	26
17497	26
17498	26
17499	26
17500	26
17501	26
17502	26
17503	26
17504	26
17505	26
17506	26
17507	26
17508	26
17509	26
17510	26
17511	26
17512	26
17513	26
17514	26
17515	26
17516	26
17517	26
17518	26
17519	26
17520	26
17521	26
17522	26
17523	26
17524	26
17525	26
17526	26
17527	26
17528	26
17529	26
17530	26
17531	26
17532	26
17533	26
17534	26
17535	26
17536	26
17537	26
17538	26
17539	26
17540	26
17541	26
17542	26
17543	26
17544	26
17545	26
17546	26
17547	26
17548	26
17549	26
17550	26
17551	26
17552	26
17553	26
17554	26
17555	26
17556	26
17557	26
17558	26
17559	26
17560	26
17561	26
17562	26
17563	26
17564	26
17565	26
17566	26
17567	26
17568	26
17569	26
17570	26
17571	26
17572	26
17573	26
17574	26
17575	26
17576	26
17577	26
17578	26
17579	26
17580	26
17581	26
17582	26
17583	26
17584	26
17585	26
17586	26
17587	26
17588	26
17589	26
17590	26
17591	26
17592	26
17593	26
17594	26
17595	26
17596	26
17597	26
17598	26
17599	26
17600	26
17601	26
17602	26
17603	26
17604	26
17605	26
17606	26
17607	26
17608	26
17609	26
17610	26
17611	26
17612	26
17613	26
17614	26
17615	26
17616	26
17617	26
17618	26
17619	26
17620	26
17621	26
17622	26
17623	26
17624	26
17625	26
17626	26
17627	26
17628	26
17629	26
17630	26
17631	26
17632	26
17633	26
17634	26
17635	26
17636	26
17637	26
17638	26
17639	26
17640	26
17641	26
17642	26
17643	26
17644	26
17645	26
17646	26
17647	26
17648	26
17649	26
17650	26
17651	26
17652	26
17653	26
17654	26
17655	26
17656	26
17657	26
17658	26
17659	26
17660	26
17661	26
17662	26
17663	26
17664	26
17665	26
17666	26
17667	26
17668	26
17669	26
17670	26
17671	26
17672	26
17673	26
17674	26
17675	26
17676	26
17677	26
17678	26
17679	26
17680	26
17681	26
17682	26
17683	26
17684	26
17685	26
17686	26
17687	26
17688	26
17689	26
17690	26
17691	26
17692	26
17693	26
17694	26
17695	26
17696	26
17697	26
17698	26
17699	26
17700	26
17701	26
17702	26
17703	26
17704	26
17705	26
17706	26
17707	26
17708	26
17709	26
17710	26
17711	26
17712	26
17713	26
17714	26
17715	26
17716	26
17717	26
17718	26
17719	26
17720	26
17721	26
17722	26
17723	26
17724	26
17725	26
17726	26
17727	26
17728	26
17729	26
17730	26
17731	26
17732	26
17733	26
17734	26
17735	26
17736	26
17737	26
17738	26
17739	26
17740	26
17741	26
17742	26
17743	26
17744	26
17745	26
17746	26
17747	26
17748	26
17749	26
17750	26
17751	26
17752	26
17753	26
17754	26
17755	26
17756	26
17757	26
17758	26
17759	26
17760	26
17761	26
17762	26
17763	26
17764	26
17765	26
17766	26
17767	26
17768	26
17769	26
17770	26
17771	26
17772	26
17773	26
17774	26
17775	26
17776	26
17777	26
17778	26
17779	26
17780	26
17781	26
17782	26
17783	26
17784	26
17785	26
17786	26
17787	26
17788	26
17789	26
17790	26
17791	26
17792	26
17793	26
17794	26
17795	26
17796	26
17797	26
17798	26
17799	26
17800	26
17801	26
17802	26
17803	26
17804	26
17805	26
17806	26
17807	26
17808	26
17809	26
17810	26
17811	26
17812	26
17813	26
17814	26
17815	26
17816	26
17817	26
17818	26
17819	26
17820	26
17821	26
17822	26
17823	26
17824	26
17825	26
17826	26
17827	26
17828	26
17829	26
17830	26
17831	26
17832	26
17833	26
17834	26
17835	26
17836	26
17837	26
17838	26
17839	26
17840	26
17841	26
17842	26
17843	26
17844	26
17845	26
17846	26
17847	26
17848	26
17849	26
17850	26
17851	26
17852	26
17853	26
17854	26
17855	26
17856	26
17857	26
17858	26
17859	26
17860	26
17861	26
17862	26
17863	26
17864	26
17865	26
17866	26
17867	26
17868	26
17869	26
17870	26
17871	26
17872	26
17873	26
17874	26
17875	26
17876	26
17877	26
17878	26
17879	26
17880	26
17881	26
17882	26
17883	26
17884	26
17885	26
17886	26
17887	26
17888	26
17889	26
17890	26
17891	26
17892	26
17893	26
17894	26
17895	26
17896	26
17897	26
17898	26
17899	26
17900	26
17901	26
17902	26
17903	26
17904	26
17905	26
17906	26
17907	26
17908	26
17909	26
17910	26
17911	26
17912	26
17913	26
17914	26
17915	26
17916	26
17917	26
17918	26
17919	26
17920	26
17921	26
17922	26
17923	26
17924	26
17925	26
17926	26
17927	26
17928	26
17929	26
17930	26
17931	26
17932	26
17933	26
17934	26
17935	26
17936	26
17937	26
17938	26
17939	26
17940	26
17941	26
17942	26
17943	26
17944	26
17945	26
17946	26
17947	26
17948	26
17949	26
17950	26
17951	26
17952	26
17953	26
17954	26
17955	26
17956	26
17957	26
17958	26
17959	26
17960	26
17961	26
17962	26
17963	26
17964	26
17965	26
17966	26
17967	26
17968	26
17969	26
17970	26
17971	26
17972	26
17973	26
17974	26
17975	26
17976	26
17977	26
17978	26
17979	26
17980	26
17981	26
17982	26
17983	26
17984	26
17985	26
17986	26
17987	26
17988	26
17989	26
17990	26
17991	26
17992	26
17993	26
17994	26
17995	26
17996	26
17997	26
17998	26
17999	26
18000	26

==> data/no_restart/COMB/lwhle-c.1-wrnd.tsv <==
1	0
2	0
3	0
4	0
5	0
6	1
7	2
8	2
9	3
10	4
11	4
12	4
13	4
14	4
15	4
16	4
17	4
18	4
19	4
20	4
21	4
22	4
23	4
24	4
25	4
26	5
27	5
28	5
29	5
30	6
31	6
32	6
33	6
34	6
35	6
36	6
37	6
38	6
39	6
40	6
41	6
42	6
43	6
44	6
45	6
46	6
47	6
48	6
49	6
50	6
51	6
52	6
53	7
54	7
55	7
56	7
57	7
58	8
59	8
60	8
61	8
62	8
63	8
64	8
65	8
66	8
67	8
68	8
69	8
70	8
71	8
72	8
73	8
74	8
75	8
76	8
77	8
78	8
79	8
80	8
81	8
82	8
83	8
84	8
85	8
86	8
87	8
88	8
89	8
90	8
91	8
92	9
93	9
94	9
95	9
96	9
97	9
98	9
99	9
100	9
101	9
102	9
103	9
104	9
105	9
106	9
107	9
108	9
109	9
110	9
111	10
112	10
113	10
114	10
115	10
116	11
117	11
118	12
119	12
120	12
121	12
122	12
123	12
124	12
125	12
126	12
127	12
128	12
129	12
130	12
131	12
132	12
133	12
134	12
135	12
136	12
137	12
138	12
139	12
140	12
141	12
142	12
143	12
144	12
145	12
146	12
147	12
148	12
149	12
150	12
151	12
152	12
153	12
154	12
155	12
156	12
157	12
158	12
159	12
160	12
161	12
162	12
163	12
164	12
165	12
166	12
167	12
168	12
169	12
170	12
171	12
172	12
173	12
174	12
175	12
176	12
177	12
178	13
179	13
180	13
181	13
182	13
183	13
184	13
185	13
186	13
187	13
188	13
189	13
190	13
191	13
192	13
193	13
194	13
195	13
196	13
197	13
198	13
199	13
200	13
201	13
202	13
203	13
204	13
205	13
206	13
207	13
208	13
209	13
210	13
211	13
212	13
213	13
214	13
215	13
216	13
217	13
218	13
219	13
220	13
221	13
222	13
223	13
224	13
225	14
226	14
227	14
228	14
229	14
230	14
231	14
232	14
233	14
234	14
235	14
236	14
237	14
238	14
239	14
240	14
241	14
242	14
243	14
244	14
245	14
246	14
247	14
248	14
249	14
250	14
251	14
252	14
253	14
254	14
255	14
256	14
257	14
258	14
259	14
260	14
261	14
262	14
263	14
264	14
265	14
266	14
267	14
268	14
269	14
270	14
271	14
272	14
273	14
274	14
275	14
276	14
277	14
278	14
279	14
280	14
281	14
282	14
283	14
284	14
285	14
286	14
287	14
288	14
289	14
290	14
291	14
292	14
293	14
294	14
295	14
296	14
297	14
298	14
299	14
300	14
301	14
302	14
303	14
304	14
305	14
306	14
307	14
308	14
309	14
310	14
311	14
312	14
313	14
314	14
315	14
316	14
317	14
318	14
319	14
320	14
321	14
322	14
323	14
324	14
325	14
326	14
327	14
328	14
329	14
330	14
331	14
332	14
333	14
334	14
335	14
336	14
337	14
338	14
339	14
340	14
341	14
342	14
343	14
344	14
345	14
346	14
347	14
348	14
349	14
350	14
351	14
352	14
353	14
354	14
355	14
356	14
357	14
358	14
359	14
360	14
361	14
362	14
363	14
364	14
365	14
366	14
367	14
368	14
369	14
370	14
371	14
372	14
373	14
374	14
375	14
376	14
377	14
378	14
379	14
380	14
381	14
382	14
383	14
384	14
385	14
386	14
387	14
388	14
389	14
390	14
391	14
392	14
393	14
394	14
395	14
396	14
397	14
398	14
399	14
400	14
401	14
402	14
403	14
404	14
405	14
406	14
407	14
408	14
409	14
410	14
411	14
412	14
413	14
414	14
415	14
416	14
417	14
418	14
419	14
420	14
421	14
422	14
423	14
424	14
425	14
426	14
427	14
428	14
429	14
430	14
431	14
432	14
433	14
434	14
435	14
436	14
437	14
438	14
439	14
440	14
441	14
442	14
443	14
444	14
445	14
446	14
447	14
448	14
449	14
450	14
451	14
452	14
453	14
454	14
455	14
456	14
457	14
458	14
459	14
460	14
461	14
462	14
463	14
464	14
465	14
466	14
467	14
468	14
469	14
470	14
471	14
472	14
473	14
474	14
475	14
476	14
477	14
478	14
479	14
480	14
481	14
482	14
483	14
484	14
485	14
486	14
487	14
488	14
489	14
490	14
491	14
492	14
493	14
494	14
495	14
496	14
497	15
498	15
499	15
500	15
501	15
502	15
503	15
504	15
505	15
506	15
507	15
508	15
509	15
510	15
511	15
512	15
513	15
514	15
515	15
516	15
517	15
518	15
519	15
520	15
521	15
522	15
523	15
524	15
525	15
526	15
527	15
528	15
529	15
530	15
531	15
532	15
533	15
534	15
535	15
536	15
537	15
538	15
539	15
540	15
541	15
542	15
543	15
544	15
545	15
546	15
547	15
548	15
549	15
550	15
551	15
552	15
553	15
554	15
555	15
556	15
557	15
558	15
559	15
560	15
561	15
562	15
563	15
564	15
565	15
566	15
567	15
568	15
569	15
570	15
571	15
572	15
573	15
574	15
575	15
576	15
577	15
578	15
579	15
580	15
581	15
582	15
583	15
584	15
585	15
586	15
587	15
588	15
589	15
590	15
591	15
592	15
593	15
594	15
595	15
596	15
597	15
598	15
599	15
600	15
601	15
602	15
603	15
604	15
605	15
606	15
607	15
608	15
609	15
610	15
611	15
612	15
613	15
614	15
615	15
616	15
617	15
618	15
619	15
620	15
621	15
622	15
623	15
624	15
625	15
626	15
627	15
628	15
629	15
630	15
631	15
632	15
633	15
634	15
635	15
636	15
637	15
638	15
639	15
640	15
641	15
642	15
643	15
644	15
645	15
646	15
647	15
648	15
649	15
650	15
651	15
652	15
653	15
654	15
655	15
656	15
657	15
658	16
659	16
660	16
661	16
662	16
663	16
664	16
665	16
666	16
667	16
668	16
669	16
670	16
671	16
672	16
673	16
674	16
675	16
676	16
677	16
678	16
679	16
680	16
681	16
682	16
683	16
684	16
685	16
686	16
687	16
688	16
689	16
690	16
691	16
692	16
693	16
694	17
695	17
696	17
697	17
698	17
699	17
700	17
701	17
702	17
703	17
704	17
705	17
706	17
707	17
708	17
709	17
710	17
711	17
712	17
713	17
714	17
715	17
716	17
717	17
718	17
719	17
720	17
721	17
722	17
723	17
724	17
725	17
726	17
727	17
728	17
729	17
730	17
731	17
732	17
733	17
734	17
735	17
736	17
737	17
738	17
739	17
740	17
741	17
742	17
743	17
744	17
745	17
746	17
747	17
748	17
749	17
750	17
751	17
752	17
753	17
754	17
755	17
756	17
757	17
758	17
759	17
760	17
761	17
762	17
763	17
764	17
765	17
766	17
767	17
768	17
769	17
770	17
771	17
772	17
773	17
774	17
775	17
776	17
777	17
778	17
779	17
780	17
781	17
782	17
783	17
784	17
785	17
786	17
787	17
788	17
789	17
790	17
791	17
792	17
793	17
794	17
795	17
796	17
797	17
798	17
799	17
800	17
801	17
802	17
803	17
804	17
805	17
806	17
807	17
808	17
809	17
810	17
811	17
812	17
813	17
814	17
815	17
816	17
817	17
818	17
819	17
820	17
821	17
822	17
823	17
824	17
825	17
826	17
827	17
828	17
829	17
830	17
831	17
832	17
833	17
834	17
835	17
836	17
837	17
838	17
839	17
840	17
841	17
842	17
843	17
844	17
845	17
846	17
847	17
848	17
849	17
850	17
851	17
852	17
853	17
854	17
855	17
856	17
857	17
858	17
859	17
860	17
861	17
862	17
863	17
864	17
865	17
866	17
867	17
868	17
869	17
870	17
871	17
872	17
873	17
874	17
875	17
876	17
877	17
878	17
879	17
880	17
881	17
882	17
883	17
884	17
885	17
886	17
887	17
888	17
889	17
890	17
891	17
892	17
893	17
894	17
895	17
896	17
897	17
898	17
899	17
900	17
901	17
902	17
903	17
904	17
905	17
906	17
907	17
908	17
909	17
910	17
911	17
912	17
913	17
914	17
915	17
916	17
917	17
918	17
919	17
920	17
921	17
922	17
923	17
924	17
925	17
926	17
927	17
928	17
929	17
930	17
931	17
932	17
933	17
934	17
935	17
936	17
937	17
938	17
939	17
940	17
941	17
942	17
943	17
944	17
945	17
946	17
947	17
948	17
949	17
950	17
951	17
952	17
953	17
954	17
955	17
956	17
957	17
958	17
959	17
960	17
961	17
962	17
963	17
964	17
965	17
966	17
967	17
968	17
969	17
970	17
971	17
972	17
973	17
974	17
975	17
976	17
977	17
978	17
979	17
980	17
981	17
982	17
983	17
984	17
985	17
986	17
987	17
988	17
989	17
990	17
991	17
992	17
993	17
994	17
995	17
996	17
997	17
998	17
999	17
1000	17
1001	17
1002	17
1003	18
1004	18
1005	18
1006	18
1007	18
1008	18
1009	18
1010	18
1011	18
1012	18
1013	18
1014	18
1015	18
1016	18
1017	19
1018	19
1019	19
1020	19
1021	19
1022	19
1023	19
1024	19
1025	19
1026	19
1027	19
1028	19
1029	19
1030	19
1031	19
1032	19
1033	19
1034	19
1035	19
1036	19
1037	19
1038	19
1039	19
1040	19
1041	19
1042	19
1043	19
1044	19
1045	19
1046	19
1047	19
1048	19
1049	19
1050	19
1051	19
1052	19
1053	19
1054	19
1055	19
1056	19
1057	19
1058	19
1059	19
1060	19
1061	19
1062	19
1063	19
1064	19
1065	19
1066	19
1067	19
1068	19
1069	19
1070	19
1071	19
1072	19
1073	19
1074	19
1075	19
1076	19
1077	19
1078	19
1079	19
1080	19
1081	19
1082	19
1083	19
1084	19
1085	19
1086	19
1087	19
1088	19
1089	19
1090	19
1091	19
1092	19
1093	19
1094	19
1095	19
1096	19
1097	19
1098	19
1099	19
1100	19
1101	19
1102	19
1103	19
1104	19
1105	19
1106	19
1107	19
1108	19
1109	19
1110	19
1111	19
1112	19
1113	19
1114	19
1115	19
1116	19
1117	19
1118	19
1119	19
1120	19
1121	19
1122	19
1123	19
1124	19
1125	19
1126	19
1127	19
1128	19
1129	19
1130	19
1131	19
1132	19
1133	19
1134	19
1135	19
1136	19
1137	19
1138	19
1139	19
1140	19
1141	19
1142	19
1143	19
1144	19
1145	19
1146	19
1147	19
1148	19
1149	19
1150	19
1151	19
1152	19
1153	19
1154	19
1155	19
1156	19
1157	19
1158	19
1159	19
1160	19
1161	19
1162	19
1163	19
1164	19
1165	19
1166	20
1167	20
1168	20
1169	20
1170	20
1171	20
1172	20
1173	20
1174	20
1175	20
1176	20
1177	20
1178	20
1179	20
1180	20
1181	20
1182	20
1183	20
1184	20
1185	20
1186	20
1187	20
1188	20
1189	20
1190	20
1191	20
1192	20
1193	20
1194	20
1195	20
1196	20
1197	20
1198	20
1199	20
1200	20
1201	20
1202	20
1203	20
1204	20
1205	20
1206	20
1207	20
1208	20
1209	20
1210	20
1211	20
1212	20
1213	20
1214	20
1215	20
1216	20
1217	20
1218	20
1219	20
1220	20
1221	20
1222	20
1223	20
1224	20
1225	20
1226	20
1227	20
1228	20
1229	20
1230	20
1231	20
1232	20
1233	20
1234	20
1235	20
1236	20
1237	20
1238	20
1239	20
1240	20
1241	20
1242	20
1243	20
1244	20
1245	20
1246	20
1247	20
1248	20
1249	20
1250	20
1251	20
1252	20
1253	20
1254	20
1255	20
1256	20
1257	20
1258	20
1259	20
1260	20
1261	20
1262	20
1263	20
1264	20
1265	20
1266	20
1267	20
1268	20
1269	20
1270	20
1271	20
1272	20
1273	20
1274	20
1275	20
1276	20
1277	20
1278	20
1279	20
1280	20
1281	20
1282	20
1283	20
1284	20
1285	20
1286	20
1287	20
1288	20
1289	20
1290	20
1291	20
1292	20
1293	20
1294	20
1295	20
1296	20
1297	20
1298	20
1299	20
1300	20
1301	20
1302	20
1303	20
1304	20
1305	20
1306	20
1307	20
1308	20
1309	20
1310	20
1311	20
1312	20
1313	20
1314	20
1315	20
1316	20
1317	20
1318	20
1319	20
1320	20
1321	20
1322	20
1323	20
1324	20
1325	20
1326	20
1327	20
1328	20
1329	20
1330	20
1331	20
1332	20
1333	20
1334	20
1335	20
1336	20
1337	20
1338	20
1339	20
1340	20
1341	20
1342	20
1343	20
1344	20
1345	20
1346	20
1347	20
1348	20
1349	20
1350	20
1351	20
1352	20
1353	20
1354	20
1355	20
1356	20
1357	20
1358	20
1359	20
1360	20
1361	20
1362	20
1363	20
1364	20
1365	20
1366	20
1367	20
1368	20
1369	20
1370	20
1371	20
1372	20
1373	20
1374	20
1375	20
1376	20
1377	20
1378	20
1379	20
1380	20
1381	20
1382	20
1383	20
1384	20
1385	20
1386	20
1387	20
1388	20
1389	20
1390	20
1391	20
1392	20
1393	20
1394	20
1395	20
1396	20
1397	20
1398	20
1399	20
1400	20
1401	20
1402	20
1403	20
1404	20
1405	20
1406	20
1407	20
1408	20
1409	20
1410	20
1411	20
1412	20
1413	20
1414	20
1415	20
1416	20
1417	20
1418	20
1419	20
1420	20
1421	20
1422	20
1423	20
1424	20
1425	20
1426	20
1427	20
1428	20
1429	20
1430	20
1431	20
1432	20
1433	20
1434	20
1435	20
1436	20
1437	20
1438	20
1439	20
1440	20
1441	20
1442	20
1443	20
1444	20
1445	20
1446	20
1447	20
1448	20
1449	20
1450	20
1451	20
1452	20
1453	20
1454	20
1455	20
1456	20
1457	20
1458	20
1459	20
1460	20
1461	20
1462	20
1463	20
1464	20
1465	20
1466	20
1467	20
1468	20
1469	20
1470	20
1471	20
1472	20
1473	20
1474	20
1475	20
1476	20
1477	20
1478	20
1479	20
1480	20
1481	20
1482	20
1483	20
1484	20
1485	20
1486	20
1487	20
1488	20
1489	20
1490	20
1491	20
1492	20
1493	20
1494	20
1495	20
1496	20
1497	20
1498	20
1499	20
1500	20
1501	20
1502	20
1503	20
1504	20
1505	20
1506	20
1507	20
1508	20
1509	20
1510	20
1511	20
1512	20
1513	20
1514	20
1515	20
1516	20
1517	20
1518	20
1519	20
1520	20
1521	20
1522	20
1523	20
1524	20
1525	20
1526	20
1527	20
1528	20
1529	20
1530	20
1531	20
1532	20
1533	20
1534	20
1535	20
1536	20
1537	20
1538	20
1539	20
1540	20
1541	20
1542	20
1543	20
1544	20
1545	20
1546	20
1547	20
1548	20
1549	20
1550	20
1551	20
1552	20
1553	20
1554	20
1555	20
1556	20
1557	20
1558	20
1559	20
1560	20
1561	20
1562	20
1563	20
1564	20
1565	20
1566	20
1567	20
1568	20
1569	20
1570	20
1571	20
1572	20
1573	20
1574	20
1575	20
1576	20
1577	20
1578	20
1579	20
1580	20
1581	20
1582	20
1583	20
1584	20
1585	20
1586	20
1587	20
1588	20
1589	20
1590	20
1591	20
1592	20
1593	20
1594	20
1595	20
1596	20
1597	20
1598	20
1599	20
1600	20
1601	20
1602	20
1603	20
1604	20
1605	20
1606	20
1607	20
1608	20
1609	20
1610	20
1611	20
1612	20
1613	20
1614	20
1615	20
1616	20
1617	20
1618	20
1619	20
1620	20
1621	20
1622	20
1623	20
1624	20
1625	20
1626	20
1627	20
1628	20
1629	20
1630	20
1631	20
1632	20
1633	20
1634	20
1635	20
1636	20
1637	20
1638	20
1639	20
1640	20
1641	20
1642	20
1643	20
1644	20
1645	20
1646	20
1647	20
1648	20
1649	20
1650	20
1651	20
1652	20
1653	20
1654	20
1655	20
1656	20
1657	20
1658	20
1659	20
1660	20
1661	20
1662	20
1663	20
1664	20
1665	20
1666	20
1667	20
1668	20
1669	20
1670	20
1671	20
1672	20
1673	20
1674	20
1675	20
1676	20
1677	20
1678	20
1679	20
1680	20
1681	20
1682	20
1683	20
1684	20
1685	20
1686	20
1687	20
1688	20
1689	20
1690	20
1691	20
1692	20
1693	20
1694	20
1695	20
1696	20
1697	20
1698	20
1699	20
1700	20
1701	20
1702	20
1703	20
1704	20
1705	20
1706	20
1707	20
1708	20
1709	20
1710	20
1711	20
1712	20
1713	20
1714	20
1715	20
1716	20
1717	20
1718	20
1719	20
1720	20
1721	20
1722	20
1723	20
1724	20
1725	20
1726	20
1727	20
1728	21
1729	21
1730	21
1731	21
1732	21
1733	21
1734	21
1735	21
1736	21
1737	21
1738	21
1739	21
1740	21
1741	21
1742	21
1743	21
1744	21
1745	21
1746	21
1747	21
1748	21
1749	21
1750	21
1751	21
1752	21
1753	21
1754	21
1755	21
1756	21
1757	21
1758	21
1759	21
1760	21
1761	21
1762	21
1763	21
1764	21
1765	21
1766	21
1767	21
1768	21
1769	21
1770	21
1771	21
1772	21
1773	21
1774	21
1775	21
1776	21
1777	21
1778	21
1779	21
1780	21
1781	21
1782	21
1783	21
1784	21
1785	21
1786	21
1787	21
1788	21
1789	21
1790	21
1791	21
1792	21
1793	21
1794	21
1795	21
1796	21
1797	21
1798	21
1799	21
1800	21
1801	21
1802	21
1803	21
1804	21
1805	21
1806	21
1807	21
1808	21
1809	21
1810	21
1811	21
1812	21
1813	21
1814	21
1815	21
1816	21
1817	21
1818	21
1819	21
1820	22
1821	22
1822	22
1823	22
1824	22
1825	22
1826	22
1827	22
1828	22
1829	22
1830	22
1831	22
1832	22
1833	22
1834	22
1835	22
1836	22
1837	22
1838	22
1839	22
1840	22
1841	22
1842	22
1843	22
1844	22
1845	22
1846	22
1847	22
1848	22
1849	22
1850	22
1851	22
1852	22
1853	22
1854	22
1855	22
1856	22
1857	22
1858	22
1859	22
1860	22
1861	22
1862	22
1863	22
1864	22
1865	22
1866	22
1867	22
1868	22
1869	22
1870	22
1871	22
1872	22
1873	22
1874	22
1875	22
1876	22
1877	22
1878	22
1879	22
1880	22
1881	22
1882	22
1883	22
1884	22
1885	22
1886	22
1887	22
1888	22
1889	22
1890	22
1891	22
1892	22
1893	22
1894	22
1895	22
1896	22
1897	22
1898	22
1899	22
1900	22
1901	22
1902	22
1903	22
1904	22
1905	22
1906	22
1907	22
1908	22
1909	22
1910	22
1911	22
1912	22
1913	22
1914	22
1915	22
1916	22
1917	22
1918	22
1919	22
1920	22
1921	22
1922	22
1923	22
1924	22
1925	22
1926	22
1927	22
1928	22
1929	22
1930	22
1931	22
1932	22
1933	22
1934	22
1935	22
1936	22
1937	22
1938	22
1939	22
1940	22
1941	22
1942	22
1943	22
1944	22
1945	22
1946	22
1947	22
1948	22
1949	22
1950	22
1951	22
1952	22
1953	22
1954	22
1955	22
1956	22
1957	22
1958	22
1959	22
1960	22
1961	22
1962	22
1963	22
1964	22
1965	22
1966	22
1967	22
1968	22
1969	22
1970	22
1971	22
1972	22
1973	22
1974	22
1975	22
1976	22
1977	22
1978	22
1979	22
1980	22
1981	22
1982	22
1983	22
1984	22
1985	22
1986	22
1987	22
1988	22
1989	22
1990	22
1991	22
1992	22
1993	22
1994	22
1995	22
1996	22
1997	22
1998	22
1999	22
2000	22
2001	22
2002	22
2003	22
2004	22
2005	22
2006	22
2007	22
2008	22
2009	22
2010	22
2011	22
2012	22
2013	22
2014	22
2015	22
2016	22
2017	22
2018	22
2019	22
2020	22
2021	22
2022	22
2023	22
2024	22
2025	22
2026	22
2027	22
2028	22
2029	22
2030	22
2031	22
2032	22
2033	22
2034	22
2035	22
2036	22
2037	22
2038	22
2039	22
2040	22
2041	22
2042	22
2043	22
2044	22
2045	22
2046	22
2047	22
2048	22
2049	22
2050	22
2051	22
2052	22
2053	22
2054	22
2055	22
2056	22
2057	22
2058	22
2059	22
2060	22
2061	22
2062	22
2063	22
2064	22
2065	22
2066	22
2067	22
2068	22
2069	22
2070	22
2071	22
2072	22
2073	22
2074	22
2075	22
2076	22
2077	22
2078	22
2079	23
2080	23
2081	23
2082	23
2083	23
2084	23
2085	23
2086	23
2087	23
2088	23
2089	23
2090	23
2091	23
2092	23
2093	23
2094	23
2095	23
2096	23
2097	23
2098	23
2099	23
2100	23
2101	23
2102	23
2103	23
2104	23
2105	23
2106	23
2107	23
2108	23
2109	23
2110	23
2111	23
2112	23
2113	23
2114	23
2115	23
2116	23
2117	23
2118	23
2119	23
2120	23
2121	23
2122	23
2123	23
2124	23
2125	23
2126	23
2127	23
2128	23
2129	23
2130	23
2131	23
2132	23
2133	23
2134	23
2135	23
2136	23
2137	23
2138	23
2139	23
2140	23
2141	23
2142	23
2143	23
2144	23
2145	23
2146	23
2147	23
2148	23
2149	23
2150	23
2151	23
2152	23
2153	23
2154	23
2155	23
2156	23
2157	23
2158	23
2159	23
2160	23
2161	23
2162	23
2163	23
2164	23
2165	23
2166	23
2167	23
2168	23
2169	23
2170	23
2171	23
2172	23
2173	23
2174	23
2175	23
2176	23
2177	23
2178	23
2179	23
2180	23
2181	23
2182	23
2183	23
2184	23
2185	23
2186	23
2187	23
2188	23
2189	23
2190	23
2191	23
2192	23
2193	23
2194	23
2195	23
2196	23
2197	23
2198	23
2199	23
2200	23
2201	23
2202	23
2203	23
2204	23
2205	23
2206	23
2207	23
2208	23
2209	23
2210	23
2211	23
2212	23
2213	23
2214	23
2215	23
2216	23
2217	23
2218	23
2219	23
2220	23
2221	23
2222	23
2223	23
2224	23
2225	23
2226	23
2227	23
2228	23
2229	23
2230	23
2231	23
2232	23
2233	23
2234	23
2235	23
2236	23
2237	23
2238	23
2239	23
2240	23
2241	23
2242	23
2243	23
2244	23
2245	23
2246	23
2247	23
2248	23
2249	23
2250	23
2251	23
2252	23
2253	23
2254	23
2255	23
2256	23
2257	23
2258	23
2259	23
2260	23
2261	23
2262	23
2263	23
2264	23
2265	23
2266	23
2267	23
2268	23
2269	23
2270	23
2271	23
2272	23
2273	23
2274	23
2275	23
2276	23
2277	23
2278	23
2279	23
2280	23
2281	23
2282	23
2283	23
2284	23
2285	23
2286	23
2287	23
2288	23
2289	23
2290	23
2291	23
2292	23
2293	23
2294	23
2295	23
2296	23
2297	23
2298	23
2299	23
2300	23
2301	23
2302	23
2303	23
2304	23
2305	23
2306	23
2307	23
2308	23
2309	23
2310	23
2311	23
2312	23
2313	23
2314	23
2315	23
2316	23
2317	23
2318	23
2319	23
2320	23
2321	23
2322	23
2323	23
2324	23
2325	23
2326	23
2327	23
2328	23
2329	23
2330	23
2331	23
2332	23
2333	23
2334	23
2335	23
2336	23
2337	23
2338	23
2339	23
2340	23
2341	23
2342	23
2343	23
2344	23
2345	23
2346	23
2347	23
2348	23
2349	23
2350	23
2351	23
2352	23
2353	23
2354	23
2355	23
2356	23
2357	23
2358	23
2359	23
2360	23
2361	23
2362	23
2363	23
2364	23
2365	23
2366	23
2367	23
2368	23
2369	23
2370	23
2371	23
2372	23
2373	23
2374	23
2375	23
2376	23
2377	23
2378	23
2379	23
2380	23
2381	23
2382	23
2383	23
2384	23
2385	23
2386	23
2387	23
2388	23
2389	23
2390	23
2391	23
2392	23
2393	23
2394	23
2395	23
2396	23
2397	23
2398	23
2399	23
2400	23
2401	23
2402	23
2403	23
2404	23
2405	23
2406	23
2407	23
2408	23
2409	23
2410	23
2411	23
2412	23
2413	23
2414	23
2415	23
2416	23
2417	23
2418	23
2419	23
2420	23
2421	23
2422	23
2423	23
2424	23
2425	23
2426	23
2427	23
2428	23
2429	23
2430	23
2431	23
2432	23
2433	23
2434	23
2435	23
2436	23
2437	23
2438	23
2439	23
2440	23
2441	23
2442	23
2443	23
2444	23
2445	23
2446	23
2447	23
2448	23
2449	23
2450	23
2451	23
2452	23
2453	23
2454	23
2455	23
2456	23
2457	23
2458	23
2459	23
2460	23
2461	23
2462	23
2463	23
2464	23
2465	23
2466	23
2467	23
2468	23
2469	23
2470	23
2471	23
2472	23
2473	23
2474	23
2475	23
2476	23
2477	23
2478	23
2479	23
2480	23
2481	23
2482	23
2483	23
2484	23
2485	23
2486	23
2487	23
2488	23
2489	23
2490	23
2491	23
2492	23
2493	23
2494	23
2495	23
2496	23
2497	23
2498	23
2499	23
2500	23
2501	23
2502	23
2503	23
2504	23
2505	23
2506	23
2507	23
2508	23
2509	23
2510	23
2511	23
2512	23
2513	23
2514	23
2515	23
2516	23
2517	23
2518	23
2519	23
2520	23
2521	23
2522	23
2523	23
2524	23
2525	23
2526	23
2527	23
2528	23
2529	23
2530	23
2531	23
2532	23
2533	23
2534	23
2535	23
2536	23
2537	23
2538	23
2539	23
2540	23
2541	23
2542	23
2543	23
2544	23
2545	23
2546	23
2547	23
2548	23
2549	23
2550	23
2551	23
2552	23
2553	23
2554	23
2555	23
2556	23
2557	23
2558	23
2559	23
2560	23
2561	23
2562	23
2563	23
2564	23
2565	23
2566	23
2567	23
2568	23
2569	23
2570	23
2571	23
2572	23
2573	23
2574	23
2575	23
2576	23
2577	23
2578	23
2579	23
2580	23
2581	23
2582	23
2583	23
2584	23
2585	23
2586	23
2587	23
2588	23
2589	23
2590	23
2591	23
2592	23
2593	23
2594	23
2595	23
2596	23
2597	23
2598	23
2599	23
2600	23
2601	23
2602	23
2603	23
2604	23
2605	23
2606	23
2607	23
2608	23
2609	23
2610	23
2611	23
2612	23
2613	23
2614	23
2615	23
2616	23
2617	23
2618	23
2619	23
2620	23
2621	23
2622	23
2623	23
2624	23
2625	23
2626	23
2627	23
2628	23
2629	23
2630	23
2631	23
2632	23
2633	23
2634	23
2635	23
2636	23
2637	23
2638	23
2639	23
2640	23
2641	23
2642	23
2643	23
2644	23
2645	23
2646	23
2647	23
2648	23
2649	23
2650	23
2651	23
2652	23
2653	23
2654	23
2655	23
2656	23
2657	23
2658	23
2659	23
2660	23
2661	23
2662	23
2663	23
2664	23
2665	23
2666	23
2667	23
2668	23
2669	23
2670	23
2671	23
2672	23
2673	23
2674	23
2675	23
2676	23
2677	23
2678	23
2679	23
2680	23
2681	23
2682	23
2683	23
2684	23
2685	23
2686	23
2687	23
2688	23
2689	23
2690	23
2691	23
2692	23
2693	23
2694	23
2695	23
2696	23
2697	23
2698	23
2699	23
2700	23
2701	23
2702	23
2703	23
2704	23
2705	23
2706	23
2707	23
2708	23
2709	23
2710	23
2711	23
2712	23
2713	23
2714	23
2715	23
2716	23
2717	23
2718	23
2719	23
2720	23
2721	23
2722	23
2723	23
2724	23
2725	23
2726	23
2727	23
2728	23
2729	23
2730	23
2731	23
2732	23
2733	23
2734	23
2735	23
2736	23
2737	23
2738	23
2739	23
2740	23
2741	23
2742	23
2743	23
2744	23
2745	23
2746	23
2747	23
2748	23
2749	23
2750	23
2751	23
2752	23
2753	23
2754	23
2755	23
2756	23
2757	23
2758	23
2759	23
2760	23
2761	23
2762	23
2763	23
2764	23
2765	23
2766	23
2767	23
2768	23
2769	23
2770	23
2771	23
2772	23
2773	23
2774	23
2775	23
2776	23
2777	23
2778	23
2779	23
2780	23
2781	23
2782	23
2783	23
2784	23
2785	23
2786	23
2787	23
2788	23
2789	23
2790	23
2791	23
2792	23
2793	23
2794	23
2795	23
2796	23
2797	23
2798	23
2799	23
2800	23
2801	23
2802	23
2803	23
2804	23
2805	23
2806	23
2807	23
2808	23
2809	23
2810	23
2811	23
2812	23
2813	23
2814	23
2815	23
2816	23
2817	23
2818	23
2819	23
2820	23
2821	23
2822	23
2823	23
2824	23
2825	23
2826	23
2827	23
2828	23
2829	23
2830	23
2831	23
2832	23
2833	23
2834	23
2835	23
2836	23
2837	23
2838	23
2839	23
2840	23
2841	23
2842	23
2843	23
2844	23
2845	23
2846	23
2847	23
2848	23
2849	23
2850	23
2851	23
2852	23
2853	23
2854	23
2855	23
2856	23
2857	23
2858	23
2859	23
2860	23
2861	23
2862	23
2863	23
2864	23
2865	23
2866	23
2867	23
2868	23
2869	23
2870	23
2871	23
2872	23
2873	23
2874	23
2875	23
2876	23
2877	23
2878	23
2879	23
2880	23
2881	23
2882	23
2883	23
2884	23
2885	23
2886	23
2887	23
2888	23
2889	23
2890	23
2891	23
2892	23
2893	23
2894	23
2895	23
2896	23
2897	23
2898	23
2899	23
2900	23
2901	23
2902	23
2903	23
2904	23
2905	23
2906	23
2907	23
2908	23
2909	23
2910	23
2911	23
2912	23
2913	23
2914	23
2915	23
2916	23
2917	23
2918	23
2919	23
2920	23
2921	23
2922	23
2923	23
2924	23
2925	23
2926	23
2927	23
2928	23
2929	23
2930	23
2931	23
2932	23
2933	23
2934	23
2935	23
2936	23
2937	23
2938	23
2939	23
2940	23
2941	23
2942	23
2943	23
2944	23
2945	23
2946	23
2947	23
2948	23
2949	23
2950	23
2951	23
2952	23
2953	23
2954	23
2955	23
2956	23
2957	23
2958	23
2959	23
2960	23
2961	23
2962	23
2963	23
2964	23
2965	23
2966	23
2967	23
2968	23
2969	23
2970	23
2971	23
2972	23
2973	23
2974	23
2975	23
2976	23
2977	23
2978	23
2979	23
2980	23
2981	23
2982	23
2983	23
2984	23
2985	23
2986	23
2987	23
2988	23
2989	23
2990	23
2991	23
2992	23
2993	23
2994	23
2995	23
2996	23
2997	23
2998	23
2999	23
3000	23
3001	23
3002	23
3003	23
3004	23
3005	23
3006	23
3007	23
3008	23
3009	23
3010	23
3011	23
3012	23
3013	23
3014	23
3015	23
3016	23
3017	23
3018	23
3019	23
3020	23
3021	23
3022	23
3023	23
3024	23
3025	23
3026	23
3027	23
3028	23
3029	23
3030	23
3031	23
3032	23
3033	23
3034	23
3035	23
3036	23
3037	23
3038	23
3039	23
3040	23
3041	23
3042	23
3043	23
3044	23
3045	23
3046	23
3047	23
3048	23
3049	23
3050	23
3051	23
3052	23
3053	23
3054	23
3055	23
3056	23
3057	23
3058	23
3059	23
3060	23
3061	23
3062	23
3063	23
3064	23
3065	23
3066	23
3067	23
3068	23
3069	23
3070	23
3071	23
3072	23
3073	23
3074	23
3075	23
3076	23
3077	23
3078	23
3079	23
3080	23
3081	23
3082	23
3083	23
3084	23
3085	23
3086	23
3087	23
3088	23
3089	23
3090	23
3091	23
3092	23
3093	23
3094	23
3095	23
3096	23
3097	23
3098	23
3099	23
3100	23
3101	23
3102	23
3103	23
3104	23
3105	23
3106	23
3107	23
3108	23
3109	23
3110	23
3111	23
3112	23
3113	23
3114	23
3115	23
3116	23
3117	23
3118	23
3119	23
3120	23
3121	23
3122	23
3123	23
3124	23
3125	23
3126	23
3127	23
3128	23
3129	23
3130	23
3131	23
3132	23
3133	23
3134	23
3135	23
3136	23
3137	23
3138	23
3139	23
3140	23
3141	23
3142	23
3143	23
3144	23
3145	23
3146	23
3147	23
3148	23
3149	23
3150	23
3151	23
3152	23
3153	23
3154	23
3155	23
3156	23
3157	23
3158	23
3159	23
3160	23
3161	23
3162	23
3163	23
3164	23
3165	23
3166	23
3167	23
3168	23
3169	23
3170	23
3171	23
3172	23
3173	23
3174	23
3175	23
3176	23
3177	23
3178	23
3179	23
3180	23
3181	23
3182	23
3183	23
3184	23
3185	23
3186	23
3187	23
3188	23
3189	23
3190	23
3191	23
3192	23
3193	23
3194	23
3195	23
3196	23
3197	23
3198	23
3199	23
3200	23
3201	23
3202	23
3203	23
3204	23
3205	23
3206	23
3207	23
3208	23
3209	23
3210	23
3211	23
3212	23
3213	23
3214	23
3215	23
3216	23
3217	23
3218	23
3219	23
3220	23
3221	23
3222	23
3223	23
3224	23
3225	23
3226	23
3227	23
3228	23
3229	23
3230	23
3231	23
3232	23
3233	23
3234	23
3235	23
3236	23
3237	23
3238	23
3239	23
3240	23
3241	23
3242	23
3243	23
3244	23
3245	23
3246	23
3247	23
3248	23
3249	23
3250	23
3251	23
3252	23
3253	23
3254	23
3255	23
3256	23
3257	23
3258	23
3259	23
3260	23
3261	23
3262	23
3263	23
3264	23
3265	23
3266	23
3267	23
3268	23
3269	23
3270	23
3271	23
3272	23
3273	23
3274	23
3275	23
3276	23
3277	23
3278	23
3279	23
3280	23
3281	23
3282	23
3283	23
3284	23
3285	23
3286	23
3287	23
3288	23
3289	23
3290	23
3291	23
3292	23
3293	23
3294	23
3295	23
3296	23
3297	23
3298	23
3299	23
3300	23
3301	23
3302	23
3303	23
3304	23
3305	23
3306	23
3307	23
3308	23
3309	23
3310	23
3311	23
3312	23
3313	23
3314	23
3315	23
3316	23
3317	23
3318	23
3319	23
3320	23
3321	23
3322	23
3323	23
3324	23
3325	23
3326	23
3327	23
3328	23
3329	23
3330	23
3331	23
3332	23
3333	23
3334	23
3335	23
3336	23
3337	23
3338	23
3339	23
3340	23
3341	23
3342	23
3343	23
3344	23
3345	23
3346	23
3347	23
3348	23
3349	23
3350	23
3351	23
3352	23
3353	23
3354	23
3355	24
3356	24
3357	24
3358	24
3359	24
3360	24
3361	24
3362	24
3363	24
3364	24
3365	24
3366	24
3367	24
3368	24
3369	24
3370	24
3371	24
3372	24
3373	24
3374	24
3375	24
3376	24
3377	24
3378	24
3379	24
3380	24
3381	24
3382	24
3383	24
3384	24
3385	24
3386	24
3387	24
3388	24
3389	24
3390	24
3391	24
3392	24
3393	24
3394	24
3395	24
3396	24
3397	24
3398	24
3399	24
3400	24
3401	24
3402	24
3403	24
3404	24
3405	24
3406	24
3407	24
3408	24
3409	24
3410	24
3411	24
3412	24
3413	24
3414	24
3415	24
3416	24
3417	24
3418	24
3419	24
3420	24
3421	24
3422	24
3423	24
3424	24
3425	24
3426	24
3427	24
3428	24
3429	24
3430	24
3431	24
3432	24
3433	24
3434	24
3435	24
3436	24
3437	24
3438	24
3439	24
3440	24
3441	24
3442	24
3443	24
3444	24
3445	24
3446	24
3447	24
3448	24
3449	24
3450	24
3451	24
3452	24
3453	24
3454	24
3455	24
3456	24
3457	24
3458	24
3459	24
3460	24
3461	24
3462	24
3463	24
3464	24
3465	24
3466	24
3467	24
3468	24
3469	24
3470	24
3471	24
3472	24
3473	24
3474	24
3475	24
3476	24
3477	24
3478	24
3479	24
3480	24
3481	24
3482	24
3483	24
3484	24
3485	24
3486	24
3487	24
3488	24
3489	24
3490	24
3491	24
3492	24
3493	24
3494	24
3495	24
3496	24
3497	24
3498	24
3499	24
3500	24
3501	24
3502	24
3503	24
3504	24
3505	24
3506	24
3507	24
3508	24
3509	24
3510	24
3511	24
3512	24
3513	24
3514	24
3515	24
3516	24
3517	24
3518	24
3519	24
3520	24
3521	24
3522	24
3523	24
3524	24
3525	24
3526	24
3527	24
3528	24
3529	24
3530	24
3531	24
3532	24
3533	24
3534	24
3535	24
3536	24
3537	24
3538	24
3539	24
3540	24
3541	24
3542	24
3543	24
3544	24
3545	24
3546	24
3547	24
3548	24
3549	24
3550	24
3551	24
3552	24
3553	24
3554	24
3555	24
3556	24
3557	24
3558	24
3559	24
3560	24
3561	24
3562	24
3563	24
3564	24
3565	24
3566	24
3567	24
3568	24
3569	24
3570	24
3571	24
3572	24
3573	24
3574	24
3575	24
3576	24
3577	24
3578	24
3579	24
3580	24
3581	24
3582	24
3583	24
3584	24
3585	24
3586	24
3587	24
3588	24
3589	24
3590	24
3591	24
3592	24
3593	24
3594	24
3595	24
3596	24
3597	24
3598	24
3599	24
3600	24
3601	24
3602	24
3603	24
3604	24
3605	24
3606	24
3607	24
3608	24
3609	24
3610	24
3611	24
3612	24
3613	24
3614	24
3615	24
3616	24
3617	24
3618	24
3619	24
3620	24
3621	24
3622	24
3623	24
3624	24
3625	24
3626	24
3627	24
3628	24
3629	24
3630	24
3631	24
3632	24
3633	24
3634	24
3635	24
3636	24
3637	24
3638	24
3639	24
3640	24
3641	24
3642	24
3643	24
3644	24
3645	24
3646	24
3647	24
3648	24
3649	24
3650	24
3651	24
3652	24
3653	24
3654	24
3655	24
3656	24
3657	24
3658	24
3659	24
3660	24
3661	24
3662	24
3663	24
3664	24
3665	24
3666	24
3667	24
3668	24
3669	24
3670	24
3671	24
3672	24
3673	24
3674	24
3675	24
3676	24
3677	24
3678	24
3679	24
3680	24
3681	24
3682	24
3683	24
3684	24
3685	24
3686	24
3687	24
3688	24
3689	24
3690	24
3691	24
3692	24
3693	24
3694	24
3695	24
3696	24
3697	24
3698	24
3699	24
3700	24
3701	24
3702	24
3703	24
3704	24
3705	24
3706	24
3707	24
3708	24
3709	24
3710	24
3711	24
3712	24
3713	24
3714	24
3715	24
3716	24
3717	24
3718	24
3719	24
3720	24
3721	24
3722	24
3723	24
3724	24
3725	24
3726	24
3727	24
3728	24
3729	24
3730	24
3731	24
3732	24
3733	24
3734	24
3735	24
3736	24
3737	24
3738	24
3739	24
3740	24
3741	24
3742	24
3743	24
3744	24
3745	24
3746	24
3747	24
3748	24
3749	24
3750	24
3751	24
3752	24
3753	24
3754	24
3755	24
3756	24
3757	24
3758	24
3759	24
3760	24
3761	24
3762	24
3763	24
3764	24
3765	24
3766	24
3767	24
3768	24
3769	24
3770	24
3771	24
3772	24
3773	24
3774	24
3775	24
3776	24
3777	24
3778	24
3779	24
3780	24
3781	24
3782	24
3783	24
3784	24
3785	24
3786	24
3787	24
3788	24
3789	24
3790	24
3791	24
3792	24
3793	24
3794	24
3795	24
3796	24
3797	24
3798	24
3799	24
3800	24
3801	24
3802	24
3803	24
3804	24
3805	24
3806	24
3807	24
3808	24
3809	24
3810	24
3811	24
3812	24
3813	24
3814	24
3815	24
3816	24
3817	24
3818	24
3819	24
3820	24
3821	24
3822	24
3823	24
3824	24
3825	24
3826	24
3827	24
3828	24
3829	24
3830	24
3831	24
3832	24
3833	24
3834	24
3835	24
3836	24
3837	24
3838	24
3839	24
3840	24
3841	24
3842	24
3843	24
3844	24
3845	24
3846	24
3847	24
3848	24
3849	24
3850	24
3851	24
3852	24
3853	24
3854	24
3855	24
3856	24
3857	24
3858	24
3859	24
3860	24
3861	24
3862	24
3863	24
3864	24
3865	24
3866	24
3867	24
3868	24
3869	24
3870	24
3871	24
3872	24
3873	24
3874	24
3875	24
3876	24
3877	24
3878	24
3879	24
3880	24
3881	24
3882	24
3883	24
3884	24
3885	24
3886	24
3887	24
3888	24
3889	24
3890	24
3891	24
3892	24
3893	24
3894	24
3895	24
3896	24
3897	24
3898	24
3899	24
3900	24
3901	24
3902	24
3903	24
3904	24
3905	24
3906	24
3907	24
3908	24
3909	24
3910	24
3911	24
3912	24
3913	24
3914	24
3915	24
3916	24
3917	24
3918	24
3919	24
3920	24
3921	24
3922	24
3923	24
3924	24
3925	24
3926	24
3927	24
3928	24
3929	24
3930	24
3931	24
3932	24
3933	24
3934	24
3935	24
3936	24
3937	24
3938	24
3939	24
3940	24
3941	24
3942	24
3943	24
3944	24
3945	24
3946	24
3947	24
3948	24
3949	24
3950	24
3951	24
3952	24
3953	24
3954	24
3955	24
3956	24
3957	24
3958	24
3959	24
3960	24
3961	24
3962	24
3963	24
3964	24
3965	24
3966	24
3967	24
3968	24
3969	24
3970	24
3971	24
3972	24
3973	24
3974	24
3975	24
3976	24
3977	24
3978	24
3979	24
3980	24
3981	24
3982	24
3983	24
3984	24
3985	24
3986	24
3987	24
3988	24
3989	24
3990	24
3991	24
3992	24
3993	24
3994	24
3995	24
3996	24
3997	24
3998	24
3999	24
4000	24
4001	24
4002	24
4003	24
4004	24
4005	24
4006	24
4007	24
4008	24
4009	24
4010	24
4011	24
4012	24
4013	24
4014	24
4015	24
4016	24
4017	24
4018	24
4019	24
4020	24
4021	24
4022	24
4023	24
4024	24
4025	24
4026	24
4027	24
4028	24
4029	24
4030	24
4031	24
4032	24
4033	24
4034	24
4035	24
4036	24
4037	24
4038	24
4039	24
4040	24
4041	24
4042	24
4043	24
4044	24
4045	24
4046	24
4047	24
4048	24
4049	24
4050	24
4051	24
4052	24
4053	24
4054	24
4055	24
4056	24
4057	24
4058	24
4059	24
4060	24
4061	24
4062	24
4063	24
4064	24
4065	24
4066	24
4067	24
4068	24
4069	24
4070	24
4071	24
4072	24
4073	24
4074	24
4075	24
4076	24
4077	24
4078	24
4079	24
4080	24
4081	24
4082	24
4083	24
4084	24
4085	24
4086	24
4087	24
4088	24
4089	24
4090	24
4091	24
4092	24
4093	24
4094	24
4095	24
4096	24
4097	24
4098	24
4099	24
4100	24
4101	24
4102	24
4103	24
4104	24
4105	24
4106	24
4107	24
4108	24
4109	24
4110	24
4111	24
4112	24
4113	24
4114	24
4115	24
4116	24
4117	24
4118	24
4119	24
4120	24
4121	24
4122	24
4123	24
4124	24
4125	24
4126	24
4127	24
4128	24
4129	24
4130	24
4131	24
4132	24
4133	24
4134	24
4135	24
4136	24
4137	24
4138	24
4139	24
4140	24
4141	24
4142	24
4143	24
4144	24
4145	24
4146	24
4147	24
4148	24
4149	24
4150	24
4151	24
4152	24
4153	24
4154	24
4155	24
4156	24
4157	24
4158	24
4159	24
4160	24
4161	24
4162	24
4163	24
4164	24
4165	24
4166	24
4167	24
4168	24
4169	24
4170	24
4171	24
4172	24
4173	24
4174	24
4175	24
4176	24
4177	24
4178	24
4179	24
4180	24
4181	24
4182	24
4183	24
4184	24
4185	24
4186	24
4187	24
4188	24
4189	24
4190	24
4191	24
4192	24
4193	24
4194	24
4195	24
4196	24
4197	24
4198	24
4199	24
4200	24
4201	24
4202	24
4203	24
4204	24
4205	24
4206	24
4207	24
4208	24
4209	24
4210	24
4211	24
4212	24
4213	24
4214	24
4215	24
4216	24
4217	24
4218	24
4219	24
4220	24
4221	24
4222	24
4223	24
4224	24
4225	24
4226	24
4227	24
4228	24
4229	24
4230	24
4231	24
4232	24
4233	24
4234	24
4235	24
4236	24
4237	24
4238	24
4239	24
4240	24
4241	24
4242	24
4243	24
4244	24
4245	24
4246	24
4247	24
4248	24
4249	24
4250	24
4251	24
4252	24
4253	24
4254	24
4255	24
4256	24
4257	24
4258	24
4259	24
4260	24
4261	24
4262	24
4263	24
4264	24
4265	24
4266	24
4267	24
4268	24
4269	24
4270	24
4271	24
4272	24
4273	24
4274	24
4275	24
4276	24
4277	24
4278	24
4279	24
4280	24
4281	24
4282	24
4283	24
4284	24
4285	24
4286	24
4287	24
4288	24
4289	24
4290	24
4291	24
4292	24
4293	24
4294	24
4295	24
4296	24
4297	24
4298	24
4299	24
4300	24
4301	24
4302	24
4303	24
4304	24
4305	24
4306	24
4307	24
4308	24
4309	24
4310	24
4311	24
4312	24
4313	24
4314	24
4315	24
4316	24
4317	24
4318	24
4319	24
4320	24
4321	24
4322	24
4323	24
4324	24
4325	24
4326	24
4327	24
4328	24
4329	24
4330	24
4331	24
4332	24
4333	24
4334	24
4335	24
4336	24
4337	24
4338	24
4339	24
4340	24
4341	24
4342	24
4343	24
4344	24
4345	24
4346	24
4347	24
4348	24
4349	24
4350	24
4351	24
4352	24
4353	24
4354	24
4355	24
4356	24
4357	24
4358	24
4359	24
4360	24
4361	24
4362	24
4363	24
4364	24
4365	24
4366	24
4367	24
4368	24
4369	24
4370	24
4371	24
4372	24
4373	24
4374	24
4375	24
4376	24
4377	24
4378	24
4379	24
4380	24
4381	24
4382	24
4383	24
4384	24
4385	24
4386	24
4387	24
4388	24
4389	24
4390	24
4391	24
4392	24
4393	24
4394	24
4395	24
4396	24
4397	24
4398	24
4399	24
4400	24
4401	24
4402	24
4403	24
4404	24
4405	24
4406	24
4407	24
4408	24
4409	24
4410	24
4411	24
4412	24
4413	24
4414	24
4415	24
4416	24
4417	24
4418	24
4419	24
4420	24
4421	24
4422	24
4423	24
4424	24
4425	24
4426	24
4427	24
4428	24
4429	24
4430	24
4431	24
4432	24
4433	24
4434	24
4435	24
4436	24
4437	24
4438	24
4439	24
4440	24
4441	24
4442	24
4443	24
4444	24
4445	24
4446	24
4447	24
4448	24
4449	24
4450	24
4451	24
4452	24
4453	24
4454	24
4455	24
4456	24
4457	24
4458	24
4459	24
4460	24
4461	24
4462	24
4463	24
4464	24
4465	24
4466	24
4467	24
4468	24
4469	24
4470	24
4471	24
4472	24
4473	24
4474	24
4475	24
4476	24
4477	24
4478	24
4479	24
4480	24
4481	24
4482	24
4483	24
4484	24
4485	24
4486	24
4487	24
4488	24
4489	24
4490	24
4491	24
4492	24
4493	24
4494	24
4495	24
4496	24
4497	24
4498	24
4499	24
4500	24
4501	24
4502	24
4503	24
4504	24
4505	24
4506	24
4507	24
4508	24
4509	24
4510	24
4511	24
4512	24
4513	24
4514	24
4515	24
4516	24
4517	24
4518	24
4519	24
4520	24
4521	24
4522	24
4523	24
4524	24
4525	24
4526	24
4527	24
4528	24
4529	24
4530	24
4531	24
4532	24
4533	24
4534	24
4535	24
4536	24
4537	24
4538	24
4539	24
4540	24
4541	24
4542	24
4543	24
4544	24
4545	24
4546	24
4547	24
4548	24
4549	24
4550	24
4551	24
4552	24
4553	24
4554	24
4555	24
4556	24
4557	24
4558	24
4559	24
4560	24
4561	24
4562	24
4563	24
4564	24
4565	24
4566	24
4567	24
4568	24
4569	24
4570	24
4571	24
4572	24
4573	24
4574	24
4575	24
4576	24
4577	24
4578	24
4579	24
4580	24
4581	24
4582	24
4583	24
4584	24
4585	24
4586	24
4587	24
4588	24
4589	24
4590	24
4591	24
4592	24
4593	24
4594	24
4595	24
4596	24
4597	24
4598	24
4599	24
4600	24
4601	24
4602	24
4603	24
4604	24
4605	24
4606	24
4607	24
4608	24
4609	24
4610	24
4611	24
4612	24
4613	24
4614	24
4615	24
4616	24
4617	24
4618	24
4619	24
4620	24
4621	24
4622	24
4623	24
4624	24
4625	24
4626	24
4627	24
4628	24
4629	24
4630	24
4631	24
4632	24
4633	24
4634	24
4635	24
4636	24
4637	24
4638	24
4639	24
4640	24
4641	24
4642	24
4643	24
4644	24
4645	24
4646	24
4647	24
4648	24
4649	24
4650	24
4651	24
4652	24
4653	24
4654	24
4655	24
4656	24
4657	24
4658	24
4659	24
4660	24
4661	24
4662	24
4663	24
4664	24
4665	24
4666	24
4667	24
4668	24
4669	24
4670	24
4671	24
4672	24
4673	24
4674	24
4675	24
4676	24
4677	24
4678	24
4679	24
4680	24
4681	24
4682	24
4683	24
4684	24
4685	24
4686	24
4687	24
4688	24
4689	24
4690	24
4691	24
4692	24
4693	24
4694	24
4695	24
4696	24
4697	24
4698	24
4699	24
4700	24
4701	24
4702	24
4703	24
4704	24
4705	24
4706	24
4707	24
4708	24
4709	24
4710	24
4711	24
4712	24
4713	24
4714	24
4715	24
4716	24
4717	24
4718	24
4719	24
4720	24
4721	24
4722	24
4723	24
4724	24
4725	24
4726	24
4727	24
4728	24
4729	24
4730	24
4731	24
4732	24
4733	24
4734	24
4735	24
4736	24
4737	24
4738	24
4739	24
4740	24
4741	24
4742	24
4743	24
4744	24
4745	24
4746	24
4747	24
4748	24
4749	24
4750	24
4751	24
4752	24
4753	24
4754	24
4755	24
4756	24
4757	24
4758	24
4759	24
4760	24
4761	24
4762	24
4763	24
4764	24
4765	24
4766	24
4767	24
4768	24
4769	24
4770	24
4771	24
4772	24
4773	24
4774	24
4775	24
4776	24
4777	24
4778	24
4779	24
4780	24
4781	24
4782	24
4783	24
4784	24
4785	24
4786	24
4787	24
4788	24
4789	24
4790	24
4791	24
4792	24
4793	24
4794	24
4795	24
4796	24
4797	24
4798	24
4799	24
4800	24
4801	24
4802	24
4803	24
4804	24
4805	24
4806	24
4807	24
4808	24
4809	24
4810	24
4811	24
4812	24
4813	24
4814	24
4815	24
4816	24
4817	24
4818	24
4819	24
4820	24
4821	24
4822	24
4823	24
4824	24
4825	24
4826	24
4827	24
4828	24
4829	24
4830	24
4831	24
4832	24
4833	24
4834	24
4835	24
4836	24
4837	24
4838	24
4839	24
4840	24
4841	24
4842	24
4843	24
4844	24
4845	24
4846	24
4847	24
4848	24
4849	24
4850	24
4851	24
4852	24
4853	24
4854	24
4855	24
4856	24
4857	24
4858	24
4859	24
4860	24
4861	24
4862	24
4863	24
4864	24
4865	24
4866	24
4867	24
4868	24
4869	24
4870	24
4871	24
4872	24
4873	24
4874	24
4875	24
4876	24
4877	24
4878	24
4879	24
4880	24
4881	24
4882	24
4883	24
4884	24
4885	24
4886	24
4887	24
4888	24
4889	24
4890	24
4891	24
4892	24
4893	24
4894	24
4895	24
4896	24
4897	24
4898	24
4899	24
4900	24
4901	24
4902	24
4903	24
4904	24
4905	24
4906	24
4907	24
4908	24
4909	24
4910	24
4911	24
4912	24
4913	24
4914	24
4915	24
4916	24
4917	24
4918	24
4919	24
4920	24
4921	24
4922	24
4923	24
4924	24
4925	24
4926	24
4927	24
4928	24
4929	24
4930	24
4931	24
4932	24
4933	24
4934	24
4935	24
4936	24
4937	24
4938	24
4939	24
4940	24
4941	24
4942	24
4943	24
4944	24
4945	24
4946	24
4947	24
4948	24
4949	24
4950	24
4951	24
4952	24
4953	24
4954	24
4955	24
4956	24
4957	24
4958	24
4959	24
4960	24
4961	24
4962	24
4963	24
4964	24
4965	24
4966	24
4967	24
4968	25
4969	25
4970	25
4971	25
4972	25
4973	25
4974	25
4975	25
4976	25
4977	25
4978	25
4979	25
4980	25
4981	25
4982	25
4983	25
4984	25
4985	25
4986	25
4987	25
4988	25
4989	25
4990	25
4991	25
4992	25
4993	25
4994	25
4995	25
4996	25
4997	25
4998	25
4999	25
5000	25
5001	25
5002	25
5003	25
5004	25
5005	25
5006	25
5007	25
5008	25
5009	25
5010	25
5011	25
5012	25
5013	25
5014	25
5015	25
5016	25
5017	25
5018	25
5019	25
5020	25
5021	25
5022	25
5023	25
5024	25
5025	25
5026	25
5027	25
5028	25
5029	25
5030	25
5031	25
5032	25
5033	25
5034	25
5035	25
5036	25
5037	25
5038	25
5039	25
5040	25
5041	25
5042	25
5043	25
5044	25
5045	25
5046	25
5047	25
5048	25
5049	25
5050	25
5051	25
5052	25
5053	25
5054	25
5055	25
5056	25
5057	25
5058	25
5059	25
5060	25
5061	25
5062	25
5063	25
5064	25
5065	25
5066	25
5067	25
5068	25
5069	25
5070	25
5071	25
5072	25
5073	25
5074	25
5075	25
5076	25
5077	25
5078	25
5079	25
5080	25
5081	25
5082	25
5083	25
5084	25
5085	25
5086	25
5087	25
5088	25
5089	25
5090	25
5091	25
5092	25
5093	25
5094	25
5095	25
5096	25
5097	25
5098	25
5099	25
5100	25
5101	25
5102	25
5103	25
5104	25
5105	25
5106	25
5107	25
5108	25
5109	25
5110	25
5111	25
5112	25
5113	25
5114	25
5115	25
5116	25
5117	25
5118	25
5119	25
5120	25
5121	25
5122	25
5123	25
5124	25
5125	25
5126	25
5127	25
5128	25
5129	25
5130	25
5131	25
5132	25
5133	25
5134	25
5135	25
5136	25
5137	25
5138	25
5139	25
5140	25
5141	25
5142	25
5143	25
5144	25
5145	25
5146	25
5147	25
5148	25
5149	25
5150	25
5151	25
5152	25
5153	25
5154	25
5155	25
5156	25
5157	25
5158	25
5159	25
5160	25
5161	25
5162	25
5163	25
5164	25
5165	25
5166	25
5167	25
5168	25
5169	25
5170	25
5171	25
5172	25
5173	25
5174	25
5175	25
5176	25
5177	25
5178	25
5179	25
5180	25
5181	25
5182	25
5183	25
5184	25
5185	25
5186	25
5187	25
5188	25
5189	25
5190	25
5191	25
5192	25
5193	25
5194	25
5195	25
5196	25
5197	25
5198	25
5199	25
5200	25
5201	25
5202	25
5203	25
5204	25
5205	25
5206	25
5207	25
5208	25
5209	25
5210	25
5211	25
5212	25
5213	25
5214	25
5215	25
5216	25
5217	25
5218	25
5219	25
5220	25
5221	25
5222	25
5223	25
5224	25
5225	25
5226	25
5227	25
5228	25
5229	25
5230	25
5231	25
5232	25
5233	25
5234	25
5235	25
5236	25
5237	25
5238	25
5239	25
5240	25
5241	25
5242	25
5243	25
5244	25
5245	25
5246	25
5247	25
5248	25
5249	25
5250	25
5251	25
5252	25
5253	25
5254	25
5255	25
5256	25
5257	25
5258	25
5259	25
5260	25
5261	25
5262	25
5263	25
5264	25
5265	25
5266	25
5267	25
5268	25
5269	25
5270	25
5271	25
5272	25
5273	25
5274	25
5275	25
5276	25
5277	25
5278	25
5279	25
5280	25
5281	25
5282	25
5283	25
5284	25
5285	25
5286	25
5287	25
5288	25
5289	25
5290	25
5291	25
5292	25
5293	25
5294	25
5295	25
5296	25
5297	25
5298	25
5299	25
5300	25
5301	25
5302	25
5303	25
5304	25
5305	25
5306	25
5307	25
5308	25
5309	25
5310	25
5311	25
5312	25
5313	25
5314	25
5315	25
5316	25
5317	25
5318	25
5319	25
5320	25
5321	25
5322	25
5323	25
5324	25
5325	25
5326	25
5327	25
5328	25
5329	25
5330	25
5331	25
5332	25
5333	25
5334	25
5335	25
5336	25
5337	25
5338	25
5339	25
5340	25
5341	25
5342	25
5343	25
5344	25
5345	25
5346	25
5347	25
5348	25
5349	25
5350	25
5351	25
5352	25
5353	25
5354	25
5355	25
5356	25
5357	25
5358	25
5359	25
5360	25
5361	25
5362	25
5363	25
5364	25
5365	25
5366	25
5367	25
5368	25
5369	25
5370	25
5371	25
5372	25
5373	25
5374	25
5375	25
5376	25
5377	25
5378	25
5379	25
5380	25
5381	25
5382	25
5383	25
5384	25
5385	25
5386	25
5387	25
5388	25
5389	25
5390	25
5391	25
5392	25
5393	25
5394	25
5395	25
5396	25
5397	25
5398	25
5399	25
5400	25
5401	25
5402	25
5403	25
5404	25
5405	25
5406	25
5407	25
5408	25
5409	25
5410	25
5411	25
5412	25
5413	25
5414	25
5415	25
5416	25
5417	25
5418	25
5419	25
5420	25
5421	25
5422	25
5423	25
5424	25
5425	25
5426	25
5427	25
5428	25
5429	25
5430	25
5431	25
5432	25
5433	25
5434	25
5435	25
5436	25
5437	25
5438	25
5439	25
5440	25
5441	25
5442	25
5443	25
5444	25
5445	25
5446	25
5447	25
5448	25
5449	25
5450	25
5451	25
5452	25
5453	25
5454	25
5455	25
5456	25
5457	25
5458	25
5459	25
5460	25
5461	25
5462	25
5463	25
5464	25
5465	25
5466	25
5467	25
5468	25
5469	25
5470	25
5471	25
5472	25
5473	25
5474	25
5475	25
5476	25
5477	25
5478	25
5479	25
5480	25
5481	25
5482	25
5483	25
5484	25
5485	25
5486	25
5487	25
5488	25
5489	25
5490	25
5491	25
5492	25
5493	25
5494	25
5495	25
5496	25
5497	25
5498	25
5499	25
5500	25
5501	25
5502	25
5503	25
5504	25
5505	25
5506	25
5507	25
5508	25
5509	25
5510	25
5511	25
5512	25
5513	25
5514	25
5515	25
5516	25
5517	25
5518	25
5519	25
5520	25
5521	25
5522	25
5523	25
5524	25
5525	25
5526	25
5527	25
5528	25
5529	25
5530	25
5531	25
5532	25
5533	25
5534	25
5535	25
5536	25
5537	25
5538	25
5539	25
5540	25
5541	25
5542	25
5543	25
5544	25
5545	25
5546	25
5547	25
5548	25
5549	25
5550	25
5551	25
5552	25
5553	25
5554	25
5555	25
5556	25
5557	25
5558	25
5559	25
5560	25
5561	25
5562	25
5563	25
5564	25
5565	25
5566	25
5567	25
5568	25
5569	25
5570	25
5571	25
5572	25
5573	25
5574	25
5575	25
5576	25
5577	25
5578	25
5579	25
5580	25
5581	25
5582	25
5583	25
5584	25
5585	25
5586	25
5587	25
5588	25
5589	25
5590	25
5591	25
5592	25
5593	25
5594	25
5595	25
5596	25
5597	25
5598	25
5599	25
5600	25
5601	25
5602	25
5603	25
5604	25
5605	25
5606	25
5607	25
5608	25
5609	25
5610	25
5611	25
5612	25
5613	25
5614	25
5615	25
5616	25
5617	25
5618	25
5619	25
5620	25
5621	25
5622	25
5623	25
5624	25
5625	25
5626	25
5627	25
5628	25
5629	25
5630	25
5631	25
5632	25
5633	25
5634	25
5635	25
5636	25
5637	25
5638	25
5639	25
5640	25
5641	25
5642	25
5643	25
5644	25
5645	25
5646	25
5647	25
5648	25
5649	25
5650	25
5651	25
5652	25
5653	25
5654	25
5655	25
5656	25
5657	25
5658	25
5659	25
5660	25
5661	25
5662	25
5663	25
5664	25
5665	25
5666	25
5667	25
5668	25
5669	25
5670	25
5671	25
5672	25
5673	25
5674	25
5675	25
5676	25
5677	25
5678	25
5679	25
5680	25
5681	25
5682	25
5683	25
5684	25
5685	25
5686	25
5687	25
5688	25
5689	25
5690	25
5691	25
5692	25
5693	25
5694	25
5695	25
5696	25
5697	25
5698	25
5699	25
5700	25
5701	25
5702	25
5703	25
5704	25
5705	25
5706	25
5707	25
5708	25
5709	25
5710	25
5711	25
5712	25
5713	25
5714	25
5715	25
5716	25
5717	25
5718	25
5719	25
5720	25
5721	25
5722	25
5723	25
5724	25
5725	25
5726	25
5727	25
5728	25
5729	25
5730	25
5731	25
5732	25
5733	25
5734	25
5735	25
5736	25
5737	25
5738	25
5739	25
5740	25
5741	25
5742	25
5743	25
5744	25
5745	25
5746	25
5747	25
5748	25
5749	25
5750	25
5751	25
5752	25
5753	25
5754	25
5755	25
5756	25
5757	25
5758	25
5759	25
5760	25
5761	25
5762	25
5763	25
5764	25
5765	25
5766	25
5767	25
5768	25
5769	25
5770	25
5771	25
5772	25
5773	25
5774	25
5775	25
5776	25
5777	25
5778	25
5779	25
5780	25
5781	25
5782	25
5783	25
5784	25
5785	25
5786	25
5787	25
5788	25
5789	25
5790	25
5791	25
5792	25
5793	25
5794	25
5795	25
5796	25
5797	25
5798	25
5799	25
5800	25
5801	25
5802	25
5803	25
5804	25
5805	25
5806	25
5807	25
5808	25
5809	25
5810	25
5811	25
5812	25
5813	25
5814	25
5815	25
5816	25
5817	25
5818	25
5819	25
5820	25
5821	25
5822	25
5823	25
5824	25
5825	25
5826	25
5827	25
5828	25
5829	25
5830	25
5831	25
5832	25
5833	25
5834	25
5835	25
5836	25
5837	25
5838	25
5839	25
5840	25
5841	25
5842	25
5843	25
5844	25
5845	25
5846	25
5847	25
5848	25
5849	25
5850	25
5851	25
5852	25
5853	25
5854	25
5855	25
5856	25
5857	25
5858	25
5859	25
5860	25
5861	25
5862	25
5863	25
5864	25
5865	25
5866	25
5867	25
5868	25
5869	25
5870	25
5871	25
5872	25
5873	25
5874	25
5875	25
5876	25
5877	25
5878	25
5879	25
5880	25
5881	25
5882	25
5883	25
5884	25
5885	25
5886	25
5887	25
5888	25
5889	25
5890	25
5891	25
5892	25
5893	25
5894	25
5895	25
5896	25
5897	25
5898	25
5899	25
5900	25
5901	25
5902	25
5903	25
5904	25
5905	25
5906	25
5907	25
5908	25
5909	25
5910	25
5911	25
5912	25
5913	25
5914	25
5915	25
5916	25
5917	25
5918	25
5919	25
5920	25
5921	25
5922	25
5923	25
5924	25
5925	25
5926	25
5927	25
5928	25
5929	25
5930	25
5931	25
5932	25
5933	25
5934	25
5935	25
5936	25
5937	25
5938	25
5939	25
5940	25
5941	25
5942	25
5943	25
5944	25
5945	25
5946	25
5947	25
5948	25
5949	25
5950	25
5951	25
5952	25
5953	25
5954	25
5955	25
5956	25
5957	25
5958	25
5959	25
5960	25
5961	25
5962	25
5963	25
5964	25
5965	25
5966	25
5967	25
5968	25
5969	25
5970	25
5971	25
5972	25
5973	25
5974	25
5975	25
5976	25
5977	25
5978	25
5979	25
5980	25
5981	25
5982	25
5983	25
5984	25
5985	25
5986	25
5987	25
5988	25
5989	25
5990	25
5991	25
5992	25
5993	25
5994	25
5995	25
5996	25
5997	25
5998	25
5999	25
6000	25
6001	25
6002	25
6003	25
6004	25
6005	25
6006	25
6007	25
6008	25
6009	25
6010	25
6011	25
6012	25
6013	25
6014	25
6015	25
6016	25
6017	25
6018	25
6019	25
6020	25
6021	25
6022	25
6023	25
6024	25
6025	25
6026	25
6027	25
6028	25
6029	25
6030	25
6031	25
6032	25
6033	25
6034	25
6035	25
6036	25
6037	25
6038	25
6039	25
6040	25
6041	25
6042	25
6043	25
6044	25
6045	25
6046	25
6047	25
6048	25
6049	25
6050	25
6051	25
6052	25
6053	25
6054	25
6055	25
6056	25
6057	25
6058	25
6059	25
6060	25
6061	25
6062	25
6063	25
6064	25
6065	25
6066	25
6067	25
6068	25
6069	25
6070	25
6071	25
6072	25
6073	25
6074	25
6075	25
6076	25
6077	25
6078	25
6079	25
6080	25
6081	25
6082	25
6083	25
6084	25
6085	25
6086	25
6087	25
6088	25
6089	25
6090	25
6091	25
6092	25
6093	25
6094	25
6095	25
6096	25
6097	25
6098	25
6099	25
6100	25
6101	25
6102	25
6103	25
6104	25
6105	25
6106	25
6107	25
6108	25
6109	25
6110	25
6111	25
6112	25
6113	25
6114	25
6115	25
6116	25
6117	25
6118	25
6119	25
6120	25
6121	25
6122	25
6123	25
6124	25
6125	25
6126	25
6127	25
6128	25
6129	25
6130	25
6131	25
6132	25
6133	25
6134	25
6135	25
6136	25
6137	25
6138	25
6139	25
6140	25
6141	25
6142	25
6143	25
6144	25
6145	25
6146	25
6147	25
6148	25
6149	25
6150	25
6151	25
6152	25
6153	25
6154	25
6155	25
6156	25
6157	25
6158	25
6159	25
6160	25
6161	25
6162	25
6163	25
6164	25
6165	25
6166	25
6167	25
6168	25
6169	25
6170	25
6171	25
6172	25
6173	25
6174	25
6175	25
6176	25
6177	25
6178	25
6179	25
6180	25
6181	25
6182	25
6183	25
6184	25
6185	25
6186	25
6187	25
6188	25
6189	25
6190	25
6191	25
6192	25
6193	25
6194	25
6195	25
6196	25
6197	25
6198	25
6199	25
6200	25
6201	25
6202	25
6203	25
6204	25
6205	25
6206	25
6207	25
6208	25
6209	25
6210	25
6211	25
6212	25
6213	25
6214	25
6215	25
6216	25
6217	25
6218	25
6219	25
6220	25
6221	25
6222	25
6223	25
6224	25
6225	25
6226	25
6227	25
6228	25
6229	25
6230	25
6231	25
6232	25
6233	25
6234	25
6235	25
6236	25
6237	25
6238	25
6239	25
6240	25
6241	25
6242	25
6243	25
6244	25
6245	25
6246	25
6247	25
6248	25
6249	25
6250	25
6251	25
6252	25
6253	25
6254	25
6255	25
6256	25
6257	25
6258	25
6259	25
6260	25
6261	25
6262	25
6263	25
6264	25
6265	25
6266	25
6267	25
6268	25
6269	25
6270	25
6271	25
6272	25
6273	25
6274	25
6275	25
6276	25
6277	25
6278	25
6279	25
6280	25
6281	25
6282	25
6283	25
6284	25
6285	25
6286	25
6287	25
6288	25
6289	25
6290	25
6291	25
6292	25
6293	25
6294	25
6295	25
6296	25
6297	25
6298	25
6299	25
6300	25
6301	25
6302	25
6303	25
6304	25
6305	25
6306	25
6307	25
6308	25
6309	25
6310	25
6311	25
6312	25
6313	25
6314	25
6315	25
6316	25
6317	25
6318	25
6319	25
6320	25
6321	25
6322	25
6323	25
6324	25
6325	25
6326	25
6327	25
6328	25
6329	25
6330	25
6331	25
6332	25
6333	25
6334	25
6335	25
6336	25
6337	25
6338	25
6339	25
6340	25
6341	25
6342	25
6343	25
6344	25
6345	25
6346	25
6347	25
6348	25
6349	25
6350	25
6351	25
6352	25
6353	25
6354	25
6355	25
6356	25
6357	25
6358	25
6359	25
6360	25
6361	25
6362	25
6363	25
6364	25
6365	25
6366	25
6367	25
6368	25
6369	25
6370	25
6371	25
6372	25
6373	25
6374	25
6375	25
6376	25
6377	25
6378	25
6379	25
6380	25
6381	25
6382	25
6383	25
6384	25
6385	25
6386	25
6387	25
6388	25
6389	25
6390	25
6391	25
6392	25
6393	25
6394	25
6395	25
6396	25
6397	25
6398	25
6399	25
6400	25
6401	25
6402	25
6403	25
6404	25
6405	25
6406	25
6407	25
6408	25
6409	25
6410	25
6411	25
6412	25
6413	25
6414	25
6415	25
6416	25
6417	25
6418	25
6419	25
6420	25
6421	25
6422	25
6423	25
6424	25
6425	25
6426	25
6427	25
6428	25
6429	25
6430	25
6431	25
6432	25
6433	25
6434	25
6435	25
6436	25
6437	25
6438	25
6439	25
6440	25
6441	25
6442	25
6443	25
6444	25
6445	25
6446	25
6447	25
6448	25
6449	25
6450	25
6451	25
6452	25
6453	25
6454	25
6455	25
6456	25
6457	25
6458	25
6459	25
6460	25
6461	25
6462	25
6463	25
6464	25
6465	25
6466	25
6467	25
6468	25
6469	25
6470	25
6471	25
6472	25
6473	25
6474	25
6475	25
6476	25
6477	25
6478	25
6479	25
6480	25
6481	25
6482	25
6483	25
6484	25
6485	25
6486	25
6487	25
6488	25
6489	25
6490	25
6491	25
6492	25
6493	25
6494	25
6495	25
6496	25
6497	25
6498	25
6499	25
6500	25
6501	25
6502	25
6503	25
6504	25
6505	25
6506	25
6507	25
6508	25
6509	25
6510	25
6511	25
6512	25
6513	25
6514	25
6515	25
6516	25
6517	25
6518	25
6519	25
6520	25
6521	25
6522	25
6523	25
6524	25
6525	25
6526	25
6527	25
6528	25
6529	25
6530	25
6531	25
6532	25
6533	25
6534	25
6535	25
6536	25
6537	25
6538	25
6539	25
6540	25
6541	25
6542	25
6543	25
6544	25
6545	25
6546	25
6547	25
6548	25
6549	25
6550	25
6551	25
6552	25
6553	25
6554	25
6555	25
6556	25
6557	25
6558	25
6559	25
6560	25
6561	25
6562	25
6563	25
6564	25
6565	25
6566	25
6567	25
6568	25
6569	25
6570	25
6571	25
6572	25
6573	25
6574	25
6575	25
6576	25
6577	25
6578	25
6579	25
6580	25
6581	25
6582	25
6583	25
6584	25
6585	25
6586	25
6587	25
6588	25
6589	25
6590	25
6591	25
6592	25
6593	25
6594	25
6595	25
6596	25
6597	25
6598	25
6599	25
6600	25
6601	25
6602	25
6603	25
6604	25
6605	25
6606	25
6607	25
6608	25
6609	25
6610	25
6611	25
6612	25
6613	25
6614	25
6615	25
6616	25
6617	25
6618	25
6619	25
6620	25
6621	25
6622	25
6623	25
6624	25
6625	25
6626	25
6627	25
6628	25
6629	25
6630	25
6631	25
6632	25
6633	25
6634	25
6635	25
6636	25
6637	25
6638	25
6639	25
6640	25
6641	25
6642	25
6643	25
6644	25
6645	25
6646	25
6647	25
6648	25
6649	25
6650	25
6651	25
6652	25
6653	25
6654	25
6655	25
6656	25
6657	25
6658	25
6659	25
6660	25
6661	25
6662	25
6663	25
6664	25
6665	25
6666	25
6667	25
6668	25
6669	25
6670	25
6671	25
6672	25
6673	25
6674	25
6675	25
6676	25
6677	25
6678	25
6679	25
6680	25
6681	25
6682	25
6683	25
6684	25
6685	25
6686	25
6687	25
6688	25
6689	25
6690	25
6691	25
6692	25
6693	25
6694	25
6695	25
6696	25
6697	25
6698	25
6699	25
6700	25
6701	25
6702	25
6703	25
6704	25
6705	25
6706	25
6707	25
6708	25
6709	25
6710	25
6711	25
6712	25
6713	25
6714	25
6715	25
6716	25
6717	25
6718	25
6719	25
6720	25
6721	25
6722	25
6723	25
6724	25
6725	25
6726	25
6727	25
6728	25
6729	25
6730	25
6731	25
6732	25
6733	25
6734	25
6735	25
6736	25
6737	25
6738	25
6739	25
6740	25
6741	25
6742	25
6743	25
6744	25
6745	25
6746	25
6747	25
6748	25
6749	25
6750	25
6751	25
6752	25
6753	25
6754	25
6755	25
6756	25
6757	25
6758	25
6759	25
6760	25
6761	25
6762	25
6763	25
6764	25
6765	25
6766	25
6767	25
6768	25
6769	25
6770	25
6771	25
6772	25
6773	25
6774	25
6775	25
6776	25
6777	25
6778	25
6779	25
6780	25
6781	25
6782	25
6783	25
6784	25
6785	25
6786	25
6787	25
6788	25
6789	25
6790	25
6791	25
6792	25
6793	25
6794	25
6795	25
6796	25
6797	25
6798	25
6799	25
6800	25
6801	25
6802	25
6803	25
6804	25
6805	25
6806	25
6807	25
6808	25
6809	25
6810	25
6811	25
6812	25
6813	25
6814	25
6815	25
6816	25
6817	25
6818	25
6819	25
6820	25
6821	25
6822	25
6823	25
6824	25
6825	25
6826	25
6827	25
6828	25
6829	25
6830	25
6831	25
6832	25
6833	25
6834	25
6835	25
6836	25
6837	25
6838	25
6839	25
6840	25
6841	25
6842	25
6843	25
6844	25
6845	25
6846	25
6847	25
6848	25
6849	25
6850	25
6851	25
6852	25
6853	25
6854	25
6855	25
6856	25
6857	25
6858	25
6859	25
6860	25
6861	25
6862	25
6863	25
6864	25
6865	25
6866	25
6867	25
6868	25
6869	25
6870	25
6871	25
6872	25
6873	25
6874	25
6875	25
6876	25
6877	25
6878	25
6879	25
6880	25
6881	25
6882	25
6883	25
6884	25
6885	25
6886	25
6887	25
6888	25
6889	25
6890	25
6891	25
6892	25
6893	25
6894	25
6895	25
6896	25
6897	25
6898	25
6899	25
6900	25
6901	25
6902	25
6903	25
6904	25
6905	25
6906	25
6907	25
6908	25
6909	25
6910	25
6911	25
6912	25
6913	25
6914	25
6915	25
6916	25
6917	25
6918	25
6919	25
6920	25
6921	25
6922	25
6923	25
6924	25
6925	25
6926	25
6927	25
6928	25
6929	25
6930	25
6931	25
6932	25
6933	25
6934	25
6935	25
6936	25
6937	25
6938	25
6939	25
6940	25
6941	25
6942	25
6943	25
6944	25
6945	25
6946	25
6947	25
6948	25
6949	25
6950	25
6951	25
6952	25
6953	25
6954	25
6955	25
6956	25
6957	25
6958	25
6959	25
6960	25
6961	25
6962	25
6963	25
6964	25
6965	25
6966	25
6967	25
6968	25
6969	25
6970	25
6971	25
6972	25
6973	25
6974	25
6975	25
6976	25
6977	25
6978	25
6979	25
6980	25
6981	25
6982	25
6983	25
6984	25
6985	25
6986	25
6987	25
6988	25
6989	25
6990	25
6991	25
6992	25
6993	25
6994	25
6995	25
6996	25
6997	25
6998	25
6999	25
7000	25
7001	25
7002	25
7003	25
7004	25
7005	25
7006	25
7007	25
7008	25
7009	25
7010	25
7011	25
7012	25
7013	25
7014	25
7015	25
7016	25
7017	25
7018	25
7019	25
7020	25
7021	25
7022	25
7023	25
7024	25
7025	25
7026	25
7027	25
7028	25
7029	25
7030	25
7031	25
7032	25
7033	25
7034	25
7035	25
7036	25
7037	25
7038	25
7039	25
7040	25
7041	25
7042	25
7043	25
7044	25
7045	25
7046	25
7047	25
7048	25
7049	25
7050	25
7051	25
7052	25
7053	25
7054	25
7055	25
7056	25
7057	25
7058	25
7059	25
7060	25
7061	25
7062	25
7063	25
7064	25
7065	25
7066	25
7067	25
7068	25
7069	25
7070	25
7071	25
7072	25
7073	25
7074	25
7075	25
7076	25
7077	25
7078	25
7079	25
7080	25
7081	25
7082	25
7083	25
7084	25
7085	25
7086	25
7087	25
7088	25
7089	25
7090	25
7091	25
7092	25
7093	25
7094	25
7095	25
7096	25
7097	25
7098	25
7099	25
7100	25
7101	25
7102	25
7103	25
7104	25
7105	25
7106	25
7107	25
7108	25
7109	25
7110	25
7111	25
7112	25
7113	25
7114	25
7115	25
7116	25
7117	25
7118	25
7119	25
7120	25
7121	25
7122	25
7123	25
7124	25
7125	25
7126	25
7127	25
7128	25
7129	25
7130	25
7131	25
7132	25
7133	25
7134	25
7135	25
7136	25
7137	25
7138	25
7139	25
7140	25
7141	25
7142	25
7143	25
7144	25
7145	25
7146	25
7147	25
7148	25
7149	25
7150	25
7151	25
7152	25
7153	25
7154	25
7155	25
7156	25
7157	25
7158	25
7159	25
7160	25
7161	25
7162	25
7163	25
7164	25
7165	25
7166	25
7167	25
7168	25
7169	25
7170	25
7171	25
7172	25
7173	25
7174	25
7175	25
7176	25
7177	25
7178	25
7179	25
7180	25
7181	25
7182	25
7183	25
7184	25
7185	25
7186	25
7187	25
7188	25
7189	25
7190	25
7191	25
7192	25
7193	25
7194	25
7195	25
7196	25
7197	25
7198	25
7199	25
7200	25
7201	25
7202	25
7203	25
7204	25
7205	25
7206	25
7207	25
7208	25
7209	25
7210	25
7211	25
7212	25
7213	25
7214	25
7215	25
7216	25
7217	25
7218	25
7219	25
7220	25
7221	25
7222	25
7223	25
7224	25
7225	25
7226	25
7227	25
7228	25
7229	25
7230	25
7231	25
7232	25
7233	25
7234	25
7235	25
7236	25
7237	25
7238	25
7239	25
7240	25
7241	25
7242	25
7243	25
7244	25
7245	25
7246	25
7247	25
7248	25
7249	25
7250	25
7251	25
7252	25
7253	25
7254	25
7255	25
7256	25
7257	25
7258	25
7259	25
7260	25
7261	25
7262	25
7263	25
7264	25
7265	25
7266	25
7267	25
7268	25
7269	25
7270	25
7271	25
7272	25
7273	25
7274	25
7275	25
7276	25
7277	25
7278	25
7279	25
7280	25
7281	25
7282	25
7283	25
7284	25
7285	25
7286	25
7287	25
7288	25
7289	25
7290	25
7291	25
7292	25
7293	25
7294	25
7295	25
7296	25
7297	25
7298	25
7299	25
7300	25
7301	25
7302	25
7303	25
7304	25
7305	25
7306	25
7307	25
7308	25
7309	25
7310	25
7311	25
7312	25
7313	25
7314	25
7315	25
7316	25
7317	25
7318	25
7319	25
7320	25
7321	25
7322	25
7323	25
7324	25
7325	25
7326	25
7327	25
7328	25
7329	25
7330	25
7331	25
7332	25
7333	25
7334	25
7335	25
7336	25
7337	25
7338	25
7339	25
7340	25
7341	25
7342	25
7343	25
7344	25
7345	25
7346	25
7347	25
7348	25
7349	25
7350	25
7351	25
7352	25
7353	25
7354	25
7355	25
7356	25
7357	25
7358	25
7359	25
7360	25
7361	25
7362	25
7363	25
7364	25
7365	25
7366	25
7367	25
7368	25
7369	25
7370	25
7371	25
7372	25
7373	25
7374	25
7375	25
7376	25
7377	25
7378	25
7379	25
7380	25
7381	25
7382	25
7383	25
7384	25
7385	25
7386	25
7387	25
7388	25
7389	25
7390	25
7391	25
7392	25
7393	25
7394	25
7395	25
7396	25
7397	25
7398	25
7399	25
7400	25
7401	25
7402	25
7403	25
7404	25
7405	25
7406	25
7407	25
7408	25
7409	25
7410	25
7411	25
7412	25
7413	25
7414	25
7415	25
7416	25
7417	25
7418	25
7419	25
7420	25
7421	25
7422	25
7423	25
7424	25
7425	25
7426	25
7427	25
7428	25
7429	25
7430	25
7431	25
7432	25
7433	25
7434	25
7435	25
7436	25
7437	25
7438	25
7439	25
7440	25
7441	25
7442	25
7443	25
7444	25
7445	25
7446	25
7447	25
7448	25
7449	25
7450	25
7451	25
7452	25
7453	25
7454	25
7455	25
7456	25
7457	25
7458	25
7459	25
7460	25
7461	25
7462	25
7463	25
7464	25
7465	25
7466	25
7467	25
7468	25
7469	25
7470	25
7471	25
7472	25
7473	25
7474	25
7475	25
7476	25
7477	25
7478	25
7479	25
7480	25
7481	25
7482	25
7483	25
7484	25
7485	25
7486	25
7487	25
7488	25
7489	25
7490	25
7491	25
7492	25
7493	25
7494	25
7495	25
7496	25
7497	25
7498	25
7499	25
7500	25
7501	25
7502	25
7503	25
7504	25
7505	25
7506	25
7507	25
7508	25
7509	25
7510	25
7511	25
7512	25
7513	25
7514	25
7515	25
7516	25
7517	25
7518	25
7519	25
7520	25
7521	25
7522	25
7523	25
7524	25
7525	25
7526	25
7527	25
7528	25
7529	25
7530	25
7531	25
7532	25
7533	25
7534	25
7535	25
7536	25
7537	25
7538	25
7539	25
7540	25
7541	25
7542	25
7543	25
7544	25
7545	25
7546	25
7547	25
7548	25
7549	25
7550	25
7551	25
7552	25
7553	25
7554	25
7555	25
7556	25
7557	25
7558	25
7559	25
7560	25
7561	25
7562	25
7563	25
7564	25
7565	25
7566	25
7567	25
7568	25
7569	25
7570	25
7571	25
7572	25
7573	25
7574	25
7575	25
7576	25
7577	25
7578	25
7579	25
7580	25
7581	25
7582	25
7583	25
7584	25
7585	25
7586	25
7587	25
7588	25
7589	25
7590	25
7591	25
7592	25
7593	25
7594	25
7595	25
7596	25
7597	25
7598	25
7599	25
7600	25
7601	25
7602	25
7603	25
7604	25
7605	25
7606	25
7607	25
7608	25
7609	25
7610	25
7611	25
7612	25
7613	25
7614	25
7615	25
7616	25
7617	25
7618	25
7619	25
7620	25
7621	25
7622	25
7623	25
7624	25
7625	25
7626	25
7627	25
7628	25
7629	25
7630	25
7631	25
7632	25
7633	25
7634	25
7635	25
7636	25
7637	25
7638	25
7639	25
7640	25
7641	25
7642	25
7643	25
7644	25
7645	25
7646	25
7647	25
7648	25
7649	25
7650	25
7651	25
7652	25
7653	25
7654	25
7655	25
7656	25
7657	25
7658	25
7659	25
7660	25
7661	25
7662	25
7663	25
7664	25
7665	25
7666	25
7667	25
7668	25
7669	25
7670	25
7671	25
7672	25
7673	25
7674	25
7675	25
7676	25
7677	25
7678	25
7679	25
7680	25
7681	25
7682	25
7683	25
7684	25
7685	25
7686	25
7687	25
7688	25
7689	25
7690	25
7691	25
7692	25
7693	25
7694	25
7695	25
7696	25
7697	25
7698	25
7699	25
7700	25
7701	25
7702	25
7703	25
7704	25
7705	25
7706	25
7707	25
7708	25
7709	25
7710	25
7711	25
7712	25
7713	25
7714	25
7715	25
7716	25
7717	25
7718	25
7719	25
7720	25
7721	25
7722	25
7723	25
7724	25
7725	25
7726	25
7727	25
7728	25
7729	25
7730	25
7731	25
7732	25
7733	25
7734	25
7735	25
7736	25
7737	25
7738	25
7739	25
7740	25
7741	25
7742	25
7743	25
7744	25
7745	25
7746	25
7747	25
7748	25
7749	25
7750	25
7751	25
7752	25
7753	25
7754	25
7755	25
7756	25
7757	25
7758	25
7759	25
7760	25
7761	25
7762	25
7763	25
7764	25
7765	25
7766	25
7767	25
7768	25
7769	25
7770	25
7771	25
7772	25
7773	25
7774	25
7775	25
7776	25
7777	25
7778	25
7779	25
7780	25
7781	25
7782	25
7783	25
7784	25
7785	25
7786	25
7787	25
7788	25
7789	25
7790	25
7791	25
7792	25
7793	25
7794	25
7795	25
7796	25
7797	25
7798	25
7799	25
7800	25
7801	25
7802	25
7803	25
7804	25
7805	25
7806	25
7807	25
7808	25
7809	25
7810	25
7811	25
7812	25
7813	25
7814	25
7815	25
7816	25
7817	25
7818	25
7819	25
7820	25
7821	25
7822	25
7823	25
7824	25
7825	25
7826	25
7827	25
7828	25
7829	25
7830	25
7831	25
7832	25
7833	25
7834	25
7835	25
7836	25
7837	25
7838	25
7839	25
7840	25
7841	25
7842	25
7843	25
7844	25
7845	25
7846	25
7847	25
7848	25
7849	25
7850	25
7851	25
7852	25
7853	25
7854	25
7855	25
7856	25
7857	25
7858	25
7859	25
7860	25
7861	25
7862	25
7863	25
7864	25
7865	25
7866	25
7867	25
7868	25
7869	25
7870	25
7871	25
7872	25
7873	25
7874	25
7875	25
7876	25
7877	25
7878	25
7879	25
7880	25
7881	25
7882	25
7883	25
7884	25
7885	25
7886	25
7887	25
7888	25
7889	25
7890	25
7891	25
7892	25
7893	25
7894	25
7895	25
7896	25
7897	25
7898	25
7899	25
7900	25
7901	25
7902	25
7903	25
7904	25
7905	25
7906	25
7907	25
7908	25
7909	25
7910	25
7911	25
7912	25
7913	25
7914	25
7915	25
7916	25
7917	25
7918	25
7919	25
7920	25
7921	25
7922	25
7923	25
7924	25
7925	25
7926	25
7927	25
7928	25
7929	25
7930	25
7931	25
7932	25
7933	25
7934	25
7935	25
7936	25
7937	25
7938	25
7939	25
7940	25
7941	25
7942	25
7943	25
7944	25
7945	25
7946	25
7947	25
7948	25
7949	25
7950	25
7951	25
7952	25
7953	25
7954	25
7955	25
7956	25
7957	25
7958	25
7959	25
7960	25
7961	25
7962	25
7963	25
7964	25
7965	25
7966	25
7967	25
7968	25
7969	25
7970	25
7971	25
7972	25
7973	25
7974	25
7975	25
7976	25
7977	25
7978	25
7979	25
7980	25
7981	25
7982	25
7983	25
7984	25
7985	25
7986	25
7987	25
7988	25
7989	25
7990	25
7991	25
7992	25
7993	25
7994	25
7995	25
7996	25
7997	25
7998	25
7999	25
8000	25
8001	25
8002	25
8003	25
8004	25
8005	25
8006	25
8007	25
8008	25
8009	25
8010	25
8011	25
8012	25
8013	25
8014	25
8015	25
8016	25
8017	25
8018	25
8019	25
8020	25
8021	25
8022	25
8023	25
8024	25
8025	25
8026	25
8027	25
8028	25
8029	25
8030	25
8031	25
8032	25
8033	25
8034	25
8035	25
8036	25
8037	25
8038	25
8039	25
8040	25
8041	25
8042	25
8043	25
8044	25
8045	25
8046	25
8047	25
8048	25
8049	25
8050	25
8051	25
8052	25
8053	25
8054	25
8055	25
8056	25
8057	25
8058	25
8059	25
8060	25
8061	25
8062	25
8063	25
8064	25
8065	25
8066	25
8067	25
8068	25
8069	25
8070	25
8071	25
8072	25
8073	25
8074	25
8075	25
8076	25
8077	25
8078	25
8079	25
8080	25
8081	25
8082	25
8083	25
8084	25
8085	25
8086	25
8087	25
8088	25
8089	25
8090	25
8091	25
8092	25
8093	25
8094	25
8095	25
8096	25
8097	25
8098	25
8099	25
8100	25
8101	25
8102	25
8103	25
8104	25
8105	25
8106	25
8107	25
8108	25
8109	25
8110	25
8111	25
8112	25
8113	25
8114	25
8115	25
8116	25
8117	25
8118	25
8119	25
8120	25
8121	25
8122	25
8123	25
8124	25
8125	25
8126	25
8127	25
8128	25
8129	25
8130	25
8131	25
8132	25
8133	25
8134	25
8135	25
8136	25
8137	25
8138	25
8139	25
8140	25
8141	25
8142	25
8143	25
8144	25
8145	25
8146	25
8147	25
8148	25
8149	25
8150	25
8151	25
8152	25
8153	25
8154	25
8155	25
8156	25
8157	25
8158	25
8159	25
8160	25
8161	25
8162	25
8163	25
8164	25
8165	25
8166	25
8167	25
8168	25
8169	25
8170	25
8171	25
8172	25
8173	25
8174	25
8175	25
8176	25
8177	25
8178	25
8179	25
8180	25
8181	25
8182	25
8183	25
8184	25
8185	25
8186	25
8187	25
8188	25
8189	25
8190	25
8191	25
8192	25
8193	25
8194	25
8195	25
8196	25
8197	25
8198	25
8199	25
8200	25
8201	25
8202	25
8203	25
8204	25
8205	25
8206	25
8207	25
8208	25
8209	25
8210	25
8211	25
8212	25
8213	25
8214	25
8215	25
8216	25
8217	25
8218	25
8219	25
8220	25
8221	25
8222	25
8223	25
8224	25
8225	25
8226	25
8227	25
8228	25
8229	25
8230	25
8231	25
8232	25
8233	25
8234	25
8235	25
8236	25
8237	25
8238	25
8239	25
8240	25
8241	26
8242	26
8243	26
8244	26
8245	26
8246	26
8247	26
8248	26
8249	26
8250	26
8251	26
8252	26
8253	26
8254	26
8255	26
8256	26
8257	26
8258	26
8259	26
8260	26
8261	26
8262	26
8263	26
8264	26
8265	26
8266	26
8267	26
8268	26
8269	26
8270	26
8271	26
8272	26
8273	26
8274	26
8275	26
8276	26
8277	26
8278	26
8279	26
8280	26
8281	26
8282	26
8283	26
8284	26
8285	26
8286	26
8287	26
8288	26
8289	26
8290	26
8291	26
8292	26
8293	26
8294	26
8295	26
8296	26
8297	26
8298	26
8299	26
8300	26
8301	26
8302	26
8303	26
8304	26
8305	26
8306	26
8307	26
8308	26
8309	26
8310	26
8311	26
8312	26
8313	26
8314	26
8315	26
8316	26
8317	26
8318	26
8319	26
8320	26
8321	26
8322	26
8323	26
8324	26
8325	26
8326	26
8327	26
8328	26
8329	26
8330	26
8331	26
8332	26
8333	26
8334	26
8335	26
8336	26
8337	26
8338	26
8339	26
8340	26
8341	26
8342	26
8343	26
8344	26
8345	26
8346	26
8347	26
8348	26
8349	26
8350	26
8351	26
8352	26
8353	26
8354	26
8355	26
8356	26
8357	26
8358	26
8359	26
8360	26
8361	26
8362	26
8363	26
8364	26
8365	26
8366	26
8367	26
8368	26
8369	26
8370	26
8371	26
8372	26
8373	26
8374	26
8375	26
8376	26
8377	26
8378	26
8379	26
8380	26
8381	26
8382	26
8383	26
8384	26
8385	26
8386	26
8387	26
8388	26
8389	26
8390	26
8391	26
8392	26
8393	26
8394	26
8395	26
8396	26
8397	26
8398	26
8399	26
8400	26
8401	26
8402	26
8403	26
8404	26
8405	26
8406	26
8407	26
8408	26
8409	26
8410	26
8411	26
8412	26
8413	26
8414	26
8415	26
8416	26
8417	26
8418	26
8419	26
8420	26
8421	26
8422	26
8423	26
8424	26
8425	26
8426	26
8427	26
8428	26
8429	26
8430	26
8431	26
8432	26
8433	26
8434	26
8435	26
8436	26
8437	26
8438	26
8439	26
8440	26
8441	26
8442	26
8443	26
8444	26
8445	26
8446	26
8447	26
8448	26
8449	26
8450	26
8451	26
8452	26
8453	26
8454	26
8455	26
8456	26
8457	26
8458	26
8459	26
8460	26
8461	26
8462	26
8463	26
8464	26
8465	26
8466	26
8467	26
8468	26
8469	26
8470	26
8471	26
8472	26
8473	26
8474	26
8475	26
8476	26
8477	26
8478	26
8479	26
8480	26
8481	26
8482	26
8483	26
8484	26
8485	26
8486	26
8487	26
8488	26
8489	26
8490	26
8491	26
8492	26
8493	26
8494	26
8495	26
8496	26
8497	26
8498	26
8499	26
8500	26
8501	26
8502	26
8503	26
8504	26
8505	26
8506	26
8507	26
8508	26
8509	26
8510	26
8511	26
8512	26
8513	26
8514	26
8515	26
8516	26
8517	26
8518	26
8519	26
8520	26
8521	26
8522	26
8523	26
8524	26
8525	26
8526	26
8527	26
8528	26
8529	26
8530	26
8531	26
8532	26
8533	26
8534	26
8535	26
8536	26
8537	26
8538	26
8539	26
8540	26
8541	26
8542	26
8543	26
8544	26
8545	26
8546	26
8547	26
8548	26
8549	26
8550	26
8551	26
8552	26
8553	26
8554	26
8555	26
8556	26
8557	26
8558	26
8559	26
8560	26
8561	26
8562	26
8563	26
8564	26
8565	26
8566	26
8567	26
8568	26
8569	26
8570	26
8571	26
8572	26
8573	26
8574	26
8575	26
8576	26
8577	26
8578	26
8579	26
8580	26
8581	26
8582	26
8583	26
8584	26
8585	26
8586	26
8587	26
8588	26
8589	26
8590	26
8591	26
8592	26
8593	26
8594	26
8595	26
8596	26
8597	26
8598	26
8599	26
8600	26
8601	26
8602	26
8603	26
8604	26
8605	26
8606	26
8607	26
8608	26
8609	26
8610	26
8611	26
8612	26
8613	26
8614	26
8615	26
8616	26
8617	26
8618	26
8619	26
8620	26
8621	26
8622	26
8623	26
8624	26
8625	26
8626	26
8627	26
8628	26
8629	26
8630	26
8631	26
8632	26
8633	26
8634	26
8635	26
8636	26
8637	26
8638	26
8639	26
8640	26
8641	26
8642	26
8643	26
8644	26
8645	26
8646	26
8647	26
8648	26
8649	26
8650	26
8651	26
8652	26
8653	26
8654	26
8655	26
8656	26
8657	26
8658	26
8659	26
8660	26
8661	26
8662	26
8663	26
8664	26
8665	26
8666	26
8667	26
8668	26
8669	26
8670	26
8671	26
8672	26
8673	26
8674	26
8675	26
8676	26
8677	26
8678	26
8679	26
8680	26
8681	26
8682	26
8683	26
8684	26
8685	26
8686	26
8687	26
8688	26
8689	26
8690	26
8691	26
8692	26
8693	26
8694	26
8695	26
8696	26
8697	26
8698	26
8699	26
8700	26
8701	26
8702	26
8703	26
8704	26
8705	26
8706	26
8707	26
8708	26
8709	26
8710	26
8711	26
8712	26
8713	26
8714	26
8715	26
8716	26
8717	26
8718	26
8719	26
8720	26
8721	26
8722	26
8723	26
8724	26
8725	26
8726	26
8727	26
8728	26
8729	26
8730	26
8731	26
8732	26
8733	26
8734	26
8735	26
8736	26
8737	26
8738	26
8739	26
8740	26
8741	26
8742	26
8743	26
8744	26
8745	26
8746	26
8747	26
8748	26
8749	26
8750	26
8751	26
8752	26
8753	26
8754	26
8755	26
8756	26
8757	26
8758	26
8759	26
8760	26
8761	26
8762	26
8763	26
8764	26
8765	26
8766	26
8767	26
8768	26
8769	26
8770	26
8771	26
8772	26
8773	26
8774	26
8775	26
8776	26
8777	26
8778	26
8779	26
8780	26
8781	26
8782	26
8783	26
8784	26
8785	26
8786	26
8787	26
8788	26
8789	26
8790	26
8791	26
8792	26
8793	26
8794	26
8795	26
8796	26
8797	26
8798	26
8799	26
8800	26
8801	26
8802	26
8803	26
8804	26
8805	26
8806	26
8807	26
8808	26
8809	26
8810	26
8811	26
8812	26
8813	26
8814	26
8815	26
8816	26
8817	26
8818	26
8819	26
8820	26
8821	26
8822	26
8823	26
8824	26
8825	26
8826	26
8827	26
8828	26
8829	26
8830	26
8831	26
8832	26
8833	26
8834	26
8835	26
8836	26
8837	26
8838	26
8839	26
8840	26
8841	26
8842	26
8843	26
8844	26
8845	26
8846	26
8847	26
8848	26
8849	26
8850	26
8851	26
8852	26
8853	26
8854	26
8855	26
8856	26
8857	26
8858	26
8859	26
8860	26
8861	26
8862	26
8863	26
8864	26
8865	26
8866	26
8867	26
8868	26
8869	26
8870	26
8871	26
8872	26
8873	26
8874	26
8875	26
8876	26
8877	26
8878	26
8879	26
8880	26
8881	26
8882	26
8883	26
8884	26
8885	26
8886	26
8887	26
8888	26
8889	26
8890	26
8891	26
8892	26
8893	26
8894	26
8895	26
8896	26
8897	26
8898	26
8899	26
8900	26
8901	26
8902	26
8903	26
8904	26
8905	26
8906	26
8907	26
8908	26
8909	26
8910	26
8911	26
8912	26
8913	26
8914	26
8915	26
8916	26
8917	26
8918	26
8919	26
8920	26
8921	26
8922	26
8923	26
8924	26
8925	26
8926	26
8927	26
8928	26
8929	26
8930	26
8931	26
8932	26
8933	26
8934	26
8935	26
8936	26
8937	26
8938	26
8939	26
8940	26
8941	26
8942	26
8943	26
8944	26
8945	26
8946	26
8947	26
8948	26
8949	26
8950	26
8951	26
8952	26
8953	26
8954	26
8955	26
8956	26
8957	26
8958	26
8959	26
8960	26
8961	26
8962	26
8963	26
8964	26
8965	26
8966	26
8967	26
8968	26
8969	26
8970	26
8971	26
8972	26
8973	26
8974	26
8975	26
8976	26
8977	26
8978	26
8979	26
8980	26
8981	26
8982	26
8983	26
8984	26
8985	26
8986	26
8987	26
8988	26
8989	26
8990	26
8991	26
8992	26
8993	26
8994	26
8995	26
8996	26
8997	26
8998	26
8999	26
9000	26
9001	26
9002	26
9003	26
9004	26
9005	26
9006	26
9007	26
9008	26
9009	26
9010	26
9011	26
9012	26
9013	26
9014	26
9015	26
9016	26
9017	26
9018	26
9019	26
9020	26
9021	26
9022	26
9023	26
9024	26
9025	26
9026	26
9027	26
9028	26
9029	26
9030	26
9031	26
9032	26
9033	26
9034	26
9035	26
9036	26
9037	26
9038	26
9039	26
9040	26
9041	26
9042	26
9043	26
9044	26
9045	26
9046	26
9047	26
9048	26
9049	26
9050	26
9051	26
9052	26
9053	26
9054	26
9055	26
9056	26
9057	26
9058	26
9059	26
9060	26
9061	26
9062	26
9063	26
9064	26
9065	26
9066	26
9067	26
9068	26
9069	26
9070	26
9071	26
9072	26
9073	26
9074	26
9075	26
9076	26
9077	26
9078	26
9079	26
9080	26
9081	26
9082	26
9083	26
9084	26
9085	26
9086	26
9087	26
9088	26
9089	26
9090	26
9091	26
9092	26
9093	26
9094	26
9095	26
9096	26
9097	26
9098	26
9099	26
9100	26
9101	26
9102	26
9103	26
9104	26
9105	26
9106	26
9107	26
9108	26
9109	26
9110	26
9111	26
9112	26
9113	26
9114	26
9115	26
9116	26
9117	26
9118	26
9119	26
9120	26
9121	26
9122	26
9123	26
9124	26
9125	26
9126	26
9127	26
9128	26
9129	26
9130	26
9131	26
9132	26
9133	26
9134	26
9135	26
9136	26
9137	26
9138	26
9139	26
9140	26
9141	26
9142	26
9143	26
9144	26
9145	26
9146	26
9147	26
9148	26
9149	26
9150	26
9151	26
9152	26
9153	26
9154	26
9155	26
9156	26
9157	26
9158	26
9159	26
9160	26
9161	26
9162	26
9163	26
9164	26
9165	26
9166	26
9167	26
9168	26
9169	26
9170	26
9171	26
9172	26
9173	26
9174	26
9175	26
9176	26
9177	26
9178	26
9179	26
9180	26
9181	26
9182	26
9183	26
9184	26
9185	26
9186	26
9187	26
9188	26
9189	26
9190	26
9191	26
9192	26
9193	26
9194	26
9195	26
9196	26
9197	26
9198	26
9199	26
9200	26
9201	26
9202	26
9203	26
9204	26
9205	26
9206	26
9207	26
9208	26
9209	26
9210	26
9211	26
9212	26
9213	26
9214	26
9215	26
9216	26
9217	26
9218	26
9219	26
9220	26
9221	26
9222	26
9223	26
9224	26
9225	26
9226	26
9227	26
9228	26
9229	26
9230	26
9231	26
9232	26
9233	26
9234	26
9235	26
9236	26
9237	26
9238	26
9239	26
9240	26
9241	26
9242	26
9243	26
9244	26
9245	26
9246	26
9247	26
9248	26
9249	26
9250	26
9251	26
9252	26
9253	26
9254	26
9255	26
9256	26
9257	26
9258	26
9259	26
9260	26
9261	26
9262	26
9263	26
9264	26
9265	26
9266	26
9267	26
9268	26
9269	26
9270	26
9271	26
9272	26
9273	26
9274	26
9275	26
9276	26
9277	26
9278	26
9279	26
9280	26
9281	26
9282	26
9283	26
9284	26
9285	26
9286	26
9287	26
9288	26
9289	26
9290	26
9291	26
9292	26
9293	26
9294	26
9295	26
9296	26
9297	26
9298	26
9299	26
9300	26
9301	26
9302	26
9303	26
9304	26
9305	26
9306	26
9307	26
9308	26
9309	26
9310	26
9311	26
9312	26
9313	26
9314	26
9315	26
9316	26
9317	26
9318	26
9319	26
9320	26
9321	26
9322	26
9323	26
9324	26
9325	26
9326	26
9327	26
9328	26
9329	26
9330	26
9331	26
9332	26
9333	26
9334	26
9335	26
9336	26
9337	26
9338	26
9339	26
9340	26
9341	26
9342	26
9343	26
9344	26
9345	26
9346	26
9347	26
9348	26
9349	26
9350	26
9351	26
9352	26
9353	26
9354	26
9355	26
9356	26
9357	26
9358	26
9359	26
9360	26
9361	26
9362	26
9363	26
9364	26
9365	26
9366	26
9367	26
9368	26
9369	26
9370	26
9371	26
9372	26
9373	26
9374	26
9375	26
9376	26
9377	26
9378	26
9379	26
9380	26
9381	26
9382	26
9383	26
9384	26
9385	26
9386	26
9387	26
9388	26
9389	26
9390	26
9391	26
9392	26
9393	26
9394	26
9395	26
9396	26
9397	26
9398	26
9399	26
9400	26
9401	26
9402	26
9403	26
9404	26
9405	26
9406	26
9407	26
9408	26
9409	26
9410	26
9411	26
9412	26
9413	26
9414	26
9415	26
9416	26
9417	26
9418	26
9419	26
9420	26
9421	26
9422	26
9423	26
9424	26
9425	26
9426	26
9427	26
9428	26
9429	26
9430	26
9431	26
9432	26
9433	26
9434	26
9435	26
9436	26
9437	26
9438	26
9439	26
9440	26
9441	26
9442	26
9443	26
9444	26
9445	26
9446	26
9447	26
9448	26
9449	26
9450	26
9451	26
9452	26
9453	26
9454	26
9455	26
9456	26
9457	26
9458	26
9459	26
9460	26
9461	26
9462	26
9463	26
9464	26
9465	26
9466	26
9467	26
9468	26
9469	26
9470	26
9471	26
9472	26
9473	26
9474	26
9475	26
9476	26
9477	26
9478	26
9479	26
9480	26
9481	26
9482	26
9483	26
9484	26
9485	26
9486	26
9487	26
9488	26
9489	26
9490	26
9491	26
9492	26
9493	26
9494	26
9495	26
9496	26
9497	26
9498	26
9499	26
9500	26
9501	26
9502	26
9503	26
9504	26
9505	26
9506	26
9507	26
9508	26
9509	26
9510	26
9511	26
9512	26
9513	26
9514	26
9515	26
9516	26
9517	26
9518	26
9519	26
9520	26
9521	26
9522	26
9523	26
9524	26
9525	26
9526	26
9527	26
9528	26
9529	26
9530	26
9531	26
9532	26
9533	26
9534	26
9535	26
9536	26
9537	26
9538	26
9539	26
9540	26
9541	26
9542	26
9543	26
9544	26
9545	26
9546	26
9547	26
9548	26
9549	26
9550	26
9551	26
9552	26
9553	26
9554	26
9555	26
9556	26
9557	26
9558	26
9559	26
9560	26
9561	26
9562	26
9563	26
9564	26
9565	26
9566	26
9567	26
9568	26
9569	26
9570	26
9571	26
9572	26
9573	26
9574	26
9575	26
9576	26
9577	26
9578	26
9579	26
9580	26
9581	26
9582	26
9583	26
9584	26
9585	26
9586	26
9587	26
9588	26
9589	26
9590	26
9591	26
9592	26
9593	26
9594	26
9595	26
9596	26
9597	26
9598	26
9599	26
9600	26
9601	26
9602	26
9603	26
9604	26
9605	26
9606	26
9607	26
9608	26
9609	26
9610	26
9611	26
9612	26
9613	26
9614	26
9615	26
9616	26
9617	26
9618	26
9619	26
9620	26
9621	26
9622	26
9623	26
9624	26
9625	26
9626	26
9627	26
9628	26
9629	26
9630	26
9631	26
9632	26
9633	26
9634	26
9635	26
9636	26
9637	26
9638	26
9639	26
9640	26
9641	26
9642	26
9643	26
9644	26
9645	26
9646	26
9647	26
9648	26
9649	26
9650	26
9651	26
9652	26
9653	26
9654	26
9655	26
9656	26
9657	26
9658	26
9659	26
9660	26
9661	26
9662	26
9663	26
9664	26
9665	26
9666	26
9667	26
9668	26
9669	26
9670	26
9671	26
9672	26
9673	26
9674	26
9675	26
9676	26
9677	26
9678	26
9679	26
9680	26
9681	26
9682	26
9683	26
9684	26
9685	26
9686	26
9687	26
9688	26
9689	26
9690	26
9691	26
9692	26
9693	26
9694	26
9695	26
9696	26
9697	26
9698	26
9699	26
9700	26
9701	26
9702	26
9703	26
9704	26
9705	26
9706	26
9707	26
9708	26
9709	26
9710	26
9711	26
9712	26
9713	26
9714	26
9715	26
9716	26
9717	26
9718	26
9719	26
9720	26
9721	26
9722	26
9723	26
9724	26
9725	26
9726	26
9727	26
9728	26
9729	26
9730	26
9731	26
9732	26
9733	26
9734	26
9735	26
9736	26
9737	26
9738	26
9739	26
9740	26
9741	26
9742	26
9743	26
9744	26
9745	26
9746	26
9747	26
9748	26
9749	26
9750	26
9751	26
9752	26
9753	26
9754	26
9755	26
9756	26
9757	26
9758	26
9759	26
9760	26
9761	26
9762	26
9763	26
9764	26
9765	26
9766	26
9767	26
9768	26
9769	26
9770	26
9771	26
9772	26
9773	26
9774	26
9775	26
9776	26
9777	26
9778	26
9779	26
9780	26
9781	26
9782	26
9783	26
9784	26
9785	26
9786	26
9787	26
9788	26
9789	26
9790	26
9791	26
9792	26
9793	26
9794	26
9795	26
9796	26
9797	26
9798	26
9799	26
9800	26
9801	26
9802	26
9803	26
9804	26
9805	26
9806	26
9807	26
9808	26
9809	26
9810	26
9811	26
9812	26
9813	26
9814	26
9815	26
9816	26
9817	26
9818	26
9819	26
9820	26
9821	26
9822	26
9823	26
9824	26
9825	26
9826	26
9827	26
9828	26
9829	26
9830	26
9831	26
9832	26
9833	26
9834	26
9835	26
9836	26
9837	26
9838	26
9839	26
9840	26
9841	26
9842	26
9843	26
9844	26
9845	26
9846	26
9847	26
9848	26
9849	26
9850	26
9851	26
9852	26
9853	26
9854	26
9855	26
9856	26
9857	26
9858	26
9859	26
9860	26
9861	26
9862	26
9863	26
9864	26
9865	26
9866	26
9867	26
9868	26
9869	26
9870	26
9871	26
9872	26
9873	26
9874	26
9875	26
9876	26
9877	26
9878	26
9879	26
9880	26
9881	26
9882	26
9883	26
9884	26
9885	26
9886	26
9887	26
9888	26
9889	26
9890	26
9891	26
9892	26
9893	26
9894	26
9895	26
9896	26
9897	26
9898	26
9899	26
9900	26
9901	26
9902	26
9903	26
9904	26
9905	26
9906	26
9907	26
9908	26
9909	26
9910	26
9911	26
9912	26
9913	26
9914	26
9915	26
9916	26
9917	26
9918	26
9919	26
9920	26
9921	26
9922	26
9923	26
9924	26
9925	26
9926	26
9927	26
9928	26
9929	26
9930	26
9931	26
9932	26
9933	26
9934	26
9935	26
9936	26
9937	26
9938	26
9939	26
9940	26
9941	26
9942	26
9943	26
9944	26
9945	26
9946	26
9947	26
9948	26
9949	26
9950	26
9951	26
9952	26
9953	26
9954	26
9955	26
9956	26
9957	26
9958	26
9959	26
9960	26
9961	26
9962	26
9963	26
9964	26
9965	26
9966	26
9967	26
9968	26
9969	26
9970	26
9971	26
9972	26
9973	26
9974	26
9975	26
9976	26
9977	26
9978	26
9979	26
9980	26
9981	26
9982	26
9983	26
9984	26
9985	26
9986	26
9987	26
9988	26
9989	26
9990	26
9991	26
9992	26
9993	26
9994	26
9995	26
9996	26
9997	26
9998	26
9999	26
10000	26
10001	26
10002	26
10003	26
10004	26
10005	26
10006	26
10007	26
10008	26
10009	26
10010	26
10011	26
10012	26
10013	26
10014	26
10015	26
10016	26
10017	26
10018	26
10019	26
10020	26
10021	26
10022	26
10023	26
10024	26
10025	26
10026	26
10027	26
10028	26
10029	26
10030	26
10031	26
10032	26
10033	26
10034	26
10035	26
10036	26
10037	26
10038	26
10039	26
10040	26
10041	26
10042	26
10043	26
10044	26
10045	26
10046	26
10047	26
10048	26
10049	26
10050	26
10051	26
10052	26
10053	26
10054	26
10055	26
10056	26
10057	26
10058	26
10059	26
10060	26
10061	26
10062	26
10063	26
10064	26
10065	26
10066	26
10067	26
10068	26
10069	26
10070	26
10071	26
10072	26
10073	26
10074	26
10075	26
10076	26
10077	26
10078	26
10079	26
10080	26
10081	26
10082	26
10083	26
10084	26
10085	26
10086	26
10087	26
10088	26
10089	26
10090	26
10091	26
10092	26
10093	26
10094	26
10095	26
10096	26
10097	26
10098	26
10099	26
10100	26
10101	26
10102	26
10103	26
10104	26
10105	26
10106	26
10107	26
10108	26
10109	26
10110	26
10111	26
10112	26
10113	26
10114	26
10115	26
10116	26
10117	26
10118	26
10119	26
10120	26
10121	26
10122	26
10123	26
10124	26
10125	26
10126	26
10127	26
10128	26
10129	26
10130	26
10131	26
10132	26
10133	26
10134	26
10135	26
10136	26
10137	26
10138	26
10139	26
10140	26
10141	26
10142	26
10143	26
10144	26
10145	26
10146	26
10147	26
10148	26
10149	26
10150	26
10151	26
10152	26
10153	26
10154	26
10155	26
10156	26
10157	26
10158	26
10159	26
10160	26
10161	26
10162	26
10163	26
10164	26
10165	26
10166	26
10167	26
10168	26
10169	26
10170	26
10171	26
10172	26
10173	26
10174	26
10175	26
10176	26
10177	26
10178	26
10179	26
10180	26
10181	26
10182	26
10183	26
10184	26
10185	26
10186	26
10187	26
10188	26
10189	26
10190	26
10191	26
10192	26
10193	26
10194	26
10195	26
10196	26
10197	26
10198	26
10199	26
10200	26
10201	26
10202	26
10203	26
10204	26
10205	26
10206	26
10207	26
10208	26
10209	26
10210	26
10211	26
10212	26
10213	26
10214	26
10215	26
10216	26
10217	26
10218	26
10219	26
10220	26
10221	26
10222	26
10223	26
10224	26
10225	26
10226	26
10227	26
10228	26
10229	26
10230	26
10231	26
10232	26
10233	26
10234	26
10235	26
10236	26
10237	26
10238	26
10239	26
10240	26
10241	26
10242	26
10243	26
10244	26
10245	26
10246	26
10247	26
10248	26
10249	26
10250	26
10251	26
10252	26
10253	26
10254	26
10255	26
10256	26
10257	26
10258	26
10259	26
10260	26
10261	26
10262	26
10263	26
10264	26
10265	26
10266	26
10267	26
10268	26
10269	26
10270	26
10271	26
10272	26
10273	26
10274	26
10275	26
10276	26
10277	26
10278	26
10279	26
10280	26
10281	26
10282	26
10283	26
10284	26
10285	26
10286	26
10287	26
10288	26
10289	26
10290	26
10291	26
10292	26
10293	26
10294	26
10295	26
10296	26
10297	26
10298	26
10299	26
10300	26
10301	26
10302	26
10303	26
10304	26
10305	26
10306	26
10307	26
10308	26
10309	26
10310	26
10311	26
10312	26
10313	26
10314	26
10315	26
10316	26
10317	26
10318	26
10319	26
10320	26
10321	26
10322	26
10323	26
10324	26
10325	26
10326	26
10327	26
10328	26
10329	26
10330	26
10331	26
10332	26
10333	26
10334	26
10335	26
10336	26
10337	26
10338	26
10339	26
10340	26
10341	26
10342	26
10343	26
10344	26
10345	26
10346	26
10347	26
10348	26
10349	26
10350	26
10351	26
10352	26
10353	26
10354	26
10355	26
10356	26
10357	26
10358	26
10359	26
10360	26
10361	26
10362	26
10363	26
10364	26
10365	26
10366	26
10367	26
10368	26
10369	26
10370	26
10371	26
10372	26
10373	26
10374	26
10375	26
10376	26
10377	26
10378	26
10379	26
10380	26
10381	26
10382	26
10383	26
10384	26
10385	26
10386	26
10387	26
10388	26
10389	26
10390	26
10391	26
10392	26
10393	26
10394	26
10395	26
10396	26
10397	26
10398	26
10399	26
10400	26
10401	26
10402	26
10403	26
10404	26
10405	26
10406	26
10407	26
10408	26
10409	26
10410	26
10411	26
10412	26
10413	26
10414	26
10415	26
10416	26
10417	26
10418	26
10419	26
10420	26
10421	26
10422	26
10423	26
10424	26
10425	26
10426	26
10427	26
10428	26
10429	26
10430	26
10431	26
10432	26
10433	26
10434	26
10435	26
10436	26
10437	26
10438	26
10439	26
10440	26
10441	26
10442	26
10443	26
10444	26
10445	26
10446	26
10447	26
10448	26
10449	26
10450	26
10451	26
10452	26
10453	26
10454	26
10455	26
10456	26
10457	26
10458	26
10459	26
10460	26
10461	26
10462	26
10463	26
10464	26
10465	26
10466	26
10467	26
10468	26
10469	26
10470	26
10471	26
10472	26
10473	26
10474	26
10475	26
10476	26
10477	26
10478	26
10479	26
10480	26
10481	26
10482	26
10483	26
10484	26
10485	26
10486	26
10487	26
10488	26
10489	26
10490	26
10491	26
10492	26
10493	26
10494	26
10495	26
10496	26
10497	26
10498	26
10499	26
10500	26
10501	26
10502	26
10503	26
10504	26
10505	26
10506	26
10507	26
10508	26
10509	26
10510	26
10511	26
10512	26
10513	26
10514	26
10515	26
10516	26
10517	26
10518	26
10519	26
10520	26
10521	26
10522	26
10523	26
10524	26
10525	26
10526	26
10527	26
10528	26
10529	26
10530	26
10531	26
10532	26
10533	26
10534	26
10535	26
10536	26
10537	26
10538	26
10539	26
10540	26
10541	26
10542	26
10543	26
10544	26
10545	26
10546	26
10547	26
10548	26
10549	26
10550	26
10551	26
10552	26
10553	26
10554	26
10555	26
10556	26
10557	26
10558	26
10559	26
10560	26
10561	26
10562	26
10563	26
10564	26
10565	26
10566	26
10567	26
10568	26
10569	26
10570	26
10571	26
10572	26
10573	26
10574	26
10575	26
10576	26
10577	26
10578	26
10579	26
10580	26
10581	26
10582	26
10583	26
10584	26
10585	26
10586	26
10587	26
10588	26
10589	26
10590	26
10591	26
10592	26
10593	26
10594	26
10595	26
10596	26
10597	26
10598	26
10599	26
10600	26
10601	26
10602	26
10603	26
10604	26
10605	26
10606	26
10607	26
10608	26
10609	26
10610	26
10611	26
10612	26
10613	26
10614	26
10615	26
10616	26
10617	26
10618	26
10619	26
10620	26
10621	26
10622	26
10623	26
10624	26
10625	26
10626	26
10627	26
10628	26
10629	26
10630	26
10631	26
10632	26
10633	26
10634	26
10635	26
10636	26
10637	26
10638	26
10639	26
10640	26
10641	26
10642	26
10643	26
10644	26
10645	26
10646	26
10647	26
10648	26
10649	26
10650	26
10651	26
10652	26
10653	26
10654	26
10655	26
10656	26
10657	26
10658	26
10659	26
10660	26
10661	26
10662	26
10663	26
10664	26
10665	26
10666	26
10667	26
10668	26
10669	26
10670	26
10671	26
10672	26
10673	26
10674	26
10675	26
10676	26
10677	26
10678	26
10679	26
10680	26
10681	26
10682	26
10683	26
10684	26
10685	26
10686	26
10687	26
10688	26
10689	26
10690	26
10691	26
10692	26
10693	26
10694	26
10695	26
10696	26
10697	26
10698	26
10699	26
10700	26
10701	26
10702	26
10703	26
10704	26
10705	26
10706	26
10707	26
10708	26
10709	26
10710	26
10711	26
10712	26
10713	26
10714	26
10715	26
10716	26
10717	26
10718	26
10719	26
10720	26
10721	26
10722	26
10723	26
10724	26
10725	26
10726	26
10727	26
10728	26
10729	26
10730	26
10731	26
10732	26
10733	26
10734	26
10735	26
10736	26
10737	26
10738	26
10739	26
10740	26
10741	26
10742	26
10743	26
10744	26
10745	26
10746	26
10747	26
10748	26
10749	26
10750	26
10751	26
10752	26
10753	26
10754	26
10755	26
10756	26
10757	26
10758	26
10759	26
10760	26
10761	26
10762	26
10763	26
10764	26
10765	26
10766	26
10767	26
10768	26
10769	26
10770	26
10771	26
10772	26
10773	26
10774	26
10775	26
10776	26
10777	26
10778	26
10779	26
10780	26
10781	26
10782	26
10783	26
10784	26
10785	26
10786	26
10787	26
10788	26
10789	26
10790	26
10791	26
10792	26
10793	26
10794	26
10795	26
10796	26
10797	26
10798	26
10799	26
10800	26
10801	26
10802	26
10803	26
10804	26
10805	26
10806	26
10807	26
10808	26
10809	26
10810	26
10811	26
10812	26
10813	26
10814	26
10815	26
10816	26
10817	26
10818	26
10819	26
10820	26
10821	26
10822	26
10823	26
10824	26
10825	26
10826	26
10827	26
10828	26
10829	26
10830	26
10831	26
10832	26
10833	26
10834	26
10835	26
10836	26
10837	26
10838	26
10839	26
10840	26
10841	26
10842	26
10843	26
10844	26
10845	26
10846	26
10847	26
10848	26
10849	26
10850	26
10851	26
10852	26
10853	26
10854	26
10855	26
10856	26
10857	26
10858	26
10859	26
10860	26
10861	26
10862	26
10863	26
10864	26
10865	26
10866	26
10867	26
10868	26
10869	26
10870	26
10871	26
10872	26
10873	26
10874	26
10875	26
10876	26
10877	26
10878	26
10879	26
10880	26
10881	26
10882	26
10883	26
10884	26
10885	26
10886	26
10887	26
10888	26
10889	26
10890	26
10891	26
10892	26
10893	26
10894	26
10895	26
10896	26
10897	26
10898	26
10899	26
10900	26
10901	26
10902	26
10903	26
10904	26
10905	26
10906	26
10907	26
10908	26
10909	26
10910	26
10911	26
10912	26
10913	26
10914	26
10915	26
10916	26
10917	26
10918	26
10919	26
10920	26
10921	26
10922	26
10923	26
10924	26
10925	26
10926	26
10927	26
10928	26
10929	26
10930	26
10931	26
10932	26
10933	26
10934	26
10935	26
10936	26
10937	26
10938	26
10939	26
10940	26
10941	26
10942	26
10943	26
10944	26
10945	26
10946	26
10947	26
10948	26
10949	26
10950	26
10951	26
10952	26
10953	26
10954	26
10955	26
10956	26
10957	26
10958	26
10959	26
10960	26
10961	26
10962	26
10963	26
10964	26
10965	26
10966	26
10967	26
10968	26
10969	26
10970	26
10971	26
10972	26
10973	26
10974	26
10975	26
10976	26
10977	26
10978	26
10979	26
10980	26
10981	26
10982	26
10983	26
10984	26
10985	26
10986	26
10987	26
10988	26
10989	26
10990	26
10991	26
10992	26
10993	26
10994	26
10995	26
10996	26
10997	26
10998	26
10999	26
11000	26
11001	26
11002	26
11003	26
11004	26
11005	26
11006	26
11007	26
11008	26
11009	26
11010	26
11011	26
11012	26
11013	26
11014	26
11015	26
11016	26
11017	26
11018	26
11019	26
11020	26
11021	26
11022	26
11023	26
11024	26
11025	26
11026	26
11027	26
11028	26
11029	26
11030	26
11031	26
11032	26
11033	26
11034	26
11035	26
11036	26
11037	26
11038	26
11039	26
11040	26
11041	26
11042	26
11043	26
11044	26
11045	26
11046	26
11047	26
11048	26
11049	26
11050	26
11051	26
11052	26
11053	26
11054	26
11055	26
11056	26
11057	26
11058	26
11059	26
11060	26
11061	26
11062	26
11063	26
11064	26
11065	26
11066	26
11067	26
11068	26
11069	26
11070	26
11071	26
11072	26
11073	26
11074	26
11075	26
11076	26
11077	26
11078	26
11079	26
11080	26
11081	26
11082	26
11083	26
11084	26
11085	26
11086	26
11087	26
11088	26
11089	26
11090	26
11091	26
11092	26
11093	26
11094	26
11095	26
11096	26
11097	26
11098	26
11099	26
11100	26
11101	26
11102	26
11103	26
11104	26
11105	26
11106	26
11107	26
11108	26
11109	26
11110	26
11111	26
11112	26
11113	26
11114	26
11115	26
11116	26
11117	26
11118	26
11119	26
11120	26
11121	26
11122	26
11123	26
11124	26
11125	26
11126	26
11127	26
11128	26
11129	26
11130	26
11131	26
11132	26
11133	26
11134	26
11135	26
11136	26
11137	26
11138	26
11139	26
11140	26
11141	26
11142	26
11143	26
11144	26
11145	26
11146	26
11147	26
11148	26
11149	26
11150	26
11151	26
11152	26
11153	26
11154	26
11155	26
11156	26
11157	26
11158	26
11159	26
11160	26
11161	26
11162	26
11163	26
11164	26
11165	26
11166	26
11167	26
11168	26
11169	26
11170	26
11171	26
11172	26
11173	26
11174	26
11175	26
11176	26
11177	26
11178	26
11179	26
11180	26
11181	26
11182	26
11183	26
11184	26
11185	26
11186	26
11187	26
11188	26
11189	26
11190	26
11191	26
11192	26
11193	26
11194	26
11195	26
11196	26
11197	26
11198	26
11199	26
11200	26
11201	26
11202	26
11203	26
11204	26
11205	26
11206	26
11207	26
11208	26
11209	26
11210	26
11211	26
11212	26
11213	26
11214	26
11215	26
11216	26
11217	26
11218	26
11219	26
11220	26
11221	26
11222	26
11223	26
11224	26
11225	26
11226	26
11227	26
11228	26
11229	26
11230	26
11231	26
11232	26
11233	26
11234	26
11235	26
11236	26
11237	26
11238	26
11239	26
11240	26
11241	26
11242	26
11243	26
11244	26
11245	26
11246	26
11247	26
11248	26
11249	26
11250	26
11251	26
11252	26
11253	26
11254	26
11255	26
11256	26
11257	26
11258	26
11259	26
11260	26
11261	26
11262	26
11263	26
11264	26
11265	26
11266	26
11267	26
11268	26
11269	26
11270	26
11271	26
11272	26
11273	26
11274	26
11275	26
11276	26
11277	26
11278	26
11279	26
11280	26
11281	26
11282	26
11283	26
11284	26
11285	26
11286	26
11287	26
11288	26
11289	26
11290	26
11291	26
11292	26
11293	26
11294	26
11295	26
11296	26
11297	26
11298	26
11299	26
11300	26
11301	26
11302	26
11303	26
11304	26
11305	26
11306	26
11307	26
11308	26
11309	26
11310	26
11311	26
11312	26
11313	26
11314	26
11315	26
11316	26
11317	26
11318	26
11319	26
11320	26
11321	26
11322	26
11323	26
11324	26
11325	26
11326	26
11327	26
11328	26
11329	26
11330	26
11331	26
11332	26
11333	26
11334	26
11335	26
11336	26
11337	26
11338	26
11339	26
11340	26
11341	26
11342	26
11343	26
11344	26
11345	26
11346	26
11347	26
11348	26
11349	26
11350	26
11351	26
11352	26
11353	26
11354	26
11355	26
11356	26
11357	26
11358	26
11359	26
11360	26
11361	26
11362	26
11363	26
11364	26
11365	26
11366	26
11367	26
11368	26
11369	26
11370	26
11371	26
11372	26
11373	26
11374	26
11375	26
11376	26
11377	26
11378	26
11379	26
11380	26
11381	26
11382	26
11383	26
11384	26
11385	26
11386	26
11387	26
11388	26
11389	26
11390	26
11391	26
11392	26
11393	26
11394	26
11395	26
11396	26
11397	26
11398	26
11399	26
11400	26
11401	26
11402	26
11403	26
11404	26
11405	26
11406	26
11407	26
11408	26
11409	26
11410	26
11411	26
11412	26
11413	26
11414	26
11415	26
11416	26
11417	26
11418	26
11419	26
11420	26
11421	26
11422	26
11423	26
11424	26
11425	26
11426	26
11427	26
11428	26
11429	26
11430	26
11431	26
11432	26
11433	26
11434	26
11435	26
11436	26
11437	26
11438	26
11439	26
11440	26
11441	26
11442	26
11443	26
11444	26
11445	26
11446	26
11447	26
11448	26
11449	26
11450	26
11451	26
11452	26
11453	26
11454	26
11455	26
11456	26
11457	26
11458	26
11459	26
11460	26
11461	26
11462	26
11463	26
11464	26
11465	26
11466	26
11467	26
11468	26
11469	26
11470	26
11471	26
11472	26
11473	26
11474	26
11475	26
11476	26
11477	26
11478	26
11479	26
11480	26
11481	26
11482	26
11483	26
11484	26
11485	26
11486	26
11487	26
11488	26
11489	26
11490	26
11491	26
11492	26
11493	26
11494	26
11495	26
11496	26
11497	26
11498	26
11499	26
11500	26
11501	26
11502	26
11503	26
11504	26
11505	26
11506	26
11507	26
11508	26
11509	26
11510	26
11511	26
11512	26
11513	26
11514	26
11515	26
11516	26
11517	26
11518	26
11519	26
11520	26
11521	26
11522	26
11523	26
11524	26
11525	26
11526	26
11527	26
11528	26
11529	26
11530	26
11531	26
11532	26
11533	26
11534	26
11535	26
11536	26
11537	26
11538	26
11539	26
11540	26
11541	26
11542	26
11543	26
11544	26
11545	26
11546	26
11547	26
11548	26
11549	26
11550	26
11551	26
11552	26
11553	26
11554	26
11555	26
11556	26
11557	26
11558	26
11559	26
11560	26
11561	26
11562	26
11563	26
11564	26
11565	26
11566	26
11567	26
11568	26
11569	26
11570	26
11571	26
11572	26
11573	26
11574	26
11575	26
11576	26
11577	26
11578	26
11579	26
11580	26
11581	26
11582	26
11583	26
11584	26
11585	26
11586	26
11587	26
11588	26
11589	26
11590	26
11591	26
11592	26
11593	26
11594	26
11595	26
11596	26
11597	26
11598	26
11599	26
11600	26
11601	26
11602	26
11603	26
11604	26
11605	26
11606	26
11607	26
11608	26
11609	26
11610	26
11611	26
11612	26
11613	26
11614	26
11615	26
11616	26
11617	26
11618	26
11619	26
11620	26
11621	26
11622	26
11623	26
11624	26
11625	26
11626	26
11627	26
11628	26
11629	26
11630	26
11631	26
11632	26
11633	26
11634	26
11635	26
11636	26
11637	26
11638	26
11639	26
11640	26
11641	26
11642	26
11643	26
11644	26
11645	26
11646	26
11647	26
11648	26
11649	26
11650	26
11651	26
11652	26
11653	26
11654	26
11655	26
11656	26
11657	26
11658	26
11659	26
11660	26
11661	26
11662	26
11663	26
11664	26
11665	26
11666	26
11667	26
11668	26
11669	26
11670	26
11671	26
11672	26
11673	26
11674	26
11675	26
11676	26
11677	26
11678	26
11679	26
11680	26
11681	26
11682	26
11683	26
11684	26
11685	26
11686	26
11687	26
11688	26
11689	26
11690	26
11691	26
11692	26
11693	26
11694	26
11695	26
11696	26
11697	26
11698	26
11699	26
11700	26
11701	26
11702	26
11703	26
11704	26
11705	26
11706	26
11707	26
11708	26
11709	26
11710	26
11711	26
11712	26
11713	26
11714	26
11715	26
11716	26
11717	26
11718	26
11719	26
11720	26
11721	26
11722	26
11723	26
11724	26
11725	26
11726	26
11727	26
11728	26
11729	26
11730	26
11731	26
11732	26
11733	26
11734	26
11735	26
11736	26
11737	26
11738	26
11739	26
11740	26
11741	26
11742	26
11743	26
11744	26
11745	26
11746	26
11747	26
11748	26
11749	26
11750	26
11751	26
11752	26
11753	26
11754	26
11755	26
11756	26
11757	26
11758	26
11759	26
11760	26
11761	26
11762	26
11763	26
11764	26
11765	26
11766	26
11767	26
11768	26
11769	26
11770	26
11771	26
11772	26
11773	26
11774	26
11775	26
11776	26
11777	26
11778	26
11779	26
11780	26
11781	26
11782	26
11783	26
11784	26
11785	26
11786	26
11787	26
11788	26
11789	26
11790	26
11791	26
11792	26
11793	26
11794	26
11795	26
11796	26
11797	26
11798	26
11799	26
11800	26
11801	26
11802	26
11803	26
11804	26
11805	26
11806	26
11807	26
11808	26
11809	26
11810	26
11811	26
11812	26
11813	26
11814	26
11815	26
11816	26
11817	26
11818	26
11819	26
11820	26
11821	26
11822	26
11823	26
11824	26
11825	26
11826	26
11827	26
11828	26
11829	26
11830	26
11831	26
11832	26
11833	26
11834	26
11835	26
11836	26
11837	26
11838	26
11839	26
11840	26
11841	26
11842	26
11843	26
11844	26
11845	26
11846	26
11847	26
11848	26
11849	26
11850	26
11851	26
11852	26
11853	26
11854	26
11855	26
11856	26
11857	26
11858	26
11859	26
11860	26
11861	26
11862	26
11863	26
11864	26
11865	26
11866	26
11867	26
11868	26
11869	26
11870	26
11871	26
11872	26
11873	26
11874	26
11875	26
11876	26
11877	26
11878	26
11879	26
11880	26
11881	26
11882	26
11883	26
11884	26
11885	26
11886	26
11887	26
11888	26
11889	26
11890	26
11891	26
11892	26
11893	26
11894	26
11895	26
11896	26
11897	26
11898	26
11899	26
11900	26
11901	26
11902	26
11903	26
11904	26
11905	26
11906	26
11907	26
11908	26
11909	26
11910	26
11911	26
11912	26
11913	26
11914	26
11915	26
11916	26
11917	26
11918	26
11919	26
11920	26
11921	26
11922	26
11923	26
11924	26
11925	26
11926	26
11927	26
11928	26
11929	26
11930	26
11931	26
11932	26
11933	26
11934	26
11935	26
11936	26
11937	26
11938	26
11939	26
11940	26
11941	26
11942	26
11943	26
11944	26
11945	26
11946	26
11947	26
11948	26
11949	26
11950	26
11951	26
11952	26
11953	26
11954	26
11955	26
11956	26
11957	26
11958	26
11959	26
11960	26
11961	26
11962	26
11963	26
11964	26
11965	26
11966	26
11967	26
11968	26
11969	26
11970	26
11971	26
11972	26
11973	26
11974	26
11975	26
11976	26
11977	26
11978	26
11979	26
11980	26
11981	26
11982	26
11983	26
11984	26
11985	26
11986	26
11987	26
11988	26
11989	26
11990	26
11991	26
11992	26
11993	26
11994	26
11995	26
11996	26
11997	26
11998	26
11999	26
12000	26
12001	26
12002	26
12003	26
12004	26
12005	26
12006	26
12007	26
12008	26
12009	26
12010	26
12011	26
12012	26
12013	26
12014	26
12015	26
12016	26
12017	26
12018	26
12019	26
12020	26
12021	26
12022	26
12023	26
12024	26
12025	26
12026	26
12027	26
12028	26
12029	26
12030	26
12031	26
12032	26
12033	26
12034	26
12035	26
12036	26
12037	26
12038	26
12039	26
12040	26
12041	26
12042	26
12043	26
12044	26
12045	26
12046	26
12047	26
12048	26
12049	26
12050	26
12051	26
12052	26
12053	26
12054	26
12055	26
12056	26
12057	26
12058	26
12059	26
12060	26
12061	26
12062	26
12063	26
12064	26
12065	26
12066	26
12067	26
12068	26
12069	26
12070	26
12071	26
12072	26
12073	26
12074	26
12075	26
12076	26
12077	26
12078	26
12079	26
12080	26
12081	26
12082	26
12083	26
12084	26
12085	26
12086	26
12087	26
12088	26
12089	26
12090	26
12091	26
12092	26
12093	26
12094	26
12095	26
12096	26
12097	26
12098	26
12099	26
12100	26
12101	26
12102	26
12103	26
12104	26
12105	26
12106	26
12107	26
12108	26
12109	26
12110	26
12111	26
12112	26
12113	26
12114	26
12115	26
12116	26
12117	26
12118	26
12119	26
12120	26
12121	26
12122	26
12123	26
12124	26
12125	26
12126	26
12127	26
12128	26
12129	26
12130	26
12131	26
12132	26
12133	26
12134	26
12135	26
12136	26
12137	26
12138	26
12139	26
12140	26
12141	26
12142	26
12143	26
12144	26
12145	26
12146	26
12147	26
12148	26
12149	26
12150	26
12151	26
12152	26
12153	26
12154	26
12155	26
12156	26
12157	26
12158	26
12159	26
12160	26
12161	26
12162	26
12163	26
12164	26
12165	26
12166	26
12167	26
12168	26
12169	26
12170	26
12171	26
12172	26
12173	26
12174	26
12175	26
12176	26
12177	26
12178	26
12179	26
12180	26
12181	26
12182	26
12183	26
12184	26
12185	26
12186	26
12187	26
12188	26
12189	26
12190	26
12191	26
12192	26
12193	26
12194	26
12195	26
12196	26
12197	26
12198	26
12199	26
12200	26
12201	26
12202	26
12203	26
12204	26
12205	26
12206	26
12207	26
12208	26
12209	26
12210	26
12211	26
12212	26
12213	26
12214	26
12215	26
12216	26
12217	26
12218	26
12219	26
12220	26
12221	26
12222	26
12223	26
12224	26
12225	26
12226	26
12227	26
12228	26
12229	26
12230	26
12231	26
12232	26
12233	26
12234	26
12235	26
12236	26
12237	26
12238	26
12239	26
12240	26
12241	26
12242	26
12243	26
12244	26
12245	26
12246	26
12247	26
12248	26
12249	26
12250	26
12251	26
12252	26
12253	26
12254	26
12255	26
12256	26
12257	26
12258	26
12259	26
12260	26
12261	26
12262	26
12263	26
12264	26
12265	26
12266	26
12267	26
12268	26
12269	26
12270	26
12271	26
12272	26
12273	26
12274	26
12275	26
12276	26
12277	26
12278	26
12279	26
12280	26
12281	26
12282	26
12283	26
12284	26
12285	26
12286	26
12287	26
12288	26
12289	26
12290	26
12291	26
12292	26
12293	26
12294	26
12295	26
12296	26
12297	26
12298	26
12299	26
12300	26
12301	27
12302	27
12303	27
12304	27
12305	27
12306	27
12307	27
12308	27
12309	27
12310	27
12311	27
12312	27
12313	27
12314	27
12315	27
12316	27
12317	27
12318	27
12319	27
12320	27
12321	27
12322	27
12323	27
12324	27
12325	27
12326	27
12327	27
12328	27
12329	27
12330	27
12331	27
12332	27
12333	27
12334	27
12335	27
12336	27
12337	27
12338	27
12339	27
12340	27
12341	27
12342	27
12343	27
12344	27
12345	27
12346	27
12347	27
12348	27
12349	27
12350	27
12351	27
12352	27
12353	27
12354	27
12355	27
12356	27
12357	27
12358	27
12359	27
12360	27
12361	27
12362	27
12363	27
12364	27
12365	27
12366	27
12367	27
12368	27
12369	27
12370	27
12371	27
12372	27
12373	27
12374	27
12375	27
12376	27
12377	27
12378	27
12379	27
12380	27
12381	27
12382	27
12383	27
12384	27
12385	27
12386	27
12387	27
12388	27
12389	27
12390	27
12391	27
12392	27
12393	27
12394	27
12395	27
12396	27
12397	27
12398	27
12399	27
12400	27
12401	27
12402	27
12403	27
12404	27
12405	27
12406	27
12407	27
12408	27
12409	27
12410	27
12411	27
12412	27
12413	27
12414	27
12415	27
12416	27
12417	27
12418	27
12419	27
12420	27
12421	27
12422	27
12423	27
12424	27
12425	27
12426	27
12427	27
12428	27
12429	27
12430	27
12431	27
12432	27
12433	27
12434	27
12435	27
12436	27
12437	27
12438	27
12439	27
12440	27
12441	27
12442	27
12443	27
12444	27
12445	27
12446	27
12447	27
12448	27
12449	27
12450	27
12451	27
12452	27
12453	27
12454	27
12455	27
12456	27
12457	27
12458	27
12459	27
12460	27
12461	27
12462	27
12463	27
12464	27
12465	27
12466	27
12467	27
12468	27
12469	27
12470	27
12471	27
12472	27
12473	27
12474	27
12475	27
12476	27
12477	27
12478	27
12479	27
12480	27
12481	27
12482	27
12483	27
12484	27
12485	27
12486	27
12487	27
12488	27
12489	27
12490	27
12491	27
12492	27
12493	27
12494	27
12495	27
12496	27
12497	27
12498	27
12499	27
12500	27
12501	27
12502	27
12503	27
12504	27
12505	27
12506	27
12507	27
12508	27
12509	27
12510	27
12511	27
12512	27
12513	27
12514	27
12515	27
12516	27
12517	27
12518	27
12519	27
12520	27
12521	27
12522	27
12523	27
12524	27
12525	27
12526	27
12527	27
12528	27
12529	27
12530	27
12531	27
12532	27
12533	27
12534	27
12535	27
12536	27
12537	27
12538	27
12539	27
12540	27
12541	27
12542	27
12543	27
12544	27
12545	27
12546	27
12547	27
12548	27
12549	27
12550	27
12551	27
12552	27
12553	27
12554	27
12555	27
12556	27
12557	27
12558	27
12559	27
12560	27
12561	27
12562	27
12563	27
12564	27
12565	27
12566	27
12567	27
12568	27
12569	27
12570	27
12571	27
12572	27
12573	27
12574	27
12575	27
12576	27
12577	27
12578	27
12579	27
12580	27
12581	27
12582	27
12583	27
12584	27
12585	27
12586	27
12587	27
12588	27
12589	27
12590	27
12591	27
12592	27
12593	27
12594	27
12595	27
12596	27
12597	27
12598	27
12599	27
12600	27
12601	27
12602	27
12603	27
12604	27
12605	27
12606	27
12607	27
12608	27
12609	27
12610	27
12611	27
12612	27
12613	27
12614	27
12615	27
12616	27
12617	27
12618	27
12619	27
12620	27
12621	27
12622	27
12623	27
12624	27
12625	27
12626	27
12627	27
12628	27
12629	27
12630	27
12631	27
12632	27
12633	27
12634	27
12635	27
12636	27
12637	27
12638	27
12639	27
12640	27
12641	27
12642	27
12643	27
12644	27
12645	27
12646	27
12647	27
12648	27
12649	27
12650	27
12651	27
12652	27
12653	27
12654	27
12655	27
12656	27
12657	27
12658	27
12659	27
12660	27
12661	27
12662	27
12663	27
12664	27
12665	27
12666	27
12667	27
12668	27
12669	27
12670	27
12671	27
12672	27
12673	27
12674	27
12675	27
12676	27
12677	27
12678	27
12679	27
12680	27
12681	27
12682	27
12683	27
12684	27
12685	27
12686	27
12687	27
12688	27
12689	27
12690	27
12691	27
12692	27
12693	27
12694	27
12695	27
12696	27
12697	27
12698	27
12699	27
12700	27
12701	27
12702	27
12703	27
12704	27
12705	27
12706	27
12707	27
12708	27
12709	27
12710	27
12711	27
12712	27
12713	27
12714	27
12715	27
12716	27
12717	27
12718	27
12719	27
12720	27
12721	27
12722	27
12723	27
12724	27
12725	27
12726	27
12727	27
12728	27
12729	27
12730	27
12731	27
12732	27
12733	27
12734	27
12735	27
12736	27
12737	27
12738	27
12739	27
12740	27
12741	27
12742	27
12743	27
12744	27
12745	27
12746	27
12747	27
12748	27
12749	27
12750	27
12751	27
12752	27
12753	27
12754	27
12755	27
12756	27
12757	27
12758	27
12759	27
12760	27
12761	27
12762	27
12763	27
12764	27
12765	27
12766	27
12767	27
12768	27
12769	27
12770	27
12771	27
12772	27
12773	27
12774	27
12775	27
12776	27
12777	27
12778	27
12779	27
12780	27
12781	27
12782	27
12783	27
12784	27
12785	27
12786	27
12787	27
12788	27
12789	27
12790	27
12791	27
12792	27
12793	27
12794	27
12795	27
12796	27
12797	27
12798	27
12799	27
12800	27
12801	27
12802	27
12803	27
12804	27
12805	27
12806	27
12807	27
12808	27
12809	27
12810	27
12811	27
12812	27
12813	27
12814	27
12815	27
12816	27
12817	27
12818	27
12819	27
12820	27
12821	27
12822	27
12823	27
12824	27
12825	27
12826	27
12827	27
12828	27
12829	27
12830	27
12831	27
12832	27
12833	27
12834	27
12835	27
12836	27
12837	27
12838	27
12839	27
12840	27
12841	27
12842	27
12843	27
12844	27
12845	27
12846	27
12847	27
12848	27
12849	27
12850	27
12851	27
12852	27
12853	27
12854	27
12855	27
12856	27
12857	27
12858	27
12859	27
12860	27
12861	27
12862	27
12863	27
12864	27
12865	27
12866	27
12867	27
12868	27
12869	27
12870	27
12871	27
12872	27
12873	27
12874	27
12875	27
12876	27
12877	27
12878	27
12879	27
12880	27
12881	27
12882	27
12883	27
12884	27
12885	27
12886	27
12887	27
12888	27
12889	27
12890	27
12891	27
12892	27
12893	27
12894	27
12895	27
12896	27
12897	27
12898	27
12899	27
12900	27
12901	27
12902	27
12903	27
12904	27
12905	27
12906	27
12907	27
12908	27
12909	27
12910	27
12911	27
12912	27
12913	27
12914	27
12915	27
12916	27
12917	27
12918	27
12919	27
12920	27
12921	27
12922	27
12923	27
12924	27
12925	27
12926	27
12927	27
12928	27
12929	27
12930	27
12931	27
12932	27
12933	27
12934	27
12935	27
12936	27
12937	27
12938	27
12939	27
12940	27
12941	27
12942	27
12943	27
12944	27
12945	27
12946	27
12947	27
12948	27
12949	27
12950	27
12951	27
12952	27
12953	27
12954	27
12955	27
12956	27
12957	27
12958	27
12959	27
12960	27
12961	27
12962	27
12963	27
12964	27
12965	27
12966	27
12967	27
12968	27
12969	27
12970	27
12971	27
12972	27
12973	27
12974	27
12975	27
12976	27
12977	27
12978	27
12979	27
12980	27
12981	27
12982	27
12983	27
12984	27
12985	27
12986	27
12987	27
12988	27
12989	27
12990	27
12991	27
12992	27
12993	27
12994	27
12995	27
12996	27
12997	27
12998	27
12999	27
13000	27
13001	27
13002	27
13003	27
13004	27
13005	27
13006	27
13007	27
13008	27
13009	27
13010	27
13011	27
13012	27
13013	27
13014	27
13015	27
13016	27
13017	27
13018	27
13019	27
13020	27
13021	27
13022	27
13023	27
13024	27
13025	27
13026	27
13027	27
13028	27
13029	27
13030	27
13031	27
13032	27
13033	27
13034	27
13035	27
13036	27
13037	27
13038	27
13039	27
13040	27
13041	27
13042	27
13043	27
13044	27
13045	27
13046	27
13047	27
13048	27
13049	27
13050	27
13051	27
13052	27
13053	27
13054	27
13055	27
13056	27
13057	27
13058	27
13059	27
13060	27
13061	27
13062	27
13063	27
13064	27
13065	27
13066	27
13067	27
13068	27
13069	27
13070	27
13071	27
13072	27
13073	27
13074	27
13075	27
13076	27
13077	27
13078	27
13079	27
13080	27
13081	27
13082	27
13083	27
13084	27
13085	27
13086	27
13087	27
13088	27
13089	27
13090	27
13091	27
13092	27
13093	27
13094	27
13095	27
13096	27
13097	27
13098	27
13099	27
13100	27
13101	27
13102	27
13103	27
13104	27
13105	27
13106	27
13107	27
13108	27
13109	27
13110	27
13111	27
13112	27
13113	27
13114	27
13115	27
13116	27
13117	27
13118	27
13119	27
13120	27
13121	27
13122	27
13123	27
13124	27
13125	27
13126	27
13127	27
13128	27
13129	27
13130	27
13131	27
13132	27
13133	27
13134	27
13135	27
13136	27
13137	27
13138	27
13139	27
13140	27
13141	27
13142	27
13143	27
13144	27
13145	27
13146	27
13147	27
13148	27
13149	27
13150	27
13151	27
13152	27
13153	27
13154	27
13155	27
13156	27
13157	27
13158	27
13159	27
13160	27
13161	27
13162	27
13163	27
13164	27
13165	27
13166	27
13167	27
13168	27
13169	27
13170	27
13171	27
13172	27
13173	27
13174	27
13175	27
13176	27
13177	27
13178	27
13179	27
13180	27
13181	27
13182	27
13183	27
13184	27
13185	27
13186	27
13187	27
13188	27
13189	27
13190	27
13191	27
13192	27
13193	27
13194	27
13195	27
13196	27
13197	27
13198	27
13199	27
13200	27
13201	27
13202	27
13203	27
13204	27
13205	27
13206	27
13207	27
13208	27
13209	27
13210	27
13211	27
13212	27
13213	27
13214	27
13215	27
13216	27
13217	27
13218	27
13219	27
13220	27
13221	27
13222	27
13223	27
13224	27
13225	27
13226	27
13227	27
13228	27
13229	27
13230	27
13231	27
13232	27
13233	27
13234	27
13235	27
13236	27
13237	27
13238	27
13239	27
13240	27
13241	27
13242	27
13243	27
13244	27
13245	27
13246	27
13247	27
13248	27
13249	27
13250	27
13251	27
13252	27
13253	27
13254	27
13255	27
13256	27
13257	27
13258	27
13259	27
13260	27
13261	27
13262	27
13263	27
13264	27
13265	27
13266	27
13267	27
13268	27
13269	27
13270	27
13271	27
13272	27
13273	27
13274	27
13275	27
13276	27
13277	27
13278	27
13279	27
13280	27
13281	27
13282	27
13283	27
13284	27
13285	27
13286	27
13287	27
13288	27
13289	27
13290	27
13291	27
13292	27
13293	27
13294	27
13295	27
13296	27
13297	27
13298	27
13299	27
13300	27
13301	27
13302	27
13303	27
13304	27
13305	27
13306	27
13307	27
13308	27
13309	27
13310	27
13311	27
13312	27
13313	27
13314	27
13315	27
13316	27
13317	27
13318	27
13319	27
13320	27
13321	27
13322	27
13323	27
13324	27
13325	27
13326	27
13327	27
13328	27
13329	27
13330	27
13331	27
13332	27
13333	27
13334	27
13335	27
13336	27
13337	27
13338	27
13339	27
13340	27
13341	27
13342	27
13343	27
13344	27
13345	27
13346	27
13347	27
13348	27
13349	27
13350	27
13351	27
13352	27
13353	27
13354	27
13355	27
13356	27
13357	27
13358	27
13359	27
13360	27
13361	27
13362	27
13363	27
13364	27
13365	27
13366	27
13367	27
13368	27
13369	27
13370	27
13371	27
13372	27
13373	27
13374	27
13375	27
13376	27
13377	27
13378	27
13379	27
13380	27
13381	27
13382	27
13383	27
13384	27
13385	27
13386	27
13387	27
13388	27
13389	27
13390	27
13391	27
13392	27
13393	27
13394	27
13395	27
13396	27
13397	27
13398	27
13399	27
13400	27
13401	27
13402	27
13403	27
13404	27
13405	27
13406	27
13407	27
13408	27
13409	27
13410	27
13411	27
13412	27
13413	27
13414	27
13415	27
13416	27
13417	27
13418	27
13419	27
13420	27
13421	27
13422	27
13423	27
13424	27
13425	27
13426	27
13427	27
13428	27
13429	27
13430	27
13431	27
13432	27
13433	27
13434	27
13435	27
13436	27
13437	27
13438	27
13439	27
13440	27
13441	27
13442	27
13443	27
13444	27
13445	27
13446	27
13447	27
13448	27
13449	27
13450	27
13451	27
13452	27
13453	27
13454	27
13455	27
13456	27
13457	27
13458	27
13459	27
13460	27
13461	27
13462	27
13463	27
13464	27
13465	27
13466	27
13467	27
13468	27
13469	27
13470	27
13471	27
13472	27
13473	27
13474	27
13475	27
13476	27
13477	27
13478	27
13479	27
13480	27
13481	27
13482	27
13483	27
13484	27
13485	27
13486	27
13487	27
13488	27
13489	27
13490	27
13491	27
13492	27
13493	27
13494	27
13495	27
13496	27
13497	27
13498	27
13499	27
13500	27
13501	27
13502	27
13503	27
13504	27
13505	27
13506	27
13507	27
13508	27
13509	27
13510	27
13511	27
13512	27
13513	27
13514	27
13515	27
13516	27
13517	27
13518	27
13519	27
13520	27
13521	27
13522	27
13523	27
13524	27
13525	27
13526	27
13527	27
13528	27
13529	27
13530	27
13531	27
13532	27
13533	27
13534	27
13535	27
13536	27
13537	27
13538	27
13539	27
13540	27
13541	27
13542	27
13543	27
13544	27
13545	27
13546	27
13547	27
13548	27
13549	27
13550	27
13551	27
13552	27
13553	27
13554	27
13555	27
13556	27
13557	27
13558	27
13559	27
13560	27
13561	27
13562	27
13563	27
13564	27
13565	27
13566	27
13567	27
13568	27
13569	27
13570	27
13571	27
13572	27
13573	27
13574	27
13575	27
13576	27
13577	27
13578	27
13579	27
13580	27
13581	27
13582	27
13583	27
13584	27
13585	27
13586	27
13587	27
13588	27
13589	27
13590	27
13591	27
13592	27
13593	27
13594	27
13595	27
13596	27
13597	27
13598	27
13599	27
13600	27
13601	27
13602	27
13603	27
13604	27
13605	27
13606	27
13607	27
13608	27
13609	27
13610	27
13611	27
13612	27
13613	27
13614	27
13615	27
13616	27
13617	27
13618	27
13619	27
13620	27
13621	27
13622	27
13623	27
13624	27
13625	27
13626	27
13627	27
13628	27
13629	27
13630	27
13631	27
13632	27
13633	27
13634	27
13635	27
13636	27
13637	27
13638	27
13639	27
13640	27
13641	27
13642	27
13643	27
13644	27
13645	27
13646	27
13647	27
13648	27
13649	27
13650	27
13651	27
13652	27
13653	27
13654	27
13655	27
13656	27
13657	27
13658	27
13659	27
13660	27
13661	27
13662	27
13663	27
13664	27
13665	27
13666	27
13667	27
13668	27
13669	27
13670	27
13671	27
13672	27
13673	27
13674	27
13675	27
13676	27
13677	27
13678	27
13679	27
13680	27
13681	27
13682	27
13683	27
13684	27
13685	27
13686	27
13687	27
13688	27
13689	27
13690	27
13691	27
13692	27
13693	27
13694	27
13695	27
13696	27
13697	27
13698	27
13699	27
13700	27
13701	27
13702	27
13703	27
13704	27
13705	27
13706	27
13707	27
13708	27
13709	27
13710	27
13711	27
13712	27
13713	27
13714	27
13715	27
13716	27
13717	27
13718	27
13719	27
13720	27
13721	27
13722	27
13723	27
13724	27
13725	27
13726	27
13727	27
13728	27
13729	27
13730	27
13731	27
13732	27
13733	27
13734	27
13735	27
13736	27
13737	27
13738	27
13739	27
13740	27
13741	27
13742	27
13743	27
13744	27
13745	27
13746	27
13747	27
13748	27
13749	27
13750	27
13751	27
13752	27
13753	27
13754	27
13755	27
13756	27
13757	27
13758	27
13759	27
13760	27
13761	27
13762	27
13763	27
13764	27
13765	27
13766	27
13767	27
13768	27
13769	27
13770	27
13771	27
13772	27
13773	27
13774	27
13775	27
13776	27
13777	27
13778	27
13779	27
13780	27
13781	27
13782	27
13783	27
13784	27
13785	27
13786	27
13787	27
13788	27
13789	27
13790	27
13791	27
13792	27
13793	27
13794	27
13795	27
13796	27
13797	27
13798	27
13799	27
13800	27
13801	27
13802	27
13803	27
13804	27
13805	27
13806	27
13807	27
13808	27
13809	27
13810	27
13811	27
13812	27
13813	27
13814	27
13815	27
13816	27
13817	27
13818	27
13819	27
13820	27
13821	27
13822	27
13823	27
13824	27
13825	27
13826	27
13827	27
13828	27
13829	27
13830	27
13831	27
13832	27
13833	27
13834	27
13835	27
13836	27
13837	27
13838	27
13839	27
13840	27
13841	27
13842	27
13843	27
13844	27
13845	27
13846	27
13847	27
13848	27
13849	27
13850	27
13851	27
13852	27
13853	27
13854	27
13855	27
13856	27
13857	27
13858	27
13859	27
13860	27
13861	27
13862	27
13863	27
13864	27
13865	27
13866	27
13867	27
13868	27
13869	27
13870	27
13871	27
13872	27
13873	27
13874	27
13875	27
13876	27
13877	27
13878	27
13879	27
13880	27
13881	27
13882	27
13883	27
13884	27
13885	27
13886	27
13887	27
13888	27
13889	27
13890	27
13891	27
13892	27
13893	27
13894	27
13895	27
13896	27
13897	27
13898	27
13899	27
13900	27
13901	27
13902	27
13903	27
13904	27
13905	27
13906	27
13907	27
13908	27
13909	27
13910	27
13911	27
13912	27
13913	27
13914	27
13915	27
13916	27
13917	27
13918	27
13919	27
13920	27
13921	27
13922	27
13923	27
13924	27
13925	27
13926	27
13927	27
13928	27
13929	27
13930	27
13931	27
13932	27
13933	27
13934	27
13935	27
13936	27
13937	27
13938	27
13939	27
13940	27
13941	27
13942	27
13943	27
13944	27
13945	27
13946	27
13947	27
13948	27
13949	27
13950	27
13951	27
13952	27
13953	27
13954	27
13955	27
13956	27
13957	27
13958	27
13959	27
13960	27
13961	27
13962	27
13963	27
13964	27
13965	27
13966	27
13967	27
13968	27
13969	27
13970	27
13971	27
13972	27
13973	27
13974	27
13975	27
13976	27
13977	27
13978	27
13979	27
13980	27
13981	27
13982	27
13983	27
13984	27
13985	27
13986	27
13987	27
13988	27
13989	27
13990	27
13991	27
13992	27
13993	27
13994	27
13995	27
13996	27
13997	27
13998	27
13999	27
14000	27
14001	27
14002	27
14003	27
14004	27
14005	27
14006	27
14007	27
14008	27
14009	27
14010	27
14011	27
14012	27
14013	27
14014	27
14015	27
14016	27
14017	27
14018	27
14019	27
14020	27
14021	27
14022	27
14023	27
14024	27
14025	27
14026	27
14027	27
14028	27
14029	27
14030	27
14031	27
14032	27
14033	27
14034	27
14035	27
14036	27
14037	27
14038	27
14039	27
14040	27
14041	27
14042	27
14043	27
14044	27
14045	27
14046	27
14047	27
14048	27
14049	27
14050	27
14051	27
14052	27
14053	27
14054	27
14055	27
14056	27
14057	27
14058	27
14059	27
14060	27
14061	27
14062	27
14063	27
14064	27
14065	27
14066	27
14067	27
14068	27
14069	27
14070	27
14071	27
14072	27
14073	27
14074	27
14075	27
14076	27
14077	27
14078	27
14079	27
14080	27
14081	27
14082	27
14083	27
14084	27
14085	27
14086	27
14087	27
14088	27
14089	27
14090	27
14091	27
14092	27
14093	27
14094	27
14095	27
14096	27
14097	27
14098	27
14099	27
14100	27
14101	27
14102	27
14103	27
14104	27
14105	27
14106	27
14107	27
14108	27
14109	27
14110	27
14111	27
14112	27
14113	27
14114	27
14115	27
14116	27
14117	27
14118	27
14119	27
14120	27
14121	27
14122	27
14123	27
14124	27
14125	27
14126	27
14127	27
14128	27
14129	27
14130	27
14131	27
14132	27
14133	27
14134	27
14135	27
14136	27
14137	27
14138	27
14139	27
14140	27
14141	27
14142	27
14143	27
14144	27
14145	27
14146	27
14147	27
14148	27
14149	27
14150	27
14151	27
14152	27
14153	27
14154	27
14155	27
14156	27
14157	27
14158	27
14159	27
14160	27
14161	27
14162	27
14163	27
14164	27
14165	27
14166	27
14167	27
14168	27
14169	27
14170	27
14171	27
14172	27
14173	27
14174	27
14175	27
14176	27
14177	27
14178	27
14179	27
14180	27
14181	27
14182	27
14183	27
14184	27
14185	27
14186	27
14187	27
14188	27
14189	27
14190	27
14191	27
14192	27
14193	27
14194	27
14195	27
14196	27
14197	27
14198	27
14199	27
14200	27
14201	27
14202	27
14203	27
14204	27
14205	27
14206	27
14207	27
14208	27
14209	27
14210	27
14211	27
14212	27
14213	27
14214	27
14215	27
14216	27
14217	27
14218	27
14219	27
14220	27
14221	27
14222	27
14223	27
14224	27
14225	27
14226	27
14227	27
14228	27
14229	27
14230	27
14231	27
14232	27
14233	27
14234	27
14235	27
14236	27
14237	27
14238	27
14239	27
14240	27
14241	27
14242	27
14243	27
14244	27
14245	27
14246	27
14247	27
14248	27
14249	27
14250	27
14251	27
14252	27
14253	27
14254	27
14255	27
14256	27
14257	27
14258	27
14259	27
14260	27
14261	27
14262	27
14263	27
14264	27
14265	27
14266	27
14267	27
14268	27
14269	27
14270	27
14271	27
14272	27
14273	27
14274	27
14275	27
14276	27
14277	27
14278	27
14279	27
14280	27
14281	27
14282	27
14283	27
14284	27
14285	27
14286	27
14287	27
14288	27
14289	27
14290	27
14291	27
14292	27
14293	27
14294	27
14295	27
14296	27
14297	27
14298	27
14299	27
14300	27
14301	27
14302	27
14303	27
14304	27
14305	27
14306	27
14307	27
14308	27
14309	27
14310	27
14311	27
14312	27
14313	27
14314	27
14315	27
14316	27
14317	27
14318	27
14319	27
14320	27
14321	27
14322	27
14323	27
14324	27
14325	27
14326	27
14327	27
14328	27
14329	27
14330	27
14331	27
14332	27
14333	27
14334	27
14335	27
14336	27
14337	27
14338	27
14339	27
14340	27
14341	27
14342	27
14343	27
14344	27
14345	27
14346	27
14347	27
14348	27
14349	27
14350	27
14351	27
14352	27
14353	27
14354	27
14355	27
14356	27
14357	27
14358	27
14359	27
14360	27
14361	27
14362	27
14363	27
14364	27
14365	27
14366	27
14367	27
14368	27
14369	27
14370	27
14371	27
14372	27
14373	27
14374	27
14375	27
14376	27
14377	27
14378	27
14379	27
14380	27
14381	27
14382	27
14383	27
14384	27
14385	27
14386	27
14387	27
14388	27
14389	27
14390	27
14391	27
14392	27
14393	27
14394	27
14395	27
14396	27
14397	27
14398	27
14399	27
14400	27
14401	27
14402	27
14403	27
14404	27
14405	27
14406	27
14407	27
14408	27
14409	27
14410	27
14411	27
14412	27
14413	27
14414	27
14415	27
14416	27
14417	27
14418	27
14419	27
14420	27
14421	27
14422	27
14423	27
14424	27
14425	27
14426	27
14427	27
14428	27
14429	27
14430	27
14431	27
14432	27
14433	27
14434	27
14435	27
14436	27
14437	27
14438	27
14439	27
14440	27
14441	27
14442	27
14443	27
14444	27
14445	27
14446	27
14447	27
14448	27
14449	27
14450	27
14451	27
14452	27
14453	27
14454	27
14455	27
14456	27
14457	27
14458	27
14459	27
14460	27
14461	27
14462	27
14463	27
14464	27
14465	27
14466	27
14467	27
14468	27
14469	28
14470	28
14471	28
14472	28
14473	28
14474	28
14475	28
14476	28
14477	28
14478	28
14479	28
14480	28
14481	28
14482	28
14483	28
14484	28
14485	28
14486	28
14487	28
14488	28
14489	28
14490	28
14491	28
14492	28
14493	28
14494	28
14495	28
14496	28
14497	28
14498	28
14499	28
14500	28
14501	28
14502	28
14503	28
14504	28
14505	28
14506	28
14507	28
14508	28
14509	28
14510	28
14511	28
14512	28
14513	28
14514	28
14515	28
14516	28
14517	28
14518	28
14519	28
14520	28
14521	28
14522	28
14523	28
14524	28
14525	28
14526	28
14527	28
14528	28
14529	28
14530	28
14531	28
14532	28
14533	28
14534	28
14535	28
14536	28
14537	28
14538	28
14539	28
14540	28
14541	28
14542	28
14543	28
14544	28
14545	28
14546	28
14547	28
14548	28
14549	28
14550	28
14551	28
14552	28
14553	28
14554	28
14555	28
14556	28
14557	28
14558	28
14559	28
14560	28
14561	28
14562	28
14563	28
14564	28
14565	28
14566	28
14567	28
14568	28
14569	28
14570	28
14571	28
14572	28
14573	28
14574	28
14575	28
14576	28
14577	28
14578	28
14579	28
14580	28
14581	28
14582	28
14583	28
14584	28
14585	28
14586	28
14587	28
14588	28
14589	28
14590	28
14591	28
14592	28
14593	28
14594	28
14595	28
14596	28
14597	28
14598	28
14599	28
14600	28
14601	28
14602	28
14603	28
14604	28
14605	28
14606	28
14607	28
14608	28
14609	28
14610	28
14611	28
14612	28
14613	28
14614	28
14615	28
14616	28
14617	28
14618	28
14619	28
14620	28
14621	28
14622	28
14623	28
14624	28
14625	28
14626	28
14627	28
14628	28
14629	28
14630	28
14631	28
14632	28
14633	28
14634	28
14635	28
14636	28
14637	28
14638	28
14639	28
14640	28
14641	28
14642	28
14643	28
14644	28
14645	28
14646	28
14647	28
14648	28
14649	28
14650	28
14651	28
14652	28
14653	28
14654	28
14655	28
14656	28
14657	28
14658	28
14659	28
14660	28
14661	28
14662	28
14663	28
14664	28
14665	28
14666	28
14667	28
14668	28
14669	28
14670	28
14671	28
14672	28
14673	28
14674	28
14675	28
14676	28
14677	28
14678	28
14679	28
14680	28
14681	28
14682	28
14683	28
14684	28
14685	28
14686	28
14687	28
14688	28
14689	28
14690	28
14691	28
14692	28
14693	28
14694	28
14695	28
14696	28
14697	28
14698	28
14699	28
14700	28
14701	28
14702	28
14703	28
14704	28
14705	28
14706	28
14707	28
14708	28
14709	28
14710	28
14711	28
14712	28
14713	28
14714	28
14715	28
14716	28
14717	28
14718	28
14719	28
14720	28
14721	28
14722	28
14723	28
14724	28
14725	28
14726	28
14727	28
14728	28
14729	28
14730	28
14731	28
14732	28
14733	28
14734	28
14735	28
14736	28
14737	28
14738	28
14739	28
14740	28
14741	28
14742	28
14743	28
14744	28
14745	28
14746	28
14747	28
14748	28
14749	28
14750	28
14751	28
14752	28
14753	28
14754	28
14755	28
14756	28
14757	28
14758	28
14759	28
14760	28
14761	28
14762	28
14763	28
14764	28
14765	28
14766	28
14767	28
14768	28
14769	28
14770	28
14771	28
14772	28
14773	28
14774	28
14775	28
14776	28
14777	28
14778	28
14779	28
14780	28
14781	28
14782	28
14783	28
14784	28
14785	28
14786	28
14787	28
14788	28
14789	28
14790	28
14791	28
14792	28
14793	28
14794	28
14795	28
14796	28
14797	28
14798	28
14799	28
14800	28
14801	28
14802	28
14803	28
14804	28
14805	28
14806	28
14807	28
14808	28
14809	28
14810	28
14811	28
14812	28
14813	28
14814	28
14815	28
14816	28
14817	28
14818	28
14819	28
14820	28
14821	28
14822	28
14823	28
14824	28
14825	28
14826	28
14827	28
14828	28
14829	28
14830	28
14831	28
14832	28
14833	28
14834	28
14835	28
14836	28
14837	28
14838	28
14839	28
14840	28
14841	28
14842	28
14843	28
14844	28
14845	28
14846	28
14847	28
14848	28
14849	28
14850	28
14851	28
14852	28
14853	28
14854	28
14855	28
14856	28
14857	28
14858	28
14859	28
14860	28
14861	28
14862	28
14863	28
14864	28
14865	28
14866	28
14867	28
14868	28
14869	28
14870	28
14871	28
14872	28
14873	28
14874	28
14875	28
14876	28
14877	28
14878	28
14879	28
14880	28
14881	28
14882	28
14883	28
14884	28
14885	28
14886	28
14887	28
14888	28
14889	28
14890	28
14891	28
14892	28
14893	28
14894	28
14895	28
14896	28
14897	28
14898	28
14899	28
14900	28
14901	28
14902	28
14903	28
14904	28
14905	28
14906	28
14907	28
14908	28
14909	28
14910	28
14911	28
14912	28
14913	28
14914	28
14915	28
14916	28
14917	28
14918	28
14919	28
14920	28
14921	28
14922	28
14923	28
14924	28
14925	28
14926	28
14927	28
14928	28
14929	28
14930	28
14931	28
14932	28
14933	28
14934	28
14935	28
14936	28
14937	28
14938	28
14939	28
14940	28
14941	28
14942	28
14943	28
14944	28
14945	28
14946	28
14947	28
14948	28
14949	28
14950	28
14951	28
14952	28
14953	28
14954	28
14955	28
14956	28
14957	28
14958	28
14959	28
14960	28
14961	28
14962	28
14963	28
14964	28
14965	28
14966	28
14967	28
14968	28
14969	28
14970	28
14971	28
14972	28
14973	28
14974	28
14975	28
14976	28
14977	28
14978	28
14979	28
14980	28
14981	28
14982	28
14983	28
14984	28
14985	28
14986	28
14987	28
14988	28
14989	28
14990	28
14991	28
14992	28
14993	28
14994	28
14995	28
14996	28
14997	28
14998	28
14999	28
15000	28
15001	28
15002	28
15003	28
15004	28
15005	28
15006	28
15007	28
15008	28
15009	28
15010	28
15011	28
15012	28
15013	28
15014	28
15015	28
15016	28
15017	28
15018	28
15019	28
15020	28
15021	28
15022	28
15023	28
15024	28
15025	28
15026	28
15027	28
15028	28
15029	28
15030	28
15031	28
15032	28
15033	28
15034	28
15035	28
15036	28
15037	28
15038	28
15039	28
15040	28
15041	28
15042	28
15043	28
15044	28
15045	28
15046	28
15047	28
15048	28
15049	28
15050	28
15051	28
15052	28
15053	28
15054	28
15055	28
15056	28
15057	28
15058	28
15059	28
15060	28
15061	28
15062	28
15063	28
15064	28
15065	28
15066	28
15067	28
15068	28
15069	28
15070	28
15071	28
15072	28
15073	28
15074	28
15075	28
15076	28
15077	28
15078	28
15079	28
15080	28
15081	28
15082	28
15083	28
15084	28
15085	28
15086	28
15087	28
15088	28
15089	28
15090	28
15091	28
15092	28
15093	28
15094	28
15095	28
15096	28
15097	28
15098	28
15099	28
15100	28
15101	28
15102	28
15103	28
15104	28
15105	28
15106	28
15107	28
15108	28
15109	28
15110	28
15111	28
15112	28
15113	28
15114	28
15115	28
15116	28
15117	28
15118	28
15119	28
15120	28
15121	28
15122	28
15123	28
15124	28
15125	28
15126	28
15127	28
15128	28
15129	28
15130	28
15131	28
15132	28
15133	28
15134	28
15135	28
15136	28
15137	28
15138	28
15139	28
15140	28
15141	28
15142	28
15143	28
15144	28
15145	28
15146	28
15147	28
15148	28
15149	28
15150	28
15151	28
15152	28
15153	28
15154	28
15155	28
15156	28
15157	28
15158	28
15159	28
15160	28
15161	28
15162	28
15163	28
15164	28
15165	28
15166	28
15167	28
15168	28
15169	28
15170	28
15171	28
15172	28
15173	28
15174	28
15175	28
15176	28
15177	28
15178	28
15179	28
15180	28
15181	28
15182	28
15183	28
15184	28
15185	28
15186	28
15187	28
15188	28
15189	28
15190	28
15191	28
15192	28
15193	28
15194	28
15195	28
15196	28
15197	28
15198	28
15199	28
15200	28
15201	28
15202	28
15203	28
15204	28
15205	28
15206	28
15207	28
15208	28
15209	28
15210	28
15211	28
15212	28
15213	28
15214	28
15215	28
15216	28
15217	28
15218	28
15219	28
15220	28
15221	28
15222	28
15223	28
15224	28
15225	28
15226	28
15227	28
15228	28
15229	28
15230	28
15231	28
15232	28
15233	28
15234	28
15235	28
15236	28
15237	28
15238	28
15239	28
15240	28
15241	28
15242	28
15243	28
15244	28
15245	28
15246	28
15247	28
15248	28
15249	28
15250	28
15251	28
15252	28
15253	28
15254	28
15255	28
15256	28
15257	28
15258	28
15259	28
15260	28
15261	28
15262	28
15263	28
15264	28
15265	28
15266	28
15267	28
15268	28
15269	28
15270	28
15271	28
15272	28
15273	28
15274	28
15275	28
15276	28
15277	28
15278	28
15279	28
15280	28
15281	28
15282	28
15283	28
15284	28
15285	28
15286	28
15287	28
15288	28
15289	28
15290	28
15291	28
15292	28
15293	28
15294	28
15295	28
15296	28
15297	28
15298	28
15299	28
15300	28
15301	28
15302	28
15303	28
15304	28
15305	28
15306	28
15307	28
15308	28
15309	28
15310	28
15311	28
15312	28
15313	28
15314	28
15315	28
15316	28
15317	28
15318	28
15319	28
15320	28
15321	28
15322	28
15323	28
15324	28
15325	28
15326	28
15327	28
15328	28
15329	28
15330	28
15331	28
15332	28
15333	28
15334	28
15335	28
15336	28
15337	28
15338	28
15339	28
15340	28
15341	28
15342	28
15343	28
15344	28
15345	28
15346	28
15347	28
15348	28
15349	28
15350	28
15351	28
15352	28
15353	28
15354	28
15355	28
15356	28
15357	28
15358	28
15359	28
15360	28
15361	28
15362	28
15363	28
15364	28
15365	28
15366	28
15367	28
15368	28
15369	28
15370	28
15371	28
15372	28
15373	28
15374	28
15375	28
15376	28
15377	28
15378	28
15379	28
15380	28
15381	28
15382	28
15383	28
15384	28
15385	28
15386	28
15387	28
15388	28
15389	28
15390	28
15391	28
15392	28
15393	28
15394	28
15395	28
15396	28
15397	28
15398	28
15399	28
15400	28
15401	28
15402	28
15403	28
15404	28
15405	28
15406	28
15407	28
15408	28
15409	28
15410	28
15411	28
15412	28
15413	28
15414	28
15415	28
15416	28
15417	28
15418	28
15419	28
15420	28
15421	28
15422	28
15423	28
15424	28
15425	28
15426	28
15427	28
15428	28
15429	28
15430	28
15431	28
15432	28
15433	28
15434	28
15435	28
15436	28
15437	28
15438	28
15439	28
15440	28
15441	28
15442	28
15443	28
15444	28
15445	28
15446	28
15447	28
15448	28
15449	28
15450	28
15451	28
15452	28
15453	28
15454	28
15455	28
15456	28
15457	28
15458	28
15459	28
15460	28
15461	28
15462	28
15463	28
15464	28
15465	28
15466	28
15467	28
15468	28
15469	28
15470	28
15471	28
15472	28
15473	28
15474	28
15475	28
15476	28
15477	28
15478	28
15479	28
15480	28
15481	28
15482	28
15483	28
15484	28
15485	28
15486	28
15487	28
15488	28
15489	28
15490	28
15491	28
15492	28
15493	28
15494	28
15495	28
15496	28
15497	28
15498	28
15499	28
15500	28
15501	28
15502	28
15503	28
15504	28
15505	28
15506	28
15507	28
15508	28
15509	28
15510	28
15511	28
15512	28
15513	28
15514	28
15515	28
15516	28
15517	28
15518	28
15519	28
15520	28
15521	28
15522	28
15523	28
15524	28
15525	28
15526	28
15527	28
15528	28
15529	28
15530	28
15531	28
15532	28
15533	28
15534	28
15535	28
15536	28
15537	28
15538	28
15539	28
15540	28
15541	28
15542	28
15543	28
15544	28
15545	28
15546	28
15547	28
15548	28
15549	28
15550	28
15551	28
15552	28
15553	28
15554	28
15555	28
15556	28
15557	28
15558	28
15559	28
15560	28
15561	28
15562	28
15563	28
15564	28
15565	28
15566	28
15567	28
15568	28
15569	28
15570	28
15571	28
15572	28
15573	28
15574	28
15575	28
15576	28
15577	28
15578	28
15579	28
15580	28
15581	28
15582	28
15583	28
15584	28
15585	28
15586	28
15587	28
15588	28
15589	28
15590	28
15591	28
15592	28
15593	28
15594	28
15595	28
15596	28
15597	28
15598	28
15599	28
15600	28
15601	28
15602	28
15603	28
15604	28
15605	28
15606	28
15607	28
15608	28
15609	28
15610	28
15611	28
15612	28
15613	28
15614	28
15615	28
15616	28
15617	28
15618	28
15619	28
15620	28
15621	28
15622	28
15623	28
15624	28
15625	28
15626	28
15627	28
15628	28
15629	28
15630	28
15631	28
15632	28
15633	28
15634	28
15635	28
15636	28
15637	28
15638	28
15639	28
15640	28
15641	28
15642	28
15643	28
15644	28
15645	28
15646	28
15647	28
15648	28
15649	28
15650	28
15651	28
15652	28
15653	28
15654	28
15655	28
15656	28
15657	28
15658	28
15659	28
15660	28
15661	28
15662	28
15663	28
15664	28
15665	28
15666	28
15667	28
15668	28
15669	28
15670	28
15671	28
15672	28
15673	28
15674	28
15675	28
15676	28
15677	28
15678	28
15679	28
15680	28
15681	28
15682	28
15683	28
15684	28
15685	28
15686	28
15687	28
15688	28
15689	28
15690	28
15691	28
15692	28
15693	28
15694	28
15695	28
15696	28
15697	28
15698	28
15699	28
15700	28
15701	28
15702	28
15703	28
15704	28
15705	28
15706	28
15707	28
15708	28
15709	28
15710	28
15711	28
15712	28
15713	28
15714	28
15715	28
15716	28
15717	28
15718	28
15719	28
15720	28
15721	28
15722	28
15723	28
15724	28
15725	28
15726	28
15727	28
15728	28
15729	28
15730	28
15731	28
15732	28
15733	28
15734	28
15735	28
15736	28
15737	28
15738	28
15739	28
15740	28
15741	28
15742	28
15743	28
15744	28
15745	28
15746	28
15747	28
15748	28
15749	28
15750	28
15751	28
15752	28
15753	28
15754	28
15755	28
15756	28
15757	28
15758	28
15759	28
15760	28
15761	28
15762	28
15763	28
15764	28
15765	28
15766	28
15767	28
15768	28
15769	28
15770	28
15771	28
15772	28
15773	28
15774	28
15775	28
15776	28
15777	28
15778	28
15779	28
15780	28
15781	28
15782	28
15783	28
15784	28
15785	28
15786	28
15787	28
15788	28
15789	28
15790	28
15791	28
15792	28
15793	28
15794	28
15795	28
15796	28
15797	28
15798	28
15799	28
15800	28
15801	28
15802	28
15803	28
15804	28
15805	28
15806	28
15807	28
15808	28
15809	28
15810	28
15811	28
15812	28
15813	28
15814	28
15815	28
15816	28
15817	28
15818	28
15819	28
15820	28
15821	28
15822	28
15823	28
15824	28
15825	28
15826	28
15827	28
15828	28
15829	28
15830	28
15831	28
15832	28
15833	28
15834	28
15835	28
15836	28
15837	28
15838	28
15839	28
15840	28
15841	28
15842	28
15843	28
15844	28
15845	28
15846	28
15847	28
15848	28
15849	28
15850	28
15851	28
15852	28
15853	28
15854	28
15855	28
15856	28
15857	28
15858	28
15859	28
15860	28
15861	28
15862	28
15863	28
15864	28
15865	28
15866	28
15867	28
15868	28
15869	28
15870	28
15871	28
15872	28
15873	28
15874	28
15875	28
15876	28
15877	28
15878	28
15879	28
15880	28
15881	28
15882	28
15883	28
15884	28
15885	28
15886	28
15887	28
15888	28
15889	28
15890	28
15891	28
15892	28
15893	28
15894	28
15895	28
15896	28
15897	28
15898	28
15899	28
15900	28
15901	28
15902	28
15903	28
15904	28
15905	28
15906	28
15907	28
15908	28
15909	28
15910	28
15911	28
15912	28
15913	28
15914	28
15915	28
15916	28
15917	28
15918	28
15919	28
15920	28
15921	28
15922	28
15923	28
15924	28
15925	28
15926	28
15927	28
15928	28
15929	28
15930	28
15931	28
15932	28
15933	28
15934	28
15935	28
15936	28
15937	28
15938	28
15939	28
15940	28
15941	28
15942	28
15943	28
15944	28
15945	28
15946	28
15947	28
15948	28
15949	28
15950	28
15951	28
15952	28
15953	28
15954	28
15955	28
15956	28
15957	28
15958	28
15959	28
15960	28
15961	28
15962	28
15963	28
15964	28
15965	28
15966	28
15967	28
15968	28
15969	28
15970	28
15971	28
15972	28
15973	28
15974	28
15975	28
15976	28
15977	28
15978	28
15979	28
15980	28
15981	28
15982	28
15983	28
15984	28
15985	28
15986	28
15987	28
15988	28
15989	28
15990	28
15991	28
15992	28
15993	28
15994	28
15995	28
15996	28
15997	28
15998	28
15999	28
16000	28
16001	28
16002	28
16003	28
16004	28
16005	28
16006	28
16007	28
16008	28
16009	28
16010	28
16011	28
16012	28
16013	28
16014	28
16015	28
16016	28
16017	28
16018	28
16019	28
16020	28
16021	28
16022	28
16023	28
16024	28
16025	28
16026	28
16027	28
16028	28
16029	28
16030	28
16031	28
16032	28
16033	28
16034	28
16035	28
16036	28
16037	28
16038	28
16039	28
16040	28
16041	28
16042	28
16043	28
16044	28
16045	28
16046	28
16047	28
16048	28
16049	28
16050	28
16051	28
16052	28
16053	28
16054	28
16055	28
16056	28
16057	28
16058	28
16059	28
16060	28
16061	28
16062	28
16063	28
16064	28
16065	28
16066	28
16067	28
16068	28
16069	28
16070	28
16071	28
16072	28
16073	28
16074	28
16075	28
16076	28
16077	28
16078	28
16079	28
16080	28
16081	28
16082	28
16083	28
16084	28
16085	28
16086	28
16087	28
16088	28
16089	28
16090	28
16091	28
16092	28
16093	28
16094	28
16095	28
16096	28
16097	28
16098	28
16099	28
16100	28
16101	28
16102	28
16103	28
16104	28
16105	28
16106	28
16107	28
16108	28
16109	28
16110	28
16111	28
16112	28
16113	28
16114	28
16115	28
16116	28
16117	28
16118	28
16119	28
16120	28
16121	28
16122	28
16123	28
16124	28
16125	28
16126	28
16127	28
16128	28
16129	28
16130	28
16131	28
16132	28
16133	28
16134	28
16135	28
16136	28
16137	28
16138	28
16139	28
16140	28
16141	28
16142	28
16143	28
16144	28
16145	28
16146	28
16147	28
16148	28
16149	28
16150	28
16151	28
16152	28
16153	28
16154	28
16155	28
16156	28
16157	28
16158	28
16159	28
16160	28
16161	28
16162	28
16163	28
16164	28
16165	28
16166	28
16167	28
16168	28
16169	28
16170	28
16171	28
16172	28
16173	28
16174	28
16175	28
16176	28
16177	28
16178	28
16179	28
16180	28
16181	28
16182	28
16183	28
16184	28
16185	28
16186	28
16187	28
16188	28
16189	28
16190	28
16191	28
16192	28
16193	28
16194	28
16195	28
16196	28
16197	28
16198	28
16199	28
16200	28
16201	28
16202	28
16203	28
16204	28
16205	28
16206	28
16207	28
16208	28
16209	28
16210	28
16211	28
16212	28
16213	28
16214	28
16215	28
16216	28
16217	28
16218	28
16219	28
16220	28
16221	28
16222	28
16223	28
16224	28
16225	28
16226	28
16227	28
16228	28
16229	28
16230	28
16231	28
16232	28
16233	28
16234	28
16235	28
16236	28
16237	28
16238	28
16239	28
16240	28
16241	28
16242	28
16243	28
16244	28
16245	28
16246	28
16247	28
16248	28
16249	28
16250	28
16251	28
16252	28
16253	28
16254	28
16255	28
16256	28
16257	28
16258	28
16259	28
16260	28
16261	28
16262	28
16263	28
16264	28
16265	28
16266	28
16267	28
16268	28
16269	28
16270	28
16271	28
16272	28
16273	28
16274	28
16275	28
16276	28
16277	28
16278	28
16279	28
16280	28
16281	28
16282	28
16283	28
16284	28
16285	28
16286	28
16287	28
16288	28
16289	28
16290	28
16291	28
16292	28
16293	28
16294	28
16295	28
16296	28
16297	28
16298	28
16299	28
16300	28
16301	28
16302	28
16303	28
16304	28
16305	28
16306	28
16307	28
16308	28
16309	28
16310	28
16311	28
16312	28
16313	28
16314	28
16315	28
16316	28
16317	28
16318	28
16319	28
16320	28
16321	28
16322	28
16323	28
16324	28
16325	28
16326	28
16327	28
16328	28
16329	28
16330	28
16331	28
16332	28
16333	28
16334	28
16335	28
16336	28
16337	28
16338	28
16339	28
16340	28
16341	28
16342	28
16343	28
16344	28
16345	28
16346	28
16347	28
16348	28
16349	28
16350	28
16351	28
16352	28
16353	28
16354	28
16355	28
16356	28
16357	28
16358	28
16359	28
16360	28
16361	28
16362	28
16363	28
16364	28
16365	28
16366	28
16367	28
16368	28
16369	28
16370	28
16371	28
16372	28
16373	28
16374	28
16375	28
16376	28
16377	28
16378	28
16379	28
16380	28
16381	28
16382	28
16383	28
16384	28
16385	28
16386	28
16387	28
16388	28
16389	28
16390	28
16391	28
16392	28
16393	28
16394	28
16395	28
16396	28
16397	28
16398	28
16399	28
16400	28
16401	28
16402	28
16403	28
16404	28
16405	28
16406	28
16407	28
16408	28
16409	28
16410	28
16411	28
16412	28
16413	28
16414	28
16415	28
16416	28
16417	28
16418	28
16419	28
16420	28
16421	28
16422	28
16423	28
16424	28
16425	28
16426	28
16427	28
16428	28
16429	28
16430	28
16431	28
16432	28
16433	28
16434	28
16435	28
16436	28
16437	28
16438	28
16439	28
16440	28
16441	28
16442	28
16443	28
16444	28
16445	28
16446	28
16447	28
16448	28
16449	28
16450	28
16451	28
16452	28
16453	28
16454	28
16455	28
16456	28
16457	28
16458	28
16459	28
16460	28
16461	28
16462	28
16463	28
16464	28
16465	28
16466	28
16467	28
16468	28
16469	28
16470	28
16471	28
16472	28
16473	28
16474	28
16475	28
16476	28
16477	28
16478	28
16479	28
16480	28
16481	28
16482	28
16483	28
16484	28
16485	28
16486	28
16487	28
16488	28
16489	28
16490	28
16491	28
16492	28
16493	28
16494	28
16495	28
16496	28
16497	28
16498	28
16499	28
16500	28
16501	28
16502	28
16503	28
16504	28
16505	28
16506	28
16507	28
16508	28
16509	28
16510	28
16511	28
16512	28
16513	28
16514	28
16515	28
16516	28
16517	28
16518	28
16519	28
16520	28
16521	28
16522	28
16523	28
16524	28
16525	28
16526	28
16527	28
16528	28
16529	28
16530	28
16531	28
16532	28
16533	28
16534	28
16535	28
16536	28
16537	28
16538	28
16539	28
16540	28
16541	28
16542	28
16543	28
16544	28
16545	28
16546	28
16547	28
16548	28
16549	28
16550	28
16551	28
16552	28
16553	28
16554	28
16555	28
16556	28
16557	28
16558	28
16559	28
16560	28
16561	28
16562	28
16563	28
16564	28
16565	28
16566	28
16567	28
16568	28
16569	28
16570	28
16571	28
16572	28
16573	28
16574	28
16575	28
16576	28
16577	28
16578	28
16579	28
16580	28
16581	28
16582	28
16583	28
16584	28
16585	28
16586	28
16587	28
16588	28
16589	28
16590	28
16591	28
16592	28
16593	28
16594	28
16595	28
16596	28
16597	28
16598	28
16599	28
16600	28
16601	28
16602	28
16603	28
16604	28
16605	28
16606	28
16607	28
16608	28
16609	28
16610	28
16611	28
16612	28
16613	28
16614	28
16615	28
16616	28
16617	28
16618	28
16619	28
16620	28
16621	28
16622	28
16623	28
16624	28
16625	28
16626	28
16627	28
16628	28
16629	28
16630	28
16631	28
16632	28
16633	28
16634	28
16635	28
16636	28
16637	28
16638	28
16639	28
16640	28
16641	28
16642	28
16643	28
16644	28
16645	28
16646	28
16647	28
16648	28
16649	28
16650	28
16651	28
16652	28
16653	28
16654	28
16655	28
16656	28
16657	28
16658	28
16659	28
16660	28
16661	28
16662	28
16663	28
16664	28
16665	28
16666	28
16667	28
16668	28
16669	28
16670	28
16671	28
16672	28
16673	28
16674	28
16675	28
16676	28
16677	28
16678	28
16679	28
16680	28
16681	28
16682	28
16683	28
16684	28
16685	28
16686	28
16687	28
16688	28
16689	28
16690	28
16691	28
16692	28
16693	28
16694	28
16695	28
16696	28
16697	28
16698	28
16699	28
16700	28
16701	28
16702	28
16703	28
16704	28
16705	28
16706	28
16707	28
16708	28
16709	28
16710	28
16711	28
16712	28
16713	28
16714	28
16715	28
16716	28
16717	28
16718	28
16719	28
16720	28
16721	28
16722	28
16723	28
16724	28
16725	28
16726	28
16727	28
16728	28
16729	28
16730	28
16731	28
16732	28
16733	28
16734	28
16735	28
16736	28
16737	28
16738	28
16739	28
16740	28
16741	28
16742	28
16743	28
16744	28
16745	28
16746	28
16747	28
16748	28
16749	28
16750	28
16751	28
16752	28
16753	28
16754	28
16755	28
16756	28
16757	28
16758	28
16759	28
16760	28
16761	28
16762	28
16763	28
16764	28
16765	28
16766	28
16767	28
16768	28
16769	28
16770	28
16771	28
16772	28
16773	28
16774	28
16775	28
16776	28
16777	28
16778	28
16779	28
16780	28
16781	28
16782	28
16783	28
16784	28
16785	28
16786	28
16787	28
16788	28
16789	28
16790	28
16791	28
16792	28
16793	28
16794	28
16795	28
16796	28
16797	28
16798	28
16799	28
16800	28
16801	28
16802	28
16803	28
16804	28
16805	28
16806	28
16807	28
16808	28
16809	28
16810	28
16811	28
16812	28
16813	28
16814	28
16815	28
16816	28
16817	28
16818	28
16819	28
16820	28
16821	28
16822	28
16823	28
16824	28
16825	28
16826	28
16827	28
16828	28
16829	28
16830	28
16831	28
16832	28
16833	28
16834	28
16835	28
16836	28
16837	28
16838	28
16839	28
16840	28
16841	28
16842	28
16843	28
16844	28
16845	28
16846	28
16847	28
16848	28
16849	28
16850	28
16851	28
16852	28
16853	28
16854	28
16855	28
16856	28
16857	28
16858	28
16859	28
16860	28
16861	28
16862	28
16863	28
16864	28
16865	28
16866	28
16867	28
16868	28
16869	28
16870	28
16871	28
16872	28
16873	28
16874	28
16875	28
16876	28
16877	28
16878	28
16879	28
16880	28
16881	28
16882	28
16883	28
16884	28
16885	28
16886	28
16887	28
16888	28
16889	28
16890	28
16891	28
16892	28
16893	28
16894	28
16895	28
16896	28
16897	28
16898	28
16899	28
16900	28
16901	28
16902	28
16903	28
16904	28
16905	28
16906	28
16907	28
16908	28
16909	28
16910	28
16911	28
16912	28
16913	28
16914	28
16915	28
16916	28
16917	28
16918	28
16919	28
16920	28
16921	28
16922	28
16923	28
16924	28
16925	28
16926	28
16927	28
16928	28
16929	28
16930	28
16931	28
16932	28
16933	28
16934	28
16935	28
16936	28
16937	28
16938	28
16939	28
16940	28
16941	28
16942	28
16943	28
16944	28
16945	28
16946	28
16947	28
16948	28
16949	28
16950	28
16951	28
16952	28
16953	28
16954	28
16955	28
16956	28
16957	28
16958	28
16959	28
16960	28
16961	28
16962	28
16963	28
16964	28
16965	28
16966	28
16967	28
16968	28
16969	28
16970	28
16971	28
16972	28
16973	28
16974	28
16975	28
16976	28
16977	28
16978	28
16979	28
16980	28
16981	28
16982	28
16983	28
16984	28
16985	28
16986	28
16987	28
16988	28
16989	28
16990	28
16991	28
16992	28
16993	28
16994	28
16995	28
16996	28
16997	28
16998	28
16999	28
17000	28
17001	28
17002	28
17003	28
17004	28
17005	28
17006	28
17007	28
17008	28
17009	28
17010	28
17011	28
17012	28
17013	28
17014	28
17015	28
17016	28
17017	28
17018	28
17019	28
17020	28
17021	28
17022	28
17023	28
17024	28
17025	28
17026	28
17027	28
17028	28
17029	28
17030	28
17031	28
17032	28
17033	28
17034	28
17035	28
17036	28
17037	28
17038	28
17039	28
17040	28
17041	28
17042	28
17043	28
17044	28
17045	28
17046	28
17047	28
17048	28
17049	28
17050	28
17051	28
17052	28
17053	28
17054	28
17055	28
17056	28
17057	28
17058	28
17059	28
17060	28
17061	28
17062	28
17063	28
17064	28
17065	28
17066	28
17067	28
17068	28
17069	28
17070	28
17071	28
17072	28
17073	28
17074	28
17075	28
17076	28
17077	28
17078	28
17079	28
17080	28
17081	28
17082	28
17083	28
17084	28
17085	28
17086	28
17087	28
17088	28
17089	28
17090	28
17091	28
17092	28
17093	28
17094	28
17095	28
17096	28
17097	28
17098	28
17099	28
17100	28
17101	28
17102	28
17103	28
17104	28
17105	28
17106	28
17107	28
17108	28
17109	28
17110	28
17111	28
17112	28
17113	28
17114	28
17115	28
17116	28
17117	28
17118	28
17119	28
17120	28
17121	28
17122	28
17123	28
17124	28
17125	28
17126	28
17127	28
17128	28
17129	28
17130	28
17131	28
17132	28
17133	28
17134	28
17135	28
17136	28
17137	28
17138	28
17139	28
17140	28
17141	28
17142	28
17143	28
17144	28
17145	28
17146	28
17147	28
17148	28
17149	28
17150	28
17151	28
17152	28
17153	28
17154	28
17155	28
17156	28
17157	28
17158	28
17159	28
17160	28
17161	28
17162	28
17163	28
17164	28
17165	28
17166	28
17167	28
17168	28
17169	28
17170	28
17171	28
17172	28
17173	28
17174	28
17175	28
17176	28
17177	28
17178	28
17179	28
17180	28
17181	28
17182	28
17183	28
17184	28
17185	28
17186	28
17187	28
17188	28
17189	28
17190	28
17191	28
17192	28
17193	28
17194	28
17195	28
17196	28
17197	28
17198	28
17199	28
17200	28
17201	28
17202	28
17203	28
17204	28
17205	28
17206	28
17207	28
17208	28
17209	28
17210	28
17211	28
17212	28
17213	28
17214	28
17215	28
17216	28
17217	28
17218	28
17219	28
17220	28
17221	28
17222	28
17223	28
17224	28
17225	28
17226	28
17227	28
17228	28
17229	28
17230	28
17231	28
17232	28
17233	28
17234	28
17235	28
17236	28
17237	28
17238	28
17239	28
17240	28
17241	28
17242	28
17243	28
17244	28
17245	28
17246	28
17247	28
17248	28
17249	28
17250	28
17251	28
17252	28
17253	28
17254	28
17255	28
17256	28
17257	28
17258	28
17259	28
17260	28
17261	28
17262	28
17263	28
17264	28
17265	28
17266	28
17267	28
17268	28
17269	28
17270	28
17271	28
17272	28
17273	28
17274	28
17275	28
17276	28
17277	28
17278	28
17279	28
17280	28
17281	28
17282	28
17283	28
17284	28
17285	28
17286	28
17287	28
17288	28
17289	28
17290	28
17291	28
17292	28
17293	28
17294	28
17295	28
17296	28
17297	28
17298	28
17299	28
17300	28
17301	28
17302	28
17303	28
17304	28
17305	28
17306	28
17307	28
17308	28
17309	28
17310	28
17311	28
17312	28
17313	28
17314	28
17315	28
17316	28
17317	28
17318	28
17319	28
17320	28
17321	28
17322	28
17323	28
17324	28
17325	28
17326	28
17327	28
17328	28
17329	28
17330	28
17331	28
17332	28
17333	28
17334	28
17335	28
17336	28
17337	28
17338	28
17339	28
17340	28
17341	28
17342	28
17343	28
17344	28
17345	28
17346	28
17347	28
17348	28
17349	28
17350	28
17351	28
17352	28
17353	28
17354	28
17355	28
17356	28
17357	28
17358	28
17359	28
17360	28
17361	28
17362	28
17363	28
17364	28
17365	28
17366	28
17367	28
17368	28
17369	28
17370	28
17371	28
17372	28
17373	28
17374	28
17375	28
17376	28
17377	28
17378	28
17379	28
17380	28
17381	28
17382	28
17383	28
17384	28
17385	28
17386	28
17387	28
17388	28
17389	28
17390	28
17391	28
17392	28
17393	28
17394	28
17395	28
17396	28
17397	28
17398	28
17399	28
17400	28
17401	28
17402	28
17403	28
17404	28
17405	28
17406	28
17407	28
17408	28
17409	28
17410	28
17411	28
17412	28
17413	28
17414	28
17415	28
17416	28
17417	28
17418	28
17419	28
17420	28
17421	28
17422	28
17423	28
17424	28
17425	28
17426	28
17427	28
17428	28
17429	28
17430	28
17431	28
17432	28
17433	28
17434	28
17435	28
17436	28
17437	28
17438	28
17439	28
17440	28
17441	28
17442	28
17443	28
17444	28
17445	28
17446	28
17447	28
17448	28
17449	28
17450	28
17451	28
17452	28
17453	28
17454	28
17455	28
17456	28
17457	28
17458	28
17459	28
17460	28
17461	28
17462	28
17463	28
17464	28
17465	28
17466	28
17467	28
17468	28
17469	28
17470	28
17471	28
17472	28
17473	28
17474	28
17475	28
17476	28
17477	28
17478	28
17479	28
17480	28
17481	28
17482	28
17483	28
17484	28
17485	28
17486	28
17487	28
17488	28
17489	28
17490	28
17491	28
17492	28
17493	28
17494	28
17495	28
17496	28
17497	28
17498	28
17499	28
17500	28
17501	28
17502	28
17503	28
17504	28
17505	28
17506	28
17507	28
17508	28
17509	28
17510	28
17511	28
17512	28
17513	28
17514	28
17515	28
17516	28
17517	28
17518	28
17519	28
17520	28
17521	28
17522	28
17523	28
17524	28
17525	28
17526	28
17527	28
17528	28
17529	28
17530	28
17531	28
17532	28
17533	28
17534	28
17535	28
17536	28
17537	28
17538	28
17539	28
17540	28
17541	28
17542	28
17543	28
17544	28
17545	28
17546	28
17547	28
17548	28
17549	28
17550	28
17551	28
17552	28
17553	28
17554	28
17555	28
17556	28
17557	28
17558	28
17559	28
17560	28
17561	28
17562	28
17563	28
17564	28
17565	28
17566	28
17567	28
17568	28
17569	28
17570	28
17571	28
17572	28
17573	28
17574	28
17575	28
17576	28
17577	28
17578	28
17579	28
17580	28
17581	28
17582	28
17583	28
17584	28
17585	28
17586	28
17587	28
17588	28
17589	28
17590	28
17591	28
17592	28
17593	28
17594	28
17595	28
17596	28
17597	28
17598	28
17599	28
17600	28
17601	28
17602	28
17603	28
17604	28
17605	28
17606	28
17607	28
17608	28
17609	28
17610	28
17611	28
17612	28
17613	28
17614	28
17615	28
17616	28
17617	28
17618	28
17619	28
17620	28
17621	28
17622	28
17623	28
17624	28
17625	28
17626	28
17627	28
17628	28
17629	28
17630	28
17631	28
17632	28
17633	28
17634	28
17635	28
17636	28
17637	28
17638	28
17639	28
17640	28
17641	28
17642	28
17643	28
17644	28
17645	28
17646	28
17647	28
17648	28
17649	28
17650	28
17651	28
17652	28
17653	28
17654	28
17655	28
17656	28
17657	28
17658	28
17659	28
17660	28
17661	28
17662	28
17663	28
17664	28
17665	28
17666	28
17667	28
17668	28
17669	28
17670	28
17671	28
17672	28
17673	28
17674	28
17675	28
17676	28
17677	28
17678	28
17679	28
17680	28
17681	28
17682	28
17683	28
17684	28
17685	28
17686	28
17687	28
17688	28
17689	28
17690	28
17691	28
17692	28
17693	28
17694	28
17695	28
17696	28
17697	28
17698	28
17699	28
17700	28
17701	28
17702	28
17703	28
17704	28
17705	28
17706	28
17707	28
17708	28
17709	28
17710	28
17711	28
17712	28
17713	28
17714	28
17715	28
17716	28
17717	28
17718	28
17719	28
17720	28
17721	28
17722	28
17723	28
17724	28
17725	28
17726	28
17727	28
17728	28
17729	28
17730	28
17731	28
17732	28
17733	28
17734	28
17735	28
17736	28
17737	28
17738	28
17739	28
17740	28
17741	28
17742	28
17743	28
17744	28
17745	28
17746	28
17747	28
17748	28
17749	28
17750	28
17751	28
17752	28
17753	28
17754	28
17755	28
17756	28
17757	28
17758	28
17759	28
17760	28
17761	28
17762	28
17763	28
17764	28
17765	28
17766	28
17767	28
17768	28
17769	28
17770	28
17771	28
17772	28
17773	28
17774	28
17775	28
17776	28
17777	28
17778	28
17779	28
17780	28
17781	28
17782	28
17783	28
17784	28
17785	28
17786	28
17787	28
17788	28
17789	28
17790	28
17791	28
17792	28
17793	28
17794	28
17795	28
17796	28
17797	28
17798	28
17799	28
17800	28
17801	28
17802	28
17803	28
17804	28
17805	28
17806	28
17807	28
17808	28
17809	28
17810	28
17811	28
17812	28
17813	28
17814	28
17815	28
17816	28
17817	28
17818	28
17819	28
17820	28
17821	28
17822	28
17823	28
17824	28
17825	28
17826	28
17827	28
17828	28
17829	28
17830	28
17831	28
17832	28
17833	28
17834	28
17835	28
17836	28
17837	28
17838	28
17839	28
17840	28
17841	28
17842	28
17843	28
17844	28
17845	28
17846	28
17847	28
17848	28
17849	28
17850	28
17851	28
17852	28
17853	28
17854	28
17855	28
17856	28
17857	28
17858	28
17859	28
17860	28
17861	28
17862	28
17863	28
17864	28
17865	28
17866	28
17867	28
17868	28
17869	28
17870	28
17871	28
17872	28
17873	28
17874	28
17875	28
17876	28
17877	28
17878	28
17879	28
17880	28
17881	28
17882	28
17883	28
17884	28
17885	28
17886	28
17887	28
17888	28
17889	28
17890	28
17891	28
17892	28
17893	28
17894	28
17895	28
17896	28
17897	28
17898	28
17899	28
17900	28
17901	28
17902	28
17903	28
17904	28
17905	28
17906	28
17907	28
17908	28
17909	28
17910	28
17911	28
17912	28
17913	28
17914	28
17915	28
17916	28
17917	28
17918	28
17919	28
17920	28
17921	28
17922	28
17923	28
17924	28
17925	28
17926	28
17927	28
17928	28
17929	28
17930	28
17931	28
17932	28
17933	28
17934	28
17935	28
17936	28
17937	28
17938	28
17939	28
17940	28
17941	28
17942	28
17943	28
17944	28
17945	28
17946	28
17947	28
17948	28
17949	28
17950	28
17951	28
17952	28
17953	28
17954	28
17955	28
17956	28
17957	28
17958	28
17959	28
17960	28
17961	28
17962	28
17963	28
17964	28
17965	28
17966	28
17967	28
17968	28
17969	28
17970	28
17971	28
17972	28
17973	28
17974	28
17975	28
17976	28
17977	28
17978	28
17979	28
17980	28
17981	28
17982	28
17983	28
17984	28
17985	28
17986	28
17987	28
17988	28
17989	28
17990	28
17991	28
17992	28
17993	28
17994	28
17995	28
17996	28
17997	28
17998	28
17999	28
18000	28

==> data/no_restart/COMB/lwhmo-c.1-grdy.tsv <==
1	0
2	0
3	0
4	1
5	1
6	1
7	2
8	2
9	2
10	2
11	2
12	2
13	3
14	3
15	4
16	4
17	4
18	4
19	4
20	4
21	4
22	4
23	4
24	4
25	4
26	5
27	5
28	5
29	5
30	5
31	5
32	5
33	5
34	5
35	5
36	5
37	6
38	6
39	6
40	6
41	6
42	6
43	6
44	6
45	6
46	6
47	6
48	6
49	6
50	6
51	6
52	6
53	6
54	6
55	6
56	6
57	6
58	6
59	6
60	6
61	6
62	6
63	6
64	6
65	6
66	6
67	6
68	6
69	6
70	6
71	6
72	6
73	6
74	6
75	6
76	7
77	7
78	7
79	7
80	7
81	7
82	7
83	7
84	7
85	7
86	7
87	7
88	7
89	7
90	7
91	7
92	7
93	7
94	7
95	7
96	7
97	7
98	8
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	8
108	8
109	8
110	8
111	9
112	10
113	10
114	10
115	10
116	10
117	11
118	11
119	11
120	11
121	11
122	11
123	11
124	11
125	11
126	11
127	11
128	11
129	11
130	11
131	11
132	11
133	11
134	11
135	11
136	11
137	11
138	11
139	11
140	11
141	11
142	11
143	11
144	11
145	11
146	11
147	11
148	11
149	11
150	11
151	11
152	11
153	11
154	11
155	11
156	11
157	11
158	11
159	11
160	11
161	11
162	11
163	11
164	11
165	11
166	11
167	11
168	11
169	11
170	11
171	11
172	11
173	11
174	11
175	11
176	11
177	11
178	11
179	11
180	11
181	11
182	11
183	11
184	11
185	11
186	11
187	11
188	11
189	11
190	12
191	12
192	12
193	12
194	12
195	13
196	13
197	13
198	13
199	13
200	13
201	13
202	13
203	13
204	13
205	13
206	13
207	13
208	13
209	13
210	13
211	13
212	13
213	13
214	13
215	13
216	13
217	13
218	13
219	13
220	13
221	13
222	13
223	13
224	13
225	13
226	13
227	13
228	13
229	13
230	13
231	13
232	13
233	13
234	13
235	13
236	14
237	14
238	14
239	14
240	14
241	14
242	14
243	14
244	14
245	14
246	14
247	14
248	14
249	14
250	14
251	14
252	14
253	14
254	14
255	14
256	14
257	14
258	14
259	14
260	14
261	14
262	14
263	14
264	14
265	14
266	14
267	14
268	14
269	14
270	14
271	14
272	14
273	14
274	14
275	14
276	14
277	14
278	14
279	14
280	14
281	14
282	14
283	14
284	14
285	14
286	14
287	14
288	14
289	14
290	14
291	14
292	14
293	14
294	14
295	14
296	14
297	14
298	14
299	14
300	14
301	14
302	14
303	14
304	14
305	14
306	14
307	14
308	14
309	14
310	14
311	14
312	14
313	14
314	14
315	14
316	14
317	14
318	14
319	14
320	14
321	14
322	14
323	14
324	14
325	14
326	14
327	14
328	14
329	14
330	14
331	14
332	14
333	14
334	14
335	14
336	14
337	14
338	14
339	14
340	14
341	14
342	14
343	14
344	14
345	14
346	14
347	14
348	14
349	14
350	14
351	14
352	14
353	14
354	14
355	14
356	14
357	14
358	14
359	14
360	14
361	14
362	14
363	14
364	14
365	14
366	14
367	14
368	14
369	14
370	14
371	14
372	14
373	14
374	14
375	14
376	14
377	14
378	14
379	14
380	14
381	14
382	14
383	14
384	14
385	14
386	14
387	14
388	14
389	14
390	14
391	14
392	14
393	14
394	14
395	14
396	14
397	14
398	14
399	14
400	14
401	14
402	14
403	14
404	14
405	14
406	14
407	14
408	14
409	14
410	14
411	14
412	14
413	14
414	14
415	14
416	14
417	14
418	14
419	14
420	14
421	14
422	14
423	14
424	14
425	14
426	14
427	14
428	14
429	14
430	14
431	14
432	14
433	14
434	14
435	14
436	14
437	14
438	14
439	14
440	14
441	14
442	14
443	14
444	14
445	14
446	14
447	14
448	14
449	14
450	14
451	14
452	14
453	14
454	14
455	14
456	14
457	14
458	14
459	14
460	14
461	14
462	14
463	14
464	14
465	14
466	14
467	14
468	14
469	14
470	14
471	14
472	14
473	14
474	14
475	14
476	14
477	14
478	14
479	14
480	14
481	14
482	14
483	14
484	14
485	14
486	14
487	14
488	14
489	14
490	14
491	14
492	14
493	14
494	14
495	14
496	14
497	14
498	14
499	14
500	14
501	14
502	14
503	14
504	14
505	14
506	14
507	14
508	14
509	14
510	14
511	14
512	14
513	14
514	14
515	14
516	14
517	14
518	14
519	14
520	14
521	14
522	14
523	14
524	14
525	14
526	14
527	14
528	14
529	14
530	14
531	14
532	14
533	14
534	14
535	14
536	14
537	14
538	14
539	14
540	14
541	14
542	14
543	14
544	14
545	14
546	14
547	14
548	14
549	14
550	14
551	14
552	14
553	14
554	14
555	14
556	14
557	14
558	14
559	14
560	14
561	14
562	14
563	14
564	14
565	14
566	14
567	14
568	14
569	14
570	14
571	14
572	14
573	14
574	14
575	14
576	14
577	14
578	14
579	14
580	14
581	14
582	14
583	14
584	14
585	14
586	14
587	14
588	14
589	14
590	14
591	14
592	14
593	14
594	14
595	14
596	14
597	14
598	14
599	14
600	14
601	14
602	14
603	14
604	14
605	14
606	14
607	14
608	14
609	14
610	14
611	14
612	14
613	14
614	14
615	14
616	14
617	14
618	14
619	14
620	14
621	14
622	14
623	14
624	14
625	14
626	14
627	14
628	14
629	14
630	14
631	14
632	14
633	14
634	14
635	14
636	14
637	14
638	14
639	14
640	14
641	14
642	14
643	14
644	14
645	14
646	14
647	14
648	14
649	14
650	14
651	14
652	14
653	14
654	14
655	14
656	14
657	15
658	15
659	15
660	15
661	15
662	15
663	15
664	15
665	16
666	16
667	16
668	16
669	16
670	16
671	16
672	16
673	16
674	16
675	16
676	16
677	16
678	16
679	16
680	16
681	16
682	16
683	16
684	16
685	16
686	16
687	16
688	16
689	16
690	16
691	16
692	16
693	16
694	16
695	16
696	16
697	16
698	16
699	16
700	16
701	16
702	16
703	16
704	16
705	16
706	16
707	16
708	16
709	16
710	16
711	16
712	16
713	16
714	16
715	16
716	17
717	17
718	17
719	17
720	17
721	17
722	17
723	17
724	17
725	17
726	17
727	17
728	17
729	17
730	17
731	17
732	17
733	17
734	17
735	17
736	17
737	17
738	17
739	17
740	17
741	17
742	17
743	17
744	17
745	17
746	17
747	17
748	17
749	17
750	17
751	17
752	17
753	17
754	17
755	17
756	17
757	17
758	17
759	17
760	17
761	17
762	17
763	17
764	17
765	17
766	17
767	17
768	17
769	17
770	17
771	17
772	17
773	17
774	17
775	17
776	17
777	17
778	17
779	17
780	17
781	17
782	17
783	17
784	17
785	17
786	17
787	17
788	17
789	17
790	17
791	17
792	17
793	17
794	17
795	17
796	17
797	17
798	17
799	17
800	17
801	17
802	17
803	17
804	17
805	17
806	17
807	17
808	17
809	17
810	17
811	17
812	17
813	17
814	17
815	17
816	17
817	17
818	17
819	17
820	17
821	17
822	17
823	17
824	17
825	17
826	17
827	17
828	17
829	17
830	17
831	17
832	17
833	17
834	17
835	17
836	17
837	17
838	17
839	17
840	17
841	17
842	17
843	17
844	17
845	17
846	17
847	17
848	17
849	17
850	17
851	17
852	17
853	17
854	17
855	17
856	18
857	18
858	18
859	18
860	18
861	18
862	18
863	18
864	18
865	18
866	18
867	18
868	18
869	18
870	18
871	18
872	18
873	18
874	18
875	18
876	18
877	18
878	18
879	18
880	18
881	18
882	18
883	18
884	18
885	18
886	18
887	18
888	18
889	18
890	18
891	18
892	18
893	18
894	18
895	18
896	18
897	18
898	18
899	18
900	18
901	18
902	18
903	18
904	18
905	18
906	18
907	18
908	18
909	18
910	18
911	18
912	18
913	18
914	18
915	18
916	18
917	18
918	18
919	18
920	18
921	18
922	18
923	18
924	18
925	18
926	18
927	18
928	18
929	18
930	18
931	18
932	18
933	18
934	18
935	18
936	18
937	18
938	18
939	18
940	18
941	18
942	18
943	18
944	18
945	18
946	18
947	18
948	18
949	18
950	18
951	18
952	18
953	18
954	18
955	18
956	18
957	18
958	18
959	18
960	18
961	18
962	18
963	18
964	18
965	18
966	18
967	18
968	18
969	18
970	18
971	18
972	18
973	18
974	18
975	18
976	18
977	18
978	18
979	18
980	18
981	18
982	18
983	18
984	18
985	18
986	18
987	19
988	19
989	19
990	19
991	19
992	19
993	19
994	19
995	19
996	19
997	19
998	19
999	19
1000	19
1001	19
1002	19
1003	19
1004	19
1005	19
1006	19
1007	19
1008	19
1009	19
1010	19
1011	19
1012	19
1013	19
1014	19
1015	19
1016	19
1017	19
1018	19
1019	19
1020	19
1021	19
1022	19
1023	19
1024	19
1025	19
1026	19
1027	19
1028	19
1029	19
1030	19
1031	19
1032	19
1033	19
1034	19
1035	19
1036	19
1037	19
1038	19
1039	19
1040	19
1041	19
1042	19
1043	19
1044	19
1045	19
1046	19
1047	19
1048	19
1049	19
1050	19
1051	19
1052	19
1053	19
1054	19
1055	19
1056	19
1057	19
1058	19
1059	19
1060	19
1061	19
1062	19
1063	19
1064	19
1065	19
1066	19
1067	19
1068	19
1069	19
1070	19
1071	19
1072	19
1073	19
1074	19
1075	19
1076	19
1077	19
1078	19
1079	19
1080	19
1081	19
1082	19
1083	19
1084	19
1085	19
1086	19
1087	19
1088	19
1089	19
1090	19
1091	19
1092	19
1093	19
1094	19
1095	19
1096	19
1097	19
1098	19
1099	19
1100	19
1101	19
1102	19
1103	19
1104	19
1105	19
1106	19
1107	19
1108	19
1109	19
1110	19
1111	19
1112	19
1113	19
1114	19
1115	19
1116	19
1117	19
1118	19
1119	19
1120	19
1121	19
1122	19
1123	19
1124	19
1125	19
1126	19
1127	19
1128	19
1129	19
1130	19
1131	19
1132	19
1133	19
1134	19
1135	19
1136	19
1137	19
1138	19
1139	19
1140	19
1141	19
1142	19
1143	19
1144	19
1145	19
1146	19
1147	19
1148	19
1149	19
1150	19
1151	19
1152	19
1153	19
1154	19
1155	19
1156	19
1157	19
1158	19
1159	19
1160	19
1161	19
1162	19
1163	19
1164	19
1165	19
1166	19
1167	19
1168	19
1169	19
1170	19
1171	19
1172	19
1173	19
1174	19
1175	19
1176	19
1177	19
1178	19
1179	19
1180	19
1181	19
1182	19
1183	19
1184	19
1185	19
1186	19
1187	19
1188	19
1189	19
1190	19
1191	19
1192	19
1193	19
1194	19
1195	19
1196	19
1197	19
1198	19
1199	19
1200	19
1201	19
1202	19
1203	19
1204	19
1205	19
1206	19
1207	19
1208	19
1209	19
1210	19
1211	19
1212	19
1213	19
1214	19
1215	19
1216	19
1217	19
1218	19
1219	19
1220	19
1221	19
1222	19
1223	19
1224	19
1225	19
1226	19
1227	19
1228	19
1229	19
1230	19
1231	19
1232	19
1233	19
1234	19
1235	19
1236	19
1237	19
1238	19
1239	19
1240	19
1241	19
1242	19
1243	19
1244	19
1245	19
1246	19
1247	19
1248	19
1249	19
1250	19
1251	19
1252	19
1253	19
1254	19
1255	19
1256	19
1257	19
1258	19
1259	19
1260	19
1261	19
1262	19
1263	19
1264	19
1265	19
1266	19
1267	19
1268	19
1269	19
1270	19
1271	19
1272	19
1273	19
1274	19
1275	19
1276	19
1277	19
1278	19
1279	19
1280	19
1281	19
1282	19
1283	19
1284	19
1285	19
1286	19
1287	19
1288	19
1289	19
1290	19
1291	19
1292	19
1293	19
1294	19
1295	19
1296	19
1297	19
1298	19
1299	19
1300	19
1301	19
1302	19
1303	19
1304	19
1305	19
1306	19
1307	19
1308	19
1309	19
1310	19
1311	19
1312	19
1313	19
1314	19
1315	19
1316	19
1317	19
1318	19
1319	19
1320	19
1321	19
1322	19
1323	19
1324	19
1325	19
1326	19
1327	19
1328	19
1329	19
1330	19
1331	19
1332	19
1333	19
1334	19
1335	19
1336	19
1337	19
1338	19
1339	19
1340	19
1341	19
1342	19
1343	19
1344	19
1345	19
1346	19
1347	19
1348	19
1349	19
1350	19
1351	19
1352	19
1353	19
1354	19
1355	19
1356	19
1357	19
1358	19
1359	19
1360	19
1361	19
1362	19
1363	19
1364	19
1365	19
1366	19
1367	19
1368	19
1369	19
1370	19
1371	19
1372	19
1373	19
1374	19
1375	19
1376	19
1377	19
1378	19
1379	19
1380	19
1381	19
1382	20
1383	20
1384	20
1385	20
1386	20
1387	20
1388	20
1389	20
1390	20
1391	20
1392	20
1393	21
1394	21
1395	21
1396	22
1397	22
1398	22
1399	22
1400	22
1401	22
1402	22
1403	22
1404	22
1405	22
1406	22
1407	22
1408	22
1409	22
1410	22
1411	22
1412	22
1413	22
1414	22
1415	22
1416	22
1417	22
1418	22
1419	22
1420	22
1421	22
1422	22
1423	22
1424	22
1425	22
1426	22
1427	22
1428	22
1429	22
1430	22
1431	22
1432	22
1433	22
1434	22
1435	22
1436	22
1437	22
1438	22
1439	22
1440	22
1441	22
1442	22
1443	22
1444	22
1445	22
1446	22
1447	22
1448	22
1449	22
1450	22
1451	22
1452	22
1453	22
1454	22
1455	22
1456	22
1457	22
1458	22
1459	22
1460	22
1461	22
1462	22
1463	22
1464	22
1465	22
1466	22
1467	22
1468	22
1469	22
1470	22
1471	22
1472	22
1473	22
1474	22
1475	22
1476	22
1477	22
1478	22
1479	22
1480	22
1481	22
1482	22
1483	22
1484	22
1485	22
1486	22
1487	22
1488	22
1489	22
1490	22
1491	22
1492	22
1493	22
1494	22
1495	22
1496	22
1497	22
1498	22
1499	22
1500	22
1501	22
1502	22
1503	22
1504	22
1505	22
1506	22
1507	22
1508	22
1509	22
1510	22
1511	22
1512	22
1513	22
1514	22
1515	22
1516	22
1517	22
1518	22
1519	22
1520	22
1521	22
1522	22
1523	22
1524	22
1525	22
1526	22
1527	22
1528	22
1529	22
1530	22
1531	22
1532	22
1533	22
1534	22
1535	22
1536	22
1537	22
1538	22
1539	22
1540	22
1541	22
1542	22
1543	22
1544	22
1545	22
1546	22
1547	22
1548	22
1549	22
1550	22
1551	22
1552	22
1553	22
1554	22
1555	22
1556	22
1557	22
1558	22
1559	22
1560	22
1561	22
1562	22
1563	22
1564	22
1565	22
1566	22
1567	22
1568	22
1569	22
1570	22
1571	22
1572	22
1573	22
1574	22
1575	22
1576	22
1577	22
1578	22
1579	22
1580	22
1581	22
1582	22
1583	22
1584	22
1585	22
1586	22
1587	22
1588	22
1589	22
1590	22
1591	22
1592	22
1593	22
1594	22
1595	22
1596	22
1597	22
1598	22
1599	22
1600	22
1601	22
1602	22
1603	22
1604	22
1605	22
1606	22
1607	22
1608	22
1609	22
1610	22
1611	22
1612	22
1613	22
1614	22
1615	22
1616	22
1617	22
1618	22
1619	22
1620	22
1621	22
1622	22
1623	22
1624	22
1625	22
1626	22
1627	22
1628	22
1629	22
1630	22
1631	22
1632	22
1633	22
1634	22
1635	22
1636	22
1637	22
1638	22
1639	22
1640	22
1641	22
1642	22
1643	22
1644	22
1645	22
1646	22
1647	22
1648	22
1649	22
1650	22
1651	22
1652	22
1653	22
1654	22
1655	22
1656	22
1657	22
1658	22
1659	22
1660	22
1661	22
1662	22
1663	22
1664	22
1665	22
1666	22
1667	22
1668	22
1669	22
1670	22
1671	22
1672	22
1673	22
1674	22
1675	22
1676	22
1677	22
1678	22
1679	22
1680	22
1681	22
1682	22
1683	22
1684	22
1685	22
1686	22
1687	22
1688	22
1689	22
1690	22
1691	22
1692	22
1693	22
1694	22
1695	22
1696	22
1697	22
1698	22
1699	22
1700	22
1701	22
1702	22
1703	22
1704	22
1705	22
1706	22
1707	22
1708	22
1709	22
1710	22
1711	22
1712	22
1713	22
1714	22
1715	22
1716	22
1717	22
1718	22
1719	22
1720	22
1721	22
1722	22
1723	22
1724	22
1725	22
1726	22
1727	22
1728	22
1729	22
1730	22
1731	22
1732	22
1733	22
1734	22
1735	22
1736	22
1737	22
1738	22
1739	22
1740	22
1741	22
1742	22
1743	22
1744	22
1745	22
1746	22
1747	22
1748	22
1749	22
1750	22
1751	22
1752	22
1753	22
1754	22
1755	22
1756	22
1757	22
1758	22
1759	22
1760	22
1761	22
1762	22
1763	22
1764	22
1765	22
1766	22
1767	22
1768	22
1769	22
1770	22
1771	22
1772	22
1773	22
1774	22
1775	22
1776	22
1777	22
1778	22
1779	22
1780	22
1781	22
1782	22
1783	22
1784	22
1785	22
1786	22
1787	22
1788	22
1789	22
1790	22
1791	22
1792	22
1793	22
1794	22
1795	22
1796	22
1797	22
1798	22
1799	22
1800	22
1801	22
1802	22
1803	22
1804	22
1805	22
1806	22
1807	22
1808	22
1809	23
1810	23
1811	23
1812	23
1813	23
1814	23
1815	23
1816	23
1817	23
1818	23
1819	23
1820	23
1821	23
1822	23
1823	23
1824	23
1825	23
1826	23
1827	23
1828	23
1829	23
1830	23
1831	23
1832	23
1833	23
1834	23
1835	23
1836	23
1837	23
1838	23
1839	23
1840	23
1841	23
1842	23
1843	23
1844	23
1845	23
1846	23
1847	23
1848	23
1849	23
1850	23
1851	23
1852	23
1853	23
1854	23
1855	23
1856	23
1857	23
1858	23
1859	23
1860	23
1861	23
1862	23
1863	23
1864	23
1865	23
1866	23
1867	23
1868	23
1869	23
1870	23
1871	23
1872	23
1873	23
1874	23
1875	23
1876	23
1877	23
1878	23
1879	23
1880	23
1881	23
1882	23
1883	23
1884	23
1885	23
1886	23
1887	23
1888	23
1889	23
1890	23
1891	23
1892	23
1893	23
1894	23
1895	23
1896	23
1897	23
1898	23
1899	23
1900	23
1901	23
1902	23
1903	23
1904	23
1905	23
1906	23
1907	23
1908	23
1909	23
1910	23
1911	23
1912	23
1913	23
1914	23
1915	23
1916	23
1917	23
1918	23
1919	23
1920	23
1921	23
1922	23
1923	23
1924	23
1925	23
1926	23
1927	23
1928	23
1929	23
1930	23
1931	23
1932	23
1933	23
1934	23
1935	23
1936	23
1937	23
1938	23
1939	23
1940	23
1941	23
1942	23
1943	23
1944	23
1945	23
1946	23
1947	23
1948	23
1949	23
1950	23
1951	23
1952	23
1953	23
1954	23
1955	23
1956	23
1957	23
1958	23
1959	23
1960	23
1961	23
1962	23
1963	23
1964	23
1965	23
1966	23
1967	23
1968	23
1969	23
1970	23
1971	23
1972	23
1973	23
1974	23
1975	23
1976	23
1977	23
1978	23
1979	23
1980	23
1981	23
1982	23
1983	23
1984	23
1985	23
1986	23
1987	23
1988	23
1989	23
1990	23
1991	23
1992	23
1993	23
1994	23
1995	23
1996	23
1997	23
1998	23
1999	23
2000	23
2001	23
2002	23
2003	23
2004	23
2005	23
2006	23
2007	23
2008	23
2009	23
2010	23
2011	23
2012	23
2013	23
2014	23
2015	23
2016	23
2017	23
2018	23
2019	23
2020	23
2021	23
2022	23
2023	23
2024	23
2025	23
2026	23
2027	23
2028	23
2029	23
2030	23
2031	23
2032	23
2033	23
2034	23
2035	23
2036	23
2037	23
2038	23
2039	23
2040	23
2041	23
2042	23
2043	23
2044	23
2045	23
2046	23
2047	23
2048	23
2049	23
2050	23
2051	23
2052	23
2053	23
2054	23
2055	23
2056	23
2057	23
2058	23
2059	23
2060	23
2061	23
2062	23
2063	23
2064	23
2065	23
2066	23
2067	23
2068	23
2069	23
2070	23
2071	23
2072	23
2073	23
2074	23
2075	23
2076	23
2077	23
2078	23
2079	23
2080	23
2081	23
2082	23
2083	23
2084	23
2085	23
2086	23
2087	23
2088	23
2089	23
2090	23
2091	23
2092	23
2093	23
2094	23
2095	23
2096	23
2097	23
2098	23
2099	23
2100	23
2101	23
2102	23
2103	23
2104	23
2105	23
2106	23
2107	23
2108	23
2109	23
2110	23
2111	23
2112	23
2113	23
2114	23
2115	23
2116	23
2117	23
2118	23
2119	23
2120	23
2121	23
2122	23
2123	23
2124	23
2125	23
2126	23
2127	23
2128	23
2129	23
2130	23
2131	23
2132	23
2133	23
2134	23
2135	23
2136	23
2137	23
2138	23
2139	23
2140	23
2141	23
2142	23
2143	23
2144	23
2145	23
2146	23
2147	23
2148	23
2149	23
2150	23
2151	23
2152	23
2153	23
2154	23
2155	23
2156	23
2157	23
2158	23
2159	23
2160	23
2161	23
2162	23
2163	23
2164	23
2165	23
2166	24
2167	24
2168	24
2169	24
2170	24
2171	24
2172	24
2173	24
2174	24
2175	24
2176	24
2177	24
2178	24
2179	24
2180	24
2181	24
2182	24
2183	24
2184	24
2185	24
2186	24
2187	24
2188	24
2189	24
2190	24
2191	24
2192	24
2193	24
2194	24
2195	24
2196	24
2197	24
2198	24
2199	24
2200	24
2201	24
2202	24
2203	24
2204	24
2205	24
2206	24
2207	24
2208	24
2209	24
2210	24
2211	24
2212	24
2213	24
2214	24
2215	24
2216	24
2217	24
2218	24
2219	24
2220	24
2221	24
2222	24
2223	24
2224	24
2225	24
2226	24
2227	24
2228	24
2229	24
2230	24
2231	24
2232	24
2233	24
2234	24
2235	24
2236	24
2237	24
2238	24
2239	24
2240	24
2241	24
2242	24
2243	24
2244	24
2245	24
2246	24
2247	24
2248	24
2249	24
2250	24
2251	24
2252	24
2253	24
2254	24
2255	24
2256	24
2257	24
2258	24
2259	24
2260	24
2261	24
2262	24
2263	24
2264	24
2265	24
2266	24
2267	24
2268	24
2269	24
2270	24
2271	24
2272	24
2273	24
2274	24
2275	24
2276	24
2277	24
2278	24
2279	24
2280	24
2281	24
2282	24
2283	24
2284	24
2285	24
2286	24
2287	24
2288	24
2289	24
2290	24
2291	24
2292	24
2293	24
2294	24
2295	24
2296	24
2297	24
2298	24
2299	24
2300	24
2301	24
2302	24
2303	24
2304	24
2305	24
2306	24
2307	24
2308	24
2309	24
2310	24
2311	24
2312	24
2313	24
2314	24
2315	24
2316	24
2317	24
2318	24
2319	24
2320	24
2321	24
2322	24
2323	24
2324	24
2325	24
2326	24
2327	24
2328	24
2329	24
2330	24
2331	24
2332	24
2333	24
2334	24
2335	24
2336	24
2337	24
2338	24
2339	24
2340	24
2341	24
2342	24
2343	24
2344	24
2345	24
2346	24
2347	24
2348	24
2349	24
2350	24
2351	24
2352	24
2353	24
2354	24
2355	24
2356	24
2357	24
2358	24
2359	24
2360	24
2361	24
2362	24
2363	24
2364	24
2365	24
2366	24
2367	24
2368	24
2369	24
2370	24
2371	24
2372	24
2373	24
2374	24
2375	24
2376	24
2377	24
2378	24
2379	24
2380	24
2381	24
2382	24
2383	24
2384	24
2385	24
2386	24
2387	24
2388	24
2389	24
2390	24
2391	24
2392	24
2393	24
2394	24
2395	24
2396	24
2397	24
2398	24
2399	24
2400	24
2401	24
2402	24
2403	24
2404	24
2405	24
2406	24
2407	24
2408	24
2409	24
2410	24
2411	24
2412	24
2413	24
2414	24
2415	24
2416	24
2417	24
2418	24
2419	24
2420	24
2421	24
2422	24
2423	24
2424	24
2425	24
2426	24
2427	24
2428	24
2429	24
2430	24
2431	24
2432	24
2433	24
2434	24
2435	24
2436	24
2437	24
2438	24
2439	24
2440	24
2441	24
2442	24
2443	24
2444	24
2445	24
2446	24
2447	24
2448	24
2449	24
2450	24
2451	24
2452	24
2453	24
2454	24
2455	24
2456	24
2457	24
2458	24
2459	24
2460	24
2461	24
2462	24
2463	24
2464	24
2465	24
2466	24
2467	24
2468	24
2469	24
2470	24
2471	24
2472	24
2473	24
2474	24
2475	24
2476	24
2477	24
2478	24
2479	24
2480	24
2481	24
2482	24
2483	24
2484	24
2485	24
2486	24
2487	24
2488	24
2489	24
2490	24
2491	24
2492	24
2493	24
2494	24
2495	24
2496	24
2497	24
2498	24
2499	24
2500	24
2501	24
2502	24
2503	24
2504	24
2505	24
2506	24
2507	24
2508	24
2509	24
2510	24
2511	24
2512	24
2513	24
2514	24
2515	24
2516	24
2517	24
2518	24
2519	24
2520	24
2521	24
2522	24
2523	24
2524	24
2525	24
2526	24
2527	24
2528	24
2529	24
2530	24
2531	24
2532	24
2533	24
2534	24
2535	24
2536	24
2537	24
2538	24
2539	24
2540	24
2541	24
2542	24
2543	24
2544	24
2545	24
2546	24
2547	24
2548	24
2549	24
2550	24
2551	24
2552	24
2553	24
2554	24
2555	24
2556	24
2557	24
2558	24
2559	24
2560	24
2561	24
2562	24
2563	24
2564	24
2565	24
2566	24
2567	24
2568	24
2569	24
2570	24
2571	24
2572	24
2573	24
2574	24
2575	24
2576	24
2577	24
2578	24
2579	24
2580	24
2581	24
2582	24
2583	24
2584	24
2585	24
2586	24
2587	24
2588	24
2589	24
2590	24
2591	24
2592	24
2593	24
2594	24
2595	24
2596	24
2597	24
2598	24
2599	24
2600	24
2601	24
2602	24
2603	24
2604	24
2605	24
2606	24
2607	24
2608	24
2609	24
2610	24
2611	24
2612	24
2613	24
2614	24
2615	24
2616	24
2617	24
2618	24
2619	24
2620	24
2621	24
2622	24
2623	24
2624	24
2625	24
2626	24
2627	24
2628	24
2629	24
2630	24
2631	24
2632	24
2633	24
2634	24
2635	24
2636	24
2637	24
2638	24
2639	24
2640	24
2641	24
2642	24
2643	24
2644	24
2645	24
2646	24
2647	24
2648	24
2649	24
2650	24
2651	24
2652	24
2653	24
2654	24
2655	24
2656	24
2657	24
2658	24
2659	24
2660	24
2661	24
2662	24
2663	24
2664	24
2665	24
2666	24
2667	24
2668	24
2669	24
2670	24
2671	24
2672	24
2673	24
2674	24
2675	24
2676	24
2677	24
2678	24
2679	24
2680	24
2681	24
2682	24
2683	24
2684	24
2685	24
2686	24
2687	24
2688	24
2689	24
2690	24
2691	24
2692	24
2693	24
2694	24
2695	24
2696	24
2697	24
2698	24
2699	24
2700	24
2701	24
2702	24
2703	24
2704	24
2705	24
2706	24
2707	24
2708	24
2709	24
2710	24
2711	24
2712	24
2713	24
2714	24
2715	24
2716	24
2717	24
2718	24
2719	24
2720	24
2721	24
2722	24
2723	24
2724	24
2725	24
2726	24
2727	24
2728	24
2729	24
2730	24
2731	24
2732	24
2733	24
2734	24
2735	24
2736	24
2737	24
2738	24
2739	24
2740	24
2741	24
2742	24
2743	24
2744	24
2745	24
2746	24
2747	24
2748	24
2749	24
2750	24
2751	24
2752	24
2753	24
2754	24
2755	24
2756	24
2757	24
2758	24
2759	24
2760	24
2761	24
2762	24
2763	24
2764	24
2765	24
2766	24
2767	24
2768	24
2769	24
2770	24
2771	24
2772	24
2773	24
2774	24
2775	24
2776	24
2777	24
2778	24
2779	24
2780	24
2781	24
2782	24
2783	24
2784	24
2785	24
2786	24
2787	24
2788	24
2789	24
2790	24
2791	24
2792	24
2793	24
2794	24
2795	24
2796	24
2797	24
2798	24
2799	24
2800	24
2801	24
2802	24
2803	24
2804	24
2805	24
2806	24
2807	24
2808	24
2809	24
2810	24
2811	24
2812	24
2813	24
2814	24
2815	24
2816	24
2817	24
2818	24
2819	24
2820	24
2821	24
2822	24
2823	24
2824	24
2825	24
2826	24
2827	24
2828	24
2829	24
2830	24
2831	24
2832	24
2833	24
2834	24
2835	24
2836	24
2837	24
2838	24
2839	24
2840	24
2841	24
2842	24
2843	24
2844	24
2845	24
2846	24
2847	24
2848	24
2849	24
2850	24
2851	24
2852	24
2853	24
2854	24
2855	24
2856	24
2857	24
2858	24
2859	24
2860	24
2861	24
2862	24
2863	24
2864	24
2865	24
2866	24
2867	24
2868	24
2869	24
2870	24
2871	24
2872	24
2873	24
2874	24
2875	24
2876	24
2877	24
2878	24
2879	24
2880	24
2881	24
2882	24
2883	24
2884	24
2885	24
2886	24
2887	24
2888	24
2889	24
2890	24
2891	24
2892	24
2893	24
2894	24
2895	24
2896	24
2897	24
2898	24
2899	24
2900	24
2901	24
2902	24
2903	24
2904	24
2905	24
2906	24
2907	24
2908	24
2909	24
2910	24
2911	24
2912	24
2913	24
2914	24
2915	24
2916	24
2917	24
2918	24
2919	24
2920	24
2921	24
2922	24
2923	24
2924	24
2925	24
2926	24
2927	24
2928	24
2929	24
2930	24
2931	24
2932	24
2933	24
2934	24
2935	24
2936	24
2937	24
2938	24
2939	24
2940	24
2941	24
2942	24
2943	24
2944	24
2945	24
2946	24
2947	24
2948	24
2949	24
2950	24
2951	24
2952	24
2953	24
2954	24
2955	24
2956	24
2957	24
2958	24
2959	24
2960	24
2961	24
2962	24
2963	24
2964	24
2965	24
2966	24
2967	24
2968	24
2969	24
2970	24
2971	24
2972	24
2973	24
2974	24
2975	24
2976	24
2977	24
2978	24
2979	24
2980	24
2981	24
2982	24
2983	24
2984	24
2985	24
2986	24
2987	24
2988	24
2989	24
2990	24
2991	24
2992	24
2993	24
2994	24
2995	24
2996	24
2997	24
2998	24
2999	24
3000	24
3001	24
3002	24
3003	24
3004	24
3005	24
3006	24
3007	24
3008	24
3009	24
3010	24
3011	24
3012	24
3013	24
3014	24
3015	24
3016	24
3017	24
3018	24
3019	24
3020	24
3021	24
3022	24
3023	24
3024	24
3025	24
3026	24
3027	24
3028	24
3029	24
3030	24
3031	24
3032	24
3033	24
3034	24
3035	24
3036	24
3037	24
3038	24
3039	24
3040	24
3041	24
3042	24
3043	24
3044	24
3045	24
3046	24
3047	24
3048	24
3049	24
3050	24
3051	24
3052	24
3053	24
3054	24
3055	24
3056	24
3057	24
3058	24
3059	24
3060	24
3061	24
3062	24
3063	24
3064	24
3065	24
3066	24
3067	24
3068	24
3069	24
3070	24
3071	24
3072	24
3073	24
3074	24
3075	24
3076	24
3077	24
3078	24
3079	24
3080	24
3081	24
3082	24
3083	24
3084	24
3085	24
3086	24
3087	24
3088	24
3089	24
3090	24
3091	24
3092	24
3093	24
3094	24
3095	24
3096	24
3097	24
3098	24
3099	24
3100	24
3101	24
3102	24
3103	24
3104	24
3105	24
3106	24
3107	24
3108	24
3109	24
3110	24
3111	24
3112	24
3113	24
3114	24
3115	24
3116	24
3117	24
3118	24
3119	24
3120	24
3121	24
3122	24
3123	24
3124	24
3125	24
3126	24
3127	24
3128	24
3129	24
3130	24
3131	24
3132	24
3133	24
3134	24
3135	24
3136	24
3137	24
3138	24
3139	24
3140	24
3141	24
3142	24
3143	24
3144	24
3145	24
3146	24
3147	24
3148	24
3149	24
3150	24
3151	24
3152	24
3153	24
3154	24
3155	24
3156	24
3157	24
3158	24
3159	24
3160	24
3161	24
3162	24
3163	24
3164	24
3165	24
3166	24
3167	24
3168	24
3169	24
3170	24
3171	24
3172	24
3173	24
3174	24
3175	24
3176	24
3177	24
3178	24
3179	24
3180	24
3181	24
3182	24
3183	24
3184	24
3185	24
3186	24
3187	24
3188	24
3189	24
3190	24
3191	24
3192	24
3193	24
3194	24
3195	24
3196	24
3197	24
3198	24
3199	24
3200	24
3201	24
3202	24
3203	24
3204	24
3205	24
3206	24
3207	24
3208	24
3209	24
3210	24
3211	24
3212	24
3213	24
3214	24
3215	24
3216	24
3217	24
3218	24
3219	24
3220	24
3221	24
3222	24
3223	24
3224	24
3225	24
3226	24
3227	24
3228	24
3229	24
3230	24
3231	24
3232	24
3233	24
3234	24
3235	24
3236	24
3237	24
3238	24
3239	24
3240	24
3241	24
3242	24
3243	24
3244	24
3245	24
3246	24
3247	24
3248	24
3249	24
3250	24
3251	24
3252	24
3253	24
3254	24
3255	24
3256	24
3257	24
3258	24
3259	24
3260	24
3261	24
3262	24
3263	24
3264	24
3265	24
3266	24
3267	24
3268	24
3269	24
3270	24
3271	24
3272	24
3273	24
3274	24
3275	24
3276	24
3277	24
3278	24
3279	24
3280	24
3281	24
3282	24
3283	24
3284	24
3285	24
3286	24
3287	24
3288	24
3289	24
3290	24
3291	24
3292	24
3293	24
3294	24
3295	24
3296	24
3297	24
3298	24
3299	24
3300	24
3301	24
3302	24
3303	24
3304	24
3305	24
3306	24
3307	24
3308	24
3309	24
3310	24
3311	24
3312	24
3313	24
3314	24
3315	24
3316	24
3317	24
3318	24
3319	24
3320	24
3321	24
3322	24
3323	24
3324	24
3325	24
3326	24
3327	24
3328	24
3329	24
3330	24
3331	24
3332	24
3333	24
3334	24
3335	24
3336	24
3337	24
3338	24
3339	24
3340	24
3341	24
3342	24
3343	24
3344	24
3345	24
3346	24
3347	24
3348	24
3349	24
3350	24
3351	24
3352	24
3353	24
3354	24
3355	24
3356	24
3357	24
3358	24
3359	24
3360	24
3361	24
3362	24
3363	24
3364	24
3365	24
3366	24
3367	24
3368	24
3369	24
3370	24
3371	24
3372	24
3373	24
3374	24
3375	24
3376	24
3377	24
3378	24
3379	24
3380	24
3381	24
3382	24
3383	24
3384	24
3385	24
3386	24
3387	24
3388	24
3389	24
3390	24
3391	24
3392	24
3393	24
3394	24
3395	24
3396	24
3397	24
3398	24
3399	24
3400	24
3401	24
3402	24
3403	24
3404	24
3405	24
3406	24
3407	24
3408	24
3409	24
3410	24
3411	24
3412	24
3413	24
3414	24
3415	24
3416	24
3417	24
3418	24
3419	24
3420	24
3421	24
3422	24
3423	24
3424	24
3425	24
3426	24
3427	24
3428	24
3429	24
3430	24
3431	24
3432	24
3433	24
3434	24
3435	24
3436	24
3437	24
3438	24
3439	24
3440	24
3441	24
3442	24
3443	24
3444	24
3445	24
3446	24
3447	24
3448	24
3449	24
3450	24
3451	24
3452	24
3453	24
3454	24
3455	24
3456	24
3457	24
3458	24
3459	24
3460	24
3461	24
3462	24
3463	24
3464	24
3465	24
3466	24
3467	24
3468	24
3469	24
3470	24
3471	24
3472	24
3473	24
3474	24
3475	24
3476	24
3477	24
3478	24
3479	24
3480	24
3481	24
3482	24
3483	24
3484	24
3485	24
3486	24
3487	24
3488	24
3489	24
3490	24
3491	24
3492	24
3493	24
3494	24
3495	24
3496	24
3497	24
3498	24
3499	24
3500	24
3501	24
3502	24
3503	24
3504	24
3505	24
3506	24
3507	24
3508	24
3509	24
3510	24
3511	24
3512	24
3513	24
3514	24
3515	24
3516	24
3517	24
3518	24
3519	24
3520	24
3521	24
3522	24
3523	24
3524	24
3525	24
3526	24
3527	24
3528	24
3529	24
3530	24
3531	24
3532	24
3533	24
3534	24
3535	24
3536	24
3537	24
3538	24
3539	24
3540	24
3541	24
3542	24
3543	24
3544	24
3545	24
3546	24
3547	24
3548	24
3549	24
3550	24
3551	24
3552	24
3553	24
3554	24
3555	24
3556	24
3557	24
3558	24
3559	24
3560	24
3561	24
3562	24
3563	24
3564	24
3565	24
3566	24
3567	24
3568	24
3569	24
3570	24
3571	24
3572	24
3573	24
3574	24
3575	24
3576	24
3577	24
3578	24
3579	24
3580	24
3581	24
3582	24
3583	24
3584	24
3585	24
3586	24
3587	24
3588	24
3589	24
3590	24
3591	24
3592	24
3593	24
3594	24
3595	24
3596	24
3597	24
3598	24
3599	24
3600	24
3601	24
3602	24
3603	24
3604	24
3605	24
3606	24
3607	24
3608	24
3609	24
3610	24
3611	24
3612	24
3613	24
3614	24
3615	24
3616	24
3617	24
3618	24
3619	24
3620	24
3621	24
3622	24
3623	24
3624	24
3625	24
3626	24
3627	24
3628	24
3629	24
3630	24
3631	24
3632	24
3633	24
3634	24
3635	24
3636	24
3637	24
3638	24
3639	24
3640	24
3641	24
3642	24
3643	24
3644	24
3645	24
3646	24
3647	24
3648	24
3649	24
3650	24
3651	24
3652	24
3653	24
3654	24
3655	24
3656	24
3657	24
3658	24
3659	24
3660	24
3661	24
3662	24
3663	24
3664	24
3665	24
3666	24
3667	24
3668	24
3669	24
3670	24
3671	24
3672	24
3673	24
3674	24
3675	24
3676	24
3677	24
3678	24
3679	24
3680	24
3681	24
3682	24
3683	24
3684	24
3685	24
3686	24
3687	24
3688	24
3689	24
3690	24
3691	24
3692	24
3693	24
3694	24
3695	24
3696	24
3697	24
3698	24
3699	24
3700	24
3701	24
3702	24
3703	24
3704	24
3705	24
3706	24
3707	24
3708	24
3709	24
3710	24
3711	24
3712	24
3713	24
3714	24
3715	24
3716	24
3717	24
3718	24
3719	24
3720	24
3721	24
3722	24
3723	24
3724	24
3725	24
3726	24
3727	24
3728	24
3729	24
3730	24
3731	24
3732	24
3733	24
3734	24
3735	24
3736	24
3737	24
3738	24
3739	24
3740	24
3741	24
3742	24
3743	24
3744	24
3745	24
3746	24
3747	24
3748	24
3749	24
3750	24
3751	24
3752	24
3753	24
3754	24
3755	24
3756	24
3757	24
3758	24
3759	24
3760	24
3761	24
3762	24
3763	24
3764	24
3765	24
3766	24
3767	24
3768	24
3769	24
3770	24
3771	24
3772	24
3773	24
3774	24
3775	24
3776	24
3777	24
3778	24
3779	24
3780	24
3781	24
3782	24
3783	24
3784	24
3785	24
3786	24
3787	24
3788	24
3789	24
3790	24
3791	24
3792	24
3793	24
3794	24
3795	24
3796	24
3797	24
3798	24
3799	24
3800	24
3801	24
3802	24
3803	24
3804	24
3805	24
3806	24
3807	24
3808	24
3809	24
3810	24
3811	24
3812	24
3813	24
3814	24
3815	24
3816	24
3817	24
3818	24
3819	24
3820	24
3821	24
3822	24
3823	24
3824	24
3825	24
3826	24
3827	24
3828	24
3829	24
3830	24
3831	24
3832	24
3833	24
3834	24
3835	24
3836	24
3837	24
3838	24
3839	24
3840	24
3841	24
3842	24
3843	24
3844	24
3845	24
3846	24
3847	24
3848	24
3849	24
3850	24
3851	24
3852	24
3853	24
3854	24
3855	24
3856	24
3857	24
3858	24
3859	24
3860	24
3861	24
3862	24
3863	24
3864	24
3865	24
3866	24
3867	24
3868	24
3869	24
3870	24
3871	24
3872	24
3873	24
3874	24
3875	24
3876	24
3877	24
3878	24
3879	24
3880	24
3881	24
3882	24
3883	24
3884	24
3885	24
3886	24
3887	24
3888	24
3889	24
3890	24
3891	24
3892	24
3893	24
3894	24
3895	24
3896	24
3897	24
3898	24
3899	24
3900	24
3901	24
3902	24
3903	24
3904	24
3905	24
3906	24
3907	24
3908	24
3909	24
3910	24
3911	24
3912	24
3913	24
3914	24
3915	24
3916	24
3917	24
3918	24
3919	24
3920	24
3921	24
3922	24
3923	24
3924	24
3925	24
3926	24
3927	24
3928	24
3929	24
3930	24
3931	24
3932	24
3933	24
3934	24
3935	24
3936	24
3937	24
3938	24
3939	24
3940	24
3941	24
3942	24
3943	24
3944	24
3945	24
3946	24
3947	24
3948	24
3949	24
3950	24
3951	24
3952	24
3953	24
3954	24
3955	24
3956	24
3957	24
3958	24
3959	24
3960	24
3961	24
3962	24
3963	24
3964	24
3965	24
3966	24
3967	24
3968	24
3969	24
3970	24
3971	24
3972	24
3973	24
3974	24
3975	24
3976	24
3977	24
3978	24
3979	24
3980	24
3981	24
3982	24
3983	24
3984	24
3985	24
3986	24
3987	24
3988	24
3989	24
3990	24
3991	24
3992	24
3993	24
3994	24
3995	24
3996	24
3997	24
3998	24
3999	24
4000	24
4001	24
4002	24
4003	24
4004	24
4005	24
4006	24
4007	24
4008	24
4009	24
4010	24
4011	24
4012	24
4013	24
4014	24
4015	24
4016	24
4017	24
4018	24
4019	24
4020	24
4021	24
4022	24
4023	24
4024	24
4025	24
4026	24
4027	24
4028	24
4029	24
4030	24
4031	24
4032	24
4033	24
4034	24
4035	24
4036	24
4037	24
4038	24
4039	24
4040	24
4041	24
4042	24
4043	24
4044	24
4045	24
4046	24
4047	24
4048	24
4049	24
4050	24
4051	24
4052	24
4053	24
4054	24
4055	24
4056	24
4057	24
4058	24
4059	24
4060	24
4061	24
4062	24
4063	24
4064	24
4065	24
4066	24
4067	24
4068	24
4069	24
4070	24
4071	24
4072	24
4073	24
4074	24
4075	24
4076	24
4077	24
4078	24
4079	24
4080	24
4081	24
4082	24
4083	24
4084	24
4085	24
4086	24
4087	24
4088	24
4089	24
4090	24
4091	24
4092	24
4093	24
4094	24
4095	24
4096	24
4097	24
4098	24
4099	24
4100	24
4101	24
4102	24
4103	24
4104	24
4105	24
4106	24
4107	24
4108	24
4109	24
4110	24
4111	24
4112	24
4113	24
4114	24
4115	24
4116	24
4117	24
4118	24
4119	24
4120	24
4121	24
4122	24
4123	24
4124	24
4125	24
4126	24
4127	24
4128	24
4129	24
4130	24
4131	24
4132	24
4133	24
4134	24
4135	24
4136	24
4137	24
4138	24
4139	24
4140	24
4141	24
4142	24
4143	24
4144	24
4145	24
4146	24
4147	24
4148	24
4149	24
4150	24
4151	24
4152	24
4153	24
4154	24
4155	24
4156	24
4157	24
4158	24
4159	24
4160	24
4161	24
4162	24
4163	24
4164	24
4165	24
4166	24
4167	24
4168	24
4169	24
4170	24
4171	24
4172	24
4173	24
4174	24
4175	24
4176	24
4177	24
4178	24
4179	24
4180	24
4181	24
4182	24
4183	24
4184	24
4185	24
4186	24
4187	24
4188	24
4189	24
4190	24
4191	24
4192	24
4193	24
4194	24
4195	24
4196	24
4197	24
4198	24
4199	24
4200	24
4201	24
4202	24
4203	24
4204	24
4205	24
4206	24
4207	24
4208	24
4209	24
4210	24
4211	24
4212	24
4213	24
4214	24
4215	24
4216	24
4217	24
4218	24
4219	24
4220	24
4221	24
4222	24
4223	24
4224	24
4225	24
4226	24
4227	24
4228	24
4229	24
4230	24
4231	24
4232	24
4233	24
4234	24
4235	24
4236	24
4237	24
4238	24
4239	24
4240	24
4241	24
4242	24
4243	24
4244	24
4245	24
4246	24
4247	24
4248	24
4249	24
4250	24
4251	24
4252	24
4253	24
4254	24
4255	24
4256	24
4257	24
4258	24
4259	24
4260	24
4261	24
4262	24
4263	24
4264	24
4265	24
4266	24
4267	24
4268	24
4269	24
4270	24
4271	24
4272	24
4273	24
4274	24
4275	24
4276	24
4277	24
4278	24
4279	24
4280	24
4281	24
4282	24
4283	24
4284	24
4285	24
4286	24
4287	24
4288	24
4289	24
4290	24
4291	24
4292	24
4293	24
4294	24
4295	24
4296	24
4297	24
4298	24
4299	24
4300	24
4301	24
4302	24
4303	24
4304	24
4305	24
4306	24
4307	24
4308	24
4309	24
4310	24
4311	24
4312	24
4313	24
4314	24
4315	24
4316	24
4317	24
4318	24
4319	24
4320	24
4321	24
4322	24
4323	24
4324	24
4325	24
4326	24
4327	24
4328	24
4329	24
4330	24
4331	24
4332	24
4333	24
4334	24
4335	24
4336	24
4337	24
4338	24
4339	24
4340	24
4341	24
4342	24
4343	24
4344	24
4345	24
4346	24
4347	24
4348	24
4349	24
4350	24
4351	24
4352	24
4353	24
4354	24
4355	24
4356	24
4357	24
4358	24
4359	24
4360	24
4361	24
4362	24
4363	24
4364	24
4365	24
4366	24
4367	24
4368	24
4369	24
4370	24
4371	24
4372	24
4373	24
4374	24
4375	24
4376	24
4377	24
4378	24
4379	24
4380	24
4381	24
4382	24
4383	24
4384	24
4385	24
4386	24
4387	24
4388	24
4389	24
4390	24
4391	24
4392	24
4393	24
4394	24
4395	24
4396	24
4397	24
4398	24
4399	24
4400	24
4401	24
4402	24
4403	24
4404	24
4405	24
4406	24
4407	24
4408	24
4409	24
4410	24
4411	24
4412	24
4413	24
4414	24
4415	24
4416	24
4417	24
4418	24
4419	24
4420	24
4421	24
4422	24
4423	24
4424	24
4425	24
4426	24
4427	24
4428	24
4429	24
4430	24
4431	24
4432	24
4433	24
4434	24
4435	24
4436	24
4437	24
4438	24
4439	24
4440	24
4441	24
4442	24
4443	24
4444	24
4445	24
4446	24
4447	24
4448	24
4449	24
4450	24
4451	24
4452	24
4453	24
4454	24
4455	24
4456	24
4457	24
4458	24
4459	24
4460	24
4461	24
4462	24
4463	24
4464	24
4465	24
4466	24
4467	24
4468	24
4469	24
4470	24
4471	24
4472	24
4473	24
4474	24
4475	24
4476	24
4477	24
4478	24
4479	24
4480	24
4481	24
4482	24
4483	24
4484	24
4485	24
4486	24
4487	24
4488	24
4489	24
4490	24
4491	24
4492	24
4493	24
4494	24
4495	24
4496	24
4497	24
4498	24
4499	24
4500	24
4501	24
4502	24
4503	24
4504	24
4505	24
4506	24
4507	24
4508	24
4509	24
4510	24
4511	24
4512	24
4513	24
4514	24
4515	24
4516	24
4517	24
4518	24
4519	24
4520	24
4521	24
4522	24
4523	24
4524	24
4525	24
4526	24
4527	24
4528	24
4529	24
4530	24
4531	24
4532	24
4533	24
4534	24
4535	24
4536	24
4537	24
4538	24
4539	24
4540	24
4541	24
4542	24
4543	24
4544	24
4545	24
4546	24
4547	24
4548	24
4549	24
4550	24
4551	24
4552	24
4553	24
4554	24
4555	24
4556	24
4557	24
4558	24
4559	24
4560	24
4561	24
4562	24
4563	24
4564	24
4565	24
4566	24
4567	24
4568	24
4569	24
4570	24
4571	24
4572	24
4573	24
4574	24
4575	24
4576	24
4577	24
4578	24
4579	24
4580	24
4581	24
4582	24
4583	24
4584	24
4585	24
4586	24
4587	24
4588	24
4589	24
4590	24
4591	24
4592	24
4593	24
4594	24
4595	24
4596	24
4597	24
4598	24
4599	24
4600	24
4601	24
4602	24
4603	24
4604	24
4605	24
4606	24
4607	24
4608	24
4609	24
4610	24
4611	24
4612	24
4613	24
4614	24
4615	24
4616	24
4617	24
4618	24
4619	24
4620	24
4621	24
4622	24
4623	24
4624	24
4625	24
4626	24
4627	24
4628	24
4629	24
4630	24
4631	24
4632	24
4633	24
4634	24
4635	24
4636	24
4637	24
4638	24
4639	24
4640	24
4641	24
4642	24
4643	24
4644	24
4645	24
4646	24
4647	24
4648	24
4649	24
4650	24
4651	24
4652	24
4653	24
4654	24
4655	24
4656	24
4657	24
4658	24
4659	24
4660	24
4661	24
4662	24
4663	24
4664	24
4665	24
4666	24
4667	24
4668	24
4669	24
4670	24
4671	24
4672	24
4673	24
4674	24
4675	24
4676	24
4677	24
4678	24
4679	24
4680	24
4681	24
4682	24
4683	24
4684	24
4685	24
4686	24
4687	24
4688	24
4689	24
4690	24
4691	24
4692	24
4693	24
4694	24
4695	24
4696	24
4697	24
4698	24
4699	24
4700	24
4701	24
4702	24
4703	24
4704	24
4705	24
4706	24
4707	24
4708	24
4709	24
4710	24
4711	24
4712	24
4713	24
4714	24
4715	24
4716	24
4717	24
4718	24
4719	24
4720	24
4721	24
4722	24
4723	24
4724	24
4725	24
4726	24
4727	24
4728	24
4729	24
4730	24
4731	24
4732	24
4733	24
4734	24
4735	24
4736	24
4737	24
4738	24
4739	24
4740	24
4741	24
4742	24
4743	24
4744	24
4745	24
4746	24
4747	24
4748	24
4749	24
4750	24
4751	24
4752	24
4753	24
4754	24
4755	24
4756	24
4757	24
4758	24
4759	24
4760	24
4761	24
4762	24
4763	24
4764	24
4765	24
4766	24
4767	24
4768	24
4769	24
4770	24
4771	24
4772	24
4773	24
4774	24
4775	24
4776	24
4777	24
4778	24
4779	24
4780	24
4781	24
4782	24
4783	24
4784	24
4785	24
4786	24
4787	24
4788	24
4789	24
4790	24
4791	24
4792	24
4793	24
4794	24
4795	24
4796	24
4797	24
4798	24
4799	24
4800	24
4801	24
4802	24
4803	24
4804	24
4805	24
4806	24
4807	24
4808	24
4809	24
4810	24
4811	24
4812	24
4813	24
4814	24
4815	24
4816	24
4817	24
4818	24
4819	24
4820	24
4821	24
4822	24
4823	24
4824	24
4825	24
4826	24
4827	24
4828	24
4829	24
4830	24
4831	24
4832	24
4833	24
4834	24
4835	24
4836	24
4837	24
4838	24
4839	24
4840	24
4841	24
4842	24
4843	24
4844	24
4845	24
4846	24
4847	24
4848	24
4849	24
4850	24
4851	24
4852	24
4853	24
4854	24
4855	24
4856	24
4857	24
4858	24
4859	24
4860	24
4861	24
4862	24
4863	24
4864	24
4865	24
4866	24
4867	24
4868	24
4869	24
4870	24
4871	24
4872	24
4873	24
4874	24
4875	24
4876	24
4877	24
4878	24
4879	24
4880	24
4881	24
4882	24
4883	24
4884	24
4885	24
4886	24
4887	24
4888	24
4889	24
4890	24
4891	24
4892	24
4893	24
4894	24
4895	24
4896	24
4897	24
4898	24
4899	24
4900	24
4901	24
4902	24
4903	24
4904	24
4905	24
4906	24
4907	24
4908	24
4909	24
4910	24
4911	24
4912	24
4913	24
4914	24
4915	24
4916	24
4917	24
4918	24
4919	24
4920	24
4921	24
4922	24
4923	24
4924	24
4925	24
4926	24
4927	24
4928	24
4929	24
4930	24
4931	24
4932	24
4933	24
4934	24
4935	24
4936	24
4937	24
4938	24
4939	24
4940	24
4941	24
4942	24
4943	24
4944	24
4945	24
4946	24
4947	24
4948	24
4949	24
4950	24
4951	24
4952	24
4953	24
4954	24
4955	24
4956	24
4957	24
4958	24
4959	24
4960	24
4961	24
4962	24
4963	24
4964	24
4965	24
4966	24
4967	24
4968	24
4969	24
4970	24
4971	24
4972	24
4973	24
4974	24
4975	24
4976	24
4977	24
4978	24
4979	24
4980	24
4981	24
4982	24
4983	24
4984	24
4985	24
4986	24
4987	24
4988	24
4989	24
4990	24
4991	24
4992	24
4993	24
4994	24
4995	24
4996	24
4997	24
4998	24
4999	24
5000	24
5001	24
5002	24
5003	24
5004	24
5005	24
5006	24
5007	24
5008	24
5009	24
5010	24
5011	24
5012	24
5013	24
5014	24
5015	24
5016	24
5017	24
5018	24
5019	24
5020	24
5021	24
5022	24
5023	24
5024	24
5025	24
5026	24
5027	24
5028	24
5029	24
5030	24
5031	24
5032	24
5033	24
5034	24
5035	24
5036	24
5037	24
5038	24
5039	24
5040	24
5041	24
5042	24
5043	24
5044	24
5045	24
5046	24
5047	24
5048	24
5049	24
5050	24
5051	24
5052	24
5053	24
5054	24
5055	24
5056	24
5057	24
5058	24
5059	24
5060	24
5061	24
5062	24
5063	24
5064	24
5065	24
5066	24
5067	24
5068	24
5069	24
5070	24
5071	24
5072	24
5073	24
5074	24
5075	24
5076	24
5077	24
5078	24
5079	24
5080	24
5081	24
5082	24
5083	24
5084	24
5085	24
5086	24
5087	24
5088	24
5089	24
5090	24
5091	24
5092	24
5093	24
5094	24
5095	24
5096	24
5097	24
5098	24
5099	24
5100	24
5101	24
5102	24
5103	24
5104	24
5105	24
5106	24
5107	24
5108	24
5109	24
5110	24
5111	24
5112	24
5113	24
5114	24
5115	24
5116	24
5117	24
5118	24
5119	24
5120	24
5121	24
5122	24
5123	24
5124	24
5125	24
5126	24
5127	24
5128	24
5129	24
5130	24
5131	24
5132	24
5133	24
5134	24
5135	24
5136	24
5137	24
5138	24
5139	24
5140	24
5141	24
5142	24
5143	24
5144	24
5145	24
5146	24
5147	24
5148	24
5149	24
5150	24
5151	24
5152	24
5153	24
5154	24
5155	24
5156	24
5157	24
5158	24
5159	24
5160	24
5161	24
5162	24
5163	24
5164	24
5165	24
5166	24
5167	24
5168	24
5169	24
5170	24
5171	24
5172	24
5173	24
5174	24
5175	24
5176	24
5177	24
5178	24
5179	24
5180	24
5181	24
5182	24
5183	24
5184	24
5185	24
5186	24
5187	24
5188	24
5189	24
5190	24
5191	24
5192	24
5193	24
5194	24
5195	24
5196	24
5197	24
5198	24
5199	24
5200	24
5201	24
5202	24
5203	24
5204	24
5205	24
5206	24
5207	24
5208	24
5209	24
5210	24
5211	24
5212	24
5213	24
5214	24
5215	24
5216	24
5217	24
5218	24
5219	24
5220	24
5221	24
5222	24
5223	24
5224	24
5225	24
5226	24
5227	24
5228	24
5229	24
5230	24
5231	24
5232	24
5233	24
5234	24
5235	24
5236	24
5237	24
5238	24
5239	24
5240	24
5241	24
5242	24
5243	24
5244	24
5245	24
5246	24
5247	24
5248	24
5249	24
5250	24
5251	24
5252	24
5253	24
5254	24
5255	24
5256	24
5257	24
5258	24
5259	24
5260	24
5261	24
5262	24
5263	24
5264	24
5265	24
5266	24
5267	24
5268	24
5269	24
5270	24
5271	24
5272	24
5273	24
5274	24
5275	24
5276	24
5277	24
5278	24
5279	24
5280	24
5281	24
5282	24
5283	24
5284	24
5285	24
5286	24
5287	24
5288	24
5289	24
5290	24
5291	24
5292	24
5293	24
5294	24
5295	24
5296	24
5297	24
5298	24
5299	24
5300	24
5301	24
5302	24
5303	24
5304	24
5305	24
5306	24
5307	24
5308	24
5309	24
5310	24
5311	24
5312	24
5313	24
5314	24
5315	24
5316	24
5317	24
5318	24
5319	24
5320	24
5321	24
5322	24
5323	24
5324	24
5325	24
5326	24
5327	24
5328	24
5329	24
5330	24
5331	24
5332	24
5333	24
5334	24
5335	24
5336	24
5337	24
5338	24
5339	24
5340	24
5341	24
5342	24
5343	24
5344	24
5345	24
5346	24
5347	24
5348	24
5349	24
5350	24
5351	24
5352	24
5353	24
5354	24
5355	24
5356	24
5357	24
5358	24
5359	24
5360	24
5361	24
5362	24
5363	24
5364	24
5365	24
5366	24
5367	24
5368	24
5369	24
5370	24
5371	24
5372	24
5373	24
5374	24
5375	24
5376	24
5377	24
5378	24
5379	24
5380	24
5381	24
5382	24
5383	24
5384	24
5385	24
5386	24
5387	24
5388	24
5389	24
5390	24
5391	24
5392	24
5393	24
5394	24
5395	24
5396	24
5397	24
5398	24
5399	24
5400	24
5401	24
5402	24
5403	24
5404	24
5405	24
5406	24
5407	24
5408	24
5409	24
5410	24
5411	24
5412	24
5413	24
5414	24
5415	24
5416	24
5417	24
5418	24
5419	24
5420	24
5421	24
5422	24
5423	24
5424	24
5425	24
5426	24
5427	24
5428	24
5429	24
5430	24
5431	24
5432	24
5433	24
5434	24
5435	24
5436	24
5437	24
5438	24
5439	24
5440	24
5441	24
5442	24
5443	24
5444	24
5445	24
5446	24
5447	24
5448	24
5449	24
5450	24
5451	24
5452	24
5453	24
5454	24
5455	24
5456	24
5457	24
5458	24
5459	24
5460	24
5461	24
5462	24
5463	24
5464	24
5465	24
5466	24
5467	24
5468	24
5469	24
5470	24
5471	24
5472	24
5473	24
5474	24
5475	24
5476	24
5477	24
5478	24
5479	24
5480	24
5481	24
5482	24
5483	24
5484	24
5485	24
5486	24
5487	24
5488	24
5489	24
5490	24
5491	24
5492	24
5493	24
5494	24
5495	24
5496	24
5497	24
5498	24
5499	24
5500	24
5501	24
5502	24
5503	24
5504	24
5505	24
5506	24
5507	24
5508	24
5509	24
5510	24
5511	24
5512	24
5513	24
5514	24
5515	24
5516	24
5517	24
5518	24
5519	24
5520	24
5521	24
5522	24
5523	24
5524	24
5525	24
5526	24
5527	24
5528	24
5529	24
5530	24
5531	24
5532	24
5533	24
5534	24
5535	24
5536	24
5537	24
5538	24
5539	24
5540	24
5541	24
5542	24
5543	24
5544	24
5545	24
5546	24
5547	24
5548	24
5549	24
5550	24
5551	24
5552	24
5553	24
5554	24
5555	24
5556	24
5557	24
5558	24
5559	24
5560	24
5561	24
5562	24
5563	24
5564	24
5565	24
5566	24
5567	24
5568	24
5569	24
5570	24
5571	24
5572	24
5573	24
5574	24
5575	24
5576	24
5577	24
5578	24
5579	24
5580	24
5581	24
5582	24
5583	24
5584	24
5585	24
5586	24
5587	24
5588	24
5589	24
5590	24
5591	24
5592	24
5593	24
5594	24
5595	24
5596	24
5597	24
5598	24
5599	24
5600	24
5601	24
5602	24
5603	24
5604	24
5605	24
5606	24
5607	24
5608	24
5609	24
5610	24
5611	24
5612	24
5613	24
5614	24
5615	24
5616	24
5617	24
5618	24
5619	24
5620	24
5621	24
5622	24
5623	24
5624	24
5625	24
5626	24
5627	24
5628	24
5629	24
5630	24
5631	24
5632	24
5633	24
5634	24
5635	24
5636	24
5637	24
5638	24
5639	24
5640	24
5641	24
5642	24
5643	24
5644	24
5645	24
5646	24
5647	24
5648	24
5649	24
5650	24
5651	24
5652	24
5653	24
5654	24
5655	24
5656	24
5657	24
5658	24
5659	24
5660	24
5661	24
5662	24
5663	24
5664	24
5665	24
5666	24
5667	24
5668	24
5669	24
5670	24
5671	24
5672	24
5673	24
5674	24
5675	24
5676	24
5677	24
5678	24
5679	24
5680	24
5681	24
5682	24
5683	24
5684	24
5685	24
5686	24
5687	24
5688	24
5689	24
5690	24
5691	24
5692	24
5693	24
5694	24
5695	24
5696	24
5697	24
5698	24
5699	24
5700	24
5701	24
5702	24
5703	24
5704	24
5705	24
5706	24
5707	24
5708	24
5709	24
5710	24
5711	24
5712	24
5713	24
5714	24
5715	24
5716	24
5717	24
5718	24
5719	24
5720	24
5721	24
5722	24
5723	24
5724	24
5725	24
5726	24
5727	24
5728	24
5729	24
5730	24
5731	24
5732	24
5733	24
5734	24
5735	24
5736	24
5737	24
5738	24
5739	24
5740	24
5741	24
5742	24
5743	24
5744	24
5745	24
5746	24
5747	24
5748	24
5749	24
5750	24
5751	24
5752	24
5753	24
5754	24
5755	24
5756	24
5757	24
5758	24
5759	24
5760	24
5761	24
5762	24
5763	24
5764	24
5765	24
5766	24
5767	24
5768	24
5769	24
5770	24
5771	24
5772	24
5773	24
5774	24
5775	24
5776	24
5777	24
5778	24
5779	24
5780	24
5781	24
5782	24
5783	24
5784	24
5785	24
5786	24
5787	24
5788	24
5789	24
5790	24
5791	24
5792	24
5793	24
5794	24
5795	24
5796	24
5797	24
5798	24
5799	24
5800	24
5801	24
5802	24
5803	24
5804	24
5805	24
5806	24
5807	24
5808	24
5809	24
5810	24
5811	24
5812	24
5813	24
5814	24
5815	24
5816	24
5817	24
5818	24
5819	24
5820	24
5821	24
5822	24
5823	24
5824	24
5825	24
5826	24
5827	24
5828	24
5829	24
5830	24
5831	24
5832	24
5833	24
5834	24
5835	24
5836	24
5837	24
5838	24
5839	24
5840	24
5841	24
5842	24
5843	24
5844	24
5845	24
5846	24
5847	24
5848	24
5849	24
5850	24
5851	24
5852	24
5853	24
5854	24
5855	24
5856	24
5857	24
5858	24
5859	24
5860	24
5861	24
5862	24
5863	24
5864	24
5865	24
5866	24
5867	24
5868	24
5869	24
5870	24
5871	24
5872	24
5873	24
5874	24
5875	24
5876	24
5877	24
5878	24
5879	24
5880	24
5881	24
5882	24
5883	24
5884	24
5885	24
5886	24
5887	24
5888	24
5889	24
5890	24
5891	24
5892	24
5893	24
5894	24
5895	24
5896	24
5897	24
5898	24
5899	24
5900	24
5901	24
5902	24
5903	24
5904	24
5905	24
5906	24
5907	24
5908	24
5909	24
5910	24
5911	24
5912	24
5913	24
5914	24
5915	24
5916	24
5917	24
5918	24
5919	24
5920	24
5921	24
5922	24
5923	24
5924	24
5925	24
5926	24
5927	24
5928	24
5929	24
5930	24
5931	24
5932	24
5933	24
5934	24
5935	24
5936	24
5937	24
5938	24
5939	24
5940	24
5941	24
5942	24
5943	24
5944	24
5945	24
5946	24
5947	24
5948	24
5949	24
5950	24
5951	24
5952	24
5953	24
5954	24
5955	24
5956	24
5957	24
5958	24
5959	24
5960	24
5961	24
5962	24
5963	24
5964	24
5965	24
5966	24
5967	24
5968	24
5969	24
5970	24
5971	24
5972	24
5973	24
5974	24
5975	24
5976	24
5977	24
5978	24
5979	24
5980	24
5981	24
5982	24
5983	24
5984	24
5985	24
5986	24
5987	24
5988	24
5989	24
5990	24
5991	24
5992	24
5993	24
5994	24
5995	24
5996	24
5997	24
5998	24
5999	24
6000	24
6001	24
6002	24
6003	24
6004	24
6005	24
6006	24
6007	24
6008	24
6009	24
6010	24
6011	24
6012	24
6013	24
6014	24
6015	24
6016	24
6017	24
6018	24
6019	24
6020	24
6021	24
6022	24
6023	24
6024	24
6025	24
6026	24
6027	24
6028	24
6029	24
6030	24
6031	24
6032	24
6033	24
6034	24
6035	24
6036	24
6037	24
6038	24
6039	24
6040	24
6041	24
6042	24
6043	24
6044	24
6045	24
6046	24
6047	24
6048	24
6049	24
6050	24
6051	24
6052	24
6053	24
6054	24
6055	24
6056	24
6057	24
6058	24
6059	24
6060	24
6061	24
6062	24
6063	24
6064	24
6065	24
6066	24
6067	24
6068	24
6069	24
6070	24
6071	24
6072	24
6073	24
6074	24
6075	24
6076	24
6077	24
6078	24
6079	24
6080	24
6081	24
6082	24
6083	24
6084	24
6085	24
6086	24
6087	24
6088	24
6089	24
6090	24
6091	24
6092	24
6093	24
6094	24
6095	24
6096	24
6097	24
6098	24
6099	24
6100	24
6101	24
6102	24
6103	24
6104	24
6105	24
6106	24
6107	24
6108	24
6109	24
6110	24
6111	24
6112	24
6113	24
6114	24
6115	24
6116	24
6117	24
6118	24
6119	24
6120	24
6121	24
6122	24
6123	24
6124	24
6125	24
6126	24
6127	24
6128	24
6129	24
6130	24
6131	24
6132	24
6133	24
6134	24
6135	24
6136	24
6137	24
6138	24
6139	24
6140	24
6141	24
6142	24
6143	24
6144	24
6145	24
6146	24
6147	24
6148	24
6149	24
6150	24
6151	24
6152	24
6153	24
6154	24
6155	24
6156	24
6157	24
6158	24
6159	24
6160	24
6161	24
6162	24
6163	24
6164	24
6165	24
6166	24
6167	24
6168	24
6169	24
6170	24
6171	24
6172	24
6173	24
6174	24
6175	24
6176	24
6177	24
6178	24
6179	24
6180	24
6181	24
6182	24
6183	24
6184	24
6185	24
6186	24
6187	24
6188	24
6189	24
6190	24
6191	24
6192	24
6193	24
6194	24
6195	24
6196	24
6197	24
6198	24
6199	24
6200	24
6201	24
6202	24
6203	24
6204	24
6205	24
6206	24
6207	24
6208	24
6209	24
6210	24
6211	24
6212	24
6213	24
6214	24
6215	24
6216	24
6217	24
6218	24
6219	24
6220	24
6221	24
6222	24
6223	24
6224	24
6225	24
6226	24
6227	24
6228	24
6229	24
6230	24
6231	24
6232	24
6233	24
6234	24
6235	24
6236	24
6237	24
6238	24
6239	24
6240	24
6241	24
6242	24
6243	24
6244	24
6245	24
6246	24
6247	24
6248	24
6249	24
6250	24
6251	24
6252	24
6253	24
6254	24
6255	24
6256	24
6257	24
6258	24
6259	24
6260	24
6261	24
6262	24
6263	24
6264	24
6265	24
6266	24
6267	24
6268	24
6269	24
6270	24
6271	24
6272	24
6273	24
6274	24
6275	24
6276	24
6277	24
6278	24
6279	24
6280	24
6281	24
6282	24
6283	24
6284	24
6285	24
6286	24
6287	24
6288	24
6289	24
6290	24
6291	24
6292	24
6293	24
6294	24
6295	24
6296	24
6297	24
6298	24
6299	24
6300	24
6301	24
6302	24
6303	24
6304	24
6305	24
6306	24
6307	24
6308	24
6309	24
6310	24
6311	24
6312	24
6313	24
6314	24
6315	24
6316	24
6317	24
6318	24
6319	24
6320	24
6321	24
6322	24
6323	24
6324	24
6325	24
6326	24
6327	24
6328	24
6329	24
6330	24
6331	24
6332	24
6333	24
6334	24
6335	24
6336	24
6337	24
6338	24
6339	24
6340	24
6341	24
6342	24
6343	24
6344	24
6345	24
6346	24
6347	24
6348	24
6349	24
6350	24
6351	24
6352	24
6353	24
6354	24
6355	24
6356	24
6357	24
6358	24
6359	24
6360	24
6361	24
6362	24
6363	24
6364	24
6365	24
6366	24
6367	24
6368	24
6369	24
6370	24
6371	24
6372	24
6373	24
6374	24
6375	24
6376	24
6377	24
6378	24
6379	24
6380	24
6381	24
6382	24
6383	24
6384	24
6385	24
6386	24
6387	24
6388	24
6389	24
6390	24
6391	24
6392	24
6393	24
6394	24
6395	24
6396	24
6397	24
6398	24
6399	24
6400	24
6401	24
6402	24
6403	24
6404	24
6405	24
6406	24
6407	24
6408	24
6409	24
6410	24
6411	24
6412	24
6413	24
6414	24
6415	24
6416	24
6417	24
6418	24
6419	24
6420	24
6421	24
6422	24
6423	24
6424	24
6425	24
6426	24
6427	24
6428	24
6429	24
6430	24
6431	24
6432	24
6433	24
6434	24
6435	24
6436	24
6437	24
6438	24
6439	24
6440	24
6441	24
6442	24
6443	24
6444	24
6445	24
6446	24
6447	24
6448	24
6449	24
6450	24
6451	24
6452	24
6453	24
6454	24
6455	24
6456	24
6457	24
6458	24
6459	24
6460	24
6461	24
6462	24
6463	24
6464	24
6465	24
6466	24
6467	24
6468	24
6469	24
6470	24
6471	24
6472	24
6473	24
6474	24
6475	24
6476	24
6477	24
6478	24
6479	24
6480	24
6481	24
6482	24
6483	24
6484	24
6485	24
6486	24
6487	24
6488	24
6489	24
6490	24
6491	24
6492	24
6493	24
6494	24
6495	24
6496	24
6497	24
6498	24
6499	24
6500	24
6501	24
6502	24
6503	24
6504	24
6505	24
6506	24
6507	24
6508	24
6509	24
6510	24
6511	24
6512	24
6513	24
6514	24
6515	24
6516	24
6517	24
6518	24
6519	24
6520	24
6521	24
6522	24
6523	24
6524	24
6525	24
6526	24
6527	24
6528	24
6529	24
6530	24
6531	24
6532	24
6533	24
6534	24
6535	24
6536	24
6537	24
6538	24
6539	24
6540	24
6541	24
6542	24
6543	24
6544	24
6545	24
6546	24
6547	24
6548	24
6549	24
6550	24
6551	24
6552	24
6553	24
6554	24
6555	24
6556	24
6557	24
6558	24
6559	24
6560	24
6561	24
6562	24
6563	24
6564	24
6565	24
6566	24
6567	24
6568	24
6569	24
6570	24
6571	24
6572	24
6573	24
6574	24
6575	24
6576	24
6577	24
6578	24
6579	24
6580	24
6581	24
6582	24
6583	24
6584	24
6585	24
6586	24
6587	24
6588	24
6589	24
6590	24
6591	24
6592	24
6593	24
6594	24
6595	24
6596	24
6597	24
6598	24
6599	24
6600	24
6601	24
6602	24
6603	24
6604	24
6605	24
6606	24
6607	24
6608	24
6609	24
6610	24
6611	24
6612	24
6613	24
6614	24
6615	24
6616	24
6617	24
6618	24
6619	24
6620	24
6621	24
6622	24
6623	24
6624	24
6625	24
6626	24
6627	24
6628	24
6629	24
6630	24
6631	24
6632	24
6633	24
6634	24
6635	24
6636	24
6637	24
6638	24
6639	24
6640	24
6641	24
6642	24
6643	24
6644	24
6645	24
6646	24
6647	24
6648	24
6649	24
6650	24
6651	24
6652	24
6653	24
6654	24
6655	24
6656	24
6657	24
6658	24
6659	24
6660	24
6661	24
6662	24
6663	24
6664	24
6665	24
6666	24
6667	24
6668	24
6669	24
6670	24
6671	24
6672	24
6673	24
6674	24
6675	24
6676	24
6677	24
6678	24
6679	24
6680	24
6681	24
6682	24
6683	24
6684	24
6685	24
6686	24
6687	24
6688	24
6689	24
6690	24
6691	24
6692	24
6693	24
6694	24
6695	24
6696	24
6697	24
6698	24
6699	24
6700	24
6701	24
6702	24
6703	24
6704	24
6705	24
6706	24
6707	24
6708	24
6709	24
6710	24
6711	24
6712	24
6713	24
6714	24
6715	24
6716	24
6717	24
6718	24
6719	24
6720	24
6721	24
6722	24
6723	24
6724	24
6725	24
6726	24
6727	24
6728	24
6729	24
6730	24
6731	24
6732	24
6733	24
6734	24
6735	24
6736	24
6737	24
6738	24
6739	24
6740	24
6741	24
6742	24
6743	24
6744	24
6745	24
6746	24
6747	24
6748	24
6749	24
6750	24
6751	24
6752	24
6753	24
6754	24
6755	24
6756	24
6757	24
6758	24
6759	24
6760	24
6761	24
6762	24
6763	24
6764	24
6765	24
6766	24
6767	24
6768	24
6769	24
6770	24
6771	24
6772	24
6773	24
6774	24
6775	24
6776	24
6777	24
6778	24
6779	24
6780	24
6781	24
6782	24
6783	24
6784	24
6785	24
6786	24
6787	24
6788	24
6789	24
6790	24
6791	24
6792	24
6793	24
6794	24
6795	24
6796	24
6797	24
6798	24
6799	24
6800	24
6801	24
6802	24
6803	24
6804	24
6805	24
6806	24
6807	24
6808	24
6809	24
6810	24
6811	24
6812	24
6813	24
6814	24
6815	24
6816	24
6817	24
6818	24
6819	24
6820	24
6821	24
6822	24
6823	24
6824	24
6825	24
6826	24
6827	24
6828	24
6829	24
6830	24
6831	24
6832	24
6833	24
6834	24
6835	24
6836	24
6837	24
6838	24
6839	24
6840	24
6841	24
6842	24
6843	24
6844	24
6845	24
6846	24
6847	24
6848	24
6849	24
6850	24
6851	24
6852	24
6853	24
6854	24
6855	24
6856	24
6857	24
6858	24
6859	24
6860	24
6861	24
6862	24
6863	24
6864	24
6865	24
6866	24
6867	24
6868	24
6869	24
6870	24
6871	24
6872	24
6873	24
6874	24
6875	24
6876	24
6877	24
6878	24
6879	24
6880	24
6881	24
6882	24
6883	24
6884	24
6885	24
6886	24
6887	24
6888	24
6889	24
6890	24
6891	24
6892	24
6893	24
6894	24
6895	24
6896	24
6897	24
6898	24
6899	24
6900	24
6901	24
6902	24
6903	24
6904	24
6905	24
6906	24
6907	24
6908	24
6909	24
6910	24
6911	24
6912	24
6913	24
6914	24
6915	24
6916	24
6917	24
6918	24
6919	24
6920	24
6921	24
6922	24
6923	24
6924	24
6925	24
6926	24
6927	24
6928	24
6929	24
6930	24
6931	24
6932	24
6933	24
6934	24
6935	24
6936	24
6937	24
6938	24
6939	24
6940	24
6941	24
6942	24
6943	24
6944	24
6945	24
6946	24
6947	24
6948	24
6949	24
6950	24
6951	24
6952	24
6953	24
6954	24
6955	24
6956	24
6957	24
6958	24
6959	24
6960	24
6961	24
6962	24
6963	24
6964	24
6965	24
6966	24
6967	24
6968	24
6969	24
6970	24
6971	24
6972	24
6973	24
6974	24
6975	24
6976	24
6977	24
6978	24
6979	24
6980	24
6981	24
6982	24
6983	24
6984	24
6985	24
6986	24
6987	24
6988	24
6989	24
6990	24
6991	24
6992	24
6993	24
6994	24
6995	24
6996	24
6997	24
6998	24
6999	24
7000	24
7001	24
7002	24
7003	24
7004	24
7005	24
7006	24
7007	24
7008	24
7009	24
7010	24
7011	24
7012	24
7013	24
7014	24
7015	24
7016	24
7017	24
7018	24
7019	24
7020	24
7021	24
7022	24
7023	24
7024	24
7025	24
7026	24
7027	24
7028	24
7029	24
7030	24
7031	24
7032	24
7033	24
7034	24
7035	24
7036	24
7037	24
7038	24
7039	24
7040	24
7041	24
7042	24
7043	24
7044	24
7045	24
7046	24
7047	24
7048	24
7049	24
7050	24
7051	24
7052	24
7053	24
7054	24
7055	24
7056	24
7057	24
7058	24
7059	24
7060	24
7061	24
7062	24
7063	24
7064	24
7065	24
7066	24
7067	24
7068	24
7069	24
7070	24
7071	24
7072	24
7073	24
7074	24
7075	24
7076	24
7077	24
7078	24
7079	24
7080	24
7081	24
7082	24
7083	24
7084	24
7085	24
7086	24
7087	24
7088	24
7089	24
7090	24
7091	24
7092	24
7093	24
7094	24
7095	24
7096	24
7097	24
7098	24
7099	24
7100	24
7101	24
7102	24
7103	24
7104	24
7105	24
7106	24
7107	24
7108	24
7109	24
7110	24
7111	24
7112	24
7113	24
7114	24
7115	24
7116	24
7117	24
7118	24
7119	24
7120	24
7121	24
7122	24
7123	24
7124	24
7125	24
7126	24
7127	24
7128	24
7129	24
7130	24
7131	24
7132	24
7133	24
7134	24
7135	24
7136	24
7137	24
7138	24
7139	24
7140	24
7141	24
7142	24
7143	24
7144	24
7145	24
7146	24
7147	24
7148	24
7149	24
7150	24
7151	24
7152	24
7153	24
7154	24
7155	24
7156	24
7157	24
7158	24
7159	24
7160	24
7161	24
7162	24
7163	24
7164	24
7165	24
7166	24
7167	24
7168	24
7169	24
7170	24
7171	24
7172	24
7173	24
7174	24
7175	24
7176	24
7177	24
7178	24
7179	24
7180	24
7181	24
7182	24
7183	24
7184	24
7185	24
7186	24
7187	24
7188	24
7189	24
7190	24
7191	24
7192	24
7193	24
7194	24
7195	24
7196	24
7197	24
7198	24
7199	24
7200	24
7201	24
7202	24
7203	24
7204	24
7205	24
7206	24
7207	24
7208	24
7209	24
7210	24
7211	24
7212	24
7213	24
7214	24
7215	24
7216	24
7217	24
7218	24
7219	24
7220	24
7221	24
7222	24
7223	24
7224	24
7225	24
7226	24
7227	24
7228	24
7229	24
7230	24
7231	24
7232	24
7233	24
7234	24
7235	24
7236	24
7237	24
7238	24
7239	24
7240	24
7241	24
7242	24
7243	24
7244	24
7245	24
7246	24
7247	24
7248	24
7249	24
7250	24
7251	24
7252	24
7253	24
7254	24
7255	24
7256	24
7257	24
7258	24
7259	24
7260	24
7261	24
7262	24
7263	24
7264	24
7265	24
7266	24
7267	24
7268	24
7269	24
7270	24
7271	24
7272	24
7273	24
7274	24
7275	24
7276	24
7277	24
7278	24
7279	24
7280	24
7281	24
7282	24
7283	24
7284	24
7285	24
7286	24
7287	24
7288	24
7289	24
7290	24
7291	24
7292	24
7293	24
7294	24
7295	24
7296	24
7297	24
7298	24
7299	24
7300	24
7301	24
7302	24
7303	24
7304	24
7305	24
7306	24
7307	24
7308	24
7309	24
7310	24
7311	24
7312	24
7313	24
7314	24
7315	24
7316	24
7317	24
7318	24
7319	24
7320	24
7321	24
7322	24
7323	24
7324	24
7325	24
7326	24
7327	24
7328	24
7329	24
7330	24
7331	24
7332	24
7333	24
7334	24
7335	24
7336	24
7337	24
7338	24
7339	24
7340	24
7341	24
7342	24
7343	24
7344	24
7345	24
7346	24
7347	24
7348	24
7349	24
7350	24
7351	24
7352	24
7353	24
7354	24
7355	24
7356	24
7357	24
7358	24
7359	24
7360	24
7361	24
7362	24
7363	24
7364	24
7365	24
7366	24
7367	24
7368	24
7369	24
7370	24
7371	24
7372	24
7373	24
7374	24
7375	24
7376	24
7377	24
7378	24
7379	24
7380	24
7381	24
7382	24
7383	24
7384	24
7385	24
7386	24
7387	24
7388	24
7389	24
7390	24
7391	24
7392	24
7393	24
7394	24
7395	24
7396	24
7397	24
7398	24
7399	24
7400	24
7401	24
7402	24
7403	24
7404	24
7405	24
7406	24
7407	24
7408	24
7409	24
7410	24
7411	24
7412	24
7413	24
7414	24
7415	24
7416	24
7417	24
7418	24
7419	24
7420	24
7421	24
7422	24
7423	24
7424	24
7425	24
7426	24
7427	24
7428	24
7429	24
7430	24
7431	24
7432	24
7433	24
7434	24
7435	24
7436	24
7437	24
7438	24
7439	24
7440	24
7441	24
7442	24
7443	24
7444	24
7445	24
7446	24
7447	24
7448	24
7449	24
7450	24
7451	24
7452	24
7453	24
7454	24
7455	24
7456	24
7457	24
7458	24
7459	24
7460	24
7461	24
7462	24
7463	24
7464	24
7465	24
7466	24
7467	24
7468	24
7469	24
7470	24
7471	24
7472	24
7473	24
7474	24
7475	24
7476	24
7477	24
7478	24
7479	24
7480	24
7481	24
7482	24
7483	24
7484	24
7485	24
7486	24
7487	24
7488	24
7489	24
7490	24
7491	24
7492	24
7493	24
7494	24
7495	24
7496	24
7497	24
7498	24
7499	24
7500	24
7501	24
7502	24
7503	24
7504	24
7505	24
7506	24
7507	24
7508	24
7509	24
7510	24
7511	24
7512	24
7513	24
7514	24
7515	24
7516	24
7517	24
7518	24
7519	24
7520	24
7521	24
7522	24
7523	24
7524	24
7525	24
7526	24
7527	24
7528	24
7529	24
7530	24
7531	24
7532	24
7533	24
7534	24
7535	24
7536	24
7537	24
7538	24
7539	24
7540	24
7541	24
7542	24
7543	24
7544	24
7545	24
7546	24
7547	24
7548	24
7549	24
7550	24
7551	24
7552	24
7553	24
7554	24
7555	24
7556	24
7557	24
7558	24
7559	24
7560	24
7561	24
7562	24
7563	24
7564	24
7565	24
7566	24
7567	24
7568	24
7569	24
7570	24
7571	24
7572	24
7573	24
7574	24
7575	24
7576	24
7577	24
7578	24
7579	24
7580	24
7581	24
7582	24
7583	24
7584	24
7585	24
7586	24
7587	24
7588	24
7589	24
7590	24
7591	24
7592	24
7593	24
7594	24
7595	24
7596	24
7597	24
7598	24
7599	24
7600	24
7601	24
7602	24
7603	24
7604	24
7605	24
7606	24
7607	24
7608	24
7609	24
7610	24
7611	24
7612	24
7613	24
7614	24
7615	24
7616	24
7617	24
7618	24
7619	24
7620	24
7621	24
7622	24
7623	24
7624	24
7625	24
7626	24
7627	24
7628	24
7629	24
7630	24
7631	24
7632	24
7633	24
7634	24
7635	24
7636	24
7637	24
7638	24
7639	24
7640	24
7641	24
7642	24
7643	24
7644	24
7645	24
7646	24
7647	24
7648	24
7649	24
7650	24
7651	24
7652	24
7653	24
7654	24
7655	24
7656	24
7657	24
7658	24
7659	24
7660	24
7661	24
7662	24
7663	24
7664	24
7665	24
7666	24
7667	24
7668	24
7669	24
7670	24
7671	24
7672	24
7673	24
7674	24
7675	24
7676	24
7677	24
7678	24
7679	24
7680	24
7681	24
7682	24
7683	24
7684	24
7685	24
7686	24
7687	24
7688	24
7689	24
7690	24
7691	24
7692	24
7693	24
7694	24
7695	24
7696	24
7697	24
7698	24
7699	24
7700	24
7701	24
7702	24
7703	24
7704	24
7705	24
7706	24
7707	24
7708	24
7709	24
7710	24
7711	24
7712	24
7713	24
7714	24
7715	24
7716	24
7717	24
7718	24
7719	24
7720	24
7721	24
7722	24
7723	24
7724	24
7725	24
7726	24
7727	24
7728	24
7729	24
7730	24
7731	24
7732	24
7733	24
7734	24
7735	24
7736	24
7737	24
7738	24
7739	24
7740	24
7741	24
7742	24
7743	24
7744	24
7745	24
7746	24
7747	24
7748	24
7749	24
7750	24
7751	24
7752	24
7753	24
7754	24
7755	24
7756	24
7757	24
7758	24
7759	24
7760	24
7761	24
7762	24
7763	24
7764	24
7765	24
7766	24
7767	24
7768	24
7769	24
7770	24
7771	24
7772	24
7773	24
7774	24
7775	24
7776	24
7777	24
7778	24
7779	24
7780	24
7781	24
7782	24
7783	24
7784	24
7785	24
7786	24
7787	24
7788	24
7789	24
7790	24
7791	24
7792	24
7793	24
7794	24
7795	24
7796	24
7797	24
7798	24
7799	24
7800	24
7801	24
7802	24
7803	24
7804	24
7805	24
7806	24
7807	24
7808	24
7809	24
7810	24
7811	24
7812	24
7813	24
7814	24
7815	24
7816	24
7817	24
7818	24
7819	24
7820	24
7821	24
7822	24
7823	24
7824	24
7825	24
7826	24
7827	24
7828	24
7829	24
7830	24
7831	24
7832	24
7833	24
7834	24
7835	24
7836	24
7837	24
7838	24
7839	24
7840	24
7841	24
7842	24
7843	24
7844	24
7845	24
7846	24
7847	24
7848	24
7849	24
7850	24
7851	24
7852	24
7853	24
7854	24
7855	24
7856	24
7857	24
7858	24
7859	24
7860	24
7861	24
7862	24
7863	24
7864	24
7865	24
7866	24
7867	24
7868	24
7869	24
7870	24
7871	24
7872	24
7873	24
7874	24
7875	24
7876	24
7877	24
7878	24
7879	24
7880	24
7881	24
7882	24
7883	24
7884	24
7885	24
7886	24
7887	24
7888	24
7889	24
7890	24
7891	24
7892	24
7893	24
7894	24
7895	24
7896	24
7897	24
7898	24
7899	24
7900	24
7901	24
7902	24
7903	24
7904	24
7905	24
7906	24
7907	24
7908	24
7909	24
7910	24
7911	24
7912	24
7913	24
7914	24
7915	24
7916	24
7917	24
7918	24
7919	24
7920	24
7921	24
7922	24
7923	24
7924	24
7925	24
7926	24
7927	24
7928	24
7929	24
7930	24
7931	24
7932	24
7933	24
7934	24
7935	24
7936	24
7937	24
7938	24
7939	24
7940	24
7941	24
7942	24
7943	24
7944	24
7945	24
7946	24
7947	24
7948	24
7949	24
7950	24
7951	24
7952	24
7953	24
7954	24
7955	24
7956	24
7957	24
7958	24
7959	24
7960	24
7961	24
7962	24
7963	24
7964	24
7965	24
7966	24
7967	24
7968	24
7969	24
7970	24
7971	24
7972	24
7973	24
7974	24
7975	24
7976	24
7977	24
7978	24
7979	24
7980	24
7981	24
7982	24
7983	24
7984	24
7985	24
7986	24
7987	24
7988	24
7989	24
7990	24
7991	24
7992	24
7993	24
7994	24
7995	24
7996	24
7997	24
7998	24
7999	24
8000	24
8001	24
8002	24
8003	24
8004	24
8005	24
8006	24
8007	24
8008	24
8009	24
8010	24
8011	24
8012	24
8013	24
8014	24
8015	24
8016	24
8017	24
8018	24
8019	24
8020	24
8021	24
8022	24
8023	24
8024	24
8025	24
8026	24
8027	24
8028	24
8029	24
8030	24
8031	24
8032	24
8033	24
8034	24
8035	24
8036	24
8037	24
8038	24
8039	24
8040	24
8041	24
8042	24
8043	24
8044	24
8045	24
8046	24
8047	24
8048	24
8049	24
8050	24
8051	24
8052	24
8053	24
8054	24
8055	24
8056	24
8057	24
8058	24
8059	24
8060	24
8061	24
8062	24
8063	24
8064	24
8065	24
8066	24
8067	24
8068	24
8069	24
8070	24
8071	24
8072	24
8073	24
8074	24
8075	24
8076	24
8077	24
8078	24
8079	24
8080	24
8081	24
8082	24
8083	24
8084	24
8085	24
8086	24
8087	24
8088	24
8089	24
8090	24
8091	24
8092	24
8093	24
8094	24
8095	24
8096	24
8097	24
8098	24
8099	24
8100	24
8101	24
8102	24
8103	24
8104	24
8105	24
8106	24
8107	24
8108	24
8109	24
8110	24
8111	24
8112	24
8113	24
8114	24
8115	24
8116	24
8117	24
8118	24
8119	24
8120	24
8121	24
8122	24
8123	24
8124	24
8125	24
8126	24
8127	24
8128	24
8129	24
8130	24
8131	24
8132	24
8133	24
8134	24
8135	24
8136	24
8137	24
8138	24
8139	24
8140	24
8141	24
8142	24
8143	24
8144	24
8145	24
8146	24
8147	24
8148	24
8149	24
8150	24
8151	24
8152	24
8153	24
8154	24
8155	24
8156	24
8157	24
8158	24
8159	24
8160	24
8161	24
8162	24
8163	24
8164	24
8165	24
8166	24
8167	24
8168	24
8169	24
8170	24
8171	24
8172	24
8173	24
8174	24
8175	24
8176	24
8177	24
8178	24
8179	24
8180	24
8181	24
8182	24
8183	24
8184	24
8185	24
8186	24
8187	24
8188	24
8189	24
8190	24
8191	24
8192	24
8193	24
8194	24
8195	24
8196	24
8197	24
8198	24
8199	24
8200	24
8201	24
8202	24
8203	24
8204	24
8205	24
8206	24
8207	24
8208	24
8209	24
8210	24
8211	24
8212	24
8213	24
8214	24
8215	24
8216	24
8217	24
8218	24
8219	24
8220	24
8221	24
8222	24
8223	24
8224	24
8225	24
8226	24
8227	24
8228	24
8229	24
8230	24
8231	24
8232	24
8233	24
8234	24
8235	24
8236	24
8237	24
8238	24
8239	24
8240	24
8241	24
8242	24
8243	24
8244	24
8245	24
8246	24
8247	24
8248	24
8249	24
8250	24
8251	24
8252	24
8253	24
8254	24
8255	24
8256	24
8257	24
8258	24
8259	24
8260	24
8261	24
8262	24
8263	24
8264	24
8265	24
8266	24
8267	24
8268	24
8269	24
8270	24
8271	24
8272	24
8273	24
8274	24
8275	24
8276	24
8277	24
8278	24
8279	24
8280	24
8281	24
8282	24
8283	24
8284	24
8285	24
8286	24
8287	24
8288	24
8289	24
8290	24
8291	24
8292	24
8293	24
8294	24
8295	24
8296	24
8297	24
8298	24
8299	24
8300	24
8301	24
8302	24
8303	24
8304	24
8305	24
8306	24
8307	24
8308	24
8309	24
8310	24
8311	24
8312	24
8313	24
8314	24
8315	24
8316	24
8317	24
8318	24
8319	24
8320	24
8321	24
8322	24
8323	24
8324	24
8325	24
8326	24
8327	24
8328	24
8329	24
8330	24
8331	24
8332	24
8333	24
8334	24
8335	24
8336	24
8337	24
8338	24
8339	24
8340	24
8341	24
8342	24
8343	24
8344	24
8345	24
8346	24
8347	24
8348	24
8349	24
8350	24
8351	24
8352	24
8353	24
8354	24
8355	24
8356	24
8357	24
8358	24
8359	24
8360	24
8361	24
8362	24
8363	24
8364	24
8365	24
8366	24
8367	24
8368	24
8369	24
8370	24
8371	24
8372	24
8373	24
8374	24
8375	24
8376	24
8377	24
8378	24
8379	24
8380	24
8381	24
8382	24
8383	24
8384	24
8385	24
8386	24
8387	24
8388	24
8389	24
8390	24
8391	24
8392	24
8393	24
8394	24
8395	24
8396	24
8397	24
8398	24
8399	24
8400	24
8401	24
8402	24
8403	24
8404	24
8405	24
8406	24
8407	24
8408	24
8409	24
8410	24
8411	24
8412	24
8413	24
8414	24
8415	24
8416	24
8417	24
8418	24
8419	24
8420	24
8421	24
8422	24
8423	24
8424	24
8425	24
8426	24
8427	24
8428	24
8429	24
8430	24
8431	24
8432	24
8433	24
8434	24
8435	24
8436	24
8437	24
8438	24
8439	24
8440	24
8441	24
8442	24
8443	24
8444	24
8445	24
8446	24
8447	24
8448	24
8449	24
8450	24
8451	24
8452	24
8453	24
8454	24
8455	24
8456	24
8457	24
8458	24
8459	24
8460	24
8461	24
8462	24
8463	24
8464	24
8465	24
8466	24
8467	24
8468	24
8469	24
8470	24
8471	24
8472	24
8473	24
8474	24
8475	24
8476	24
8477	24
8478	24
8479	24
8480	24
8481	24
8482	24
8483	24
8484	24
8485	24
8486	24
8487	24
8488	24
8489	24
8490	24
8491	24
8492	24
8493	24
8494	24
8495	24
8496	24
8497	24
8498	24
8499	24
8500	24
8501	24
8502	24
8503	24
8504	24
8505	24
8506	24
8507	24
8508	24
8509	24
8510	24
8511	24
8512	24
8513	24
8514	24
8515	24
8516	24
8517	24
8518	24
8519	24
8520	24
8521	24
8522	24
8523	24
8524	24
8525	24
8526	24
8527	24
8528	24
8529	24
8530	24
8531	24
8532	24
8533	24
8534	24
8535	24
8536	24
8537	24
8538	24
8539	24
8540	24
8541	24
8542	24
8543	24
8544	24
8545	24
8546	24
8547	24
8548	24
8549	24
8550	24
8551	24
8552	24
8553	24
8554	24
8555	24
8556	24
8557	24
8558	24
8559	24
8560	24
8561	24
8562	24
8563	24
8564	24
8565	24
8566	24
8567	24
8568	24
8569	24
8570	24
8571	24
8572	24
8573	24
8574	24
8575	24
8576	24
8577	24
8578	24
8579	24
8580	24
8581	24
8582	24
8583	24
8584	24
8585	24
8586	24
8587	24
8588	24
8589	24
8590	24
8591	24
8592	24
8593	24
8594	24
8595	24
8596	24
8597	24
8598	24
8599	24
8600	24
8601	24
8602	24
8603	24
8604	24
8605	24
8606	24
8607	24
8608	24
8609	24
8610	24
8611	24
8612	24
8613	24
8614	24
8615	24
8616	24
8617	24
8618	24
8619	24
8620	24
8621	24
8622	24
8623	24
8624	24
8625	24
8626	24
8627	24
8628	24
8629	24
8630	24
8631	24
8632	24
8633	24
8634	24
8635	24
8636	24
8637	24
8638	24
8639	24
8640	24
8641	24
8642	24
8643	24
8644	24
8645	24
8646	24
8647	24
8648	24
8649	24
8650	24
8651	24
8652	24
8653	24
8654	24
8655	24
8656	24
8657	24
8658	24
8659	24
8660	24
8661	24
8662	24
8663	24
8664	24
8665	24
8666	24
8667	24
8668	24
8669	24
8670	24
8671	24
8672	24
8673	24
8674	24
8675	24
8676	24
8677	24
8678	24
8679	24
8680	24
8681	24
8682	24
8683	24
8684	24
8685	24
8686	24
8687	24
8688	24
8689	24
8690	24
8691	24
8692	24
8693	24
8694	24
8695	24
8696	24
8697	24
8698	24
8699	24
8700	24
8701	24
8702	24
8703	24
8704	24
8705	24
8706	24
8707	24
8708	24
8709	24
8710	24
8711	24
8712	24
8713	24
8714	24
8715	24
8716	24
8717	24
8718	24
8719	24
8720	24
8721	24
8722	24
8723	24
8724	24
8725	24
8726	24
8727	24
8728	24
8729	24
8730	24
8731	24
8732	24
8733	24
8734	24
8735	24
8736	24
8737	24
8738	24
8739	24
8740	24
8741	24
8742	24
8743	24
8744	24
8745	24
8746	24
8747	24
8748	24
8749	24
8750	24
8751	24
8752	24
8753	24
8754	24
8755	24
8756	24
8757	24
8758	24
8759	24
8760	24
8761	24
8762	24
8763	24
8764	24
8765	24
8766	24
8767	24
8768	24
8769	24
8770	24
8771	24
8772	24
8773	24
8774	24
8775	24
8776	24
8777	24
8778	24
8779	24
8780	24
8781	24
8782	24
8783	24
8784	24
8785	24
8786	24
8787	24
8788	24
8789	24
8790	24
8791	24
8792	24
8793	24
8794	24
8795	24
8796	24
8797	24
8798	24
8799	24
8800	24
8801	24
8802	24
8803	24
8804	24
8805	24
8806	24
8807	24
8808	24
8809	24
8810	24
8811	24
8812	24
8813	24
8814	24
8815	24
8816	24
8817	24
8818	24
8819	24
8820	24
8821	24
8822	24
8823	24
8824	24
8825	24
8826	24
8827	24
8828	24
8829	24
8830	24
8831	24
8832	24
8833	24
8834	24
8835	24
8836	24
8837	24
8838	24
8839	24
8840	24
8841	24
8842	24
8843	24
8844	24
8845	24
8846	24
8847	24
8848	24
8849	24
8850	24
8851	24
8852	24
8853	24
8854	24
8855	24
8856	24
8857	24
8858	24
8859	24
8860	24
8861	24
8862	24
8863	24
8864	24
8865	24
8866	24
8867	24
8868	24
8869	24
8870	24
8871	24
8872	24
8873	24
8874	24
8875	24
8876	24
8877	24
8878	24
8879	24
8880	24
8881	24
8882	24
8883	24
8884	24
8885	24
8886	24
8887	24
8888	24
8889	24
8890	24
8891	24
8892	24
8893	24
8894	24
8895	24
8896	24
8897	24
8898	24
8899	24
8900	24
8901	24
8902	24
8903	24
8904	24
8905	24
8906	24
8907	24
8908	24
8909	24
8910	24
8911	24
8912	24
8913	24
8914	24
8915	24
8916	24
8917	24
8918	24
8919	24
8920	24
8921	24
8922	24
8923	24
8924	24
8925	24
8926	24
8927	24
8928	24
8929	24
8930	24
8931	24
8932	24
8933	24
8934	24
8935	24
8936	24
8937	24
8938	24
8939	24
8940	24
8941	24
8942	24
8943	24
8944	24
8945	24
8946	24
8947	24
8948	24
8949	24
8950	24
8951	24
8952	24
8953	24
8954	24
8955	24
8956	24
8957	24
8958	24
8959	24
8960	24
8961	24
8962	24
8963	24
8964	24
8965	24
8966	24
8967	24
8968	24
8969	24
8970	24
8971	24
8972	24
8973	24
8974	24
8975	24
8976	24
8977	24
8978	24
8979	24
8980	24
8981	24
8982	24
8983	24
8984	24
8985	24
8986	24
8987	24
8988	24
8989	24
8990	24
8991	24
8992	24
8993	24
8994	24
8995	24
8996	24
8997	24
8998	24
8999	24
9000	24
9001	24
9002	24
9003	24
9004	24
9005	24
9006	24
9007	24
9008	24
9009	24
9010	24
9011	24
9012	24
9013	24
9014	24
9015	24
9016	24
9017	24
9018	24
9019	24
9020	24
9021	24
9022	24
9023	24
9024	24
9025	24
9026	24
9027	24
9028	24
9029	24
9030	24
9031	24
9032	24
9033	24
9034	24
9035	24
9036	24
9037	24
9038	24
9039	24
9040	24
9041	24
9042	24
9043	24
9044	24
9045	24
9046	24
9047	24
9048	24
9049	24
9050	24
9051	24
9052	24
9053	24
9054	24
9055	24
9056	24
9057	24
9058	24
9059	24
9060	24
9061	24
9062	24
9063	24
9064	24
9065	24
9066	24
9067	24
9068	24
9069	24
9070	24
9071	24
9072	24
9073	24
9074	24
9075	24
9076	24
9077	24
9078	24
9079	24
9080	24
9081	24
9082	24
9083	24
9084	24
9085	24
9086	24
9087	24
9088	24
9089	24
9090	24
9091	24
9092	24
9093	24
9094	24
9095	24
9096	24
9097	24
9098	24
9099	24
9100	24
9101	24
9102	24
9103	24
9104	24
9105	24
9106	24
9107	24
9108	24
9109	24
9110	24
9111	24
9112	24
9113	24
9114	24
9115	24
9116	24
9117	24
9118	24
9119	24
9120	24
9121	24
9122	24
9123	24
9124	24
9125	24
9126	24
9127	24
9128	24
9129	24
9130	24
9131	24
9132	24
9133	24
9134	24
9135	24
9136	24
9137	24
9138	24
9139	24
9140	24
9141	24
9142	24
9143	24
9144	24
9145	24
9146	24
9147	24
9148	24
9149	24
9150	24
9151	24
9152	24
9153	24
9154	24
9155	24
9156	24
9157	24
9158	24
9159	24
9160	24
9161	24
9162	24
9163	24
9164	24
9165	24
9166	24
9167	24
9168	24
9169	24
9170	24
9171	24
9172	24
9173	24
9174	24
9175	24
9176	24
9177	24
9178	24
9179	24
9180	24
9181	24
9182	24
9183	24
9184	24
9185	24
9186	24
9187	24
9188	24
9189	24
9190	24
9191	24
9192	24
9193	24
9194	24
9195	24
9196	24
9197	24
9198	24
9199	24
9200	24
9201	24
9202	24
9203	24
9204	24
9205	24
9206	24
9207	24
9208	24
9209	24
9210	24
9211	24
9212	24
9213	24
9214	24
9215	24
9216	24
9217	24
9218	24
9219	24
9220	24
9221	24
9222	24
9223	24
9224	24
9225	24
9226	24
9227	24
9228	24
9229	24
9230	24
9231	24
9232	24
9233	24
9234	24
9235	24
9236	24
9237	24
9238	24
9239	24
9240	24
9241	24
9242	24
9243	24
9244	24
9245	24
9246	24
9247	24
9248	24
9249	24
9250	24
9251	24
9252	24
9253	24
9254	24
9255	24
9256	24
9257	24
9258	24
9259	24
9260	24
9261	24
9262	24
9263	24
9264	24
9265	24
9266	24
9267	24
9268	24
9269	24
9270	24
9271	24
9272	24
9273	24
9274	24
9275	24
9276	24
9277	24
9278	24
9279	24
9280	24
9281	24
9282	24
9283	24
9284	24
9285	24
9286	24
9287	24
9288	24
9289	24
9290	24
9291	24
9292	24
9293	24
9294	24
9295	24
9296	24
9297	24
9298	24
9299	24
9300	24
9301	24
9302	24
9303	24
9304	24
9305	24
9306	24
9307	24
9308	24
9309	24
9310	24
9311	24
9312	24
9313	24
9314	24
9315	24
9316	24
9317	24
9318	24
9319	24
9320	24
9321	24
9322	24
9323	24
9324	24
9325	24
9326	24
9327	24
9328	24
9329	24
9330	24
9331	24
9332	24
9333	24
9334	24
9335	24
9336	24
9337	24
9338	24
9339	24
9340	24
9341	24
9342	24
9343	24
9344	24
9345	24
9346	24
9347	24
9348	24
9349	24
9350	24
9351	24
9352	24
9353	24
9354	24
9355	24
9356	24
9357	24
9358	24
9359	24
9360	24
9361	24
9362	24
9363	24
9364	24
9365	24
9366	24
9367	24
9368	24
9369	24
9370	24
9371	24
9372	24
9373	24
9374	24
9375	24
9376	24
9377	24
9378	24
9379	24
9380	24
9381	24
9382	24
9383	24
9384	24
9385	24
9386	24
9387	24
9388	24
9389	24
9390	24
9391	24
9392	24
9393	24
9394	24
9395	24
9396	24
9397	24
9398	24
9399	24
9400	24
9401	24
9402	24
9403	24
9404	24
9405	24
9406	24
9407	24
9408	24
9409	24
9410	24
9411	24
9412	24
9413	24
9414	24
9415	24
9416	24
9417	24
9418	24
9419	24
9420	24
9421	24
9422	24
9423	24
9424	24
9425	24
9426	24
9427	24
9428	24
9429	24
9430	24
9431	24
9432	24
9433	24
9434	24
9435	24
9436	24
9437	24
9438	24
9439	24
9440	24
9441	24
9442	24
9443	24
9444	24
9445	24
9446	24
9447	24
9448	24
9449	24
9450	24
9451	24
9452	24
9453	24
9454	24
9455	24
9456	24
9457	24
9458	24
9459	24
9460	24
9461	24
9462	24
9463	24
9464	24
9465	24
9466	24
9467	24
9468	24
9469	24
9470	24
9471	24
9472	24
9473	24
9474	24
9475	24
9476	24
9477	24
9478	24
9479	24
9480	24
9481	24
9482	24
9483	24
9484	24
9485	24
9486	24
9487	24
9488	24
9489	24
9490	24
9491	24
9492	24
9493	24
9494	24
9495	24
9496	24
9497	24
9498	24
9499	24
9500	24
9501	24
9502	24
9503	24
9504	24
9505	24
9506	24
9507	24
9508	24
9509	24
9510	24
9511	24
9512	24
9513	24
9514	24
9515	24
9516	24
9517	24
9518	24
9519	24
9520	24
9521	24
9522	24
9523	24
9524	24
9525	24
9526	24
9527	24
9528	24
9529	24
9530	24
9531	24
9532	24
9533	24
9534	24
9535	24
9536	24
9537	24
9538	24
9539	24
9540	24
9541	24
9542	24
9543	24
9544	24
9545	24
9546	24
9547	24
9548	24
9549	24
9550	24
9551	24
9552	24
9553	24
9554	24
9555	24
9556	24
9557	24
9558	24
9559	24
9560	24
9561	24
9562	24
9563	24
9564	24
9565	24
9566	24
9567	24
9568	24
9569	24
9570	24
9571	24
9572	24
9573	24
9574	24
9575	24
9576	24
9577	24
9578	24
9579	24
9580	24
9581	24
9582	24
9583	24
9584	24
9585	24
9586	24
9587	24
9588	24
9589	24
9590	24
9591	24
9592	24
9593	24
9594	24
9595	24
9596	24
9597	24
9598	24
9599	24
9600	24
9601	24
9602	24
9603	24
9604	24
9605	24
9606	24
9607	24
9608	24
9609	24
9610	24
9611	24
9612	24
9613	24
9614	24
9615	24
9616	24
9617	24
9618	24
9619	24
9620	24
9621	24
9622	24
9623	24
9624	24
9625	24
9626	24
9627	24
9628	24
9629	24
9630	24
9631	24
9632	24
9633	24
9634	24
9635	24
9636	24
9637	24
9638	24
9639	24
9640	24
9641	24
9642	24
9643	24
9644	24
9645	24
9646	24
9647	24
9648	24
9649	24
9650	24
9651	24
9652	24
9653	24
9654	24
9655	24
9656	24
9657	24
9658	24
9659	24
9660	24
9661	24
9662	24
9663	24
9664	24
9665	24
9666	24
9667	24
9668	24
9669	24
9670	24
9671	24
9672	24
9673	24
9674	24
9675	24
9676	24
9677	24
9678	24
9679	24
9680	24
9681	24
9682	24
9683	24
9684	24
9685	24
9686	24
9687	24
9688	24
9689	24
9690	24
9691	24
9692	24
9693	24
9694	24
9695	24
9696	24
9697	24
9698	24
9699	24
9700	24
9701	24
9702	24
9703	24
9704	24
9705	24
9706	24
9707	24
9708	24
9709	24
9710	24
9711	24
9712	24
9713	24
9714	24
9715	24
9716	24
9717	24
9718	24
9719	24
9720	24
9721	24
9722	24
9723	24
9724	24
9725	24
9726	24
9727	24
9728	24
9729	24
9730	24
9731	24
9732	24
9733	24
9734	24
9735	24
9736	24
9737	24
9738	24
9739	24
9740	24
9741	24
9742	24
9743	24
9744	24
9745	24
9746	24
9747	24
9748	24
9749	24
9750	24
9751	24
9752	24
9753	24
9754	24
9755	24
9756	24
9757	24
9758	24
9759	24
9760	24
9761	24
9762	24
9763	24
9764	24
9765	24
9766	24
9767	24
9768	24
9769	24
9770	24
9771	24
9772	24
9773	24
9774	24
9775	24
9776	24
9777	24
9778	24
9779	24
9780	24
9781	24
9782	24
9783	24
9784	24
9785	24
9786	24
9787	24
9788	24
9789	24
9790	24
9791	24
9792	24
9793	24
9794	24
9795	24
9796	24
9797	24
9798	24
9799	24
9800	24
9801	24
9802	24
9803	24
9804	24
9805	24
9806	24
9807	24
9808	24
9809	24
9810	24
9811	24
9812	24
9813	24
9814	24
9815	24
9816	24
9817	24
9818	24
9819	24
9820	24
9821	24
9822	24
9823	24
9824	24
9825	24
9826	24
9827	24
9828	24
9829	24
9830	24
9831	24
9832	24
9833	24
9834	24
9835	24
9836	24
9837	24
9838	24
9839	24
9840	24
9841	24
9842	24
9843	24
9844	24
9845	24
9846	24
9847	24
9848	24
9849	24
9850	24
9851	24
9852	24
9853	24
9854	24
9855	24
9856	24
9857	24
9858	24
9859	24
9860	24
9861	24
9862	24
9863	24
9864	24
9865	24
9866	24
9867	24
9868	24
9869	24
9870	24
9871	24
9872	24
9873	24
9874	24
9875	24
9876	24
9877	24
9878	24
9879	24
9880	24
9881	24
9882	24
9883	24
9884	24
9885	24
9886	24
9887	24
9888	24
9889	24
9890	24
9891	24
9892	24
9893	24
9894	24
9895	24
9896	24
9897	24
9898	24
9899	24
9900	24
9901	24
9902	24
9903	24
9904	24
9905	24
9906	24
9907	24
9908	24
9909	24
9910	24
9911	24
9912	24
9913	24
9914	24
9915	24
9916	24
9917	24
9918	24
9919	24
9920	24
9921	24
9922	24
9923	24
9924	24
9925	24
9926	24
9927	24
9928	24
9929	24
9930	24
9931	24
9932	24
9933	24
9934	24
9935	24
9936	24
9937	24
9938	24
9939	24
9940	24
9941	24
9942	24
9943	24
9944	24
9945	24
9946	24
9947	24
9948	24
9949	24
9950	24
9951	24
9952	24
9953	24
9954	24
9955	24
9956	24
9957	24
9958	24
9959	24
9960	24
9961	24
9962	24
9963	24
9964	24
9965	24
9966	24
9967	24
9968	24
9969	24
9970	24
9971	24
9972	24
9973	24
9974	24
9975	24
9976	24
9977	24
9978	24
9979	24
9980	24
9981	24
9982	24
9983	24
9984	24
9985	24
9986	24
9987	24
9988	24
9989	24
9990	24
9991	24
9992	24
9993	24
9994	24
9995	24
9996	24
9997	24
9998	24
9999	24
10000	24
10001	24
10002	24
10003	24
10004	24
10005	24
10006	24
10007	24
10008	24
10009	24
10010	24
10011	24
10012	24
10013	24
10014	24
10015	24
10016	24
10017	24
10018	24
10019	24
10020	24
10021	24
10022	24
10023	24
10024	24
10025	24
10026	24
10027	24
10028	24
10029	24
10030	24
10031	24
10032	24
10033	24
10034	24
10035	24
10036	24
10037	24
10038	24
10039	24
10040	24
10041	24
10042	24
10043	24
10044	24
10045	24
10046	24
10047	24
10048	24
10049	24
10050	24
10051	24
10052	24
10053	24
10054	24
10055	24
10056	24
10057	24
10058	24
10059	24
10060	24
10061	24
10062	24
10063	24
10064	24
10065	24
10066	24
10067	24
10068	24
10069	24
10070	24
10071	24
10072	24
10073	24
10074	24
10075	24
10076	24
10077	24
10078	24
10079	24
10080	24
10081	24
10082	24
10083	24
10084	24
10085	24
10086	24
10087	24
10088	24
10089	24
10090	24
10091	24
10092	24
10093	24
10094	24
10095	24
10096	24
10097	24
10098	24
10099	24
10100	24
10101	24
10102	24
10103	24
10104	24
10105	24
10106	24
10107	24
10108	24
10109	24
10110	24
10111	24
10112	24
10113	24
10114	24
10115	24
10116	24
10117	24
10118	24
10119	24
10120	24
10121	24
10122	24
10123	24
10124	24
10125	24
10126	24
10127	24
10128	24
10129	24
10130	24
10131	24
10132	24
10133	24
10134	24
10135	24
10136	24
10137	24
10138	24
10139	24
10140	24
10141	24
10142	24
10143	24
10144	24
10145	24
10146	24
10147	24
10148	24
10149	24
10150	24
10151	24
10152	24
10153	24
10154	24
10155	24
10156	24
10157	24
10158	24
10159	24
10160	24
10161	24
10162	24
10163	24
10164	24
10165	24
10166	24
10167	24
10168	24
10169	24
10170	24
10171	24
10172	24
10173	24
10174	24
10175	24
10176	24
10177	24
10178	24
10179	24
10180	24
10181	24
10182	24
10183	24
10184	24
10185	24
10186	24
10187	24
10188	24
10189	24
10190	24
10191	24
10192	24
10193	24
10194	24
10195	24
10196	24
10197	24
10198	24
10199	24
10200	24
10201	24
10202	24
10203	24
10204	24
10205	24
10206	24
10207	24
10208	24
10209	24
10210	24
10211	24
10212	24
10213	24
10214	24
10215	24
10216	24
10217	24
10218	24
10219	24
10220	24
10221	24
10222	24
10223	24
10224	24
10225	24
10226	24
10227	24
10228	24
10229	24
10230	24
10231	24
10232	24
10233	24
10234	24
10235	24
10236	24
10237	24
10238	24
10239	24
10240	24
10241	24
10242	24
10243	24
10244	24
10245	24
10246	24
10247	24
10248	24
10249	24
10250	24
10251	24
10252	24
10253	24
10254	24
10255	24
10256	24
10257	24
10258	24
10259	24
10260	24
10261	24
10262	24
10263	24
10264	24
10265	24
10266	24
10267	24
10268	24
10269	24
10270	24
10271	24
10272	24
10273	24
10274	24
10275	24
10276	24
10277	24
10278	24
10279	24
10280	24
10281	24
10282	24
10283	24
10284	24
10285	24
10286	24
10287	24
10288	24
10289	24
10290	24
10291	24
10292	24
10293	24
10294	24
10295	24
10296	24
10297	24
10298	24
10299	24
10300	24
10301	24
10302	24
10303	24
10304	24
10305	24
10306	24
10307	24
10308	24
10309	24
10310	24
10311	24
10312	24
10313	24
10314	24
10315	24
10316	24
10317	24
10318	24
10319	24
10320	24
10321	24
10322	24
10323	24
10324	24
10325	24
10326	24
10327	24
10328	24
10329	24
10330	24
10331	24
10332	24
10333	24
10334	24
10335	24
10336	24
10337	24
10338	24
10339	24
10340	24
10341	24
10342	24
10343	24
10344	24
10345	24
10346	24
10347	24
10348	24
10349	24
10350	24
10351	24
10352	24
10353	24
10354	24
10355	24
10356	24
10357	24
10358	24
10359	24
10360	24
10361	24
10362	24
10363	24
10364	24
10365	24
10366	24
10367	24
10368	24
10369	24
10370	24
10371	24
10372	24
10373	24
10374	24
10375	24
10376	24
10377	24
10378	24
10379	24
10380	24
10381	24
10382	24
10383	24
10384	24
10385	24
10386	24
10387	24
10388	24
10389	24
10390	24
10391	24
10392	24
10393	24
10394	24
10395	24
10396	24
10397	24
10398	24
10399	24
10400	24
10401	24
10402	24
10403	24
10404	24
10405	24
10406	24
10407	24
10408	24
10409	24
10410	24
10411	24
10412	24
10413	24
10414	24
10415	24
10416	24
10417	24
10418	24
10419	24
10420	24
10421	24
10422	24
10423	24
10424	24
10425	24
10426	24
10427	24
10428	24
10429	24
10430	24
10431	24
10432	24
10433	24
10434	24
10435	24
10436	24
10437	24
10438	24
10439	24
10440	24
10441	24
10442	24
10443	24
10444	24
10445	24
10446	24
10447	24
10448	24
10449	24
10450	24
10451	24
10452	24
10453	24
10454	24
10455	24
10456	24
10457	24
10458	24
10459	24
10460	24
10461	24
10462	24
10463	24
10464	24
10465	24
10466	24
10467	24
10468	24
10469	24
10470	24
10471	24
10472	24
10473	24
10474	24
10475	24
10476	24
10477	24
10478	24
10479	24
10480	24
10481	24
10482	24
10483	24
10484	24
10485	24
10486	24
10487	24
10488	24
10489	24
10490	24
10491	24
10492	24
10493	24
10494	24
10495	24
10496	24
10497	24
10498	24
10499	24
10500	24
10501	24
10502	24
10503	24
10504	24
10505	24
10506	24
10507	24
10508	24
10509	24
10510	24
10511	24
10512	24
10513	24
10514	24
10515	24
10516	24
10517	24
10518	24
10519	24
10520	24
10521	24
10522	24
10523	24
10524	24
10525	24
10526	24
10527	24
10528	24
10529	24
10530	24
10531	24
10532	24
10533	24
10534	24
10535	24
10536	24
10537	24
10538	24
10539	24
10540	24
10541	24
10542	24
10543	24
10544	24
10545	24
10546	24
10547	24
10548	24
10549	24
10550	24
10551	24
10552	24
10553	24
10554	24
10555	24
10556	24
10557	24
10558	24
10559	24
10560	24
10561	24
10562	24
10563	24
10564	24
10565	24
10566	24
10567	24
10568	24
10569	24
10570	24
10571	24
10572	24
10573	24
10574	24
10575	24
10576	24
10577	24
10578	24
10579	24
10580	24
10581	24
10582	24
10583	24
10584	24
10585	24
10586	24
10587	24
10588	24
10589	24
10590	24
10591	24
10592	24
10593	24
10594	24
10595	24
10596	24
10597	24
10598	24
10599	24
10600	24
10601	24
10602	24
10603	24
10604	24
10605	24
10606	24
10607	24
10608	24
10609	24
10610	24
10611	24
10612	24
10613	24
10614	24
10615	24
10616	24
10617	24
10618	24
10619	24
10620	24
10621	24
10622	24
10623	24
10624	24
10625	24
10626	24
10627	24
10628	24
10629	24
10630	24
10631	24
10632	24
10633	24
10634	24
10635	24
10636	24
10637	24
10638	24
10639	24
10640	24
10641	24
10642	24
10643	24
10644	24
10645	24
10646	24
10647	24
10648	24
10649	24
10650	24
10651	24
10652	24
10653	24
10654	24
10655	24
10656	24
10657	24
10658	24
10659	24
10660	24
10661	24
10662	24
10663	24
10664	24
10665	24
10666	24
10667	24
10668	24
10669	24
10670	24
10671	24
10672	24
10673	24
10674	24
10675	24
10676	24
10677	24
10678	24
10679	24
10680	24
10681	24
10682	24
10683	24
10684	24
10685	24
10686	24
10687	24
10688	24
10689	24
10690	24
10691	24
10692	24
10693	24
10694	24
10695	24
10696	24
10697	24
10698	24
10699	24
10700	24
10701	24
10702	24
10703	24
10704	24
10705	24
10706	24
10707	24
10708	24
10709	24
10710	24
10711	24
10712	24
10713	24
10714	24
10715	24
10716	24
10717	24
10718	24
10719	24
10720	24
10721	24
10722	24
10723	24
10724	24
10725	24
10726	24
10727	24
10728	24
10729	24
10730	24
10731	24
10732	24
10733	24
10734	24
10735	24
10736	24
10737	24
10738	24
10739	24
10740	24
10741	24
10742	24
10743	24
10744	24
10745	24
10746	24
10747	24
10748	24
10749	24
10750	24
10751	24
10752	24
10753	24
10754	24
10755	24
10756	24
10757	24
10758	24
10759	24
10760	24
10761	24
10762	24
10763	24
10764	24
10765	24
10766	24
10767	24
10768	24
10769	24
10770	24
10771	24
10772	24
10773	24
10774	24
10775	24
10776	24
10777	24
10778	24
10779	24
10780	24
10781	24
10782	24
10783	24
10784	24
10785	24
10786	24
10787	24
10788	24
10789	24
10790	24
10791	24
10792	24
10793	24
10794	24
10795	24
10796	24
10797	24
10798	24
10799	24
10800	24
10801	24
10802	24
10803	24
10804	24
10805	24
10806	24
10807	24
10808	24
10809	24
10810	24
10811	24
10812	24
10813	24
10814	24
10815	24
10816	24
10817	24
10818	24
10819	24
10820	24
10821	24
10822	24
10823	24
10824	24
10825	24
10826	24
10827	24
10828	24
10829	24
10830	24
10831	24
10832	24
10833	24
10834	24
10835	24
10836	24
10837	24
10838	24
10839	24
10840	24
10841	24
10842	24
10843	24
10844	24
10845	24
10846	24
10847	24
10848	24
10849	24
10850	24
10851	24
10852	24
10853	24
10854	24
10855	24
10856	24
10857	24
10858	24
10859	24
10860	24
10861	24
10862	24
10863	24
10864	24
10865	24
10866	24
10867	24
10868	24
10869	24
10870	24
10871	24
10872	24
10873	24
10874	24
10875	24
10876	24
10877	24
10878	24
10879	24
10880	24
10881	24
10882	24
10883	24
10884	24
10885	24
10886	24
10887	24
10888	24
10889	24
10890	24
10891	24
10892	24
10893	24
10894	24
10895	24
10896	24
10897	24
10898	24
10899	24
10900	24
10901	24
10902	24
10903	24
10904	24
10905	24
10906	24
10907	24
10908	24
10909	24
10910	24
10911	24
10912	24
10913	24
10914	24
10915	24
10916	24
10917	24
10918	24
10919	24
10920	24
10921	24
10922	24
10923	24
10924	24
10925	24
10926	24
10927	24
10928	24
10929	24
10930	24
10931	24
10932	24
10933	24
10934	24
10935	24
10936	24
10937	24
10938	24
10939	24
10940	24
10941	24
10942	24
10943	24
10944	24
10945	24
10946	24
10947	24
10948	24
10949	24
10950	24
10951	24
10952	24
10953	24
10954	24
10955	24
10956	24
10957	24
10958	24
10959	24
10960	24
10961	24
10962	24
10963	24
10964	24
10965	24
10966	24
10967	24
10968	24
10969	24
10970	24
10971	24
10972	24
10973	24
10974	24
10975	24
10976	24
10977	24
10978	24
10979	24
10980	24
10981	24
10982	24
10983	24
10984	24
10985	24
10986	24
10987	24
10988	24
10989	24
10990	24
10991	24
10992	24
10993	24
10994	24
10995	24
10996	24
10997	24
10998	24
10999	24
11000	24
11001	24
11002	24
11003	24
11004	24
11005	24
11006	24
11007	24
11008	24
11009	24
11010	24
11011	24
11012	24
11013	24
11014	24
11015	24
11016	24
11017	24
11018	24
11019	24
11020	24
11021	24
11022	24
11023	24
11024	24
11025	24
11026	24
11027	24
11028	24
11029	24
11030	24
11031	24
11032	24
11033	24
11034	24
11035	24
11036	24
11037	24
11038	24
11039	24
11040	24
11041	24
11042	24
11043	24
11044	24
11045	24
11046	24
11047	24
11048	24
11049	24
11050	24
11051	24
11052	24
11053	24
11054	24
11055	24
11056	24
11057	24
11058	24
11059	24
11060	24
11061	24
11062	24
11063	24
11064	24
11065	24
11066	24
11067	24
11068	24
11069	24
11070	24
11071	24
11072	24
11073	24
11074	24
11075	24
11076	24
11077	24
11078	24
11079	24
11080	24
11081	24
11082	24
11083	24
11084	24
11085	24
11086	24
11087	24
11088	24
11089	24
11090	24
11091	24
11092	24
11093	24
11094	24
11095	24
11096	24
11097	24
11098	24
11099	24
11100	24
11101	24
11102	24
11103	24
11104	24
11105	24
11106	24
11107	24
11108	24
11109	24
11110	24
11111	24
11112	24
11113	24
11114	24
11115	24
11116	24
11117	24
11118	24
11119	24
11120	24
11121	24
11122	24
11123	24
11124	24
11125	24
11126	24
11127	24
11128	24
11129	24
11130	24
11131	24
11132	24
11133	24
11134	24
11135	24
11136	24
11137	24
11138	24
11139	24
11140	24
11141	24
11142	24
11143	24
11144	24
11145	24
11146	24
11147	24
11148	24
11149	24
11150	24
11151	24
11152	24
11153	24
11154	24
11155	24
11156	24
11157	24
11158	24
11159	24
11160	24
11161	24
11162	24
11163	24
11164	24
11165	24
11166	24
11167	24
11168	24
11169	24
11170	24
11171	24
11172	24
11173	24
11174	24
11175	24
11176	24
11177	24
11178	24
11179	24
11180	24
11181	24
11182	24
11183	24
11184	24
11185	24
11186	24
11187	24
11188	24
11189	24
11190	24
11191	24
11192	24
11193	24
11194	24
11195	24
11196	24
11197	24
11198	24
11199	24
11200	24
11201	24
11202	24
11203	24
11204	24
11205	24
11206	24
11207	24
11208	24
11209	24
11210	24
11211	24
11212	24
11213	24
11214	24
11215	24
11216	24
11217	24
11218	24
11219	24
11220	24
11221	24
11222	24
11223	24
11224	24
11225	24
11226	24
11227	24
11228	24
11229	24
11230	24
11231	24
11232	24
11233	24
11234	24
11235	24
11236	24
11237	24
11238	24
11239	24
11240	24
11241	24
11242	24
11243	24
11244	24
11245	24
11246	24
11247	24
11248	24
11249	24
11250	24
11251	24
11252	24
11253	24
11254	24
11255	24
11256	24
11257	24
11258	24
11259	24
11260	24
11261	24
11262	24
11263	24
11264	24
11265	24
11266	24
11267	24
11268	24
11269	24
11270	24
11271	24
11272	24
11273	24
11274	24
11275	24
11276	24
11277	24
11278	24
11279	24
11280	24
11281	24
11282	24
11283	24
11284	24
11285	24
11286	24
11287	24
11288	24
11289	24
11290	24
11291	24
11292	24
11293	24
11294	24
11295	24
11296	24
11297	24
11298	24
11299	24
11300	24
11301	24
11302	24
11303	24
11304	24
11305	24
11306	24
11307	24
11308	24
11309	24
11310	24
11311	24
11312	24
11313	24
11314	24
11315	24
11316	24
11317	24
11318	24
11319	24
11320	24
11321	24
11322	24
11323	24
11324	24
11325	24
11326	24
11327	24
11328	24
11329	24
11330	24
11331	24
11332	24
11333	24
11334	24
11335	24
11336	24
11337	24
11338	24
11339	24
11340	24
11341	24
11342	24
11343	24
11344	24
11345	24
11346	24
11347	24
11348	24
11349	24
11350	24
11351	24
11352	24
11353	24
11354	24
11355	24
11356	24
11357	24
11358	24
11359	24
11360	24
11361	24
11362	24
11363	24
11364	24
11365	24
11366	24
11367	24
11368	24
11369	24
11370	24
11371	24
11372	24
11373	24
11374	24
11375	24
11376	24
11377	24
11378	24
11379	24
11380	24
11381	24
11382	24
11383	24
11384	24
11385	24
11386	24
11387	24
11388	24
11389	24
11390	24
11391	24
11392	24
11393	24
11394	24
11395	24
11396	24
11397	24
11398	24
11399	24
11400	24
11401	24
11402	24
11403	24
11404	24
11405	24
11406	24
11407	24
11408	24
11409	24
11410	24
11411	24
11412	24
11413	24
11414	24
11415	24
11416	24
11417	24
11418	24
11419	24
11420	24
11421	24
11422	24
11423	24
11424	24
11425	24
11426	24
11427	24
11428	24
11429	24
11430	24
11431	24
11432	24
11433	24
11434	24
11435	24
11436	24
11437	24
11438	24
11439	24
11440	24
11441	24
11442	24
11443	24
11444	24
11445	24
11446	24
11447	24
11448	24
11449	24
11450	24
11451	24
11452	24
11453	24
11454	24
11455	24
11456	24
11457	24
11458	24
11459	24
11460	24
11461	24
11462	24
11463	24
11464	24
11465	24
11466	24
11467	24
11468	24
11469	24
11470	24
11471	24
11472	24
11473	24
11474	24
11475	24
11476	24
11477	24
11478	24
11479	24
11480	24
11481	24
11482	24
11483	24
11484	24
11485	24
11486	24
11487	24
11488	24
11489	24
11490	24
11491	24
11492	24
11493	24
11494	24
11495	24
11496	24
11497	24
11498	24
11499	24
11500	24
11501	24
11502	24
11503	24
11504	24
11505	24
11506	24
11507	24
11508	24
11509	24
11510	24
11511	24
11512	24
11513	24
11514	24
11515	24
11516	24
11517	24
11518	24
11519	24
11520	24
11521	24
11522	24
11523	24
11524	24
11525	24
11526	24
11527	24
11528	24
11529	24
11530	24
11531	24
11532	24
11533	24
11534	24
11535	24
11536	24
11537	24
11538	24
11539	24
11540	24
11541	24
11542	24
11543	24
11544	24
11545	24
11546	24
11547	24
11548	24
11549	24
11550	24
11551	24
11552	24
11553	24
11554	24
11555	24
11556	24
11557	24
11558	24
11559	24
11560	24
11561	24
11562	24
11563	24
11564	24
11565	24
11566	24
11567	24
11568	24
11569	24
11570	24
11571	24
11572	24
11573	24
11574	24
11575	24
11576	24
11577	24
11578	24
11579	24
11580	24
11581	24
11582	24
11583	24
11584	24
11585	24
11586	24
11587	24
11588	24
11589	24
11590	24
11591	24
11592	24
11593	24
11594	24
11595	24
11596	24
11597	24
11598	24
11599	24
11600	24
11601	24
11602	24
11603	24
11604	24
11605	24
11606	24
11607	24
11608	24
11609	24
11610	24
11611	24
11612	24
11613	24
11614	24
11615	24
11616	24
11617	24
11618	24
11619	24
11620	24
11621	24
11622	24
11623	24
11624	24
11625	24
11626	24
11627	24
11628	24
11629	24
11630	24
11631	24
11632	24
11633	24
11634	24
11635	24
11636	24
11637	24
11638	24
11639	24
11640	24
11641	24
11642	24
11643	24
11644	24
11645	24
11646	24
11647	24
11648	24
11649	24
11650	24
11651	24
11652	24
11653	24
11654	24
11655	24
11656	24
11657	24
11658	24
11659	24
11660	24
11661	24
11662	24
11663	24
11664	24
11665	24
11666	24
11667	24
11668	24
11669	24
11670	24
11671	24
11672	24
11673	24
11674	24
11675	24
11676	24
11677	24
11678	24
11679	24
11680	24
11681	24
11682	24
11683	24
11684	24
11685	24
11686	24
11687	24
11688	24
11689	24
11690	24
11691	24
11692	24
11693	24
11694	24
11695	24
11696	24
11697	24
11698	24
11699	24
11700	24
11701	24
11702	24
11703	24
11704	24
11705	24
11706	24
11707	24
11708	24
11709	24
11710	24
11711	24
11712	24
11713	24
11714	24
11715	24
11716	24
11717	24
11718	24
11719	24
11720	24
11721	24
11722	24
11723	24
11724	24
11725	24
11726	24
11727	24
11728	24
11729	24
11730	24
11731	24
11732	24
11733	24
11734	24
11735	24
11736	24
11737	24
11738	24
11739	24
11740	24
11741	24
11742	24
11743	24
11744	24
11745	24
11746	24
11747	24
11748	24
11749	24
11750	24
11751	24
11752	24
11753	24
11754	24
11755	24
11756	24
11757	24
11758	24
11759	24
11760	24
11761	24
11762	24
11763	24
11764	24
11765	24
11766	24
11767	24
11768	24
11769	24
11770	24
11771	24
11772	24
11773	24
11774	24
11775	24
11776	24
11777	24
11778	24
11779	24
11780	24
11781	24
11782	24
11783	24
11784	24
11785	24
11786	24
11787	24
11788	24
11789	24
11790	24
11791	24
11792	24
11793	24
11794	24
11795	24
11796	24
11797	24
11798	24
11799	24
11800	24
11801	24
11802	24
11803	24
11804	24
11805	24
11806	24
11807	24
11808	24
11809	24
11810	24
11811	24
11812	24
11813	24
11814	24
11815	24
11816	24
11817	24
11818	24
11819	24
11820	24
11821	24
11822	24
11823	24
11824	24
11825	24
11826	24
11827	24
11828	24
11829	24
11830	24
11831	24
11832	24
11833	24
11834	24
11835	24
11836	24
11837	24
11838	24
11839	24
11840	24
11841	24
11842	24
11843	24
11844	24
11845	24
11846	24
11847	24
11848	24
11849	24
11850	24
11851	24
11852	24
11853	24
11854	24
11855	24
11856	24
11857	24
11858	24
11859	24
11860	24
11861	24
11862	24
11863	24
11864	24
11865	24
11866	24
11867	24
11868	24
11869	24
11870	24
11871	24
11872	24
11873	24
11874	24
11875	24
11876	24
11877	24
11878	24
11879	24
11880	24
11881	24
11882	24
11883	24
11884	24
11885	24
11886	24
11887	24
11888	24
11889	24
11890	24
11891	24
11892	24
11893	24
11894	24
11895	24
11896	24
11897	24
11898	24
11899	24
11900	24
11901	24
11902	24
11903	24
11904	24
11905	24
11906	24
11907	24
11908	24
11909	24
11910	24
11911	24
11912	24
11913	24
11914	24
11915	24
11916	24
11917	24
11918	24
11919	24
11920	24
11921	24
11922	24
11923	24
11924	24
11925	24
11926	24
11927	24
11928	24
11929	24
11930	24
11931	24
11932	24
11933	24
11934	24
11935	24
11936	24
11937	24
11938	24
11939	24
11940	24
11941	24
11942	24
11943	24
11944	24
11945	24
11946	24
11947	24
11948	24
11949	24
11950	24
11951	24
11952	24
11953	24
11954	24
11955	24
11956	24
11957	24
11958	24
11959	24
11960	24
11961	24
11962	24
11963	24
11964	24
11965	24
11966	24
11967	24
11968	24
11969	24
11970	24
11971	24
11972	24
11973	24
11974	24
11975	24
11976	24
11977	24
11978	24
11979	24
11980	24
11981	24
11982	24
11983	24
11984	24
11985	24
11986	24
11987	24
11988	24
11989	24
11990	24
11991	24
11992	24
11993	24
11994	24
11995	24
11996	24
11997	24
11998	24
11999	24
12000	24
12001	24
12002	24
12003	24
12004	24
12005	24
12006	24
12007	24
12008	24
12009	24
12010	24
12011	24
12012	24
12013	24
12014	24
12015	24
12016	24
12017	24
12018	24
12019	24
12020	24
12021	24
12022	24
12023	24
12024	24
12025	24
12026	24
12027	24
12028	24
12029	24
12030	24
12031	24
12032	24
12033	24
12034	24
12035	24
12036	24
12037	24
12038	24
12039	24
12040	24
12041	24
12042	24
12043	24
12044	24
12045	24
12046	24
12047	24
12048	24
12049	24
12050	24
12051	24
12052	24
12053	24
12054	24
12055	24
12056	24
12057	24
12058	24
12059	24
12060	24
12061	24
12062	24
12063	24
12064	24
12065	24
12066	24
12067	24
12068	24
12069	24
12070	24
12071	24
12072	24
12073	24
12074	24
12075	24
12076	24
12077	24
12078	24
12079	24
12080	24
12081	24
12082	24
12083	24
12084	24
12085	24
12086	24
12087	24
12088	24
12089	24
12090	24
12091	24
12092	24
12093	24
12094	24
12095	24
12096	24
12097	24
12098	24
12099	24
12100	24
12101	24
12102	24
12103	24
12104	24
12105	24
12106	24
12107	24
12108	24
12109	24
12110	24
12111	24
12112	24
12113	24
12114	24
12115	24
12116	24
12117	24
12118	24
12119	24
12120	24
12121	24
12122	24
12123	24
12124	24
12125	24
12126	24
12127	24
12128	24
12129	24
12130	24
12131	24
12132	24
12133	24
12134	24
12135	24
12136	24
12137	24
12138	24
12139	24
12140	24
12141	24
12142	24
12143	24
12144	24
12145	24
12146	24
12147	24
12148	24
12149	24
12150	24
12151	24
12152	24
12153	24
12154	24
12155	24
12156	24
12157	24
12158	24
12159	24
12160	24
12161	24
12162	24
12163	24
12164	24
12165	24
12166	24
12167	24
12168	24
12169	24
12170	24
12171	24
12172	24
12173	24
12174	24
12175	24
12176	24
12177	24
12178	24
12179	24
12180	24
12181	24
12182	24
12183	24
12184	24
12185	24
12186	24
12187	24
12188	24
12189	24
12190	24
12191	24
12192	24
12193	24
12194	24
12195	24
12196	24
12197	24
12198	24
12199	24
12200	24
12201	24
12202	24
12203	24
12204	24
12205	24
12206	24
12207	24
12208	24
12209	24
12210	24
12211	24
12212	24
12213	24
12214	24
12215	24
12216	24
12217	24
12218	24
12219	24
12220	24
12221	24
12222	24
12223	24
12224	24
12225	24
12226	24
12227	24
12228	24
12229	24
12230	24
12231	24
12232	24
12233	24
12234	24
12235	24
12236	24
12237	24
12238	24
12239	24
12240	24
12241	24
12242	24
12243	24
12244	24
12245	24
12246	24
12247	24
12248	24
12249	24
12250	24
12251	24
12252	24
12253	24
12254	24
12255	24
12256	24
12257	24
12258	24
12259	24
12260	24
12261	24
12262	24
12263	24
12264	24
12265	24
12266	24
12267	24
12268	24
12269	24
12270	24
12271	24
12272	24
12273	24
12274	24
12275	24
12276	24
12277	24
12278	24
12279	24
12280	24
12281	24
12282	24
12283	24
12284	24
12285	24
12286	24
12287	24
12288	24
12289	24
12290	24
12291	24
12292	24
12293	24
12294	24
12295	24
12296	24
12297	24
12298	24
12299	24
12300	24
12301	24
12302	24
12303	24
12304	24
12305	24
12306	24
12307	24
12308	24
12309	24
12310	24
12311	24
12312	24
12313	24
12314	24
12315	24
12316	24
12317	24
12318	24
12319	24
12320	24
12321	24
12322	24
12323	24
12324	24
12325	24
12326	24
12327	24
12328	24
12329	24
12330	24
12331	24
12332	24
12333	24
12334	24
12335	24
12336	24
12337	24
12338	24
12339	24
12340	24
12341	24
12342	24
12343	24
12344	24
12345	24
12346	24
12347	24
12348	24
12349	24
12350	24
12351	24
12352	24
12353	24
12354	24
12355	24
12356	24
12357	24
12358	24
12359	24
12360	24
12361	24
12362	24
12363	24
12364	24
12365	24
12366	24
12367	24
12368	24
12369	24
12370	24
12371	24
12372	24
12373	24
12374	24
12375	24
12376	24
12377	24
12378	24
12379	24
12380	24
12381	24
12382	24
12383	24
12384	24
12385	24
12386	24
12387	24
12388	24
12389	24
12390	24
12391	24
12392	24
12393	24
12394	24
12395	24
12396	24
12397	24
12398	24
12399	24
12400	24
12401	24
12402	24
12403	24
12404	24
12405	24
12406	24
12407	24
12408	24
12409	24
12410	24
12411	24
12412	24
12413	24
12414	24
12415	24
12416	24
12417	24
12418	24
12419	24
12420	24
12421	24
12422	24
12423	24
12424	24
12425	24
12426	24
12427	24
12428	24
12429	24
12430	24
12431	24
12432	24
12433	24
12434	24
12435	24
12436	24
12437	24
12438	24
12439	24
12440	24
12441	24
12442	24
12443	24
12444	24
12445	24
12446	24
12447	24
12448	24
12449	24
12450	24
12451	24
12452	24
12453	24
12454	24
12455	24
12456	24
12457	24
12458	24
12459	24
12460	24
12461	24
12462	24
12463	24
12464	24
12465	24
12466	24
12467	24
12468	24
12469	24
12470	24
12471	24
12472	24
12473	24
12474	24
12475	24
12476	24
12477	24
12478	24
12479	24
12480	24
12481	24
12482	24
12483	24
12484	24
12485	24
12486	24
12487	24
12488	24
12489	24
12490	24
12491	24
12492	24
12493	24
12494	24
12495	24
12496	24
12497	24
12498	24
12499	24
12500	24
12501	24
12502	24
12503	24
12504	24
12505	24
12506	24
12507	24
12508	24
12509	24
12510	24
12511	24
12512	24
12513	24
12514	24
12515	24
12516	24
12517	24
12518	24
12519	24
12520	24
12521	24
12522	24
12523	24
12524	24
12525	24
12526	24
12527	24
12528	24
12529	24
12530	24
12531	24
12532	24
12533	24
12534	24
12535	24
12536	24
12537	24
12538	24
12539	24
12540	24
12541	24
12542	24
12543	24
12544	24
12545	24
12546	24
12547	24
12548	24
12549	24
12550	24
12551	24
12552	24
12553	24
12554	24
12555	24
12556	24
12557	24
12558	24
12559	24
12560	24
12561	24
12562	24
12563	24
12564	24
12565	24
12566	24
12567	24
12568	24
12569	24
12570	24
12571	24
12572	24
12573	24
12574	24
12575	24
12576	24
12577	24
12578	24
12579	24
12580	24
12581	24
12582	24
12583	24
12584	24
12585	24
12586	24
12587	24
12588	24
12589	24
12590	24
12591	24
12592	24
12593	24
12594	24
12595	24
12596	24
12597	24
12598	24
12599	24
12600	24
12601	24
12602	24
12603	24
12604	24
12605	24
12606	24
12607	24
12608	24
12609	24
12610	24
12611	24
12612	24
12613	24
12614	24
12615	24
12616	24
12617	24
12618	24
12619	24
12620	24
12621	24
12622	24
12623	24
12624	24
12625	24
12626	24
12627	24
12628	24
12629	24
12630	24
12631	24
12632	24
12633	24
12634	24
12635	24
12636	24
12637	24
12638	24
12639	24
12640	24
12641	24
12642	24
12643	24
12644	24
12645	24
12646	24
12647	24
12648	24
12649	24
12650	24
12651	24
12652	24
12653	24
12654	24
12655	24
12656	24
12657	24
12658	24
12659	24
12660	24
12661	24
12662	24
12663	24
12664	24
12665	24
12666	24
12667	24
12668	24
12669	24
12670	24
12671	24
12672	24
12673	24
12674	24
12675	24
12676	24
12677	24
12678	24
12679	24
12680	24
12681	24
12682	24
12683	24
12684	24
12685	24
12686	24
12687	24
12688	24
12689	24
12690	24
12691	24
12692	24
12693	24
12694	24
12695	24
12696	24
12697	24
12698	24
12699	24
12700	24
12701	24
12702	24
12703	24
12704	24
12705	24
12706	24
12707	24
12708	24
12709	24
12710	24
12711	24
12712	24
12713	24
12714	24
12715	24
12716	24
12717	24
12718	24
12719	24
12720	24
12721	24
12722	24
12723	24
12724	24
12725	24
12726	24
12727	24
12728	24
12729	24
12730	24
12731	24
12732	24
12733	24
12734	24
12735	24
12736	24
12737	24
12738	24
12739	24
12740	24
12741	24
12742	24
12743	24
12744	24
12745	24
12746	24
12747	24
12748	24
12749	24
12750	24
12751	24
12752	24
12753	24
12754	24
12755	24
12756	24
12757	24
12758	24
12759	24
12760	24
12761	24
12762	24
12763	24
12764	24
12765	24
12766	24
12767	24
12768	24
12769	24
12770	24
12771	24
12772	24
12773	24
12774	24
12775	24
12776	24
12777	24
12778	24
12779	24
12780	24
12781	24
12782	24
12783	24
12784	24
12785	24
12786	24
12787	24
12788	24
12789	24
12790	24
12791	24
12792	24
12793	24
12794	24
12795	24
12796	24
12797	24
12798	24
12799	24
12800	24
12801	24
12802	24
12803	24
12804	24
12805	24
12806	24
12807	24
12808	24
12809	24
12810	24
12811	24
12812	24
12813	24
12814	24
12815	24
12816	24
12817	24
12818	24
12819	24
12820	24
12821	24
12822	24
12823	24
12824	24
12825	24
12826	24
12827	24
12828	24
12829	24
12830	24
12831	24
12832	24
12833	24
12834	24
12835	24
12836	24
12837	24
12838	24
12839	24
12840	24
12841	24
12842	24
12843	24
12844	24
12845	24
12846	24
12847	24
12848	24
12849	24
12850	24
12851	24
12852	24
12853	24
12854	24
12855	24
12856	24
12857	24
12858	24
12859	24
12860	24
12861	24
12862	24
12863	24
12864	24
12865	24
12866	24
12867	24
12868	24
12869	24
12870	24
12871	24
12872	24
12873	24
12874	24
12875	24
12876	24
12877	24
12878	24
12879	24
12880	24
12881	24
12882	24
12883	24
12884	24
12885	24
12886	24
12887	24
12888	24
12889	24
12890	24
12891	24
12892	24
12893	24
12894	24
12895	24
12896	24
12897	24
12898	24
12899	24
12900	24
12901	24
12902	24
12903	24
12904	24
12905	24
12906	24
12907	24
12908	24
12909	24
12910	24
12911	24
12912	24
12913	24
12914	24
12915	24
12916	24
12917	24
12918	24
12919	24
12920	24
12921	24
12922	24
12923	24
12924	24
12925	24
12926	24
12927	24
12928	24
12929	24
12930	24
12931	24
12932	24
12933	24
12934	24
12935	24
12936	24
12937	24
12938	24
12939	24
12940	24
12941	24
12942	24
12943	24
12944	24
12945	24
12946	24
12947	24
12948	24
12949	24
12950	24
12951	24
12952	24
12953	24
12954	24
12955	24
12956	24
12957	24
12958	24
12959	24
12960	24
12961	24
12962	24
12963	24
12964	24
12965	24
12966	24
12967	24
12968	24
12969	24
12970	24
12971	24
12972	24
12973	24
12974	24
12975	24
12976	24
12977	24
12978	24
12979	24
12980	24
12981	24
12982	24
12983	24
12984	24
12985	24
12986	24
12987	24
12988	24
12989	24
12990	24
12991	24
12992	24
12993	24
12994	24
12995	24
12996	24
12997	24
12998	24
12999	24
13000	24
13001	24
13002	24
13003	24
13004	24
13005	24
13006	24
13007	24
13008	24
13009	24
13010	24
13011	24
13012	24
13013	24
13014	24
13015	24
13016	24
13017	24
13018	24
13019	24
13020	24
13021	24
13022	24
13023	24
13024	24
13025	24
13026	24
13027	24
13028	24
13029	24
13030	24
13031	24
13032	24
13033	24
13034	24
13035	24
13036	24
13037	24
13038	24
13039	24
13040	24
13041	24
13042	24
13043	24
13044	24
13045	24
13046	24
13047	24
13048	24
13049	24
13050	24
13051	24
13052	24
13053	24
13054	24
13055	24
13056	24
13057	24
13058	24
13059	24
13060	24
13061	24
13062	24
13063	24
13064	24
13065	24
13066	24
13067	24
13068	24
13069	24
13070	24
13071	24
13072	24
13073	24
13074	24
13075	24
13076	24
13077	24
13078	24
13079	24
13080	24
13081	24
13082	24
13083	24
13084	24
13085	24
13086	24
13087	24
13088	24
13089	24
13090	24
13091	24
13092	24
13093	24
13094	24
13095	24
13096	24
13097	24
13098	24
13099	24
13100	24
13101	24
13102	24
13103	24
13104	24
13105	24
13106	24
13107	24
13108	24
13109	24
13110	24
13111	24
13112	24
13113	24
13114	24
13115	24
13116	24
13117	24
13118	24
13119	24
13120	24
13121	24
13122	24
13123	24
13124	24
13125	24
13126	24
13127	24
13128	24
13129	24
13130	24
13131	24
13132	24
13133	24
13134	24
13135	24
13136	24
13137	24
13138	24
13139	24
13140	24
13141	24
13142	24
13143	24
13144	24
13145	24
13146	24
13147	24
13148	24
13149	24
13150	24
13151	24
13152	24
13153	24
13154	24
13155	24
13156	24
13157	24
13158	24
13159	24
13160	24
13161	24
13162	24
13163	24
13164	24
13165	24
13166	24
13167	24
13168	24
13169	24
13170	24
13171	24
13172	24
13173	24
13174	24
13175	24
13176	24
13177	24
13178	24
13179	24
13180	24
13181	24
13182	24
13183	24
13184	24
13185	24
13186	24
13187	24
13188	24
13189	24
13190	24
13191	24
13192	24
13193	24
13194	24
13195	24
13196	24
13197	24
13198	24
13199	24
13200	24
13201	24
13202	24
13203	24
13204	24
13205	24
13206	24
13207	24
13208	24
13209	24
13210	24
13211	24
13212	24
13213	24
13214	24
13215	24
13216	24
13217	24
13218	24
13219	24
13220	24
13221	24
13222	24
13223	24
13224	24
13225	24
13226	24
13227	24
13228	24
13229	24
13230	24
13231	24
13232	24
13233	24
13234	24
13235	24
13236	24
13237	24
13238	24
13239	24
13240	24
13241	24
13242	24
13243	24
13244	24
13245	24
13246	24
13247	24
13248	24
13249	24
13250	24
13251	24
13252	24
13253	24
13254	24
13255	24
13256	24
13257	24
13258	24
13259	24
13260	24
13261	24
13262	24
13263	24
13264	24
13265	24
13266	24
13267	24
13268	24
13269	24
13270	24
13271	24
13272	24
13273	24
13274	24
13275	24
13276	24
13277	24
13278	24
13279	24
13280	24
13281	24
13282	24
13283	24
13284	24
13285	24
13286	24
13287	24
13288	24
13289	24
13290	24
13291	24
13292	24
13293	24
13294	24
13295	24
13296	24
13297	24
13298	24
13299	24
13300	24
13301	24
13302	24
13303	24
13304	24
13305	24
13306	24
13307	24
13308	24
13309	24
13310	24
13311	24
13312	24
13313	24
13314	24
13315	24
13316	24
13317	24
13318	24
13319	24
13320	24
13321	24
13322	24
13323	24
13324	24
13325	24
13326	24
13327	24
13328	24
13329	24
13330	24
13331	24
13332	24
13333	24
13334	24
13335	24
13336	24
13337	24
13338	24
13339	24
13340	24
13341	24
13342	24
13343	24
13344	24
13345	24
13346	24
13347	24
13348	24
13349	24
13350	24
13351	24
13352	24
13353	24
13354	24
13355	24
13356	24
13357	24
13358	24
13359	24
13360	24
13361	24
13362	24
13363	24
13364	24
13365	24
13366	24
13367	24
13368	24
13369	24
13370	24
13371	24
13372	24
13373	24
13374	24
13375	24
13376	24
13377	24
13378	24
13379	24
13380	24
13381	24
13382	24
13383	24
13384	24
13385	24
13386	24
13387	24
13388	24
13389	24
13390	24
13391	24
13392	24
13393	24
13394	24
13395	24
13396	24
13397	24
13398	24
13399	24
13400	24
13401	24
13402	24
13403	24
13404	24
13405	24
13406	24
13407	24
13408	24
13409	24
13410	24
13411	24
13412	24
13413	24
13414	24
13415	24
13416	24
13417	24
13418	24
13419	24
13420	24
13421	24
13422	24
13423	24
13424	24
13425	24
13426	24
13427	24
13428	24
13429	24
13430	24
13431	24
13432	24
13433	24
13434	24
13435	24
13436	24
13437	24
13438	24
13439	24
13440	24
13441	24
13442	24
13443	24
13444	24
13445	24
13446	24
13447	24
13448	24
13449	24
13450	24
13451	24
13452	24
13453	24
13454	24
13455	24
13456	24
13457	24
13458	24
13459	24
13460	24
13461	24
13462	24
13463	24
13464	24
13465	24
13466	24
13467	24
13468	24
13469	24
13470	24
13471	24
13472	24
13473	24
13474	24
13475	24
13476	24
13477	24
13478	24
13479	24
13480	24
13481	24
13482	24
13483	24
13484	24
13485	24
13486	24
13487	24
13488	24
13489	24
13490	24
13491	24
13492	24
13493	24
13494	24
13495	24
13496	24
13497	24
13498	24
13499	24
13500	24
13501	24
13502	24
13503	24
13504	24
13505	24
13506	24
13507	24
13508	24
13509	24
13510	24
13511	24
13512	24
13513	24
13514	24
13515	24
13516	24
13517	24
13518	24
13519	24
13520	24
13521	24
13522	24
13523	24
13524	24
13525	24
13526	24
13527	24
13528	24
13529	24
13530	24
13531	24
13532	24
13533	24
13534	24
13535	24
13536	24
13537	24
13538	24
13539	24
13540	24
13541	24
13542	24
13543	24
13544	24
13545	24
13546	24
13547	24
13548	24
13549	24
13550	24
13551	24
13552	24
13553	24
13554	24
13555	24
13556	24
13557	24
13558	24
13559	24
13560	24
13561	24
13562	24
13563	24
13564	24
13565	24
13566	24
13567	24
13568	24
13569	24
13570	24
13571	24
13572	24
13573	24
13574	24
13575	24
13576	24
13577	24
13578	24
13579	24
13580	24
13581	24
13582	24
13583	24
13584	24
13585	24
13586	24
13587	24
13588	24
13589	24
13590	24
13591	24
13592	24
13593	24
13594	24
13595	24
13596	24
13597	24
13598	24
13599	24
13600	24
13601	24
13602	24
13603	24
13604	24
13605	24
13606	24
13607	24
13608	24
13609	24
13610	24
13611	24
13612	24
13613	24
13614	24
13615	24
13616	24
13617	24
13618	24
13619	24
13620	24
13621	24
13622	24
13623	24
13624	24
13625	24
13626	24
13627	24
13628	24
13629	24
13630	24
13631	24
13632	24
13633	24
13634	24
13635	24
13636	24
13637	24
13638	24
13639	24
13640	24
13641	24
13642	24
13643	24
13644	24
13645	24
13646	24
13647	24
13648	24
13649	24
13650	24
13651	24
13652	24
13653	24
13654	24
13655	24
13656	24
13657	24
13658	24
13659	24
13660	24
13661	24
13662	24
13663	24
13664	24
13665	24
13666	24
13667	24
13668	24
13669	24
13670	24
13671	24
13672	24
13673	24
13674	24
13675	24
13676	24
13677	24
13678	24
13679	24
13680	24
13681	24
13682	24
13683	24
13684	24
13685	24
13686	24
13687	24
13688	24
13689	24
13690	24
13691	24
13692	24
13693	24
13694	24
13695	24
13696	24
13697	24
13698	24
13699	24
13700	24
13701	24
13702	24
13703	24
13704	24
13705	24
13706	24
13707	24
13708	24
13709	24
13710	24
13711	24
13712	24
13713	24
13714	24
13715	24
13716	24
13717	24
13718	24
13719	24
13720	24
13721	24
13722	24
13723	24
13724	24
13725	24
13726	24
13727	24
13728	24
13729	24
13730	24
13731	24
13732	24
13733	24
13734	24
13735	24
13736	24
13737	24
13738	24
13739	24
13740	24
13741	24
13742	24
13743	24
13744	24
13745	24
13746	24
13747	24
13748	24
13749	24
13750	24
13751	24
13752	24
13753	24
13754	24
13755	24
13756	24
13757	24
13758	24
13759	24
13760	24
13761	24
13762	24
13763	24
13764	24
13765	24
13766	24
13767	24
13768	24
13769	24
13770	24
13771	24
13772	24
13773	24
13774	24
13775	24
13776	24
13777	24
13778	24
13779	24
13780	24
13781	24
13782	24
13783	24
13784	24
13785	24
13786	24
13787	24
13788	24
13789	24
13790	24
13791	24
13792	24
13793	24
13794	24
13795	24
13796	24
13797	24
13798	24
13799	24
13800	24
13801	24
13802	24
13803	24
13804	24
13805	24
13806	24
13807	24
13808	24
13809	24
13810	24
13811	24
13812	24
13813	24
13814	24
13815	24
13816	24
13817	24
13818	24
13819	24
13820	24
13821	24
13822	24
13823	24
13824	24
13825	24
13826	24
13827	24
13828	24
13829	24
13830	24
13831	24
13832	24
13833	24
13834	24
13835	24
13836	24
13837	24
13838	24
13839	24
13840	24
13841	24
13842	24
13843	24
13844	24
13845	24
13846	24
13847	24
13848	24
13849	24
13850	24
13851	24
13852	24
13853	24
13854	24
13855	24
13856	24
13857	24
13858	24
13859	24
13860	24
13861	24
13862	24
13863	24
13864	24
13865	24
13866	24
13867	24
13868	24
13869	24
13870	24
13871	24
13872	24
13873	24
13874	24
13875	24
13876	24
13877	24
13878	24
13879	24
13880	24
13881	24
13882	24
13883	24
13884	24
13885	24
13886	24
13887	24
13888	24
13889	24
13890	24
13891	24
13892	24
13893	24
13894	24
13895	24
13896	24
13897	24
13898	24
13899	24
13900	24
13901	24
13902	24
13903	24
13904	24
13905	24
13906	24
13907	24
13908	24
13909	24
13910	24
13911	24
13912	24
13913	24
13914	24
13915	24
13916	24
13917	24
13918	24
13919	24
13920	24
13921	24
13922	24
13923	24
13924	24
13925	24
13926	24
13927	24
13928	24
13929	24
13930	24
13931	24
13932	24
13933	24
13934	24
13935	24
13936	24
13937	24
13938	24
13939	24
13940	24
13941	24
13942	24
13943	24
13944	24
13945	24
13946	24
13947	24
13948	24
13949	24
13950	24
13951	24
13952	24
13953	24
13954	24
13955	24
13956	24
13957	24
13958	24
13959	24
13960	24
13961	24
13962	24
13963	24
13964	24
13965	24
13966	24
13967	24
13968	24
13969	24
13970	24
13971	24
13972	24
13973	24
13974	24
13975	24
13976	24
13977	24
13978	24
13979	24
13980	24
13981	24
13982	24
13983	24
13984	24
13985	24
13986	24
13987	24
13988	24
13989	24
13990	24
13991	24
13992	24
13993	24
13994	24
13995	24
13996	24
13997	24
13998	24
13999	24
14000	24
14001	24
14002	24
14003	24
14004	24
14005	24
14006	24
14007	24
14008	24
14009	24
14010	24
14011	24
14012	24
14013	24
14014	24
14015	24
14016	24
14017	24
14018	24
14019	24
14020	24
14021	24
14022	24
14023	24
14024	24
14025	24
14026	24
14027	24
14028	24
14029	24
14030	24
14031	24
14032	24
14033	24
14034	24
14035	24
14036	24
14037	24
14038	24
14039	24
14040	24
14041	24
14042	24
14043	24
14044	24
14045	24
14046	24
14047	24
14048	24
14049	24
14050	24
14051	24
14052	24
14053	24
14054	24
14055	24
14056	24
14057	24
14058	24
14059	24
14060	24
14061	24
14062	24
14063	24
14064	24
14065	24
14066	24
14067	24
14068	24
14069	24
14070	24
14071	24
14072	24
14073	24
14074	25
14075	25
14076	25
14077	25
14078	25
14079	25
14080	25
14081	25
14082	25
14083	25
14084	25
14085	25
14086	25
14087	25
14088	25
14089	25
14090	25
14091	25
14092	25
14093	25
14094	25
14095	25
14096	25
14097	25
14098	25
14099	25
14100	25
14101	25
14102	25
14103	25
14104	25
14105	25
14106	25
14107	25
14108	25
14109	25
14110	25
14111	25
14112	25
14113	25
14114	25
14115	25
14116	25
14117	25
14118	25
14119	25
14120	25
14121	25
14122	25
14123	25
14124	25
14125	25
14126	25
14127	25
14128	25
14129	25
14130	25
14131	25
14132	25
14133	25
14134	25
14135	25
14136	25
14137	25
14138	25
14139	25
14140	25
14141	25
14142	25
14143	25
14144	25
14145	25
14146	25
14147	25
14148	25
14149	25
14150	25
14151	25
14152	25
14153	25
14154	25
14155	25
14156	25
14157	25
14158	25
14159	25
14160	25
14161	25
14162	25
14163	25
14164	25
14165	25
14166	25
14167	25
14168	25
14169	25
14170	25
14171	25
14172	25
14173	25
14174	25
14175	25
14176	25
14177	25
14178	25
14179	25
14180	25
14181	25
14182	25
14183	25
14184	25
14185	25
14186	25
14187	25
14188	25
14189	25
14190	25
14191	25
14192	25
14193	25
14194	25
14195	25
14196	25
14197	25
14198	25
14199	25
14200	25
14201	25
14202	25
14203	25
14204	25
14205	25
14206	25
14207	25
14208	25
14209	25
14210	25
14211	25
14212	25
14213	25
14214	25
14215	25
14216	25
14217	25
14218	25
14219	25
14220	25
14221	25
14222	25
14223	25
14224	25
14225	25
14226	25
14227	25
14228	25
14229	25
14230	25
14231	25
14232	25
14233	25
14234	25
14235	25
14236	25
14237	25
14238	25
14239	25
14240	25
14241	25
14242	25
14243	25
14244	25
14245	25
14246	25
14247	25
14248	25
14249	25
14250	25
14251	25
14252	25
14253	25
14254	25
14255	25
14256	25
14257	25
14258	25
14259	25
14260	25
14261	25
14262	25
14263	25
14264	25
14265	25
14266	25
14267	25
14268	25
14269	25
14270	25
14271	25
14272	25
14273	25
14274	25
14275	25
14276	25
14277	25
14278	25
14279	25
14280	25
14281	25
14282	25
14283	25
14284	25
14285	25
14286	25
14287	25
14288	25
14289	25
14290	25
14291	25
14292	25
14293	25
14294	25
14295	25
14296	25
14297	25
14298	25
14299	25
14300	25
14301	25
14302	25
14303	25
14304	25
14305	25
14306	25
14307	25
14308	25
14309	25
14310	25
14311	25
14312	25
14313	25
14314	25
14315	25
14316	25
14317	25
14318	25
14319	25
14320	25
14321	25
14322	25
14323	25
14324	25
14325	25
14326	25
14327	25
14328	25
14329	25
14330	25
14331	25
14332	25
14333	25
14334	25
14335	25
14336	25
14337	25
14338	25
14339	25
14340	25
14341	25
14342	25
14343	25
14344	25
14345	25
14346	25
14347	25
14348	25
14349	25
14350	25
14351	25
14352	25
14353	25
14354	25
14355	25
14356	25
14357	25
14358	25
14359	25
14360	25
14361	25
14362	25
14363	25
14364	25
14365	25
14366	25
14367	25
14368	25
14369	25
14370	25
14371	25
14372	25
14373	25
14374	25
14375	25
14376	25
14377	25
14378	25
14379	25
14380	25
14381	25
14382	25
14383	25
14384	25
14385	25
14386	25
14387	25
14388	25
14389	25
14390	25
14391	25
14392	25
14393	25
14394	25
14395	25
14396	25
14397	25
14398	25
14399	25
14400	25
14401	25
14402	25
14403	25
14404	25
14405	25
14406	25
14407	25
14408	25
14409	25
14410	25
14411	25
14412	25
14413	25
14414	25
14415	25
14416	25
14417	25
14418	25
14419	25
14420	25
14421	25
14422	25
14423	25
14424	25
14425	25
14426	25
14427	25
14428	25
14429	25
14430	25
14431	25
14432	25
14433	25
14434	25
14435	25
14436	25
14437	25
14438	25
14439	25
14440	25
14441	25
14442	25
14443	25
14444	25
14445	25
14446	25
14447	25
14448	25
14449	25
14450	25
14451	25
14452	25
14453	25
14454	25
14455	25
14456	25
14457	25
14458	25
14459	25
14460	25
14461	25
14462	25
14463	25
14464	25
14465	25
14466	25
14467	25
14468	25
14469	25
14470	25
14471	25
14472	25
14473	25
14474	25
14475	25
14476	25
14477	25
14478	25
14479	25
14480	25
14481	25
14482	25
14483	25
14484	25
14485	25
14486	25
14487	25
14488	25
14489	25
14490	25
14491	25
14492	25
14493	25
14494	25
14495	25
14496	25
14497	25
14498	25
14499	25
14500	25
14501	25
14502	25
14503	25
14504	25
14505	25
14506	25
14507	25
14508	25
14509	25
14510	25
14511	25
14512	25
14513	25
14514	25
14515	25
14516	25
14517	25
14518	25
14519	25
14520	25
14521	25
14522	25
14523	25
14524	25
14525	25
14526	25
14527	25
14528	25
14529	25
14530	25
14531	25
14532	25
14533	25
14534	25
14535	25
14536	25
14537	25
14538	25
14539	25
14540	25
14541	25
14542	25
14543	25
14544	25
14545	25
14546	25
14547	25
14548	25
14549	25
14550	25
14551	25
14552	25
14553	25
14554	25
14555	25
14556	25
14557	25
14558	25
14559	25
14560	25
14561	25
14562	25
14563	25
14564	25
14565	25
14566	25
14567	25
14568	25
14569	25
14570	25
14571	25
14572	25
14573	25
14574	25
14575	25
14576	25
14577	25
14578	25
14579	25
14580	25
14581	25
14582	25
14583	25
14584	25
14585	25
14586	25
14587	25
14588	25
14589	25
14590	25
14591	25
14592	25
14593	25
14594	25
14595	25
14596	25
14597	25
14598	25
14599	25
14600	25
14601	25
14602	25
14603	25
14604	25
14605	25
14606	25
14607	25
14608	25
14609	25
14610	25
14611	25
14612	25
14613	25
14614	25
14615	25
14616	25
14617	25
14618	25
14619	25
14620	25
14621	25
14622	25
14623	25
14624	25
14625	25
14626	25
14627	25
14628	25
14629	25
14630	25
14631	25
14632	25
14633	25
14634	25
14635	25
14636	25
14637	25
14638	25
14639	25
14640	25
14641	25
14642	25
14643	25
14644	25
14645	25
14646	25
14647	25
14648	25
14649	25
14650	25
14651	25
14652	25
14653	25
14654	25
14655	25
14656	25
14657	25
14658	25
14659	25
14660	25
14661	25
14662	25
14663	25
14664	25
14665	25
14666	25
14667	25
14668	25
14669	25
14670	25
14671	25
14672	25
14673	25
14674	25
14675	25
14676	25
14677	25
14678	25
14679	25
14680	25
14681	25
14682	25
14683	25
14684	25
14685	25
14686	25
14687	25
14688	25
14689	25
14690	25
14691	25
14692	25
14693	25
14694	25
14695	25
14696	25
14697	25
14698	25
14699	25
14700	25
14701	25
14702	25
14703	25
14704	25
14705	25
14706	25
14707	25
14708	25
14709	25
14710	25
14711	25
14712	25
14713	25
14714	25
14715	25
14716	25
14717	25
14718	25
14719	25
14720	25
14721	25
14722	25
14723	25
14724	25
14725	25
14726	25
14727	25
14728	25
14729	25
14730	25
14731	25
14732	25
14733	25
14734	25
14735	25
14736	25
14737	25
14738	25
14739	25
14740	25
14741	25
14742	25
14743	25
14744	25
14745	25
14746	25
14747	25
14748	25
14749	25
14750	25
14751	25
14752	25
14753	25
14754	25
14755	25
14756	25
14757	25
14758	25
14759	25
14760	25
14761	25
14762	25
14763	25
14764	25
14765	25
14766	25
14767	25
14768	25
14769	25
14770	25
14771	25
14772	25
14773	25
14774	25
14775	25
14776	25
14777	25
14778	25
14779	25
14780	25
14781	25
14782	25
14783	25
14784	25
14785	25
14786	25
14787	25
14788	25
14789	25
14790	25
14791	25
14792	25
14793	25
14794	25
14795	25
14796	25
14797	25
14798	25
14799	25
14800	25
14801	25
14802	25
14803	25
14804	25
14805	25
14806	25
14807	25
14808	25
14809	25
14810	25
14811	25
14812	25
14813	25
14814	25
14815	25
14816	25
14817	25
14818	25
14819	25
14820	25
14821	25
14822	25
14823	25
14824	25
14825	25
14826	25
14827	25
14828	25
14829	25
14830	25
14831	25
14832	25
14833	25
14834	25
14835	25
14836	25
14837	25
14838	25
14839	25
14840	25
14841	25
14842	25
14843	25
14844	25
14845	25
14846	25
14847	25
14848	25
14849	25
14850	25
14851	25
14852	25
14853	25
14854	25
14855	25
14856	25
14857	25
14858	25
14859	25
14860	25
14861	25
14862	25
14863	25
14864	25
14865	25
14866	25
14867	25
14868	25
14869	25
14870	25
14871	25
14872	25
14873	25
14874	25
14875	25
14876	25
14877	25
14878	25
14879	25
14880	25
14881	25
14882	25
14883	25
14884	25
14885	25
14886	25
14887	25
14888	25
14889	25
14890	25
14891	25
14892	25
14893	25
14894	25
14895	25
14896	25
14897	25
14898	25
14899	25
14900	25
14901	25
14902	25
14903	25
14904	25
14905	25
14906	25
14907	25
14908	25
14909	25
14910	25
14911	25
14912	25
14913	25
14914	25
14915	25
14916	25
14917	25
14918	25
14919	25
14920	25
14921	25
14922	25
14923	25
14924	25
14925	25
14926	25
14927	25
14928	25
14929	25
14930	25
14931	25
14932	25
14933	25
14934	25
14935	25
14936	25
14937	25
14938	25
14939	25
14940	25
14941	25
14942	25
14943	25
14944	25
14945	25
14946	25
14947	25
14948	25
14949	25
14950	25
14951	25
14952	25
14953	25
14954	25
14955	25
14956	25
14957	25
14958	25
14959	25
14960	25
14961	25
14962	25
14963	25
14964	25
14965	25
14966	25
14967	25
14968	25
14969	25
14970	25
14971	25
14972	25
14973	25
14974	25
14975	25
14976	25
14977	25
14978	25
14979	25
14980	25
14981	25
14982	25
14983	25
14984	25
14985	25
14986	25
14987	25
14988	25
14989	25
14990	25
14991	25
14992	25
14993	25
14994	25
14995	25
14996	25
14997	25
14998	25
14999	25
15000	25
15001	25
15002	25
15003	25
15004	25
15005	25
15006	25
15007	25
15008	25
15009	25
15010	25
15011	25
15012	25
15013	25
15014	25
15015	25
15016	25
15017	25
15018	25
15019	25
15020	25
15021	25
15022	25
15023	25
15024	25
15025	25
15026	25
15027	25
15028	25
15029	25
15030	25
15031	25
15032	25
15033	25
15034	25
15035	25
15036	25
15037	25
15038	25
15039	25
15040	25
15041	25
15042	25
15043	25
15044	25
15045	25
15046	25
15047	25
15048	25
15049	25
15050	25
15051	25
15052	25
15053	25
15054	25
15055	25
15056	25
15057	25
15058	25
15059	25
15060	25
15061	25
15062	25
15063	25
15064	25
15065	25
15066	25
15067	25
15068	25
15069	25
15070	25
15071	25
15072	25
15073	25
15074	25
15075	25
15076	25
15077	25
15078	25
15079	25
15080	25
15081	25
15082	25
15083	25
15084	25
15085	25
15086	25
15087	25
15088	25
15089	25
15090	25
15091	25
15092	25
15093	25
15094	25
15095	25
15096	25
15097	25
15098	25
15099	25
15100	25
15101	25
15102	25
15103	25
15104	25
15105	25
15106	25
15107	25
15108	25
15109	25
15110	25
15111	25
15112	25
15113	25
15114	25
15115	25
15116	25
15117	25
15118	25
15119	25
15120	25
15121	25
15122	25
15123	25
15124	25
15125	25
15126	25
15127	25
15128	25
15129	25
15130	25
15131	25
15132	25
15133	25
15134	25
15135	25
15136	25
15137	25
15138	25
15139	25
15140	25
15141	25
15142	25
15143	25
15144	25
15145	25
15146	25
15147	25
15148	25
15149	25
15150	25
15151	25
15152	25
15153	25
15154	25
15155	25
15156	25
15157	25
15158	25
15159	25
15160	25
15161	25
15162	25
15163	25
15164	25
15165	25
15166	25
15167	25
15168	25
15169	25
15170	25
15171	25
15172	25
15173	25
15174	25
15175	25
15176	25
15177	25
15178	25
15179	25
15180	25
15181	25
15182	25
15183	25
15184	25
15185	25
15186	25
15187	25
15188	25
15189	25
15190	25
15191	25
15192	25
15193	25
15194	25
15195	25
15196	25
15197	25
15198	25
15199	25
15200	25
15201	25
15202	25
15203	25
15204	25
15205	25
15206	25
15207	25
15208	25
15209	25
15210	25
15211	25
15212	25
15213	25
15214	25
15215	25
15216	25
15217	25
15218	25
15219	25
15220	25
15221	25
15222	25
15223	25
15224	25
15225	25
15226	25
15227	25
15228	25
15229	25
15230	25
15231	25
15232	25
15233	25
15234	25
15235	25
15236	25
15237	25
15238	25
15239	25
15240	25
15241	25
15242	25
15243	25
15244	25
15245	25
15246	25
15247	25
15248	25
15249	25
15250	25
15251	25
15252	25
15253	25
15254	25
15255	25
15256	25
15257	25
15258	25
15259	25
15260	25
15261	25
15262	25
15263	25
15264	25
15265	25
15266	25
15267	25
15268	25
15269	25
15270	25
15271	25
15272	25
15273	25
15274	25
15275	25
15276	25
15277	25
15278	25
15279	25
15280	25
15281	25
15282	25
15283	25
15284	25
15285	25
15286	25
15287	25
15288	25
15289	25
15290	25
15291	25
15292	25
15293	25
15294	25
15295	25
15296	25
15297	25
15298	25
15299	25
15300	25
15301	25
15302	25
15303	25
15304	25
15305	25
15306	25
15307	25
15308	25
15309	25
15310	25
15311	25
15312	25
15313	25
15314	25
15315	25
15316	25
15317	25
15318	25
15319	25
15320	25
15321	25
15322	25
15323	25
15324	25
15325	25
15326	25
15327	25
15328	25
15329	25
15330	25
15331	25
15332	25
15333	25
15334	25
15335	25
15336	25
15337	25
15338	25
15339	25
15340	25
15341	25
15342	25
15343	25
15344	25
15345	25
15346	25
15347	25
15348	25
15349	25
15350	25
15351	25
15352	25
15353	25
15354	25
15355	25
15356	25
15357	25
15358	25
15359	25
15360	25
15361	25
15362	25
15363	25
15364	25
15365	25
15366	25
15367	25
15368	25
15369	25
15370	25
15371	25
15372	25
15373	25
15374	26
15375	26
15376	26
15377	26
15378	26
15379	26
15380	26
15381	26
15382	26
15383	26
15384	26
15385	26
15386	26
15387	26
15388	26
15389	26
15390	26
15391	26
15392	26
15393	26
15394	26
15395	26
15396	26
15397	26
15398	26
15399	26
15400	26
15401	26
15402	26
15403	26
15404	26
15405	26
15406	26
15407	26
15408	26
15409	26
15410	26
15411	26
15412	26
15413	26
15414	26
15415	26
15416	26
15417	26
15418	26
15419	26
15420	26
15421	26
15422	26
15423	26
15424	26
15425	26
15426	26
15427	26
15428	26
15429	26
15430	26
15431	26
15432	26
15433	26
15434	26
15435	26
15436	26
15437	26
15438	26
15439	26
15440	26
15441	26
15442	26
15443	26
15444	26
15445	26
15446	26
15447	26
15448	26
15449	26
15450	26
15451	26
15452	26
15453	26
15454	26
15455	26
15456	26
15457	26
15458	26
15459	26
15460	26
15461	26
15462	26
15463	26
15464	26
15465	26
15466	26
15467	26
15468	26
15469	26
15470	26
15471	26
15472	26
15473	26
15474	26
15475	26
15476	26
15477	26
15478	26
15479	26
15480	26
15481	26
15482	26
15483	26
15484	26
15485	26
15486	26
15487	26
15488	26
15489	26
15490	26
15491	26
15492	26
15493	26
15494	26
15495	26
15496	26
15497	26
15498	26
15499	26
15500	26
15501	26
15502	26
15503	26
15504	26
15505	26
15506	26
15507	26
15508	26
15509	26
15510	26
15511	26
15512	26
15513	26
15514	26
15515	26
15516	26
15517	26
15518	26
15519	26
15520	26
15521	26
15522	26
15523	26
15524	26
15525	26
15526	26
15527	26
15528	26
15529	26
15530	26
15531	26
15532	26
15533	26
15534	26
15535	26
15536	26
15537	26
15538	26
15539	26
15540	26
15541	26
15542	26
15543	26
15544	26
15545	26
15546	26
15547	26
15548	26
15549	26
15550	26
15551	26
15552	26
15553	26
15554	26
15555	26
15556	26
15557	26
15558	26
15559	26
15560	26
15561	26
15562	26
15563	26
15564	26
15565	26
15566	26
15567	26
15568	26
15569	26
15570	26
15571	26
15572	26
15573	26
15574	26
15575	26
15576	26
15577	26
15578	26
15579	26
15580	26
15581	26
15582	26
15583	26
15584	26
15585	26
15586	26
15587	26
15588	26
15589	26
15590	26
15591	26
15592	26
15593	26
15594	26
15595	26
15596	26
15597	26
15598	26
15599	26
15600	26
15601	26
15602	26
15603	26
15604	26
15605	26
15606	26
15607	26
15608	26
15609	26
15610	26
15611	26
15612	26
15613	26
15614	26
15615	26
15616	26
15617	26
15618	26
15619	26
15620	26
15621	26
15622	26
15623	26
15624	26
15625	26
15626	26
15627	26
15628	26
15629	26
15630	26
15631	26
15632	26
15633	26
15634	26
15635	26
15636	26
15637	26
15638	26
15639	26
15640	26
15641	26
15642	26
15643	26
15644	26
15645	26
15646	26
15647	26
15648	26
15649	26
15650	26
15651	26
15652	26
15653	26
15654	26
15655	26
15656	26
15657	26
15658	26
15659	26
15660	26
15661	26
15662	26
15663	26
15664	26
15665	26
15666	26
15667	26
15668	26
15669	26
15670	26
15671	26
15672	26
15673	26
15674	26
15675	26
15676	26
15677	26
15678	26
15679	26
15680	26
15681	26
15682	26
15683	26
15684	26
15685	26
15686	26
15687	26
15688	26
15689	26
15690	26
15691	26
15692	26
15693	26
15694	26
15695	26
15696	26
15697	26
15698	26
15699	26
15700	26
15701	26
15702	26
15703	26
15704	26
15705	26
15706	26
15707	26
15708	26
15709	26
15710	26
15711	26
15712	26
15713	26
15714	26
15715	26
15716	26
15717	26
15718	26
15719	26
15720	26
15721	26
15722	26
15723	26
15724	26
15725	26
15726	26
15727	26
15728	26
15729	26
15730	26
15731	26
15732	26
15733	26
15734	26
15735	26
15736	26
15737	26
15738	26
15739	26
15740	26
15741	26
15742	26
15743	26
15744	26
15745	26
15746	26
15747	26
15748	26
15749	26
15750	26
15751	26
15752	26
15753	26
15754	26
15755	26
15756	26
15757	26
15758	26
15759	26
15760	26
15761	26
15762	26
15763	26
15764	26
15765	26
15766	26
15767	26
15768	26
15769	26
15770	26
15771	26
15772	26
15773	26
15774	26
15775	26
15776	26
15777	26
15778	26
15779	26
15780	26
15781	26
15782	26
15783	26
15784	26
15785	26
15786	26
15787	26
15788	26
15789	26
15790	26
15791	26
15792	26
15793	26
15794	26
15795	26
15796	26
15797	26
15798	26
15799	26
15800	26
15801	26
15802	26
15803	26
15804	26
15805	26
15806	26
15807	26
15808	26
15809	26
15810	26
15811	26
15812	26
15813	26
15814	26
15815	26
15816	26
15817	26
15818	26
15819	26
15820	26
15821	26
15822	26
15823	26
15824	26
15825	26
15826	26
15827	26
15828	26
15829	26
15830	26
15831	26
15832	26
15833	26
15834	26
15835	26
15836	26
15837	26
15838	26
15839	26
15840	26
15841	26
15842	26
15843	26
15844	26
15845	26
15846	26
15847	26
15848	26
15849	26
15850	26
15851	26
15852	26
15853	26
15854	26
15855	26
15856	26
15857	26
15858	26
15859	26
15860	26
15861	26
15862	26
15863	26
15864	26
15865	26
15866	26
15867	26
15868	26
15869	26
15870	26
15871	26
15872	26
15873	26
15874	26
15875	26
15876	26
15877	26
15878	26
15879	26
15880	26
15881	26
15882	26
15883	26
15884	26
15885	26
15886	26
15887	26
15888	26
15889	26
15890	26
15891	26
15892	26
15893	26
15894	26
15895	26
15896	26
15897	26
15898	26
15899	26
15900	26
15901	26
15902	26
15903	26
15904	26
15905	26
15906	26
15907	26
15908	26
15909	26
15910	26
15911	26
15912	26
15913	26
15914	26
15915	26
15916	26
15917	26
15918	26
15919	26
15920	26
15921	26
15922	26
15923	26
15924	26
15925	26
15926	26
15927	26
15928	26
15929	26
15930	26
15931	26
15932	26
15933	26
15934	26
15935	26
15936	26
15937	26
15938	26
15939	26
15940	26
15941	26
15942	26
15943	26
15944	26
15945	26
15946	26
15947	26
15948	26
15949	26
15950	26
15951	26
15952	26
15953	26
15954	26
15955	26
15956	26
15957	26
15958	26
15959	26
15960	26
15961	26
15962	26
15963	26
15964	26
15965	26
15966	26
15967	26
15968	26
15969	26
15970	26
15971	26
15972	26
15973	26
15974	26
15975	26
15976	26
15977	26
15978	26
15979	26
15980	26
15981	26
15982	26
15983	26
15984	26
15985	26
15986	26
15987	26
15988	26
15989	26
15990	26
15991	26
15992	26
15993	26
15994	26
15995	26
15996	26
15997	26
15998	26
15999	26
16000	26
16001	26
16002	26
16003	26
16004	26
16005	26
16006	26
16007	26
16008	26
16009	26
16010	26
16011	26
16012	26
16013	26
16014	26
16015	26
16016	26
16017	26
16018	26
16019	26
16020	26
16021	26
16022	26
16023	26
16024	26
16025	26
16026	26
16027	26
16028	26
16029	26
16030	26
16031	26
16032	26
16033	26
16034	26
16035	26
16036	26
16037	26
16038	26
16039	26
16040	26
16041	26
16042	26
16043	26
16044	26
16045	26
16046	26
16047	26
16048	26
16049	26
16050	26
16051	26
16052	26
16053	26
16054	26
16055	26
16056	26
16057	26
16058	26
16059	26
16060	26
16061	26
16062	26
16063	26
16064	26
16065	26
16066	26
16067	26
16068	26
16069	26
16070	26
16071	26
16072	26
16073	26
16074	26
16075	26
16076	26
16077	26
16078	26
16079	26
16080	26
16081	26
16082	26
16083	26
16084	26
16085	26
16086	26
16087	26
16088	26
16089	26
16090	26
16091	26
16092	26
16093	26
16094	26
16095	26
16096	26
16097	26
16098	26
16099	26
16100	26
16101	26
16102	26
16103	26
16104	26
16105	26
16106	26
16107	26
16108	26
16109	26
16110	26
16111	26
16112	26
16113	26
16114	26
16115	26
16116	26
16117	26
16118	26
16119	26
16120	26
16121	26
16122	26
16123	26
16124	26
16125	26
16126	26
16127	26
16128	26
16129	26
16130	26
16131	26
16132	26
16133	26
16134	26
16135	26
16136	26
16137	26
16138	26
16139	26
16140	26
16141	26
16142	26
16143	26
16144	26
16145	26
16146	26
16147	26
16148	26
16149	26
16150	26
16151	26
16152	26
16153	26
16154	26
16155	26
16156	26
16157	26
16158	26
16159	26
16160	26
16161	26
16162	26
16163	26
16164	26
16165	26
16166	26
16167	26
16168	26
16169	26
16170	26
16171	26
16172	26
16173	26
16174	26
16175	26
16176	26
16177	26
16178	26
16179	26
16180	26
16181	26
16182	26
16183	26
16184	26
16185	26
16186	26
16187	26
16188	26
16189	26
16190	26
16191	26
16192	26
16193	26
16194	26
16195	26
16196	26
16197	26
16198	26
16199	26
16200	26
16201	26
16202	26
16203	26
16204	26
16205	26
16206	26
16207	26
16208	26
16209	26
16210	26
16211	26
16212	26
16213	26
16214	26
16215	26
16216	26
16217	26
16218	26
16219	26
16220	26
16221	26
16222	26
16223	26
16224	26
16225	26
16226	26
16227	26
16228	26
16229	26
16230	26
16231	26
16232	26
16233	26
16234	26
16235	26
16236	26
16237	26
16238	26
16239	26
16240	26
16241	26
16242	26
16243	26
16244	26
16245	26
16246	26
16247	26
16248	26
16249	26
16250	26
16251	26
16252	26
16253	26
16254	26
16255	26
16256	26
16257	26
16258	26
16259	26
16260	26
16261	26
16262	26
16263	26
16264	26
16265	26
16266	26
16267	26
16268	26
16269	26
16270	26
16271	26
16272	26
16273	26
16274	26
16275	26
16276	26
16277	26
16278	26
16279	26
16280	26
16281	26
16282	26
16283	26
16284	26
16285	26
16286	26
16287	26
16288	26
16289	26
16290	26
16291	26
16292	26
16293	26
16294	26
16295	26
16296	26
16297	26
16298	26
16299	26
16300	26
16301	26
16302	26
16303	26
16304	26
16305	26
16306	26
16307	26
16308	26
16309	26
16310	26
16311	26
16312	26
16313	26
16314	26
16315	26
16316	26
16317	26
16318	26
16319	26
16320	26
16321	26
16322	26
16323	26
16324	26
16325	26
16326	26
16327	26
16328	26
16329	26
16330	26
16331	26
16332	26
16333	26
16334	26
16335	26
16336	26
16337	26
16338	26
16339	26
16340	26
16341	26
16342	26
16343	26
16344	26
16345	26
16346	26
16347	26
16348	26
16349	26
16350	26
16351	26
16352	26
16353	26
16354	26
16355	26
16356	26
16357	26
16358	26
16359	26
16360	26
16361	26
16362	26
16363	26
16364	26
16365	26
16366	26
16367	26
16368	26
16369	26
16370	26
16371	26
16372	26
16373	26
16374	26
16375	26
16376	26
16377	26
16378	26
16379	26
16380	26
16381	26
16382	26
16383	26
16384	26
16385	26
16386	26
16387	26
16388	26
16389	26
16390	26
16391	26
16392	26
16393	26
16394	26
16395	26
16396	26
16397	26
16398	26
16399	26
16400	26
16401	26
16402	26
16403	26
16404	26
16405	26
16406	26
16407	26
16408	26
16409	26
16410	26
16411	26
16412	26
16413	26
16414	26
16415	26
16416	26
16417	26
16418	26
16419	26
16420	26
16421	26
16422	26
16423	26
16424	26
16425	26
16426	26
16427	26
16428	26
16429	26
16430	26
16431	26
16432	26
16433	26
16434	26
16435	26
16436	26
16437	26
16438	26
16439	26
16440	26
16441	26
16442	26
16443	26
16444	26
16445	26
16446	26
16447	26
16448	26
16449	26
16450	26
16451	26
16452	26
16453	26
16454	26
16455	26
16456	26
16457	26
16458	26
16459	26
16460	26
16461	26
16462	26
16463	26
16464	26
16465	26
16466	26
16467	26
16468	26
16469	26
16470	26
16471	26
16472	26
16473	26
16474	26
16475	26
16476	26
16477	26
16478	26
16479	26
16480	26
16481	26
16482	26
16483	26
16484	26
16485	26
16486	26
16487	26
16488	26
16489	26
16490	26
16491	26
16492	26
16493	26
16494	26
16495	26
16496	26
16497	26
16498	26
16499	26
16500	26
16501	26
16502	26
16503	26
16504	26
16505	26
16506	26
16507	26
16508	26
16509	26
16510	26
16511	26
16512	26
16513	26
16514	26
16515	26
16516	26
16517	26
16518	26
16519	26
16520	26
16521	26
16522	26
16523	26
16524	26
16525	26
16526	26
16527	26
16528	26
16529	26
16530	26
16531	26
16532	26
16533	26
16534	26
16535	26
16536	26
16537	26
16538	26
16539	26
16540	26
16541	26
16542	26
16543	26
16544	26
16545	26
16546	26
16547	26
16548	26
16549	26
16550	26
16551	26
16552	26
16553	26
16554	26
16555	26
16556	26
16557	26
16558	26
16559	26
16560	26
16561	26
16562	26
16563	26
16564	26
16565	26
16566	26
16567	26
16568	26
16569	26
16570	26
16571	26
16572	26
16573	26
16574	26
16575	26
16576	26
16577	26
16578	26
16579	26
16580	26
16581	26
16582	26
16583	26
16584	26
16585	26
16586	26
16587	26
16588	26
16589	26
16590	26
16591	26
16592	26
16593	26
16594	26
16595	26
16596	26
16597	26
16598	26
16599	26
16600	26
16601	26
16602	26
16603	26
16604	26
16605	26
16606	26
16607	26
16608	26
16609	26
16610	26
16611	26
16612	26
16613	26
16614	26
16615	26
16616	26
16617	26
16618	26
16619	26
16620	26
16621	26
16622	26
16623	26
16624	26
16625	26
16626	26
16627	26
16628	26
16629	26
16630	26
16631	26
16632	26
16633	26
16634	26
16635	26
16636	26
16637	26
16638	26
16639	26
16640	26
16641	26
16642	26
16643	26
16644	26
16645	26
16646	26
16647	26
16648	26
16649	26
16650	26
16651	26
16652	26
16653	26
16654	26
16655	26
16656	26
16657	26
16658	26
16659	26
16660	26
16661	26
16662	26
16663	26
16664	26
16665	26
16666	26
16667	26
16668	26
16669	26
16670	26
16671	26
16672	26
16673	26
16674	26
16675	26
16676	26
16677	26
16678	26
16679	26
16680	26
16681	26
16682	26
16683	26
16684	26
16685	26
16686	26
16687	26
16688	26
16689	26
16690	26
16691	26
16692	26
16693	26
16694	26
16695	26
16696	26
16697	26
16698	26
16699	26
16700	26
16701	26
16702	26
16703	26
16704	26
16705	26
16706	26
16707	26
16708	26
16709	26
16710	26
16711	26
16712	26
16713	26
16714	26
16715	26
16716	26
16717	26
16718	26
16719	26
16720	26
16721	26
16722	26
16723	26
16724	26
16725	26
16726	26
16727	26
16728	26
16729	26
16730	26
16731	26
16732	26
16733	26
16734	26
16735	26
16736	26
16737	26
16738	26
16739	26
16740	26
16741	26
16742	26
16743	26
16744	26
16745	26
16746	26
16747	26
16748	26
16749	26
16750	26
16751	26
16752	26
16753	26
16754	26
16755	26
16756	26
16757	26
16758	26
16759	26
16760	26
16761	26
16762	26
16763	26
16764	26
16765	26
16766	26
16767	26
16768	26
16769	26
16770	26
16771	26
16772	26
16773	26
16774	26
16775	26
16776	26
16777	26
16778	26
16779	26
16780	26
16781	26
16782	26
16783	26
16784	26
16785	26
16786	26
16787	26
16788	26
16789	26
16790	26
16791	26
16792	26
16793	26
16794	26
16795	26
16796	26
16797	26
16798	26
16799	26
16800	26
16801	26
16802	26
16803	26
16804	26
16805	26
16806	26
16807	26
16808	26
16809	26
16810	26
16811	26
16812	26
16813	26
16814	26
16815	26
16816	26
16817	26
16818	26
16819	26
16820	26
16821	26
16822	26
16823	26
16824	26
16825	26
16826	26
16827	26
16828	26
16829	26
16830	26
16831	26
16832	26
16833	26
16834	26
16835	26
16836	26
16837	26
16838	26
16839	26
16840	26
16841	26
16842	26
16843	26
16844	26
16845	26
16846	26
16847	26
16848	26
16849	26
16850	26
16851	26
16852	26
16853	26
16854	26
16855	26
16856	26
16857	26
16858	26
16859	26
16860	26
16861	26
16862	26
16863	26
16864	26
16865	26
16866	26
16867	26
16868	26
16869	26
16870	26
16871	26
16872	26
16873	26
16874	26
16875	26
16876	26
16877	26
16878	26
16879	26
16880	26
16881	26
16882	26
16883	26
16884	26
16885	26
16886	26
16887	26
16888	26
16889	26
16890	26
16891	26
16892	26
16893	26
16894	26
16895	26
16896	26
16897	26
16898	26
16899	26
16900	26
16901	26
16902	26
16903	26
16904	26
16905	26
16906	26
16907	26
16908	26
16909	26
16910	26
16911	26
16912	26
16913	26
16914	26
16915	26
16916	26
16917	26
16918	26
16919	26
16920	26
16921	26
16922	26
16923	26
16924	26
16925	26
16926	26
16927	26
16928	26
16929	26
16930	26
16931	26
16932	26
16933	26
16934	26
16935	26
16936	26
16937	26
16938	26
16939	26
16940	26
16941	26
16942	26
16943	26
16944	26
16945	26
16946	26
16947	26
16948	26
16949	26
16950	26
16951	26
16952	26
16953	26
16954	26
16955	26
16956	26
16957	26
16958	26
16959	26
16960	26
16961	26
16962	26
16963	26
16964	26
16965	26
16966	26
16967	26
16968	26
16969	26
16970	26
16971	26
16972	26
16973	26
16974	26
16975	26
16976	26
16977	26
16978	26
16979	26
16980	26
16981	26
16982	26
16983	26
16984	26
16985	26
16986	26
16987	26
16988	26
16989	26
16990	26
16991	26
16992	26
16993	26
16994	26
16995	26
16996	26
16997	26
16998	26
16999	26
17000	26
17001	26
17002	26
17003	26
17004	26
17005	26
17006	26
17007	26
17008	26
17009	26
17010	26
17011	26
17012	26
17013	26
17014	26
17015	26
17016	26
17017	26
17018	26
17019	26
17020	26
17021	26
17022	26
17023	26
17024	26
17025	26
17026	26
17027	26
17028	26
17029	26
17030	26
17031	26
17032	26
17033	26
17034	26
17035	26
17036	26
17037	26
17038	26
17039	26
17040	26
17041	26
17042	26
17043	26
17044	26
17045	26
17046	26
17047	26
17048	26
17049	26
17050	26
17051	26
17052	26
17053	26
17054	26
17055	26
17056	26
17057	26
17058	26
17059	26
17060	26
17061	26
17062	26
17063	26
17064	26
17065	26
17066	26
17067	26
17068	26
17069	26
17070	26
17071	26
17072	26
17073	26
17074	26
17075	26
17076	26
17077	26
17078	26
17079	26
17080	26
17081	26
17082	26
17083	26
17084	26
17085	26
17086	26
17087	26
17088	26
17089	26
17090	26
17091	26
17092	26
17093	26
17094	26
17095	26
17096	26
17097	26
17098	26
17099	26
17100	26
17101	26
17102	26
17103	26
17104	26
17105	26
17106	26
17107	26
17108	26
17109	26
17110	26
17111	26
17112	26
17113	26
17114	26
17115	26
17116	26
17117	26
17118	26
17119	26
17120	26
17121	26
17122	26
17123	26
17124	26
17125	26
17126	26
17127	26
17128	26
17129	26
17130	26
17131	26
17132	26
17133	26
17134	26
17135	26
17136	26
17137	26
17138	26
17139	26
17140	26
17141	26
17142	26
17143	26
17144	26
17145	26
17146	26
17147	26
17148	26
17149	26
17150	26
17151	26
17152	26
17153	26
17154	26
17155	26
17156	26
17157	26
17158	26
17159	26
17160	26
17161	26
17162	26
17163	26
17164	26
17165	26
17166	26
17167	26
17168	26
17169	26
17170	26
17171	26
17172	26
17173	26
17174	26
17175	26
17176	26
17177	26
17178	26
17179	26
17180	26
17181	26
17182	26
17183	26
17184	26
17185	26
17186	26
17187	26
17188	26
17189	26
17190	26
17191	26
17192	26
17193	26
17194	26
17195	26
17196	26
17197	26
17198	26
17199	26
17200	26
17201	26
17202	26
17203	26
17204	26
17205	26
17206	26
17207	26
17208	26
17209	26
17210	26
17211	26
17212	26
17213	26
17214	26
17215	26
17216	26
17217	26
17218	26
17219	26
17220	26
17221	26
17222	26
17223	26
17224	26
17225	26
17226	26
17227	26
17228	26
17229	26
17230	26
17231	26
17232	26
17233	26
17234	26
17235	26
17236	26
17237	26
17238	26
17239	26
17240	26
17241	26
17242	26
17243	26
17244	26
17245	26
17246	26
17247	26
17248	26
17249	26
17250	26
17251	26
17252	26
17253	26
17254	26
17255	26
17256	26
17257	26
17258	26
17259	26
17260	26
17261	26
17262	26
17263	26
17264	26
17265	26
17266	26
17267	26
17268	26
17269	26
17270	26
17271	26
17272	26
17273	26
17274	26
17275	26
17276	26
17277	26
17278	26
17279	26
17280	26
17281	26
17282	26
17283	26
17284	26
17285	26
17286	26
17287	26
17288	26
17289	26
17290	26
17291	26
17292	26
17293	26
17294	26
17295	26
17296	26
17297	26
17298	26
17299	26
17300	26
17301	26
17302	26
17303	26
17304	26
17305	26
17306	26
17307	26
17308	26
17309	26
17310	26
17311	26
17312	26
17313	26
17314	26
17315	26
17316	26
17317	26
17318	26
17319	26
17320	26
17321	26
17322	26
17323	26
17324	26
17325	26
17326	26
17327	26
17328	26
17329	26
17330	26
17331	26
17332	26
17333	26
17334	26
17335	26
17336	26
17337	26
17338	26
17339	26
17340	26
17341	26
17342	26
17343	26
17344	26
17345	26
17346	26
17347	26
17348	26
17349	26
17350	26
17351	26
17352	26
17353	26
17354	26
17355	26
17356	26
17357	26
17358	26
17359	26
17360	26
17361	26
17362	26
17363	26
17364	26
17365	26
17366	26
17367	26
17368	26
17369	26
17370	26
17371	26
17372	26
17373	26
17374	26
17375	26
17376	26
17377	26
17378	26
17379	26
17380	26
17381	26
17382	26
17383	26
17384	26
17385	26
17386	26
17387	26
17388	26
17389	26
17390	26
17391	26
17392	26
17393	26
17394	26
17395	26
17396	26
17397	26
17398	26
17399	26
17400	26
17401	26
17402	26
17403	26
17404	26
17405	26
17406	26
17407	26
17408	26
17409	26
17410	26
17411	26
17412	26
17413	26
17414	26
17415	26
17416	26
17417	26
17418	26
17419	26
17420	26
17421	26
17422	26
17423	26
17424	26
17425	26
17426	26
17427	26
17428	26
17429	26
17430	26
17431	26
17432	26
17433	26
17434	26
17435	26
17436	26
17437	26
17438	26
17439	26
17440	26
17441	26
17442	26
17443	26
17444	26
17445	26
17446	26
17447	26
17448	26
17449	26
17450	26
17451	26
17452	26
17453	26
17454	26
17455	26
17456	26
17457	26
17458	26
17459	26
17460	26
17461	26
17462	26
17463	26
17464	26
17465	26
17466	26
17467	26
17468	26
17469	26
17470	26
17471	26
17472	26
17473	26
17474	26
17475	26
17476	26
17477	26
17478	26
17479	26
17480	26
17481	26
17482	26
17483	26
17484	26
17485	26
17486	26
17487	26
17488	26
17489	26
17490	26
17491	26
17492	26
17493	26
17494	26
17495	26
17496	26
17497	26
17498	26
17499	26
17500	26
17501	26
17502	26
17503	26
17504	26
17505	26
17506	26
17507	26
17508	26
17509	26
17510	26
17511	26
17512	26
17513	26
17514	26
17515	26
17516	26
17517	26
17518	26
17519	26
17520	26
17521	26
17522	26
17523	26
17524	26
17525	26
17526	26
17527	26
17528	26
17529	26
17530	26
17531	26
17532	26
17533	26
17534	26
17535	26
17536	26
17537	26
17538	26
17539	26
17540	26
17541	26
17542	26
17543	26
17544	26
17545	26
17546	26
17547	26
17548	26
17549	26
17550	26
17551	26
17552	26
17553	26
17554	26
17555	26
17556	26
17557	26
17558	26
17559	26
17560	26
17561	26
17562	26
17563	26
17564	26
17565	26
17566	26
17567	26
17568	26
17569	26
17570	26
17571	26
17572	26
17573	26
17574	26
17575	26
17576	26
17577	26
17578	26
17579	26
17580	26
17581	26
17582	26
17583	26
17584	26
17585	26
17586	26
17587	26
17588	26
17589	26
17590	26
17591	26
17592	26
17593	26
17594	26
17595	26
17596	26
17597	26
17598	26
17599	26
17600	26
17601	26
17602	26
17603	26
17604	26
17605	26
17606	26
17607	26
17608	26
17609	26
17610	26
17611	26
17612	26
17613	26
17614	26
17615	26
17616	26
17617	26
17618	26
17619	26
17620	26
17621	26
17622	26
17623	26
17624	26
17625	26
17626	26
17627	26
17628	26
17629	26
17630	26
17631	26
17632	26
17633	26
17634	26
17635	26
17636	26
17637	26
17638	26
17639	26
17640	26
17641	26
17642	26
17643	26
17644	26
17645	26
17646	26
17647	26
17648	26
17649	26
17650	26
17651	26
17652	26
17653	26
17654	26
17655	26
17656	26
17657	26
17658	26
17659	26
17660	26
17661	26
17662	26
17663	26
17664	26
17665	26
17666	26
17667	26
17668	26
17669	26
17670	26
17671	26
17672	26
17673	26
17674	26
17675	26
17676	26
17677	26
17678	26
17679	26
17680	26
17681	26
17682	26
17683	26
17684	26
17685	26
17686	26
17687	26
17688	26
17689	26
17690	26
17691	26
17692	26
17693	26
17694	26
17695	26
17696	26
17697	26
17698	26
17699	26
17700	26
17701	26
17702	26
17703	26
17704	26
17705	26
17706	26
17707	26
17708	26
17709	26
17710	26
17711	26
17712	26
17713	26
17714	26
17715	26
17716	26
17717	26
17718	26
17719	26
17720	26
17721	26
17722	26
17723	26
17724	26
17725	26
17726	26
17727	26
17728	26
17729	26
17730	26
17731	26
17732	26
17733	26
17734	26
17735	26
17736	26
17737	26
17738	26
17739	26
17740	26
17741	26
17742	26
17743	26
17744	26
17745	26
17746	26
17747	26
17748	26
17749	26
17750	26
17751	26
17752	26
17753	26
17754	26
17755	26
17756	26
17757	26
17758	26
17759	26
17760	26
17761	26
17762	26
17763	26
17764	26
17765	26
17766	26
17767	26
17768	26
17769	26
17770	26
17771	26
17772	26
17773	26
17774	26
17775	26
17776	26
17777	26
17778	26
17779	26
17780	26
17781	26
17782	26
17783	26
17784	26
17785	26
17786	26
17787	26
17788	26
17789	26
17790	26
17791	26
17792	26
17793	26
17794	26
17795	26
17796	26
17797	26
17798	26
17799	26
17800	26
17801	26
17802	26
17803	26
17804	26
17805	26
17806	26
17807	26
17808	26
17809	26
17810	26
17811	26
17812	26
17813	26
17814	26
17815	26
17816	26
17817	26
17818	26
17819	26
17820	26
17821	26
17822	26
17823	26
17824	26
17825	26
17826	26
17827	26
17828	26
17829	26
17830	26
17831	26
17832	26
17833	26
17834	26
17835	26
17836	26
17837	26
17838	26
17839	26
17840	26
17841	26
17842	26
17843	26
17844	26
17845	26
17846	26
17847	26
17848	26
17849	26
17850	26
17851	26
17852	26
17853	26
17854	26
17855	26
17856	26
17857	26
17858	26
17859	26
17860	26
17861	26
17862	26
17863	26
17864	26
17865	26
17866	26
17867	26
17868	26
17869	26
17870	26
17871	26
17872	26
17873	26
17874	26
17875	26
17876	26
17877	26
17878	26
17879	26
17880	26
17881	26
17882	26
17883	26
17884	26
17885	26
17886	26
17887	26
17888	26
17889	26
17890	26
17891	26
17892	26
17893	26
17894	26
17895	26
17896	26
17897	26
17898	26
17899	26
17900	26
17901	26
17902	26
17903	26
17904	26
17905	26
17906	26
17907	26
17908	26
17909	26
17910	26
17911	26
17912	26
17913	26
17914	26
17915	26
17916	26
17917	26
17918	26
17919	26
17920	26
17921	26
17922	26
17923	26
17924	26
17925	26
17926	26
17927	26
17928	26
17929	26
17930	26
17931	26
17932	26
17933	26
17934	26
17935	26
17936	26
17937	26
17938	26
17939	26
17940	26
17941	26
17942	26
17943	26
17944	26
17945	26
17946	26
17947	26
17948	26
17949	26
17950	26
17951	26
17952	26
17953	26
17954	26
17955	26
17956	26
17957	26
17958	26
17959	26
17960	26
17961	26
17962	26
17963	26
17964	26
17965	26
17966	26
17967	26
17968	26
17969	26
17970	26
17971	26
17972	26
17973	26
17974	26
17975	26
17976	26
17977	26
17978	26
17979	26
17980	26
17981	26
17982	26
17983	26
17984	26
17985	26
17986	26
17987	26
17988	26
17989	26
17990	26
17991	26
17992	26
17993	26
17994	26
17995	26
17996	26
17997	26
17998	26
17999	26
18000	26

==> data/no_restart/COMB/lwhmo-c.1-wrnd.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	1
10	1
11	1
12	1
13	2
14	3
15	3
16	3
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	3
31	3
32	3
33	3
34	3
35	4
36	5
37	5
38	5
39	5
40	5
41	5
42	5
43	5
44	5
45	5
46	5
47	5
48	5
49	5
50	5
51	5
52	5
53	5
54	5
55	5
56	5
57	5
58	5
59	5
60	5
61	5
62	5
63	5
64	5
65	5
66	5
67	5
68	5
69	5
70	5
71	5
72	5
73	5
74	5
75	5
76	5
77	5
78	5
79	5
80	5
81	5
82	6
83	6
84	6
85	6
86	6
87	6
88	7
89	7
90	7
91	7
92	7
93	7
94	7
95	7
96	7
97	7
98	7
99	7
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	8
108	8
109	8
110	8
111	8
112	8
113	8
114	8
115	8
116	8
117	8
118	8
119	8
120	8
121	8
122	8
123	8
124	8
125	8
126	8
127	8
128	8
129	8
130	9
131	9
132	9
133	9
134	9
135	9
136	9
137	9
138	9
139	9
140	9
141	9
142	9
143	9
144	9
145	9
146	9
147	9
148	9
149	9
150	9
151	9
152	9
153	9
154	9
155	9
156	9
157	9
158	10
159	10
160	10
161	10
162	10
163	10
164	10
165	10
166	10
167	10
168	10
169	10
170	10
171	10
172	10
173	10
174	10
175	10
176	10
177	10
178	10
179	10
180	11
181	11
182	11
183	11
184	11
185	11
186	11
187	11
188	11
189	11
190	11
191	11
192	11
193	11
194	11
195	11
196	11
197	11
198	11
199	11
200	11
201	11
202	11
203	11
204	11
205	11
206	11
207	11
208	11
209	11
210	12
211	12
212	12
213	12
214	12
215	12
216	12
217	12
218	12
219	12
220	12
221	12
222	12
223	12
224	12
225	12
226	12
227	12
228	12
229	12
230	12
231	12
232	12
233	12
234	12
235	12
236	12
237	12
238	12
239	12
240	12
241	12
242	12
243	12
244	12
245	12
246	12
247	12
248	12
249	12
250	12
251	12
252	12
253	12
254	12
255	12
256	12
257	12
258	12
259	12
260	12
261	12
262	12
263	12
264	12
265	12
266	13
267	13
268	13
269	13
270	13
271	13
272	13
273	13
274	13
275	13
276	13
277	13
278	13
279	13
280	13
281	13
282	13
283	13
284	13
285	13
286	13
287	13
288	13
289	13
290	13
291	13
292	13
293	13
294	13
295	13
296	13
297	13
298	13
299	13
300	13
301	13
302	13
303	13
304	13
305	13
306	13
307	13
308	13
309	13
310	13
311	13
312	13
313	13
314	13
315	13
316	13
317	13
318	13
319	13
320	13
321	13
322	13
323	13
324	13
325	13
326	13
327	13
328	13
329	13
330	13
331	13
332	13
333	13
334	14
335	14
336	14
337	14
338	14
339	14
340	14
341	14
342	14
343	14
344	14
345	14
346	14
347	14
348	14
349	14
350	14
351	14
352	14
353	14
354	14
355	14
356	14
357	14
358	14
359	14
360	14
361	14
362	14
363	14
364	14
365	14
366	14
367	14
368	14
369	14
370	14
371	14
372	14
373	14
374	15
375	15
376	15
377	15
378	15
379	15
380	15
381	15
382	15
383	15
384	15
385	15
386	15
387	15
388	15
389	15
390	15
391	15
392	15
393	15
394	15
395	15
396	15
397	15
398	15
399	15
400	15
401	15
402	15
403	15
404	15
405	15
406	15
407	15
408	15
409	15
410	15
411	15
412	15
413	15
414	15
415	15
416	15
417	15
418	15
419	15
420	15
421	15
422	15
423	15
424	15
425	15
426	15
427	15
428	15
429	15
430	15
431	15
432	15
433	15
434	15
435	15
436	15
437	15
438	15
439	15
440	15
441	15
442	15
443	15
444	15
445	15
446	15
447	15
448	15
449	15
450	15
451	15
452	15
453	15
454	15
455	15
456	15
457	15
458	15
459	15
460	15
461	15
462	15
463	15
464	15
465	15
466	15
467	16
468	16
469	16
470	16
471	16
472	16
473	16
474	16
475	16
476	16
477	16
478	16
479	16
480	16
481	16
482	16
483	16
484	16
485	16
486	16
487	16
488	16
489	16
490	16
491	16
492	16
493	16
494	16
495	16
496	16
497	16
498	16
499	16
500	16
501	16
502	16
503	16
504	16
505	16
506	16
507	16
508	16
509	16
510	16
511	16
512	16
513	16
514	16
515	16
516	16
517	16
518	16
519	17
520	17
521	17
522	17
523	17
524	17
525	17
526	17
527	17
528	17
529	17
530	17
531	17
532	17
533	17
534	17
535	17
536	17
537	17
538	17
539	17
540	17
541	17
542	17
543	17
544	17
545	17
546	17
547	17
548	17
549	17
550	17
551	17
552	17
553	17
554	17
555	17
556	17
557	17
558	17
559	17
560	17
561	17
562	17
563	17
564	17
565	18
566	18
567	18
568	18
569	18
570	18
571	18
572	18
573	18
574	18
575	18
576	18
577	18
578	18
579	18
580	18
581	18
582	18
583	18
584	18
585	18
586	18
587	18
588	18
589	18
590	18
591	18
592	18
593	18
594	18
595	18
596	18
597	18
598	18
599	18
600	18
601	18
602	18
603	18
604	18
605	18
606	18
607	18
608	18
609	18
610	18
611	18
612	18
613	18
614	18
615	18
616	18
617	18
618	18
619	18
620	18
621	18
622	18
623	18
624	18
625	18
626	18
627	18
628	18
629	18
630	18
631	18
632	18
633	18
634	18
635	18
636	18
637	18
638	18
639	18
640	18
641	18
642	18
643	18
644	18
645	18
646	18
647	18
648	18
649	18
650	18
651	18
652	18
653	18
654	18
655	18
656	18
657	18
658	18
659	18
660	18
661	18
662	18
663	18
664	18
665	18
666	18
667	18
668	18
669	18
670	18
671	18
672	18
673	18
674	18
675	18
676	18
677	18
678	18
679	18
680	18
681	18
682	18
683	18
684	18
685	18
686	18
687	18
688	18
689	18
690	18
691	18
692	18
693	18
694	18
695	18
696	18
697	18
698	18
699	18
700	18
701	18
702	18
703	18
704	18
705	18
706	18
707	18
708	18
709	18
710	18
711	18
712	18
713	18
714	18
715	18
716	18
717	18
718	18
719	18
720	18
721	18
722	18
723	18
724	18
725	18
726	18
727	18
728	18
729	18
730	18
731	18
732	18
733	18
734	18
735	18
736	18
737	18
738	18
739	18
740	18
741	18
742	18
743	18
744	18
745	18
746	18
747	18
748	18
749	18
750	18
751	18
752	18
753	18
754	18
755	18
756	18
757	18
758	18
759	19
760	19
761	19
762	19
763	19
764	19
765	19
766	19
767	19
768	19
769	19
770	19
771	19
772	20
773	20
774	20
775	20
776	20
777	21
778	21
779	21
780	21
781	21
782	21
783	21
784	21
785	21
786	21
787	21
788	21
789	21
790	21
791	21
792	21
793	21
794	21
795	21
796	21
797	21
798	21
799	21
800	21
801	21
802	21
803	21
804	21
805	21
806	21
807	21
808	21
809	21
810	21
811	21
812	21
813	21
814	21
815	21
816	21
817	21
818	21
819	21
820	21
821	21
822	21
823	21
824	21
825	21
826	21
827	21
828	21
829	21
830	21
831	21
832	21
833	21
834	21
835	21
836	21
837	21
838	21
839	21
840	21
841	21
842	21
843	21
844	21
845	21
846	21
847	21
848	21
849	21
850	21
851	21
852	21
853	21
854	21
855	21
856	21
857	21
858	21
859	21
860	21
861	21
862	21
863	21
864	21
865	21
866	21
867	21
868	21
869	21
870	21
871	21
872	21
873	21
874	21
875	21
876	21
877	21
878	21
879	21
880	21
881	21
882	21
883	21
884	21
885	21
886	21
887	21
888	21
889	21
890	21
891	21
892	21
893	21
894	21
895	21
896	21
897	21
898	21
899	21
900	21
901	21
902	21
903	21
904	21
905	21
906	21
907	21
908	21
909	21
910	21
911	21
912	21
913	21
914	21
915	21
916	21
917	21
918	21
919	21
920	21
921	21
922	21
923	21
924	21
925	21
926	21
927	21
928	21
929	21
930	21
931	21
932	21
933	21
934	21
935	21
936	21
937	21
938	21
939	21
940	21
941	21
942	21
943	21
944	21
945	21
946	21
947	21
948	21
949	21
950	21
951	21
952	21
953	21
954	21
955	21
956	21
957	21
958	21
959	21
960	21
961	21
962	21
963	21
964	21
965	21
966	21
967	21
968	21
969	21
970	21
971	21
972	21
973	21
974	21
975	21
976	21
977	21
978	21
979	21
980	21
981	21
982	21
983	21
984	21
985	21
986	21
987	21
988	21
989	21
990	21
991	21
992	21
993	21
994	21
995	21
996	21
997	21
998	21
999	21
1000	21
1001	21
1002	21
1003	21
1004	21
1005	21
1006	21
1007	21
1008	21
1009	21
1010	21
1011	21
1012	21
1013	21
1014	21
1015	21
1016	21
1017	21
1018	21
1019	21
1020	21
1021	21
1022	21
1023	21
1024	21
1025	21
1026	21
1027	21
1028	21
1029	21
1030	21
1031	21
1032	21
1033	21
1034	21
1035	21
1036	21
1037	21
1038	21
1039	21
1040	21
1041	21
1042	21
1043	21
1044	21
1045	21
1046	21
1047	21
1048	21
1049	21
1050	21
1051	21
1052	21
1053	21
1054	21
1055	21
1056	21
1057	21
1058	21
1059	21
1060	21
1061	21
1062	21
1063	21
1064	21
1065	21
1066	21
1067	21
1068	21
1069	21
1070	21
1071	21
1072	22
1073	22
1074	22
1075	22
1076	22
1077	22
1078	22
1079	22
1080	22
1081	22
1082	22
1083	22
1084	22
1085	22
1086	22
1087	22
1088	22
1089	22
1090	22
1091	22
1092	22
1093	22
1094	22
1095	22
1096	22
1097	22
1098	22
1099	22
1100	22
1101	22
1102	22
1103	22
1104	22
1105	22
1106	22
1107	22
1108	22
1109	22
1110	22
1111	22
1112	22
1113	22
1114	22
1115	22
1116	22
1117	22
1118	22
1119	22
1120	22
1121	22
1122	22
1123	22
1124	22
1125	22
1126	22
1127	22
1128	22
1129	22
1130	22
1131	22
1132	22
1133	22
1134	22
1135	22
1136	22
1137	22
1138	22
1139	22
1140	22
1141	22
1142	22
1143	22
1144	22
1145	22
1146	22
1147	22
1148	22
1149	22
1150	22
1151	22
1152	22
1153	22
1154	22
1155	22
1156	22
1157	22
1158	22
1159	22
1160	23
1161	23
1162	23
1163	23
1164	23
1165	23
1166	23
1167	23
1168	23
1169	23
1170	23
1171	23
1172	23
1173	23
1174	23
1175	23
1176	23
1177	23
1178	23
1179	23
1180	23
1181	23
1182	23
1183	23
1184	23
1185	23
1186	23
1187	23
1188	23
1189	23
1190	23
1191	23
1192	23
1193	23
1194	23
1195	23
1196	23
1197	23
1198	23
1199	23
1200	23
1201	23
1202	23
1203	23
1204	23
1205	23
1206	23
1207	23
1208	23
1209	23
1210	23
1211	23
1212	23
1213	23
1214	23
1215	23
1216	23
1217	23
1218	23
1219	23
1220	23
1221	23
1222	23
1223	23
1224	23
1225	23
1226	23
1227	23
1228	23
1229	23
1230	23
1231	23
1232	23
1233	23
1234	23
1235	23
1236	23
1237	23
1238	23
1239	23
1240	23
1241	23
1242	23
1243	23
1244	23
1245	23
1246	23
1247	23
1248	23
1249	23
1250	23
1251	23
1252	23
1253	23
1254	23
1255	23
1256	23
1257	23
1258	23
1259	23
1260	23
1261	23
1262	23
1263	23
1264	23
1265	23
1266	23
1267	23
1268	23
1269	23
1270	23
1271	23
1272	23
1273	23
1274	23
1275	23
1276	23
1277	23
1278	23
1279	23
1280	23
1281	23
1282	23
1283	23
1284	23
1285	23
1286	23
1287	23
1288	23
1289	23
1290	23
1291	23
1292	23
1293	23
1294	23
1295	23
1296	23
1297	23
1298	23
1299	23
1300	23
1301	23
1302	23
1303	23
1304	23
1305	23
1306	23
1307	23
1308	23
1309	23
1310	23
1311	23
1312	23
1313	23
1314	23
1315	23
1316	23
1317	23
1318	23
1319	23
1320	23
1321	23
1322	23
1323	23
1324	23
1325	23
1326	23
1327	23
1328	23
1329	23
1330	23
1331	23
1332	23
1333	23
1334	23
1335	23
1336	23
1337	23
1338	23
1339	23
1340	23
1341	23
1342	23
1343	23
1344	23
1345	23
1346	23
1347	23
1348	23
1349	23
1350	23
1351	23
1352	23
1353	23
1354	23
1355	23
1356	23
1357	23
1358	23
1359	23
1360	23
1361	23
1362	23
1363	23
1364	23
1365	23
1366	23
1367	23
1368	23
1369	23
1370	23
1371	23
1372	23
1373	23
1374	23
1375	23
1376	23
1377	23
1378	23
1379	23
1380	23
1381	23
1382	23
1383	23
1384	23
1385	23
1386	23
1387	23
1388	23
1389	23
1390	23
1391	23
1392	23
1393	23
1394	23
1395	23
1396	23
1397	23
1398	23
1399	23
1400	23
1401	23
1402	23
1403	23
1404	23
1405	23
1406	23
1407	23
1408	23
1409	23
1410	23
1411	23
1412	23
1413	23
1414	23
1415	23
1416	23
1417	23
1418	23
1419	23
1420	23
1421	23
1422	23
1423	23
1424	23
1425	23
1426	23
1427	23
1428	23
1429	23
1430	23
1431	23
1432	23
1433	23
1434	23
1435	23
1436	23
1437	23
1438	23
1439	23
1440	23
1441	23
1442	23
1443	23
1444	23
1445	23
1446	23
1447	23
1448	23
1449	23
1450	23
1451	23
1452	23
1453	23
1454	23
1455	23
1456	23
1457	23
1458	23
1459	23
1460	23
1461	23
1462	23
1463	23
1464	23
1465	23
1466	23
1467	23
1468	23
1469	23
1470	23
1471	23
1472	23
1473	23
1474	23
1475	23
1476	23
1477	23
1478	23
1479	23
1480	23
1481	23
1482	23
1483	23
1484	23
1485	23
1486	23
1487	23
1488	23
1489	23
1490	23
1491	23
1492	23
1493	23
1494	23
1495	23
1496	23
1497	23
1498	23
1499	23
1500	23
1501	23
1502	23
1503	23
1504	23
1505	23
1506	23
1507	23
1508	23
1509	23
1510	23
1511	23
1512	23
1513	23
1514	23
1515	23
1516	23
1517	23
1518	23
1519	23
1520	23
1521	23
1522	23
1523	23
1524	23
1525	23
1526	23
1527	23
1528	23
1529	23
1530	23
1531	23
1532	23
1533	23
1534	23
1535	23
1536	23
1537	23
1538	23
1539	23
1540	23
1541	23
1542	23
1543	23
1544	23
1545	23
1546	23
1547	23
1548	23
1549	23
1550	23
1551	23
1552	23
1553	23
1554	23
1555	23
1556	23
1557	23
1558	23
1559	23
1560	23
1561	23
1562	23
1563	23
1564	23
1565	23
1566	23
1567	23
1568	23
1569	23
1570	23
1571	23
1572	23
1573	23
1574	23
1575	23
1576	23
1577	23
1578	23
1579	23
1580	23
1581	23
1582	23
1583	23
1584	23
1585	23
1586	23
1587	23
1588	23
1589	23
1590	23
1591	23
1592	23
1593	23
1594	23
1595	23
1596	23
1597	23
1598	23
1599	23
1600	23
1601	23
1602	23
1603	23
1604	23
1605	23
1606	23
1607	23
1608	23
1609	23
1610	23
1611	23
1612	23
1613	23
1614	23
1615	23
1616	23
1617	23
1618	23
1619	23
1620	23
1621	23
1622	23
1623	23
1624	23
1625	23
1626	23
1627	23
1628	23
1629	23
1630	23
1631	23
1632	23
1633	23
1634	23
1635	23
1636	23
1637	23
1638	23
1639	23
1640	23
1641	23
1642	23
1643	23
1644	23
1645	23
1646	23
1647	23
1648	23
1649	23
1650	23
1651	23
1652	23
1653	23
1654	23
1655	23
1656	23
1657	23
1658	23
1659	23
1660	23
1661	23
1662	23
1663	23
1664	23
1665	23
1666	23
1667	23
1668	23
1669	23
1670	23
1671	23
1672	23
1673	23
1674	23
1675	23
1676	23
1677	23
1678	23
1679	23
1680	23
1681	23
1682	23
1683	23
1684	23
1685	23
1686	23
1687	23
1688	23
1689	23
1690	23
1691	23
1692	23
1693	23
1694	23
1695	23
1696	23
1697	23
1698	23
1699	23
1700	23
1701	23
1702	23
1703	23
1704	23
1705	23
1706	23
1707	23
1708	23
1709	23
1710	23
1711	23
1712	23
1713	23
1714	23
1715	23
1716	23
1717	23
1718	23
1719	23
1720	23
1721	23
1722	23
1723	23
1724	23
1725	23
1726	23
1727	23
1728	23
1729	23
1730	23
1731	23
1732	23
1733	23
1734	23
1735	23
1736	23
1737	23
1738	23
1739	23
1740	23
1741	23
1742	23
1743	23
1744	23
1745	23
1746	23
1747	23
1748	23
1749	23
1750	23
1751	23
1752	23
1753	23
1754	23
1755	23
1756	23
1757	23
1758	23
1759	23
1760	23
1761	23
1762	23
1763	23
1764	23
1765	23
1766	23
1767	23
1768	23
1769	23
1770	23
1771	23
1772	23
1773	23
1774	23
1775	23
1776	23
1777	23
1778	23
1779	23
1780	23
1781	23
1782	23
1783	23
1784	23
1785	23
1786	23
1787	23
1788	23
1789	23
1790	23
1791	23
1792	23
1793	23
1794	23
1795	23
1796	23
1797	23
1798	23
1799	23
1800	23
1801	23
1802	23
1803	23
1804	23
1805	23
1806	23
1807	23
1808	23
1809	23
1810	23
1811	23
1812	23
1813	23
1814	23
1815	23
1816	23
1817	23
1818	23
1819	23
1820	23
1821	23
1822	23
1823	23
1824	23
1825	23
1826	23
1827	23
1828	23
1829	23
1830	23
1831	23
1832	23
1833	23
1834	23
1835	23
1836	23
1837	23
1838	23
1839	23
1840	23
1841	23
1842	23
1843	23
1844	23
1845	23
1846	23
1847	23
1848	23
1849	23
1850	23
1851	23
1852	23
1853	23
1854	23
1855	23
1856	23
1857	23
1858	23
1859	23
1860	23
1861	23
1862	23
1863	23
1864	23
1865	23
1866	23
1867	23
1868	23
1869	23
1870	23
1871	23
1872	23
1873	23
1874	23
1875	23
1876	23
1877	23
1878	23
1879	23
1880	23
1881	23
1882	23
1883	23
1884	23
1885	23
1886	23
1887	23
1888	23
1889	23
1890	23
1891	23
1892	23
1893	23
1894	23
1895	23
1896	23
1897	23
1898	23
1899	23
1900	23
1901	23
1902	23
1903	23
1904	23
1905	23
1906	23
1907	23
1908	23
1909	23
1910	23
1911	23
1912	23
1913	23
1914	23
1915	23
1916	23
1917	23
1918	23
1919	23
1920	23
1921	23
1922	23
1923	23
1924	23
1925	23
1926	23
1927	23
1928	23
1929	23
1930	23
1931	23
1932	23
1933	23
1934	23
1935	23
1936	23
1937	23
1938	23
1939	23
1940	23
1941	23
1942	23
1943	23
1944	23
1945	23
1946	23
1947	23
1948	23
1949	23
1950	23
1951	23
1952	23
1953	23
1954	23
1955	23
1956	23
1957	23
1958	23
1959	23
1960	23
1961	23
1962	23
1963	23
1964	23
1965	23
1966	23
1967	23
1968	23
1969	23
1970	23
1971	23
1972	23
1973	23
1974	23
1975	23
1976	23
1977	23
1978	23
1979	23
1980	23
1981	23
1982	23
1983	23
1984	23
1985	23
1986	23
1987	23
1988	23
1989	23
1990	23
1991	23
1992	23
1993	23
1994	23
1995	23
1996	23
1997	23
1998	23
1999	23
2000	23
2001	23
2002	23
2003	23
2004	23
2005	23
2006	23
2007	23
2008	23
2009	23
2010	23
2011	23
2012	23
2013	23
2014	23
2015	23
2016	23
2017	23
2018	23
2019	23
2020	23
2021	23
2022	23
2023	23
2024	23
2025	23
2026	23
2027	23
2028	23
2029	23
2030	23
2031	23
2032	23
2033	23
2034	23
2035	23
2036	23
2037	23
2038	23
2039	23
2040	23
2041	23
2042	23
2043	23
2044	23
2045	23
2046	23
2047	23
2048	23
2049	23
2050	23
2051	23
2052	23
2053	23
2054	23
2055	23
2056	23
2057	23
2058	23
2059	23
2060	23
2061	23
2062	23
2063	23
2064	23
2065	23
2066	23
2067	23
2068	23
2069	23
2070	23
2071	23
2072	23
2073	23
2074	23
2075	23
2076	23
2077	23
2078	23
2079	23
2080	23
2081	23
2082	23
2083	23
2084	23
2085	23
2086	23
2087	23
2088	23
2089	23
2090	23
2091	23
2092	23
2093	23
2094	23
2095	23
2096	23
2097	23
2098	23
2099	23
2100	23
2101	23
2102	23
2103	23
2104	23
2105	23
2106	23
2107	23
2108	23
2109	23
2110	23
2111	23
2112	23
2113	23
2114	23
2115	23
2116	23
2117	23
2118	23
2119	23
2120	23
2121	23
2122	23
2123	23
2124	23
2125	23
2126	23
2127	23
2128	23
2129	23
2130	23
2131	23
2132	23
2133	23
2134	23
2135	23
2136	23
2137	23
2138	23
2139	23
2140	23
2141	23
2142	23
2143	23
2144	23
2145	23
2146	23
2147	23
2148	23
2149	23
2150	23
2151	23
2152	23
2153	23
2154	23
2155	23
2156	23
2157	23
2158	23
2159	23
2160	23
2161	23
2162	23
2163	23
2164	23
2165	23
2166	23
2167	23
2168	23
2169	23
2170	23
2171	23
2172	23
2173	23
2174	23
2175	23
2176	23
2177	23
2178	23
2179	23
2180	23
2181	23
2182	23
2183	23
2184	23
2185	23
2186	23
2187	23
2188	23
2189	23
2190	23
2191	23
2192	23
2193	23
2194	23
2195	23
2196	23
2197	23
2198	23
2199	23
2200	23
2201	23
2202	23
2203	23
2204	23
2205	23
2206	23
2207	23
2208	23
2209	23
2210	23
2211	23
2212	23
2213	23
2214	23
2215	23
2216	23
2217	23
2218	23
2219	23
2220	23
2221	23
2222	23
2223	23
2224	23
2225	23
2226	23
2227	23
2228	23
2229	23
2230	23
2231	23
2232	23
2233	23
2234	23
2235	23
2236	23
2237	23
2238	23
2239	23
2240	23
2241	23
2242	23
2243	23
2244	23
2245	23
2246	23
2247	23
2248	23
2249	23
2250	23
2251	23
2252	23
2253	23
2254	23
2255	23
2256	23
2257	23
2258	23
2259	23
2260	23
2261	23
2262	23
2263	23
2264	23
2265	23
2266	23
2267	23
2268	23
2269	23
2270	23
2271	23
2272	23
2273	23
2274	23
2275	23
2276	23
2277	23
2278	23
2279	23
2280	23
2281	23
2282	23
2283	23
2284	23
2285	23
2286	23
2287	23
2288	23
2289	23
2290	23
2291	23
2292	23
2293	23
2294	23
2295	23
2296	23
2297	23
2298	23
2299	23
2300	23
2301	23
2302	23
2303	23
2304	23
2305	23
2306	23
2307	23
2308	23
2309	23
2310	23
2311	23
2312	23
2313	23
2314	23
2315	23
2316	23
2317	23
2318	23
2319	23
2320	23
2321	23
2322	23
2323	23
2324	23
2325	23
2326	23
2327	23
2328	23
2329	23
2330	23
2331	23
2332	23
2333	23
2334	23
2335	23
2336	23
2337	23
2338	23
2339	23
2340	23
2341	23
2342	23
2343	23
2344	23
2345	23
2346	23
2347	23
2348	23
2349	23
2350	23
2351	23
2352	23
2353	23
2354	23
2355	23
2356	23
2357	23
2358	23
2359	23
2360	23
2361	23
2362	23
2363	23
2364	23
2365	23
2366	23
2367	23
2368	23
2369	23
2370	23
2371	23
2372	23
2373	23
2374	23
2375	23
2376	23
2377	23
2378	23
2379	23
2380	23
2381	23
2382	23
2383	23
2384	23
2385	23
2386	23
2387	23
2388	23
2389	23
2390	23
2391	23
2392	23
2393	23
2394	23
2395	23
2396	23
2397	23
2398	23
2399	23
2400	23
2401	23
2402	23
2403	23
2404	23
2405	23
2406	23
2407	23
2408	23
2409	23
2410	23
2411	23
2412	23
2413	23
2414	23
2415	23
2416	23
2417	23
2418	23
2419	23
2420	23
2421	23
2422	23
2423	23
2424	23
2425	23
2426	23
2427	23
2428	23
2429	23
2430	23
2431	23
2432	23
2433	23
2434	23
2435	23
2436	23
2437	23
2438	23
2439	23
2440	23
2441	23
2442	23
2443	23
2444	23
2445	23
2446	23
2447	23
2448	23
2449	23
2450	23
2451	23
2452	23
2453	23
2454	23
2455	23
2456	23
2457	23
2458	23
2459	23
2460	23
2461	23
2462	23
2463	23
2464	23
2465	23
2466	23
2467	23
2468	23
2469	23
2470	23
2471	23
2472	23
2473	23
2474	23
2475	23
2476	23
2477	23
2478	23
2479	23
2480	23
2481	23
2482	23
2483	23
2484	23
2485	23
2486	23
2487	23
2488	23
2489	23
2490	23
2491	23
2492	23
2493	23
2494	23
2495	23
2496	23
2497	23
2498	23
2499	23
2500	23
2501	23
2502	23
2503	23
2504	23
2505	23
2506	23
2507	23
2508	23
2509	23
2510	23
2511	23
2512	23
2513	23
2514	23
2515	23
2516	23
2517	23
2518	23
2519	23
2520	23
2521	23
2522	23
2523	23
2524	23
2525	23
2526	23
2527	23
2528	23
2529	23
2530	23
2531	23
2532	23
2533	23
2534	23
2535	23
2536	23
2537	23
2538	23
2539	23
2540	23
2541	23
2542	23
2543	23
2544	23
2545	23
2546	23
2547	23
2548	23
2549	23
2550	23
2551	23
2552	23
2553	23
2554	23
2555	23
2556	23
2557	23
2558	23
2559	23
2560	23
2561	23
2562	23
2563	23
2564	23
2565	23
2566	23
2567	23
2568	23
2569	23
2570	23
2571	23
2572	23
2573	23
2574	23
2575	23
2576	23
2577	23
2578	23
2579	23
2580	23
2581	23
2582	23
2583	23
2584	23
2585	23
2586	23
2587	23
2588	23
2589	23
2590	23
2591	23
2592	23
2593	23
2594	23
2595	23
2596	23
2597	23
2598	23
2599	23
2600	23
2601	23
2602	23
2603	23
2604	23
2605	23
2606	23
2607	23
2608	23
2609	23
2610	23
2611	23
2612	23
2613	23
2614	23
2615	23
2616	23
2617	23
2618	23
2619	23
2620	23
2621	23
2622	23
2623	23
2624	23
2625	23
2626	23
2627	23
2628	23
2629	23
2630	23
2631	23
2632	23
2633	23
2634	23
2635	23
2636	23
2637	23
2638	23
2639	23
2640	23
2641	23
2642	23
2643	23
2644	23
2645	23
2646	23
2647	23
2648	23
2649	23
2650	23
2651	23
2652	23
2653	23
2654	23
2655	23
2656	23
2657	23
2658	23
2659	23
2660	23
2661	23
2662	23
2663	23
2664	23
2665	23
2666	23
2667	23
2668	23
2669	23
2670	23
2671	23
2672	23
2673	23
2674	23
2675	23
2676	23
2677	23
2678	23
2679	23
2680	23
2681	23
2682	23
2683	23
2684	23
2685	23
2686	23
2687	23
2688	23
2689	23
2690	23
2691	23
2692	23
2693	23
2694	23
2695	23
2696	23
2697	23
2698	23
2699	23
2700	23
2701	23
2702	23
2703	23
2704	23
2705	23
2706	23
2707	23
2708	23
2709	23
2710	23
2711	23
2712	23
2713	23
2714	23
2715	23
2716	23
2717	23
2718	23
2719	23
2720	23
2721	23
2722	23
2723	23
2724	23
2725	23
2726	23
2727	23
2728	23
2729	23
2730	23
2731	23
2732	23
2733	23
2734	23
2735	23
2736	23
2737	23
2738	23
2739	23
2740	23
2741	23
2742	23
2743	23
2744	23
2745	23
2746	23
2747	23
2748	23
2749	23
2750	23
2751	23
2752	23
2753	23
2754	23
2755	23
2756	23
2757	23
2758	23
2759	23
2760	23
2761	23
2762	23
2763	23
2764	23
2765	23
2766	23
2767	23
2768	23
2769	23
2770	23
2771	23
2772	23
2773	23
2774	23
2775	23
2776	23
2777	23
2778	23
2779	23
2780	23
2781	23
2782	23
2783	23
2784	23
2785	23
2786	23
2787	23
2788	23
2789	23
2790	23
2791	23
2792	23
2793	23
2794	23
2795	23
2796	23
2797	23
2798	23
2799	23
2800	23
2801	23
2802	23
2803	23
2804	23
2805	23
2806	23
2807	23
2808	23
2809	23
2810	23
2811	23
2812	23
2813	23
2814	23
2815	23
2816	23
2817	23
2818	23
2819	23
2820	23
2821	23
2822	23
2823	23
2824	23
2825	23
2826	23
2827	23
2828	23
2829	23
2830	23
2831	23
2832	23
2833	23
2834	23
2835	23
2836	23
2837	23
2838	23
2839	23
2840	23
2841	23
2842	23
2843	23
2844	23
2845	23
2846	23
2847	23
2848	23
2849	23
2850	23
2851	23
2852	23
2853	23
2854	23
2855	23
2856	23
2857	23
2858	23
2859	23
2860	23
2861	23
2862	23
2863	23
2864	23
2865	23
2866	23
2867	23
2868	23
2869	23
2870	23
2871	23
2872	23
2873	23
2874	23
2875	23
2876	23
2877	23
2878	23
2879	23
2880	23
2881	23
2882	23
2883	23
2884	23
2885	23
2886	23
2887	23
2888	23
2889	23
2890	23
2891	23
2892	23
2893	23
2894	23
2895	23
2896	23
2897	23
2898	23
2899	23
2900	23
2901	23
2902	23
2903	23
2904	23
2905	23
2906	23
2907	23
2908	23
2909	23
2910	23
2911	23
2912	23
2913	23
2914	23
2915	23
2916	23
2917	23
2918	23
2919	23
2920	23
2921	23
2922	23
2923	23
2924	23
2925	23
2926	23
2927	23
2928	23
2929	23
2930	23
2931	23
2932	23
2933	23
2934	23
2935	23
2936	23
2937	23
2938	23
2939	23
2940	23
2941	23
2942	23
2943	23
2944	23
2945	23
2946	23
2947	23
2948	23
2949	23
2950	23
2951	23
2952	23
2953	23
2954	23
2955	23
2956	23
2957	23
2958	23
2959	23
2960	23
2961	23
2962	23
2963	23
2964	23
2965	23
2966	23
2967	23
2968	23
2969	23
2970	23
2971	23
2972	23
2973	23
2974	23
2975	23
2976	23
2977	23
2978	23
2979	23
2980	23
2981	23
2982	23
2983	23
2984	23
2985	23
2986	23
2987	23
2988	23
2989	23
2990	23
2991	23
2992	23
2993	23
2994	23
2995	23
2996	23
2997	23
2998	23
2999	23
3000	23
3001	23
3002	23
3003	23
3004	23
3005	23
3006	23
3007	23
3008	23
3009	23
3010	23
3011	23
3012	23
3013	23
3014	23
3015	23
3016	23
3017	23
3018	23
3019	23
3020	23
3021	23
3022	23
3023	23
3024	23
3025	23
3026	23
3027	23
3028	23
3029	23
3030	23
3031	23
3032	23
3033	23
3034	23
3035	23
3036	23
3037	23
3038	23
3039	23
3040	23
3041	23
3042	23
3043	23
3044	23
3045	23
3046	23
3047	23
3048	23
3049	23
3050	23
3051	23
3052	23
3053	23
3054	23
3055	23
3056	23
3057	23
3058	23
3059	23
3060	23
3061	23
3062	23
3063	23
3064	23
3065	23
3066	23
3067	23
3068	23
3069	23
3070	23
3071	23
3072	23
3073	23
3074	23
3075	23
3076	23
3077	23
3078	23
3079	23
3080	23
3081	23
3082	23
3083	23
3084	23
3085	23
3086	23
3087	23
3088	23
3089	23
3090	23
3091	23
3092	23
3093	23
3094	23
3095	23
3096	23
3097	23
3098	23
3099	23
3100	23
3101	23
3102	23
3103	23
3104	23
3105	23
3106	23
3107	23
3108	23
3109	23
3110	23
3111	23
3112	23
3113	23
3114	23
3115	23
3116	23
3117	23
3118	23
3119	23
3120	23
3121	23
3122	23
3123	23
3124	23
3125	23
3126	23
3127	23
3128	23
3129	23
3130	23
3131	23
3132	23
3133	23
3134	23
3135	23
3136	23
3137	23
3138	23
3139	23
3140	23
3141	23
3142	23
3143	23
3144	23
3145	23
3146	23
3147	23
3148	23
3149	23
3150	23
3151	23
3152	23
3153	23
3154	23
3155	23
3156	23
3157	23
3158	23
3159	23
3160	23
3161	23
3162	23
3163	23
3164	23
3165	23
3166	23
3167	23
3168	23
3169	23
3170	23
3171	23
3172	23
3173	23
3174	23
3175	23
3176	23
3177	23
3178	23
3179	23
3180	23
3181	23
3182	23
3183	23
3184	23
3185	23
3186	23
3187	23
3188	23
3189	23
3190	23
3191	23
3192	23
3193	23
3194	23
3195	23
3196	23
3197	23
3198	23
3199	23
3200	23
3201	23
3202	23
3203	23
3204	23
3205	23
3206	23
3207	23
3208	23
3209	23
3210	23
3211	23
3212	23
3213	23
3214	23
3215	23
3216	23
3217	23
3218	23
3219	23
3220	23
3221	23
3222	23
3223	23
3224	23
3225	23
3226	23
3227	23
3228	23
3229	23
3230	23
3231	23
3232	23
3233	23
3234	23
3235	23
3236	23
3237	23
3238	23
3239	23
3240	23
3241	23
3242	23
3243	23
3244	23
3245	23
3246	23
3247	23
3248	23
3249	23
3250	23
3251	23
3252	23
3253	23
3254	23
3255	23
3256	23
3257	23
3258	23
3259	23
3260	23
3261	23
3262	23
3263	23
3264	23
3265	23
3266	23
3267	23
3268	23
3269	23
3270	23
3271	23
3272	23
3273	23
3274	23
3275	23
3276	23
3277	23
3278	23
3279	23
3280	23
3281	23
3282	23
3283	23
3284	23
3285	23
3286	23
3287	23
3288	23
3289	23
3290	23
3291	23
3292	23
3293	23
3294	23
3295	23
3296	23
3297	23
3298	23
3299	23
3300	23
3301	23
3302	23
3303	23
3304	23
3305	23
3306	23
3307	23
3308	23
3309	23
3310	23
3311	23
3312	23
3313	23
3314	23
3315	23
3316	23
3317	23
3318	23
3319	23
3320	23
3321	23
3322	23
3323	23
3324	23
3325	23
3326	23
3327	23
3328	23
3329	23
3330	23
3331	23
3332	23
3333	23
3334	23
3335	23
3336	23
3337	23
3338	23
3339	23
3340	23
3341	23
3342	23
3343	23
3344	23
3345	23
3346	23
3347	23
3348	23
3349	23
3350	23
3351	23
3352	23
3353	23
3354	23
3355	23
3356	23
3357	23
3358	23
3359	23
3360	23
3361	23
3362	23
3363	23
3364	23
3365	23
3366	23
3367	23
3368	23
3369	23
3370	23
3371	23
3372	23
3373	23
3374	23
3375	23
3376	23
3377	23
3378	23
3379	23
3380	23
3381	23
3382	23
3383	23
3384	23
3385	23
3386	23
3387	23
3388	23
3389	23
3390	23
3391	23
3392	23
3393	23
3394	23
3395	23
3396	23
3397	23
3398	23
3399	23
3400	23
3401	23
3402	23
3403	23
3404	23
3405	23
3406	23
3407	23
3408	23
3409	23
3410	23
3411	23
3412	23
3413	23
3414	23
3415	23
3416	23
3417	23
3418	23
3419	23
3420	23
3421	23
3422	23
3423	23
3424	23
3425	23
3426	23
3427	23
3428	23
3429	23
3430	23
3431	23
3432	23
3433	23
3434	23
3435	23
3436	23
3437	23
3438	23
3439	23
3440	23
3441	23
3442	23
3443	23
3444	23
3445	23
3446	23
3447	23
3448	23
3449	23
3450	23
3451	23
3452	23
3453	23
3454	23
3455	23
3456	23
3457	23
3458	23
3459	23
3460	23
3461	23
3462	23
3463	23
3464	23
3465	23
3466	23
3467	23
3468	23
3469	23
3470	23
3471	23
3472	23
3473	23
3474	23
3475	23
3476	23
3477	23
3478	23
3479	23
3480	23
3481	23
3482	23
3483	23
3484	23
3485	23
3486	23
3487	23
3488	23
3489	23
3490	23
3491	23
3492	23
3493	23
3494	23
3495	23
3496	23
3497	23
3498	23
3499	23
3500	23
3501	23
3502	23
3503	23
3504	23
3505	23
3506	23
3507	23
3508	23
3509	23
3510	23
3511	23
3512	23
3513	23
3514	23
3515	23
3516	23
3517	23
3518	23
3519	23
3520	23
3521	23
3522	23
3523	23
3524	23
3525	23
3526	23
3527	23
3528	23
3529	23
3530	23
3531	23
3532	23
3533	23
3534	23
3535	23
3536	23
3537	23
3538	23
3539	23
3540	23
3541	23
3542	23
3543	23
3544	23
3545	23
3546	23
3547	23
3548	23
3549	23
3550	23
3551	23
3552	23
3553	23
3554	23
3555	23
3556	23
3557	23
3558	23
3559	23
3560	23
3561	23
3562	23
3563	23
3564	23
3565	23
3566	23
3567	23
3568	23
3569	23
3570	23
3571	23
3572	23
3573	23
3574	23
3575	23
3576	23
3577	23
3578	23
3579	23
3580	23
3581	23
3582	23
3583	23
3584	23
3585	23
3586	23
3587	23
3588	23
3589	23
3590	23
3591	23
3592	23
3593	23
3594	23
3595	23
3596	23
3597	23
3598	23
3599	23
3600	23
3601	23
3602	23
3603	23
3604	23
3605	23
3606	23
3607	23
3608	23
3609	23
3610	23
3611	23
3612	23
3613	23
3614	23
3615	23
3616	23
3617	23
3618	23
3619	23
3620	23
3621	23
3622	23
3623	23
3624	23
3625	23
3626	23
3627	23
3628	23
3629	23
3630	23
3631	23
3632	23
3633	23
3634	23
3635	23
3636	23
3637	23
3638	23
3639	23
3640	23
3641	23
3642	23
3643	23
3644	23
3645	23
3646	23
3647	23
3648	23
3649	23
3650	23
3651	23
3652	23
3653	23
3654	23
3655	23
3656	23
3657	23
3658	23
3659	23
3660	23
3661	23
3662	23
3663	23
3664	23
3665	23
3666	23
3667	23
3668	23
3669	23
3670	23
3671	23
3672	23
3673	23
3674	23
3675	23
3676	23
3677	23
3678	23
3679	23
3680	23
3681	23
3682	23
3683	23
3684	23
3685	23
3686	23
3687	23
3688	23
3689	23
3690	23
3691	23
3692	23
3693	23
3694	23
3695	23
3696	23
3697	23
3698	23
3699	23
3700	23
3701	23
3702	23
3703	23
3704	23
3705	23
3706	23
3707	23
3708	23
3709	23
3710	23
3711	23
3712	23
3713	23
3714	23
3715	23
3716	23
3717	23
3718	23
3719	23
3720	23
3721	23
3722	23
3723	23
3724	23
3725	23
3726	23
3727	23
3728	23
3729	23
3730	23
3731	23
3732	23
3733	23
3734	23
3735	23
3736	23
3737	23
3738	23
3739	23
3740	23
3741	23
3742	23
3743	23
3744	23
3745	23
3746	23
3747	23
3748	23
3749	23
3750	23
3751	23
3752	23
3753	23
3754	23
3755	23
3756	23
3757	23
3758	23
3759	23
3760	23
3761	23
3762	23
3763	23
3764	23
3765	23
3766	23
3767	23
3768	23
3769	23
3770	23
3771	23
3772	23
3773	23
3774	23
3775	23
3776	23
3777	23
3778	23
3779	23
3780	23
3781	23
3782	23
3783	23
3784	23
3785	23
3786	23
3787	23
3788	23
3789	23
3790	23
3791	23
3792	23
3793	23
3794	23
3795	23
3796	23
3797	23
3798	23
3799	23
3800	23
3801	23
3802	23
3803	23
3804	23
3805	23
3806	23
3807	23
3808	23
3809	23
3810	23
3811	23
3812	23
3813	23
3814	23
3815	23
3816	23
3817	23
3818	23
3819	23
3820	23
3821	23
3822	23
3823	23
3824	23
3825	23
3826	23
3827	23
3828	23
3829	23
3830	23
3831	23
3832	23
3833	23
3834	23
3835	23
3836	23
3837	23
3838	23
3839	23
3840	23
3841	23
3842	23
3843	23
3844	23
3845	23
3846	23
3847	23
3848	23
3849	23
3850	23
3851	23
3852	23
3853	23
3854	23
3855	23
3856	23
3857	23
3858	23
3859	23
3860	23
3861	23
3862	23
3863	23
3864	23
3865	23
3866	23
3867	23
3868	23
3869	23
3870	23
3871	23
3872	23
3873	23
3874	23
3875	23
3876	23
3877	23
3878	23
3879	23
3880	23
3881	23
3882	23
3883	23
3884	23
3885	23
3886	23
3887	23
3888	23
3889	23
3890	23
3891	23
3892	23
3893	23
3894	23
3895	23
3896	23
3897	23
3898	23
3899	23
3900	23
3901	23
3902	23
3903	23
3904	23
3905	23
3906	23
3907	23
3908	23
3909	23
3910	23
3911	23
3912	23
3913	23
3914	23
3915	23
3916	23
3917	23
3918	23
3919	23
3920	23
3921	23
3922	23
3923	23
3924	23
3925	23
3926	23
3927	23
3928	23
3929	23
3930	23
3931	23
3932	23
3933	23
3934	23
3935	23
3936	23
3937	23
3938	23
3939	23
3940	23
3941	23
3942	23
3943	23
3944	23
3945	23
3946	23
3947	23
3948	23
3949	23
3950	23
3951	23
3952	23
3953	23
3954	23
3955	23
3956	23
3957	23
3958	23
3959	23
3960	23
3961	23
3962	23
3963	23
3964	23
3965	23
3966	23
3967	23
3968	23
3969	23
3970	23
3971	23
3972	23
3973	23
3974	23
3975	23
3976	23
3977	23
3978	23
3979	23
3980	23
3981	23
3982	23
3983	23
3984	23
3985	23
3986	23
3987	23
3988	23
3989	23
3990	23
3991	23
3992	23
3993	23
3994	23
3995	23
3996	23
3997	23
3998	23
3999	23
4000	23
4001	23
4002	23
4003	23
4004	23
4005	23
4006	23
4007	23
4008	23
4009	23
4010	23
4011	23
4012	23
4013	23
4014	23
4015	23
4016	23
4017	23
4018	23
4019	23
4020	23
4021	23
4022	23
4023	23
4024	23
4025	23
4026	23
4027	23
4028	23
4029	23
4030	23
4031	23
4032	23
4033	23
4034	23
4035	23
4036	23
4037	23
4038	23
4039	23
4040	23
4041	23
4042	23
4043	23
4044	23
4045	23
4046	23
4047	23
4048	23
4049	23
4050	23
4051	23
4052	23
4053	23
4054	23
4055	23
4056	23
4057	23
4058	23
4059	23
4060	23
4061	23
4062	23
4063	23
4064	23
4065	23
4066	23
4067	23
4068	23
4069	23
4070	23
4071	23
4072	23
4073	23
4074	23
4075	23
4076	23
4077	23
4078	23
4079	23
4080	23
4081	23
4082	23
4083	23
4084	23
4085	23
4086	23
4087	23
4088	23
4089	23
4090	23
4091	23
4092	23
4093	23
4094	23
4095	23
4096	23
4097	23
4098	23
4099	23
4100	23
4101	23
4102	23
4103	23
4104	23
4105	23
4106	23
4107	23
4108	23
4109	23
4110	23
4111	23
4112	23
4113	23
4114	23
4115	23
4116	23
4117	23
4118	23
4119	23
4120	23
4121	23
4122	23
4123	23
4124	23
4125	23
4126	23
4127	23
4128	23
4129	23
4130	23
4131	23
4132	23
4133	23
4134	23
4135	23
4136	23
4137	23
4138	23
4139	23
4140	23
4141	23
4142	23
4143	23
4144	23
4145	23
4146	23
4147	23
4148	23
4149	23
4150	23
4151	23
4152	23
4153	23
4154	23
4155	23
4156	23
4157	23
4158	23
4159	23
4160	23
4161	23
4162	23
4163	23
4164	23
4165	23
4166	23
4167	23
4168	23
4169	23
4170	23
4171	23
4172	23
4173	23
4174	23
4175	23
4176	23
4177	23
4178	23
4179	23
4180	23
4181	23
4182	23
4183	23
4184	23
4185	23
4186	23
4187	23
4188	23
4189	23
4190	23
4191	23
4192	23
4193	23
4194	23
4195	23
4196	23
4197	23
4198	23
4199	23
4200	23
4201	23
4202	23
4203	23
4204	23
4205	23
4206	23
4207	23
4208	23
4209	23
4210	23
4211	23
4212	23
4213	23
4214	23
4215	23
4216	23
4217	23
4218	23
4219	23
4220	23
4221	23
4222	23
4223	23
4224	23
4225	23
4226	23
4227	23
4228	23
4229	23
4230	23
4231	23
4232	23
4233	23
4234	23
4235	23
4236	23
4237	23
4238	23
4239	23
4240	23
4241	23
4242	23
4243	23
4244	23
4245	23
4246	23
4247	23
4248	23
4249	23
4250	23
4251	23
4252	23
4253	23
4254	23
4255	23
4256	23
4257	23
4258	23
4259	23
4260	23
4261	23
4262	23
4263	23
4264	23
4265	23
4266	23
4267	23
4268	23
4269	23
4270	23
4271	23
4272	23
4273	23
4274	23
4275	23
4276	23
4277	23
4278	23
4279	23
4280	23
4281	23
4282	23
4283	23
4284	23
4285	23
4286	23
4287	23
4288	23
4289	23
4290	23
4291	23
4292	23
4293	23
4294	23
4295	23
4296	23
4297	23
4298	23
4299	23
4300	23
4301	23
4302	23
4303	23
4304	23
4305	23
4306	23
4307	23
4308	23
4309	23
4310	23
4311	23
4312	23
4313	23
4314	23
4315	23
4316	23
4317	23
4318	23
4319	23
4320	23
4321	23
4322	23
4323	23
4324	23
4325	23
4326	23
4327	23
4328	23
4329	23
4330	23
4331	23
4332	23
4333	23
4334	23
4335	23
4336	23
4337	23
4338	23
4339	23
4340	23
4341	23
4342	23
4343	23
4344	23
4345	23
4346	23
4347	23
4348	23
4349	23
4350	23
4351	23
4352	23
4353	23
4354	23
4355	23
4356	23
4357	23
4358	23
4359	23
4360	23
4361	23
4362	23
4363	23
4364	23
4365	23
4366	23
4367	23
4368	23
4369	23
4370	23
4371	23
4372	23
4373	23
4374	23
4375	23
4376	23
4377	23
4378	23
4379	23
4380	23
4381	23
4382	23
4383	23
4384	23
4385	23
4386	23
4387	23
4388	23
4389	23
4390	23
4391	23
4392	23
4393	23
4394	23
4395	23
4396	23
4397	23
4398	23
4399	23
4400	23
4401	23
4402	23
4403	23
4404	23
4405	23
4406	23
4407	23
4408	23
4409	23
4410	23
4411	23
4412	23
4413	23
4414	23
4415	23
4416	23
4417	23
4418	23
4419	23
4420	23
4421	23
4422	23
4423	23
4424	23
4425	23
4426	23
4427	23
4428	23
4429	23
4430	23
4431	23
4432	23
4433	23
4434	23
4435	23
4436	23
4437	23
4438	23
4439	23
4440	23
4441	23
4442	23
4443	23
4444	23
4445	23
4446	23
4447	23
4448	23
4449	23
4450	23
4451	23
4452	23
4453	23
4454	23
4455	23
4456	23
4457	23
4458	23
4459	23
4460	23
4461	23
4462	23
4463	23
4464	23
4465	23
4466	23
4467	23
4468	23
4469	23
4470	23
4471	23
4472	23
4473	23
4474	23
4475	23
4476	23
4477	23
4478	23
4479	23
4480	23
4481	23
4482	23
4483	23
4484	23
4485	23
4486	23
4487	23
4488	23
4489	23
4490	23
4491	23
4492	23
4493	23
4494	23
4495	23
4496	23
4497	23
4498	23
4499	23
4500	23
4501	23
4502	23
4503	23
4504	23
4505	23
4506	23
4507	23
4508	23
4509	23
4510	23
4511	23
4512	23
4513	23
4514	23
4515	23
4516	23
4517	23
4518	23
4519	23
4520	23
4521	23
4522	23
4523	23
4524	23
4525	23
4526	23
4527	23
4528	23
4529	23
4530	23
4531	23
4532	23
4533	23
4534	23
4535	23
4536	23
4537	23
4538	23
4539	23
4540	23
4541	23
4542	23
4543	23
4544	23
4545	23
4546	23
4547	23
4548	23
4549	23
4550	23
4551	23
4552	23
4553	24
4554	24
4555	24
4556	24
4557	24
4558	24
4559	24
4560	24
4561	24
4562	24
4563	24
4564	24
4565	24
4566	24
4567	24
4568	24
4569	24
4570	24
4571	24
4572	24
4573	24
4574	24
4575	24
4576	24
4577	24
4578	24
4579	24
4580	24
4581	24
4582	24
4583	24
4584	24
4585	24
4586	24
4587	24
4588	24
4589	24
4590	24
4591	24
4592	24
4593	24
4594	24
4595	24
4596	24
4597	24
4598	24
4599	24
4600	24
4601	24
4602	24
4603	24
4604	24
4605	24
4606	24
4607	24
4608	24
4609	24
4610	24
4611	24
4612	24
4613	24
4614	24
4615	24
4616	24
4617	24
4618	24
4619	24
4620	24
4621	24
4622	24
4623	24
4624	24
4625	24
4626	24
4627	24
4628	24
4629	24
4630	24
4631	24
4632	24
4633	24
4634	24
4635	24
4636	24
4637	24
4638	24
4639	24
4640	24
4641	24
4642	24
4643	24
4644	24
4645	24
4646	24
4647	24
4648	24
4649	24
4650	24
4651	24
4652	24
4653	24
4654	24
4655	24
4656	24
4657	24
4658	24
4659	24
4660	24
4661	24
4662	24
4663	24
4664	24
4665	24
4666	24
4667	24
4668	24
4669	24
4670	24
4671	24
4672	24
4673	24
4674	24
4675	24
4676	24
4677	24
4678	24
4679	24
4680	24
4681	24
4682	24
4683	24
4684	24
4685	24
4686	24
4687	24
4688	24
4689	24
4690	24
4691	24
4692	24
4693	24
4694	24
4695	24
4696	24
4697	24
4698	24
4699	24
4700	24
4701	24
4702	24
4703	24
4704	24
4705	24
4706	24
4707	24
4708	24
4709	24
4710	24
4711	24
4712	24
4713	24
4714	24
4715	24
4716	24
4717	24
4718	24
4719	24
4720	24
4721	24
4722	24
4723	24
4724	24
4725	24
4726	24
4727	24
4728	24
4729	24
4730	24
4731	24
4732	24
4733	24
4734	24
4735	24
4736	24
4737	24
4738	24
4739	24
4740	24
4741	24
4742	24
4743	24
4744	24
4745	24
4746	24
4747	24
4748	24
4749	24
4750	24
4751	24
4752	24
4753	24
4754	24
4755	24
4756	24
4757	24
4758	24
4759	24
4760	24
4761	24
4762	24
4763	24
4764	24
4765	24
4766	24
4767	24
4768	24
4769	24
4770	24
4771	24
4772	24
4773	24
4774	24
4775	24
4776	24
4777	24
4778	24
4779	24
4780	24
4781	24
4782	24
4783	24
4784	24
4785	24
4786	24
4787	24
4788	24
4789	24
4790	24
4791	24
4792	24
4793	24
4794	24
4795	24
4796	24
4797	24
4798	24
4799	24
4800	24
4801	24
4802	24
4803	24
4804	24
4805	24
4806	24
4807	24
4808	24
4809	24
4810	24
4811	24
4812	24
4813	24
4814	24
4815	24
4816	24
4817	24
4818	24
4819	24
4820	24
4821	24
4822	24
4823	24
4824	24
4825	24
4826	24
4827	24
4828	24
4829	24
4830	24
4831	24
4832	24
4833	24
4834	24
4835	24
4836	24
4837	24
4838	24
4839	24
4840	24
4841	24
4842	24
4843	24
4844	24
4845	24
4846	24
4847	24
4848	24
4849	24
4850	24
4851	24
4852	24
4853	24
4854	24
4855	24
4856	24
4857	24
4858	24
4859	24
4860	24
4861	24
4862	24
4863	24
4864	24
4865	24
4866	24
4867	24
4868	24
4869	24
4870	24
4871	24
4872	24
4873	24
4874	24
4875	24
4876	24
4877	24
4878	24
4879	24
4880	24
4881	24
4882	24
4883	24
4884	24
4885	24
4886	24
4887	24
4888	24
4889	24
4890	24
4891	24
4892	24
4893	24
4894	24
4895	24
4896	24
4897	24
4898	24
4899	24
4900	24
4901	24
4902	24
4903	24
4904	24
4905	24
4906	24
4907	24
4908	24
4909	24
4910	24
4911	24
4912	24
4913	24
4914	24
4915	24
4916	24
4917	24
4918	24
4919	24
4920	24
4921	24
4922	24
4923	24
4924	24
4925	24
4926	24
4927	24
4928	24
4929	24
4930	24
4931	24
4932	24
4933	24
4934	24
4935	24
4936	24
4937	24
4938	24
4939	24
4940	24
4941	24
4942	24
4943	24
4944	24
4945	24
4946	24
4947	24
4948	24
4949	24
4950	24
4951	24
4952	24
4953	24
4954	24
4955	24
4956	24
4957	24
4958	24
4959	24
4960	24
4961	24
4962	24
4963	24
4964	24
4965	24
4966	24
4967	24
4968	24
4969	24
4970	24
4971	24
4972	24
4973	24
4974	24
4975	24
4976	24
4977	24
4978	24
4979	24
4980	24
4981	24
4982	24
4983	24
4984	24
4985	24
4986	24
4987	24
4988	24
4989	24
4990	24
4991	24
4992	24
4993	24
4994	24
4995	24
4996	24
4997	24
4998	24
4999	24
5000	24
5001	24
5002	24
5003	24
5004	24
5005	24
5006	24
5007	24
5008	24
5009	24
5010	24
5011	24
5012	24
5013	24
5014	24
5015	24
5016	24
5017	24
5018	24
5019	24
5020	24
5021	24
5022	24
5023	24
5024	24
5025	24
5026	24
5027	24
5028	24
5029	24
5030	24
5031	24
5032	24
5033	24
5034	24
5035	24
5036	24
5037	24
5038	24
5039	24
5040	24
5041	24
5042	24
5043	24
5044	24
5045	24
5046	24
5047	24
5048	24
5049	24
5050	24
5051	24
5052	24
5053	24
5054	24
5055	24
5056	24
5057	24
5058	24
5059	24
5060	24
5061	24
5062	24
5063	24
5064	24
5065	24
5066	24
5067	24
5068	24
5069	24
5070	24
5071	24
5072	24
5073	24
5074	24
5075	24
5076	24
5077	24
5078	24
5079	24
5080	24
5081	24
5082	24
5083	24
5084	24
5085	24
5086	24
5087	24
5088	24
5089	24
5090	24
5091	24
5092	24
5093	24
5094	24
5095	24
5096	24
5097	24
5098	24
5099	24
5100	24
5101	24
5102	24
5103	24
5104	24
5105	24
5106	24
5107	24
5108	24
5109	24
5110	24
5111	24
5112	24
5113	24
5114	24
5115	24
5116	24
5117	24
5118	24
5119	24
5120	24
5121	24
5122	24
5123	24
5124	24
5125	24
5126	24
5127	24
5128	24
5129	24
5130	24
5131	24
5132	24
5133	24
5134	24
5135	24
5136	24
5137	24
5138	24
5139	24
5140	24
5141	24
5142	24
5143	24
5144	24
5145	24
5146	24
5147	24
5148	24
5149	24
5150	24
5151	24
5152	24
5153	24
5154	24
5155	24
5156	24
5157	24
5158	24
5159	24
5160	24
5161	24
5162	24
5163	24
5164	24
5165	24
5166	24
5167	24
5168	24
5169	24
5170	24
5171	24
5172	24
5173	24
5174	24
5175	24
5176	24
5177	24
5178	24
5179	24
5180	24
5181	24
5182	24
5183	24
5184	24
5185	24
5186	24
5187	24
5188	24
5189	24
5190	24
5191	24
5192	24
5193	24
5194	24
5195	24
5196	24
5197	24
5198	24
5199	24
5200	24
5201	24
5202	24
5203	24
5204	24
5205	24
5206	24
5207	24
5208	24
5209	24
5210	24
5211	24
5212	24
5213	24
5214	24
5215	24
5216	24
5217	24
5218	24
5219	24
5220	24
5221	24
5222	24
5223	24
5224	24
5225	24
5226	24
5227	24
5228	24
5229	24
5230	24
5231	24
5232	24
5233	24
5234	24
5235	24
5236	24
5237	24
5238	24
5239	24
5240	24
5241	24
5242	24
5243	24
5244	24
5245	24
5246	24
5247	24
5248	24
5249	24
5250	24
5251	24
5252	24
5253	24
5254	24
5255	24
5256	24
5257	24
5258	24
5259	24
5260	24
5261	24
5262	24
5263	24
5264	24
5265	24
5266	24
5267	24
5268	24
5269	24
5270	24
5271	24
5272	24
5273	24
5274	24
5275	24
5276	24
5277	24
5278	24
5279	24
5280	24
5281	24
5282	24
5283	24
5284	24
5285	24
5286	24
5287	24
5288	24
5289	24
5290	24
5291	24
5292	24
5293	24
5294	24
5295	24
5296	24
5297	24
5298	24
5299	24
5300	24
5301	24
5302	24
5303	24
5304	24
5305	24
5306	24
5307	24
5308	24
5309	24
5310	24
5311	24
5312	24
5313	24
5314	24
5315	24
5316	24
5317	24
5318	24
5319	24
5320	24
5321	24
5322	24
5323	24
5324	24
5325	24
5326	24
5327	24
5328	24
5329	24
5330	24
5331	24
5332	24
5333	24
5334	24
5335	24
5336	24
5337	24
5338	24
5339	24
5340	24
5341	24
5342	24
5343	24
5344	24
5345	24
5346	24
5347	24
5348	24
5349	24
5350	24
5351	24
5352	24
5353	24
5354	24
5355	24
5356	24
5357	24
5358	24
5359	24
5360	24
5361	24
5362	24
5363	24
5364	24
5365	24
5366	24
5367	24
5368	24
5369	24
5370	24
5371	24
5372	24
5373	24
5374	24
5375	24
5376	24
5377	24
5378	24
5379	24
5380	24
5381	24
5382	24
5383	24
5384	24
5385	24
5386	24
5387	24
5388	24
5389	24
5390	24
5391	24
5392	24
5393	24
5394	24
5395	24
5396	24
5397	24
5398	24
5399	24
5400	24
5401	24
5402	24
5403	24
5404	24
5405	24
5406	24
5407	24
5408	24
5409	24
5410	24
5411	24
5412	24
5413	24
5414	24
5415	24
5416	24
5417	24
5418	24
5419	24
5420	24
5421	24
5422	24
5423	24
5424	24
5425	24
5426	24
5427	24
5428	24
5429	24
5430	24
5431	24
5432	24
5433	24
5434	24
5435	24
5436	24
5437	24
5438	24
5439	24
5440	24
5441	24
5442	24
5443	24
5444	24
5445	24
5446	24
5447	24
5448	24
5449	24
5450	24
5451	24
5452	24
5453	24
5454	24
5455	24
5456	24
5457	24
5458	24
5459	24
5460	24
5461	24
5462	24
5463	24
5464	24
5465	24
5466	24
5467	24
5468	24
5469	24
5470	24
5471	24
5472	24
5473	24
5474	24
5475	24
5476	24
5477	24
5478	24
5479	24
5480	24
5481	24
5482	24
5483	24
5484	24
5485	24
5486	24
5487	24
5488	24
5489	24
5490	24
5491	24
5492	24
5493	24
5494	24
5495	24
5496	24
5497	24
5498	24
5499	24
5500	24
5501	24
5502	24
5503	24
5504	24
5505	24
5506	24
5507	24
5508	24
5509	24
5510	24
5511	24
5512	24
5513	24
5514	24
5515	24
5516	24
5517	24
5518	24
5519	24
5520	24
5521	24
5522	24
5523	24
5524	24
5525	24
5526	24
5527	24
5528	24
5529	24
5530	24
5531	24
5532	24
5533	24
5534	24
5535	24
5536	24
5537	24
5538	24
5539	24
5540	24
5541	24
5542	24
5543	24
5544	24
5545	24
5546	24
5547	24
5548	24
5549	24
5550	24
5551	24
5552	24
5553	24
5554	24
5555	24
5556	24
5557	24
5558	24
5559	24
5560	24
5561	24
5562	24
5563	24
5564	24
5565	24
5566	24
5567	24
5568	24
5569	24
5570	24
5571	24
5572	24
5573	24
5574	24
5575	24
5576	24
5577	24
5578	24
5579	24
5580	24
5581	24
5582	24
5583	24
5584	24
5585	24
5586	24
5587	24
5588	24
5589	24
5590	24
5591	24
5592	24
5593	24
5594	24
5595	24
5596	24
5597	24
5598	24
5599	24
5600	24
5601	24
5602	24
5603	24
5604	24
5605	24
5606	24
5607	24
5608	24
5609	24
5610	24
5611	24
5612	24
5613	24
5614	24
5615	24
5616	24
5617	24
5618	24
5619	24
5620	24
5621	24
5622	24
5623	24
5624	24
5625	24
5626	24
5627	24
5628	24
5629	24
5630	24
5631	24
5632	24
5633	24
5634	24
5635	24
5636	24
5637	24
5638	24
5639	24
5640	24
5641	24
5642	24
5643	24
5644	24
5645	24
5646	24
5647	24
5648	24
5649	24
5650	24
5651	24
5652	24
5653	24
5654	24
5655	24
5656	24
5657	24
5658	24
5659	24
5660	24
5661	24
5662	24
5663	24
5664	24
5665	24
5666	24
5667	24
5668	24
5669	24
5670	24
5671	24
5672	24
5673	24
5674	24
5675	24
5676	24
5677	24
5678	24
5679	24
5680	24
5681	24
5682	24
5683	24
5684	24
5685	24
5686	24
5687	24
5688	24
5689	24
5690	24
5691	24
5692	24
5693	24
5694	24
5695	24
5696	24
5697	24
5698	24
5699	24
5700	24
5701	24
5702	24
5703	24
5704	24
5705	24
5706	24
5707	24
5708	24
5709	24
5710	24
5711	24
5712	24
5713	24
5714	24
5715	24
5716	24
5717	24
5718	24
5719	24
5720	24
5721	24
5722	24
5723	24
5724	24
5725	24
5726	24
5727	24
5728	24
5729	24
5730	24
5731	24
5732	24
5733	24
5734	24
5735	24
5736	24
5737	24
5738	24
5739	24
5740	24
5741	24
5742	24
5743	24
5744	24
5745	24
5746	24
5747	24
5748	24
5749	24
5750	24
5751	24
5752	24
5753	24
5754	24
5755	24
5756	24
5757	24
5758	24
5759	24
5760	24
5761	24
5762	24
5763	24
5764	24
5765	24
5766	24
5767	24
5768	24
5769	24
5770	24
5771	24
5772	24
5773	24
5774	24
5775	24
5776	24
5777	24
5778	24
5779	24
5780	24
5781	24
5782	24
5783	24
5784	24
5785	24
5786	24
5787	24
5788	24
5789	24
5790	24
5791	24
5792	24
5793	24
5794	24
5795	24
5796	24
5797	24
5798	24
5799	24
5800	24
5801	24
5802	24
5803	24
5804	24
5805	24
5806	24
5807	24
5808	24
5809	24
5810	24
5811	24
5812	24
5813	24
5814	24
5815	24
5816	24
5817	24
5818	24
5819	24
5820	24
5821	24
5822	24
5823	24
5824	24
5825	24
5826	24
5827	24
5828	24
5829	24
5830	24
5831	24
5832	24
5833	24
5834	24
5835	24
5836	24
5837	24
5838	24
5839	24
5840	24
5841	24
5842	24
5843	24
5844	24
5845	24
5846	24
5847	24
5848	24
5849	24
5850	24
5851	24
5852	24
5853	24
5854	24
5855	24
5856	24
5857	24
5858	24
5859	24
5860	24
5861	24
5862	24
5863	24
5864	24
5865	24
5866	24
5867	24
5868	24
5869	24
5870	24
5871	24
5872	24
5873	24
5874	24
5875	24
5876	24
5877	24
5878	24
5879	24
5880	24
5881	24
5882	24
5883	24
5884	24
5885	24
5886	24
5887	24
5888	24
5889	24
5890	24
5891	24
5892	24
5893	24
5894	24
5895	24
5896	24
5897	24
5898	24
5899	24
5900	24
5901	24
5902	24
5903	24
5904	24
5905	24
5906	24
5907	24
5908	24
5909	24
5910	24
5911	24
5912	24
5913	24
5914	24
5915	24
5916	24
5917	24
5918	24
5919	24
5920	24
5921	24
5922	24
5923	24
5924	24
5925	24
5926	24
5927	24
5928	24
5929	24
5930	24
5931	24
5932	24
5933	24
5934	24
5935	24
5936	24
5937	24
5938	24
5939	24
5940	24
5941	24
5942	24
5943	24
5944	24
5945	24
5946	24
5947	24
5948	24
5949	24
5950	24
5951	24
5952	24
5953	24
5954	25
5955	25
5956	25
5957	25
5958	25
5959	25
5960	25
5961	25
5962	25
5963	25
5964	25
5965	25
5966	25
5967	25
5968	25
5969	25
5970	25
5971	25
5972	25
5973	25
5974	25
5975	25
5976	25
5977	25
5978	25
5979	25
5980	25
5981	25
5982	25
5983	25
5984	25
5985	25
5986	25
5987	25
5988	25
5989	25
5990	25
5991	25
5992	25
5993	25
5994	25
5995	25
5996	25
5997	25
5998	25
5999	25
6000	25
6001	25
6002	25
6003	25
6004	25
6005	25
6006	25
6007	25
6008	25
6009	25
6010	25
6011	25
6012	25
6013	25
6014	25
6015	25
6016	25
6017	25
6018	25
6019	25
6020	25
6021	25
6022	25
6023	25
6024	25
6025	25
6026	25
6027	25
6028	25
6029	25
6030	25
6031	25
6032	25
6033	25
6034	25
6035	25
6036	25
6037	25
6038	25
6039	25
6040	25
6041	25
6042	25
6043	25
6044	25
6045	25
6046	25
6047	25
6048	25
6049	25
6050	25
6051	25
6052	25
6053	25
6054	25
6055	25
6056	25
6057	25
6058	25
6059	25
6060	25
6061	25
6062	25
6063	25
6064	25
6065	25
6066	25
6067	25
6068	25
6069	25
6070	25
6071	25
6072	25
6073	25
6074	25
6075	25
6076	25
6077	25
6078	25
6079	25
6080	25
6081	25
6082	25
6083	25
6084	25
6085	25
6086	25
6087	25
6088	25
6089	25
6090	25
6091	25
6092	25
6093	25
6094	25
6095	25
6096	25
6097	25
6098	25
6099	25
6100	25
6101	25
6102	25
6103	25
6104	25
6105	25
6106	25
6107	25
6108	25
6109	25
6110	25
6111	25
6112	25
6113	25
6114	25
6115	25
6116	25
6117	25
6118	25
6119	25
6120	25
6121	25
6122	25
6123	25
6124	25
6125	25
6126	25
6127	25
6128	25
6129	25
6130	25
6131	25
6132	25
6133	25
6134	25
6135	25
6136	25
6137	25
6138	25
6139	25
6140	25
6141	25
6142	25
6143	25
6144	25
6145	25
6146	25
6147	25
6148	25
6149	25
6150	25
6151	25
6152	25
6153	25
6154	25
6155	25
6156	25
6157	25
6158	25
6159	25
6160	25
6161	25
6162	25
6163	25
6164	25
6165	25
6166	25
6167	25
6168	25
6169	25
6170	25
6171	25
6172	25
6173	25
6174	25
6175	25
6176	25
6177	25
6178	25
6179	25
6180	25
6181	25
6182	25
6183	25
6184	25
6185	25
6186	25
6187	25
6188	25
6189	25
6190	25
6191	25
6192	25
6193	25
6194	25
6195	25
6196	25
6197	25
6198	25
6199	25
6200	25
6201	25
6202	25
6203	25
6204	25
6205	25
6206	25
6207	25
6208	25
6209	25
6210	25
6211	25
6212	25
6213	25
6214	25
6215	25
6216	25
6217	25
6218	25
6219	25
6220	25
6221	25
6222	25
6223	25
6224	25
6225	25
6226	25
6227	25
6228	25
6229	25
6230	25
6231	25
6232	25
6233	25
6234	25
6235	25
6236	25
6237	25
6238	25
6239	25
6240	25
6241	25
6242	25
6243	25
6244	25
6245	25
6246	25
6247	25
6248	25
6249	25
6250	25
6251	25
6252	25
6253	25
6254	25
6255	25
6256	25
6257	25
6258	25
6259	25
6260	25
6261	25
6262	25
6263	25
6264	25
6265	25
6266	25
6267	25
6268	25
6269	25
6270	25
6271	25
6272	25
6273	25
6274	25
6275	25
6276	25
6277	25
6278	25
6279	25
6280	25
6281	25
6282	25
6283	25
6284	25
6285	25
6286	25
6287	25
6288	25
6289	25
6290	25
6291	25
6292	25
6293	25
6294	25
6295	25
6296	25
6297	25
6298	25
6299	25
6300	25
6301	25
6302	25
6303	25
6304	25
6305	25
6306	25
6307	25
6308	25
6309	25
6310	25
6311	25
6312	25
6313	25
6314	25
6315	25
6316	25
6317	25
6318	25
6319	25
6320	25
6321	25
6322	25
6323	25
6324	25
6325	25
6326	25
6327	25
6328	25
6329	25
6330	25
6331	25
6332	25
6333	25
6334	25
6335	25
6336	25
6337	25
6338	25
6339	25
6340	25
6341	25
6342	25
6343	25
6344	25
6345	25
6346	25
6347	25
6348	25
6349	25
6350	25
6351	25
6352	25
6353	25
6354	25
6355	25
6356	25
6357	25
6358	25
6359	25
6360	25
6361	25
6362	25
6363	25
6364	25
6365	25
6366	25
6367	25
6368	25
6369	25
6370	25
6371	25
6372	25
6373	25
6374	25
6375	25
6376	25
6377	25
6378	25
6379	25
6380	25
6381	25
6382	25
6383	25
6384	25
6385	25
6386	25
6387	25
6388	25
6389	25
6390	25
6391	25
6392	25
6393	25
6394	25
6395	25
6396	25
6397	25
6398	25
6399	25
6400	25
6401	25
6402	25
6403	25
6404	25
6405	25
6406	25
6407	25
6408	25
6409	25
6410	25
6411	25
6412	25
6413	25
6414	25
6415	25
6416	25
6417	25
6418	25
6419	25
6420	25
6421	25
6422	25
6423	25
6424	25
6425	25
6426	25
6427	25
6428	25
6429	25
6430	25
6431	25
6432	25
6433	25
6434	25
6435	25
6436	25
6437	25
6438	25
6439	25
6440	25
6441	25
6442	25
6443	25
6444	25
6445	25
6446	25
6447	25
6448	25
6449	25
6450	25
6451	25
6452	25
6453	25
6454	25
6455	25
6456	25
6457	25
6458	25
6459	25
6460	25
6461	25
6462	25
6463	25
6464	25
6465	25
6466	25
6467	25
6468	25
6469	25
6470	25
6471	25
6472	25
6473	25
6474	25
6475	25
6476	25
6477	25
6478	25
6479	25
6480	25
6481	25
6482	25
6483	25
6484	25
6485	25
6486	25
6487	25
6488	25
6489	25
6490	25
6491	25
6492	25
6493	25
6494	25
6495	25
6496	25
6497	25
6498	25
6499	25
6500	25
6501	25
6502	25
6503	25
6504	25
6505	25
6506	25
6507	25
6508	25
6509	25
6510	25
6511	25
6512	25
6513	25
6514	25
6515	25
6516	25
6517	25
6518	25
6519	25
6520	25
6521	25
6522	25
6523	25
6524	25
6525	25
6526	25
6527	25
6528	25
6529	25
6530	25
6531	25
6532	25
6533	25
6534	25
6535	25
6536	25
6537	25
6538	25
6539	25
6540	25
6541	25
6542	25
6543	25
6544	25
6545	25
6546	25
6547	25
6548	25
6549	25
6550	25
6551	25
6552	25
6553	25
6554	25
6555	25
6556	25
6557	25
6558	25
6559	25
6560	25
6561	25
6562	25
6563	25
6564	25
6565	25
6566	25
6567	25
6568	25
6569	25
6570	25
6571	25
6572	25
6573	25
6574	25
6575	25
6576	25
6577	25
6578	25
6579	25
6580	25
6581	25
6582	25
6583	25
6584	25
6585	25
6586	25
6587	25
6588	25
6589	25
6590	25
6591	25
6592	25
6593	25
6594	25
6595	25
6596	25
6597	25
6598	25
6599	25
6600	25
6601	25
6602	25
6603	25
6604	25
6605	25
6606	25
6607	25
6608	25
6609	25
6610	25
6611	25
6612	25
6613	25
6614	25
6615	25
6616	25
6617	25
6618	25
6619	25
6620	25
6621	25
6622	25
6623	25
6624	25
6625	25
6626	25
6627	25
6628	25
6629	25
6630	25
6631	25
6632	25
6633	25
6634	25
6635	25
6636	25
6637	25
6638	25
6639	25
6640	25
6641	25
6642	25
6643	25
6644	25
6645	25
6646	25
6647	25
6648	25
6649	25
6650	25
6651	25
6652	25
6653	25
6654	25
6655	25
6656	25
6657	25
6658	25
6659	25
6660	25
6661	25
6662	25
6663	25
6664	25
6665	25
6666	25
6667	25
6668	25
6669	25
6670	25
6671	25
6672	25
6673	25
6674	25
6675	25
6676	25
6677	25
6678	25
6679	25
6680	25
6681	25
6682	25
6683	25
6684	25
6685	25
6686	25
6687	25
6688	25
6689	25
6690	25
6691	25
6692	25
6693	25
6694	25
6695	25
6696	25
6697	25
6698	25
6699	25
6700	25
6701	25
6702	25
6703	25
6704	25
6705	25
6706	25
6707	25
6708	25
6709	25
6710	25
6711	25
6712	25
6713	25
6714	25
6715	25
6716	25
6717	25
6718	25
6719	25
6720	25
6721	25
6722	25
6723	25
6724	25
6725	25
6726	25
6727	25
6728	25
6729	25
6730	25
6731	25
6732	25
6733	25
6734	25
6735	25
6736	25
6737	25
6738	25
6739	25
6740	25
6741	25
6742	25
6743	25
6744	25
6745	25
6746	25
6747	25
6748	25
6749	25
6750	25
6751	25
6752	25
6753	25
6754	25
6755	25
6756	25
6757	25
6758	25
6759	25
6760	25
6761	25
6762	25
6763	25
6764	25
6765	25
6766	25
6767	25
6768	25
6769	25
6770	25
6771	25
6772	25
6773	25
6774	25
6775	25
6776	25
6777	25
6778	25
6779	25
6780	25
6781	25
6782	25
6783	25
6784	25
6785	25
6786	25
6787	25
6788	25
6789	25
6790	25
6791	25
6792	25
6793	25
6794	25
6795	25
6796	25
6797	25
6798	25
6799	25
6800	25
6801	25
6802	25
6803	25
6804	25
6805	25
6806	25
6807	25
6808	25
6809	25
6810	25
6811	25
6812	25
6813	25
6814	25
6815	25
6816	25
6817	25
6818	25
6819	25
6820	25
6821	25
6822	25
6823	25
6824	25
6825	25
6826	25
6827	25
6828	25
6829	25
6830	25
6831	25
6832	25
6833	25
6834	25
6835	25
6836	25
6837	25
6838	25
6839	25
6840	25
6841	25
6842	25
6843	25
6844	25
6845	25
6846	25
6847	25
6848	25
6849	25
6850	25
6851	25
6852	25
6853	25
6854	25
6855	25
6856	25
6857	25
6858	25
6859	25
6860	25
6861	25
6862	25
6863	25
6864	25
6865	25
6866	25
6867	25
6868	25
6869	25
6870	25
6871	25
6872	25
6873	25
6874	25
6875	25
6876	25
6877	25
6878	25
6879	25
6880	25
6881	25
6882	25
6883	25
6884	25
6885	25
6886	25
6887	25
6888	25
6889	25
6890	25
6891	25
6892	25
6893	25
6894	25
6895	25
6896	25
6897	25
6898	25
6899	25
6900	25
6901	25
6902	25
6903	25
6904	25
6905	25
6906	25
6907	25
6908	25
6909	25
6910	25
6911	25
6912	25
6913	25
6914	25
6915	25
6916	25
6917	25
6918	25
6919	25
6920	25
6921	25
6922	25
6923	25
6924	25
6925	25
6926	25
6927	25
6928	25
6929	25
6930	25
6931	25
6932	25
6933	25
6934	25
6935	25
6936	25
6937	25
6938	25
6939	25
6940	25
6941	25
6942	25
6943	25
6944	25
6945	25
6946	25
6947	25
6948	25
6949	25
6950	25
6951	25
6952	25
6953	25
6954	25
6955	25
6956	25
6957	25
6958	25
6959	25
6960	25
6961	25
6962	25
6963	25
6964	25
6965	25
6966	25
6967	25
6968	25
6969	25
6970	25
6971	25
6972	25
6973	25
6974	25
6975	25
6976	25
6977	25
6978	25
6979	25
6980	25
6981	25
6982	25
6983	25
6984	25
6985	25
6986	25
6987	25
6988	25
6989	25
6990	25
6991	25
6992	25
6993	25
6994	25
6995	25
6996	25
6997	25
6998	25
6999	25
7000	25
7001	25
7002	25
7003	25
7004	25
7005	25
7006	25
7007	25
7008	25
7009	25
7010	25
7011	25
7012	25
7013	25
7014	25
7015	25
7016	25
7017	25
7018	25
7019	25
7020	25
7021	25
7022	25
7023	25
7024	25
7025	25
7026	25
7027	25
7028	25
7029	25
7030	25
7031	25
7032	25
7033	25
7034	25
7035	25
7036	25
7037	25
7038	25
7039	25
7040	25
7041	25
7042	25
7043	25
7044	25
7045	25
7046	25
7047	25
7048	25
7049	25
7050	25
7051	25
7052	25
7053	25
7054	25
7055	25
7056	25
7057	25
7058	25
7059	25
7060	25
7061	25
7062	25
7063	25
7064	25
7065	25
7066	25
7067	25
7068	25
7069	25
7070	25
7071	25
7072	25
7073	25
7074	25
7075	25
7076	25
7077	25
7078	25
7079	25
7080	25
7081	25
7082	25
7083	25
7084	25
7085	25
7086	25
7087	25
7088	25
7089	25
7090	25
7091	25
7092	25
7093	25
7094	25
7095	25
7096	25
7097	25
7098	25
7099	25
7100	25
7101	25
7102	25
7103	25
7104	25
7105	25
7106	25
7107	25
7108	25
7109	25
7110	25
7111	25
7112	25
7113	25
7114	25
7115	25
7116	25
7117	25
7118	25
7119	25
7120	25
7121	25
7122	25
7123	25
7124	25
7125	25
7126	25
7127	25
7128	25
7129	25
7130	25
7131	25
7132	25
7133	25
7134	25
7135	25
7136	25
7137	25
7138	25
7139	25
7140	25
7141	25
7142	25
7143	25
7144	25
7145	25
7146	25
7147	25
7148	25
7149	25
7150	25
7151	25
7152	25
7153	25
7154	25
7155	25
7156	25
7157	25
7158	25
7159	25
7160	25
7161	25
7162	25
7163	25
7164	25
7165	25
7166	25
7167	25
7168	25
7169	25
7170	25
7171	25
7172	25
7173	25
7174	25
7175	25
7176	25
7177	25
7178	25
7179	25
7180	25
7181	25
7182	25
7183	25
7184	25
7185	25
7186	25
7187	25
7188	25
7189	25
7190	25
7191	25
7192	25
7193	25
7194	25
7195	25
7196	25
7197	25
7198	25
7199	25
7200	25
7201	25
7202	25
7203	25
7204	25
7205	25
7206	25
7207	25
7208	25
7209	25
7210	25
7211	25
7212	25
7213	25
7214	25
7215	25
7216	25
7217	25
7218	25
7219	25
7220	25
7221	25
7222	25
7223	25
7224	25
7225	25
7226	25
7227	25
7228	25
7229	25
7230	25
7231	25
7232	25
7233	25
7234	25
7235	25
7236	25
7237	25
7238	25
7239	25
7240	25
7241	25
7242	25
7243	25
7244	25
7245	25
7246	25
7247	25
7248	25
7249	25
7250	25
7251	25
7252	25
7253	25
7254	25
7255	25
7256	25
7257	25
7258	25
7259	25
7260	25
7261	25
7262	25
7263	25
7264	25
7265	25
7266	25
7267	25
7268	25
7269	25
7270	25
7271	25
7272	25
7273	25
7274	25
7275	25
7276	25
7277	25
7278	25
7279	25
7280	25
7281	25
7282	25
7283	25
7284	25
7285	25
7286	25
7287	25
7288	25
7289	25
7290	25
7291	25
7292	25
7293	25
7294	25
7295	25
7296	25
7297	25
7298	25
7299	25
7300	25
7301	25
7302	25
7303	25
7304	25
7305	25
7306	25
7307	25
7308	25
7309	25
7310	25
7311	25
7312	25
7313	25
7314	25
7315	25
7316	25
7317	25
7318	25
7319	25
7320	25
7321	25
7322	25
7323	25
7324	25
7325	25
7326	25
7327	25
7328	25
7329	25
7330	25
7331	25
7332	25
7333	25
7334	25
7335	25
7336	25
7337	25
7338	25
7339	25
7340	25
7341	25
7342	25
7343	25
7344	25
7345	25
7346	25
7347	25
7348	25
7349	25
7350	25
7351	25
7352	25
7353	25
7354	25
7355	25
7356	25
7357	25
7358	25
7359	25
7360	25
7361	25
7362	25
7363	25
7364	25
7365	25
7366	25
7367	25
7368	25
7369	25
7370	25
7371	25
7372	25
7373	25
7374	25
7375	25
7376	25
7377	25
7378	25
7379	25
7380	25
7381	25
7382	25
7383	25
7384	25
7385	25
7386	25
7387	25
7388	25
7389	25
7390	25
7391	25
7392	25
7393	25
7394	25
7395	25
7396	25
7397	25
7398	25
7399	25
7400	25
7401	25
7402	25
7403	25
7404	25
7405	25
7406	25
7407	25
7408	25
7409	25
7410	25
7411	25
7412	25
7413	25
7414	25
7415	25
7416	25
7417	25
7418	25
7419	25
7420	25
7421	25
7422	25
7423	25
7424	25
7425	25
7426	25
7427	25
7428	25
7429	25
7430	25
7431	25
7432	25
7433	25
7434	25
7435	25
7436	25
7437	25
7438	25
7439	25
7440	25
7441	25
7442	25
7443	25
7444	25
7445	25
7446	25
7447	25
7448	25
7449	25
7450	25
7451	25
7452	25
7453	25
7454	25
7455	25
7456	25
7457	25
7458	25
7459	25
7460	25
7461	25
7462	25
7463	25
7464	25
7465	25
7466	25
7467	25
7468	25
7469	25
7470	25
7471	25
7472	25
7473	25
7474	25
7475	25
7476	25
7477	25
7478	25
7479	25
7480	25
7481	25
7482	25
7483	25
7484	25
7485	25
7486	25
7487	25
7488	25
7489	25
7490	25
7491	25
7492	25
7493	25
7494	25
7495	25
7496	25
7497	25
7498	25
7499	25
7500	25
7501	25
7502	25
7503	25
7504	25
7505	25
7506	25
7507	25
7508	25
7509	25
7510	25
7511	25
7512	25
7513	25
7514	25
7515	25
7516	25
7517	25
7518	25
7519	25
7520	25
7521	25
7522	25
7523	25
7524	25
7525	25
7526	25
7527	25
7528	25
7529	25
7530	25
7531	25
7532	25
7533	25
7534	25
7535	25
7536	25
7537	25
7538	25
7539	25
7540	25
7541	25
7542	25
7543	25
7544	25
7545	25
7546	25
7547	25
7548	25
7549	25
7550	25
7551	25
7552	25
7553	25
7554	25
7555	25
7556	25
7557	25
7558	25
7559	25
7560	25
7561	25
7562	25
7563	25
7564	25
7565	25
7566	25
7567	25
7568	25
7569	25
7570	25
7571	25
7572	25
7573	25
7574	25
7575	25
7576	25
7577	25
7578	25
7579	25
7580	25
7581	25
7582	25
7583	25
7584	25
7585	25
7586	25
7587	25
7588	25
7589	25
7590	25
7591	25
7592	25
7593	25
7594	25
7595	25
7596	25
7597	25
7598	25
7599	25
7600	25
7601	25
7602	25
7603	25
7604	25
7605	25
7606	25
7607	25
7608	25
7609	25
7610	25
7611	25
7612	25
7613	25
7614	25
7615	25
7616	25
7617	25
7618	25
7619	25
7620	25
7621	25
7622	25
7623	25
7624	25
7625	25
7626	25
7627	25
7628	25
7629	25
7630	25
7631	25
7632	25
7633	25
7634	25
7635	25
7636	25
7637	25
7638	25
7639	25
7640	25
7641	25
7642	25
7643	25
7644	25
7645	25
7646	25
7647	25
7648	25
7649	25
7650	25
7651	25
7652	25
7653	25
7654	25
7655	25
7656	25
7657	25
7658	25
7659	25
7660	25
7661	25
7662	25
7663	25
7664	25
7665	25
7666	25
7667	25
7668	25
7669	25
7670	25
7671	25
7672	25
7673	25
7674	25
7675	25
7676	25
7677	25
7678	25
7679	25
7680	25
7681	25
7682	25
7683	25
7684	25
7685	25
7686	25
7687	25
7688	25
7689	25
7690	25
7691	25
7692	25
7693	25
7694	25
7695	25
7696	25
7697	25
7698	25
7699	25
7700	25
7701	25
7702	25
7703	25
7704	25
7705	25
7706	25
7707	25
7708	25
7709	25
7710	25
7711	25
7712	25
7713	25
7714	25
7715	25
7716	25
7717	25
7718	25
7719	25
7720	25
7721	25
7722	25
7723	25
7724	25
7725	25
7726	25
7727	25
7728	25
7729	25
7730	25
7731	25
7732	25
7733	25
7734	25
7735	25
7736	25
7737	25
7738	25
7739	25
7740	25
7741	25
7742	25
7743	25
7744	25
7745	25
7746	25
7747	25
7748	25
7749	25
7750	25
7751	25
7752	25
7753	25
7754	25
7755	25
7756	25
7757	25
7758	25
7759	25
7760	25
7761	25
7762	25
7763	25
7764	25
7765	25
7766	25
7767	25
7768	25
7769	25
7770	25
7771	25
7772	25
7773	25
7774	25
7775	25
7776	25
7777	25
7778	25
7779	25
7780	25
7781	25
7782	25
7783	25
7784	25
7785	25
7786	25
7787	25
7788	25
7789	25
7790	25
7791	25
7792	25
7793	25
7794	25
7795	25
7796	25
7797	25
7798	25
7799	25
7800	25
7801	25
7802	25
7803	25
7804	25
7805	25
7806	25
7807	25
7808	25
7809	25
7810	25
7811	25
7812	25
7813	25
7814	25
7815	25
7816	25
7817	25
7818	25
7819	25
7820	25
7821	25
7822	25
7823	25
7824	25
7825	25
7826	25
7827	25
7828	25
7829	25
7830	25
7831	25
7832	25
7833	25
7834	25
7835	25
7836	25
7837	25
7838	25
7839	25
7840	25
7841	25
7842	25
7843	25
7844	25
7845	25
7846	25
7847	25
7848	25
7849	25
7850	25
7851	25
7852	25
7853	25
7854	25
7855	25
7856	25
7857	25
7858	25
7859	25
7860	25
7861	25
7862	25
7863	25
7864	25
7865	25
7866	25
7867	25
7868	25
7869	25
7870	25
7871	25
7872	25
7873	25
7874	25
7875	25
7876	25
7877	25
7878	25
7879	25
7880	25
7881	25
7882	25
7883	25
7884	25
7885	25
7886	25
7887	25
7888	25
7889	25
7890	25
7891	25
7892	25
7893	25
7894	25
7895	25
7896	25
7897	25
7898	25
7899	25
7900	25
7901	25
7902	25
7903	25
7904	25
7905	25
7906	25
7907	25
7908	25
7909	25
7910	25
7911	25
7912	25
7913	25
7914	25
7915	25
7916	25
7917	25
7918	25
7919	25
7920	25
7921	25
7922	25
7923	25
7924	25
7925	25
7926	25
7927	25
7928	25
7929	25
7930	25
7931	25
7932	25
7933	25
7934	25
7935	25
7936	25
7937	25
7938	25
7939	25
7940	25
7941	25
7942	25
7943	25
7944	25
7945	25
7946	25
7947	25
7948	25
7949	25
7950	25
7951	25
7952	25
7953	25
7954	25
7955	25
7956	25
7957	25
7958	25
7959	25
7960	25
7961	25
7962	25
7963	25
7964	25
7965	25
7966	25
7967	25
7968	25
7969	25
7970	25
7971	25
7972	25
7973	25
7974	25
7975	25
7976	25
7977	25
7978	25
7979	25
7980	25
7981	25
7982	25
7983	25
7984	25
7985	25
7986	25
7987	25
7988	25
7989	25
7990	25
7991	25
7992	25
7993	25
7994	25
7995	25
7996	25
7997	25
7998	25
7999	25
8000	25
8001	25
8002	25
8003	25
8004	25
8005	25
8006	25
8007	25
8008	25
8009	25
8010	25
8011	25
8012	25
8013	25
8014	25
8015	25
8016	25
8017	25
8018	25
8019	25
8020	25
8021	25
8022	25
8023	25
8024	25
8025	25
8026	25
8027	25
8028	25
8029	25
8030	25
8031	25
8032	25
8033	25
8034	25
8035	25
8036	25
8037	25
8038	25
8039	25
8040	25
8041	25
8042	25
8043	25
8044	25
8045	25
8046	25
8047	25
8048	25
8049	25
8050	25
8051	25
8052	25
8053	25
8054	25
8055	25
8056	25
8057	25
8058	25
8059	25
8060	25
8061	25
8062	25
8063	25
8064	25
8065	25
8066	25
8067	25
8068	25
8069	25
8070	25
8071	25
8072	25
8073	25
8074	25
8075	25
8076	25
8077	25
8078	25
8079	25
8080	25
8081	25
8082	25
8083	25
8084	25
8085	25
8086	25
8087	25
8088	25
8089	25
8090	25
8091	25
8092	25
8093	25
8094	25
8095	25
8096	25
8097	25
8098	25
8099	25
8100	25
8101	25
8102	25
8103	25
8104	25
8105	25
8106	25
8107	25
8108	25
8109	25
8110	25
8111	25
8112	25
8113	25
8114	25
8115	25
8116	25
8117	25
8118	25
8119	25
8120	25
8121	25
8122	25
8123	25
8124	25
8125	25
8126	25
8127	25
8128	25
8129	25
8130	25
8131	25
8132	25
8133	25
8134	25
8135	25
8136	25
8137	25
8138	25
8139	25
8140	25
8141	25
8142	25
8143	25
8144	25
8145	25
8146	25
8147	25
8148	25
8149	25
8150	25
8151	25
8152	25
8153	25
8154	25
8155	25
8156	25
8157	25
8158	25
8159	25
8160	25
8161	25
8162	25
8163	25
8164	25
8165	25
8166	25
8167	25
8168	25
8169	25
8170	25
8171	25
8172	25
8173	25
8174	25
8175	25
8176	25
8177	25
8178	25
8179	25
8180	25
8181	25
8182	25
8183	25
8184	25
8185	25
8186	25
8187	25
8188	25
8189	25
8190	25
8191	25
8192	25
8193	25
8194	25
8195	25
8196	25
8197	25
8198	25
8199	25
8200	25
8201	25
8202	25
8203	25
8204	25
8205	25
8206	25
8207	25
8208	25
8209	25
8210	25
8211	25
8212	25
8213	25
8214	25
8215	25
8216	25
8217	25
8218	25
8219	25
8220	25
8221	25
8222	25
8223	25
8224	25
8225	25
8226	25
8227	25
8228	25
8229	25
8230	25
8231	25
8232	25
8233	25
8234	25
8235	25
8236	25
8237	25
8238	25
8239	25
8240	25
8241	25
8242	25
8243	25
8244	25
8245	25
8246	25
8247	25
8248	25
8249	25
8250	25
8251	25
8252	25
8253	25
8254	25
8255	25
8256	25
8257	25
8258	25
8259	25
8260	25
8261	25
8262	25
8263	25
8264	25
8265	25
8266	25
8267	25
8268	25
8269	25
8270	25
8271	25
8272	25
8273	25
8274	25
8275	25
8276	25
8277	25
8278	25
8279	25
8280	25
8281	25
8282	25
8283	25
8284	25
8285	25
8286	25
8287	25
8288	25
8289	25
8290	25
8291	25
8292	25
8293	25
8294	25
8295	25
8296	25
8297	25
8298	25
8299	25
8300	25
8301	25
8302	25
8303	25
8304	25
8305	25
8306	25
8307	25
8308	25
8309	25
8310	25
8311	25
8312	25
8313	25
8314	25
8315	25
8316	25
8317	25
8318	25
8319	25
8320	25
8321	25
8322	25
8323	25
8324	25
8325	25
8326	25
8327	25
8328	25
8329	25
8330	25
8331	25
8332	25
8333	25
8334	25
8335	25
8336	25
8337	25
8338	25
8339	25
8340	25
8341	25
8342	25
8343	25
8344	25
8345	25
8346	25
8347	25
8348	25
8349	25
8350	25
8351	25
8352	25
8353	25
8354	25
8355	25
8356	25
8357	25
8358	25
8359	25
8360	25
8361	25
8362	25
8363	25
8364	25
8365	25
8366	25
8367	25
8368	25
8369	25
8370	25
8371	25
8372	25
8373	25
8374	25
8375	25
8376	25
8377	25
8378	25
8379	25
8380	25
8381	25
8382	25
8383	25
8384	25
8385	25
8386	25
8387	25
8388	25
8389	25
8390	25
8391	25
8392	25
8393	25
8394	25
8395	25
8396	25
8397	25
8398	25
8399	25
8400	25
8401	25
8402	25
8403	25
8404	25
8405	25
8406	25
8407	25
8408	25
8409	25
8410	25
8411	25
8412	25
8413	25
8414	25
8415	25
8416	25
8417	25
8418	25
8419	25
8420	25
8421	25
8422	25
8423	25
8424	25
8425	25
8426	25
8427	25
8428	25
8429	25
8430	25
8431	25
8432	25
8433	25
8434	25
8435	25
8436	25
8437	25
8438	25
8439	25
8440	25
8441	25
8442	25
8443	25
8444	25
8445	25
8446	25
8447	25
8448	25
8449	25
8450	25
8451	25
8452	25
8453	25
8454	25
8455	25
8456	25
8457	25
8458	25
8459	25
8460	25
8461	25
8462	25
8463	25
8464	25
8465	25
8466	25
8467	25
8468	25
8469	25
8470	25
8471	25
8472	25
8473	25
8474	25
8475	25
8476	25
8477	25
8478	25
8479	25
8480	25
8481	25
8482	25
8483	25
8484	25
8485	25
8486	25
8487	25
8488	25
8489	25
8490	25
8491	25
8492	25
8493	25
8494	25
8495	25
8496	25
8497	25
8498	25
8499	25
8500	25
8501	25
8502	25
8503	25
8504	25
8505	25
8506	25
8507	25
8508	25
8509	25
8510	25
8511	25
8512	25
8513	25
8514	25
8515	25
8516	25
8517	25
8518	25
8519	25
8520	25
8521	25
8522	25
8523	25
8524	25
8525	25
8526	25
8527	25
8528	25
8529	25
8530	25
8531	25
8532	25
8533	25
8534	25
8535	25
8536	25
8537	25
8538	25
8539	25
8540	25
8541	25
8542	25
8543	25
8544	25
8545	25
8546	25
8547	25
8548	25
8549	25
8550	25
8551	25
8552	25
8553	25
8554	25
8555	25
8556	25
8557	25
8558	25
8559	25
8560	25
8561	25
8562	25
8563	25
8564	25
8565	25
8566	25
8567	25
8568	25
8569	25
8570	25
8571	25
8572	25
8573	25
8574	25
8575	25
8576	25
8577	25
8578	25
8579	25
8580	25
8581	25
8582	25
8583	25
8584	25
8585	25
8586	25
8587	25
8588	25
8589	25
8590	25
8591	25
8592	25
8593	25
8594	25
8595	25
8596	25
8597	25
8598	25
8599	25
8600	25
8601	25
8602	25
8603	25
8604	25
8605	25
8606	25
8607	25
8608	25
8609	25
8610	25
8611	25
8612	25
8613	25
8614	25
8615	25
8616	25
8617	25
8618	25
8619	25
8620	25
8621	25
8622	25
8623	25
8624	25
8625	25
8626	25
8627	25
8628	25
8629	25
8630	25
8631	25
8632	25
8633	25
8634	25
8635	25
8636	25
8637	25
8638	25
8639	25
8640	25
8641	25
8642	25
8643	25
8644	25
8645	25
8646	25
8647	25
8648	25
8649	25
8650	25
8651	25
8652	25
8653	25
8654	25
8655	25
8656	25
8657	25
8658	25
8659	25
8660	25
8661	25
8662	25
8663	25
8664	25
8665	25
8666	25
8667	25
8668	25
8669	25
8670	25
8671	25
8672	25
8673	25
8674	25
8675	25
8676	25
8677	25
8678	25
8679	25
8680	25
8681	25
8682	25
8683	25
8684	25
8685	25
8686	25
8687	25
8688	25
8689	25
8690	25
8691	25
8692	25
8693	25
8694	25
8695	25
8696	25
8697	25
8698	25
8699	25
8700	25
8701	25
8702	25
8703	25
8704	25
8705	25
8706	25
8707	25
8708	25
8709	25
8710	25
8711	25
8712	25
8713	25
8714	25
8715	25
8716	25
8717	25
8718	25
8719	25
8720	25
8721	25
8722	25
8723	25
8724	25
8725	25
8726	25
8727	25
8728	25
8729	25
8730	25
8731	25
8732	25
8733	25
8734	25
8735	25
8736	25
8737	25
8738	25
8739	25
8740	25
8741	25
8742	25
8743	25
8744	25
8745	25
8746	25
8747	25
8748	25
8749	25
8750	25
8751	25
8752	25
8753	25
8754	25
8755	25
8756	25
8757	25
8758	25
8759	25
8760	25
8761	25
8762	25
8763	25
8764	25
8765	25
8766	25
8767	25
8768	25
8769	25
8770	25
8771	25
8772	25
8773	25
8774	25
8775	25
8776	25
8777	25
8778	25
8779	25
8780	25
8781	25
8782	25
8783	25
8784	25
8785	25
8786	25
8787	25
8788	25
8789	25
8790	25
8791	25
8792	25
8793	25
8794	25
8795	25
8796	25
8797	25
8798	25
8799	25
8800	25
8801	25
8802	25
8803	25
8804	25
8805	25
8806	25
8807	25
8808	25
8809	25
8810	25
8811	25
8812	25
8813	25
8814	25
8815	25
8816	25
8817	25
8818	25
8819	25
8820	25
8821	25
8822	25
8823	25
8824	25
8825	25
8826	25
8827	25
8828	25
8829	25
8830	25
8831	25
8832	25
8833	25
8834	25
8835	25
8836	25
8837	25
8838	25
8839	25
8840	25
8841	25
8842	25
8843	25
8844	25
8845	25
8846	25
8847	25
8848	25
8849	25
8850	25
8851	25
8852	25
8853	25
8854	25
8855	25
8856	25
8857	25
8858	25
8859	25
8860	25
8861	25
8862	25
8863	25
8864	25
8865	25
8866	25
8867	25
8868	25
8869	25
8870	25
8871	25
8872	25
8873	25
8874	25
8875	25
8876	25
8877	25
8878	25
8879	25
8880	25
8881	25
8882	25
8883	25
8884	25
8885	25
8886	25
8887	25
8888	25
8889	25
8890	25
8891	25
8892	25
8893	25
8894	25
8895	25
8896	25
8897	25
8898	25
8899	25
8900	25
8901	25
8902	25
8903	25
8904	25
8905	25
8906	25
8907	25
8908	25
8909	25
8910	25
8911	25
8912	25
8913	25
8914	25
8915	25
8916	25
8917	25
8918	25
8919	25
8920	25
8921	25
8922	25
8923	25
8924	25
8925	25
8926	25
8927	25
8928	25
8929	25
8930	25
8931	25
8932	25
8933	25
8934	25
8935	25
8936	25
8937	25
8938	25
8939	25
8940	25
8941	25
8942	25
8943	25
8944	25
8945	25
8946	25
8947	25
8948	25
8949	25
8950	25
8951	25
8952	25
8953	25
8954	25
8955	25
8956	25
8957	25
8958	25
8959	25
8960	25
8961	25
8962	25
8963	25
8964	25
8965	25
8966	25
8967	25
8968	25
8969	25
8970	25
8971	25
8972	25
8973	25
8974	25
8975	25
8976	25
8977	25
8978	25
8979	25
8980	25
8981	25
8982	25
8983	25
8984	25
8985	25
8986	25
8987	25
8988	25
8989	25
8990	25
8991	25
8992	25
8993	25
8994	25
8995	25
8996	25
8997	25
8998	25
8999	25
9000	25
9001	25
9002	25
9003	25
9004	25
9005	25
9006	25
9007	25
9008	25
9009	25
9010	25
9011	25
9012	25
9013	25
9014	25
9015	25
9016	25
9017	25
9018	25
9019	25
9020	25
9021	25
9022	25
9023	25
9024	25
9025	25
9026	25
9027	25
9028	25
9029	25
9030	25
9031	25
9032	25
9033	25
9034	25
9035	25
9036	25
9037	25
9038	25
9039	25
9040	25
9041	25
9042	25
9043	25
9044	25
9045	25
9046	25
9047	25
9048	25
9049	25
9050	25
9051	25
9052	25
9053	25
9054	25
9055	25
9056	25
9057	25
9058	25
9059	25
9060	25
9061	25
9062	25
9063	25
9064	25
9065	25
9066	25
9067	25
9068	25
9069	25
9070	25
9071	25
9072	25
9073	25
9074	25
9075	25
9076	25
9077	25
9078	25
9079	25
9080	25
9081	25
9082	25
9083	25
9084	25
9085	25
9086	25
9087	25
9088	25
9089	25
9090	25
9091	25
9092	25
9093	25
9094	25
9095	25
9096	25
9097	25
9098	25
9099	25
9100	25
9101	25
9102	25
9103	25
9104	25
9105	25
9106	25
9107	25
9108	25
9109	25
9110	25
9111	25
9112	25
9113	25
9114	25
9115	25
9116	25
9117	25
9118	25
9119	25
9120	25
9121	25
9122	25
9123	25
9124	25
9125	25
9126	25
9127	25
9128	25
9129	25
9130	25
9131	25
9132	25
9133	25
9134	25
9135	25
9136	25
9137	25
9138	25
9139	25
9140	25
9141	25
9142	25
9143	25
9144	25
9145	25
9146	25
9147	25
9148	25
9149	25
9150	25
9151	25
9152	25
9153	25
9154	25
9155	25
9156	25
9157	25
9158	25
9159	25
9160	25
9161	25
9162	25
9163	25
9164	25
9165	25
9166	25
9167	25
9168	25
9169	25
9170	25
9171	25
9172	25
9173	25
9174	25
9175	25
9176	25
9177	25
9178	25
9179	25
9180	25
9181	25
9182	25
9183	25
9184	25
9185	25
9186	25
9187	25
9188	25
9189	25
9190	25
9191	25
9192	25
9193	25
9194	25
9195	25
9196	25
9197	25
9198	25
9199	25
9200	25
9201	25
9202	25
9203	25
9204	25
9205	25
9206	25
9207	25
9208	25
9209	25
9210	25
9211	25
9212	25
9213	25
9214	25
9215	25
9216	25
9217	25
9218	25
9219	25
9220	25
9221	25
9222	25
9223	25
9224	25
9225	25
9226	25
9227	25
9228	25
9229	25
9230	25
9231	25
9232	25
9233	25
9234	25
9235	25
9236	25
9237	25
9238	25
9239	25
9240	25
9241	25
9242	25
9243	25
9244	25
9245	25
9246	25
9247	25
9248	25
9249	25
9250	25
9251	25
9252	25
9253	25
9254	25
9255	25
9256	25
9257	25
9258	25
9259	25
9260	25
9261	25
9262	25
9263	25
9264	25
9265	25
9266	25
9267	25
9268	25
9269	25
9270	25
9271	25
9272	25
9273	25
9274	25
9275	25
9276	25
9277	25
9278	25
9279	25
9280	25
9281	25
9282	25
9283	25
9284	25
9285	25
9286	25
9287	25
9288	25
9289	25
9290	25
9291	25
9292	25
9293	25
9294	25
9295	25
9296	25
9297	25
9298	25
9299	25
9300	25
9301	25
9302	25
9303	25
9304	25
9305	25
9306	25
9307	25
9308	25
9309	25
9310	25
9311	25
9312	25
9313	25
9314	25
9315	25
9316	25
9317	25
9318	25
9319	25
9320	25
9321	25
9322	25
9323	25
9324	25
9325	25
9326	25
9327	25
9328	25
9329	25
9330	25
9331	25
9332	25
9333	25
9334	25
9335	25
9336	25
9337	25
9338	25
9339	25
9340	25
9341	25
9342	25
9343	25
9344	25
9345	25
9346	25
9347	25
9348	25
9349	25
9350	25
9351	25
9352	25
9353	25
9354	25
9355	25
9356	25
9357	25
9358	25
9359	25
9360	25
9361	25
9362	25
9363	25
9364	25
9365	25
9366	25
9367	25
9368	25
9369	25
9370	25
9371	25
9372	25
9373	25
9374	25
9375	25
9376	25
9377	25
9378	25
9379	25
9380	25
9381	25
9382	25
9383	25
9384	25
9385	25
9386	25
9387	25
9388	25
9389	25
9390	25
9391	25
9392	25
9393	25
9394	25
9395	25
9396	25
9397	25
9398	25
9399	25
9400	25
9401	25
9402	25
9403	25
9404	25
9405	25
9406	25
9407	25
9408	25
9409	25
9410	25
9411	25
9412	25
9413	25
9414	25
9415	25
9416	25
9417	25
9418	25
9419	25
9420	25
9421	25
9422	25
9423	25
9424	25
9425	25
9426	25
9427	25
9428	25
9429	25
9430	25
9431	25
9432	25
9433	25
9434	25
9435	25
9436	25
9437	25
9438	25
9439	25
9440	25
9441	25
9442	25
9443	25
9444	25
9445	25
9446	25
9447	25
9448	25
9449	25
9450	25
9451	25
9452	25
9453	25
9454	25
9455	25
9456	25
9457	25
9458	25
9459	25
9460	25
9461	25
9462	25
9463	25
9464	25
9465	25
9466	25
9467	25
9468	25
9469	25
9470	25
9471	25
9472	25
9473	25
9474	25
9475	25
9476	25
9477	25
9478	25
9479	25
9480	25
9481	25
9482	25
9483	25
9484	25
9485	25
9486	25
9487	25
9488	25
9489	25
9490	25
9491	25
9492	25
9493	25
9494	25
9495	25
9496	25
9497	25
9498	25
9499	25
9500	25
9501	25
9502	25
9503	25
9504	25
9505	25
9506	25
9507	25
9508	25
9509	25
9510	25
9511	25
9512	25
9513	25
9514	25
9515	25
9516	25
9517	25
9518	25
9519	25
9520	25
9521	25
9522	25
9523	25
9524	25
9525	25
9526	25
9527	25
9528	25
9529	25
9530	25
9531	25
9532	25
9533	25
9534	25
9535	25
9536	25
9537	25
9538	25
9539	25
9540	25
9541	25
9542	25
9543	25
9544	25
9545	25
9546	25
9547	25
9548	25
9549	25
9550	25
9551	25
9552	25
9553	25
9554	25
9555	25
9556	25
9557	25
9558	25
9559	25
9560	25
9561	25
9562	25
9563	25
9564	25
9565	25
9566	25
9567	25
9568	25
9569	25
9570	25
9571	25
9572	25
9573	25
9574	25
9575	25
9576	25
9577	25
9578	25
9579	25
9580	25
9581	25
9582	25
9583	25
9584	25
9585	25
9586	25
9587	25
9588	25
9589	25
9590	25
9591	25
9592	25
9593	25
9594	25
9595	25
9596	25
9597	25
9598	25
9599	25
9600	25
9601	25
9602	25
9603	25
9604	25
9605	25
9606	25
9607	25
9608	25
9609	25
9610	25
9611	25
9612	25
9613	25
9614	25
9615	25
9616	25
9617	25
9618	25
9619	25
9620	25
9621	25
9622	25
9623	25
9624	25
9625	25
9626	25
9627	25
9628	25
9629	25
9630	25
9631	25
9632	25
9633	25
9634	25
9635	25
9636	25
9637	25
9638	25
9639	25
9640	25
9641	25
9642	25
9643	25
9644	25
9645	25
9646	25
9647	25
9648	25
9649	25
9650	25
9651	25
9652	25
9653	25
9654	25
9655	25
9656	25
9657	25
9658	25
9659	25
9660	25
9661	25
9662	25
9663	25
9664	25
9665	25
9666	25
9667	25
9668	25
9669	25
9670	25
9671	25
9672	25
9673	25
9674	25
9675	25
9676	25
9677	25
9678	25
9679	25
9680	25
9681	25
9682	25
9683	25
9684	25
9685	25
9686	25
9687	25
9688	25
9689	25
9690	25
9691	25
9692	25
9693	25
9694	25
9695	25
9696	25
9697	25
9698	25
9699	25
9700	25
9701	25
9702	25
9703	25
9704	25
9705	25
9706	25
9707	25
9708	25
9709	25
9710	25
9711	25
9712	25
9713	25
9714	25
9715	25
9716	25
9717	25
9718	25
9719	25
9720	25
9721	25
9722	25
9723	25
9724	25
9725	25
9726	25
9727	25
9728	25
9729	25
9730	25
9731	25
9732	25
9733	25
9734	25
9735	25
9736	25
9737	25
9738	25
9739	25
9740	25
9741	25
9742	25
9743	25
9744	25
9745	25
9746	25
9747	25
9748	25
9749	25
9750	25
9751	25
9752	25
9753	25
9754	25
9755	25
9756	25
9757	25
9758	25
9759	25
9760	25
9761	25
9762	25
9763	25
9764	25
9765	25
9766	25
9767	25
9768	25
9769	25
9770	25
9771	25
9772	25
9773	25
9774	25
9775	25
9776	25
9777	25
9778	25
9779	25
9780	25
9781	25
9782	25
9783	25
9784	25
9785	25
9786	25
9787	25
9788	25
9789	25
9790	25
9791	25
9792	25
9793	25
9794	25
9795	25
9796	25
9797	25
9798	25
9799	25
9800	25
9801	25
9802	25
9803	25
9804	25
9805	25
9806	25
9807	25
9808	25
9809	25
9810	25
9811	25
9812	25
9813	25
9814	25
9815	25
9816	25
9817	25
9818	25
9819	25
9820	25
9821	25
9822	25
9823	25
9824	25
9825	25
9826	25
9827	25
9828	25
9829	25
9830	25
9831	25
9832	25
9833	25
9834	25
9835	25
9836	25
9837	25
9838	25
9839	25
9840	25
9841	25
9842	25
9843	25
9844	25
9845	25
9846	25
9847	25
9848	25
9849	25
9850	25
9851	25
9852	25
9853	25
9854	25
9855	25
9856	25
9857	25
9858	25
9859	25
9860	25
9861	25
9862	25
9863	25
9864	25
9865	25
9866	25
9867	25
9868	25
9869	25
9870	25
9871	25
9872	25
9873	25
9874	25
9875	25
9876	25
9877	25
9878	25
9879	25
9880	25
9881	25
9882	25
9883	25
9884	25
9885	25
9886	25
9887	25
9888	25
9889	25
9890	25
9891	25
9892	25
9893	25
9894	25
9895	25
9896	25
9897	25
9898	25
9899	25
9900	25
9901	25
9902	25
9903	25
9904	25
9905	25
9906	25
9907	25
9908	25
9909	25
9910	25
9911	25
9912	25
9913	25
9914	25
9915	25
9916	25
9917	25
9918	25
9919	25
9920	25
9921	25
9922	25
9923	25
9924	25
9925	25
9926	25
9927	25
9928	25
9929	25
9930	25
9931	25
9932	25
9933	25
9934	25
9935	25
9936	25
9937	25
9938	25
9939	25
9940	25
9941	25
9942	25
9943	25
9944	25
9945	25
9946	25
9947	25
9948	25
9949	25
9950	25
9951	25
9952	25
9953	25
9954	25
9955	25
9956	25
9957	25
9958	25
9959	25
9960	25
9961	25
9962	25
9963	25
9964	25
9965	25
9966	25
9967	25
9968	25
9969	25
9970	25
9971	25
9972	25
9973	25
9974	25
9975	25
9976	25
9977	25
9978	25
9979	25
9980	25
9981	25
9982	25
9983	25
9984	25
9985	25
9986	25
9987	25
9988	25
9989	25
9990	25
9991	25
9992	25
9993	25
9994	25
9995	25
9996	25
9997	25
9998	25
9999	25
10000	25
10001	25
10002	25
10003	25
10004	25
10005	25
10006	25
10007	25
10008	25
10009	25
10010	25
10011	25
10012	25
10013	25
10014	25
10015	25
10016	25
10017	25
10018	25
10019	25
10020	25
10021	25
10022	25
10023	25
10024	25
10025	25
10026	25
10027	25
10028	25
10029	25
10030	25
10031	25
10032	25
10033	25
10034	25
10035	25
10036	25
10037	25
10038	25
10039	25
10040	25
10041	25
10042	25
10043	25
10044	25
10045	25
10046	25
10047	25
10048	25
10049	25
10050	25
10051	25
10052	25
10053	25
10054	25
10055	25
10056	25
10057	25
10058	25
10059	25
10060	25
10061	25
10062	25
10063	25
10064	25
10065	25
10066	25
10067	25
10068	25
10069	25
10070	25
10071	25
10072	25
10073	25
10074	25
10075	25
10076	25
10077	25
10078	25
10079	25
10080	25
10081	25
10082	25
10083	25
10084	25
10085	25
10086	25
10087	25
10088	25
10089	25
10090	25
10091	25
10092	25
10093	25
10094	25
10095	25
10096	25
10097	25
10098	25
10099	25
10100	25
10101	25
10102	25
10103	25
10104	25
10105	25
10106	25
10107	25
10108	25
10109	25
10110	25
10111	25
10112	25
10113	25
10114	25
10115	25
10116	25
10117	25
10118	25
10119	25
10120	25
10121	25
10122	25
10123	25
10124	25
10125	25
10126	25
10127	25
10128	25
10129	25
10130	25
10131	25
10132	25
10133	25
10134	25
10135	25
10136	25
10137	25
10138	25
10139	25
10140	25
10141	25
10142	25
10143	25
10144	25
10145	25
10146	25
10147	25
10148	25
10149	25
10150	25
10151	25
10152	25
10153	25
10154	25
10155	25
10156	25
10157	25
10158	25
10159	25
10160	25
10161	25
10162	25
10163	25
10164	25
10165	25
10166	25
10167	25
10168	25
10169	25
10170	25
10171	25
10172	25
10173	25
10174	25
10175	25
10176	25
10177	25
10178	25
10179	25
10180	25
10181	25
10182	25
10183	25
10184	25
10185	25
10186	25
10187	25
10188	25
10189	25
10190	25
10191	25
10192	25
10193	25
10194	25
10195	25
10196	25
10197	25
10198	25
10199	25
10200	25
10201	25
10202	25
10203	25
10204	25
10205	25
10206	25
10207	25
10208	25
10209	25
10210	25
10211	25
10212	25
10213	25
10214	25
10215	25
10216	25
10217	25
10218	25
10219	25
10220	25
10221	25
10222	25
10223	25
10224	25
10225	25
10226	25
10227	25
10228	25
10229	25
10230	25
10231	25
10232	25
10233	25
10234	25
10235	25
10236	25
10237	25
10238	25
10239	25
10240	25
10241	25
10242	25
10243	25
10244	25
10245	25
10246	25
10247	25
10248	25
10249	25
10250	25
10251	25
10252	25
10253	25
10254	25
10255	25
10256	25
10257	25
10258	25
10259	25
10260	25
10261	25
10262	25
10263	25
10264	25
10265	25
10266	25
10267	25
10268	25
10269	25
10270	25
10271	25
10272	25
10273	25
10274	25
10275	25
10276	25
10277	25
10278	25
10279	25
10280	25
10281	25
10282	25
10283	25
10284	25
10285	25
10286	25
10287	25
10288	25
10289	25
10290	25
10291	25
10292	25
10293	25
10294	25
10295	25
10296	25
10297	25
10298	25
10299	25
10300	25
10301	25
10302	25
10303	25
10304	25
10305	25
10306	25
10307	25
10308	25
10309	25
10310	25
10311	25
10312	25
10313	25
10314	25
10315	25
10316	25
10317	25
10318	25
10319	25
10320	25
10321	25
10322	25
10323	25
10324	25
10325	25
10326	25
10327	25
10328	25
10329	25
10330	25
10331	25
10332	25
10333	25
10334	25
10335	25
10336	25
10337	25
10338	25
10339	25
10340	25
10341	25
10342	25
10343	25
10344	25
10345	25
10346	25
10347	25
10348	25
10349	25
10350	25
10351	25
10352	25
10353	25
10354	25
10355	25
10356	25
10357	25
10358	25
10359	25
10360	25
10361	25
10362	25
10363	25
10364	25
10365	25
10366	25
10367	25
10368	25
10369	25
10370	25
10371	25
10372	25
10373	25
10374	25
10375	25
10376	25
10377	25
10378	25
10379	25
10380	25
10381	25
10382	25
10383	25
10384	25
10385	25
10386	25
10387	25
10388	25
10389	25
10390	25
10391	25
10392	25
10393	25
10394	25
10395	25
10396	25
10397	25
10398	25
10399	25
10400	25
10401	25
10402	25
10403	25
10404	25
10405	25
10406	25
10407	25
10408	25
10409	25
10410	25
10411	25
10412	25
10413	25
10414	25
10415	25
10416	25
10417	25
10418	25
10419	25
10420	25
10421	25
10422	25
10423	25
10424	25
10425	25
10426	25
10427	25
10428	25
10429	25
10430	25
10431	25
10432	25
10433	25
10434	25
10435	25
10436	25
10437	25
10438	25
10439	25
10440	25
10441	25
10442	25
10443	25
10444	25
10445	25
10446	25
10447	25
10448	25
10449	25
10450	25
10451	25
10452	25
10453	25
10454	25
10455	25
10456	25
10457	25
10458	25
10459	25
10460	25
10461	25
10462	25
10463	25
10464	25
10465	25
10466	25
10467	25
10468	25
10469	25
10470	25
10471	25
10472	25
10473	25
10474	25
10475	25
10476	25
10477	25
10478	25
10479	25
10480	25
10481	25
10482	25
10483	25
10484	25
10485	25
10486	25
10487	25
10488	25
10489	25
10490	25
10491	25
10492	25
10493	25
10494	25
10495	25
10496	25
10497	25
10498	25
10499	25
10500	25
10501	25
10502	25
10503	25
10504	25
10505	25
10506	25
10507	25
10508	25
10509	25
10510	25
10511	25
10512	25
10513	25
10514	25
10515	25
10516	25
10517	25
10518	25
10519	25
10520	25
10521	25
10522	25
10523	25
10524	25
10525	25
10526	25
10527	25
10528	25
10529	25
10530	25
10531	25
10532	25
10533	25
10534	25
10535	25
10536	25
10537	25
10538	25
10539	25
10540	25
10541	25
10542	25
10543	25
10544	25
10545	25
10546	25
10547	25
10548	25
10549	25
10550	25
10551	25
10552	25
10553	25
10554	25
10555	25
10556	25
10557	25
10558	25
10559	25
10560	25
10561	25
10562	25
10563	25
10564	25
10565	25
10566	25
10567	25
10568	25
10569	25
10570	25
10571	25
10572	25
10573	25
10574	25
10575	25
10576	25
10577	25
10578	25
10579	25
10580	25
10581	25
10582	25
10583	25
10584	25
10585	25
10586	25
10587	25
10588	25
10589	25
10590	25
10591	25
10592	25
10593	25
10594	25
10595	25
10596	25
10597	25
10598	25
10599	25
10600	25
10601	25
10602	25
10603	25
10604	25
10605	25
10606	25
10607	25
10608	25
10609	25
10610	25
10611	25
10612	25
10613	25
10614	25
10615	25
10616	25
10617	25
10618	25
10619	25
10620	25
10621	25
10622	25
10623	25
10624	25
10625	25
10626	25
10627	25
10628	25
10629	25
10630	25
10631	25
10632	25
10633	25
10634	25
10635	25
10636	25
10637	25
10638	25
10639	25
10640	25
10641	25
10642	25
10643	25
10644	25
10645	25
10646	25
10647	25
10648	25
10649	25
10650	25
10651	25
10652	25
10653	25
10654	25
10655	25
10656	25
10657	25
10658	25
10659	25
10660	25
10661	25
10662	25
10663	25
10664	25
10665	25
10666	25
10667	25
10668	25
10669	25
10670	25
10671	25
10672	25
10673	25
10674	25
10675	25
10676	25
10677	25
10678	25
10679	25
10680	25
10681	25
10682	25
10683	25
10684	25
10685	25
10686	25
10687	25
10688	25
10689	25
10690	25
10691	25
10692	25
10693	25
10694	25
10695	25
10696	25
10697	25
10698	25
10699	25
10700	25
10701	25
10702	25
10703	25
10704	25
10705	25
10706	25
10707	25
10708	25
10709	25
10710	25
10711	25
10712	25
10713	25
10714	25
10715	25
10716	25
10717	25
10718	25
10719	25
10720	25
10721	25
10722	25
10723	25
10724	25
10725	25
10726	25
10727	25
10728	25
10729	25
10730	25
10731	25
10732	25
10733	25
10734	25
10735	25
10736	25
10737	25
10738	25
10739	25
10740	25
10741	25
10742	25
10743	25
10744	25
10745	25
10746	25
10747	25
10748	25
10749	25
10750	25
10751	25
10752	25
10753	25
10754	25
10755	25
10756	25
10757	25
10758	25
10759	25
10760	25
10761	25
10762	25
10763	25
10764	25
10765	25
10766	25
10767	25
10768	25
10769	25
10770	25
10771	25
10772	25
10773	25
10774	25
10775	25
10776	25
10777	25
10778	25
10779	25
10780	25
10781	25
10782	25
10783	25
10784	25
10785	25
10786	25
10787	25
10788	25
10789	25
10790	25
10791	25
10792	25
10793	25
10794	25
10795	25
10796	25
10797	25
10798	25
10799	25
10800	25
10801	25
10802	25
10803	25
10804	25
10805	25
10806	25
10807	25
10808	25
10809	25
10810	25
10811	25
10812	25
10813	25
10814	25
10815	25
10816	25
10817	25
10818	25
10819	25
10820	25
10821	25
10822	25
10823	25
10824	25
10825	25
10826	25
10827	25
10828	25
10829	25
10830	25
10831	25
10832	25
10833	25
10834	25
10835	25
10836	25
10837	25
10838	25
10839	25
10840	25
10841	25
10842	25
10843	25
10844	25
10845	25
10846	25
10847	25
10848	25
10849	25
10850	25
10851	25
10852	25
10853	25
10854	25
10855	25
10856	25
10857	25
10858	25
10859	25
10860	25
10861	25
10862	25
10863	25
10864	25
10865	25
10866	25
10867	25
10868	25
10869	25
10870	25
10871	25
10872	25
10873	25
10874	25
10875	25
10876	25
10877	25
10878	25
10879	25
10880	25
10881	25
10882	25
10883	25
10884	25
10885	25
10886	25
10887	25
10888	25
10889	25
10890	25
10891	25
10892	25
10893	25
10894	25
10895	25
10896	25
10897	25
10898	25
10899	25
10900	25
10901	25
10902	25
10903	25
10904	25
10905	25
10906	25
10907	25
10908	25
10909	25
10910	25
10911	25
10912	25
10913	25
10914	25
10915	25
10916	25
10917	25
10918	25
10919	25
10920	25
10921	25
10922	25
10923	25
10924	25
10925	25
10926	25
10927	25
10928	25
10929	25
10930	25
10931	25
10932	25
10933	25
10934	25
10935	25
10936	25
10937	25
10938	25
10939	25
10940	25
10941	25
10942	25
10943	25
10944	25
10945	25
10946	25
10947	25
10948	25
10949	25
10950	25
10951	25
10952	25
10953	25
10954	25
10955	25
10956	25
10957	25
10958	25
10959	25
10960	25
10961	25
10962	25
10963	25
10964	25
10965	25
10966	25
10967	25
10968	25
10969	25
10970	25
10971	25
10972	25
10973	25
10974	25
10975	25
10976	25
10977	25
10978	25
10979	25
10980	25
10981	25
10982	25
10983	25
10984	25
10985	25
10986	25
10987	25
10988	25
10989	25
10990	25
10991	25
10992	25
10993	25
10994	25
10995	25
10996	25
10997	25
10998	25
10999	25
11000	25
11001	25
11002	25
11003	25
11004	25
11005	25
11006	25
11007	25
11008	25
11009	25
11010	25
11011	25
11012	25
11013	25
11014	25
11015	25
11016	25
11017	25
11018	25
11019	25
11020	25
11021	25
11022	25
11023	25
11024	25
11025	25
11026	25
11027	25
11028	25
11029	25
11030	25
11031	25
11032	25
11033	25
11034	25
11035	25
11036	25
11037	25
11038	25
11039	25
11040	25
11041	25
11042	25
11043	25
11044	25
11045	25
11046	25
11047	25
11048	25
11049	25
11050	25
11051	25
11052	25
11053	25
11054	25
11055	25
11056	25
11057	25
11058	25
11059	25
11060	25
11061	25
11062	25
11063	25
11064	25
11065	25
11066	25
11067	25
11068	25
11069	25
11070	25
11071	25
11072	25
11073	25
11074	25
11075	25
11076	25
11077	25
11078	25
11079	25
11080	25
11081	25
11082	25
11083	25
11084	25
11085	25
11086	25
11087	25
11088	25
11089	25
11090	25
11091	25
11092	25
11093	25
11094	25
11095	25
11096	25
11097	25
11098	25
11099	25
11100	25
11101	25
11102	25
11103	25
11104	25
11105	25
11106	25
11107	25
11108	25
11109	25
11110	25
11111	25
11112	25
11113	25
11114	25
11115	25
11116	25
11117	25
11118	25
11119	25
11120	25
11121	25
11122	25
11123	25
11124	25
11125	25
11126	25
11127	25
11128	25
11129	25
11130	25
11131	25
11132	25
11133	25
11134	25
11135	25
11136	25
11137	25
11138	25
11139	25
11140	25
11141	25
11142	25
11143	25
11144	25
11145	25
11146	25
11147	25
11148	25
11149	25
11150	25
11151	25
11152	25
11153	25
11154	25
11155	25
11156	25
11157	25
11158	25
11159	25
11160	25
11161	25
11162	25
11163	25
11164	25
11165	25
11166	25
11167	25
11168	25
11169	25
11170	25
11171	25
11172	25
11173	25
11174	25
11175	25
11176	25
11177	25
11178	25
11179	25
11180	25
11181	25
11182	25
11183	25
11184	25
11185	25
11186	25
11187	25
11188	25
11189	25
11190	25
11191	25
11192	25
11193	25
11194	25
11195	25
11196	25
11197	25
11198	25
11199	25
11200	25
11201	25
11202	25
11203	25
11204	25
11205	25
11206	25
11207	25
11208	25
11209	25
11210	25
11211	25
11212	25
11213	25
11214	25
11215	25
11216	25
11217	25
11218	25
11219	25
11220	25
11221	25
11222	25
11223	25
11224	25
11225	25
11226	25
11227	25
11228	25
11229	25
11230	25
11231	25
11232	25
11233	25
11234	25
11235	25
11236	25
11237	25
11238	25
11239	25
11240	25
11241	25
11242	25
11243	25
11244	25
11245	25
11246	25
11247	25
11248	25
11249	25
11250	25
11251	25
11252	25
11253	25
11254	25
11255	25
11256	25
11257	25
11258	25
11259	25
11260	25
11261	25
11262	25
11263	25
11264	25
11265	25
11266	25
11267	25
11268	25
11269	25
11270	25
11271	25
11272	25
11273	25
11274	25
11275	25
11276	25
11277	25
11278	25
11279	25
11280	25
11281	25
11282	25
11283	25
11284	25
11285	25
11286	25
11287	25
11288	25
11289	25
11290	25
11291	25
11292	25
11293	25
11294	25
11295	25
11296	25
11297	25
11298	25
11299	25
11300	25
11301	25
11302	25
11303	25
11304	25
11305	25
11306	25
11307	25
11308	25
11309	25
11310	25
11311	25
11312	25
11313	25
11314	25
11315	25
11316	25
11317	25
11318	25
11319	25
11320	25
11321	25
11322	25
11323	25
11324	25
11325	25
11326	25
11327	25
11328	25
11329	25
11330	25
11331	25
11332	25
11333	25
11334	25
11335	25
11336	25
11337	25
11338	25
11339	25
11340	25
11341	25
11342	25
11343	25
11344	25
11345	25
11346	25
11347	25
11348	25
11349	25
11350	25
11351	25
11352	25
11353	25
11354	25
11355	25
11356	25
11357	25
11358	25
11359	25
11360	25
11361	25
11362	25
11363	25
11364	25
11365	25
11366	25
11367	25
11368	25
11369	25
11370	25
11371	25
11372	25
11373	25
11374	25
11375	25
11376	25
11377	25
11378	25
11379	25
11380	25
11381	25
11382	25
11383	25
11384	25
11385	25
11386	25
11387	25
11388	25
11389	25
11390	25
11391	25
11392	25
11393	25
11394	25
11395	25
11396	25
11397	25
11398	25
11399	25
11400	25
11401	25
11402	25
11403	25
11404	25
11405	25
11406	25
11407	25
11408	25
11409	25
11410	25
11411	25
11412	25
11413	25
11414	25
11415	25
11416	25
11417	25
11418	25
11419	25
11420	25
11421	25
11422	25
11423	25
11424	25
11425	25
11426	25
11427	25
11428	25
11429	25
11430	25
11431	25
11432	25
11433	25
11434	25
11435	25
11436	25
11437	25
11438	25
11439	25
11440	25
11441	25
11442	25
11443	25
11444	25
11445	25
11446	25
11447	25
11448	25
11449	25
11450	25
11451	25
11452	25
11453	25
11454	25
11455	25
11456	25
11457	25
11458	25
11459	25
11460	25
11461	25
11462	25
11463	25
11464	25
11465	25
11466	25
11467	25
11468	25
11469	25
11470	25
11471	25
11472	25
11473	25
11474	25
11475	25
11476	25
11477	25
11478	25
11479	25
11480	25
11481	25
11482	25
11483	25
11484	25
11485	25
11486	25
11487	25
11488	25
11489	25
11490	25
11491	25
11492	25
11493	25
11494	25
11495	25
11496	25
11497	25
11498	25
11499	25
11500	25
11501	25
11502	25
11503	25
11504	25
11505	25
11506	25
11507	25
11508	25
11509	25
11510	25
11511	25
11512	25
11513	25
11514	25
11515	25
11516	25
11517	25
11518	25
11519	25
11520	25
11521	25
11522	25
11523	25
11524	25
11525	25
11526	25
11527	25
11528	25
11529	25
11530	25
11531	25
11532	25
11533	25
11534	25
11535	25
11536	25
11537	25
11538	25
11539	25
11540	25
11541	25
11542	25
11543	25
11544	25
11545	25
11546	25
11547	25
11548	25
11549	25
11550	25
11551	25
11552	25
11553	25
11554	25
11555	25
11556	25
11557	25
11558	25
11559	25
11560	25
11561	25
11562	25
11563	25
11564	25
11565	25
11566	25
11567	25
11568	25
11569	25
11570	25
11571	25
11572	25
11573	25
11574	25
11575	25
11576	25
11577	25
11578	25
11579	25
11580	25
11581	25
11582	25
11583	25
11584	25
11585	25
11586	25
11587	25
11588	25
11589	25
11590	25
11591	25
11592	25
11593	25
11594	25
11595	25
11596	25
11597	25
11598	25
11599	25
11600	25
11601	25
11602	25
11603	25
11604	25
11605	25
11606	25
11607	25
11608	25
11609	25
11610	25
11611	25
11612	25
11613	25
11614	25
11615	25
11616	25
11617	25
11618	25
11619	25
11620	25
11621	25
11622	25
11623	25
11624	25
11625	25
11626	25
11627	25
11628	25
11629	25
11630	25
11631	25
11632	25
11633	25
11634	25
11635	25
11636	25
11637	25
11638	25
11639	25
11640	25
11641	25
11642	25
11643	25
11644	25
11645	25
11646	25
11647	25
11648	25
11649	25
11650	25
11651	25
11652	25
11653	25
11654	25
11655	25
11656	25
11657	25
11658	25
11659	25
11660	25
11661	25
11662	25
11663	25
11664	25
11665	25
11666	25
11667	25
11668	25
11669	25
11670	25
11671	25
11672	25
11673	25
11674	25
11675	25
11676	25
11677	25
11678	25
11679	25
11680	25
11681	25
11682	25
11683	25
11684	25
11685	25
11686	25
11687	25
11688	25
11689	25
11690	25
11691	25
11692	25
11693	25
11694	25
11695	25
11696	25
11697	25
11698	25
11699	25
11700	25
11701	25
11702	25
11703	25
11704	25
11705	25
11706	25
11707	25
11708	25
11709	25
11710	25
11711	25
11712	25
11713	25
11714	25
11715	25
11716	25
11717	25
11718	25
11719	25
11720	25
11721	25
11722	25
11723	25
11724	25
11725	25
11726	25
11727	25
11728	25
11729	25
11730	25
11731	25
11732	25
11733	25
11734	25
11735	25
11736	25
11737	25
11738	25
11739	25
11740	25
11741	25
11742	25
11743	25
11744	25
11745	25
11746	25
11747	25
11748	25
11749	25
11750	25
11751	25
11752	25
11753	25
11754	25
11755	25
11756	25
11757	25
11758	25
11759	25
11760	25
11761	25
11762	25
11763	25
11764	25
11765	25
11766	25
11767	25
11768	25
11769	25
11770	25
11771	25
11772	25
11773	25
11774	25
11775	25
11776	25
11777	25
11778	25
11779	25
11780	25
11781	25
11782	25
11783	25
11784	25
11785	25
11786	25
11787	25
11788	25
11789	25
11790	25
11791	25
11792	25
11793	25
11794	25
11795	25
11796	25
11797	25
11798	25
11799	25
11800	25
11801	25
11802	25
11803	25
11804	26
11805	26
11806	26
11807	26
11808	26
11809	26
11810	26
11811	26
11812	26
11813	26
11814	26
11815	26
11816	26
11817	26
11818	26
11819	26
11820	26
11821	26
11822	26
11823	26
11824	26
11825	26
11826	26
11827	26
11828	26
11829	26
11830	26
11831	26
11832	26
11833	26
11834	26
11835	26
11836	26
11837	26
11838	26
11839	26
11840	26
11841	26
11842	26
11843	26
11844	26
11845	26
11846	26
11847	26
11848	26
11849	26
11850	26
11851	26
11852	26
11853	26
11854	26
11855	26
11856	26
11857	26
11858	26
11859	26
11860	26
11861	26
11862	26
11863	26
11864	26
11865	26
11866	26
11867	26
11868	26
11869	26
11870	26
11871	26
11872	26
11873	26
11874	26
11875	26
11876	26
11877	26
11878	26
11879	26
11880	26
11881	26
11882	26
11883	26
11884	26
11885	26
11886	26
11887	26
11888	26
11889	26
11890	26
11891	26
11892	26
11893	26
11894	26
11895	26
11896	26
11897	26
11898	26
11899	26
11900	26
11901	26
11902	26
11903	26
11904	26
11905	26
11906	26
11907	26
11908	26
11909	26
11910	26
11911	26
11912	26
11913	26
11914	26
11915	26
11916	26
11917	26
11918	26
11919	26
11920	26
11921	26
11922	26
11923	26
11924	26
11925	26
11926	26
11927	26
11928	26
11929	26
11930	26
11931	26
11932	26
11933	26
11934	26
11935	26
11936	26
11937	26
11938	26
11939	26
11940	26
11941	26
11942	26
11943	26
11944	26
11945	26
11946	26
11947	26
11948	26
11949	26
11950	26
11951	26
11952	26
11953	26
11954	26
11955	26
11956	26
11957	26
11958	26
11959	26
11960	26
11961	26
11962	26
11963	26
11964	26
11965	26
11966	26
11967	26
11968	26
11969	26
11970	26
11971	26
11972	26
11973	26
11974	26
11975	26
11976	26
11977	26
11978	26
11979	26
11980	26
11981	26
11982	26
11983	26
11984	26
11985	26
11986	26
11987	26
11988	26
11989	26
11990	26
11991	26
11992	26
11993	26
11994	26
11995	26
11996	26
11997	26
11998	26
11999	26
12000	26
12001	26
12002	26
12003	26
12004	26
12005	26
12006	26
12007	26
12008	26
12009	26
12010	26
12011	26
12012	26
12013	26
12014	26
12015	26
12016	26
12017	26
12018	26
12019	26
12020	26
12021	26
12022	26
12023	26
12024	26
12025	26
12026	26
12027	26
12028	26
12029	26
12030	26
12031	26
12032	26
12033	26
12034	26
12035	26
12036	26
12037	26
12038	26
12039	26
12040	26
12041	26
12042	26
12043	26
12044	26
12045	26
12046	26
12047	26
12048	26
12049	26
12050	26
12051	26
12052	26
12053	26
12054	26
12055	26
12056	26
12057	26
12058	26
12059	26
12060	26
12061	26
12062	26
12063	26
12064	26
12065	26
12066	26
12067	26
12068	26
12069	26
12070	26
12071	26
12072	26
12073	26
12074	26
12075	26
12076	26
12077	26
12078	26
12079	26
12080	26
12081	26
12082	26
12083	26
12084	26
12085	26
12086	26
12087	26
12088	26
12089	26
12090	26
12091	26
12092	26
12093	26
12094	26
12095	26
12096	26
12097	26
12098	26
12099	26
12100	26
12101	26
12102	26
12103	26
12104	26
12105	26
12106	26
12107	26
12108	26
12109	26
12110	26
12111	26
12112	26
12113	26
12114	26
12115	26
12116	26
12117	26
12118	26
12119	26
12120	26
12121	26
12122	26
12123	26
12124	26
12125	26
12126	26
12127	26
12128	26
12129	26
12130	26
12131	26
12132	26
12133	26
12134	26
12135	26
12136	26
12137	26
12138	26
12139	26
12140	26
12141	26
12142	26
12143	26
12144	26
12145	26
12146	26
12147	26
12148	26
12149	26
12150	26
12151	26
12152	26
12153	26
12154	26
12155	26
12156	26
12157	26
12158	26
12159	26
12160	26
12161	26
12162	26
12163	26
12164	26
12165	26
12166	26
12167	26
12168	26
12169	26
12170	26
12171	26
12172	26
12173	26
12174	26
12175	26
12176	26
12177	26
12178	26
12179	26
12180	26
12181	26
12182	26
12183	26
12184	26
12185	26
12186	26
12187	26
12188	26
12189	26
12190	26
12191	26
12192	26
12193	26
12194	26
12195	26
12196	26
12197	26
12198	26
12199	26
12200	26
12201	26
12202	26
12203	26
12204	26
12205	26
12206	26
12207	26
12208	26
12209	26
12210	26
12211	26
12212	26
12213	26
12214	26
12215	26
12216	26
12217	26
12218	26
12219	26
12220	26
12221	26
12222	26
12223	26
12224	26
12225	26
12226	26
12227	26
12228	26
12229	26
12230	26
12231	26
12232	26
12233	26
12234	26
12235	26
12236	26
12237	26
12238	26
12239	26
12240	26
12241	26
12242	26
12243	26
12244	26
12245	26
12246	26
12247	26
12248	26
12249	26
12250	26
12251	26
12252	26
12253	26
12254	26
12255	26
12256	26
12257	26
12258	26
12259	26
12260	26
12261	26
12262	26
12263	26
12264	26
12265	26
12266	26
12267	26
12268	26
12269	26
12270	26
12271	26
12272	26
12273	26
12274	26
12275	26
12276	26
12277	26
12278	26
12279	26
12280	26
12281	26
12282	26
12283	26
12284	26
12285	26
12286	26
12287	26
12288	26
12289	26
12290	26
12291	26
12292	26
12293	26
12294	26
12295	26
12296	26
12297	26
12298	26
12299	26
12300	26
12301	26
12302	26
12303	26
12304	26
12305	26
12306	26
12307	26
12308	26
12309	26
12310	26
12311	26
12312	26
12313	26
12314	26
12315	26
12316	26
12317	26
12318	26
12319	26
12320	26
12321	26
12322	26
12323	26
12324	26
12325	26
12326	26
12327	26
12328	26
12329	26
12330	26
12331	26
12332	26
12333	26
12334	26
12335	26
12336	26
12337	26
12338	26
12339	26
12340	26
12341	26
12342	26
12343	26
12344	26
12345	26
12346	26
12347	26
12348	26
12349	26
12350	26
12351	26
12352	26
12353	26
12354	26
12355	26
12356	26
12357	26
12358	26
12359	26
12360	26
12361	26
12362	26
12363	26
12364	26
12365	26
12366	26
12367	26
12368	26
12369	26
12370	26
12371	26
12372	26
12373	26
12374	26
12375	26
12376	26
12377	26
12378	26
12379	26
12380	26
12381	26
12382	26
12383	26
12384	26
12385	26
12386	26
12387	26
12388	26
12389	26
12390	26
12391	26
12392	26
12393	26
12394	26
12395	26
12396	26
12397	26
12398	26
12399	26
12400	26
12401	26
12402	26
12403	26
12404	26
12405	26
12406	26
12407	26
12408	26
12409	26
12410	26
12411	26
12412	26
12413	26
12414	26
12415	26
12416	26
12417	26
12418	26
12419	26
12420	26
12421	26
12422	26
12423	26
12424	26
12425	26
12426	26
12427	26
12428	26
12429	26
12430	26
12431	26
12432	26
12433	26
12434	26
12435	26
12436	26
12437	26
12438	26
12439	26
12440	26
12441	26
12442	26
12443	26
12444	26
12445	26
12446	26
12447	26
12448	26
12449	26
12450	26
12451	26
12452	26
12453	26
12454	26
12455	26
12456	26
12457	26
12458	26
12459	26
12460	26
12461	26
12462	26
12463	26
12464	26
12465	26
12466	26
12467	26
12468	26
12469	26
12470	26
12471	26
12472	26
12473	26
12474	26
12475	26
12476	26
12477	26
12478	26
12479	26
12480	26
12481	26
12482	26
12483	26
12484	26
12485	26
12486	26
12487	26
12488	26
12489	26
12490	26
12491	26
12492	26
12493	26
12494	26
12495	26
12496	26
12497	26
12498	26
12499	26
12500	26
12501	26
12502	26
12503	26
12504	26
12505	26
12506	26
12507	26
12508	26
12509	26
12510	26
12511	26
12512	26
12513	26
12514	26
12515	26
12516	26
12517	26
12518	26
12519	26
12520	26
12521	26
12522	26
12523	26
12524	26
12525	26
12526	26
12527	26
12528	26
12529	26
12530	26
12531	26
12532	26
12533	26
12534	26
12535	26
12536	26
12537	26
12538	26
12539	26
12540	26
12541	26
12542	26
12543	26
12544	26
12545	26
12546	26
12547	26
12548	26
12549	26
12550	26
12551	26
12552	26
12553	26
12554	26
12555	26
12556	26
12557	26
12558	26
12559	26
12560	26
12561	26
12562	26
12563	26
12564	26
12565	26
12566	26
12567	26
12568	26
12569	26
12570	26
12571	26
12572	26
12573	26
12574	26
12575	26
12576	26
12577	26
12578	26
12579	26
12580	26
12581	26
12582	26
12583	26
12584	26
12585	26
12586	26
12587	26
12588	26
12589	26
12590	26
12591	26
12592	26
12593	26
12594	26
12595	26
12596	26
12597	26
12598	26
12599	26
12600	26
12601	26
12602	26
12603	26
12604	26
12605	26
12606	26
12607	26
12608	26
12609	26
12610	26
12611	26
12612	26
12613	26
12614	26
12615	26
12616	26
12617	26
12618	26
12619	26
12620	26
12621	26
12622	26
12623	26
12624	26
12625	26
12626	26
12627	26
12628	26
12629	26
12630	26
12631	26
12632	26
12633	26
12634	26
12635	26
12636	26
12637	26
12638	26
12639	26
12640	26
12641	26
12642	26
12643	26
12644	26
12645	26
12646	26
12647	26
12648	26
12649	26
12650	26
12651	26
12652	26
12653	26
12654	26
12655	26
12656	26
12657	26
12658	26
12659	26
12660	26
12661	26
12662	26
12663	26
12664	26
12665	26
12666	26
12667	26
12668	26
12669	26
12670	26
12671	26
12672	26
12673	26
12674	26
12675	26
12676	26
12677	26
12678	26
12679	26
12680	26
12681	26
12682	26
12683	26
12684	26
12685	26
12686	26
12687	26
12688	26
12689	26
12690	26
12691	26
12692	26
12693	26
12694	26
12695	26
12696	26
12697	26
12698	26
12699	26
12700	26
12701	26
12702	26
12703	26
12704	26
12705	26
12706	26
12707	26
12708	26
12709	26
12710	26
12711	26
12712	26
12713	26
12714	26
12715	26
12716	26
12717	26
12718	26
12719	26
12720	26
12721	26
12722	26
12723	26
12724	26
12725	26
12726	26
12727	26
12728	26
12729	26
12730	26
12731	26
12732	26
12733	26
12734	26
12735	26
12736	26
12737	26
12738	26
12739	26
12740	26
12741	26
12742	26
12743	26
12744	26
12745	26
12746	26
12747	26
12748	26
12749	26
12750	26
12751	26
12752	26
12753	26
12754	26
12755	26
12756	26
12757	26
12758	26
12759	26
12760	26
12761	26
12762	26
12763	26
12764	26
12765	26
12766	26
12767	26
12768	26
12769	26
12770	26
12771	26
12772	26
12773	26
12774	26
12775	26
12776	26
12777	26
12778	26
12779	26
12780	26
12781	26
12782	26
12783	26
12784	26
12785	26
12786	26
12787	26
12788	26
12789	26
12790	26
12791	26
12792	26
12793	26
12794	26
12795	26
12796	26
12797	26
12798	26
12799	26
12800	26
12801	26
12802	26
12803	26
12804	26
12805	26
12806	26
12807	26
12808	26
12809	26
12810	26
12811	26
12812	26
12813	26
12814	26
12815	26
12816	26
12817	26
12818	26
12819	26
12820	26
12821	26
12822	26
12823	26
12824	26
12825	26
12826	26
12827	26
12828	26
12829	26
12830	26
12831	26
12832	26
12833	26
12834	26
12835	26
12836	26
12837	26
12838	26
12839	26
12840	26
12841	26
12842	26
12843	26
12844	26
12845	26
12846	26
12847	26
12848	26
12849	26
12850	26
12851	26
12852	26
12853	26
12854	26
12855	26
12856	26
12857	26
12858	26
12859	26
12860	26
12861	26
12862	26
12863	26
12864	26
12865	26
12866	26
12867	26
12868	26
12869	26
12870	26
12871	26
12872	26
12873	26
12874	26
12875	26
12876	26
12877	26
12878	26
12879	26
12880	26
12881	26
12882	26
12883	26
12884	26
12885	26
12886	26
12887	26
12888	26
12889	26
12890	26
12891	26
12892	26
12893	26
12894	26
12895	26
12896	26
12897	26
12898	26
12899	26
12900	26
12901	26
12902	26
12903	26
12904	26
12905	26
12906	26
12907	26
12908	26
12909	26
12910	26
12911	26
12912	26
12913	26
12914	26
12915	26
12916	26
12917	26
12918	26
12919	26
12920	26
12921	26
12922	26
12923	26
12924	26
12925	26
12926	26
12927	26
12928	26
12929	26
12930	26
12931	26
12932	26
12933	26
12934	26
12935	26
12936	26
12937	26
12938	26
12939	26
12940	26
12941	26
12942	26
12943	26
12944	26
12945	26
12946	26
12947	26
12948	26
12949	26
12950	26
12951	26
12952	26
12953	26
12954	26
12955	26
12956	26
12957	26
12958	26
12959	26
12960	26
12961	26
12962	26
12963	26
12964	26
12965	26
12966	26
12967	26
12968	26
12969	26
12970	26
12971	26
12972	26
12973	26
12974	26
12975	26
12976	26
12977	26
12978	26
12979	26
12980	26
12981	26
12982	26
12983	26
12984	26
12985	26
12986	26
12987	26
12988	26
12989	26
12990	26
12991	26
12992	26
12993	26
12994	26
12995	26
12996	26
12997	26
12998	26
12999	26
13000	26
13001	26
13002	26
13003	26
13004	26
13005	26
13006	26
13007	26
13008	26
13009	26
13010	26
13011	26
13012	26
13013	26
13014	26
13015	26
13016	26
13017	26
13018	26
13019	26
13020	26
13021	26
13022	26
13023	26
13024	26
13025	26
13026	26
13027	26
13028	26
13029	26
13030	26
13031	26
13032	26
13033	26
13034	26
13035	26
13036	26
13037	26
13038	26
13039	26
13040	26
13041	26
13042	26
13043	26
13044	26
13045	26
13046	26
13047	26
13048	26
13049	26
13050	26
13051	26
13052	26
13053	26
13054	26
13055	26
13056	26
13057	26
13058	26
13059	26
13060	26
13061	26
13062	26
13063	26
13064	26
13065	26
13066	26
13067	26
13068	26
13069	26
13070	26
13071	26
13072	26
13073	26
13074	26
13075	26
13076	26
13077	26
13078	26
13079	26
13080	26
13081	26
13082	26
13083	26
13084	26
13085	26
13086	26
13087	26
13088	26
13089	26
13090	26
13091	26
13092	26
13093	26
13094	26
13095	26
13096	26
13097	26
13098	26
13099	26
13100	26
13101	26
13102	26
13103	26
13104	26
13105	26
13106	26
13107	26
13108	26
13109	26
13110	26
13111	26
13112	26
13113	26
13114	26
13115	26
13116	26
13117	26
13118	26
13119	26
13120	26
13121	26
13122	26
13123	26
13124	26
13125	26
13126	26
13127	26
13128	26
13129	26
13130	26
13131	26
13132	26
13133	26
13134	26
13135	26
13136	26
13137	26
13138	26
13139	26
13140	26
13141	26
13142	26
13143	26
13144	26
13145	26
13146	26
13147	26
13148	26
13149	26
13150	26
13151	26
13152	26
13153	26
13154	26
13155	26
13156	26
13157	26
13158	26
13159	26
13160	26
13161	26
13162	26
13163	26
13164	26
13165	26
13166	26
13167	26
13168	26
13169	26
13170	26
13171	26
13172	26
13173	26
13174	26
13175	26
13176	26
13177	26
13178	26
13179	26
13180	26
13181	26
13182	26
13183	26
13184	26
13185	26
13186	26
13187	26
13188	26
13189	26
13190	26
13191	26
13192	26
13193	26
13194	26
13195	26
13196	26
13197	26
13198	26
13199	26
13200	26
13201	26
13202	26
13203	26
13204	26
13205	26
13206	26
13207	26
13208	26
13209	26
13210	26
13211	26
13212	26
13213	26
13214	26
13215	26
13216	26
13217	26
13218	26
13219	26
13220	26
13221	26
13222	26
13223	26
13224	26
13225	26
13226	26
13227	26
13228	26
13229	26
13230	26
13231	26
13232	26
13233	26
13234	26
13235	26
13236	26
13237	26
13238	26
13239	26
13240	26
13241	26
13242	26
13243	26
13244	26
13245	26
13246	26
13247	26
13248	26
13249	26
13250	26
13251	26
13252	26
13253	26
13254	26
13255	26
13256	26
13257	26
13258	26
13259	26
13260	26
13261	26
13262	26
13263	26
13264	26
13265	26
13266	26
13267	26
13268	26
13269	26
13270	26
13271	26
13272	26
13273	26
13274	26
13275	26
13276	26
13277	26
13278	26
13279	26
13280	26
13281	26
13282	26
13283	26
13284	26
13285	26
13286	26
13287	26
13288	26
13289	26
13290	26
13291	26
13292	26
13293	26
13294	26
13295	26
13296	26
13297	26
13298	26
13299	26
13300	26
13301	26
13302	26
13303	26
13304	26
13305	26
13306	26
13307	26
13308	26
13309	26
13310	26
13311	26
13312	26
13313	26
13314	26
13315	26
13316	26
13317	26
13318	26
13319	26
13320	26
13321	26
13322	26
13323	26
13324	26
13325	26
13326	26
13327	26
13328	26
13329	26
13330	26
13331	26
13332	26
13333	26
13334	26
13335	26
13336	26
13337	26
13338	26
13339	26
13340	26
13341	26
13342	26
13343	26
13344	26
13345	26
13346	26
13347	26
13348	26
13349	26
13350	26
13351	26
13352	26
13353	26
13354	26
13355	26
13356	26
13357	26
13358	26
13359	26
13360	26
13361	26
13362	26
13363	26
13364	26
13365	26
13366	26
13367	26
13368	26
13369	26
13370	26
13371	26
13372	26
13373	26
13374	26
13375	26
13376	26
13377	26
13378	26
13379	26
13380	26
13381	26
13382	26
13383	26
13384	26
13385	26
13386	26
13387	26
13388	26
13389	26
13390	26
13391	26
13392	26
13393	26
13394	26
13395	26
13396	26
13397	26
13398	26
13399	26
13400	26
13401	26
13402	26
13403	26
13404	26
13405	26
13406	26
13407	26
13408	26
13409	26
13410	26
13411	26
13412	26
13413	26
13414	26
13415	26
13416	26
13417	26
13418	26
13419	26
13420	26
13421	26
13422	26
13423	26
13424	26
13425	26
13426	26
13427	26
13428	26
13429	26
13430	26
13431	26
13432	26
13433	26
13434	26
13435	26
13436	26
13437	26
13438	26
13439	26
13440	26
13441	26
13442	26
13443	26
13444	26
13445	26
13446	26
13447	26
13448	26
13449	26
13450	26
13451	26
13452	26
13453	26
13454	26
13455	26
13456	26
13457	26
13458	26
13459	26
13460	26
13461	26
13462	26
13463	26
13464	26
13465	26
13466	26
13467	26
13468	26
13469	26
13470	26
13471	26
13472	26
13473	26
13474	26
13475	26
13476	26
13477	26
13478	26
13479	26
13480	26
13481	26
13482	26
13483	26
13484	26
13485	26
13486	26
13487	26
13488	26
13489	26
13490	26
13491	26
13492	26
13493	26
13494	26
13495	26
13496	26
13497	26
13498	26
13499	26
13500	26
13501	26
13502	26
13503	26
13504	26
13505	26
13506	26
13507	26
13508	26
13509	26
13510	26
13511	26
13512	26
13513	26
13514	26
13515	26
13516	26
13517	26
13518	26
13519	26
13520	26
13521	26
13522	26
13523	26
13524	26
13525	26
13526	26
13527	26
13528	26
13529	26
13530	26
13531	26
13532	26
13533	26
13534	26
13535	26
13536	26
13537	26
13538	26
13539	26
13540	26
13541	26
13542	26
13543	26
13544	26
13545	26
13546	26
13547	26
13548	26
13549	26
13550	26
13551	26
13552	26
13553	26
13554	26
13555	26
13556	26
13557	26
13558	26
13559	26
13560	26
13561	26
13562	26
13563	26
13564	26
13565	26
13566	26
13567	26
13568	26
13569	26
13570	26
13571	26
13572	26
13573	26
13574	26
13575	26
13576	26
13577	26
13578	26
13579	26
13580	26
13581	26
13582	26
13583	26
13584	26
13585	26
13586	26
13587	26
13588	26
13589	26
13590	26
13591	26
13592	26
13593	26
13594	26
13595	26
13596	26
13597	26
13598	26
13599	26
13600	26
13601	26
13602	26
13603	26
13604	26
13605	26
13606	26
13607	26
13608	26
13609	26
13610	26
13611	26
13612	26
13613	26
13614	26
13615	26
13616	26
13617	26
13618	26
13619	26
13620	26
13621	26
13622	26
13623	26
13624	26
13625	26
13626	26
13627	26
13628	26
13629	26
13630	26
13631	26
13632	26
13633	26
13634	26
13635	26
13636	26
13637	26
13638	26
13639	26
13640	26
13641	26
13642	26
13643	26
13644	26
13645	26
13646	26
13647	26
13648	26
13649	26
13650	26
13651	26
13652	26
13653	26
13654	26
13655	26
13656	26
13657	26
13658	26
13659	26
13660	26
13661	26
13662	26
13663	26
13664	26
13665	26
13666	26
13667	26
13668	26
13669	26
13670	26
13671	26
13672	26
13673	26
13674	26
13675	26
13676	26
13677	26
13678	26
13679	26
13680	26
13681	26
13682	26
13683	26
13684	26
13685	26
13686	26
13687	26
13688	26
13689	26
13690	26
13691	26
13692	26
13693	26
13694	26
13695	26
13696	26
13697	26
13698	26
13699	26
13700	26
13701	26
13702	26
13703	26
13704	26
13705	26
13706	26
13707	26
13708	26
13709	26
13710	26
13711	26
13712	26
13713	26
13714	26
13715	26
13716	26
13717	26
13718	26
13719	26
13720	26
13721	26
13722	26
13723	26
13724	26
13725	26
13726	26
13727	26
13728	26
13729	26
13730	26
13731	26
13732	26
13733	26
13734	26
13735	26
13736	26
13737	26
13738	26
13739	26
13740	26
13741	26
13742	26
13743	26
13744	26
13745	26
13746	26
13747	26
13748	26
13749	26
13750	26
13751	26
13752	26
13753	26
13754	26
13755	26
13756	26
13757	26
13758	26
13759	26
13760	26
13761	26
13762	26
13763	26
13764	26
13765	26
13766	26
13767	26
13768	26
13769	26
13770	26
13771	26
13772	26
13773	26
13774	26
13775	26
13776	26
13777	26
13778	26
13779	26
13780	26
13781	26
13782	26
13783	26
13784	26
13785	26
13786	26
13787	26
13788	26
13789	26
13790	26
13791	26
13792	26
13793	26
13794	26
13795	26
13796	26
13797	26
13798	26
13799	26
13800	26
13801	26
13802	26
13803	26
13804	26
13805	26
13806	26
13807	26
13808	26
13809	26
13810	26
13811	26
13812	26
13813	26
13814	26
13815	26
13816	26
13817	26
13818	26
13819	26
13820	26
13821	26
13822	26
13823	26
13824	26
13825	26
13826	26
13827	26
13828	26
13829	26
13830	26
13831	26
13832	26
13833	26
13834	26
13835	26
13836	26
13837	26
13838	26
13839	26
13840	26
13841	26
13842	26
13843	26
13844	26
13845	26
13846	26
13847	26
13848	26
13849	26
13850	26
13851	26
13852	26
13853	26
13854	26
13855	26
13856	26
13857	26
13858	26
13859	26
13860	26
13861	26
13862	26
13863	26
13864	26
13865	26
13866	26
13867	26
13868	26
13869	26
13870	26
13871	26
13872	26
13873	26
13874	26
13875	26
13876	26
13877	26
13878	26
13879	26
13880	26
13881	26
13882	26
13883	26
13884	26
13885	26
13886	26
13887	26
13888	26
13889	26
13890	26
13891	26
13892	26
13893	26
13894	26
13895	26
13896	26
13897	26
13898	26
13899	26
13900	26
13901	26
13902	26
13903	26
13904	26
13905	26
13906	26
13907	26
13908	26
13909	26
13910	26
13911	26
13912	26
13913	26
13914	26
13915	26
13916	26
13917	26
13918	26
13919	26
13920	26
13921	26
13922	26
13923	26
13924	26
13925	26
13926	26
13927	26
13928	26
13929	26
13930	26
13931	26
13932	26
13933	26
13934	26
13935	26
13936	26
13937	26
13938	26
13939	26
13940	26
13941	26
13942	26
13943	26
13944	26
13945	26
13946	26
13947	26
13948	26
13949	26
13950	26
13951	26
13952	26
13953	26
13954	26
13955	26
13956	26
13957	26
13958	26
13959	26
13960	26
13961	26
13962	26
13963	26
13964	26
13965	26
13966	26
13967	26
13968	26
13969	26
13970	26
13971	26
13972	26
13973	26
13974	26
13975	26
13976	26
13977	26
13978	26
13979	26
13980	26
13981	26
13982	26
13983	26
13984	26
13985	26
13986	26
13987	26
13988	26
13989	26
13990	26
13991	26
13992	26
13993	26
13994	26
13995	26
13996	26
13997	26
13998	26
13999	26
14000	26
14001	26
14002	26
14003	26
14004	26
14005	26
14006	26
14007	26
14008	26
14009	26
14010	26
14011	26
14012	26
14013	26
14014	26
14015	26
14016	26
14017	26
14018	26
14019	26
14020	26
14021	26
14022	26
14023	26
14024	26
14025	26
14026	26
14027	26
14028	26
14029	26
14030	26
14031	26
14032	26
14033	26
14034	26
14035	26
14036	26
14037	26
14038	26
14039	26
14040	26
14041	26
14042	26
14043	26
14044	26
14045	26
14046	26
14047	26
14048	26
14049	26
14050	26
14051	26
14052	26
14053	26
14054	26
14055	26
14056	26
14057	26
14058	26
14059	26
14060	26
14061	26
14062	26
14063	26
14064	26
14065	26
14066	26
14067	26
14068	26
14069	26
14070	26
14071	26
14072	26
14073	26
14074	26
14075	26
14076	26
14077	26
14078	26
14079	26
14080	26
14081	26
14082	26
14083	26
14084	26
14085	26
14086	26
14087	26
14088	26
14089	26
14090	26
14091	26
14092	26
14093	26
14094	26
14095	26
14096	26
14097	26
14098	26
14099	26
14100	26
14101	26
14102	26
14103	26
14104	26
14105	26
14106	26
14107	26
14108	26
14109	26
14110	26
14111	26
14112	26
14113	26
14114	26
14115	26
14116	26
14117	26
14118	26
14119	26
14120	26
14121	26
14122	26
14123	26
14124	26
14125	26
14126	26
14127	26
14128	26
14129	26
14130	26
14131	26
14132	26
14133	26
14134	26
14135	26
14136	26
14137	26
14138	26
14139	26
14140	26
14141	26
14142	26
14143	26
14144	26
14145	26
14146	26
14147	26
14148	26
14149	26
14150	26
14151	26
14152	26
14153	26
14154	26
14155	26
14156	26
14157	26
14158	26
14159	26
14160	26
14161	26
14162	26
14163	26
14164	26
14165	26
14166	26
14167	26
14168	26
14169	26
14170	26
14171	26
14172	26
14173	26
14174	26
14175	26
14176	26
14177	26
14178	26
14179	26
14180	26
14181	26
14182	26
14183	26
14184	26
14185	26
14186	26
14187	26
14188	26
14189	26
14190	26
14191	26
14192	26
14193	26
14194	26
14195	26
14196	26
14197	26
14198	26
14199	26
14200	26
14201	26
14202	26
14203	26
14204	26
14205	26
14206	26
14207	26
14208	26
14209	26
14210	26
14211	26
14212	26
14213	26
14214	26
14215	26
14216	26
14217	26
14218	26
14219	26
14220	26
14221	26
14222	26
14223	26
14224	26
14225	26
14226	26
14227	26
14228	26
14229	26
14230	26
14231	26
14232	26
14233	26
14234	26
14235	26
14236	26
14237	26
14238	26
14239	26
14240	26
14241	26
14242	26
14243	26
14244	26
14245	26
14246	26
14247	26
14248	26
14249	26
14250	26
14251	26
14252	26
14253	26
14254	26
14255	26
14256	26
14257	26
14258	26
14259	26
14260	26
14261	26
14262	26
14263	26
14264	26
14265	26
14266	26
14267	26
14268	26
14269	26
14270	26
14271	26
14272	26
14273	26
14274	26
14275	26
14276	26
14277	26
14278	26
14279	26
14280	26
14281	26
14282	26
14283	26
14284	26
14285	26
14286	26
14287	26
14288	26
14289	26
14290	26
14291	26
14292	26
14293	26
14294	26
14295	26
14296	26
14297	26
14298	26
14299	26
14300	26
14301	26
14302	26
14303	26
14304	26
14305	26
14306	26
14307	26
14308	26
14309	26
14310	26
14311	26
14312	26
14313	26
14314	26
14315	26
14316	26
14317	26
14318	26
14319	26
14320	26
14321	26
14322	26
14323	26
14324	26
14325	26
14326	26
14327	26
14328	26
14329	26
14330	26
14331	26
14332	26
14333	26
14334	26
14335	26
14336	26
14337	26
14338	26
14339	26
14340	26
14341	26
14342	26
14343	26
14344	26
14345	26
14346	26
14347	26
14348	26
14349	26
14350	26
14351	26
14352	26
14353	26
14354	26
14355	26
14356	26
14357	26
14358	26
14359	26
14360	26
14361	26
14362	26
14363	26
14364	26
14365	26
14366	26
14367	26
14368	26
14369	26
14370	26
14371	26
14372	26
14373	26
14374	26
14375	26
14376	26
14377	26
14378	26
14379	26
14380	26
14381	26
14382	26
14383	26
14384	26
14385	26
14386	26
14387	26
14388	26
14389	26
14390	26
14391	26
14392	26
14393	26
14394	26
14395	26
14396	26
14397	26
14398	26
14399	26
14400	26
14401	26
14402	26
14403	26
14404	26
14405	26
14406	26
14407	26
14408	26
14409	26
14410	26
14411	26
14412	26
14413	26
14414	26
14415	26
14416	26
14417	26
14418	26
14419	26
14420	26
14421	26
14422	26
14423	26
14424	26
14425	26
14426	26
14427	26
14428	26
14429	26
14430	26
14431	26
14432	26
14433	26
14434	26
14435	26
14436	26
14437	26
14438	26
14439	26
14440	26
14441	26
14442	26
14443	26
14444	26
14445	26
14446	26
14447	26
14448	26
14449	26
14450	26
14451	26
14452	26
14453	26
14454	26
14455	26
14456	26
14457	26
14458	26
14459	26
14460	26
14461	26
14462	26
14463	26
14464	26
14465	26
14466	26
14467	26
14468	26
14469	26
14470	26
14471	26
14472	26
14473	26
14474	26
14475	26
14476	26
14477	26
14478	26
14479	26
14480	26
14481	26
14482	26
14483	26
14484	26
14485	26
14486	26
14487	26
14488	26
14489	26
14490	26
14491	26
14492	26
14493	26
14494	26
14495	26
14496	26
14497	26
14498	26
14499	26
14500	26
14501	26
14502	26
14503	26
14504	26
14505	26
14506	26
14507	26
14508	26
14509	26
14510	26
14511	26
14512	26
14513	26
14514	26
14515	26
14516	26
14517	26
14518	26
14519	26
14520	26
14521	26
14522	26
14523	26
14524	26
14525	26
14526	26
14527	26
14528	26
14529	26
14530	26
14531	26
14532	26
14533	26
14534	26
14535	26
14536	26
14537	26
14538	26
14539	26
14540	26
14541	26
14542	26
14543	26
14544	26
14545	26
14546	26
14547	26
14548	26
14549	26
14550	26
14551	26
14552	26
14553	26
14554	26
14555	26
14556	26
14557	26
14558	26
14559	26
14560	26
14561	26
14562	26
14563	26
14564	26
14565	26
14566	26
14567	26
14568	26
14569	26
14570	26
14571	26
14572	26
14573	26
14574	26
14575	26
14576	26
14577	26
14578	26
14579	26
14580	26
14581	26
14582	26
14583	26
14584	26
14585	26
14586	26
14587	26
14588	26
14589	26
14590	26
14591	26
14592	26
14593	26
14594	26
14595	26
14596	26
14597	26
14598	26
14599	26
14600	26
14601	26
14602	26
14603	26
14604	26
14605	26
14606	26
14607	26
14608	26
14609	26
14610	26
14611	26
14612	26
14613	26
14614	26
14615	26
14616	26
14617	26
14618	26
14619	26
14620	26
14621	26
14622	26
14623	26
14624	26
14625	26
14626	26
14627	26
14628	26
14629	26
14630	26
14631	26
14632	26
14633	26
14634	26
14635	26
14636	26
14637	26
14638	26
14639	26
14640	26
14641	26
14642	26
14643	26
14644	26
14645	26
14646	26
14647	26
14648	26
14649	26
14650	26
14651	26
14652	26
14653	26
14654	26
14655	26
14656	26
14657	26
14658	26
14659	26
14660	26
14661	26
14662	26
14663	26
14664	26
14665	26
14666	26
14667	26
14668	26
14669	26
14670	26
14671	26
14672	26
14673	26
14674	26
14675	26
14676	26
14677	26
14678	26
14679	26
14680	26
14681	26
14682	26
14683	26
14684	26
14685	26
14686	26
14687	26
14688	26
14689	26
14690	26
14691	26
14692	26
14693	26
14694	26
14695	26
14696	26
14697	26
14698	26
14699	26
14700	26
14701	26
14702	26
14703	26
14704	26
14705	26
14706	26
14707	26
14708	26
14709	26
14710	26
14711	26
14712	26
14713	26
14714	26
14715	26
14716	26
14717	26
14718	26
14719	26
14720	26
14721	26
14722	26
14723	26
14724	26
14725	26
14726	26
14727	26
14728	26
14729	26
14730	26
14731	26
14732	26
14733	26
14734	26
14735	26
14736	26
14737	26
14738	26
14739	26
14740	26
14741	26
14742	26
14743	26
14744	26
14745	26
14746	26
14747	26
14748	26
14749	26
14750	26
14751	26
14752	26
14753	26
14754	26
14755	26
14756	26
14757	26
14758	26
14759	26
14760	26
14761	26
14762	26
14763	26
14764	26
14765	26
14766	26
14767	26
14768	26
14769	26
14770	26
14771	26
14772	26
14773	26
14774	26
14775	26
14776	26
14777	26
14778	26
14779	26
14780	26
14781	26
14782	26
14783	26
14784	26
14785	26
14786	26
14787	26
14788	26
14789	26
14790	26
14791	26
14792	26
14793	26
14794	26
14795	26
14796	26
14797	26
14798	26
14799	26
14800	26
14801	26
14802	26
14803	26
14804	26
14805	26
14806	26
14807	26
14808	26
14809	26
14810	26
14811	26
14812	26
14813	26
14814	26
14815	26
14816	26
14817	26
14818	26
14819	26
14820	26
14821	26
14822	26
14823	26
14824	26
14825	26
14826	26
14827	26
14828	26
14829	26
14830	26
14831	26
14832	26
14833	26
14834	26
14835	26
14836	26
14837	26
14838	26
14839	26
14840	26
14841	26
14842	26
14843	26
14844	26
14845	26
14846	26
14847	26
14848	26
14849	26
14850	26
14851	26
14852	26
14853	26
14854	26
14855	26
14856	26
14857	26
14858	26
14859	26
14860	26
14861	26
14862	26
14863	26
14864	26
14865	26
14866	26
14867	26
14868	26
14869	26
14870	26
14871	26
14872	26
14873	26
14874	26
14875	26
14876	26
14877	26
14878	26
14879	26
14880	26
14881	26
14882	26
14883	26
14884	26
14885	26
14886	26
14887	26
14888	26
14889	26
14890	26
14891	26
14892	26
14893	26
14894	26
14895	26
14896	26
14897	26
14898	26
14899	26
14900	26
14901	26
14902	26
14903	26
14904	26
14905	26
14906	26
14907	26
14908	26
14909	26
14910	26
14911	26
14912	26
14913	26
14914	26
14915	26
14916	26
14917	26
14918	26
14919	26
14920	26
14921	26
14922	26
14923	26
14924	26
14925	26
14926	26
14927	26
14928	26
14929	26
14930	26
14931	26
14932	26
14933	26
14934	26
14935	26
14936	26
14937	26
14938	26
14939	26
14940	26
14941	26
14942	26
14943	26
14944	26
14945	26
14946	26
14947	26
14948	26
14949	26
14950	26
14951	26
14952	26
14953	26
14954	26
14955	26
14956	26
14957	26
14958	26
14959	26
14960	26
14961	26
14962	26
14963	26
14964	26
14965	26
14966	26
14967	26
14968	26
14969	26
14970	26
14971	26
14972	26
14973	26
14974	26
14975	26
14976	26
14977	26
14978	26
14979	26
14980	26
14981	26
14982	26
14983	26
14984	26
14985	26
14986	26
14987	26
14988	26
14989	26
14990	26
14991	26
14992	26
14993	26
14994	26
14995	26
14996	26
14997	26
14998	26
14999	26
15000	26
15001	26
15002	26
15003	26
15004	26
15005	26
15006	26
15007	26
15008	26
15009	26
15010	26
15011	26
15012	26
15013	26
15014	26
15015	26
15016	26
15017	26
15018	26
15019	26
15020	26
15021	26
15022	26
15023	26
15024	26
15025	26
15026	26
15027	26
15028	26
15029	26
15030	26
15031	26
15032	26
15033	26
15034	26
15035	26
15036	26
15037	26
15038	26
15039	26
15040	26
15041	26
15042	26
15043	26
15044	26
15045	26
15046	26
15047	26
15048	26
15049	26
15050	26
15051	26
15052	26
15053	26
15054	26
15055	26
15056	26
15057	26
15058	26
15059	26
15060	26
15061	26
15062	26
15063	26
15064	26
15065	26
15066	26
15067	26
15068	26
15069	26
15070	26
15071	26
15072	26
15073	26
15074	26
15075	26
15076	26
15077	26
15078	26
15079	26
15080	26
15081	26
15082	26
15083	26
15084	26
15085	26
15086	26
15087	26
15088	26
15089	26
15090	26
15091	26
15092	26
15093	26
15094	26
15095	26
15096	26
15097	26
15098	26
15099	26
15100	26
15101	26
15102	26
15103	26
15104	26
15105	26
15106	26
15107	26
15108	26
15109	26
15110	26
15111	26
15112	26
15113	26
15114	26
15115	26
15116	26
15117	26
15118	26
15119	26
15120	26
15121	26
15122	26
15123	26
15124	26
15125	26
15126	26
15127	26
15128	26
15129	26
15130	26
15131	26
15132	26
15133	26
15134	26
15135	26
15136	26
15137	26
15138	26
15139	26
15140	26
15141	26
15142	26
15143	26
15144	26
15145	26
15146	26
15147	26
15148	26
15149	26
15150	26
15151	26
15152	26
15153	26
15154	26
15155	26
15156	26
15157	26
15158	26
15159	26
15160	26
15161	26
15162	26
15163	26
15164	26
15165	26
15166	26
15167	26
15168	26
15169	26
15170	26
15171	26
15172	26
15173	26
15174	26
15175	26
15176	26
15177	26
15178	26
15179	26
15180	26
15181	26
15182	26
15183	26
15184	26
15185	26
15186	26
15187	26
15188	26
15189	26
15190	26
15191	26
15192	26
15193	26
15194	26
15195	26
15196	26
15197	26
15198	26
15199	26
15200	26
15201	26
15202	26
15203	26
15204	26
15205	26
15206	26
15207	26
15208	26
15209	26
15210	26
15211	26
15212	26
15213	26
15214	26
15215	26
15216	26
15217	26
15218	26
15219	26
15220	26
15221	26
15222	26
15223	26
15224	26
15225	26
15226	26
15227	26
15228	26
15229	26
15230	26
15231	26
15232	26
15233	26
15234	26
15235	26
15236	26
15237	26
15238	26
15239	26
15240	26
15241	26
15242	26
15243	26
15244	26
15245	26
15246	26
15247	26
15248	26
15249	26
15250	26
15251	26
15252	26
15253	26
15254	26
15255	26
15256	26
15257	26
15258	26
15259	26
15260	26
15261	26
15262	26
15263	26
15264	26
15265	26
15266	26
15267	26
15268	26
15269	26
15270	26
15271	26
15272	26
15273	26
15274	26
15275	26
15276	26
15277	26
15278	26
15279	26
15280	26
15281	26
15282	26
15283	26
15284	26
15285	26
15286	26
15287	26
15288	26
15289	26
15290	26
15291	26
15292	26
15293	26
15294	26
15295	26
15296	26
15297	26
15298	26
15299	26
15300	26
15301	26
15302	26
15303	26
15304	26
15305	26
15306	26
15307	26
15308	26
15309	26
15310	26
15311	26
15312	26
15313	26
15314	26
15315	26
15316	26
15317	26
15318	26
15319	26
15320	26
15321	26
15322	26
15323	26
15324	26
15325	26
15326	26
15327	26
15328	26
15329	26
15330	26
15331	26
15332	26
15333	26
15334	26
15335	26
15336	26
15337	26
15338	26
15339	26
15340	26
15341	26
15342	26
15343	26
15344	26
15345	26
15346	26
15347	26
15348	26
15349	26
15350	26
15351	26
15352	26
15353	26
15354	26
15355	26
15356	26
15357	26
15358	26
15359	26
15360	26
15361	26
15362	26
15363	26
15364	26
15365	26
15366	26
15367	26
15368	26
15369	26
15370	26
15371	26
15372	26
15373	26
15374	26
15375	26
15376	26
15377	26
15378	26
15379	26
15380	26
15381	26
15382	26
15383	26
15384	26
15385	26
15386	26
15387	26
15388	26
15389	26
15390	26
15391	26
15392	26
15393	26
15394	26
15395	26
15396	26
15397	26
15398	26
15399	26
15400	26
15401	26
15402	26
15403	26
15404	26
15405	26
15406	26
15407	26
15408	26
15409	26
15410	26
15411	26
15412	26
15413	26
15414	26
15415	26
15416	26
15417	26
15418	26
15419	26
15420	26
15421	26
15422	26
15423	26
15424	26
15425	26
15426	26
15427	26
15428	26
15429	26
15430	26
15431	26
15432	26
15433	26
15434	26
15435	26
15436	26
15437	26
15438	26
15439	26
15440	26
15441	26
15442	26
15443	26
15444	26
15445	26
15446	26
15447	26
15448	26
15449	26
15450	26
15451	26
15452	26
15453	26
15454	26
15455	26
15456	26
15457	26
15458	26
15459	26
15460	26
15461	26
15462	26
15463	26
15464	26
15465	26
15466	26
15467	26
15468	26
15469	26
15470	26
15471	26
15472	26
15473	26
15474	26
15475	26
15476	26
15477	26
15478	26
15479	26
15480	26
15481	26
15482	26
15483	26
15484	26
15485	26
15486	26
15487	26
15488	26
15489	26
15490	26
15491	26
15492	26
15493	26
15494	26
15495	26
15496	26
15497	26
15498	26
15499	26
15500	26
15501	26
15502	26
15503	26
15504	26
15505	26
15506	26
15507	26
15508	26
15509	26
15510	26
15511	26
15512	26
15513	26
15514	26
15515	26
15516	26
15517	26
15518	26
15519	26
15520	26
15521	26
15522	26
15523	26
15524	26
15525	26
15526	26
15527	26
15528	26
15529	26
15530	26
15531	26
15532	26
15533	26
15534	26
15535	26
15536	26
15537	26
15538	26
15539	26
15540	26
15541	26
15542	26
15543	26
15544	26
15545	26
15546	26
15547	26
15548	26
15549	26
15550	26
15551	26
15552	26
15553	26
15554	26
15555	26
15556	26
15557	26
15558	26
15559	26
15560	26
15561	26
15562	26
15563	26
15564	26
15565	26
15566	26
15567	26
15568	26
15569	26
15570	26
15571	26
15572	26
15573	26
15574	26
15575	26
15576	26
15577	26
15578	26
15579	26
15580	26
15581	26
15582	26
15583	26
15584	26
15585	26
15586	26
15587	26
15588	26
15589	26
15590	26
15591	26
15592	26
15593	26
15594	26
15595	26
15596	26
15597	26
15598	26
15599	26
15600	26
15601	26
15602	26
15603	26
15604	26
15605	26
15606	26
15607	26
15608	26
15609	26
15610	26
15611	26
15612	26
15613	26
15614	26
15615	26
15616	26
15617	26
15618	26
15619	26
15620	26
15621	26
15622	26
15623	26
15624	26
15625	26
15626	26
15627	26
15628	26
15629	26
15630	26
15631	26
15632	26
15633	26
15634	26
15635	26
15636	26
15637	26
15638	26
15639	26
15640	26
15641	26
15642	26
15643	26
15644	26
15645	26
15646	26
15647	26
15648	26
15649	26
15650	26
15651	26
15652	26
15653	26
15654	26
15655	26
15656	26
15657	26
15658	26
15659	26
15660	26
15661	26
15662	26
15663	26
15664	26
15665	26
15666	26
15667	26
15668	26
15669	26
15670	26
15671	26
15672	26
15673	26
15674	26
15675	26
15676	26
15677	26
15678	26
15679	26
15680	26
15681	26
15682	26
15683	26
15684	26
15685	26
15686	26
15687	26
15688	26
15689	26
15690	26
15691	26
15692	26
15693	26
15694	26
15695	26
15696	26
15697	26
15698	26
15699	26
15700	26
15701	26
15702	26
15703	26
15704	26
15705	26
15706	26
15707	26
15708	26
15709	26
15710	26
15711	26
15712	26
15713	26
15714	26
15715	26
15716	26
15717	26
15718	26
15719	26
15720	26
15721	26
15722	26
15723	26
15724	26
15725	26
15726	26
15727	26
15728	26
15729	26
15730	26
15731	26
15732	26
15733	26
15734	26
15735	26
15736	26
15737	26
15738	26
15739	26
15740	26
15741	26
15742	26
15743	26
15744	26
15745	26
15746	26
15747	26
15748	26
15749	26
15750	26
15751	26
15752	26
15753	26
15754	26
15755	26
15756	26
15757	26
15758	26
15759	26
15760	26
15761	26
15762	26
15763	26
15764	26
15765	26
15766	26
15767	26
15768	26
15769	26
15770	26
15771	26
15772	26
15773	26
15774	26
15775	26
15776	26
15777	26
15778	26
15779	26
15780	26
15781	26
15782	26
15783	26
15784	26
15785	26
15786	26
15787	26
15788	26
15789	26
15790	26
15791	26
15792	26
15793	26
15794	26
15795	26
15796	26
15797	26
15798	26
15799	26
15800	26
15801	26
15802	26
15803	26
15804	26
15805	26
15806	26
15807	26
15808	26
15809	26
15810	26
15811	26
15812	26
15813	26
15814	26
15815	26
15816	26
15817	26
15818	26
15819	26
15820	26
15821	26
15822	26
15823	26
15824	26
15825	26
15826	26
15827	26
15828	26
15829	26
15830	26
15831	26
15832	26
15833	26
15834	26
15835	26
15836	26
15837	26
15838	26
15839	26
15840	26
15841	26
15842	26
15843	26
15844	26
15845	26
15846	26
15847	26
15848	26
15849	26
15850	26
15851	26
15852	26
15853	26
15854	26
15855	26
15856	26
15857	26
15858	26
15859	26
15860	26
15861	26
15862	26
15863	26
15864	26
15865	26
15866	26
15867	26
15868	26
15869	26
15870	26
15871	26
15872	26
15873	26
15874	26
15875	26
15876	26
15877	26
15878	26
15879	26
15880	26
15881	26
15882	26
15883	26
15884	26
15885	26
15886	26
15887	26
15888	26
15889	26
15890	26
15891	26
15892	26
15893	26
15894	26
15895	26
15896	26
15897	26
15898	26
15899	26
15900	26
15901	26
15902	26
15903	26
15904	26
15905	26
15906	26
15907	26
15908	26
15909	26
15910	26
15911	26
15912	26
15913	26
15914	26
15915	26
15916	26
15917	26
15918	26
15919	26
15920	26
15921	26
15922	26
15923	26
15924	26
15925	26
15926	26
15927	26
15928	26
15929	26
15930	26
15931	26
15932	26
15933	26
15934	26
15935	26
15936	26
15937	26
15938	26
15939	26
15940	26
15941	26
15942	26
15943	26
15944	26
15945	26
15946	26
15947	26
15948	26
15949	26
15950	26
15951	26
15952	26
15953	26
15954	26
15955	26
15956	26
15957	26
15958	26
15959	26
15960	26
15961	26
15962	26
15963	26
15964	26
15965	26
15966	26
15967	26
15968	26
15969	26
15970	26
15971	26
15972	26
15973	26
15974	26
15975	26
15976	26
15977	26
15978	26
15979	26
15980	26
15981	26
15982	26
15983	26
15984	26
15985	26
15986	26
15987	26
15988	26
15989	26
15990	26
15991	26
15992	26
15993	26
15994	26
15995	26
15996	26
15997	26
15998	26
15999	26
16000	26
16001	26
16002	26
16003	26
16004	26
16005	26
16006	26
16007	26
16008	26
16009	26
16010	26
16011	26
16012	26
16013	26
16014	26
16015	26
16016	26
16017	26
16018	26
16019	26
16020	26
16021	26
16022	26
16023	26
16024	26
16025	26
16026	26
16027	26
16028	26
16029	26
16030	26
16031	26
16032	26
16033	26
16034	26
16035	26
16036	26
16037	26
16038	26
16039	26
16040	26
16041	26
16042	26
16043	26
16044	26
16045	26
16046	26
16047	26
16048	26
16049	26
16050	26
16051	26
16052	26
16053	26
16054	26
16055	26
16056	26
16057	26
16058	26
16059	26
16060	26
16061	26
16062	26
16063	26
16064	26
16065	26
16066	26
16067	26
16068	26
16069	26
16070	26
16071	26
16072	26
16073	26
16074	26
16075	26
16076	26
16077	26
16078	26
16079	26
16080	26
16081	26
16082	26
16083	26
16084	26
16085	26
16086	26
16087	26
16088	26
16089	26
16090	26
16091	26
16092	26
16093	26
16094	26
16095	26
16096	26
16097	26
16098	26
16099	26
16100	26
16101	26
16102	26
16103	26
16104	26
16105	26
16106	26
16107	26
16108	26
16109	26
16110	26
16111	26
16112	26
16113	26
16114	26
16115	26
16116	26
16117	26
16118	26
16119	26
16120	26
16121	26
16122	26
16123	26
16124	26
16125	26
16126	26
16127	26
16128	26
16129	26
16130	26
16131	26
16132	26
16133	26
16134	26
16135	26
16136	26
16137	26
16138	26
16139	26
16140	26
16141	26
16142	26
16143	26
16144	26
16145	26
16146	26
16147	26
16148	26
16149	26
16150	26
16151	26
16152	26
16153	26
16154	26
16155	26
16156	26
16157	26
16158	26
16159	26
16160	26
16161	26
16162	26
16163	26
16164	26
16165	26
16166	26
16167	26
16168	26
16169	26
16170	26
16171	26
16172	26
16173	26
16174	26
16175	26
16176	26
16177	26
16178	26
16179	26
16180	26
16181	26
16182	26
16183	26
16184	26
16185	26
16186	26
16187	26
16188	26
16189	26
16190	26
16191	26
16192	26
16193	26
16194	26
16195	26
16196	26
16197	26
16198	26
16199	26
16200	26
16201	26
16202	26
16203	26
16204	26
16205	26
16206	26
16207	26
16208	26
16209	26
16210	26
16211	26
16212	26
16213	26
16214	26
16215	26
16216	26
16217	26
16218	26
16219	26
16220	26
16221	26
16222	26
16223	26
16224	26
16225	26
16226	26
16227	26
16228	26
16229	26
16230	26
16231	26
16232	26
16233	26
16234	26
16235	26
16236	26
16237	26
16238	26
16239	26
16240	26
16241	26
16242	26
16243	26
16244	26
16245	26
16246	26
16247	26
16248	26
16249	26
16250	26
16251	26
16252	26
16253	26
16254	26
16255	26
16256	26
16257	26
16258	26
16259	26
16260	26
16261	26
16262	26
16263	26
16264	26
16265	26
16266	26
16267	26
16268	26
16269	26
16270	26
16271	26
16272	26
16273	26
16274	26
16275	26
16276	26
16277	26
16278	26
16279	26
16280	26
16281	26
16282	26
16283	26
16284	26
16285	26
16286	26
16287	26
16288	26
16289	26
16290	26
16291	26
16292	26
16293	26
16294	26
16295	26
16296	26
16297	26
16298	26
16299	26
16300	26
16301	26
16302	26
16303	26
16304	26
16305	26
16306	26
16307	26
16308	26
16309	26
16310	26
16311	26
16312	26
16313	26
16314	26
16315	26
16316	26
16317	26
16318	26
16319	26
16320	26
16321	26
16322	26
16323	26
16324	26
16325	26
16326	26
16327	26
16328	26
16329	26
16330	26
16331	26
16332	26
16333	26
16334	26
16335	26
16336	26
16337	26
16338	26
16339	26
16340	26
16341	26
16342	26
16343	26
16344	26
16345	26
16346	26
16347	26
16348	26
16349	26
16350	26
16351	26
16352	26
16353	26
16354	26
16355	26
16356	26
16357	26
16358	26
16359	26
16360	26
16361	26
16362	26
16363	26
16364	26
16365	26
16366	26
16367	26
16368	26
16369	26
16370	26
16371	26
16372	26
16373	26
16374	26
16375	26
16376	26
16377	26
16378	26
16379	26
16380	26
16381	26
16382	26
16383	26
16384	26
16385	26
16386	26
16387	26
16388	26
16389	26
16390	26
16391	26
16392	26
16393	26
16394	26
16395	26
16396	26
16397	26
16398	26
16399	26
16400	26
16401	26
16402	26
16403	26
16404	26
16405	26
16406	26
16407	26
16408	26
16409	26
16410	26
16411	26
16412	26
16413	26
16414	26
16415	26
16416	26
16417	26
16418	26
16419	26
16420	26
16421	26
16422	26
16423	26
16424	26
16425	26
16426	26
16427	26
16428	26
16429	26
16430	26
16431	26
16432	26
16433	26
16434	26
16435	26
16436	26
16437	26
16438	26
16439	26
16440	26
16441	26
16442	26
16443	26
16444	26
16445	26
16446	26
16447	26
16448	26
16449	26
16450	26
16451	26
16452	26
16453	26
16454	26
16455	26
16456	26
16457	26
16458	26
16459	26
16460	26
16461	26
16462	26
16463	26
16464	26
16465	26
16466	26
16467	26
16468	26
16469	26
16470	26
16471	26
16472	26
16473	26
16474	26
16475	26
16476	26
16477	26
16478	26
16479	26
16480	26
16481	26
16482	26
16483	26
16484	26
16485	26
16486	26
16487	26
16488	26
16489	26
16490	26
16491	26
16492	26
16493	26
16494	26
16495	26
16496	26
16497	26
16498	26
16499	26
16500	26
16501	26
16502	26
16503	26
16504	26
16505	26
16506	26
16507	26
16508	26
16509	26
16510	26
16511	26
16512	26
16513	26
16514	26
16515	26
16516	26
16517	26
16518	26
16519	26
16520	26
16521	26
16522	26
16523	26
16524	26
16525	26
16526	26
16527	26
16528	26
16529	26
16530	26
16531	26
16532	26
16533	26
16534	26
16535	26
16536	26
16537	26
16538	26
16539	26
16540	26
16541	26
16542	26
16543	26
16544	26
16545	26
16546	26
16547	26
16548	26
16549	26
16550	26
16551	26
16552	26
16553	26
16554	26
16555	26
16556	26
16557	26
16558	26
16559	26
16560	26
16561	26
16562	26
16563	26
16564	26
16565	26
16566	26
16567	26
16568	26
16569	26
16570	26
16571	26
16572	26
16573	26
16574	26
16575	26
16576	26
16577	26
16578	26
16579	26
16580	26
16581	26
16582	26
16583	26
16584	26
16585	26
16586	26
16587	26
16588	26
16589	26
16590	26
16591	26
16592	26
16593	26
16594	26
16595	26
16596	26
16597	26
16598	26
16599	26
16600	26
16601	26
16602	26
16603	26
16604	27
16605	27
16606	27
16607	27
16608	27
16609	27
16610	27
16611	27
16612	27
16613	27
16614	27
16615	27
16616	27
16617	27
16618	27
16619	27
16620	27
16621	27
16622	27
16623	27
16624	27
16625	27
16626	27
16627	27
16628	27
16629	27
16630	27
16631	27
16632	27
16633	27
16634	27
16635	27
16636	27
16637	27
16638	27
16639	27
16640	27
16641	27
16642	27
16643	27
16644	27
16645	27
16646	27
16647	27
16648	27
16649	27
16650	27
16651	27
16652	27
16653	27
16654	27
16655	27
16656	27
16657	27
16658	27
16659	27
16660	27
16661	27
16662	27
16663	27
16664	27
16665	27
16666	27
16667	27
16668	27
16669	27
16670	27
16671	27
16672	27
16673	27
16674	27
16675	27
16676	27
16677	27
16678	27
16679	27
16680	27
16681	27
16682	27
16683	27
16684	27
16685	27
16686	27
16687	27
16688	27
16689	27
16690	27
16691	27
16692	27
16693	27
16694	27
16695	27
16696	27
16697	27
16698	27
16699	27
16700	27
16701	27
16702	27
16703	27
16704	27
16705	27
16706	27
16707	27
16708	27
16709	27
16710	27
16711	27
16712	27
16713	27
16714	27
16715	27
16716	27
16717	27
16718	27
16719	27
16720	27
16721	27
16722	27
16723	27
16724	27
16725	27
16726	27
16727	27
16728	27
16729	27
16730	27
16731	27
16732	27
16733	27
16734	27
16735	27
16736	27
16737	27
16738	27
16739	27
16740	27
16741	27
16742	27
16743	27
16744	27
16745	27
16746	27
16747	27
16748	27
16749	27
16750	27
16751	27
16752	27
16753	27
16754	27
16755	27
16756	27
16757	27
16758	27
16759	27
16760	27
16761	27
16762	27
16763	27
16764	27
16765	27
16766	27
16767	27
16768	27
16769	27
16770	27
16771	27
16772	27
16773	27
16774	27
16775	27
16776	27
16777	27
16778	27
16779	27
16780	27
16781	27
16782	27
16783	27
16784	27
16785	27
16786	27
16787	27
16788	27
16789	27
16790	27
16791	27
16792	27
16793	27
16794	27
16795	27
16796	27
16797	27
16798	27
16799	27
16800	27
16801	27
16802	27
16803	27
16804	27
16805	27
16806	27
16807	27
16808	27
16809	27
16810	27
16811	27
16812	27
16813	27
16814	27
16815	27
16816	27
16817	27
16818	27
16819	27
16820	27
16821	27
16822	27
16823	27
16824	27
16825	27
16826	27
16827	27
16828	27
16829	27
16830	27
16831	27
16832	27
16833	27
16834	27
16835	27
16836	27
16837	27
16838	27
16839	27
16840	27
16841	27
16842	27
16843	27
16844	27
16845	27
16846	27
16847	27
16848	27
16849	27
16850	27
16851	27
16852	27
16853	27
16854	27
16855	27
16856	27
16857	27
16858	27
16859	27
16860	27
16861	27
16862	27
16863	27
16864	27
16865	27
16866	27
16867	27
16868	27
16869	27
16870	27
16871	27
16872	27
16873	27
16874	27
16875	27
16876	27
16877	27
16878	27
16879	27
16880	27
16881	27
16882	27
16883	27
16884	27
16885	27
16886	27
16887	27
16888	27
16889	27
16890	27
16891	27
16892	27
16893	27
16894	27
16895	27
16896	27
16897	27
16898	27
16899	27
16900	27
16901	27
16902	27
16903	27
16904	27
16905	27
16906	27
16907	27
16908	27
16909	27
16910	27
16911	27
16912	27
16913	27
16914	27
16915	27
16916	27
16917	27
16918	27
16919	27
16920	27
16921	27
16922	27
16923	27
16924	27
16925	27
16926	27
16927	27
16928	27
16929	27
16930	27
16931	27
16932	27
16933	27
16934	27
16935	27
16936	27
16937	27
16938	27
16939	27
16940	27
16941	27
16942	27
16943	27
16944	27
16945	27
16946	27
16947	27
16948	27
16949	27
16950	27
16951	27
16952	27
16953	27
16954	27
16955	27
16956	27
16957	27
16958	27
16959	27
16960	27
16961	27
16962	27
16963	27
16964	27
16965	27
16966	27
16967	27
16968	27
16969	27
16970	27
16971	27
16972	27
16973	27
16974	27
16975	27
16976	27
16977	27
16978	27
16979	27
16980	27
16981	27
16982	27
16983	27
16984	27
16985	27
16986	27
16987	27
16988	27
16989	27
16990	27
16991	27
16992	27
16993	27
16994	27
16995	27
16996	27
16997	27
16998	27
16999	27
17000	27
17001	27
17002	27
17003	27
17004	27
17005	27
17006	27
17007	27
17008	27
17009	27
17010	27
17011	27
17012	27
17013	27
17014	27
17015	27
17016	27
17017	27
17018	27
17019	27
17020	27
17021	27
17022	27
17023	27
17024	27
17025	27
17026	27
17027	27
17028	27
17029	27
17030	27
17031	27
17032	27
17033	27
17034	27
17035	27
17036	27
17037	27
17038	27
17039	27
17040	27
17041	27
17042	27
17043	27
17044	27
17045	27
17046	27
17047	27
17048	27
17049	27
17050	27
17051	27
17052	27
17053	27
17054	27
17055	27
17056	27
17057	27
17058	27
17059	27
17060	27
17061	27
17062	27
17063	27
17064	27
17065	27
17066	27
17067	27
17068	27
17069	27
17070	27
17071	27
17072	27
17073	27
17074	27
17075	27
17076	27
17077	27
17078	27
17079	27
17080	27
17081	27
17082	27
17083	27
17084	27
17085	27
17086	27
17087	27
17088	27
17089	27
17090	27
17091	27
17092	27
17093	27
17094	27
17095	27
17096	27
17097	27
17098	27
17099	27
17100	27
17101	27
17102	27
17103	27
17104	27
17105	27
17106	27
17107	27
17108	27
17109	27
17110	27
17111	27
17112	27
17113	27
17114	27
17115	27
17116	27
17117	27
17118	27
17119	27
17120	27
17121	27
17122	27
17123	27
17124	27
17125	27
17126	27
17127	27
17128	27
17129	27
17130	27
17131	27
17132	27
17133	27
17134	27
17135	27
17136	27
17137	27
17138	27
17139	27
17140	27
17141	27
17142	27
17143	27
17144	27
17145	27
17146	27
17147	27
17148	27
17149	27
17150	27
17151	27
17152	27
17153	27
17154	27
17155	27
17156	27
17157	27
17158	27
17159	27
17160	27
17161	27
17162	27
17163	27
17164	27
17165	27
17166	27
17167	27
17168	27
17169	27
17170	27
17171	27
17172	27
17173	27
17174	27
17175	27
17176	27
17177	27
17178	27
17179	27
17180	27
17181	27
17182	27
17183	27
17184	27
17185	27
17186	27
17187	27
17188	27
17189	27
17190	27
17191	27
17192	27
17193	27
17194	27
17195	27
17196	27
17197	27
17198	27
17199	27
17200	27
17201	27
17202	27
17203	27
17204	27
17205	27
17206	27
17207	27
17208	27
17209	27
17210	27
17211	27
17212	27
17213	27
17214	27
17215	27
17216	27
17217	27
17218	27
17219	27
17220	27
17221	27
17222	27
17223	27
17224	27
17225	27
17226	27
17227	27
17228	27
17229	27
17230	27
17231	27
17232	27
17233	27
17234	27
17235	27
17236	27
17237	27
17238	27
17239	27
17240	27
17241	27
17242	27
17243	27
17244	27
17245	27
17246	27
17247	27
17248	27
17249	27
17250	27
17251	27
17252	27
17253	27
17254	27
17255	27
17256	27
17257	27
17258	27
17259	27
17260	27
17261	27
17262	27
17263	27
17264	27
17265	27
17266	27
17267	27
17268	27
17269	27
17270	27
17271	27
17272	27
17273	27
17274	27
17275	27
17276	27
17277	27
17278	27
17279	27
17280	27
17281	27
17282	27
17283	27
17284	27
17285	27
17286	27
17287	27
17288	27
17289	27
17290	27
17291	27
17292	27
17293	27
17294	27
17295	27
17296	27
17297	27
17298	27
17299	27
17300	27
17301	27
17302	27
17303	27
17304	27
17305	27
17306	27
17307	27
17308	27
17309	27
17310	27
17311	27
17312	27
17313	27
17314	27
17315	27
17316	27
17317	27
17318	27
17319	27
17320	27
17321	27
17322	27
17323	27
17324	27
17325	27
17326	27
17327	27
17328	27
17329	27
17330	27
17331	27
17332	27
17333	27
17334	27
17335	27
17336	27
17337	27
17338	27
17339	27
17340	27
17341	27
17342	27
17343	27
17344	27
17345	27
17346	27
17347	27
17348	27
17349	27
17350	27
17351	27
17352	27
17353	27
17354	27
17355	27
17356	27
17357	27
17358	27
17359	27
17360	27
17361	27
17362	27
17363	27
17364	27
17365	27
17366	27
17367	27
17368	27
17369	27
17370	27
17371	27
17372	27
17373	27
17374	27
17375	27
17376	27
17377	27
17378	27
17379	27
17380	27
17381	27
17382	27
17383	27
17384	27
17385	27
17386	27
17387	27
17388	27
17389	27
17390	27
17391	27
17392	27
17393	27
17394	27
17395	27
17396	27
17397	27
17398	27
17399	27
17400	27
17401	27
17402	27
17403	27
17404	27
17405	27
17406	27
17407	27
17408	27
17409	27
17410	27
17411	27
17412	27
17413	27
17414	27
17415	27
17416	27
17417	27
17418	27
17419	27
17420	27
17421	27
17422	27
17423	27
17424	27
17425	27
17426	27
17427	27
17428	27
17429	27
17430	27
17431	27
17432	27
17433	27
17434	27
17435	27
17436	27
17437	27
17438	27
17439	27
17440	27
17441	27
17442	27
17443	27
17444	27
17445	27
17446	27
17447	27
17448	27
17449	27
17450	27
17451	27
17452	27
17453	27
17454	27
17455	27
17456	27
17457	27
17458	27
17459	27
17460	27
17461	27
17462	27
17463	27
17464	27
17465	27
17466	27
17467	27
17468	27
17469	27
17470	27
17471	27
17472	27
17473	27
17474	27
17475	27
17476	27
17477	27
17478	27
17479	27
17480	27
17481	27
17482	27
17483	27
17484	27
17485	27
17486	27
17487	27
17488	27
17489	27
17490	27
17491	27
17492	27
17493	27
17494	27
17495	27
17496	27
17497	27
17498	27
17499	27
17500	27
17501	27
17502	27
17503	27
17504	27
17505	27
17506	27
17507	27
17508	27
17509	27
17510	27
17511	27
17512	27
17513	27
17514	27
17515	27
17516	27
17517	27
17518	27
17519	27
17520	27
17521	27
17522	27
17523	27
17524	27
17525	27
17526	27
17527	27
17528	27
17529	27
17530	27
17531	27
17532	27
17533	27
17534	27
17535	27
17536	27
17537	27
17538	27
17539	27
17540	27
17541	27
17542	27
17543	27
17544	27
17545	27
17546	27
17547	27
17548	27
17549	27
17550	27
17551	27
17552	27
17553	27
17554	27
17555	27
17556	27
17557	27
17558	27
17559	27
17560	27
17561	27
17562	27
17563	27
17564	27
17565	27
17566	27
17567	27
17568	27
17569	27
17570	27
17571	27
17572	27
17573	27
17574	27
17575	27
17576	27
17577	27
17578	27
17579	27
17580	27
17581	27
17582	27
17583	27
17584	27
17585	27
17586	27
17587	27
17588	27
17589	27
17590	27
17591	27
17592	27
17593	27
17594	27
17595	27
17596	27
17597	27
17598	27
17599	27
17600	27
17601	27
17602	27
17603	27
17604	27
17605	27
17606	27
17607	27
17608	27
17609	27
17610	27
17611	27
17612	27
17613	27
17614	27
17615	27
17616	27
17617	27
17618	27
17619	27
17620	27
17621	27
17622	27
17623	27
17624	27
17625	27
17626	27
17627	27
17628	27
17629	27
17630	27
17631	27
17632	27
17633	27
17634	27
17635	27
17636	27
17637	27
17638	27
17639	27
17640	27
17641	27
17642	27
17643	27
17644	27
17645	27
17646	27
17647	27
17648	27
17649	27
17650	27
17651	27
17652	27
17653	27
17654	27
17655	27
17656	27
17657	27
17658	27
17659	27
17660	27
17661	27
17662	27
17663	27
17664	27
17665	27
17666	27
17667	27
17668	27
17669	27
17670	27
17671	27
17672	27
17673	27
17674	27
17675	27
17676	27
17677	27
17678	27
17679	27
17680	27
17681	27
17682	27
17683	27
17684	27
17685	27
17686	27
17687	27
17688	27
17689	27
17690	27
17691	27
17692	27
17693	27
17694	27
17695	27
17696	27
17697	27
17698	27
17699	27
17700	27
17701	27
17702	27
17703	27
17704	27
17705	27
17706	27
17707	27
17708	27
17709	27
17710	27
17711	27
17712	27
17713	27
17714	27
17715	27
17716	27
17717	27
17718	27
17719	27
17720	27
17721	27
17722	27
17723	27
17724	27
17725	27
17726	27
17727	27
17728	27
17729	27
17730	27
17731	27
17732	27
17733	27
17734	27
17735	27
17736	27
17737	27
17738	27
17739	27
17740	27
17741	27
17742	27
17743	27
17744	27
17745	27
17746	27
17747	27
17748	27
17749	27
17750	27
17751	27
17752	27
17753	27
17754	27
17755	27
17756	27
17757	27
17758	27
17759	27
17760	27
17761	27
17762	27
17763	27
17764	27
17765	27
17766	27
17767	27
17768	27
17769	27
17770	27
17771	27
17772	27
17773	27
17774	27
17775	27
17776	27
17777	27
17778	27
17779	27
17780	27
17781	27
17782	27
17783	27
17784	27
17785	27
17786	27
17787	27
17788	27
17789	27
17790	27
17791	27
17792	27
17793	27
17794	27
17795	27
17796	27
17797	27
17798	27
17799	27
17800	27
17801	27
17802	27
17803	27
17804	27
17805	27
17806	27
17807	27
17808	27
17809	27
17810	27
17811	27
17812	27
17813	27
17814	27
17815	27
17816	27
17817	27
17818	27
17819	27
17820	27
17821	27
17822	27
17823	27
17824	27
17825	27
17826	27
17827	27
17828	27
17829	27
17830	27
17831	27
17832	27
17833	27
17834	27
17835	27
17836	27
17837	27
17838	27
17839	27
17840	27
17841	27
17842	27
17843	27
17844	27
17845	27
17846	27
17847	27
17848	27
17849	27
17850	27
17851	27
17852	27
17853	27
17854	27
17855	27
17856	27
17857	27
17858	27
17859	27
17860	27
17861	27
17862	27
17863	27
17864	27
17865	27
17866	27
17867	27
17868	27
17869	27
17870	27
17871	27
17872	27
17873	27
17874	27
17875	27
17876	27
17877	27
17878	27
17879	27
17880	27
17881	27
17882	27
17883	27
17884	27
17885	27
17886	27
17887	27
17888	27
17889	27
17890	27
17891	27
17892	27
17893	27
17894	27
17895	27
17896	27
17897	27
17898	27
17899	27
17900	27
17901	27
17902	27
17903	27
17904	27
17905	27
17906	27
17907	27
17908	27
17909	27
17910	27
17911	27
17912	27
17913	27
17914	27
17915	27
17916	27
17917	27
17918	27
17919	27
17920	27
17921	27
17922	27
17923	27
17924	27
17925	27
17926	27
17927	27
17928	27
17929	27
17930	27
17931	27
17932	27
17933	27
17934	27
17935	27
17936	27
17937	27
17938	27
17939	27
17940	27
17941	27
17942	27
17943	27
17944	27
17945	27
17946	27
17947	27
17948	27
17949	27
17950	27
17951	27
17952	27
17953	27
17954	27
17955	27
17956	27
17957	27
17958	27
17959	27
17960	27
17961	27
17962	27
17963	27
17964	27
17965	27
17966	27
17967	27
17968	27
17969	27
17970	27
17971	27
17972	27
17973	27
17974	27
17975	27
17976	27
17977	27
17978	27
17979	27
17980	27
17981	27
17982	27
17983	27
17984	27
17985	27
17986	27
17987	27
17988	27
17989	27
17990	27
17991	27
17992	27
17993	27
17994	27
17995	27
17996	27
17997	27
17998	27
17999	27
18000	27

==> data/no_restart/SATComp/fw-c.01-grdy.tsv <==
1	0
2	19
3	21
4	23
5	24
6	24
7	29
8	31
9	32
10	33
11	33
12	34
13	35
14	35
15	35
16	36
17	36
18	36
19	36
20	37
21	37
22	38
23	38
24	38
25	39
26	39
27	39
28	39
29	39
30	40
31	40
32	40
33	40
34	41
35	41
36	41
37	41
38	41
39	41
40	41
41	41
42	41
43	42
44	43
45	43
46	43
47	43
48	43
49	43
50	43
51	43
52	44
53	44
54	44
55	44
56	44
57	44
58	44
59	44
60	44
61	45
62	45
63	45
64	45
65	45
66	45
67	45
68	45
69	45
70	45
71	45
72	45
73	45
74	45
75	45
76	45
77	45
78	45
79	45
80	45
81	45
82	45
83	45
84	45
85	46
86	46
87	46
88	46
89	46
90	46
91	46
92	46
93	46
94	46
95	46
96	46
97	46
98	46
99	46
100	46
101	47
102	47
103	47
104	47
105	48
106	48
107	48
108	48
109	48
110	49
111	49
112	49
113	49
114	49
115	49
116	49
117	49
118	50
119	50
120	50
121	51
122	51
123	51
124	51
125	51
126	51
127	51
128	51
129	51
130	51
131	51
132	51
133	51
134	51
135	52
136	52
137	52
138	52
139	52
140	52
141	52
142	52
143	52
144	52
145	52
146	52
147	52
148	52
149	52
150	52
151	52
152	52
153	52
154	52
155	52
156	52
157	52
158	52
159	52
160	52
161	52
162	52
163	52
164	52
165	52
166	52
167	52
168	52
169	53
170	53
171	53
172	53
173	53
174	53
175	53
176	53
177	53
178	53
179	53
180	53
181	53
182	53
183	53
184	53
185	53
186	53
187	53
188	53
189	53
190	53
191	53
192	53
193	53
194	53
195	53
196	53
197	53
198	53
199	53
200	53
201	53
202	53
203	53
204	53
205	53
206	53
207	55
208	55
209	55
210	55
211	56
212	56
213	56
214	56
215	56
216	56
217	56
218	56
219	56
220	56
221	56
222	56
223	56
224	56
225	56
226	56
227	56
228	56
229	56
230	56
231	56
232	56
233	56
234	56
235	56
236	56
237	56
238	56
239	56
240	56
241	56
242	56
243	56
244	56
245	56
246	56
247	56
248	56
249	56
250	56
251	56
252	56
253	56
254	56
255	56
256	56
257	56
258	56
259	56
260	56
261	56
262	56
263	56
264	56
265	56
266	56
267	56
268	56
269	56
270	56
271	56
272	56
273	56
274	56
275	56
276	56
277	56
278	56
279	56
280	56
281	56
282	56
283	56
284	56
285	56
286	56
287	56
288	56
289	56
290	56
291	56
292	56
293	56
294	56
295	56
296	56
297	56
298	56
299	56
300	56
301	56
302	56
303	56
304	56
305	56
306	56
307	56
308	56
309	56
310	56
311	56
312	56
313	56
314	56
315	56
316	56
317	56
318	56
319	56
320	56
321	56
322	56
323	56
324	56
325	56
326	56
327	56
328	56
329	56
330	56
331	56
332	56
333	56
334	56
335	56
336	56
337	56
338	56
339	56
340	56
341	56
342	56
343	56
344	56
345	56
346	56
347	56
348	56
349	56
350	56
351	56
352	56
353	56
354	56
355	56
356	56
357	56
358	56
359	56
360	56
361	56
362	56
363	56
364	56
365	56
366	56
367	56
368	56
369	56
370	56
371	56
372	56
373	56
374	56
375	56
376	56
377	56
378	56
379	56
380	56
381	56
382	56
383	56
384	56
385	56
386	56
387	57
388	57
389	57
390	57
391	57
392	57
393	57
394	57
395	57
396	57
397	57
398	57
399	57
400	57
401	57
402	57
403	57
404	57
405	57
406	57
407	57
408	57
409	57
410	57
411	57
412	57
413	57
414	57
415	57
416	57
417	57
418	57
419	57
420	58
421	58
422	58
423	58
424	58
425	58
426	58
427	58
428	58
429	58
430	58
431	58
432	58
433	58
434	58
435	58
436	58
437	58
438	58
439	58
440	58
441	58
442	58
443	58
444	58
445	58
446	58
447	58
448	58
449	58
450	58
451	58
452	58
453	58
454	58
455	58
456	58
457	58
458	58
459	58
460	58
461	58
462	58
463	58
464	58
465	58
466	58
467	58
468	58
469	58
470	58
471	58
472	58
473	58
474	58
475	58
476	58
477	58
478	58
479	58
480	58
481	58
482	58
483	58
484	58
485	58
486	58
487	58
488	58
489	58
490	58
491	58
492	58
493	58
494	58
495	58
496	58
497	58
498	58
499	58
500	58
501	58
502	58
503	58
504	58
505	58
506	58
507	58
508	58
509	58
510	58
511	58
512	58
513	58
514	58
515	58
516	58
517	58
518	58
519	58
520	58
521	58
522	58
523	58
524	58
525	58
526	58
527	58
528	58
529	58
530	58
531	58
532	58
533	58
534	58
535	58
536	58
537	58
538	58
539	58
540	58
541	58
542	58
543	58
544	58
545	58
546	58
547	58
548	58
549	58
550	58
551	58
552	58
553	58
554	58
555	58
556	58
557	58
558	58
559	58
560	58
561	58
562	58
563	58
564	58
565	58
566	58
567	58
568	58
569	58
570	58
571	58
572	58
573	58
574	58
575	58
576	58
577	58
578	58
579	58
580	58
581	58
582	58
583	59
584	59
585	59
586	59
587	59
588	59
589	59
590	59
591	59
592	59
593	59
594	59
595	59
596	59
597	59
598	59
599	59
600	59
601	59
602	59
603	59
604	59
605	59
606	59
607	59
608	59
609	59
610	59
611	59
612	59
613	59
614	59
615	59
616	59
617	59
618	59
619	59
620	59
621	59
622	59
623	59
624	59
625	59
626	59
627	59
628	59
629	59
630	59
631	59
632	59
633	59
634	59
635	59
636	59
637	59
638	59
639	59
640	59
641	59
642	59
643	60
644	60
645	60
646	60
647	60
648	60
649	60
650	60
651	60
652	60
653	60
654	60
655	60
656	60
657	60
658	60
659	60
660	60
661	60
662	60
663	60
664	60
665	60
666	60
667	60
668	60
669	60
670	60
671	60
672	60
673	60
674	60
675	60
676	60
677	60
678	60
679	60
680	60
681	60
682	60
683	60
684	60
685	60
686	60
687	60
688	60
689	60
690	60
691	60
692	60
693	60
694	60
695	60
696	60
697	60
698	60
699	60
700	60
701	60
702	60
703	60
704	60
705	60
706	60
707	60
708	60
709	60
710	60
711	60
712	60
713	60
714	60
715	60
716	60
717	60
718	60
719	60
720	60
721	60
722	60
723	60
724	60
725	60
726	60
727	60
728	60
729	60
730	60
731	60
732	60
733	60
734	60
735	60
736	60
737	60
738	60
739	60
740	60
741	60
742	60
743	60
744	60
745	60
746	60
747	60
748	60
749	60
750	60
751	60
752	60
753	60
754	60
755	60
756	60
757	60
758	60
759	60
760	60
761	60
762	60
763	60
764	60
765	60
766	60
767	60
768	60
769	60
770	60
771	60
772	60
773	60
774	60
775	60
776	60
777	60
778	60
779	60
780	60
781	60
782	60
783	60
784	60
785	60
786	60
787	60
788	60
789	60
790	60
791	60
792	60
793	60
794	60
795	60
796	60
797	60
798	60
799	60
800	60
801	60
802	60
803	60
804	60
805	60
806	60
807	60
808	60
809	60
810	60
811	60
812	60
813	60
814	60
815	60
816	60
817	60
818	60
819	60
820	60
821	60
822	60
823	60
824	60
825	60
826	60
827	60
828	60
829	60
830	60
831	60
832	60
833	60
834	60
835	60
836	60
837	60
838	60
839	60
840	60
841	60
842	60
843	60
844	60
845	60
846	60
847	60
848	60
849	60
850	60
851	60
852	60
853	60
854	60
855	60
856	60
857	60
858	60
859	60
860	60
861	60
862	60
863	60
864	60
865	60
866	60
867	60
868	60
869	60
870	60
871	60
872	60
873	60
874	60
875	60
876	60
877	60
878	60
879	60
880	60
881	60
882	60
883	60
884	60
885	60
886	60
887	60
888	60
889	60
890	60
891	60
892	60
893	60
894	60
895	60
896	60
897	60
898	60
899	60
900	60
901	60
902	60
903	60
904	60
905	60
906	60
907	60
908	60
909	60
910	60
911	60
912	60
913	60
914	60
915	60
916	60
917	60
918	60
919	60
920	60
921	60
922	60
923	60
924	60
925	60
926	60
927	60
928	60
929	60
930	60
931	60
932	60
933	60
934	60
935	60
936	60
937	60
938	60
939	60
940	60
941	60
942	60
943	60
944	60
945	60
946	60
947	60
948	60
949	60
950	60
951	60
952	60
953	60
954	60
955	60
956	60
957	60
958	61
959	61
960	61
961	61
962	61
963	61
964	61
965	61
966	61
967	61
968	61
969	61
970	61
971	61
972	61
973	61
974	61
975	61
976	61
977	61
978	61
979	61
980	61
981	61
982	61
983	61
984	61
985	61
986	61
987	61
988	61
989	61
990	61
991	61
992	61
993	61
994	61
995	61
996	61
997	61
998	61
999	61
1000	61
1001	61
1002	61
1003	61
1004	61
1005	61
1006	61
1007	61
1008	61
1009	61
1010	61
1011	61
1012	61
1013	61
1014	61
1015	61
1016	61
1017	61
1018	61
1019	61
1020	63
1021	63
1022	63
1023	63
1024	63
1025	63
1026	63
1027	63
1028	63
1029	63
1030	63
1031	63
1032	63
1033	63
1034	63
1035	63
1036	63
1037	63
1038	63
1039	63
1040	63
1041	63
1042	63
1043	63
1044	63
1045	63
1046	63
1047	63
1048	63
1049	63
1050	63
1051	63
1052	63
1053	63
1054	63
1055	63
1056	63
1057	63
1058	63
1059	63
1060	63
1061	63
1062	63
1063	63
1064	63
1065	63
1066	63
1067	63
1068	63
1069	63
1070	63
1071	63
1072	63
1073	64
1074	64
1075	64
1076	64
1077	64
1078	64
1079	64
1080	64
1081	64
1082	64
1083	64
1084	64
1085	64
1086	64
1087	64
1088	64
1089	64
1090	64
1091	64
1092	64
1093	64
1094	64
1095	64
1096	64
1097	64
1098	64
1099	64
1100	64
1101	64
1102	64
1103	64
1104	64
1105	64
1106	64
1107	64
1108	64
1109	64
1110	64
1111	64
1112	64
1113	64
1114	64
1115	64
1116	64
1117	64
1118	64
1119	64
1120	64
1121	64
1122	64
1123	64
1124	64
1125	64
1126	64
1127	64
1128	64
1129	64
1130	64
1131	64
1132	64
1133	64
1134	64
1135	64
1136	64
1137	64
1138	64
1139	64
1140	64
1141	64
1142	64
1143	64
1144	64
1145	64
1146	64
1147	64
1148	64
1149	64
1150	64
1151	64
1152	64
1153	64
1154	64
1155	64
1156	64
1157	64
1158	64
1159	64
1160	64
1161	64
1162	64
1163	64
1164	64
1165	64
1166	64
1167	64
1168	64
1169	64
1170	64
1171	64
1172	64
1173	64
1174	64
1175	64
1176	64
1177	64
1178	64
1179	64
1180	64
1181	64
1182	64
1183	64
1184	64
1185	64
1186	64
1187	64
1188	64
1189	64
1190	64
1191	64
1192	64
1193	64
1194	64
1195	64
1196	64
1197	64
1198	64
1199	64
1200	64
1201	64
1202	64
1203	64
1204	64
1205	64
1206	64
1207	64
1208	64
1209	64
1210	64
1211	64
1212	64
1213	65
1214	65
1215	65
1216	65
1217	65
1218	65
1219	65
1220	65
1221	65
1222	65
1223	65
1224	65
1225	65
1226	65
1227	65
1228	65
1229	65
1230	65
1231	65
1232	65
1233	65
1234	65
1235	65
1236	65
1237	65
1238	65
1239	65
1240	65
1241	65
1242	65
1243	65
1244	65
1245	65
1246	65
1247	65
1248	65
1249	65
1250	65
1251	65
1252	65
1253	65
1254	65
1255	65
1256	65
1257	65
1258	65
1259	65
1260	65
1261	65
1262	65
1263	65
1264	65
1265	65
1266	65
1267	65
1268	65
1269	65
1270	65
1271	65
1272	65
1273	65
1274	65
1275	65
1276	65
1277	65
1278	65
1279	65
1280	65
1281	65
1282	65
1283	65
1284	65
1285	65
1286	65
1287	65
1288	65
1289	65
1290	65
1291	65
1292	65
1293	65
1294	65
1295	65
1296	65
1297	65
1298	65
1299	65
1300	65
1301	65
1302	65
1303	65
1304	65
1305	65
1306	65
1307	65
1308	65
1309	65
1310	65
1311	65
1312	65
1313	65
1314	65
1315	65
1316	65
1317	65
1318	65
1319	65
1320	65
1321	65
1322	65
1323	65
1324	65
1325	65
1326	65
1327	65
1328	65
1329	65
1330	65
1331	65
1332	65
1333	65
1334	65
1335	65
1336	65
1337	65
1338	65
1339	65
1340	65
1341	65
1342	65
1343	65
1344	65
1345	65
1346	65
1347	65
1348	65
1349	65
1350	65
1351	65
1352	65
1353	65
1354	65
1355	65
1356	65
1357	65
1358	65
1359	65
1360	65
1361	65
1362	65
1363	65
1364	65
1365	65
1366	65
1367	65
1368	65
1369	65
1370	65
1371	65
1372	65
1373	65
1374	65
1375	65
1376	65
1377	65
1378	65
1379	65
1380	65
1381	65
1382	65
1383	65
1384	65
1385	65
1386	65
1387	65
1388	65
1389	65
1390	65
1391	65
1392	65
1393	65
1394	65
1395	65
1396	65
1397	65
1398	65
1399	65
1400	65
1401	65
1402	65
1403	65
1404	65
1405	65
1406	65
1407	65
1408	65
1409	65
1410	65
1411	65
1412	65
1413	65
1414	65
1415	65
1416	65
1417	65
1418	65
1419	65
1420	65
1421	65
1422	65
1423	65
1424	65
1425	65
1426	65
1427	65
1428	65
1429	65
1430	65
1431	65
1432	65
1433	65
1434	65
1435	65
1436	65
1437	65
1438	65
1439	65
1440	65
1441	65
1442	65
1443	65
1444	65
1445	65
1446	65
1447	65
1448	65
1449	65
1450	65
1451	65
1452	65
1453	65
1454	65
1455	65
1456	65
1457	65
1458	65
1459	65
1460	65
1461	65
1462	65
1463	65
1464	65
1465	65
1466	65
1467	65
1468	65
1469	65
1470	65
1471	65
1472	65
1473	65
1474	65
1475	65
1476	65
1477	65
1478	65
1479	65
1480	65
1481	65
1482	65
1483	65
1484	65
1485	65
1486	65
1487	65
1488	65
1489	65
1490	65
1491	65
1492	65
1493	65
1494	65
1495	65
1496	65
1497	65
1498	65
1499	65
1500	65
1501	65
1502	65
1503	65
1504	65
1505	65
1506	65
1507	65
1508	65
1509	65
1510	65
1511	65
1512	65
1513	65
1514	65
1515	65
1516	65
1517	65
1518	65
1519	65
1520	65
1521	65
1522	65
1523	65
1524	65
1525	65
1526	65
1527	65
1528	65
1529	65
1530	65
1531	65
1532	65
1533	65
1534	65
1535	65
1536	65
1537	65
1538	65
1539	65
1540	65
1541	65
1542	65
1543	65
1544	65
1545	65
1546	65
1547	65
1548	65
1549	65
1550	65
1551	65
1552	65
1553	65
1554	65
1555	65
1556	65
1557	65
1558	65
1559	65
1560	65
1561	65
1562	65
1563	65
1564	65
1565	65
1566	65
1567	65
1568	65
1569	65
1570	65
1571	65
1572	65
1573	65
1574	65
1575	65
1576	65
1577	65
1578	65
1579	66
1580	66
1581	66
1582	66
1583	66
1584	66
1585	66
1586	67
1587	67
1588	67
1589	67
1590	67
1591	67
1592	67
1593	67
1594	67
1595	67
1596	67
1597	67
1598	67
1599	67
1600	67
1601	67
1602	67
1603	67
1604	67
1605	67
1606	67
1607	67
1608	67
1609	67
1610	67
1611	67
1612	67
1613	67
1614	67
1615	67
1616	67
1617	67
1618	67
1619	67
1620	67
1621	67
1622	67
1623	67
1624	67
1625	67
1626	67
1627	67
1628	67
1629	67
1630	67
1631	67
1632	67
1633	67
1634	67
1635	67
1636	67
1637	67
1638	67
1639	67
1640	67
1641	67
1642	67
1643	67
1644	67
1645	67
1646	67
1647	67
1648	67
1649	67
1650	67
1651	67
1652	67
1653	67
1654	67
1655	67
1656	67
1657	67
1658	67
1659	67
1660	67
1661	67
1662	67
1663	67
1664	67
1665	67
1666	67
1667	67
1668	67
1669	67
1670	67
1671	67
1672	67
1673	67
1674	67
1675	67
1676	67
1677	67
1678	67
1679	67
1680	67
1681	67
1682	67
1683	67
1684	67
1685	67
1686	67
1687	67
1688	67
1689	67
1690	67
1691	67
1692	67
1693	67
1694	67
1695	67
1696	67
1697	67
1698	67
1699	67
1700	67
1701	67
1702	67
1703	67
1704	67
1705	67
1706	67
1707	67
1708	67
1709	67
1710	67
1711	67
1712	67
1713	67
1714	67
1715	67
1716	67
1717	67
1718	67
1719	67
1720	67
1721	67
1722	67
1723	67
1724	67
1725	67
1726	67
1727	67
1728	67
1729	67
1730	67
1731	67
1732	67
1733	67
1734	67
1735	67
1736	67
1737	67
1738	67
1739	67
1740	67
1741	67
1742	67
1743	67
1744	67
1745	67
1746	67
1747	67
1748	67
1749	67
1750	67
1751	67
1752	67
1753	67
1754	67
1755	67
1756	67
1757	67
1758	67
1759	67
1760	67
1761	67
1762	67
1763	67
1764	67
1765	67
1766	67
1767	67
1768	67
1769	67
1770	67
1771	67
1772	67
1773	67
1774	67
1775	67
1776	67
1777	67
1778	67
1779	67
1780	67
1781	67
1782	67
1783	67
1784	67
1785	67
1786	67
1787	67
1788	67
1789	67
1790	67
1791	67
1792	67
1793	67
1794	67
1795	67
1796	67
1797	67
1798	67
1799	67
1800	67
1801	67
1802	67
1803	67
1804	67
1805	67
1806	67
1807	67
1808	67
1809	67
1810	67
1811	67
1812	67
1813	67
1814	67
1815	67
1816	67
1817	67
1818	67
1819	67
1820	67
1821	67
1822	67
1823	67
1824	67
1825	67
1826	67
1827	67
1828	67
1829	67
1830	67
1831	67
1832	67
1833	67
1834	67
1835	67
1836	67
1837	67
1838	67
1839	67
1840	67
1841	67
1842	67
1843	67
1844	67
1845	67
1846	67
1847	67
1848	67
1849	67
1850	67
1851	67
1852	67
1853	67
1854	67
1855	67
1856	67
1857	67
1858	67
1859	67
1860	67
1861	67
1862	67
1863	67
1864	67
1865	67
1866	67
1867	67
1868	67
1869	67
1870	67
1871	67
1872	67
1873	67
1874	67
1875	67
1876	67
1877	67
1878	67
1879	67
1880	67
1881	67
1882	67
1883	67
1884	67
1885	67
1886	67
1887	67
1888	67
1889	68
1890	68
1891	68
1892	68
1893	68
1894	68
1895	68
1896	68
1897	68
1898	68
1899	68
1900	68
1901	68
1902	68
1903	68
1904	68
1905	68
1906	68
1907	68
1908	68
1909	68
1910	68
1911	68
1912	68
1913	68
1914	68
1915	68
1916	68
1917	68
1918	68
1919	68
1920	68
1921	68
1922	68
1923	68
1924	68
1925	68
1926	68
1927	68
1928	68
1929	68
1930	68
1931	68
1932	68
1933	68
1934	68
1935	68
1936	68
1937	68
1938	68
1939	68
1940	68
1941	68
1942	68
1943	68
1944	68
1945	68
1946	68
1947	68
1948	68
1949	68
1950	68
1951	68
1952	68
1953	68
1954	68
1955	68
1956	68
1957	68
1958	68
1959	68
1960	68
1961	68
1962	68
1963	68
1964	68
1965	68
1966	68
1967	68
1968	68
1969	68
1970	68
1971	68
1972	68
1973	68
1974	68
1975	68
1976	68
1977	68
1978	68
1979	68
1980	68
1981	68
1982	68
1983	68
1984	68
1985	68
1986	68
1987	68
1988	68
1989	68
1990	68
1991	68
1992	68
1993	68
1994	68
1995	68
1996	68
1997	68
1998	68
1999	68
2000	68
2001	68
2002	68
2003	68
2004	68
2005	68
2006	68
2007	68
2008	68
2009	68
2010	68
2011	68
2012	68
2013	68
2014	68
2015	68
2016	68
2017	68
2018	68
2019	68
2020	68
2021	68
2022	68
2023	68
2024	68
2025	68
2026	68
2027	68
2028	68
2029	68
2030	68
2031	68
2032	68
2033	68
2034	68
2035	68
2036	68
2037	68
2038	68
2039	68
2040	68
2041	68
2042	68
2043	68
2044	68
2045	68
2046	68
2047	68
2048	68
2049	68
2050	68
2051	68
2052	68
2053	68
2054	68
2055	68
2056	68
2057	68
2058	68
2059	68
2060	68
2061	68
2062	68
2063	68
2064	68
2065	68
2066	68
2067	68
2068	68
2069	68
2070	68
2071	68
2072	68
2073	68
2074	68
2075	69
2076	69
2077	69
2078	69
2079	69
2080	69
2081	69
2082	69
2083	69
2084	69
2085	69
2086	69
2087	69
2088	69
2089	69
2090	69
2091	69
2092	69
2093	69
2094	69
2095	69
2096	69
2097	69
2098	69
2099	69
2100	69
2101	69
2102	69
2103	69
2104	69
2105	69
2106	69
2107	69
2108	69
2109	69
2110	69
2111	69
2112	69
2113	69
2114	69
2115	69
2116	69
2117	69
2118	69
2119	69
2120	69
2121	69
2122	69
2123	69
2124	69
2125	69
2126	69
2127	69
2128	69
2129	69
2130	69
2131	69
2132	69
2133	69
2134	69
2135	69
2136	69
2137	69
2138	69
2139	69
2140	69
2141	69
2142	69
2143	69
2144	69
2145	69
2146	69
2147	69
2148	69
2149	69
2150	69
2151	69
2152	69
2153	69
2154	69
2155	69
2156	69
2157	69
2158	69
2159	69
2160	69
2161	69
2162	69
2163	69
2164	69
2165	69
2166	69
2167	69
2168	69
2169	69
2170	69
2171	69
2172	69
2173	69
2174	69
2175	69
2176	69
2177	69
2178	69
2179	69
2180	69
2181	69
2182	69
2183	69
2184	69
2185	69
2186	69
2187	69
2188	69
2189	69
2190	69
2191	69
2192	69
2193	69
2194	69
2195	69
2196	69
2197	69
2198	69
2199	69
2200	70
2201	70
2202	70
2203	70
2204	70
2205	70
2206	70
2207	70
2208	70
2209	70
2210	70
2211	70
2212	70
2213	70
2214	70
2215	70
2216	70
2217	70
2218	70
2219	70
2220	70
2221	70
2222	70
2223	70
2224	70
2225	70
2226	70
2227	70
2228	70
2229	70
2230	70
2231	70
2232	70
2233	70
2234	70
2235	70
2236	70
2237	70
2238	70
2239	70
2240	70
2241	70
2242	70
2243	70
2244	70
2245	70
2246	70
2247	70
2248	70
2249	70
2250	70
2251	70
2252	70
2253	70
2254	70
2255	70
2256	70
2257	70
2258	70
2259	70
2260	70
2261	70
2262	70
2263	70
2264	70
2265	70
2266	70
2267	70
2268	70
2269	70
2270	70
2271	70
2272	70
2273	70
2274	70
2275	70
2276	70
2277	70
2278	70
2279	70
2280	70
2281	70
2282	70
2283	70
2284	70
2285	70
2286	70
2287	70
2288	70
2289	70
2290	70
2291	70
2292	70
2293	70
2294	70
2295	70
2296	70
2297	70
2298	70
2299	70
2300	70
2301	70
2302	70
2303	70
2304	70
2305	70
2306	70
2307	70
2308	70
2309	70
2310	70
2311	70
2312	70
2313	70
2314	70
2315	70
2316	70
2317	70
2318	70
2319	70
2320	70
2321	70
2322	70
2323	70
2324	70
2325	70
2326	70
2327	70
2328	70
2329	70
2330	70
2331	70
2332	70
2333	70
2334	70
2335	70
2336	70
2337	70
2338	70
2339	70
2340	70
2341	70
2342	70
2343	70
2344	70
2345	70
2346	70
2347	70
2348	70
2349	70
2350	70
2351	70
2352	70
2353	70
2354	70
2355	70
2356	70
2357	70
2358	70
2359	70
2360	70
2361	70
2362	70
2363	70
2364	70
2365	70
2366	70
2367	70
2368	70
2369	70
2370	70
2371	70
2372	70
2373	70
2374	70
2375	70
2376	70
2377	70
2378	70
2379	70
2380	70
2381	70
2382	70
2383	70
2384	70
2385	70
2386	70
2387	70
2388	70
2389	70
2390	70
2391	70
2392	70
2393	70
2394	70
2395	70
2396	70
2397	70
2398	70
2399	70
2400	70
2401	70
2402	70
2403	70
2404	70
2405	70
2406	70
2407	70
2408	70
2409	70
2410	70
2411	70
2412	70
2413	70
2414	70
2415	70
2416	70
2417	70
2418	70
2419	70
2420	70
2421	70
2422	70
2423	70
2424	70
2425	70
2426	70
2427	70
2428	70
2429	70
2430	70
2431	70
2432	70
2433	70
2434	70
2435	70
2436	70
2437	70
2438	70
2439	70
2440	70
2441	70
2442	70
2443	70
2444	70
2445	70
2446	70
2447	71
2448	71
2449	71
2450	71
2451	71
2452	71
2453	71
2454	71
2455	71
2456	71
2457	71
2458	71
2459	71
2460	71
2461	71
2462	71
2463	71
2464	71
2465	71
2466	71
2467	71
2468	71
2469	71
2470	71
2471	71
2472	71
2473	71
2474	71
2475	71
2476	71
2477	71
2478	71
2479	71
2480	71
2481	71
2482	71
2483	71
2484	71
2485	71
2486	71
2487	71
2488	71
2489	71
2490	71
2491	71
2492	71
2493	71
2494	71
2495	71
2496	71
2497	71
2498	71
2499	71
2500	71
2501	71
2502	71
2503	71
2504	71
2505	71
2506	71
2507	71
2508	71
2509	71
2510	71
2511	71
2512	71
2513	71
2514	71
2515	71
2516	71
2517	72
2518	72
2519	72
2520	72
2521	72
2522	72
2523	72
2524	72
2525	72
2526	72
2527	72
2528	72
2529	72
2530	72
2531	72
2532	72
2533	72
2534	72
2535	72
2536	72
2537	72
2538	72
2539	72
2540	72
2541	72
2542	72
2543	72
2544	72
2545	72
2546	72
2547	72
2548	72
2549	72
2550	72
2551	72
2552	72
2553	72
2554	72
2555	72
2556	72
2557	72
2558	72
2559	72
2560	72
2561	72
2562	72
2563	72
2564	73
2565	73
2566	73
2567	73
2568	73
2569	73
2570	73
2571	73
2572	73
2573	73
2574	73
2575	73
2576	73
2577	73
2578	73
2579	73
2580	73
2581	73
2582	73
2583	73
2584	73
2585	73
2586	73
2587	73
2588	73
2589	73
2590	73
2591	73
2592	73
2593	73
2594	73
2595	73
2596	73
2597	73
2598	73
2599	73
2600	73
2601	73
2602	73
2603	73
2604	73
2605	73
2606	73
2607	73
2608	73
2609	73
2610	73
2611	73
2612	73
2613	73
2614	73
2615	73
2616	73
2617	73
2618	73
2619	73
2620	73
2621	73
2622	73
2623	73
2624	73
2625	73
2626	73
2627	73
2628	73
2629	73
2630	73
2631	73
2632	73
2633	73
2634	73
2635	73
2636	73
2637	73
2638	73
2639	73
2640	73
2641	73
2642	73
2643	73
2644	73
2645	73
2646	73
2647	73
2648	73
2649	73
2650	73
2651	73
2652	73
2653	73
2654	73
2655	73
2656	73
2657	73
2658	73
2659	73
2660	73
2661	73
2662	73
2663	73
2664	73
2665	73
2666	73
2667	73
2668	73
2669	73
2670	73
2671	73
2672	73
2673	73
2674	73
2675	73
2676	73
2677	73
2678	73
2679	73
2680	73
2681	73
2682	73
2683	73
2684	73
2685	73
2686	73
2687	73
2688	73
2689	73
2690	73
2691	73
2692	73
2693	73
2694	73
2695	73
2696	73
2697	73
2698	73
2699	73
2700	73
2701	73
2702	73
2703	73
2704	73
2705	73
2706	73
2707	73
2708	73
2709	73
2710	73
2711	73
2712	73
2713	73
2714	73
2715	73
2716	73
2717	73
2718	73
2719	73
2720	73
2721	73
2722	73
2723	73
2724	73
2725	73
2726	73
2727	73
2728	73
2729	73
2730	73
2731	73
2732	73
2733	73
2734	73
2735	73
2736	73
2737	73
2738	73
2739	73
2740	73
2741	73
2742	73
2743	73
2744	73
2745	73
2746	73
2747	73
2748	73
2749	73
2750	73
2751	73
2752	73
2753	73
2754	73
2755	73
2756	73
2757	73
2758	73
2759	73
2760	73
2761	73
2762	73
2763	73
2764	73
2765	73
2766	73
2767	73
2768	73
2769	73
2770	73
2771	73
2772	73
2773	73
2774	73
2775	73
2776	73
2777	73
2778	73
2779	73
2780	73
2781	73
2782	73
2783	73
2784	73
2785	73
2786	73
2787	73
2788	73
2789	73
2790	73
2791	73
2792	73
2793	73
2794	73
2795	73
2796	73
2797	73
2798	73
2799	73
2800	73
2801	73
2802	73
2803	73
2804	73
2805	73
2806	73
2807	73
2808	73
2809	73
2810	73
2811	73
2812	73
2813	73
2814	73
2815	73
2816	73
2817	73
2818	73
2819	73
2820	73
2821	73
2822	73
2823	73
2824	73
2825	73
2826	73
2827	73
2828	73
2829	73
2830	73
2831	73
2832	73
2833	73
2834	73
2835	73
2836	73
2837	73
2838	73
2839	73
2840	73
2841	73
2842	73
2843	73
2844	73
2845	73
2846	73
2847	73
2848	73
2849	73
2850	73
2851	73
2852	73
2853	73
2854	73
2855	73
2856	73
2857	73
2858	73
2859	73
2860	73
2861	73
2862	73
2863	73
2864	73
2865	73
2866	73
2867	73
2868	73
2869	73
2870	73
2871	73
2872	74
2873	74
2874	74
2875	74
2876	74
2877	74
2878	74
2879	74
2880	74
2881	74
2882	74
2883	74
2884	74
2885	74
2886	74
2887	74
2888	74
2889	74
2890	74
2891	74
2892	74
2893	74
2894	74
2895	74
2896	74
2897	74
2898	74
2899	74
2900	74
2901	74
2902	74
2903	74
2904	74
2905	74
2906	74
2907	74
2908	74
2909	74
2910	74
2911	74
2912	74
2913	74
2914	74
2915	74
2916	74
2917	74
2918	74
2919	74
2920	74
2921	74
2922	74
2923	74
2924	74
2925	74
2926	74
2927	74
2928	74
2929	74
2930	74
2931	74
2932	74
2933	74
2934	74
2935	74
2936	74
2937	74
2938	74
2939	74
2940	74
2941	74
2942	74
2943	74
2944	74
2945	74
2946	74
2947	74
2948	74
2949	74
2950	74
2951	74
2952	74
2953	74
2954	74
2955	74
2956	74
2957	74
2958	74
2959	74
2960	74
2961	74
2962	74
2963	74
2964	74
2965	74
2966	74
2967	74
2968	74
2969	74
2970	74
2971	74
2972	74
2973	74
2974	74
2975	74
2976	74
2977	74
2978	74
2979	74
2980	74
2981	74
2982	74
2983	74
2984	74
2985	74
2986	74
2987	74
2988	74
2989	74
2990	74
2991	74
2992	74
2993	74
2994	74
2995	74
2996	74
2997	74
2998	74
2999	74
3000	74
3001	74
3002	74
3003	74
3004	74
3005	74
3006	74
3007	75
3008	75
3009	75
3010	75
3011	75
3012	75
3013	75
3014	75
3015	75
3016	75
3017	75
3018	75
3019	75
3020	75
3021	75
3022	75
3023	75
3024	75
3025	75
3026	75
3027	75
3028	75
3029	75
3030	75
3031	75
3032	75
3033	75
3034	75
3035	75
3036	75
3037	75
3038	75
3039	75
3040	75
3041	75
3042	75
3043	75
3044	75
3045	75
3046	75
3047	75
3048	75
3049	75
3050	75
3051	75
3052	75
3053	75
3054	75
3055	75
3056	75
3057	75
3058	75
3059	75
3060	75
3061	75
3062	75
3063	75
3064	75
3065	75
3066	76
3067	76
3068	76
3069	76
3070	76
3071	76
3072	76
3073	76
3074	76
3075	76
3076	76
3077	76
3078	76
3079	76
3080	76
3081	76
3082	76
3083	76
3084	76
3085	76
3086	76
3087	76
3088	76
3089	76
3090	76
3091	76
3092	76
3093	76
3094	76
3095	76
3096	76
3097	76
3098	76
3099	76
3100	76
3101	76
3102	76
3103	76
3104	76
3105	76
3106	76
3107	76
3108	76
3109	76
3110	76
3111	76
3112	76
3113	76
3114	76
3115	76
3116	76
3117	76
3118	76
3119	76
3120	76
3121	76
3122	76
3123	76
3124	76
3125	76
3126	76
3127	76
3128	76
3129	76
3130	76
3131	76
3132	76
3133	76
3134	76
3135	76
3136	76
3137	76
3138	76
3139	76
3140	76
3141	76
3142	76
3143	76
3144	76
3145	76
3146	76
3147	76
3148	76
3149	76
3150	76
3151	76
3152	76
3153	76
3154	76
3155	76
3156	76
3157	76
3158	76
3159	76
3160	76
3161	76
3162	76
3163	76
3164	76
3165	76
3166	76
3167	76
3168	76
3169	76
3170	76
3171	76
3172	76
3173	76
3174	76
3175	76
3176	76
3177	76
3178	76
3179	76
3180	76
3181	76
3182	76
3183	76
3184	76
3185	76
3186	76
3187	76
3188	76
3189	76
3190	76
3191	76
3192	76
3193	76
3194	76
3195	76
3196	76
3197	76
3198	76
3199	76
3200	76
3201	76
3202	76
3203	76
3204	76
3205	76
3206	76
3207	76
3208	76
3209	76
3210	76
3211	76
3212	76
3213	76
3214	76
3215	76
3216	76
3217	76
3218	76
3219	76
3220	76
3221	76
3222	76
3223	76
3224	76
3225	76
3226	76
3227	76
3228	76
3229	76
3230	76
3231	76
3232	76
3233	76
3234	76
3235	76
3236	76
3237	76
3238	76
3239	76
3240	76
3241	76
3242	76
3243	76
3244	76
3245	76
3246	76
3247	76
3248	76
3249	76
3250	76
3251	76
3252	76
3253	76
3254	76
3255	76
3256	76
3257	76
3258	76
3259	76
3260	76
3261	76
3262	76
3263	76
3264	76
3265	76
3266	76
3267	76
3268	76
3269	76
3270	76
3271	76
3272	76
3273	76
3274	76
3275	76
3276	76
3277	76
3278	76
3279	76
3280	76
3281	76
3282	76
3283	76
3284	76
3285	76
3286	76
3287	76
3288	76
3289	76
3290	76
3291	76
3292	76
3293	76
3294	76
3295	76
3296	76
3297	76
3298	76
3299	76
3300	76
3301	76
3302	76
3303	76
3304	76
3305	76
3306	76
3307	76
3308	76
3309	76
3310	76
3311	76
3312	76
3313	76
3314	76
3315	76
3316	76
3317	76
3318	76
3319	76
3320	76
3321	76
3322	76
3323	76
3324	76
3325	76
3326	76
3327	76
3328	76
3329	76
3330	76
3331	76
3332	76
3333	76
3334	77
3335	77
3336	77
3337	77
3338	77
3339	77
3340	77
3341	77
3342	77
3343	77
3344	77
3345	77
3346	77
3347	77
3348	77
3349	77
3350	77
3351	77
3352	77
3353	77
3354	77
3355	77
3356	77
3357	77
3358	77
3359	77
3360	77
3361	77
3362	77
3363	77
3364	77
3365	77
3366	77
3367	77
3368	77
3369	77
3370	77
3371	77
3372	77
3373	77
3374	77
3375	77
3376	77
3377	77
3378	77
3379	77
3380	77
3381	77
3382	77
3383	77
3384	77
3385	77
3386	77
3387	77
3388	77
3389	77
3390	77
3391	77
3392	77
3393	77
3394	77
3395	77
3396	77
3397	77
3398	77
3399	77
3400	77
3401	77
3402	77
3403	77
3404	77
3405	77
3406	77
3407	77
3408	77
3409	77
3410	77
3411	77
3412	77
3413	77
3414	77
3415	77
3416	77
3417	77
3418	77
3419	77
3420	77
3421	77
3422	77
3423	77
3424	77
3425	77
3426	77
3427	77
3428	77
3429	77
3430	77
3431	77
3432	77
3433	77
3434	77
3435	77
3436	77
3437	77
3438	77
3439	77
3440	77
3441	77
3442	77
3443	77
3444	77
3445	77
3446	77
3447	77
3448	77
3449	77
3450	77
3451	77
3452	77
3453	77
3454	77
3455	77
3456	77
3457	77
3458	77
3459	77
3460	77
3461	77
3462	77
3463	77
3464	77
3465	77
3466	77
3467	77
3468	77
3469	77
3470	77
3471	77
3472	77
3473	77
3474	77
3475	77
3476	77
3477	77
3478	77
3479	77
3480	77
3481	77
3482	77
3483	77
3484	77
3485	77
3486	77
3487	77
3488	77
3489	77
3490	77
3491	77
3492	77
3493	77
3494	77
3495	77
3496	77
3497	77
3498	77
3499	77
3500	77
3501	77
3502	77
3503	77
3504	77
3505	77
3506	77
3507	77
3508	77
3509	77
3510	77
3511	77
3512	77
3513	77
3514	77
3515	77
3516	77
3517	77
3518	77
3519	77
3520	77
3521	77
3522	77
3523	77
3524	77
3525	77
3526	77
3527	77
3528	77
3529	77
3530	77
3531	77
3532	77
3533	77
3534	77
3535	77
3536	77
3537	77
3538	77
3539	77
3540	77
3541	77
3542	77
3543	77
3544	77
3545	77
3546	77
3547	77
3548	77
3549	77
3550	77
3551	77
3552	77
3553	77
3554	77
3555	77
3556	77
3557	77
3558	77
3559	77
3560	77
3561	77
3562	77
3563	77
3564	77
3565	77
3566	77
3567	77
3568	77
3569	77
3570	77
3571	77
3572	77
3573	77
3574	77
3575	77
3576	77
3577	77
3578	77
3579	77
3580	77
3581	77
3582	77
3583	77
3584	77
3585	78
3586	78
3587	78
3588	78
3589	78
3590	78
3591	78
3592	78
3593	78
3594	78
3595	78
3596	78
3597	78
3598	78
3599	78
3600	78
3601	78
3602	78
3603	78
3604	78
3605	78
3606	78
3607	78
3608	78
3609	78
3610	78
3611	78
3612	78
3613	78
3614	78
3615	78
3616	78
3617	78
3618	78
3619	78
3620	78
3621	78
3622	78
3623	78
3624	78
3625	78
3626	78
3627	78
3628	78
3629	78
3630	78
3631	78
3632	78
3633	78
3634	78
3635	78
3636	78
3637	78
3638	78
3639	78
3640	78
3641	78
3642	78
3643	78
3644	78
3645	78
3646	78
3647	78
3648	78
3649	78
3650	78
3651	78
3652	78
3653	78
3654	78
3655	78
3656	78
3657	78
3658	78
3659	78
3660	78
3661	78
3662	78
3663	78
3664	78
3665	78
3666	78
3667	78
3668	78
3669	78
3670	78
3671	78
3672	78
3673	78
3674	78
3675	78
3676	78
3677	78
3678	78
3679	78
3680	78
3681	78
3682	78
3683	78
3684	78
3685	78
3686	78
3687	78
3688	78
3689	78
3690	78
3691	78
3692	78
3693	78
3694	78
3695	78
3696	78
3697	78
3698	78
3699	78
3700	78
3701	78
3702	78
3703	78
3704	78
3705	78
3706	78
3707	78
3708	78
3709	79
3710	79
3711	79
3712	79
3713	79
3714	79
3715	79
3716	79
3717	79
3718	79
3719	79
3720	79
3721	79
3722	79
3723	79
3724	79
3725	79
3726	79
3727	79
3728	79
3729	79
3730	79
3731	79
3732	79
3733	79
3734	79
3735	79
3736	79
3737	79
3738	79
3739	79
3740	79
3741	79
3742	79
3743	79
3744	79
3745	79
3746	79
3747	79
3748	79
3749	79
3750	79
3751	79
3752	79
3753	79
3754	79
3755	79
3756	79
3757	79
3758	79
3759	79
3760	79
3761	79
3762	79
3763	79
3764	79
3765	79
3766	79
3767	79
3768	79
3769	79
3770	79
3771	79
3772	79
3773	79
3774	79
3775	79
3776	79
3777	79
3778	79
3779	79
3780	79
3781	79
3782	79
3783	79
3784	79
3785	79
3786	79
3787	79
3788	79
3789	79
3790	79
3791	79
3792	79
3793	79
3794	79
3795	79
3796	79
3797	79
3798	79
3799	79
3800	79
3801	79
3802	79
3803	79
3804	79
3805	79
3806	79
3807	79
3808	79
3809	79
3810	79
3811	79
3812	79
3813	79
3814	79
3815	79
3816	79
3817	79
3818	79
3819	79
3820	79
3821	79
3822	79
3823	79
3824	79
3825	79
3826	79
3827	79
3828	79
3829	79
3830	79
3831	79
3832	79
3833	79
3834	79
3835	79
3836	79
3837	79
3838	79
3839	79
3840	79
3841	79
3842	79
3843	79
3844	79
3845	79
3846	79
3847	79
3848	79
3849	79
3850	79
3851	79
3852	79
3853	79
3854	79
3855	79
3856	79
3857	79
3858	79
3859	79
3860	79
3861	79
3862	79
3863	79
3864	79
3865	79
3866	79
3867	79
3868	79
3869	79
3870	79
3871	79
3872	79
3873	79
3874	79
3875	79
3876	79
3877	79
3878	79
3879	79
3880	79
3881	79
3882	79
3883	79
3884	79
3885	79
3886	79
3887	79
3888	79
3889	79
3890	79
3891	79
3892	79
3893	79
3894	79
3895	79
3896	79
3897	79
3898	79
3899	79
3900	79
3901	79
3902	79
3903	79
3904	79
3905	79
3906	79
3907	79
3908	79
3909	79
3910	79
3911	79
3912	80
3913	80
3914	80
3915	80
3916	80
3917	80
3918	80
3919	80
3920	80
3921	80
3922	80
3923	80
3924	80
3925	80
3926	80
3927	80
3928	80
3929	80
3930	80
3931	80
3932	80
3933	80
3934	80
3935	80
3936	80
3937	80
3938	80
3939	80
3940	80
3941	80
3942	80
3943	80
3944	80
3945	80
3946	80
3947	80
3948	80
3949	80
3950	80
3951	80
3952	80
3953	80
3954	80
3955	80
3956	80
3957	80
3958	80
3959	80
3960	80
3961	80
3962	80
3963	80
3964	80
3965	80
3966	80
3967	80
3968	80
3969	80
3970	80
3971	80
3972	80
3973	80
3974	80
3975	80
3976	80
3977	80
3978	80
3979	80
3980	80
3981	80
3982	80
3983	80
3984	80
3985	80
3986	80
3987	80
3988	80
3989	80
3990	80
3991	80
3992	80
3993	80
3994	80
3995	80
3996	80
3997	80
3998	80
3999	80
4000	80
4001	80
4002	80
4003	80
4004	80
4005	80
4006	80
4007	80
4008	80
4009	80
4010	80
4011	80
4012	80
4013	80
4014	80
4015	80
4016	80
4017	80
4018	80
4019	80
4020	80
4021	80
4022	80
4023	80
4024	80
4025	80
4026	80
4027	80
4028	80
4029	80
4030	80
4031	80
4032	80
4033	80
4034	80
4035	80
4036	80
4037	80
4038	80
4039	80
4040	80
4041	80
4042	80
4043	80
4044	80
4045	80
4046	80
4047	80
4048	80
4049	80
4050	80
4051	80
4052	80
4053	80
4054	80
4055	80
4056	80
4057	80
4058	80
4059	80
4060	80
4061	80
4062	80
4063	80
4064	80
4065	80
4066	80
4067	80
4068	80
4069	80
4070	80
4071	80
4072	80
4073	80
4074	80
4075	80
4076	80
4077	80
4078	80
4079	80
4080	80
4081	80
4082	80
4083	80
4084	80
4085	80
4086	80
4087	80
4088	80
4089	80
4090	80
4091	80
4092	80
4093	80
4094	80
4095	80
4096	80
4097	80
4098	80
4099	80
4100	80
4101	80
4102	80
4103	80
4104	80
4105	80
4106	80
4107	80
4108	80
4109	80
4110	80
4111	80
4112	80
4113	80
4114	80
4115	80
4116	80
4117	80
4118	80
4119	80
4120	80
4121	80
4122	80
4123	80
4124	80
4125	80
4126	80
4127	80
4128	80
4129	80
4130	80
4131	80
4132	80
4133	80
4134	80
4135	80
4136	80
4137	80
4138	80
4139	80
4140	80
4141	80
4142	80
4143	80
4144	80
4145	80
4146	80
4147	80
4148	80
4149	80
4150	80
4151	80
4152	80
4153	80
4154	80
4155	80
4156	80
4157	80
4158	80
4159	80
4160	80
4161	80
4162	80
4163	80
4164	80
4165	80
4166	80
4167	80
4168	80
4169	80
4170	80
4171	80
4172	80
4173	80
4174	80
4175	80
4176	80
4177	80
4178	80
4179	80
4180	80
4181	80
4182	80
4183	80
4184	80
4185	80
4186	80
4187	80
4188	80
4189	80
4190	80
4191	80
4192	80
4193	80
4194	80
4195	80
4196	80
4197	80
4198	80
4199	80
4200	80
4201	80
4202	80
4203	80
4204	80
4205	80
4206	80
4207	80
4208	80
4209	80
4210	80
4211	80
4212	80
4213	80
4214	80
4215	80
4216	80
4217	80
4218	80
4219	80
4220	80
4221	80
4222	80
4223	80
4224	80
4225	80
4226	80
4227	80
4228	80
4229	80
4230	80
4231	80
4232	80
4233	80
4234	80
4235	80
4236	80
4237	80
4238	80
4239	80
4240	80
4241	80
4242	80
4243	80
4244	80
4245	80
4246	80
4247	80
4248	80
4249	80
4250	80
4251	80
4252	80
4253	80
4254	80
4255	80
4256	80
4257	80
4258	80
4259	80
4260	80
4261	80
4262	80
4263	80
4264	80
4265	80
4266	80
4267	80
4268	80
4269	80
4270	80
4271	81
4272	81
4273	81
4274	81
4275	81
4276	81
4277	81
4278	81
4279	81
4280	81
4281	81
4282	81
4283	81
4284	81
4285	81
4286	81
4287	81
4288	81
4289	81
4290	81
4291	81
4292	81
4293	81
4294	81
4295	81
4296	81
4297	81
4298	81
4299	81
4300	81
4301	81
4302	81
4303	81
4304	81
4305	81
4306	81
4307	81
4308	81
4309	81
4310	81
4311	81
4312	81
4313	81
4314	81
4315	81
4316	81
4317	81
4318	81
4319	81
4320	81
4321	81
4322	81
4323	81
4324	81
4325	81
4326	81
4327	81
4328	81
4329	81
4330	81
4331	81
4332	81
4333	81
4334	81
4335	81
4336	81
4337	81
4338	81
4339	81
4340	81
4341	81
4342	81
4343	81
4344	81
4345	81
4346	81
4347	81
4348	81
4349	81
4350	81
4351	81
4352	81
4353	81
4354	81
4355	81
4356	81
4357	81
4358	81
4359	81
4360	81
4361	81
4362	81
4363	81
4364	81
4365	81
4366	81
4367	81
4368	81
4369	81
4370	81
4371	81
4372	81
4373	81
4374	81
4375	81
4376	81
4377	81
4378	81
4379	81
4380	81
4381	81
4382	81
4383	81
4384	81
4385	81
4386	81
4387	81
4388	81
4389	81
4390	81
4391	81
4392	81
4393	81
4394	81
4395	81
4396	81
4397	81
4398	81
4399	81
4400	81
4401	81
4402	81
4403	81
4404	81
4405	81
4406	81
4407	81
4408	81
4409	81
4410	81
4411	81
4412	81
4413	81
4414	81
4415	81
4416	81
4417	81
4418	81
4419	81
4420	81
4421	81
4422	81
4423	81
4424	81
4425	81
4426	81
4427	81
4428	81
4429	81
4430	81
4431	81
4432	81
4433	81
4434	81
4435	81
4436	81
4437	81
4438	81
4439	81
4440	81
4441	81
4442	81
4443	81
4444	81
4445	81
4446	81
4447	81
4448	81
4449	81
4450	81
4451	81
4452	81
4453	81
4454	81
4455	81
4456	81
4457	81
4458	81
4459	81
4460	81
4461	81
4462	81
4463	81
4464	81
4465	81
4466	81
4467	81
4468	81
4469	81
4470	81
4471	81
4472	81
4473	81
4474	81
4475	81
4476	81
4477	81
4478	81
4479	81
4480	81
4481	81
4482	81
4483	81
4484	81
4485	81
4486	81
4487	81
4488	81
4489	81
4490	81
4491	81
4492	81
4493	81
4494	81
4495	81
4496	81
4497	81
4498	81
4499	81
4500	81
4501	81
4502	81
4503	81
4504	81
4505	81
4506	81
4507	81
4508	81
4509	81
4510	81
4511	81
4512	81
4513	81
4514	81
4515	81
4516	81
4517	81
4518	81
4519	81
4520	81
4521	81
4522	81
4523	81
4524	81
4525	81
4526	81
4527	81
4528	81
4529	81
4530	81
4531	81
4532	81
4533	81
4534	81
4535	81
4536	81
4537	81
4538	81
4539	81
4540	81
4541	81
4542	81
4543	81
4544	81
4545	81
4546	81
4547	81
4548	81
4549	81
4550	81
4551	81
4552	81
4553	81
4554	81
4555	81
4556	81
4557	81
4558	81
4559	81
4560	81
4561	81
4562	81
4563	81
4564	81
4565	81
4566	81
4567	81
4568	81
4569	81
4570	81
4571	81
4572	81
4573	81
4574	81
4575	81
4576	81
4577	81
4578	81
4579	81
4580	81
4581	81
4582	81
4583	81
4584	81
4585	81
4586	81
4587	81
4588	81
4589	81
4590	81
4591	81
4592	81
4593	81
4594	81
4595	81
4596	81
4597	81
4598	81
4599	81
4600	81
4601	81
4602	81
4603	81
4604	81
4605	81
4606	81
4607	81
4608	81
4609	81
4610	81
4611	81
4612	81
4613	81
4614	81
4615	81
4616	81
4617	81
4618	81
4619	81
4620	81
4621	81
4622	81
4623	81
4624	81
4625	81
4626	81
4627	81
4628	81
4629	81
4630	81
4631	81
4632	81
4633	81
4634	81
4635	81
4636	81
4637	81
4638	81
4639	81
4640	81
4641	81
4642	81
4643	81
4644	81
4645	81
4646	81
4647	81
4648	81
4649	81
4650	81
4651	81
4652	81
4653	81
4654	81
4655	81
4656	81
4657	81
4658	81
4659	81
4660	81
4661	81
4662	81
4663	81
4664	81
4665	81
4666	81
4667	81
4668	81
4669	81
4670	81
4671	81
4672	81
4673	81
4674	81
4675	81
4676	81
4677	81
4678	81
4679	81
4680	81
4681	81
4682	81
4683	81
4684	81
4685	81
4686	81
4687	81
4688	81
4689	81
4690	81
4691	81
4692	81
4693	81
4694	81
4695	81
4696	81
4697	81
4698	81
4699	81
4700	81
4701	81
4702	81
4703	81
4704	81
4705	81
4706	81
4707	81
4708	81
4709	81
4710	81
4711	81
4712	81
4713	81
4714	81
4715	81
4716	81
4717	81
4718	81
4719	81
4720	81
4721	81
4722	81
4723	81
4724	81
4725	81
4726	81
4727	81
4728	81
4729	81
4730	81
4731	81
4732	81
4733	81
4734	81
4735	81
4736	81
4737	81
4738	81
4739	81
4740	81
4741	81
4742	81
4743	81
4744	81
4745	81
4746	81
4747	81
4748	81
4749	81
4750	81
4751	81
4752	81
4753	81
4754	81
4755	81
4756	81
4757	81
4758	81
4759	81
4760	81
4761	81
4762	81
4763	81
4764	81
4765	81
4766	81
4767	81
4768	81
4769	81
4770	81
4771	81
4772	81
4773	81
4774	81
4775	81
4776	81
4777	81
4778	81
4779	81
4780	81
4781	81
4782	81
4783	81
4784	81
4785	81
4786	81
4787	81
4788	81
4789	81
4790	81
4791	81
4792	81
4793	81
4794	82
4795	82
4796	82
4797	82
4798	82
4799	82
4800	82
4801	82
4802	82
4803	82
4804	82
4805	82
4806	82
4807	82
4808	82
4809	82
4810	82
4811	82
4812	82
4813	82
4814	82
4815	82
4816	82
4817	82
4818	82
4819	82
4820	82
4821	82
4822	82
4823	82
4824	82
4825	82
4826	82
4827	82
4828	82
4829	82
4830	82
4831	82
4832	82
4833	82
4834	82
4835	82
4836	82
4837	82
4838	82
4839	82
4840	82
4841	82
4842	82
4843	82
4844	82
4845	82
4846	82
4847	82
4848	82
4849	82
4850	82
4851	82
4852	82
4853	82
4854	82
4855	82
4856	82
4857	82
4858	82
4859	82
4860	82
4861	82
4862	82
4863	82
4864	82
4865	82
4866	82
4867	82
4868	82
4869	82
4870	82
4871	82
4872	82
4873	82
4874	82
4875	82
4876	82
4877	82
4878	82
4879	82
4880	82
4881	82
4882	82
4883	82
4884	82
4885	82
4886	82
4887	82
4888	82
4889	83
4890	83
4891	83
4892	83
4893	83
4894	83
4895	83
4896	83
4897	83
4898	83
4899	83
4900	83
4901	83
4902	83
4903	83
4904	83
4905	83
4906	83
4907	83
4908	83
4909	83
4910	83
4911	83
4912	83
4913	83
4914	83
4915	83
4916	83
4917	83
4918	83
4919	83
4920	83
4921	83
4922	83
4923	83
4924	83
4925	83
4926	83
4927	83
4928	83
4929	83
4930	83
4931	83
4932	83
4933	83
4934	83
4935	83
4936	83
4937	83
4938	83
4939	83
4940	83
4941	83
4942	83
4943	83
4944	83
4945	83
4946	83
4947	83
4948	83
4949	83
4950	83
4951	83
4952	83
4953	83
4954	83
4955	83
4956	83
4957	83
4958	83
4959	83
4960	83
4961	83
4962	83
4963	83
4964	83
4965	83
4966	83
4967	83
4968	83
4969	83
4970	83
4971	83
4972	83
4973	83
4974	83
4975	83
4976	83
4977	83
4978	83
4979	83
4980	83
4981	83
4982	83
4983	83
4984	83
4985	83
4986	83
4987	83
4988	83
4989	83
4990	83
4991	83
4992	83
4993	83
4994	83
4995	83
4996	83
4997	83
4998	83
4999	83
5000	83

==> data/no_restart/SATComp/fw-c.1-grdy.tsv <==
1	0
2	20
3	25
4	28
5	28
6	29
7	30
8	32
9	33
10	34
11	34
12	34
13	35
14	35
15	36
16	36
17	37
18	37
19	37
20	37
21	38
22	39
23	40
24	40
25	40
26	40
27	41
28	41
29	41
30	43
31	43
32	43
33	43
34	45
35	46
36	46
37	46
38	47
39	47
40	47
41	47
42	47
43	47
44	47
45	47
46	47
47	47
48	48
49	48
50	48
51	48
52	49
53	49
54	49
55	49
56	49
57	51
58	51
59	51
60	52
61	52
62	52
63	52
64	53
65	53
66	54
67	54
68	54
69	54
70	54
71	54
72	54
73	55
74	55
75	55
76	56
77	56
78	56
79	56
80	56
81	56
82	56
83	56
84	56
85	56
86	56
87	57
88	57
89	57
90	57
91	57
92	57
93	57
94	57
95	57
96	57
97	57
98	57
99	57
100	57
101	57
102	58
103	58
104	58
105	59
106	59
107	59
108	59
109	59
110	59
111	59
112	59
113	59
114	59
115	59
116	59
117	59
118	59
119	59
120	59
121	59
122	59
123	59
124	59
125	59
126	59
127	59
128	59
129	59
130	60
131	60
132	60
133	60
134	60
135	60
136	60
137	60
138	60
139	60
140	60
141	60
142	60
143	60
144	60
145	60
146	61
147	61
148	61
149	61
150	61
151	61
152	61
153	61
154	61
155	61
156	61
157	61
158	61
159	61
160	61
161	61
162	61
163	61
164	61
165	61
166	61
167	61
168	61
169	61
170	61
171	61
172	61
173	61
174	61
175	61
176	61
177	61
178	61
179	61
180	61
181	61
182	61
183	61
184	61
185	61
186	61
187	61
188	61
189	61
190	61
191	61
192	61
193	61
194	61
195	61
196	61
197	61
198	61
199	61
200	61
201	61
202	61
203	61
204	61
205	61
206	61
207	61
208	61
209	61
210	61
211	61
212	61
213	62
214	62
215	62
216	62
217	62
218	62
219	62
220	62
221	62
222	62
223	62
224	62
225	62
226	62
227	62
228	62
229	62
230	62
231	62
232	62
233	62
234	62
235	62
236	62
237	62
238	62
239	62
240	62
241	62
242	62
243	62
244	62
245	62
246	62
247	62
248	62
249	62
250	62
251	62
252	62
253	62
254	62
255	62
256	62
257	62
258	62
259	62
260	62
261	62
262	62
263	62
264	62
265	62
266	62
267	62
268	62
269	62
270	62
271	63
272	63
273	63
274	63
275	63
276	63
277	63
278	63
279	63
280	63
281	63
282	63
283	63
284	63
285	63
286	63
287	63
288	63
289	63
290	63
291	63
292	63
293	63
294	63
295	63
296	63
297	63
298	63
299	63
300	63
301	63
302	63
303	63
304	63
305	63
306	63
307	63
308	63
309	63
310	63
311	63
312	63
313	63
314	63
315	63
316	63
317	63
318	63
319	63
320	63
321	63
322	63
323	63
324	63
325	63
326	63
327	63
328	63
329	63
330	63
331	63
332	63
333	64
334	64
335	64
336	64
337	64
338	64
339	64
340	64
341	64
342	64
343	64
344	64
345	64
346	64
347	64
348	64
349	64
350	64
351	64
352	64
353	64
354	64
355	64
356	64
357	64
358	64
359	64
360	64
361	64
362	64
363	64
364	64
365	64
366	64
367	64
368	64
369	64
370	64
371	64
372	64
373	64
374	64
375	64
376	64
377	64
378	64
379	64
380	64
381	64
382	64
383	64
384	64
385	64
386	64
387	64
388	64
389	64
390	64
391	64
392	64
393	64
394	64
395	64
396	64
397	64
398	64
399	64
400	64
401	64
402	64
403	64
404	64
405	64
406	64
407	64
408	64
409	64
410	64
411	64
412	64
413	64
414	64
415	64
416	64
417	64
418	64
419	64
420	64
421	64
422	64
423	64
424	64
425	64
426	64
427	64
428	64
429	64
430	64
431	64
432	64
433	64
434	64
435	64
436	64
437	64
438	64
439	64
440	64
441	64
442	64
443	64
444	64
445	64
446	64
447	64
448	64
449	64
450	64
451	64
452	64
453	64
454	64
455	64
456	64
457	64
458	64
459	64
460	64
461	64
462	64
463	64
464	64
465	64
466	64
467	64
468	64
469	64
470	64
471	64
472	64
473	64
474	64
475	64
476	64
477	64
478	64
479	64
480	64
481	64
482	64
483	64
484	64
485	64
486	64
487	64
488	64
489	64
490	64
491	64
492	64
493	64
494	64
495	64
496	64
497	64
498	64
499	64
500	64
501	64
502	64
503	64
504	64
505	64
506	64
507	64
508	64
509	64
510	64
511	64
512	64
513	64
514	64
515	64
516	64
517	64
518	65
519	65
520	65
521	65
522	65
523	65
524	65
525	65
526	65
527	65
528	65
529	65
530	65
531	65
532	65
533	65
534	65
535	65
536	65
537	65
538	65
539	65
540	65
541	65
542	65
543	65
544	65
545	65
546	65
547	65
548	65
549	65
550	65
551	65
552	65
553	65
554	65
555	65
556	65
557	65
558	65
559	65
560	65
561	65
562	65
563	65
564	65
565	65
566	65
567	65
568	65
569	65
570	65
571	65
572	65
573	65
574	65
575	65
576	65
577	65
578	65
579	65
580	65
581	65
582	65
583	65
584	65
585	65
586	65
587	65
588	65
589	65
590	65
591	65
592	65
593	65
594	65
595	65
596	65
597	65
598	66
599	66
600	66
601	66
602	66
603	66
604	66
605	66
606	66
607	66
608	66
609	66
610	66
611	66
612	66
613	66
614	66
615	66
616	66
617	66
618	66
619	66
620	66
621	66
622	66
623	66
624	66
625	66
626	66
627	66
628	66
629	66
630	66
631	66
632	66
633	67
634	67
635	67
636	67
637	67
638	67
639	67
640	67
641	67
642	67
643	67
644	67
645	67
646	67
647	67
648	67
649	67
650	67
651	67
652	67
653	67
654	67
655	67
656	67
657	67
658	67
659	67
660	67
661	67
662	67
663	67
664	68
665	68
666	68
667	68
668	68
669	68
670	68
671	68
672	68
673	68
674	68
675	68
676	68
677	68
678	68
679	68
680	68
681	68
682	68
683	68
684	68
685	68
686	68
687	68
688	68
689	68
690	68
691	68
692	68
693	68
694	68
695	68
696	68
697	68
698	68
699	68
700	68
701	68
702	68
703	68
704	68
705	68
706	68
707	68
708	68
709	68
710	68
711	68
712	68
713	68
714	68
715	68
716	68
717	68
718	68
719	68
720	68
721	68
722	68
723	68
724	68
725	68
726	68
727	68
728	68
729	68
730	68
731	68
732	68
733	68
734	68
735	68
736	68
737	68
738	68
739	68
740	68
741	68
742	68
743	68
744	68
745	68
746	68
747	68
748	68
749	68
750	68
751	68
752	68
753	68
754	68
755	68
756	68
757	68
758	68
759	68
760	68
761	68
762	68
763	68
764	68
765	68
766	68
767	68
768	68
769	68
770	68
771	68
772	68
773	68
774	68
775	68
776	68
777	68
778	68
779	68
780	68
781	68
782	68
783	68
784	68
785	68
786	68
787	68
788	68
789	68
790	68
791	68
792	68
793	68
794	68
795	68
796	68
797	68
798	68
799	68
800	68
801	68
802	68
803	68
804	68
805	68
806	68
807	68
808	68
809	68
810	68
811	68
812	68
813	68
814	68
815	68
816	68
817	68
818	68
819	68
820	68
821	68
822	68
823	68
824	68
825	68
826	68
827	68
828	68
829	68
830	68
831	68
832	68
833	68
834	68
835	68
836	68
837	68
838	68
839	68
840	68
841	68
842	68
843	68
844	68
845	68
846	68
847	68
848	68
849	68
850	68
851	68
852	68
853	68
854	68
855	68
856	68
857	69
858	69
859	69
860	69
861	69
862	69
863	69
864	69
865	69
866	69
867	69
868	69
869	69
870	69
871	69
872	69
873	69
874	69
875	69
876	69
877	69
878	69
879	69
880	69
881	69
882	69
883	69
884	69
885	69
886	69
887	69
888	69
889	69
890	69
891	69
892	70
893	70
894	70
895	70
896	70
897	70
898	70
899	70
900	70
901	70
902	70
903	70
904	70
905	70
906	70
907	70
908	70
909	70
910	70
911	70
912	70
913	70
914	70
915	70
916	70
917	70
918	70
919	70
920	70
921	70
922	70
923	70
924	70
925	70
926	70
927	70
928	70
929	70
930	70
931	70
932	70
933	70
934	70
935	70
936	70
937	70
938	70
939	70
940	70
941	70
942	70
943	70
944	70
945	70
946	70
947	70
948	70
949	70
950	70
951	70
952	70
953	70
954	70
955	70
956	70
957	70
958	70
959	70
960	70
961	70
962	70
963	70
964	70
965	70
966	70
967	70
968	70
969	70
970	70
971	70
972	70
973	70
974	70
975	70
976	70
977	70
978	70
979	70
980	70
981	70
982	70
983	70
984	70
985	70
986	70
987	70
988	70
989	70
990	70
991	70
992	70
993	70
994	70
995	70
996	70
997	70
998	70
999	70
1000	70
1001	70
1002	70
1003	70
1004	70
1005	70
1006	70
1007	70
1008	70
1009	70
1010	70
1011	70
1012	70
1013	70
1014	70
1015	70
1016	70
1017	70
1018	70
1019	70
1020	70
1021	70
1022	70
1023	70
1024	70
1025	70
1026	70
1027	70
1028	70
1029	70
1030	70
1031	70
1032	70
1033	70
1034	70
1035	70
1036	70
1037	71
1038	71
1039	71
1040	71
1041	71
1042	71
1043	71
1044	71
1045	71
1046	71
1047	71
1048	71
1049	71
1050	71
1051	71
1052	71
1053	71
1054	71
1055	71
1056	71
1057	71
1058	71
1059	71
1060	71
1061	71
1062	71
1063	71
1064	71
1065	71
1066	71
1067	71
1068	71
1069	71
1070	71
1071	71
1072	71
1073	71
1074	71
1075	71
1076	71
1077	71
1078	71
1079	72
1080	72
1081	72
1082	72
1083	72
1084	72
1085	72
1086	72
1087	72
1088	72
1089	72
1090	72
1091	72
1092	72
1093	72
1094	72
1095	72
1096	72
1097	72
1098	72
1099	72
1100	72
1101	72
1102	72
1103	72
1104	72
1105	72
1106	72
1107	72
1108	72
1109	72
1110	72
1111	72
1112	72
1113	72
1114	72
1115	72
1116	72
1117	72
1118	72
1119	72
1120	72
1121	72
1122	72
1123	72
1124	72
1125	72
1126	72
1127	72
1128	72
1129	72
1130	72
1131	72
1132	72
1133	72
1134	72
1135	72
1136	72
1137	72
1138	72
1139	72
1140	72
1141	72
1142	72
1143	72
1144	72
1145	72
1146	72
1147	72
1148	72
1149	72
1150	72
1151	72
1152	72
1153	72
1154	72
1155	72
1156	72
1157	72
1158	72
1159	72
1160	72
1161	72
1162	72
1163	72
1164	72
1165	72
1166	72
1167	72
1168	72
1169	72
1170	72
1171	72
1172	72
1173	72
1174	72
1175	72
1176	72
1177	72
1178	72
1179	72
1180	72
1181	72
1182	72
1183	72
1184	72
1185	72
1186	72
1187	72
1188	73
1189	73
1190	73
1191	73
1192	73
1193	73
1194	73
1195	73
1196	73
1197	73
1198	74
1199	74
1200	74
1201	74
1202	74
1203	74
1204	74
1205	74
1206	74
1207	74
1208	74
1209	74
1210	74
1211	74
1212	74
1213	74
1214	74
1215	74
1216	74
1217	74
1218	74
1219	74
1220	74
1221	74
1222	74
1223	74
1224	74
1225	74
1226	74
1227	74
1228	74
1229	74
1230	74
1231	74
1232	74
1233	74
1234	74
1235	74
1236	74
1237	74
1238	74
1239	74
1240	74
1241	74
1242	74
1243	74
1244	74
1245	74
1246	74
1247	74
1248	74
1249	74
1250	74
1251	74
1252	74
1253	74
1254	74
1255	74
1256	74
1257	74
1258	74
1259	74
1260	74
1261	74
1262	74
1263	74
1264	74
1265	74
1266	74
1267	74
1268	74
1269	74
1270	74
1271	74
1272	74
1273	74
1274	74
1275	74
1276	74
1277	74
1278	74
1279	74
1280	74
1281	74
1282	74
1283	74
1284	74
1285	75
1286	75
1287	75
1288	75
1289	75
1290	75
1291	75
1292	75
1293	75
1294	75
1295	75
1296	75
1297	75
1298	75
1299	75
1300	75
1301	75
1302	75
1303	75
1304	75
1305	75
1306	75
1307	75
1308	75
1309	75
1310	75
1311	75
1312	75
1313	75
1314	75
1315	75
1316	75
1317	75
1318	75
1319	75
1320	75
1321	75
1322	75
1323	75
1324	75
1325	75
1326	75
1327	75
1328	75
1329	75
1330	75
1331	75
1332	75
1333	75
1334	75
1335	75
1336	75
1337	75
1338	75
1339	75
1340	75
1341	75
1342	75
1343	75
1344	75
1345	75
1346	75
1347	75
1348	75
1349	75
1350	75
1351	75
1352	75
1353	75
1354	75
1355	75
1356	75
1357	76
1358	76
1359	76
1360	76
1361	76
1362	76
1363	76
1364	76
1365	76
1366	76
1367	76
1368	76
1369	76
1370	76
1371	76
1372	76
1373	76
1374	76
1375	76
1376	76
1377	76
1378	76
1379	76
1380	76
1381	76
1382	76
1383	76
1384	76
1385	76
1386	76
1387	76
1388	76
1389	76
1390	76
1391	76
1392	76
1393	76
1394	76
1395	76
1396	76
1397	76
1398	76
1399	76
1400	76
1401	76
1402	76
1403	76
1404	76
1405	76
1406	76
1407	76
1408	76
1409	76
1410	76
1411	76
1412	76
1413	76
1414	76
1415	76
1416	76
1417	76
1418	76
1419	76
1420	76
1421	76
1422	76
1423	76
1424	76
1425	76
1426	76
1427	76
1428	76
1429	76
1430	76
1431	76
1432	76
1433	76
1434	76
1435	76
1436	76
1437	76
1438	76
1439	76
1440	76
1441	76
1442	76
1443	76
1444	76
1445	76
1446	76
1447	76
1448	76
1449	76
1450	76
1451	76
1452	76
1453	76
1454	77
1455	77
1456	77
1457	77
1458	77
1459	77
1460	77
1461	77
1462	77
1463	77
1464	77
1465	77
1466	77
1467	77
1468	77
1469	77
1470	77
1471	77
1472	77
1473	77
1474	77
1475	77
1476	77
1477	77
1478	77
1479	77
1480	77
1481	77
1482	77
1483	77
1484	77
1485	77
1486	77
1487	77
1488	77
1489	77
1490	77
1491	77
1492	77
1493	77
1494	77
1495	77
1496	77
1497	77
1498	77
1499	77
1500	77
1501	77
1502	77
1503	77
1504	77
1505	77
1506	77
1507	77
1508	77
1509	77
1510	77
1511	77
1512	77
1513	77
1514	77
1515	77
1516	77
1517	77
1518	77
1519	77
1520	77
1521	77
1522	77
1523	77
1524	77
1525	77
1526	77
1527	77
1528	77
1529	77
1530	77
1531	77
1532	77
1533	77
1534	77
1535	77
1536	77
1537	77
1538	77
1539	77
1540	77
1541	77
1542	77
1543	77
1544	77
1545	77
1546	77
1547	77
1548	77
1549	77
1550	77
1551	77
1552	77
1553	77
1554	77
1555	77
1556	77
1557	77
1558	77
1559	77
1560	77
1561	77
1562	77
1563	77
1564	77
1565	77
1566	77
1567	77
1568	77
1569	77
1570	77
1571	77
1572	77
1573	77
1574	77
1575	77
1576	77
1577	77
1578	77
1579	77
1580	77
1581	77
1582	77
1583	77
1584	77
1585	77
1586	77
1587	77
1588	77
1589	77
1590	77
1591	77
1592	77
1593	77
1594	77
1595	77
1596	77
1597	78
1598	78
1599	78
1600	78
1601	78
1602	78
1603	78
1604	78
1605	78
1606	78
1607	78
1608	78
1609	78
1610	78
1611	78
1612	78
1613	78
1614	78
1615	78
1616	78
1617	78
1618	78
1619	78
1620	78
1621	78
1622	78
1623	78
1624	78
1625	78
1626	78
1627	78
1628	78
1629	78
1630	78
1631	78
1632	78
1633	78
1634	78
1635	78
1636	78
1637	78
1638	78
1639	78
1640	78
1641	78
1642	78
1643	78
1644	78
1645	78
1646	78
1647	78
1648	78
1649	78
1650	78
1651	78
1652	78
1653	78
1654	78
1655	78
1656	78
1657	78
1658	78
1659	78
1660	78
1661	78
1662	78
1663	78
1664	78
1665	78
1666	78
1667	78
1668	78
1669	78
1670	78
1671	78
1672	78
1673	78
1674	78
1675	78
1676	78
1677	78
1678	78
1679	78
1680	78
1681	78
1682	78
1683	78
1684	78
1685	78
1686	78
1687	78
1688	78
1689	78
1690	78
1691	78
1692	78
1693	78
1694	78
1695	78
1696	78
1697	78
1698	78
1699	78
1700	78
1701	78
1702	78
1703	78
1704	78
1705	78
1706	78
1707	78
1708	78
1709	78
1710	78
1711	78
1712	78
1713	78
1714	78
1715	78
1716	78
1717	78
1718	78
1719	78
1720	78
1721	78
1722	78
1723	78
1724	78
1725	78
1726	78
1727	78
1728	78
1729	78
1730	78
1731	78
1732	78
1733	78
1734	78
1735	78
1736	78
1737	78
1738	78
1739	78
1740	78
1741	78
1742	78
1743	78
1744	78
1745	78
1746	78
1747	78
1748	78
1749	78
1750	78
1751	78
1752	78
1753	79
1754	79
1755	79
1756	79
1757	79
1758	79
1759	79
1760	79
1761	79
1762	79
1763	79
1764	79
1765	79
1766	79
1767	79
1768	79
1769	79
1770	79
1771	79
1772	79
1773	79
1774	79
1775	79
1776	79
1777	79
1778	79
1779	79
1780	79
1781	79
1782	79
1783	79
1784	79
1785	79
1786	79
1787	79
1788	79
1789	79
1790	79
1791	79
1792	79
1793	79
1794	79
1795	79
1796	79
1797	79
1798	79
1799	79
1800	79
1801	79
1802	79
1803	79
1804	79
1805	79
1806	79
1807	79
1808	79
1809	80
1810	80
1811	80
1812	80
1813	80
1814	80
1815	80
1816	80
1817	80
1818	80
1819	80
1820	80
1821	80
1822	80
1823	80
1824	80
1825	80
1826	80
1827	80
1828	80
1829	80
1830	80
1831	80
1832	80
1833	80
1834	80
1835	80
1836	80
1837	80
1838	80
1839	80
1840	80
1841	80
1842	80
1843	80
1844	80
1845	80
1846	80
1847	80
1848	80
1849	80
1850	80
1851	80
1852	80
1853	80
1854	80
1855	80
1856	80
1857	81
1858	81
1859	81
1860	81
1861	81
1862	81
1863	81
1864	81
1865	81
1866	81
1867	81
1868	81
1869	81
1870	81
1871	81
1872	81
1873	81
1874	81
1875	81
1876	81
1877	81
1878	81
1879	81
1880	81
1881	81
1882	81
1883	81
1884	81
1885	81
1886	81
1887	81
1888	81
1889	81
1890	81
1891	81
1892	81
1893	81
1894	81
1895	81
1896	81
1897	81
1898	81
1899	81
1900	81
1901	81
1902	81
1903	81
1904	81
1905	81
1906	81
1907	81
1908	81
1909	81
1910	81
1911	81
1912	81
1913	81
1914	81
1915	81
1916	81
1917	81
1918	81
1919	81
1920	81
1921	81
1922	81
1923	81
1924	81
1925	81
1926	81
1927	81
1928	81
1929	81
1930	81
1931	81
1932	81
1933	81
1934	81
1935	81
1936	81
1937	81
1938	81
1939	81
1940	81
1941	81
1942	81
1943	81
1944	81
1945	81
1946	81
1947	81
1948	81
1949	81
1950	81
1951	81
1952	81
1953	81
1954	81
1955	81
1956	81
1957	81
1958	81
1959	81
1960	81
1961	81
1962	81
1963	81
1964	81
1965	81
1966	81
1967	81
1968	81
1969	81
1970	81
1971	81
1972	81
1973	81
1974	81
1975	81
1976	81
1977	81
1978	81
1979	81
1980	81
1981	81
1982	81
1983	81
1984	81
1985	81
1986	81
1987	81
1988	81
1989	81
1990	81
1991	81
1992	81
1993	81
1994	81
1995	81
1996	81
1997	81
1998	81
1999	81
2000	81
2001	81
2002	81
2003	81
2004	81
2005	81
2006	81
2007	81
2008	81
2009	81
2010	81
2011	81
2012	81
2013	81
2014	81
2015	81
2016	81
2017	81
2018	81
2019	81
2020	81
2021	81
2022	81
2023	81
2024	81
2025	81
2026	81
2027	81
2028	81
2029	81
2030	81
2031	81
2032	81
2033	81
2034	81
2035	81
2036	81
2037	81
2038	81
2039	81
2040	81
2041	81
2042	81
2043	81
2044	81
2045	81
2046	81
2047	81
2048	81
2049	81
2050	81
2051	81
2052	81
2053	81
2054	81
2055	81
2056	81
2057	81
2058	81
2059	81
2060	81
2061	81
2062	81
2063	81
2064	81
2065	81
2066	81
2067	81
2068	81
2069	81
2070	81
2071	81
2072	81
2073	81
2074	81
2075	81
2076	81
2077	81
2078	81
2079	81
2080	81
2081	81
2082	81
2083	81
2084	81
2085	81
2086	81
2087	81
2088	81
2089	81
2090	81
2091	81
2092	81
2093	81
2094	81
2095	81
2096	81
2097	81
2098	81
2099	81
2100	81
2101	81
2102	81
2103	81
2104	81
2105	81
2106	81
2107	81
2108	81
2109	81
2110	81
2111	81
2112	81
2113	81
2114	81
2115	81
2116	81
2117	81
2118	81
2119	81
2120	81
2121	81
2122	81
2123	81
2124	81
2125	81
2126	81
2127	81
2128	81
2129	81
2130	81
2131	81
2132	81
2133	81
2134	81
2135	81
2136	81
2137	81
2138	81
2139	81
2140	81
2141	81
2142	81
2143	81
2144	81
2145	81
2146	81
2147	81
2148	81
2149	81
2150	81
2151	81
2152	81
2153	81
2154	81
2155	81
2156	81
2157	81
2158	81
2159	81
2160	81
2161	81
2162	81
2163	81
2164	81
2165	81
2166	81
2167	81
2168	81
2169	81
2170	81
2171	81
2172	81
2173	81
2174	81
2175	81
2176	81
2177	81
2178	81
2179	81
2180	81
2181	81
2182	81
2183	81
2184	81
2185	81
2186	81
2187	81
2188	81
2189	81
2190	81
2191	81
2192	81
2193	81
2194	81
2195	81
2196	81
2197	81
2198	81
2199	81
2200	81
2201	81
2202	81
2203	81
2204	81
2205	81
2206	81
2207	81
2208	81
2209	81
2210	81
2211	81
2212	81
2213	81
2214	81
2215	81
2216	81
2217	81
2218	81
2219	81
2220	81
2221	81
2222	81
2223	81
2224	81
2225	81
2226	81
2227	81
2228	81
2229	81
2230	81
2231	81
2232	81
2233	81
2234	81
2235	81
2236	81
2237	81
2238	81
2239	81
2240	81
2241	81
2242	81
2243	81
2244	81
2245	81
2246	81
2247	81
2248	81
2249	81
2250	81
2251	81
2252	81
2253	81
2254	81
2255	81
2256	81
2257	81
2258	81
2259	81
2260	81
2261	81
2262	81
2263	81
2264	82
2265	82
2266	82
2267	82
2268	82
2269	82
2270	82
2271	82
2272	82
2273	82
2274	82
2275	82
2276	82
2277	82
2278	82
2279	82
2280	82
2281	82
2282	82
2283	82
2284	82
2285	82
2286	82
2287	82
2288	82
2289	82
2290	82
2291	82
2292	82
2293	82
2294	82
2295	82
2296	82
2297	82
2298	82
2299	82
2300	82
2301	82
2302	82
2303	82
2304	82
2305	82
2306	82
2307	83
2308	83
2309	83
2310	83
2311	83
2312	83
2313	83
2314	83
2315	83
2316	83
2317	83
2318	83
2319	83
2320	83
2321	83
2322	83
2323	83
2324	83
2325	83
2326	83
2327	83
2328	83
2329	83
2330	83
2331	83
2332	83
2333	83
2334	83
2335	83
2336	83
2337	83
2338	83
2339	83
2340	83
2341	83
2342	83
2343	83
2344	83
2345	83
2346	83
2347	83
2348	83
2349	83
2350	83
2351	83
2352	83
2353	83
2354	83
2355	83
2356	83
2357	83
2358	83
2359	83
2360	83
2361	83
2362	83
2363	83
2364	83
2365	83
2366	83
2367	83
2368	83
2369	83
2370	83
2371	83
2372	83
2373	83
2374	83
2375	83
2376	83
2377	83
2378	83
2379	83
2380	83
2381	83
2382	83
2383	83
2384	83
2385	83
2386	83
2387	83
2388	83
2389	83
2390	83
2391	83
2392	83
2393	83
2394	83
2395	83
2396	83
2397	83
2398	83
2399	83
2400	83
2401	83
2402	83
2403	83
2404	83
2405	83
2406	83
2407	83
2408	83
2409	83
2410	83
2411	83
2412	83
2413	83
2414	83
2415	83
2416	83
2417	83
2418	83
2419	83
2420	83
2421	83
2422	83
2423	83
2424	83
2425	83
2426	83
2427	83
2428	83
2429	83
2430	83
2431	84
2432	84
2433	84
2434	84
2435	84
2436	84
2437	84
2438	84
2439	84
2440	84
2441	84
2442	84
2443	84
2444	84
2445	84
2446	84
2447	84
2448	84
2449	84
2450	84
2451	84
2452	84
2453	84
2454	84
2455	84
2456	84
2457	84
2458	84
2459	84
2460	84
2461	84
2462	84
2463	85
2464	85
2465	85
2466	85
2467	85
2468	85
2469	85
2470	85
2471	85
2472	85
2473	85
2474	85
2475	85
2476	85
2477	85
2478	86
2479	86
2480	86
2481	86
2482	86
2483	86
2484	86
2485	86
2486	86
2487	86
2488	86
2489	86
2490	86
2491	86
2492	86
2493	86
2494	86
2495	86
2496	86
2497	86
2498	86
2499	86
2500	86
2501	86
2502	86
2503	86
2504	86
2505	86
2506	86
2507	86
2508	86
2509	86
2510	86
2511	86
2512	86
2513	86
2514	86
2515	86
2516	86
2517	86
2518	86
2519	86
2520	86
2521	86
2522	86
2523	86
2524	86
2525	86
2526	86
2527	86
2528	86
2529	86
2530	86
2531	86
2532	86
2533	86
2534	86
2535	86
2536	86
2537	86
2538	86
2539	86
2540	86
2541	86
2542	86
2543	86
2544	86
2545	86
2546	86
2547	86
2548	87
2549	87
2550	87
2551	87
2552	87
2553	87
2554	87
2555	87
2556	87
2557	87
2558	87
2559	87
2560	87
2561	87
2562	87
2563	87
2564	87
2565	87
2566	87
2567	87
2568	87
2569	87
2570	87
2571	87
2572	87
2573	87
2574	87
2575	87
2576	87
2577	87
2578	87
2579	87
2580	87
2581	87
2582	87
2583	87
2584	87
2585	87
2586	87
2587	87
2588	87
2589	87
2590	87
2591	87
2592	87
2593	87
2594	87
2595	87
2596	87
2597	87
2598	87
2599	87
2600	87
2601	87
2602	87
2603	87
2604	87
2605	87
2606	87
2607	87
2608	87
2609	87
2610	87
2611	87
2612	87
2613	87
2614	87
2615	87
2616	87
2617	87
2618	87
2619	87
2620	87
2621	87
2622	87
2623	87
2624	87
2625	87
2626	87
2627	87
2628	87
2629	87
2630	87
2631	87
2632	87
2633	87
2634	87
2635	87
2636	87
2637	87
2638	87
2639	87
2640	87
2641	87
2642	87
2643	87
2644	87
2645	87
2646	87
2647	87
2648	87
2649	87
2650	87
2651	87
2652	87
2653	87
2654	87
2655	87
2656	87
2657	87
2658	87
2659	87
2660	87
2661	87
2662	87
2663	87
2664	87
2665	87
2666	87
2667	87
2668	87
2669	87
2670	87
2671	87
2672	87
2673	87
2674	87
2675	87
2676	87
2677	87
2678	87
2679	87
2680	87
2681	87
2682	87
2683	87
2684	87
2685	87
2686	87
2687	87
2688	87
2689	87
2690	87
2691	87
2692	87
2693	87
2694	87
2695	87
2696	87
2697	87
2698	87
2699	87
2700	87
2701	87
2702	87
2703	87
2704	87
2705	87
2706	87
2707	87
2708	87
2709	87
2710	87
2711	87
2712	87
2713	87
2714	87
2715	87
2716	87
2717	87
2718	87
2719	87
2720	87
2721	87
2722	87
2723	87
2724	87
2725	87
2726	87
2727	87
2728	87
2729	87
2730	87
2731	87
2732	87
2733	87
2734	87
2735	87
2736	87
2737	87
2738	87
2739	87
2740	87
2741	87
2742	87
2743	87
2744	87
2745	87
2746	87
2747	87
2748	87
2749	87
2750	87
2751	87
2752	87
2753	87
2754	87
2755	87
2756	87
2757	87
2758	87
2759	87
2760	87
2761	87
2762	87
2763	87
2764	87
2765	87
2766	87
2767	87
2768	87
2769	87
2770	87
2771	87
2772	87
2773	88
2774	88
2775	88
2776	88
2777	88
2778	88
2779	88
2780	88
2781	88
2782	88
2783	88
2784	88
2785	88
2786	88
2787	88
2788	88
2789	88
2790	88
2791	88
2792	88
2793	88
2794	88
2795	88
2796	88
2797	88
2798	88
2799	88
2800	88
2801	88
2802	88
2803	88
2804	88
2805	88
2806	88
2807	88
2808	88
2809	88
2810	88
2811	88
2812	88
2813	88
2814	88
2815	88
2816	88
2817	88
2818	88
2819	88
2820	88
2821	88
2822	88
2823	88
2824	88
2825	88
2826	88
2827	88
2828	88
2829	88
2830	88
2831	88
2832	88
2833	88
2834	88
2835	88
2836	88
2837	88
2838	88
2839	88
2840	88
2841	88
2842	88
2843	88
2844	88
2845	88
2846	88
2847	88
2848	88
2849	88
2850	88
2851	88
2852	88
2853	88
2854	88
2855	88
2856	88
2857	88
2858	88
2859	88
2860	88
2861	88
2862	88
2863	88
2864	88
2865	88
2866	88
2867	88
2868	88
2869	88
2870	88
2871	88
2872	88
2873	88
2874	88
2875	88
2876	88
2877	88
2878	88
2879	88
2880	88
2881	88
2882	88
2883	88
2884	88
2885	88
2886	88
2887	88
2888	88
2889	88
2890	88
2891	88
2892	88
2893	88
2894	88
2895	88
2896	88
2897	88
2898	88
2899	88
2900	88
2901	88
2902	88
2903	88
2904	88
2905	88
2906	88
2907	88
2908	88
2909	88
2910	88
2911	88
2912	88
2913	88
2914	88
2915	88
2916	88
2917	88
2918	88
2919	88
2920	88
2921	88
2922	88
2923	88
2924	88
2925	88
2926	88
2927	88
2928	88
2929	88
2930	88
2931	88
2932	88
2933	88
2934	88
2935	88
2936	88
2937	88
2938	88
2939	88
2940	88
2941	88
2942	88
2943	88
2944	88
2945	88
2946	88
2947	88
2948	88
2949	88
2950	88
2951	88
2952	88
2953	88
2954	88
2955	88
2956	88
2957	88
2958	88
2959	88
2960	88
2961	88
2962	88
2963	88
2964	89
2965	89
2966	89
2967	89
2968	89
2969	89
2970	89
2971	89
2972	89
2973	89
2974	89
2975	89
2976	89
2977	89
2978	89
2979	90
2980	90
2981	90
2982	90
2983	90
2984	90
2985	90
2986	90
2987	90
2988	90
2989	90
2990	90
2991	90
2992	90
2993	90
2994	90
2995	90
2996	90
2997	90
2998	90
2999	90
3000	90
3001	90
3002	90
3003	90
3004	90
3005	90
3006	90
3007	90
3008	90
3009	90
3010	90
3011	90
3012	90
3013	90
3014	90
3015	90
3016	90
3017	90
3018	90
3019	90
3020	90
3021	90
3022	90
3023	90
3024	90
3025	90
3026	90
3027	90
3028	90
3029	90
3030	90
3031	90
3032	90
3033	90
3034	90
3035	90
3036	90
3037	90
3038	90
3039	90
3040	90
3041	90
3042	90
3043	90
3044	90
3045	90
3046	90
3047	90
3048	90
3049	90
3050	90
3051	90
3052	90
3053	90
3054	90
3055	90
3056	90
3057	90
3058	90
3059	90
3060	90
3061	90
3062	90
3063	90
3064	90
3065	90
3066	90
3067	90
3068	90
3069	90
3070	90
3071	90
3072	90
3073	90
3074	90
3075	90
3076	90
3077	90
3078	90
3079	90
3080	90
3081	90
3082	90
3083	90
3084	90
3085	90
3086	90
3087	90
3088	90
3089	90
3090	90
3091	90
3092	90
3093	90
3094	90
3095	90
3096	90
3097	90
3098	90
3099	90
3100	90
3101	90
3102	90
3103	90
3104	90
3105	90
3106	90
3107	90
3108	90
3109	90
3110	90
3111	90
3112	90
3113	90
3114	90
3115	90
3116	90
3117	90
3118	90
3119	90
3120	90
3121	90
3122	90
3123	90
3124	90
3125	90
3126	90
3127	90
3128	90
3129	90
3130	90
3131	90
3132	90
3133	90
3134	90
3135	90
3136	90
3137	90
3138	90
3139	90
3140	90
3141	90
3142	90
3143	90
3144	90
3145	90
3146	90
3147	90
3148	90
3149	90
3150	90
3151	90
3152	90
3153	90
3154	90
3155	90
3156	90
3157	90
3158	90
3159	90
3160	90
3161	90
3162	90
3163	90
3164	90
3165	90
3166	90
3167	90
3168	90
3169	90
3170	90
3171	90
3172	90
3173	90
3174	90
3175	90
3176	90
3177	90
3178	90
3179	90
3180	90
3181	90
3182	90
3183	90
3184	90
3185	90
3186	90
3187	90
3188	90
3189	90
3190	90
3191	90
3192	90
3193	90
3194	90
3195	90
3196	90
3197	90
3198	90
3199	90
3200	90
3201	90
3202	90
3203	90
3204	90
3205	90
3206	90
3207	90
3208	90
3209	90
3210	90
3211	90
3212	90
3213	90
3214	90
3215	90
3216	90
3217	90
3218	90
3219	90
3220	90
3221	90
3222	90
3223	90
3224	90
3225	90
3226	90
3227	90
3228	90
3229	90
3230	90
3231	90
3232	90
3233	90
3234	90
3235	90
3236	90
3237	90
3238	90
3239	90
3240	90
3241	90
3242	90
3243	90
3244	90
3245	90
3246	90
3247	90
3248	90
3249	90
3250	90
3251	90
3252	90
3253	90
3254	90
3255	90
3256	90
3257	90
3258	90
3259	90
3260	90
3261	90
3262	90
3263	90
3264	90
3265	90
3266	90
3267	90
3268	90
3269	90
3270	90
3271	90
3272	90
3273	90
3274	90
3275	90
3276	90
3277	90
3278	90
3279	90
3280	90
3281	90
3282	90
3283	90
3284	90
3285	90
3286	90
3287	90
3288	90
3289	90
3290	90
3291	90
3292	90
3293	90
3294	90
3295	90
3296	90
3297	90
3298	90
3299	90
3300	90
3301	90
3302	90
3303	90
3304	90
3305	90
3306	90
3307	90
3308	90
3309	90
3310	90
3311	90
3312	90
3313	90
3314	90
3315	90
3316	90
3317	90
3318	90
3319	90
3320	90
3321	90
3322	90
3323	90
3324	90
3325	90
3326	90
3327	90
3328	90
3329	90
3330	90
3331	90
3332	90
3333	90
3334	90
3335	90
3336	90
3337	90
3338	90
3339	90
3340	90
3341	90
3342	90
3343	90
3344	90
3345	90
3346	90
3347	90
3348	90
3349	90
3350	90
3351	90
3352	90
3353	90
3354	90
3355	90
3356	90
3357	90
3358	90
3359	90
3360	90
3361	90
3362	90
3363	90
3364	90
3365	90
3366	90
3367	90
3368	90
3369	90
3370	90
3371	90
3372	90
3373	90
3374	90
3375	90
3376	90
3377	90
3378	90
3379	90
3380	90
3381	90
3382	90
3383	90
3384	90
3385	90
3386	90
3387	90
3388	90
3389	90
3390	90
3391	90
3392	90
3393	90
3394	90
3395	90
3396	90
3397	90
3398	90
3399	90
3400	90
3401	90
3402	90
3403	90
3404	90
3405	90
3406	90
3407	90
3408	90
3409	90
3410	90
3411	90
3412	90
3413	90
3414	90
3415	90
3416	90
3417	90
3418	90
3419	90
3420	90
3421	90
3422	90
3423	90
3424	90
3425	90
3426	90
3427	90
3428	90
3429	90
3430	90
3431	90
3432	90
3433	90
3434	90
3435	90
3436	90
3437	90
3438	90
3439	90
3440	90
3441	90
3442	90
3443	90
3444	90
3445	90
3446	90
3447	90
3448	90
3449	90
3450	90
3451	90
3452	90
3453	90
3454	90
3455	90
3456	90
3457	90
3458	90
3459	90
3460	90
3461	90
3462	90
3463	90
3464	90
3465	90
3466	90
3467	90
3468	90
3469	90
3470	90
3471	90
3472	90
3473	90
3474	90
3475	90
3476	90
3477	90
3478	90
3479	90
3480	90
3481	90
3482	90
3483	90
3484	90
3485	90
3486	90
3487	90
3488	90
3489	90
3490	90
3491	90
3492	90
3493	90
3494	90
3495	90
3496	90
3497	90
3498	90
3499	90
3500	90
3501	90
3502	90
3503	90
3504	90
3505	90
3506	90
3507	90
3508	90
3509	90
3510	90
3511	90
3512	90
3513	90
3514	90
3515	90
3516	90
3517	90
3518	90
3519	90
3520	90
3521	90
3522	90
3523	90
3524	90
3525	90
3526	90
3527	90
3528	90
3529	90
3530	90
3531	90
3532	90
3533	90
3534	90
3535	90
3536	90
3537	90
3538	90
3539	90
3540	91
3541	91
3542	91
3543	91
3544	91
3545	91
3546	91
3547	91
3548	91
3549	91
3550	91
3551	91
3552	91
3553	91
3554	91
3555	91
3556	91
3557	91
3558	91
3559	91
3560	91
3561	91
3562	91
3563	91
3564	91
3565	91
3566	91
3567	91
3568	91
3569	92
3570	92
3571	92
3572	92
3573	92
3574	92
3575	92
3576	92
3577	92
3578	92
3579	92
3580	92
3581	92
3582	92
3583	92
3584	92
3585	92
3586	92
3587	92
3588	92
3589	92
3590	92
3591	92
3592	92
3593	92
3594	92
3595	92
3596	92
3597	92
3598	92
3599	92
3600	92
3601	92
3602	92
3603	92
3604	92
3605	92
3606	92
3607	92
3608	92
3609	92
3610	92
3611	92
3612	92
3613	92
3614	92
3615	92
3616	92
3617	92
3618	92
3619	92
3620	92
3621	92
3622	92
3623	92
3624	92
3625	92
3626	92
3627	92
3628	92
3629	92
3630	92
3631	92
3632	92
3633	92
3634	92
3635	92
3636	92
3637	92
3638	92
3639	92
3640	92
3641	92
3642	92
3643	92
3644	92
3645	92
3646	92
3647	92
3648	92
3649	92
3650	92
3651	92
3652	92
3653	92
3654	92
3655	92
3656	92
3657	92
3658	92
3659	92
3660	92
3661	92
3662	92
3663	92
3664	92
3665	92
3666	92
3667	92
3668	92
3669	92
3670	92
3671	92
3672	93
3673	93
3674	93
3675	93
3676	93
3677	93
3678	93
3679	93
3680	93
3681	93
3682	93
3683	93
3684	93
3685	93
3686	93
3687	93
3688	93
3689	93
3690	93
3691	93
3692	93
3693	93
3694	93
3695	93
3696	93
3697	93
3698	93
3699	93
3700	93
3701	93
3702	93
3703	93
3704	93
3705	93
3706	93
3707	93
3708	93
3709	93
3710	93
3711	93
3712	93
3713	93
3714	93
3715	93
3716	93
3717	93
3718	93
3719	93
3720	93
3721	93
3722	93
3723	93
3724	93
3725	93
3726	93
3727	93
3728	93
3729	93
3730	93
3731	93
3732	93
3733	93
3734	93
3735	93
3736	93
3737	93
3738	93
3739	93
3740	93
3741	93
3742	93
3743	93
3744	93
3745	93
3746	93
3747	93
3748	93
3749	93
3750	93
3751	93
3752	93
3753	93
3754	93
3755	93
3756	93
3757	93
3758	93
3759	93
3760	93
3761	93
3762	93
3763	93
3764	93
3765	93
3766	93
3767	93
3768	93
3769	93
3770	93
3771	93
3772	93
3773	93
3774	93
3775	93
3776	93
3777	93
3778	93
3779	93
3780	93
3781	93
3782	93
3783	93
3784	93
3785	93
3786	93
3787	93
3788	93
3789	93
3790	93
3791	93
3792	93
3793	93
3794	93
3795	93
3796	93
3797	93
3798	93
3799	93
3800	93
3801	93
3802	93
3803	93
3804	93
3805	94
3806	94
3807	94
3808	94
3809	94
3810	94
3811	94
3812	94
3813	94
3814	94
3815	94
3816	94
3817	94
3818	94
3819	94
3820	94
3821	94
3822	94
3823	94
3824	94
3825	94
3826	94
3827	94
3828	94
3829	94
3830	94
3831	94
3832	94
3833	94
3834	94
3835	94
3836	94
3837	94
3838	94
3839	94
3840	94
3841	94
3842	94
3843	94
3844	94
3845	94
3846	94
3847	94
3848	94
3849	94
3850	94
3851	94
3852	94
3853	94
3854	94
3855	94
3856	94
3857	94
3858	94
3859	94
3860	94
3861	94
3862	94
3863	94
3864	94
3865	94
3866	94
3867	94
3868	94
3869	94
3870	94
3871	94
3872	94
3873	94
3874	94
3875	94
3876	94
3877	94
3878	94
3879	94
3880	94
3881	94
3882	94
3883	94
3884	94
3885	94
3886	94
3887	94
3888	94
3889	94
3890	94
3891	94
3892	94
3893	94
3894	94
3895	94
3896	94
3897	94
3898	94
3899	94
3900	94
3901	94
3902	94
3903	94
3904	94
3905	94
3906	94
3907	94
3908	94
3909	94
3910	94
3911	94
3912	94
3913	94
3914	94
3915	94
3916	94
3917	94
3918	94
3919	94
3920	94
3921	94
3922	94
3923	94
3924	94
3925	94
3926	94
3927	94
3928	94
3929	94
3930	94
3931	94
3932	94
3933	94
3934	94
3935	94
3936	94
3937	94
3938	94
3939	94
3940	94
3941	94
3942	94
3943	94
3944	94
3945	94
3946	94
3947	94
3948	94
3949	94
3950	94
3951	94
3952	94
3953	94
3954	94
3955	94
3956	94
3957	94
3958	94
3959	94
3960	94
3961	94
3962	94
3963	94
3964	94
3965	94
3966	94
3967	94
3968	94
3969	94
3970	94
3971	94
3972	94
3973	94
3974	94
3975	94
3976	94
3977	94
3978	94
3979	94
3980	94
3981	94
3982	94
3983	94
3984	94
3985	94
3986	94
3987	94
3988	94
3989	94
3990	94
3991	94
3992	94
3993	94
3994	94
3995	94
3996	94
3997	94
3998	94
3999	94
4000	94
4001	94
4002	94
4003	94
4004	94
4005	94
4006	94
4007	94
4008	94
4009	94
4010	94
4011	94
4012	94
4013	94
4014	94
4015	94
4016	94
4017	94
4018	94
4019	94
4020	94
4021	94
4022	94
4023	94
4024	94
4025	94
4026	94
4027	94
4028	94
4029	94
4030	94
4031	94
4032	94
4033	94
4034	94
4035	94
4036	94
4037	94
4038	94
4039	94
4040	94
4041	94
4042	94
4043	94
4044	94
4045	94
4046	94
4047	94
4048	94
4049	94
4050	94
4051	94
4052	94
4053	94
4054	94
4055	94
4056	94
4057	94
4058	94
4059	94
4060	94
4061	94
4062	94
4063	94
4064	94
4065	94
4066	94
4067	94
4068	94
4069	94
4070	94
4071	94
4072	94
4073	94
4074	94
4075	94
4076	94
4077	94
4078	94
4079	94
4080	94
4081	94
4082	94
4083	94
4084	94
4085	94
4086	94
4087	94
4088	94
4089	94
4090	94
4091	94
4092	94
4093	94
4094	94
4095	94
4096	94
4097	94
4098	94
4099	94
4100	94
4101	94
4102	94
4103	94
4104	94
4105	94
4106	94
4107	94
4108	94
4109	94
4110	94
4111	94
4112	94
4113	94
4114	94
4115	94
4116	94
4117	94
4118	94
4119	94
4120	94
4121	94
4122	94
4123	94
4124	94
4125	94
4126	94
4127	94
4128	94
4129	94
4130	94
4131	94
4132	94
4133	94
4134	94
4135	94
4136	94
4137	94
4138	94
4139	94
4140	94
4141	94
4142	94
4143	94
4144	94
4145	94
4146	94
4147	94
4148	94
4149	94
4150	94
4151	94
4152	94
4153	94
4154	94
4155	94
4156	94
4157	94
4158	94
4159	94
4160	95
4161	95
4162	95
4163	95
4164	95
4165	95
4166	95
4167	95
4168	95
4169	95
4170	95
4171	95
4172	95
4173	95
4174	95
4175	95
4176	95
4177	95
4178	95
4179	95
4180	95
4181	95
4182	95
4183	95
4184	95
4185	95
4186	95
4187	95
4188	95
4189	95
4190	95
4191	95
4192	95
4193	95
4194	95
4195	95
4196	95
4197	95
4198	95
4199	95
4200	95
4201	95
4202	95
4203	95
4204	95
4205	95
4206	95
4207	95
4208	95
4209	95
4210	95
4211	95
4212	95
4213	95
4214	95
4215	95
4216	95
4217	95
4218	95
4219	95
4220	95
4221	95
4222	95
4223	95
4224	95
4225	95
4226	95
4227	95
4228	95
4229	95
4230	95
4231	95
4232	95
4233	95
4234	95
4235	95
4236	95
4237	95
4238	95
4239	95
4240	95
4241	95
4242	95
4243	95
4244	95
4245	95
4246	95
4247	95
4248	95
4249	95
4250	95
4251	95
4252	95
4253	95
4254	95
4255	95
4256	95
4257	95
4258	95
4259	95
4260	95
4261	95
4262	95
4263	95
4264	95
4265	95
4266	95
4267	95
4268	95
4269	95
4270	95
4271	95
4272	95
4273	95
4274	95
4275	95
4276	95
4277	95
4278	95
4279	95
4280	95
4281	95
4282	95
4283	95
4284	95
4285	95
4286	95
4287	95
4288	95
4289	95
4290	95
4291	95
4292	95
4293	95
4294	95
4295	95
4296	95
4297	95
4298	95
4299	95
4300	95
4301	95
4302	95
4303	95
4304	95
4305	95
4306	95
4307	95
4308	95
4309	95
4310	95
4311	95
4312	95
4313	95
4314	95
4315	95
4316	95
4317	95
4318	95
4319	95
4320	95
4321	95
4322	95
4323	95
4324	95
4325	95
4326	95
4327	95
4328	95
4329	95
4330	95
4331	95
4332	95
4333	95
4334	95
4335	95
4336	95
4337	95
4338	95
4339	95
4340	95
4341	95
4342	95
4343	95
4344	95
4345	95
4346	95
4347	95
4348	95
4349	95
4350	95
4351	95
4352	95
4353	95
4354	95
4355	95
4356	95
4357	95
4358	96
4359	96
4360	96
4361	96
4362	96
4363	96
4364	96
4365	96
4366	96
4367	96
4368	96
4369	96
4370	96
4371	96
4372	96
4373	96
4374	96
4375	96
4376	96
4377	96
4378	96
4379	96
4380	96
4381	96
4382	96
4383	96
4384	96
4385	96
4386	96
4387	96
4388	96
4389	96
4390	96
4391	96
4392	96
4393	96
4394	96
4395	96
4396	96
4397	96
4398	96
4399	96
4400	96
4401	96
4402	96
4403	96
4404	96
4405	96
4406	96
4407	96
4408	96
4409	96
4410	96
4411	96
4412	96
4413	96
4414	96
4415	96
4416	96
4417	96
4418	96
4419	96
4420	96
4421	96
4422	97
4423	97
4424	97
4425	97
4426	97
4427	97
4428	97
4429	97
4430	97
4431	97
4432	97
4433	97
4434	97
4435	97
4436	97
4437	97
4438	97
4439	97
4440	97
4441	97
4442	97
4443	97
4444	97
4445	97
4446	97
4447	97
4448	97
4449	97
4450	97
4451	97
4452	97
4453	97
4454	97
4455	97
4456	97
4457	97
4458	97
4459	97
4460	97
4461	97
4462	97
4463	97
4464	97
4465	97
4466	97
4467	97
4468	97
4469	97
4470	97
4471	97
4472	97
4473	97
4474	97
4475	97
4476	97
4477	97
4478	97
4479	97
4480	97
4481	97
4482	97
4483	97
4484	97
4485	97
4486	97
4487	97
4488	97
4489	97
4490	97
4491	97
4492	97
4493	97
4494	97
4495	97
4496	97
4497	97
4498	97
4499	97
4500	97
4501	97
4502	97
4503	97
4504	97
4505	97
4506	97
4507	97
4508	97
4509	97
4510	97
4511	97
4512	97
4513	97
4514	97
4515	97
4516	97
4517	97
4518	97
4519	97
4520	97
4521	97
4522	97
4523	97
4524	97
4525	97
4526	97
4527	97
4528	97
4529	97
4530	97
4531	97
4532	97
4533	97
4534	97
4535	97
4536	97
4537	97
4538	97
4539	97
4540	97
4541	97
4542	97
4543	97
4544	97
4545	97
4546	97
4547	97
4548	97
4549	97
4550	97
4551	97
4552	97
4553	97
4554	97
4555	97
4556	97
4557	97
4558	97
4559	97
4560	97
4561	97
4562	97
4563	97
4564	97
4565	97
4566	97
4567	97
4568	97
4569	97
4570	97
4571	97
4572	97
4573	97
4574	97
4575	97
4576	97
4577	97
4578	97
4579	97
4580	97
4581	97
4582	97
4583	97
4584	97
4585	97
4586	97
4587	97
4588	97
4589	97
4590	97
4591	97
4592	97
4593	97
4594	97
4595	97
4596	97
4597	97
4598	97
4599	97
4600	97
4601	97
4602	97
4603	97
4604	97
4605	97
4606	97
4607	97
4608	97
4609	97
4610	97
4611	97
4612	97
4613	97
4614	97
4615	97
4616	97
4617	97
4618	97
4619	97
4620	97
4621	97
4622	97
4623	97
4624	97
4625	97
4626	97
4627	97
4628	97
4629	97
4630	97
4631	97
4632	97
4633	97
4634	97
4635	97
4636	97
4637	97
4638	97
4639	97
4640	97
4641	97
4642	97
4643	97
4644	97
4645	97
4646	97
4647	97
4648	97
4649	97
4650	97
4651	97
4652	97
4653	97
4654	97
4655	97
4656	97
4657	97
4658	97
4659	97
4660	97
4661	97
4662	97
4663	97
4664	97
4665	97
4666	97
4667	97
4668	97
4669	97
4670	97
4671	97
4672	97
4673	97
4674	97
4675	97
4676	97
4677	97
4678	97
4679	97
4680	97
4681	97
4682	97
4683	97
4684	97
4685	97
4686	97
4687	97
4688	97
4689	97
4690	97
4691	97
4692	97
4693	97
4694	97
4695	97
4696	97
4697	97
4698	97
4699	97
4700	97
4701	97
4702	97
4703	97
4704	97
4705	97
4706	97
4707	97
4708	97
4709	97
4710	97
4711	97
4712	97
4713	97
4714	97
4715	97
4716	97
4717	97
4718	97
4719	97
4720	97
4721	97
4722	97
4723	97
4724	97
4725	97
4726	97
4727	97
4728	97
4729	97
4730	97
4731	97
4732	97
4733	97
4734	97
4735	97
4736	97
4737	97
4738	97
4739	97
4740	97
4741	97
4742	97
4743	97
4744	97
4745	97
4746	97
4747	97
4748	97
4749	97
4750	97
4751	97
4752	97
4753	97
4754	97
4755	97
4756	97
4757	97
4758	97
4759	97
4760	97
4761	97
4762	97
4763	97
4764	97
4765	97
4766	97
4767	97
4768	97
4769	97
4770	97
4771	97
4772	97
4773	97
4774	97
4775	97
4776	97
4777	97
4778	97
4779	97
4780	97
4781	97
4782	97
4783	97
4784	97
4785	97
4786	97
4787	97
4788	97
4789	97
4790	97
4791	97
4792	97
4793	97
4794	97
4795	97
4796	97
4797	97
4798	97
4799	97
4800	97
4801	97
4802	97
4803	97
4804	97
4805	97
4806	97
4807	97
4808	97
4809	97
4810	97
4811	97
4812	97
4813	97
4814	97
4815	97
4816	97
4817	97
4818	97
4819	97
4820	97
4821	97
4822	97
4823	97
4824	97
4825	97
4826	97
4827	97
4828	97
4829	97
4830	97
4831	97
4832	97
4833	97
4834	97
4835	97
4836	97
4837	97
4838	97
4839	97
4840	97
4841	97
4842	97
4843	97
4844	97
4845	97
4846	97
4847	97
4848	97
4849	97
4850	97
4851	97
4852	97
4853	97
4854	97
4855	97
4856	97
4857	97
4858	97
4859	97
4860	97
4861	97
4862	97
4863	97
4864	97
4865	97
4866	97
4867	97
4868	97
4869	97
4870	97
4871	97
4872	97
4873	97
4874	97
4875	97
4876	97
4877	97
4878	97
4879	97
4880	97
4881	97
4882	97
4883	97
4884	97
4885	97
4886	97
4887	97
4888	97
4889	97
4890	97
4891	97
4892	97
4893	97
4894	97
4895	97
4896	97
4897	97
4898	97
4899	97
4900	97
4901	97
4902	97
4903	97
4904	97
4905	97
4906	97
4907	97
4908	97
4909	97
4910	97
4911	97
4912	97
4913	97
4914	97
4915	97
4916	97
4917	97
4918	97
4919	97
4920	97
4921	98
4922	98
4923	98
4924	98
4925	98
4926	98
4927	98
4928	98
4929	98
4930	98
4931	98
4932	98
4933	98
4934	98
4935	98
4936	98
4937	98
4938	98
4939	98
4940	98
4941	98
4942	98
4943	98
4944	98
4945	98
4946	98
4947	98
4948	98
4949	98
4950	98
4951	98
4952	98
4953	98
4954	98
4955	98
4956	98
4957	98
4958	98
4959	98
4960	98
4961	98
4962	98
4963	98
4964	98
4965	98
4966	98
4967	98
4968	98
4969	98
4970	98
4971	98
4972	98
4973	98
4974	98
4975	98
4976	98
4977	98
4978	98
4979	98
4980	98
4981	98
4982	98
4983	98
4984	98
4985	98
4986	98
4987	98
4988	98
4989	98
4990	98
4991	98
4992	98
4993	98
4994	98
4995	98
4996	98
4997	98
4998	98
4999	98
5000	98

==> data/no_restart/SATComp/fw-c.1-wrnd.tsv <==
1	0
2	22
3	26
4	29
5	29
6	29
7	31
8	33
9	34
10	34
11	34
12	34
13	34
14	34
15	34
16	35
17	35
18	36
19	37
20	38
21	39
22	39
23	41
24	42
25	42
26	42
27	42
28	43
29	43
30	44
31	44
32	44
33	44
34	44
35	45
36	45
37	45
38	45
39	45
40	46
41	46
42	46
43	46
44	46
45	46
46	46
47	46
48	46
49	46
50	46
51	46
52	46
53	47
54	47
55	47
56	47
57	47
58	47
59	47
60	47
61	47
62	47
63	47
64	47
65	47
66	47
67	47
68	47
69	47
70	48
71	48
72	48
73	48
74	48
75	48
76	48
77	48
78	48
79	48
80	48
81	48
82	48
83	48
84	48
85	48
86	48
87	48
88	48
89	48
90	48
91	48
92	48
93	48
94	48
95	48
96	48
97	48
98	48
99	48
100	48
101	48
102	48
103	48
104	48
105	48
106	48
107	48
108	48
109	48
110	48
111	48
112	48
113	48
114	48
115	48
116	48
117	48
118	48
119	48
120	48
121	48
122	48
123	48
124	48
125	48
126	48
127	48
128	48
129	48
130	48
131	48
132	50
133	50
134	50
135	50
136	50
137	50
138	50
139	51
140	51
141	51
142	51
143	51
144	51
145	51
146	51
147	51
148	51
149	51
150	51
151	51
152	51
153	53
154	53
155	53
156	53
157	53
158	53
159	53
160	53
161	53
162	53
163	53
164	53
165	53
166	53
167	53
168	53
169	53
170	53
171	53
172	53
173	53
174	53
175	53
176	53
177	53
178	53
179	54
180	54
181	54
182	54
183	54
184	54
185	54
186	54
187	54
188	54
189	54
190	54
191	54
192	54
193	54
194	54
195	54
196	54
197	54
198	54
199	54
200	55
201	55
202	55
203	55
204	55
205	55
206	55
207	55
208	55
209	56
210	56
211	57
212	57
213	57
214	57
215	57
216	57
217	57
218	57
219	57
220	57
221	57
222	57
223	57
224	57
225	58
226	58
227	58
228	58
229	59
230	59
231	59
232	59
233	59
234	59
235	59
236	59
237	59
238	59
239	59
240	59
241	59
242	59
243	59
244	59
245	59
246	59
247	59
248	59
249	59
250	59
251	59
252	59
253	59
254	59
255	59
256	59
257	59
258	59
259	59
260	59
261	59
262	60
263	60
264	60
265	60
266	60
267	60
268	60
269	60
270	60
271	60
272	60
273	60
274	60
275	60
276	60
277	60
278	60
279	60
280	60
281	60
282	60
283	60
284	60
285	60
286	60
287	61
288	61
289	61
290	61
291	61
292	62
293	62
294	62
295	62
296	62
297	62
298	62
299	62
300	62
301	62
302	62
303	62
304	62
305	62
306	62
307	62
308	62
309	62
310	62
311	62
312	62
313	62
314	62
315	62
316	62
317	62
318	62
319	62
320	62
321	62
322	62
323	62
324	62
325	62
326	62
327	62
328	62
329	62
330	62
331	62
332	62
333	62
334	62
335	62
336	62
337	62
338	62
339	62
340	62
341	62
342	62
343	62
344	62
345	62
346	62
347	62
348	62
349	62
350	62
351	62
352	62
353	62
354	62
355	63
356	63
357	63
358	63
359	63
360	63
361	63
362	63
363	63
364	63
365	63
366	63
367	63
368	63
369	63
370	63
371	63
372	63
373	63
374	63
375	63
376	63
377	63
378	63
379	63
380	63
381	63
382	63
383	63
384	63
385	63
386	63
387	63
388	63
389	63
390	63
391	63
392	63
393	63
394	63
395	63
396	63
397	63
398	63
399	63
400	63
401	63
402	63
403	63
404	63
405	63
406	63
407	63
408	63
409	63
410	63
411	63
412	63
413	63
414	63
415	63
416	63
417	63
418	63
419	63
420	63
421	63
422	63
423	63
424	63
425	63
426	63
427	63
428	63
429	63
430	63
431	63
432	63
433	63
434	63
435	63
436	63
437	63
438	63
439	63
440	63
441	63
442	63
443	63
444	63
445	63
446	63
447	63
448	63
449	63
450	63
451	63
452	63
453	63
454	63
455	63
456	63
457	63
458	63
459	63
460	63
461	63
462	63
463	63
464	63
465	63
466	63
467	63
468	63
469	63
470	63
471	64
472	64
473	65
474	65
475	65
476	65
477	65
478	65
479	65
480	65
481	65
482	65
483	65
484	65
485	65
486	65
487	65
488	65
489	65
490	65
491	65
492	65
493	65
494	65
495	65
496	65
497	65
498	65
499	65
500	65
501	65
502	65
503	65
504	65
505	65
506	65
507	65
508	65
509	65
510	65
511	65
512	65
513	65
514	65
515	65
516	65
517	65
518	65
519	65
520	65
521	65
522	65
523	65
524	65
525	65
526	65
527	65
528	65
529	65
530	65
531	65
532	65
533	65
534	65
535	65
536	65
537	65
538	65
539	65
540	65
541	65
542	65
543	65
544	65
545	65
546	65
547	65
548	65
549	65
550	65
551	65
552	65
553	65
554	65
555	65
556	65
557	65
558	65
559	65
560	65
561	65
562	65
563	65
564	65
565	65
566	65
567	65
568	65
569	65
570	65
571	65
572	65
573	65
574	65
575	65
576	65
577	65
578	65
579	65
580	65
581	65
582	65
583	65
584	65
585	65
586	65
587	65
588	65
589	65
590	65
591	65
592	65
593	65
594	65
595	65
596	65
597	65
598	65
599	65
600	65
601	65
602	65
603	65
604	65
605	65
606	65
607	65
608	65
609	65
610	65
611	65
612	65
613	65
614	65
615	65
616	66
617	66
618	66
619	66
620	66
621	66
622	66
623	66
624	66
625	66
626	66
627	66
628	66
629	66
630	66
631	66
632	66
633	66
634	66
635	66
636	66
637	66
638	66
639	66
640	66
641	66
642	66
643	66
644	66
645	66
646	66
647	66
648	66
649	66
650	66
651	66
652	66
653	66
654	66
655	66
656	66
657	66
658	66
659	66
660	67
661	67
662	67
663	67
664	67
665	67
666	67
667	67
668	67
669	67
670	67
671	67
672	67
673	67
674	67
675	67
676	67
677	67
678	67
679	67
680	67
681	67
682	67
683	67
684	67
685	67
686	67
687	67
688	67
689	67
690	67
691	67
692	67
693	67
694	67
695	67
696	67
697	67
698	67
699	67
700	67
701	67
702	67
703	67
704	67
705	67
706	67
707	67
708	67
709	67
710	67
711	67
712	67
713	67
714	67
715	67
716	67
717	67
718	67
719	67
720	67
721	67
722	67
723	67
724	67
725	67
726	67
727	67
728	67
729	67
730	67
731	67
732	67
733	67
734	67
735	67
736	67
737	67
738	67
739	67
740	67
741	67
742	67
743	67
744	67
745	67
746	67
747	67
748	67
749	67
750	67
751	67
752	67
753	67
754	67
755	67
756	67
757	67
758	67
759	67
760	67
761	67
762	67
763	67
764	67
765	67
766	67
767	67
768	67
769	67
770	67
771	67
772	67
773	67
774	67
775	67
776	67
777	67
778	67
779	68
780	68
781	68
782	68
783	68
784	68
785	68
786	68
787	68
788	68
789	68
790	68
791	68
792	68
793	68
794	68
795	68
796	68
797	68
798	68
799	69
800	69
801	69
802	69
803	69
804	69
805	69
806	69
807	69
808	69
809	69
810	69
811	69
812	69
813	69
814	69
815	69
816	69
817	69
818	69
819	69
820	69
821	69
822	69
823	70
824	70
825	70
826	70
827	70
828	70
829	70
830	70
831	70
832	70
833	70
834	70
835	70
836	70
837	70
838	70
839	70
840	70
841	70
842	71
843	71
844	71
845	71
846	71
847	71
848	71
849	71
850	71
851	71
852	71
853	71
854	71
855	71
856	71
857	71
858	71
859	71
860	71
861	71
862	71
863	71
864	71
865	71
866	71
867	71
868	71
869	71
870	71
871	71
872	71
873	71
874	71
875	71
876	71
877	71
878	71
879	71
880	71
881	71
882	71
883	71
884	71
885	71
886	71
887	71
888	71
889	71
890	72
891	72
892	72
893	72
894	72
895	72
896	72
897	72
898	72
899	72
900	72
901	72
902	72
903	72
904	72
905	72
906	72
907	72
908	72
909	72
910	72
911	72
912	72
913	72
914	72
915	72
916	72
917	72
918	72
919	72
920	72
921	73
922	73
923	73
924	73
925	73
926	73
927	73
928	73
929	73
930	73
931	73
932	73
933	73
934	73
935	73
936	73
937	74
938	74
939	74
940	74
941	74
942	74
943	74
944	74
945	74
946	74
947	74
948	74
949	74
950	74
951	74
952	74
953	74
954	74
955	74
956	74
957	74
958	74
959	74
960	74
961	74
962	74
963	74
964	74
965	74
966	74
967	74
968	74
969	74
970	74
971	74
972	74
973	74
974	74
975	74
976	74
977	74
978	74
979	74
980	74
981	74
982	74
983	74
984	74
985	74
986	74
987	74
988	74
989	74
990	74
991	74
992	74
993	74
994	74
995	74
996	74
997	74
998	74
999	74
1000	74
1001	74
1002	74
1003	74
1004	74
1005	74
1006	74
1007	74
1008	74
1009	74
1010	74
1011	75
1012	75
1013	75
1014	75
1015	75
1016	75
1017	75
1018	75
1019	75
1020	75
1021	75
1022	75
1023	75
1024	75
1025	75
1026	75
1027	75
1028	75
1029	75
1030	75
1031	75
1032	75
1033	75
1034	75
1035	75
1036	75
1037	75
1038	75
1039	75
1040	75
1041	75
1042	75
1043	75
1044	75
1045	75
1046	75
1047	75
1048	75
1049	75
1050	75
1051	75
1052	75
1053	75
1054	75
1055	75
1056	75
1057	75
1058	75
1059	75
1060	75
1061	75
1062	75
1063	75
1064	75
1065	75
1066	75
1067	75
1068	75
1069	75
1070	75
1071	75
1072	75
1073	75
1074	75
1075	75
1076	75
1077	75
1078	75
1079	75
1080	75
1081	75
1082	75
1083	75
1084	75
1085	75
1086	75
1087	75
1088	75
1089	75
1090	75
1091	75
1092	75
1093	75
1094	75
1095	75
1096	75
1097	75
1098	75
1099	75
1100	75
1101	75
1102	75
1103	75
1104	75
1105	75
1106	75
1107	75
1108	75
1109	75
1110	75
1111	75
1112	75
1113	75
1114	75
1115	75
1116	75
1117	75
1118	75
1119	75
1120	75
1121	75
1122	75
1123	75
1124	75
1125	75
1126	75
1127	76
1128	76
1129	76
1130	76
1131	76
1132	76
1133	76
1134	76
1135	76
1136	76
1137	76
1138	76
1139	76
1140	76
1141	76
1142	76
1143	76
1144	76
1145	76
1146	76
1147	76
1148	76
1149	76
1150	76
1151	76
1152	76
1153	76
1154	76
1155	76
1156	76
1157	76
1158	76
1159	76
1160	77
1161	77
1162	77
1163	77
1164	77
1165	77
1166	77
1167	77
1168	77
1169	77
1170	77
1171	77
1172	77
1173	77
1174	77
1175	77
1176	77
1177	77
1178	77
1179	77
1180	77
1181	77
1182	77
1183	77
1184	77
1185	77
1186	77
1187	77
1188	77
1189	77
1190	77
1191	77
1192	77
1193	77
1194	77
1195	77
1196	77
1197	77
1198	77
1199	77
1200	77
1201	77
1202	77
1203	77
1204	77
1205	77
1206	77
1207	77
1208	77
1209	77
1210	77
1211	77
1212	77
1213	77
1214	77
1215	77
1216	77
1217	77
1218	77
1219	77
1220	77
1221	77
1222	77
1223	77
1224	77
1225	77
1226	77
1227	77
1228	77
1229	77
1230	77
1231	77
1232	77
1233	77
1234	77
1235	77
1236	77
1237	77
1238	77
1239	77
1240	77
1241	77
1242	77
1243	77
1244	77
1245	77
1246	77
1247	77
1248	77
1249	77
1250	77
1251	77
1252	77
1253	77
1254	77
1255	77
1256	77
1257	77
1258	77
1259	77
1260	77
1261	77
1262	77
1263	77
1264	77
1265	77
1266	77
1267	77
1268	77
1269	77
1270	77
1271	77
1272	77
1273	77
1274	77
1275	77
1276	77
1277	77
1278	77
1279	77
1280	77
1281	77
1282	77
1283	77
1284	77
1285	77
1286	77
1287	77
1288	77
1289	77
1290	77
1291	77
1292	77
1293	77
1294	77
1295	77
1296	77
1297	77
1298	77
1299	77
1300	77
1301	77
1302	77
1303	77
1304	77
1305	77
1306	77
1307	77
1308	77
1309	77
1310	77
1311	77
1312	77
1313	77
1314	77
1315	77
1316	77
1317	77
1318	77
1319	77
1320	77
1321	77
1322	77
1323	77
1324	77
1325	77
1326	77
1327	77
1328	77
1329	77
1330	77
1331	77
1332	77
1333	77
1334	77
1335	77
1336	77
1337	77
1338	77
1339	77
1340	77
1341	77
1342	77
1343	77
1344	77
1345	77
1346	77
1347	77
1348	77
1349	77
1350	77
1351	77
1352	77
1353	77
1354	77
1355	77
1356	77
1357	77
1358	77
1359	77
1360	77
1361	77
1362	77
1363	77
1364	77
1365	77
1366	77
1367	77
1368	77
1369	77
1370	77
1371	77
1372	77
1373	77
1374	77
1375	77
1376	77
1377	77
1378	77
1379	77
1380	77
1381	77
1382	77
1383	77
1384	77
1385	77
1386	77
1387	77
1388	77
1389	77
1390	77
1391	77
1392	77
1393	77
1394	77
1395	77
1396	77
1397	77
1398	77
1399	77
1400	77
1401	77
1402	77
1403	77
1404	77
1405	77
1406	77
1407	77
1408	77
1409	77
1410	77
1411	77
1412	77
1413	77
1414	77
1415	77
1416	77
1417	77
1418	77
1419	77
1420	77
1421	77
1422	77
1423	77
1424	77
1425	77
1426	77
1427	77
1428	77
1429	77
1430	77
1431	77
1432	77
1433	77
1434	77
1435	77
1436	77
1437	77
1438	77
1439	77
1440	77
1441	77
1442	77
1443	77
1444	77
1445	77
1446	77
1447	77
1448	77
1449	77
1450	77
1451	77
1452	77
1453	77
1454	77
1455	77
1456	77
1457	77
1458	77
1459	77
1460	77
1461	77
1462	77
1463	77
1464	77
1465	77
1466	77
1467	77
1468	77
1469	77
1470	77
1471	77
1472	77
1473	77
1474	77
1475	77
1476	77
1477	77
1478	77
1479	77
1480	77
1481	77
1482	77
1483	77
1484	78
1485	78
1486	78
1487	78
1488	78
1489	78
1490	78
1491	78
1492	78
1493	78
1494	78
1495	78
1496	78
1497	78
1498	78
1499	78
1500	78
1501	78
1502	78
1503	78
1504	78
1505	78
1506	78
1507	78
1508	78
1509	78
1510	78
1511	78
1512	78
1513	78
1514	78
1515	78
1516	78
1517	78
1518	78
1519	78
1520	78
1521	78
1522	78
1523	78
1524	78
1525	78
1526	78
1527	78
1528	78
1529	78
1530	78
1531	78
1532	78
1533	78
1534	78
1535	78
1536	78
1537	78
1538	78
1539	78
1540	78
1541	78
1542	78
1543	78
1544	78
1545	78
1546	78
1547	78
1548	78
1549	78
1550	78
1551	78
1552	78
1553	78
1554	78
1555	78
1556	78
1557	78
1558	78
1559	78
1560	78
1561	78
1562	78
1563	78
1564	79
1565	79
1566	79
1567	79
1568	79
1569	79
1570	79
1571	79
1572	79
1573	79
1574	79
1575	79
1576	79
1577	79
1578	79
1579	79
1580	79
1581	79
1582	79
1583	79
1584	79
1585	79
1586	79
1587	79
1588	79
1589	79
1590	79
1591	79
1592	79
1593	79
1594	79
1595	79
1596	79
1597	79
1598	79
1599	79
1600	79
1601	79
1602	79
1603	79
1604	79
1605	79
1606	79
1607	79
1608	79
1609	79
1610	79
1611	79
1612	79
1613	79
1614	79
1615	79
1616	79
1617	79
1618	79
1619	79
1620	79
1621	79
1622	80
1623	80
1624	80
1625	80
1626	80
1627	80
1628	80
1629	80
1630	80
1631	80
1632	80
1633	80
1634	80
1635	80
1636	80
1637	80
1638	80
1639	80
1640	80
1641	80
1642	80
1643	80
1644	80
1645	80
1646	80
1647	80
1648	80
1649	80
1650	80
1651	80
1652	80
1653	80
1654	80
1655	80
1656	80
1657	80
1658	80
1659	80
1660	80
1661	80
1662	80
1663	80
1664	80
1665	80
1666	80
1667	80
1668	80
1669	80
1670	80
1671	80
1672	80
1673	80
1674	80
1675	80
1676	80
1677	80
1678	80
1679	80
1680	80
1681	80
1682	80
1683	80
1684	80
1685	80
1686	80
1687	80
1688	80
1689	80
1690	80
1691	80
1692	80
1693	80
1694	80
1695	80
1696	80
1697	80
1698	80
1699	80
1700	80
1701	80
1702	80
1703	80
1704	80
1705	80
1706	80
1707	80
1708	80
1709	80
1710	80
1711	80
1712	80
1713	80
1714	80
1715	80
1716	80
1717	80
1718	80
1719	80
1720	80
1721	80
1722	80
1723	80
1724	80
1725	80
1726	80
1727	80
1728	80
1729	80
1730	80
1731	80
1732	80
1733	80
1734	80
1735	80
1736	80
1737	80
1738	80
1739	80
1740	80
1741	80
1742	80
1743	80
1744	80
1745	80
1746	80
1747	80
1748	80
1749	80
1750	80
1751	80
1752	80
1753	80
1754	80
1755	80
1756	80
1757	80
1758	80
1759	80
1760	80
1761	80
1762	80
1763	80
1764	80
1765	80
1766	80
1767	80
1768	80
1769	80
1770	80
1771	80
1772	80
1773	80
1774	80
1775	80
1776	80
1777	80
1778	80
1779	80
1780	80
1781	80
1782	80
1783	80
1784	80
1785	80
1786	80
1787	80
1788	80
1789	80
1790	80
1791	80
1792	80
1793	80
1794	80
1795	80
1796	80
1797	80
1798	80
1799	80
1800	80
1801	80
1802	80
1803	80
1804	80
1805	80
1806	80
1807	81
1808	81
1809	81
1810	81
1811	81
1812	81
1813	81
1814	81
1815	81
1816	81
1817	81
1818	81
1819	81
1820	81
1821	81
1822	81
1823	81
1824	81
1825	81
1826	81
1827	81
1828	81
1829	81
1830	81
1831	81
1832	81
1833	81
1834	81
1835	81
1836	81
1837	81
1838	81
1839	81
1840	81
1841	81
1842	81
1843	81
1844	81
1845	81
1846	81
1847	81
1848	81
1849	81
1850	81
1851	81
1852	81
1853	81
1854	81
1855	81
1856	81
1857	81
1858	81
1859	81
1860	81
1861	81
1862	81
1863	81
1864	81
1865	81
1866	81
1867	81
1868	81
1869	81
1870	81
1871	81
1872	81
1873	81
1874	81
1875	81
1876	81
1877	81
1878	81
1879	81
1880	81
1881	81
1882	81
1883	81
1884	81
1885	81
1886	81
1887	81
1888	81
1889	81
1890	81
1891	81
1892	81
1893	81
1894	81
1895	81
1896	81
1897	81
1898	81
1899	81
1900	81
1901	81
1902	81
1903	81
1904	81
1905	81
1906	81
1907	81
1908	81
1909	81
1910	81
1911	81
1912	81
1913	81
1914	81
1915	81
1916	81
1917	81
1918	81
1919	81
1920	81
1921	81
1922	81
1923	81
1924	81
1925	81
1926	81
1927	81
1928	81
1929	81
1930	81
1931	81
1932	81
1933	81
1934	81
1935	81
1936	81
1937	81
1938	81
1939	81
1940	81
1941	81
1942	81
1943	81
1944	81
1945	81
1946	81
1947	81
1948	81
1949	81
1950	81
1951	81
1952	81
1953	81
1954	82
1955	82
1956	82
1957	82
1958	82
1959	82
1960	82
1961	82
1962	82
1963	83
1964	83
1965	83
1966	83
1967	83
1968	83
1969	83
1970	83
1971	83
1972	83
1973	83
1974	83
1975	83
1976	83
1977	83
1978	83
1979	83
1980	83
1981	83
1982	83
1983	83
1984	83
1985	83
1986	83
1987	83
1988	83
1989	83
1990	83
1991	83
1992	83
1993	83
1994	83
1995	83
1996	83
1997	83
1998	83
1999	83
2000	83
2001	83
2002	83
2003	83
2004	84
2005	84
2006	84
2007	84
2008	84
2009	84
2010	84
2011	84
2012	84
2013	84
2014	84
2015	84
2016	84
2017	84
2018	84
2019	84
2020	84
2021	84
2022	84
2023	84
2024	84
2025	84
2026	84
2027	84
2028	84
2029	84
2030	84
2031	84
2032	84
2033	84
2034	84
2035	84
2036	84
2037	84
2038	84
2039	84
2040	84
2041	84
2042	84
2043	84
2044	84
2045	84
2046	84
2047	84
2048	84
2049	84
2050	85
2051	85
2052	85
2053	85
2054	85
2055	85
2056	85
2057	85
2058	85
2059	85
2060	85
2061	85
2062	85
2063	85
2064	85
2065	85
2066	85
2067	85
2068	85
2069	85
2070	85
2071	85
2072	85
2073	85
2074	85
2075	85
2076	85
2077	85
2078	85
2079	85
2080	85
2081	85
2082	85
2083	85
2084	85
2085	85
2086	85
2087	85
2088	85
2089	85
2090	85
2091	85
2092	85
2093	85
2094	85
2095	85
2096	85
2097	85
2098	85
2099	85
2100	85
2101	85
2102	85
2103	85
2104	85
2105	85
2106	85
2107	85
2108	85
2109	85
2110	85
2111	85
2112	85
2113	85
2114	85
2115	85
2116	85
2117	85
2118	85
2119	85
2120	85
2121	85
2122	85
2123	85
2124	85
2125	85
2126	85
2127	85
2128	85
2129	85
2130	85
2131	85
2132	85
2133	85
2134	85
2135	85
2136	85
2137	85
2138	85
2139	85
2140	85
2141	85
2142	86
2143	86
2144	86
2145	86
2146	86
2147	86
2148	86
2149	86
2150	86
2151	86
2152	86
2153	86
2154	86
2155	86
2156	86
2157	86
2158	86
2159	86
2160	86
2161	86
2162	86
2163	86
2164	86
2165	86
2166	86
2167	86
2168	86
2169	86
2170	86
2171	86
2172	86
2173	86
2174	86
2175	86
2176	86
2177	86
2178	86
2179	86
2180	86
2181	86
2182	86
2183	86
2184	86
2185	86
2186	86
2187	86
2188	86
2189	86
2190	86
2191	86
2192	86
2193	86
2194	86
2195	86
2196	86
2197	86
2198	86
2199	86
2200	86
2201	86
2202	86
2203	86
2204	86
2205	86
2206	86
2207	86
2208	86
2209	86
2210	86
2211	86
2212	86
2213	86
2214	86
2215	86
2216	86
2217	86
2218	86
2219	86
2220	86
2221	86
2222	86
2223	86
2224	86
2225	86
2226	86
2227	86
2228	86
2229	86
2230	86
2231	86
2232	86
2233	86
2234	86
2235	86
2236	86
2237	86
2238	86
2239	86
2240	86
2241	86
2242	86
2243	86
2244	86
2245	86
2246	86
2247	86
2248	86
2249	86
2250	86
2251	86
2252	86
2253	86
2254	86
2255	86
2256	86
2257	86
2258	86
2259	86
2260	86
2261	86
2262	86
2263	86
2264	86
2265	86
2266	86
2267	86
2268	86
2269	86
2270	86
2271	86
2272	86
2273	86
2274	86
2275	86
2276	86
2277	86
2278	86
2279	86
2280	86
2281	86
2282	86
2283	86
2284	86
2285	86
2286	86
2287	86
2288	86
2289	86
2290	86
2291	86
2292	86
2293	86
2294	86
2295	86
2296	86
2297	86
2298	86
2299	86
2300	86
2301	86
2302	86
2303	86
2304	86
2305	86
2306	86
2307	86
2308	86
2309	86
2310	86
2311	86
2312	86
2313	86
2314	86
2315	86
2316	86
2317	86
2318	86
2319	86
2320	86
2321	86
2322	86
2323	86
2324	86
2325	86
2326	86
2327	86
2328	86
2329	86
2330	86
2331	86
2332	86
2333	86
2334	86
2335	86
2336	86
2337	86
2338	86
2339	86
2340	86
2341	86
2342	86
2343	86
2344	86
2345	86
2346	86
2347	86
2348	86
2349	86
2350	86
2351	86
2352	86
2353	86
2354	86
2355	86
2356	86
2357	86
2358	86
2359	86
2360	86
2361	86
2362	86
2363	86
2364	86
2365	86
2366	86
2367	86
2368	86
2369	86
2370	86
2371	86
2372	86
2373	86
2374	86
2375	86
2376	86
2377	86
2378	87
2379	87
2380	87
2381	87
2382	87
2383	87
2384	87
2385	87
2386	87
2387	87
2388	87
2389	87
2390	87
2391	87
2392	87
2393	87
2394	87
2395	87
2396	87
2397	87
2398	87
2399	87
2400	87
2401	87
2402	87
2403	87
2404	87
2405	87
2406	87
2407	87
2408	87
2409	87
2410	87
2411	87
2412	87
2413	87
2414	87
2415	87
2416	87
2417	87
2418	87
2419	87
2420	87
2421	87
2422	87
2423	87
2424	87
2425	87
2426	87
2427	87
2428	87
2429	87
2430	87
2431	87
2432	87
2433	87
2434	87
2435	87
2436	87
2437	87
2438	87
2439	87
2440	87
2441	87
2442	87
2443	87
2444	87
2445	87
2446	87
2447	87
2448	87
2449	87
2450	87
2451	87
2452	87
2453	87
2454	87
2455	87
2456	87
2457	87
2458	87
2459	87
2460	87
2461	87
2462	87
2463	87
2464	87
2465	87
2466	87
2467	87
2468	87
2469	87
2470	87
2471	87
2472	87
2473	87
2474	87
2475	87
2476	87
2477	87
2478	87
2479	87
2480	87
2481	87
2482	87
2483	87
2484	87
2485	87
2486	87
2487	87
2488	87
2489	87
2490	87
2491	87
2492	87
2493	87
2494	87
2495	87
2496	87
2497	87
2498	87
2499	87
2500	87
2501	87
2502	87
2503	87
2504	87
2505	87
2506	87
2507	87
2508	87
2509	87
2510	87
2511	87
2512	87
2513	87
2514	87
2515	87
2516	87
2517	87
2518	87
2519	87
2520	87
2521	87
2522	87
2523	87
2524	87
2525	87
2526	87
2527	87
2528	87
2529	87
2530	87
2531	87
2532	87
2533	87
2534	87
2535	87
2536	87
2537	87
2538	87
2539	87
2540	87
2541	87
2542	87
2543	87
2544	87
2545	87
2546	87
2547	87
2548	87
2549	87
2550	87
2551	87
2552	87
2553	87
2554	87
2555	87
2556	87
2557	87
2558	87
2559	87
2560	87
2561	87
2562	87
2563	87
2564	87
2565	87
2566	87
2567	87
2568	87
2569	87
2570	87
2571	87
2572	87
2573	87
2574	87
2575	87
2576	87
2577	87
2578	87
2579	87
2580	87
2581	88
2582	89
2583	89
2584	89
2585	89
2586	89
2587	89
2588	89
2589	89
2590	89
2591	89
2592	89
2593	89
2594	89
2595	89
2596	89
2597	89
2598	89
2599	89
2600	89
2601	89
2602	89
2603	89
2604	89
2605	89
2606	89
2607	89
2608	89
2609	89
2610	89
2611	89
2612	89
2613	89
2614	89
2615	89
2616	89
2617	89
2618	89
2619	89
2620	89
2621	89
2622	89
2623	89
2624	89
2625	89
2626	89
2627	89
2628	89
2629	89
2630	89
2631	89
2632	89
2633	89
2634	89
2635	89
2636	89
2637	89
2638	89
2639	89
2640	89
2641	89
2642	89
2643	89
2644	89
2645	89
2646	89
2647	89
2648	89
2649	89
2650	89
2651	89
2652	90
2653	90
2654	90
2655	90
2656	90
2657	90
2658	90
2659	90
2660	90
2661	90
2662	90
2663	90
2664	90
2665	90
2666	90
2667	90
2668	90
2669	90
2670	90
2671	90
2672	90
2673	90
2674	90
2675	90
2676	90
2677	90
2678	90
2679	90
2680	90
2681	90
2682	90
2683	90
2684	90
2685	90
2686	90
2687	90
2688	90
2689	90
2690	90
2691	90
2692	90
2693	90
2694	90
2695	90
2696	90
2697	90
2698	90
2699	90
2700	90
2701	90
2702	90
2703	90
2704	90
2705	90
2706	90
2707	90
2708	90
2709	90
2710	90
2711	90
2712	90
2713	90
2714	90
2715	90
2716	90
2717	90
2718	90
2719	90
2720	90
2721	90
2722	90
2723	90
2724	90
2725	90
2726	90
2727	90
2728	90
2729	90
2730	90
2731	90
2732	90
2733	90
2734	90
2735	90
2736	90
2737	90
2738	90
2739	90
2740	90
2741	90
2742	90
2743	90
2744	90
2745	90
2746	90
2747	90
2748	90
2749	90
2750	90
2751	90
2752	90
2753	90
2754	90
2755	90
2756	90
2757	90
2758	90
2759	90
2760	90
2761	90
2762	90
2763	90
2764	90
2765	90
2766	90
2767	90
2768	90
2769	90
2770	90
2771	90
2772	90
2773	90
2774	90
2775	90
2776	90
2777	90
2778	90
2779	90
2780	90
2781	90
2782	90
2783	90
2784	90
2785	90
2786	90
2787	90
2788	90
2789	90
2790	90
2791	90
2792	90
2793	90
2794	90
2795	90
2796	90
2797	90
2798	90
2799	90
2800	90
2801	90
2802	90
2803	90
2804	90
2805	90
2806	90
2807	90
2808	90
2809	90
2810	90
2811	90
2812	90
2813	90
2814	90
2815	90
2816	90
2817	90
2818	90
2819	90
2820	90
2821	90
2822	90
2823	90
2824	90
2825	90
2826	90
2827	91
2828	91
2829	91
2830	91
2831	91
2832	91
2833	91
2834	91
2835	91
2836	91
2837	91
2838	91
2839	91
2840	91
2841	91
2842	91
2843	91
2844	91
2845	91
2846	91
2847	91
2848	91
2849	91
2850	91
2851	91
2852	91
2853	91
2854	91
2855	91
2856	91
2857	91
2858	91
2859	92
2860	92
2861	92
2862	92
2863	92
2864	92
2865	92
2866	92
2867	92
2868	92
2869	92
2870	92
2871	92
2872	92
2873	92
2874	92
2875	92
2876	92
2877	92
2878	92
2879	92
2880	92
2881	92
2882	92
2883	92
2884	92
2885	92
2886	92
2887	92
2888	92
2889	92
2890	92
2891	92
2892	92
2893	92
2894	92
2895	92
2896	92
2897	92
2898	92
2899	92
2900	92
2901	92
2902	92
2903	92
2904	92
2905	92
2906	92
2907	92
2908	92
2909	92
2910	92
2911	92
2912	92
2913	92
2914	92
2915	92
2916	92
2917	92
2918	92
2919	92
2920	92
2921	92
2922	92
2923	92
2924	92
2925	92
2926	92
2927	92
2928	92
2929	92
2930	92
2931	92
2932	92
2933	92
2934	92
2935	92
2936	92
2937	92
2938	92
2939	92
2940	92
2941	92
2942	92
2943	92
2944	92
2945	92
2946	92
2947	92
2948	92
2949	92
2950	92
2951	92
2952	92
2953	92
2954	92
2955	92
2956	92
2957	92
2958	92
2959	92
2960	92
2961	92
2962	92
2963	92
2964	92
2965	92
2966	92
2967	92
2968	92
2969	92
2970	92
2971	92
2972	92
2973	92
2974	92
2975	92
2976	92
2977	92
2978	92
2979	92
2980	92
2981	92
2982	92
2983	92
2984	92
2985	92
2986	92
2987	92
2988	92
2989	92
2990	92
2991	92
2992	92
2993	92
2994	92
2995	92
2996	92
2997	92
2998	92
2999	92
3000	92
3001	92
3002	92
3003	92
3004	92
3005	92
3006	92
3007	92
3008	92
3009	92
3010	92
3011	92
3012	92
3013	92
3014	92
3015	92
3016	92
3017	92
3018	92
3019	92
3020	92
3021	92
3022	92
3023	92
3024	92
3025	92
3026	92
3027	92
3028	92
3029	92
3030	92
3031	92
3032	92
3033	92
3034	92
3035	92
3036	92
3037	92
3038	92
3039	92
3040	92
3041	92
3042	92
3043	92
3044	92
3045	92
3046	92
3047	92
3048	92
3049	92
3050	92
3051	92
3052	92
3053	92
3054	92
3055	92
3056	92
3057	92
3058	92
3059	92
3060	92
3061	92
3062	92
3063	92
3064	92
3065	92
3066	92
3067	92
3068	92
3069	92
3070	92
3071	92
3072	92
3073	92
3074	92
3075	92
3076	92
3077	92
3078	92
3079	92
3080	92
3081	92
3082	92
3083	92
3084	92
3085	92
3086	92
3087	92
3088	92
3089	92
3090	92
3091	92
3092	92
3093	92
3094	92
3095	92
3096	92
3097	92
3098	92
3099	92
3100	92
3101	92
3102	92
3103	92
3104	92
3105	92
3106	92
3107	92
3108	92
3109	92
3110	92
3111	92
3112	92
3113	92
3114	92
3115	92
3116	92
3117	92
3118	92
3119	93
3120	93
3121	93
3122	93
3123	93
3124	93
3125	93
3126	93
3127	93
3128	93
3129	93
3130	93
3131	93
3132	93
3133	93
3134	93
3135	93
3136	93
3137	93
3138	93
3139	93
3140	93
3141	93
3142	93
3143	93
3144	93
3145	93
3146	93
3147	93
3148	93
3149	93
3150	93
3151	93
3152	93
3153	93
3154	93
3155	93
3156	93
3157	93
3158	93
3159	93
3160	93
3161	93
3162	93
3163	93
3164	93
3165	93
3166	93
3167	93
3168	93
3169	93
3170	93
3171	93
3172	93
3173	93
3174	93
3175	93
3176	93
3177	93
3178	93
3179	93
3180	93
3181	93
3182	93
3183	93
3184	93
3185	93
3186	93
3187	93
3188	93
3189	94
3190	94
3191	94
3192	94
3193	94
3194	94
3195	94
3196	94
3197	94
3198	94
3199	94
3200	94
3201	94
3202	94
3203	94
3204	94
3205	94
3206	94
3207	94
3208	94
3209	94
3210	94
3211	94
3212	94
3213	94
3214	94
3215	94
3216	94
3217	94
3218	94
3219	94
3220	94
3221	94
3222	94
3223	94
3224	94
3225	94
3226	94
3227	94
3228	94
3229	94
3230	94
3231	94
3232	94
3233	94
3234	94
3235	94
3236	94
3237	94
3238	94
3239	94
3240	94
3241	94
3242	94
3243	94
3244	94
3245	94
3246	94
3247	94
3248	94
3249	94
3250	94
3251	94
3252	94
3253	94
3254	95
3255	95
3256	95
3257	95
3258	95
3259	95
3260	95
3261	95
3262	95
3263	95
3264	95
3265	95
3266	95
3267	95
3268	95
3269	95
3270	95
3271	95
3272	95
3273	96
3274	96
3275	96
3276	96
3277	96
3278	96
3279	96
3280	96
3281	96
3282	96
3283	96
3284	96
3285	96
3286	96
3287	96
3288	96
3289	96
3290	96
3291	96
3292	96
3293	96
3294	96
3295	96
3296	96
3297	96
3298	96
3299	96
3300	96
3301	96
3302	96
3303	96
3304	96
3305	96
3306	96
3307	96
3308	96
3309	96
3310	96
3311	96
3312	96
3313	96
3314	96
3315	96
3316	96
3317	96
3318	96
3319	96
3320	96
3321	96
3322	96
3323	96
3324	96
3325	96
3326	96
3327	96
3328	96
3329	96
3330	96
3331	96
3332	96
3333	96
3334	96
3335	96
3336	96
3337	96
3338	96
3339	96
3340	96
3341	96
3342	96
3343	96
3344	96
3345	96
3346	96
3347	96
3348	96
3349	96
3350	96
3351	96
3352	96
3353	96
3354	96
3355	96
3356	96
3357	96
3358	96
3359	96
3360	96
3361	96
3362	96
3363	96
3364	96
3365	96
3366	96
3367	96
3368	96
3369	96
3370	96
3371	96
3372	96
3373	96
3374	96
3375	96
3376	96
3377	96
3378	96
3379	96
3380	96
3381	96
3382	96
3383	96
3384	96
3385	96
3386	96
3387	96
3388	96
3389	96
3390	96
3391	96
3392	96
3393	96
3394	96
3395	96
3396	96
3397	96
3398	96
3399	96
3400	96
3401	96
3402	96
3403	96
3404	96
3405	96
3406	96
3407	96
3408	96
3409	96
3410	96
3411	96
3412	96
3413	96
3414	96
3415	96
3416	96
3417	96
3418	96
3419	96
3420	96
3421	96
3422	96
3423	96
3424	96
3425	96
3426	96
3427	96
3428	96
3429	96
3430	96
3431	96
3432	96
3433	96
3434	96
3435	96
3436	96
3437	96
3438	96
3439	96
3440	96
3441	97
3442	97
3443	97
3444	97
3445	97
3446	97
3447	97
3448	97
3449	97
3450	97
3451	97
3452	97
3453	97
3454	97
3455	97
3456	97
3457	97
3458	97
3459	97
3460	97
3461	97
3462	97
3463	97
3464	97
3465	97
3466	97
3467	97
3468	97
3469	97
3470	97
3471	97
3472	97
3473	97
3474	97
3475	97
3476	97
3477	97
3478	97
3479	97
3480	97
3481	97
3482	97
3483	97
3484	97
3485	97
3486	97
3487	97
3488	97
3489	97
3490	97
3491	97
3492	97
3493	97
3494	97
3495	97
3496	97
3497	97
3498	97
3499	97
3500	97
3501	97
3502	97
3503	97
3504	97
3505	97
3506	97
3507	97
3508	97
3509	97
3510	97
3511	97
3512	97
3513	97
3514	97
3515	97
3516	97
3517	97
3518	97
3519	97
3520	97
3521	97
3522	97
3523	97
3524	97
3525	97
3526	97
3527	97
3528	97
3529	97
3530	97
3531	97
3532	97
3533	97
3534	97
3535	97
3536	97
3537	97
3538	97
3539	97
3540	97
3541	97
3542	97
3543	97
3544	97
3545	97
3546	97
3547	97
3548	97
3549	97
3550	97
3551	97
3552	97
3553	97
3554	97
3555	97
3556	97
3557	97
3558	97
3559	97
3560	97
3561	97
3562	97
3563	97
3564	97
3565	97
3566	97
3567	97
3568	97
3569	97
3570	97
3571	97
3572	97
3573	97
3574	97
3575	97
3576	97
3577	97
3578	97
3579	97
3580	97
3581	97
3582	97
3583	97
3584	97
3585	97
3586	97
3587	97
3588	97
3589	97
3590	97
3591	97
3592	97
3593	97
3594	97
3595	97
3596	97
3597	97
3598	97
3599	97
3600	97
3601	97
3602	97
3603	97
3604	97
3605	97
3606	97
3607	97
3608	97
3609	97
3610	97
3611	97
3612	97
3613	97
3614	97
3615	97
3616	97
3617	97
3618	97
3619	97
3620	97
3621	97
3622	97
3623	97
3624	97
3625	97
3626	97
3627	97
3628	97
3629	97
3630	97
3631	97
3632	97
3633	97
3634	97
3635	97
3636	97
3637	97
3638	97
3639	97
3640	97
3641	97
3642	98
3643	98
3644	98
3645	98
3646	99
3647	99
3648	99
3649	99
3650	99
3651	99
3652	99
3653	99
3654	99
3655	99
3656	99
3657	99
3658	99
3659	99
3660	99
3661	99
3662	99
3663	99
3664	99
3665	99
3666	99
3667	99
3668	99
3669	99
3670	99
3671	99
3672	99
3673	99
3674	99
3675	99
3676	99
3677	99
3678	99
3679	99
3680	99
3681	99
3682	99
3683	99
3684	99
3685	99
3686	99
3687	99
3688	99
3689	99
3690	99
3691	99
3692	99
3693	99
3694	99
3695	99
3696	99
3697	99
3698	99
3699	99
3700	99
3701	99
3702	99
3703	100
3704	100
3705	100
3706	100
3707	100
3708	100
3709	100
3710	100
3711	100
3712	100
3713	100
3714	100
3715	100
3716	100
3717	100
3718	100
3719	100
3720	100
3721	100
3722	100
3723	100
3724	100
3725	100
3726	100
3727	100
3728	100
3729	100
3730	100
3731	100
3732	100
3733	100
3734	100
3735	100
3736	100
3737	100
3738	100
3739	100
3740	100
3741	100
3742	100
3743	100
3744	100
3745	100
3746	100
3747	100
3748	100
3749	100
3750	100
3751	100
3752	100
3753	100
3754	100
3755	100
3756	100
3757	100
3758	100
3759	100
3760	100
3761	100
3762	100
3763	100
3764	100
3765	100
3766	100
3767	100
3768	100
3769	100
3770	100
3771	100
3772	100
3773	100
3774	100
3775	100
3776	100
3777	100
3778	100
3779	100
3780	100
3781	100
3782	100
3783	100
3784	100
3785	100
3786	100
3787	100
3788	100
3789	100
3790	100
3791	100
3792	100
3793	100
3794	100
3795	100
3796	100
3797	100
3798	100
3799	100
3800	100
3801	100
3802	100
3803	100
3804	100
3805	100
3806	100
3807	100
3808	100
3809	100
3810	100
3811	100
3812	100
3813	100
3814	100
3815	100
3816	100
3817	100
3818	100
3819	100
3820	100
3821	100
3822	100
3823	100
3824	100
3825	100
3826	100
3827	100
3828	100
3829	100
3830	100
3831	100
3832	100
3833	100
3834	100
3835	100
3836	100
3837	100
3838	100
3839	100
3840	100
3841	101
3842	101
3843	101
3844	101
3845	101
3846	101
3847	101
3848	101
3849	101
3850	101
3851	101
3852	101
3853	101
3854	101
3855	101
3856	101
3857	101
3858	101
3859	101
3860	101
3861	101
3862	101
3863	101
3864	101
3865	101
3866	101
3867	101
3868	101
3869	101
3870	101
3871	101
3872	101
3873	101
3874	101
3875	101
3876	102
3877	102
3878	102
3879	102
3880	102
3881	102
3882	102
3883	102
3884	102
3885	102
3886	102
3887	102
3888	102
3889	102
3890	102
3891	102
3892	102
3893	102
3894	102
3895	102
3896	102
3897	102
3898	102
3899	102
3900	102
3901	102
3902	102
3903	102
3904	102
3905	102
3906	102
3907	102
3908	102
3909	102
3910	102
3911	102
3912	102
3913	102
3914	102
3915	102
3916	102
3917	102
3918	102
3919	102
3920	102
3921	102
3922	102
3923	102
3924	102
3925	102
3926	102
3927	102
3928	102
3929	102
3930	102
3931	102
3932	102
3933	102
3934	102
3935	102
3936	102
3937	102
3938	102
3939	102
3940	102
3941	102
3942	102
3943	102
3944	102
3945	102
3946	102
3947	102
3948	102
3949	102
3950	102
3951	102
3952	102
3953	102
3954	102
3955	102
3956	102
3957	102
3958	102
3959	102
3960	102
3961	102
3962	102
3963	102
3964	102
3965	102
3966	102
3967	102
3968	102
3969	102
3970	102
3971	102
3972	102
3973	102
3974	102
3975	102
3976	102
3977	102
3978	102
3979	102
3980	102
3981	102
3982	102
3983	102
3984	102
3985	102
3986	102
3987	102
3988	102
3989	102
3990	102
3991	102
3992	102
3993	102
3994	102
3995	102
3996	102
3997	102
3998	102
3999	102
4000	102
4001	102
4002	102
4003	102
4004	102
4005	102
4006	102
4007	102
4008	102
4009	102
4010	102
4011	102
4012	102
4013	102
4014	102
4015	102
4016	102
4017	102
4018	102
4019	102
4020	102
4021	102
4022	102
4023	102
4024	102
4025	102
4026	102
4027	102
4028	102
4029	102
4030	102
4031	102
4032	102
4033	102
4034	102
4035	102
4036	102
4037	102
4038	102
4039	102
4040	102
4041	102
4042	102
4043	102
4044	102
4045	102
4046	102
4047	102
4048	102
4049	102
4050	102
4051	102
4052	102
4053	102
4054	102
4055	102
4056	102
4057	102
4058	102
4059	102
4060	102
4061	102
4062	102
4063	102
4064	102
4065	102
4066	102
4067	102
4068	102
4069	102
4070	102
4071	102
4072	102
4073	102
4074	102
4075	102
4076	102
4077	102
4078	102
4079	102
4080	102
4081	102
4082	102
4083	102
4084	102
4085	102
4086	102
4087	102
4088	102
4089	102
4090	102
4091	102
4092	102
4093	102
4094	102
4095	102
4096	102
4097	102
4098	102
4099	102
4100	102
4101	102
4102	102
4103	102
4104	102
4105	102
4106	102
4107	102
4108	102
4109	102
4110	102
4111	102
4112	102
4113	102
4114	102
4115	102
4116	102
4117	102
4118	102
4119	102
4120	102
4121	102
4122	102
4123	102
4124	102
4125	102
4126	102
4127	102
4128	102
4129	102
4130	102
4131	102
4132	102
4133	102
4134	102
4135	102
4136	102
4137	102
4138	102
4139	102
4140	102
4141	102
4142	102
4143	102
4144	102
4145	102
4146	102
4147	102
4148	102
4149	102
4150	102
4151	102
4152	102
4153	102
4154	102
4155	102
4156	102
4157	102
4158	102
4159	102
4160	102
4161	102
4162	102
4163	102
4164	102
4165	102
4166	102
4167	102
4168	102
4169	102
4170	102
4171	102
4172	102
4173	102
4174	102
4175	102
4176	102
4177	102
4178	102
4179	102
4180	102
4181	102
4182	102
4183	102
4184	102
4185	102
4186	102
4187	102
4188	102
4189	102
4190	102
4191	102
4192	102
4193	102
4194	102
4195	102
4196	102
4197	102
4198	102
4199	102
4200	102
4201	102
4202	102
4203	102
4204	102
4205	102
4206	102
4207	102
4208	102
4209	102
4210	102
4211	102
4212	102
4213	102
4214	102
4215	102
4216	102
4217	102
4218	102
4219	102
4220	102
4221	102
4222	102
4223	102
4224	102
4225	102
4226	102
4227	102
4228	102
4229	102
4230	102
4231	102
4232	102
4233	102
4234	102
4235	102
4236	102
4237	102
4238	102
4239	102
4240	102
4241	102
4242	102
4243	102
4244	102
4245	102
4246	102
4247	102
4248	102
4249	102
4250	102
4251	102
4252	102
4253	102
4254	102
4255	102
4256	102
4257	102
4258	102
4259	102
4260	102
4261	102
4262	102
4263	102
4264	102
4265	102
4266	102
4267	102
4268	102
4269	102
4270	102
4271	102
4272	102
4273	102
4274	102
4275	102
4276	102
4277	102
4278	102
4279	102
4280	102
4281	102
4282	102
4283	102
4284	102
4285	102
4286	102
4287	102
4288	102
4289	102
4290	102
4291	102
4292	102
4293	102
4294	102
4295	102
4296	102
4297	102
4298	102
4299	102
4300	102
4301	102
4302	102
4303	102
4304	102
4305	102
4306	102
4307	102
4308	102
4309	102
4310	102
4311	102
4312	102
4313	102
4314	102
4315	102
4316	102
4317	102
4318	102
4319	102
4320	102
4321	102
4322	102
4323	102
4324	102
4325	102
4326	102
4327	102
4328	102
4329	102
4330	102
4331	102
4332	102
4333	102
4334	102
4335	102
4336	102
4337	102
4338	102
4339	102
4340	102
4341	102
4342	102
4343	102
4344	102
4345	102
4346	102
4347	102
4348	102
4349	102
4350	102
4351	102
4352	102
4353	102
4354	102
4355	102
4356	102
4357	102
4358	102
4359	102
4360	102
4361	102
4362	102
4363	102
4364	102
4365	102
4366	102
4367	102
4368	102
4369	102
4370	102
4371	102
4372	102
4373	102
4374	102
4375	102
4376	102
4377	102
4378	102
4379	102
4380	103
4381	103
4382	103
4383	103
4384	103
4385	103
4386	103
4387	103
4388	103
4389	103
4390	103
4391	103
4392	103
4393	103
4394	103
4395	103
4396	103
4397	103
4398	103
4399	103
4400	103
4401	103
4402	103
4403	103
4404	103
4405	103
4406	103
4407	103
4408	103
4409	103
4410	103
4411	103
4412	103
4413	103
4414	103
4415	103
4416	103
4417	103
4418	103
4419	103
4420	103
4421	103
4422	103
4423	103
4424	103
4425	103
4426	103
4427	103
4428	103
4429	103
4430	103
4431	103
4432	103
4433	103
4434	103
4435	103
4436	103
4437	103
4438	103
4439	103
4440	103
4441	103
4442	103
4443	103
4444	103
4445	103
4446	103
4447	103
4448	103
4449	103
4450	103
4451	103
4452	103
4453	103
4454	103
4455	103
4456	103
4457	103
4458	103
4459	103
4460	103
4461	103
4462	103
4463	103
4464	103
4465	103
4466	103
4467	103
4468	103
4469	103
4470	103
4471	103
4472	103
4473	103
4474	103
4475	103
4476	103
4477	103
4478	103
4479	103
4480	103
4481	103
4482	103
4483	103
4484	103
4485	103
4486	103
4487	103
4488	103
4489	103
4490	103
4491	103
4492	103
4493	103
4494	103
4495	103
4496	103
4497	103
4498	103
4499	103
4500	103
4501	103
4502	103
4503	103
4504	103
4505	103
4506	103
4507	103
4508	103
4509	103
4510	103
4511	103
4512	103
4513	103
4514	103
4515	103
4516	103
4517	103
4518	103
4519	103
4520	103
4521	103
4522	103
4523	103
4524	103
4525	103
4526	103
4527	103
4528	103
4529	103
4530	103
4531	103
4532	103
4533	103
4534	103
4535	103
4536	103
4537	103
4538	103
4539	103
4540	103
4541	103
4542	103
4543	103
4544	103
4545	103
4546	103
4547	103
4548	103
4549	103
4550	103
4551	103
4552	103
4553	103
4554	103
4555	103
4556	103
4557	103
4558	103
4559	103
4560	103
4561	103
4562	103
4563	103
4564	103
4565	103
4566	103
4567	103
4568	103
4569	103
4570	103
4571	103
4572	103
4573	103
4574	103
4575	103
4576	103
4577	103
4578	103
4579	103
4580	103
4581	103
4582	103
4583	103
4584	103
4585	103
4586	103
4587	103
4588	103
4589	103
4590	103
4591	103
4592	103
4593	103
4594	103
4595	103
4596	103
4597	103
4598	103
4599	103
4600	103
4601	103
4602	103
4603	103
4604	103
4605	103
4606	103
4607	103
4608	103
4609	103
4610	103
4611	103
4612	103
4613	103
4614	103
4615	103
4616	103
4617	103
4618	103
4619	103
4620	103
4621	103
4622	103
4623	103
4624	103
4625	103
4626	103
4627	103
4628	103
4629	103
4630	103
4631	103
4632	103
4633	103
4634	103
4635	103
4636	103
4637	103
4638	103
4639	103
4640	103
4641	103
4642	103
4643	103
4644	103
4645	103
4646	103
4647	103
4648	103
4649	103
4650	103
4651	103
4652	103
4653	103
4654	103
4655	103
4656	103
4657	103
4658	103
4659	103
4660	103
4661	103
4662	103
4663	103
4664	103
4665	103
4666	103
4667	103
4668	103
4669	103
4670	103
4671	103
4672	103
4673	103
4674	103
4675	103
4676	103
4677	103
4678	103
4679	103
4680	103
4681	103
4682	103
4683	103
4684	103
4685	103
4686	103
4687	103
4688	103
4689	103
4690	103
4691	103
4692	103
4693	103
4694	103
4695	103
4696	103
4697	103
4698	103
4699	103
4700	103
4701	103
4702	103
4703	103
4704	103
4705	103
4706	103
4707	103
4708	103
4709	103
4710	103
4711	103
4712	103
4713	103
4714	103
4715	103
4716	103
4717	103
4718	103
4719	103
4720	103
4721	103
4722	103
4723	103
4724	103
4725	103
4726	103
4727	103
4728	103
4729	103
4730	103
4731	103
4732	103
4733	103
4734	103
4735	103
4736	103
4737	103
4738	103
4739	103
4740	103
4741	103
4742	103
4743	103
4744	103
4745	103
4746	103
4747	103
4748	103
4749	103
4750	103
4751	103
4752	103
4753	103
4754	103
4755	103
4756	103
4757	103
4758	103
4759	103
4760	103
4761	103
4762	103
4763	103
4764	103
4765	103
4766	103
4767	103
4768	103
4769	103
4770	103
4771	103
4772	103
4773	103
4774	103
4775	103
4776	103
4777	103
4778	103
4779	103
4780	103
4781	103
4782	103
4783	103
4784	103
4785	103
4786	103
4787	103
4788	103
4789	103
4790	103
4791	103
4792	103
4793	103
4794	103
4795	103
4796	103
4797	103
4798	103
4799	103
4800	103
4801	103
4802	103
4803	103
4804	103
4805	103
4806	103
4807	103
4808	103
4809	103
4810	103
4811	103
4812	103
4813	103
4814	103
4815	103
4816	103
4817	103
4818	103
4819	103
4820	103
4821	103
4822	103
4823	103
4824	103
4825	103
4826	103
4827	103
4828	103
4829	103
4830	103
4831	103
4832	103
4833	103
4834	103
4835	103
4836	103
4837	103
4838	103
4839	103
4840	103
4841	103
4842	103
4843	103
4844	103
4845	103
4846	103
4847	103
4848	103
4849	103
4850	103
4851	103
4852	103
4853	103
4854	103
4855	103
4856	103
4857	103
4858	103
4859	103
4860	103
4861	103
4862	103
4863	103
4864	103
4865	103
4866	103
4867	103
4868	103
4869	103
4870	103
4871	103
4872	103
4873	103
4874	103
4875	103
4876	103
4877	103
4878	103
4879	103
4880	103
4881	103
4882	103
4883	103
4884	103
4885	103
4886	103
4887	103
4888	103
4889	103
4890	103
4891	103
4892	103
4893	103
4894	103
4895	103
4896	103
4897	103
4898	103
4899	103
4900	103
4901	103
4902	103
4903	103
4904	103
4905	103
4906	103
4907	103
4908	103
4909	103
4910	103
4911	103
4912	103
4913	103
4914	103
4915	103
4916	103
4917	103
4918	103
4919	103
4920	103
4921	103
4922	103
4923	103
4924	103
4925	103
4926	103
4927	103
4928	103
4929	103
4930	103
4931	103
4932	103
4933	103
4934	103
4935	103
4936	103
4937	103
4938	103
4939	103
4940	103
4941	103
4942	103
4943	103
4944	103
4945	103
4946	103
4947	103
4948	103
4949	103
4950	103
4951	103
4952	103
4953	103
4954	103
4955	103
4956	103
4957	103
4958	103
4959	103
4960	103
4961	103
4962	103
4963	103
4964	103
4965	103
4966	103
4967	103
4968	103
4969	103
4970	103
4971	103
4972	103
4973	103
4974	103
4975	103
4976	103
4977	103
4978	103
4979	103
4980	103
4981	103
4982	103
4983	103
4984	103
4985	103
4986	103
4987	103
4988	103
4989	103
4990	103
4991	103
4992	103
4993	103
4994	103
4995	103
4996	103
4997	103
4998	103
4999	103
5000	103

==> data/no_restart/SATComp/fw-c0.01-wrnd.tsv <==
1	0
2	15
3	22
4	23
5	26
6	29
7	31
8	32
9	32
10	33
11	33
12	33
13	33
14	34
15	35
16	35
17	36
18	37
19	38
20	38
21	38
22	38
23	38
24	38
25	39
26	39
27	39
28	39
29	41
30	41
31	41
32	41
33	41
34	42
35	42
36	42
37	42
38	42
39	43
40	43
41	44
42	44
43	44
44	45
45	45
46	45
47	45
48	45
49	45
50	45
51	45
52	45
53	45
54	45
55	45
56	45
57	45
58	45
59	45
60	45
61	45
62	45
63	45
64	45
65	45
66	45
67	46
68	46
69	46
70	46
71	46
72	46
73	46
74	46
75	46
76	46
77	46
78	46
79	46
80	46
81	46
82	46
83	46
84	46
85	46
86	46
87	46
88	46
89	46
90	47
91	47
92	47
93	47
94	47
95	47
96	47
97	48
98	48
99	48
100	48
101	49
102	49
103	49
104	49
105	49
106	49
107	49
108	49
109	49
110	49
111	49
112	49
113	49
114	49
115	50
116	50
117	50
118	50
119	50
120	50
121	51
122	51
123	52
124	52
125	52
126	52
127	52
128	52
129	52
130	52
131	52
132	52
133	52
134	53
135	53
136	53
137	53
138	53
139	53
140	53
141	53
142	53
143	53
144	53
145	53
146	53
147	53
148	53
149	53
150	53
151	53
152	53
153	53
154	53
155	53
156	53
157	53
158	53
159	53
160	53
161	53
162	53
163	53
164	54
165	54
166	54
167	55
168	55
169	55
170	55
171	55
172	55
173	55
174	56
175	56
176	56
177	56
178	56
179	56
180	56
181	56
182	56
183	56
184	56
185	56
186	56
187	56
188	56
189	56
190	56
191	56
192	56
193	56
194	56
195	56
196	56
197	56
198	56
199	56
200	56
201	56
202	56
203	56
204	56
205	56
206	56
207	56
208	56
209	56
210	57
211	58
212	58
213	58
214	58
215	58
216	58
217	58
218	58
219	58
220	58
221	58
222	58
223	58
224	58
225	58
226	58
227	58
228	58
229	58
230	58
231	58
232	58
233	58
234	58
235	58
236	58
237	58
238	58
239	58
240	58
241	58
242	58
243	58
244	58
245	58
246	58
247	58
248	58
249	58
250	58
251	58
252	58
253	58
254	58
255	58
256	58
257	58
258	58
259	58
260	58
261	58
262	58
263	58
264	58
265	58
266	58
267	58
268	58
269	58
270	58
271	58
272	58
273	58
274	58
275	58
276	58
277	58
278	58
279	58
280	58
281	58
282	58
283	58
284	58
285	58
286	58
287	58
288	58
289	58
290	58
291	58
292	58
293	58
294	58
295	58
296	58
297	58
298	58
299	58
300	58
301	58
302	58
303	58
304	58
305	58
306	58
307	59
308	59
309	59
310	59
311	59
312	59
313	59
314	59
315	59
316	59
317	59
318	59
319	59
320	59
321	59
322	59
323	59
324	59
325	59
326	59
327	59
328	59
329	59
330	59
331	59
332	59
333	59
334	59
335	59
336	59
337	59
338	59
339	59
340	59
341	59
342	59
343	59
344	59
345	59
346	59
347	59
348	59
349	59
350	60
351	60
352	60
353	60
354	60
355	60
356	60
357	60
358	60
359	60
360	60
361	60
362	60
363	60
364	60
365	60
366	60
367	60
368	60
369	60
370	60
371	60
372	60
373	60
374	60
375	60
376	60
377	60
378	60
379	60
380	60
381	60
382	60
383	60
384	60
385	60
386	60
387	60
388	60
389	60
390	60
391	60
392	60
393	60
394	60
395	60
396	60
397	60
398	60
399	60
400	60
401	60
402	60
403	60
404	60
405	60
406	60
407	60
408	60
409	60
410	60
411	60
412	60
413	60
414	60
415	60
416	60
417	60
418	60
419	60
420	60
421	60
422	60
423	60
424	60
425	60
426	60
427	60
428	60
429	60
430	61
431	61
432	61
433	61
434	61
435	61
436	61
437	61
438	61
439	61
440	61
441	61
442	61
443	61
444	61
445	61
446	61
447	61
448	61
449	61
450	61
451	61
452	61
453	61
454	61
455	61
456	61
457	61
458	61
459	61
460	61
461	61
462	61
463	61
464	61
465	61
466	61
467	61
468	61
469	61
470	61
471	61
472	61
473	61
474	61
475	61
476	61
477	61
478	61
479	61
480	61
481	61
482	61
483	61
484	61
485	61
486	61
487	61
488	61
489	61
490	61
491	61
492	61
493	61
494	61
495	61
496	61
497	61
498	61
499	61
500	61
501	61
502	61
503	61
504	61
505	61
506	61
507	61
508	61
509	61
510	61
511	61
512	61
513	61
514	61
515	61
516	61
517	61
518	61
519	61
520	61
521	61
522	62
523	62
524	62
525	62
526	62
527	62
528	62
529	62
530	62
531	62
532	62
533	62
534	62
535	62
536	62
537	62
538	62
539	62
540	62
541	62
542	63
543	63
544	63
545	63
546	63
547	63
548	63
549	64
550	64
551	64
552	64
553	64
554	64
555	64
556	64
557	64
558	64
559	64
560	64
561	64
562	64
563	64
564	64
565	64
566	64
567	64
568	64
569	64
570	64
571	64
572	64
573	64
574	64
575	64
576	64
577	64
578	64
579	64
580	64
581	64
582	64
583	64
584	64
585	64
586	64
587	64
588	64
589	64
590	64
591	64
592	64
593	64
594	64
595	64
596	64
597	64
598	64
599	64
600	64
601	64
602	64
603	64
604	64
605	64
606	64
607	64
608	64
609	64
610	64
611	64
612	64
613	64
614	64
615	64
616	64
617	64
618	64
619	64
620	64
621	64
622	64
623	64
624	64
625	64
626	64
627	64
628	64
629	64
630	64
631	64
632	64
633	64
634	64
635	64
636	64
637	64
638	64
639	64
640	64
641	64
642	64
643	64
644	64
645	64
646	64
647	64
648	64
649	64
650	64
651	64
652	64
653	64
654	64
655	64
656	64
657	64
658	64
659	64
660	64
661	64
662	64
663	64
664	64
665	64
666	64
667	64
668	64
669	64
670	64
671	64
672	64
673	64
674	64
675	64
676	64
677	64
678	64
679	64
680	64
681	64
682	64
683	64
684	64
685	64
686	64
687	64
688	64
689	64
690	64
691	64
692	64
693	64
694	64
695	64
696	64
697	64
698	64
699	64
700	64
701	64
702	64
703	64
704	64
705	64
706	64
707	64
708	64
709	64
710	64
711	64
712	64
713	64
714	64
715	64
716	64
717	64
718	64
719	64
720	64
721	64
722	64
723	64
724	64
725	64
726	64
727	64
728	64
729	64
730	64
731	64
732	64
733	64
734	64
735	64
736	64
737	64
738	64
739	64
740	64
741	64
742	64
743	64
744	64
745	64
746	64
747	64
748	64
749	64
750	64
751	64
752	64
753	64
754	64
755	64
756	64
757	64
758	64
759	64
760	64
761	64
762	64
763	64
764	64
765	64
766	64
767	64
768	64
769	64
770	64
771	64
772	64
773	64
774	64
775	64
776	64
777	64
778	64
779	64
780	64
781	64
782	64
783	64
784	64
785	64
786	64
787	64
788	64
789	64
790	64
791	64
792	64
793	64
794	64
795	64
796	64
797	64
798	64
799	64
800	64
801	64
802	64
803	64
804	64
805	64
806	64
807	64
808	64
809	64
810	64
811	64
812	64
813	64
814	64
815	64
816	64
817	64
818	64
819	64
820	64
821	64
822	64
823	64
824	64
825	64
826	64
827	64
828	64
829	64
830	64
831	64
832	64
833	64
834	64
835	64
836	64
837	64
838	64
839	64
840	64
841	64
842	64
843	64
844	64
845	64
846	64
847	64
848	64
849	64
850	64
851	64
852	64
853	64
854	64
855	64
856	64
857	64
858	64
859	64
860	64
861	64
862	64
863	64
864	64
865	64
866	64
867	64
868	64
869	64
870	64
871	64
872	64
873	64
874	64
875	64
876	64
877	64
878	64
879	64
880	64
881	64
882	65
883	65
884	65
885	65
886	65
887	65
888	65
889	65
890	65
891	65
892	65
893	65
894	65
895	65
896	65
897	65
898	65
899	65
900	65
901	65
902	65
903	65
904	65
905	65
906	65
907	65
908	65
909	65
910	65
911	65
912	65
913	65
914	65
915	65
916	65
917	65
918	65
919	65
920	65
921	65
922	65
923	65
924	65
925	65
926	65
927	65
928	65
929	65
930	65
931	65
932	65
933	65
934	65
935	65
936	65
937	65
938	65
939	65
940	65
941	65
942	65
943	65
944	65
945	65
946	65
947	65
948	65
949	65
950	65
951	65
952	65
953	65
954	65
955	65
956	65
957	65
958	65
959	65
960	65
961	65
962	65
963	65
964	65
965	65
966	65
967	65
968	65
969	65
970	65
971	65
972	65
973	65
974	65
975	65
976	65
977	65
978	65
979	65
980	65
981	65
982	65
983	65
984	65
985	65
986	65
987	65
988	65
989	65
990	65
991	65
992	65
993	65
994	65
995	65
996	65
997	65
998	65
999	65
1000	65
1001	65
1002	65
1003	65
1004	65
1005	65
1006	65
1007	65
1008	65
1009	65
1010	65
1011	65
1012	65
1013	65
1014	65
1015	65
1016	65
1017	65
1018	65
1019	65
1020	65
1021	65
1022	65
1023	65
1024	65
1025	65
1026	65
1027	65
1028	65
1029	65
1030	65
1031	65
1032	65
1033	65
1034	65
1035	65
1036	65
1037	65
1038	65
1039	65
1040	65
1041	65
1042	65
1043	65
1044	65
1045	65
1046	65
1047	65
1048	65
1049	65
1050	65
1051	65
1052	65
1053	65
1054	65
1055	65
1056	65
1057	65
1058	66
1059	66
1060	66
1061	66
1062	66
1063	66
1064	66
1065	66
1066	66
1067	66
1068	66
1069	66
1070	66
1071	66
1072	66
1073	66
1074	66
1075	66
1076	66
1077	66
1078	66
1079	66
1080	66
1081	66
1082	66
1083	66
1084	66
1085	66
1086	66
1087	66
1088	66
1089	66
1090	66
1091	66
1092	66
1093	66
1094	66
1095	66
1096	66
1097	66
1098	66
1099	66
1100	66
1101	66
1102	66
1103	66
1104	66
1105	66
1106	66
1107	66
1108	66
1109	66
1110	66
1111	66
1112	66
1113	66
1114	67
1115	67
1116	67
1117	67
1118	67
1119	67
1120	67
1121	67
1122	67
1123	67
1124	67
1125	67
1126	67
1127	67
1128	67
1129	67
1130	67
1131	67
1132	67
1133	67
1134	67
1135	67
1136	67
1137	67
1138	67
1139	67
1140	67
1141	67
1142	67
1143	67
1144	67
1145	67
1146	67
1147	67
1148	67
1149	67
1150	67
1151	67
1152	67
1153	67
1154	67
1155	67
1156	67
1157	67
1158	67
1159	67
1160	67
1161	67
1162	67
1163	67
1164	67
1165	67
1166	67
1167	67
1168	67
1169	67
1170	67
1171	67
1172	67
1173	67
1174	67
1175	67
1176	67
1177	67
1178	67
1179	67
1180	67
1181	67
1182	67
1183	67
1184	67
1185	67
1186	67
1187	67
1188	67
1189	67
1190	67
1191	67
1192	67
1193	67
1194	67
1195	67
1196	67
1197	67
1198	67
1199	67
1200	67
1201	67
1202	67
1203	67
1204	67
1205	67
1206	67
1207	67
1208	67
1209	67
1210	67
1211	67
1212	67
1213	67
1214	67
1215	67
1216	67
1217	67
1218	67
1219	67
1220	67
1221	67
1222	67
1223	67
1224	67
1225	67
1226	67
1227	67
1228	67
1229	67
1230	67
1231	67
1232	67
1233	67
1234	67
1235	67
1236	67
1237	67
1238	67
1239	67
1240	67
1241	67
1242	67
1243	67
1244	67
1245	67
1246	67
1247	67
1248	67
1249	67
1250	67
1251	67
1252	67
1253	67
1254	67
1255	67
1256	67
1257	67
1258	67
1259	67
1260	67
1261	67
1262	67
1263	67
1264	67
1265	67
1266	67
1267	67
1268	67
1269	67
1270	67
1271	67
1272	67
1273	67
1274	67
1275	67
1276	67
1277	67
1278	67
1279	67
1280	67
1281	67
1282	67
1283	67
1284	67
1285	67
1286	67
1287	67
1288	67
1289	67
1290	67
1291	67
1292	67
1293	67
1294	67
1295	68
1296	68
1297	68
1298	68
1299	68
1300	68
1301	68
1302	68
1303	68
1304	68
1305	68
1306	68
1307	68
1308	68
1309	68
1310	68
1311	68
1312	68
1313	68
1314	68
1315	68
1316	68
1317	68
1318	68
1319	68
1320	68
1321	68
1322	68
1323	68
1324	68
1325	68
1326	68
1327	68
1328	68
1329	68
1330	68
1331	68
1332	68
1333	68
1334	68
1335	68
1336	68
1337	68
1338	68
1339	68
1340	68
1341	68
1342	68
1343	68
1344	68
1345	68
1346	68
1347	68
1348	68
1349	68
1350	68
1351	68
1352	68
1353	68
1354	68
1355	68
1356	68
1357	68
1358	68
1359	68
1360	68
1361	68
1362	68
1363	68
1364	68
1365	68
1366	68
1367	68
1368	68
1369	68
1370	68
1371	68
1372	68
1373	68
1374	68
1375	68
1376	68
1377	68
1378	68
1379	68
1380	68
1381	68
1382	68
1383	68
1384	68
1385	68
1386	68
1387	68
1388	68
1389	68
1390	68
1391	68
1392	68
1393	68
1394	68
1395	68
1396	68
1397	68
1398	68
1399	68
1400	68
1401	68
1402	68
1403	68
1404	68
1405	68
1406	68
1407	68
1408	68
1409	68
1410	68
1411	68
1412	68
1413	68
1414	68
1415	68
1416	68
1417	68
1418	68
1419	68
1420	68
1421	68
1422	68
1423	68
1424	68
1425	68
1426	68
1427	68
1428	68
1429	68
1430	68
1431	68
1432	68
1433	68
1434	68
1435	68
1436	68
1437	68
1438	68
1439	68
1440	68
1441	68
1442	68
1443	68
1444	68
1445	68
1446	68
1447	68
1448	68
1449	68
1450	68
1451	68
1452	68
1453	68
1454	68
1455	68
1456	68
1457	68
1458	68
1459	68
1460	68
1461	68
1462	68
1463	68
1464	68
1465	68
1466	68
1467	68
1468	68
1469	68
1470	68
1471	68
1472	68
1473	68
1474	68
1475	68
1476	68
1477	68
1478	68
1479	68
1480	68
1481	68
1482	68
1483	68
1484	68
1485	68
1486	68
1487	68
1488	68
1489	68
1490	68
1491	68
1492	68
1493	68
1494	68
1495	68
1496	68
1497	68
1498	68
1499	68
1500	68
1501	68
1502	68
1503	68
1504	68
1505	68
1506	68
1507	68
1508	68
1509	68
1510	68
1511	68
1512	68
1513	68
1514	68
1515	68
1516	68
1517	68
1518	68
1519	68
1520	68
1521	68
1522	68
1523	68
1524	68
1525	68
1526	68
1527	68
1528	68
1529	68
1530	68
1531	68
1532	68
1533	68
1534	68
1535	68
1536	68
1537	68
1538	68
1539	68
1540	68
1541	68
1542	68
1543	68
1544	68
1545	68
1546	68
1547	68
1548	68
1549	68
1550	68
1551	68
1552	68
1553	68
1554	68
1555	68
1556	68
1557	68
1558	68
1559	68
1560	68
1561	68
1562	68
1563	68
1564	68
1565	68
1566	68
1567	68
1568	68
1569	68
1570	68
1571	68
1572	68
1573	68
1574	68
1575	68
1576	68
1577	68
1578	68
1579	68
1580	68
1581	68
1582	68
1583	68
1584	68
1585	68
1586	68
1587	68
1588	68
1589	68
1590	68
1591	68
1592	68
1593	68
1594	68
1595	68
1596	68
1597	68
1598	68
1599	68
1600	68
1601	68
1602	68
1603	68
1604	68
1605	68
1606	68
1607	68
1608	68
1609	68
1610	68
1611	69
1612	69
1613	69
1614	69
1615	69
1616	69
1617	69
1618	69
1619	69
1620	69
1621	69
1622	69
1623	69
1624	69
1625	69
1626	69
1627	69
1628	69
1629	69
1630	69
1631	69
1632	69
1633	69
1634	69
1635	69
1636	69
1637	69
1638	69
1639	69
1640	69
1641	69
1642	69
1643	69
1644	69
1645	69
1646	69
1647	69
1648	69
1649	69
1650	69
1651	69
1652	69
1653	69
1654	69
1655	69
1656	69
1657	69
1658	69
1659	69
1660	69
1661	69
1662	69
1663	69
1664	69
1665	69
1666	69
1667	69
1668	69
1669	69
1670	69
1671	69
1672	69
1673	69
1674	69
1675	69
1676	69
1677	69
1678	69
1679	69
1680	69
1681	69
1682	69
1683	69
1684	69
1685	69
1686	69
1687	69
1688	69
1689	69
1690	69
1691	69
1692	69
1693	69
1694	69
1695	69
1696	69
1697	69
1698	69
1699	69
1700	69
1701	69
1702	69
1703	69
1704	69
1705	69
1706	69
1707	69
1708	69
1709	69
1710	69
1711	69
1712	69
1713	69
1714	69
1715	69
1716	69
1717	69
1718	69
1719	69
1720	69
1721	69
1722	69
1723	69
1724	69
1725	69
1726	69
1727	69
1728	69
1729	69
1730	69
1731	69
1732	69
1733	69
1734	69
1735	69
1736	69
1737	69
1738	69
1739	69
1740	69
1741	69
1742	69
1743	69
1744	69
1745	69
1746	69
1747	69
1748	69
1749	69
1750	69
1751	69
1752	69
1753	69
1754	69
1755	69
1756	69
1757	69
1758	69
1759	69
1760	69
1761	69
1762	69
1763	69
1764	69
1765	69
1766	69
1767	69
1768	69
1769	69
1770	69
1771	69
1772	69
1773	69
1774	69
1775	69
1776	69
1777	69
1778	70
1779	70
1780	70
1781	70
1782	70
1783	70
1784	70
1785	70
1786	70
1787	70
1788	70
1789	70
1790	70
1791	70
1792	70
1793	70
1794	70
1795	70
1796	70
1797	70
1798	70
1799	70
1800	70
1801	70
1802	70
1803	70
1804	70
1805	70
1806	70
1807	70
1808	70
1809	70
1810	70
1811	70
1812	70
1813	70
1814	70
1815	70
1816	70
1817	70
1818	70
1819	70
1820	70
1821	70
1822	70
1823	70
1824	70
1825	70
1826	70
1827	70
1828	70
1829	70
1830	70
1831	70
1832	70
1833	70
1834	70
1835	70
1836	70
1837	70
1838	70
1839	70
1840	70
1841	70
1842	70
1843	70
1844	70
1845	70
1846	70
1847	70
1848	70
1849	70
1850	70
1851	70
1852	70
1853	70
1854	70
1855	70
1856	70
1857	70
1858	70
1859	70
1860	70
1861	70
1862	70
1863	70
1864	70
1865	70
1866	70
1867	70
1868	70
1869	70
1870	70
1871	70
1872	70
1873	70
1874	70
1875	70
1876	70
1877	70
1878	70
1879	70
1880	70
1881	70
1882	70
1883	70
1884	70
1885	70
1886	70
1887	70
1888	70
1889	70
1890	70
1891	70
1892	70
1893	70
1894	70
1895	70
1896	70
1897	70
1898	70
1899	70
1900	70
1901	70
1902	70
1903	70
1904	70
1905	70
1906	70
1907	70
1908	70
1909	70
1910	70
1911	70
1912	70
1913	70
1914	70
1915	70
1916	70
1917	70
1918	70
1919	70
1920	70
1921	70
1922	70
1923	70
1924	70
1925	70
1926	70
1927	70
1928	70
1929	70
1930	70
1931	70
1932	70
1933	70
1934	70
1935	70
1936	70
1937	70
1938	70
1939	70
1940	70
1941	70
1942	70
1943	70
1944	70
1945	70
1946	70
1947	70
1948	70
1949	70
1950	70
1951	70
1952	70
1953	70
1954	70
1955	70
1956	70
1957	70
1958	70
1959	70
1960	70
1961	70
1962	70
1963	70
1964	70
1965	70
1966	70
1967	70
1968	70
1969	70
1970	70
1971	70
1972	70
1973	70
1974	70
1975	70
1976	70
1977	70
1978	70
1979	70
1980	70
1981	70
1982	70
1983	70
1984	70
1985	70
1986	70
1987	70
1988	70
1989	70
1990	70
1991	70
1992	70
1993	70
1994	70
1995	70
1996	70
1997	70
1998	70
1999	70
2000	70
2001	70
2002	70
2003	70
2004	70
2005	70
2006	70
2007	70
2008	70
2009	70
2010	70
2011	70
2012	70
2013	70
2014	70
2015	70
2016	70
2017	70
2018	70
2019	70
2020	70
2021	70
2022	70
2023	70
2024	70
2025	70
2026	70
2027	70
2028	70
2029	70
2030	70
2031	70
2032	70
2033	70
2034	70
2035	70
2036	70
2037	70
2038	70
2039	70
2040	70
2041	70
2042	70
2043	70
2044	70
2045	70
2046	70
2047	70
2048	70
2049	70
2050	70
2051	70
2052	70
2053	70
2054	70
2055	70
2056	70
2057	70
2058	70
2059	70
2060	70
2061	70
2062	70
2063	70
2064	70
2065	70
2066	70
2067	70
2068	70
2069	70
2070	70
2071	70
2072	70
2073	70
2074	70
2075	71
2076	71
2077	71
2078	71
2079	71
2080	71
2081	71
2082	71
2083	71
2084	71
2085	71
2086	71
2087	71
2088	71
2089	71
2090	71
2091	71
2092	71
2093	71
2094	71
2095	71
2096	71
2097	71
2098	71
2099	71
2100	71
2101	71
2102	71
2103	71
2104	71
2105	71
2106	71
2107	71
2108	71
2109	71
2110	71
2111	71
2112	71
2113	71
2114	71
2115	71
2116	71
2117	71
2118	71
2119	71
2120	71
2121	71
2122	71
2123	71
2124	71
2125	71
2126	71
2127	71
2128	71
2129	71
2130	71
2131	71
2132	71
2133	71
2134	71
2135	71
2136	71
2137	71
2138	71
2139	71
2140	72
2141	72
2142	72
2143	72
2144	72
2145	72
2146	72
2147	72
2148	72
2149	72
2150	72
2151	72
2152	72
2153	72
2154	72
2155	72
2156	72
2157	72
2158	72
2159	72
2160	72
2161	72
2162	72
2163	72
2164	72
2165	72
2166	72
2167	72
2168	72
2169	72
2170	72
2171	72
2172	72
2173	72
2174	72
2175	72
2176	72
2177	72
2178	72
2179	72
2180	72
2181	72
2182	72
2183	72
2184	72
2185	72
2186	72
2187	72
2188	72
2189	72
2190	72
2191	72
2192	72
2193	72
2194	72
2195	72
2196	72
2197	72
2198	72
2199	72
2200	72
2201	72
2202	72
2203	72
2204	72
2205	72
2206	72
2207	72
2208	72
2209	72
2210	72
2211	72
2212	72
2213	72
2214	72
2215	72
2216	72
2217	72
2218	72
2219	72
2220	72
2221	72
2222	72
2223	72
2224	72
2225	72
2226	72
2227	72
2228	72
2229	72
2230	72
2231	72
2232	72
2233	72
2234	72
2235	72
2236	72
2237	72
2238	72
2239	72
2240	72
2241	72
2242	72
2243	72
2244	72
2245	72
2246	72
2247	72
2248	72
2249	72
2250	72
2251	72
2252	72
2253	72
2254	72
2255	72
2256	72
2257	72
2258	72
2259	72
2260	72
2261	72
2262	72
2263	72
2264	72
2265	72
2266	72
2267	72
2268	72
2269	72
2270	72
2271	72
2272	72
2273	72
2274	72
2275	72
2276	72
2277	72
2278	72
2279	72
2280	72
2281	72
2282	72
2283	72
2284	72
2285	72
2286	72
2287	72
2288	72
2289	72
2290	72
2291	72
2292	72
2293	72
2294	72
2295	72
2296	72
2297	72
2298	72
2299	72
2300	72
2301	72
2302	72
2303	72
2304	72
2305	72
2306	72
2307	72
2308	72
2309	72
2310	72
2311	72
2312	72
2313	72
2314	72
2315	72
2316	72
2317	72
2318	72
2319	72
2320	72
2321	72
2322	72
2323	72
2324	72
2325	72
2326	72
2327	72
2328	72
2329	72
2330	72
2331	72
2332	72
2333	72
2334	72
2335	72
2336	72
2337	72
2338	72
2339	72
2340	72
2341	72
2342	72
2343	72
2344	72
2345	72
2346	72
2347	72
2348	72
2349	72
2350	72
2351	72
2352	72
2353	72
2354	72
2355	72
2356	72
2357	72
2358	72
2359	72
2360	72
2361	72
2362	72
2363	72
2364	72
2365	72
2366	72
2367	72
2368	72
2369	72
2370	72
2371	72
2372	72
2373	72
2374	72
2375	72
2376	72
2377	72
2378	72
2379	72
2380	72
2381	72
2382	72
2383	72
2384	72
2385	72
2386	72
2387	72
2388	72
2389	72
2390	72
2391	72
2392	72
2393	72
2394	72
2395	72
2396	72
2397	72
2398	72
2399	72
2400	72
2401	72
2402	72
2403	72
2404	72
2405	72
2406	72
2407	72
2408	72
2409	72
2410	72
2411	72
2412	72
2413	72
2414	72
2415	72
2416	72
2417	72
2418	72
2419	72
2420	72
2421	72
2422	72
2423	72
2424	72
2425	72
2426	72
2427	72
2428	72
2429	72
2430	72
2431	72
2432	72
2433	72
2434	72
2435	72
2436	72
2437	72
2438	72
2439	72
2440	72
2441	72
2442	72
2443	72
2444	72
2445	72
2446	72
2447	72
2448	72
2449	72
2450	72
2451	72
2452	72
2453	72
2454	72
2455	72
2456	72
2457	72
2458	72
2459	72
2460	72
2461	72
2462	72
2463	72
2464	72
2465	73
2466	73
2467	73
2468	73
2469	73
2470	73
2471	73
2472	73
2473	73
2474	73
2475	73
2476	74
2477	74
2478	74
2479	74
2480	74
2481	74
2482	74
2483	74
2484	74
2485	74
2486	74
2487	74
2488	74
2489	74
2490	74
2491	74
2492	74
2493	74
2494	74
2495	74
2496	74
2497	74
2498	74
2499	74
2500	74
2501	74
2502	74
2503	74
2504	74
2505	74
2506	74
2507	74
2508	74
2509	74
2510	74
2511	74
2512	74
2513	74
2514	74
2515	74
2516	74
2517	74
2518	74
2519	74
2520	74
2521	74
2522	74
2523	74
2524	74
2525	74
2526	74
2527	74
2528	74
2529	74
2530	74
2531	74
2532	74
2533	74
2534	74
2535	74
2536	74
2537	74
2538	74
2539	74
2540	74
2541	74
2542	74
2543	74
2544	74
2545	74
2546	74
2547	75
2548	75
2549	75
2550	75
2551	75
2552	75
2553	75
2554	75
2555	75
2556	75
2557	75
2558	75
2559	75
2560	75
2561	75
2562	75
2563	75
2564	75
2565	75
2566	75
2567	75
2568	75
2569	75
2570	75
2571	75
2572	75
2573	75
2574	75
2575	75
2576	75
2577	75
2578	75
2579	75
2580	75
2581	75
2582	75
2583	75
2584	75
2585	75
2586	75
2587	75
2588	75
2589	75
2590	75
2591	75
2592	75
2593	75
2594	75
2595	75
2596	75
2597	75
2598	75
2599	75
2600	75
2601	75
2602	75
2603	75
2604	75
2605	75
2606	75
2607	75
2608	75
2609	75
2610	75
2611	75
2612	75
2613	75
2614	75
2615	75
2616	75
2617	75
2618	75
2619	75
2620	75
2621	75
2622	75
2623	75
2624	75
2625	75
2626	75
2627	75
2628	75
2629	75
2630	75
2631	75
2632	75
2633	75
2634	75
2635	75
2636	75
2637	75
2638	75
2639	75
2640	75
2641	75
2642	75
2643	75
2644	75
2645	75
2646	75
2647	75
2648	75
2649	75
2650	75
2651	75
2652	75
2653	75
2654	75
2655	75
2656	75
2657	75
2658	75
2659	75
2660	75
2661	75
2662	75
2663	75
2664	75
2665	75
2666	75
2667	75
2668	75
2669	75
2670	75
2671	75
2672	75
2673	75
2674	75
2675	75
2676	75
2677	75
2678	75
2679	76
2680	76
2681	76
2682	76
2683	76
2684	76
2685	76
2686	76
2687	76
2688	76
2689	76
2690	76
2691	76
2692	76
2693	76
2694	76
2695	76
2696	76
2697	76
2698	76
2699	76
2700	76
2701	76
2702	76
2703	76
2704	76
2705	76
2706	76
2707	76
2708	76
2709	76
2710	76
2711	76
2712	76
2713	76
2714	76
2715	76
2716	76
2717	76
2718	76
2719	76
2720	76
2721	76
2722	76
2723	76
2724	76
2725	76
2726	76
2727	76
2728	76
2729	76
2730	76
2731	76
2732	76
2733	76
2734	76
2735	76
2736	76
2737	76
2738	76
2739	76
2740	76
2741	76
2742	76
2743	76
2744	76
2745	76
2746	76
2747	76
2748	76
2749	76
2750	76
2751	76
2752	76
2753	76
2754	76
2755	76
2756	76
2757	76
2758	76
2759	76
2760	76
2761	76
2762	76
2763	76
2764	76
2765	76
2766	76
2767	76
2768	76
2769	76
2770	76
2771	76
2772	76
2773	76
2774	76
2775	76
2776	76
2777	76
2778	76
2779	76
2780	76
2781	76
2782	76
2783	76
2784	76
2785	76
2786	76
2787	76
2788	76
2789	76
2790	76
2791	76
2792	76
2793	76
2794	76
2795	76
2796	76
2797	76
2798	76
2799	76
2800	76
2801	76
2802	76
2803	76
2804	76
2805	76
2806	76
2807	76
2808	76
2809	76
2810	76
2811	76
2812	76
2813	76
2814	76
2815	76
2816	76
2817	76
2818	76
2819	76
2820	76
2821	76
2822	76
2823	76
2824	76
2825	76
2826	76
2827	76
2828	76
2829	76
2830	76
2831	76
2832	76
2833	76
2834	76
2835	76
2836	76
2837	76
2838	76
2839	76
2840	76
2841	76
2842	76
2843	76
2844	76
2845	76
2846	76
2847	76
2848	76
2849	76
2850	76
2851	76
2852	76
2853	76
2854	76
2855	76
2856	76
2857	76
2858	76
2859	76
2860	76
2861	76
2862	76
2863	76
2864	76
2865	76
2866	76
2867	76
2868	76
2869	76
2870	76
2871	76
2872	76
2873	76
2874	76
2875	76
2876	76
2877	76
2878	76
2879	76
2880	76
2881	76
2882	76
2883	76
2884	76
2885	76
2886	76
2887	76
2888	76
2889	76
2890	76
2891	76
2892	76
2893	76
2894	76
2895	76
2896	76
2897	76
2898	76
2899	76
2900	76
2901	76
2902	76
2903	76
2904	76
2905	76
2906	76
2907	76
2908	76
2909	76
2910	76
2911	76
2912	76
2913	76
2914	76
2915	76
2916	76
2917	76
2918	76
2919	76
2920	76
2921	76
2922	76
2923	76
2924	76
2925	76
2926	76
2927	76
2928	76
2929	76
2930	76
2931	76
2932	76
2933	76
2934	76
2935	76
2936	76
2937	76
2938	76
2939	76
2940	76
2941	76
2942	76
2943	76
2944	76
2945	76
2946	76
2947	76
2948	76
2949	76
2950	76
2951	76
2952	76
2953	76
2954	76
2955	76
2956	76
2957	76
2958	76
2959	76
2960	76
2961	76
2962	76
2963	76
2964	76
2965	76
2966	76
2967	76
2968	76
2969	76
2970	76
2971	76
2972	76
2973	76
2974	76
2975	76
2976	76
2977	76
2978	76
2979	76
2980	76
2981	76
2982	76
2983	76
2984	76
2985	76
2986	76
2987	76
2988	76
2989	76
2990	76
2991	76
2992	76
2993	76
2994	76
2995	76
2996	76
2997	76
2998	76
2999	76
3000	76
3001	76
3002	76
3003	76
3004	76
3005	76
3006	76
3007	76
3008	76
3009	76
3010	76
3011	76
3012	76
3013	76
3014	76
3015	76
3016	76
3017	76
3018	76
3019	76
3020	76
3021	76
3022	76
3023	76
3024	76
3025	76
3026	76
3027	76
3028	76
3029	76
3030	76
3031	76
3032	76
3033	76
3034	76
3035	76
3036	76
3037	76
3038	76
3039	76
3040	76
3041	76
3042	76
3043	76
3044	76
3045	76
3046	76
3047	76
3048	76
3049	76
3050	76
3051	76
3052	76
3053	76
3054	76
3055	76
3056	76
3057	76
3058	76
3059	76
3060	76
3061	76
3062	76
3063	76
3064	76
3065	76
3066	76
3067	76
3068	76
3069	76
3070	76
3071	76
3072	76
3073	76
3074	76
3075	76
3076	76
3077	76
3078	76
3079	76
3080	76
3081	76
3082	76
3083	76
3084	76
3085	76
3086	76
3087	76
3088	76
3089	76
3090	76
3091	76
3092	76
3093	76
3094	76
3095	76
3096	76
3097	76
3098	76
3099	76
3100	76
3101	76
3102	76
3103	76
3104	76
3105	76
3106	76
3107	76
3108	76
3109	76
3110	76
3111	76
3112	76
3113	76
3114	76
3115	76
3116	76
3117	76
3118	76
3119	76
3120	76
3121	76
3122	76
3123	76
3124	76
3125	76
3126	76
3127	76
3128	76
3129	76
3130	76
3131	76
3132	76
3133	76
3134	76
3135	76
3136	76
3137	76
3138	76
3139	76
3140	76
3141	76
3142	76
3143	76
3144	76
3145	76
3146	76
3147	76
3148	76
3149	76
3150	76
3151	76
3152	76
3153	76
3154	76
3155	76
3156	76
3157	76
3158	76
3159	76
3160	76
3161	76
3162	76
3163	76
3164	76
3165	76
3166	76
3167	76
3168	76
3169	76
3170	76
3171	76
3172	76
3173	76
3174	76
3175	76
3176	76
3177	76
3178	76
3179	76
3180	76
3181	76
3182	76
3183	76
3184	76
3185	76
3186	76
3187	76
3188	76
3189	76
3190	76
3191	76
3192	76
3193	76
3194	76
3195	76
3196	76
3197	76
3198	76
3199	76
3200	76
3201	76
3202	76
3203	76
3204	76
3205	76
3206	76
3207	76
3208	76
3209	76
3210	76
3211	76
3212	76
3213	76
3214	76
3215	76
3216	76
3217	76
3218	76
3219	76
3220	76
3221	76
3222	76
3223	76
3224	76
3225	76
3226	76
3227	76
3228	76
3229	76
3230	76
3231	76
3232	76
3233	76
3234	76
3235	76
3236	76
3237	76
3238	76
3239	76
3240	76
3241	76
3242	76
3243	76
3244	76
3245	76
3246	76
3247	76
3248	76
3249	76
3250	76
3251	76
3252	76
3253	76
3254	76
3255	76
3256	76
3257	76
3258	76
3259	76
3260	76
3261	76
3262	76
3263	76
3264	76
3265	76
3266	76
3267	76
3268	76
3269	76
3270	76
3271	76
3272	76
3273	76
3274	76
3275	76
3276	76
3277	76
3278	76
3279	76
3280	76
3281	76
3282	76
3283	76
3284	76
3285	76
3286	76
3287	76
3288	76
3289	76
3290	76
3291	76
3292	76
3293	76
3294	76
3295	76
3296	76
3297	76
3298	76
3299	76
3300	76
3301	76
3302	76
3303	76
3304	76
3305	76
3306	76
3307	76
3308	76
3309	76
3310	76
3311	76
3312	76
3313	76
3314	76
3315	76
3316	76
3317	77
3318	77
3319	77
3320	77
3321	77
3322	77
3323	77
3324	77
3325	77
3326	77
3327	77
3328	77
3329	77
3330	77
3331	77
3332	77
3333	77
3334	77
3335	77
3336	77
3337	77
3338	77
3339	77
3340	77
3341	77
3342	77
3343	77
3344	77
3345	77
3346	77
3347	77
3348	77
3349	77
3350	77
3351	77
3352	77
3353	77
3354	77
3355	77
3356	77
3357	77
3358	77
3359	77
3360	77
3361	77
3362	77
3363	77
3364	77
3365	77
3366	77
3367	77
3368	77
3369	77
3370	77
3371	77
3372	77
3373	77
3374	77
3375	77
3376	77
3377	77
3378	77
3379	77
3380	77
3381	77
3382	77
3383	77
3384	77
3385	77
3386	77
3387	77
3388	77
3389	77
3390	77
3391	77
3392	77
3393	77
3394	77
3395	78
3396	78
3397	78
3398	78
3399	78
3400	78
3401	78
3402	79
3403	79
3404	79
3405	79
3406	79
3407	79
3408	79
3409	79
3410	79
3411	79
3412	79
3413	79
3414	79
3415	79
3416	79
3417	79
3418	79
3419	79
3420	79
3421	79
3422	79
3423	79
3424	79
3425	79
3426	79
3427	79
3428	79
3429	79
3430	79
3431	79
3432	79
3433	79
3434	79
3435	79
3436	79
3437	79
3438	79
3439	79
3440	79
3441	79
3442	79
3443	79
3444	79
3445	79
3446	79
3447	79
3448	79
3449	79
3450	79
3451	79
3452	79
3453	79
3454	79
3455	79
3456	79
3457	79
3458	79
3459	79
3460	79
3461	79
3462	79
3463	79
3464	79
3465	79
3466	79
3467	79
3468	79
3469	79
3470	79
3471	79
3472	79
3473	79
3474	79
3475	79
3476	79
3477	79
3478	79
3479	79
3480	79
3481	79
3482	79
3483	79
3484	79
3485	79
3486	79
3487	79
3488	79
3489	79
3490	79
3491	79
3492	79
3493	79
3494	79
3495	79
3496	79
3497	79
3498	79
3499	79
3500	79
3501	79
3502	79
3503	79
3504	79
3505	79
3506	79
3507	79
3508	79
3509	79
3510	79
3511	79
3512	79
3513	79
3514	80
3515	80
3516	80
3517	80
3518	80
3519	80
3520	80
3521	80
3522	80
3523	80
3524	80
3525	80
3526	80
3527	80
3528	80
3529	80
3530	80
3531	80
3532	80
3533	80
3534	80
3535	80
3536	80
3537	80
3538	80
3539	80
3540	80
3541	80
3542	80
3543	80
3544	80
3545	80
3546	80
3547	80
3548	80
3549	80
3550	80
3551	80
3552	80
3553	80
3554	80
3555	80
3556	80
3557	80
3558	80
3559	80
3560	80
3561	80
3562	80
3563	80
3564	80
3565	80
3566	80
3567	80
3568	80
3569	80
3570	80
3571	80
3572	80
3573	80
3574	80
3575	80
3576	80
3577	80
3578	80
3579	80
3580	80
3581	80
3582	80
3583	80
3584	80
3585	80
3586	80
3587	80
3588	80
3589	80
3590	80
3591	80
3592	80
3593	80
3594	80
3595	80
3596	80
3597	80
3598	80
3599	80
3600	80
3601	80
3602	80
3603	80
3604	80
3605	80
3606	80
3607	80
3608	80
3609	80
3610	80
3611	80
3612	80
3613	80
3614	80
3615	80
3616	80
3617	80
3618	80
3619	80
3620	80
3621	80
3622	80
3623	80
3624	80
3625	80
3626	80
3627	80
3628	80
3629	80
3630	80
3631	80
3632	80
3633	80
3634	80
3635	80
3636	80
3637	80
3638	80
3639	80
3640	80
3641	80
3642	80
3643	80
3644	80
3645	80
3646	80
3647	80
3648	80
3649	80
3650	80
3651	80
3652	80
3653	80
3654	80
3655	80
3656	80
3657	80
3658	80
3659	80
3660	80
3661	80
3662	80
3663	80
3664	80
3665	80
3666	80
3667	80
3668	80
3669	80
3670	80
3671	80
3672	80
3673	80
3674	80
3675	80
3676	80
3677	80
3678	80
3679	80
3680	80
3681	80
3682	80
3683	80
3684	80
3685	80
3686	80
3687	80
3688	80
3689	80
3690	80
3691	80
3692	80
3693	80
3694	80
3695	80
3696	80
3697	80
3698	80
3699	80
3700	80
3701	80
3702	80
3703	80
3704	80
3705	80
3706	80
3707	80
3708	80
3709	80
3710	80
3711	80
3712	80
3713	80
3714	80
3715	80
3716	80
3717	80
3718	80
3719	80
3720	80
3721	80
3722	80
3723	80
3724	80
3725	80
3726	80
3727	80
3728	80
3729	80
3730	80
3731	80
3732	80
3733	80
3734	80
3735	80
3736	80
3737	80
3738	80
3739	80
3740	80
3741	80
3742	80
3743	80
3744	80
3745	80
3746	80
3747	80
3748	80
3749	80
3750	80
3751	80
3752	80
3753	80
3754	80
3755	80
3756	80
3757	80
3758	80
3759	80
3760	80
3761	80
3762	80
3763	80
3764	80
3765	80
3766	80
3767	80
3768	80
3769	80
3770	80
3771	80
3772	80
3773	80
3774	80
3775	80
3776	80
3777	80
3778	80
3779	80
3780	80
3781	80
3782	80
3783	80
3784	80
3785	80
3786	80
3787	80
3788	80
3789	80
3790	80
3791	80
3792	80
3793	80
3794	80
3795	80
3796	80
3797	80
3798	80
3799	80
3800	80
3801	80
3802	80
3803	80
3804	80
3805	80
3806	80
3807	80
3808	80
3809	80
3810	80
3811	80
3812	80
3813	80
3814	80
3815	80
3816	80
3817	80
3818	80
3819	80
3820	80
3821	80
3822	80
3823	80
3824	80
3825	80
3826	80
3827	80
3828	80
3829	80
3830	80
3831	80
3832	80
3833	80
3834	80
3835	80
3836	80
3837	80
3838	80
3839	80
3840	80
3841	80
3842	80
3843	80
3844	80
3845	80
3846	80
3847	80
3848	80
3849	80
3850	80
3851	80
3852	80
3853	80
3854	80
3855	80
3856	80
3857	80
3858	80
3859	80
3860	80
3861	80
3862	80
3863	80
3864	80
3865	80
3866	80
3867	80
3868	80
3869	80
3870	80
3871	80
3872	80
3873	80
3874	80
3875	80
3876	80
3877	80
3878	80
3879	80
3880	80
3881	80
3882	80
3883	80
3884	80
3885	80
3886	80
3887	80
3888	80
3889	80
3890	80
3891	80
3892	80
3893	80
3894	80
3895	80
3896	80
3897	80
3898	80
3899	80
3900	80
3901	80
3902	80
3903	80
3904	80
3905	80
3906	80
3907	80
3908	80
3909	80
3910	80
3911	80
3912	80
3913	80
3914	80
3915	80
3916	80
3917	80
3918	80
3919	80
3920	80
3921	80
3922	80
3923	80
3924	80
3925	80
3926	80
3927	80
3928	80
3929	80
3930	80
3931	80
3932	80
3933	80
3934	80
3935	80
3936	80
3937	80
3938	80
3939	80
3940	80
3941	80
3942	80
3943	80
3944	80
3945	80
3946	80
3947	80
3948	80
3949	80
3950	80
3951	80
3952	80
3953	80
3954	80
3955	80
3956	80
3957	80
3958	80
3959	80
3960	80
3961	80
3962	80
3963	80
3964	80
3965	80
3966	80
3967	80
3968	80
3969	80
3970	80
3971	80
3972	80
3973	80
3974	80
3975	80
3976	80
3977	81
3978	81
3979	81
3980	81
3981	81
3982	81
3983	81
3984	81
3985	81
3986	81
3987	81
3988	81
3989	81
3990	81
3991	81
3992	81
3993	81
3994	81
3995	81
3996	81
3997	81
3998	81
3999	81
4000	81
4001	81
4002	81
4003	81
4004	81
4005	81
4006	81
4007	81
4008	81
4009	81
4010	81
4011	81
4012	81
4013	81
4014	81
4015	81
4016	81
4017	81
4018	81
4019	81
4020	81
4021	81
4022	81
4023	81
4024	81
4025	81
4026	81
4027	81
4028	81
4029	81
4030	81
4031	81
4032	81
4033	81
4034	81
4035	81
4036	81
4037	81
4038	81
4039	81
4040	81
4041	81
4042	81
4043	81
4044	81
4045	81
4046	81
4047	81
4048	81
4049	81
4050	81
4051	81
4052	81
4053	81
4054	81
4055	81
4056	81
4057	81
4058	81
4059	81
4060	81
4061	81
4062	81
4063	81
4064	81
4065	81
4066	81
4067	81
4068	81
4069	81
4070	81
4071	81
4072	81
4073	81
4074	81
4075	81
4076	81
4077	81
4078	81
4079	81
4080	81
4081	81
4082	81
4083	81
4084	81
4085	81
4086	81
4087	81
4088	81
4089	81
4090	81
4091	81
4092	81
4093	81
4094	81
4095	81
4096	81
4097	81
4098	81
4099	81
4100	81
4101	81
4102	82
4103	82
4104	82
4105	82
4106	82
4107	82
4108	82
4109	82
4110	82
4111	82
4112	82
4113	82
4114	82
4115	82
4116	82
4117	82
4118	82
4119	82
4120	82
4121	82
4122	82
4123	82
4124	82
4125	82
4126	82
4127	82
4128	82
4129	82
4130	82
4131	82
4132	82
4133	82
4134	82
4135	82
4136	82
4137	82
4138	82
4139	82
4140	82
4141	82
4142	82
4143	82
4144	82
4145	82
4146	82
4147	82
4148	82
4149	82
4150	82
4151	82
4152	82
4153	82
4154	82
4155	82
4156	82
4157	82
4158	82
4159	82
4160	82
4161	82
4162	82
4163	82
4164	82
4165	82
4166	82
4167	82
4168	82
4169	82
4170	82
4171	82
4172	82
4173	82
4174	82
4175	82
4176	82
4177	82
4178	82
4179	82
4180	82
4181	82
4182	82
4183	82
4184	82
4185	82
4186	82
4187	82
4188	82
4189	82
4190	82
4191	82
4192	82
4193	82
4194	82
4195	82
4196	82
4197	82
4198	82
4199	82
4200	82
4201	82
4202	82
4203	82
4204	82
4205	82
4206	82
4207	82
4208	82
4209	82
4210	82
4211	82
4212	82
4213	82
4214	82
4215	82
4216	82
4217	82
4218	82
4219	82
4220	82
4221	82
4222	82
4223	82
4224	82
4225	82
4226	82
4227	82
4228	82
4229	82
4230	82
4231	82
4232	82
4233	82
4234	82
4235	82
4236	82
4237	82
4238	82
4239	82
4240	82
4241	82
4242	82
4243	82
4244	82
4245	82
4246	82
4247	82
4248	82
4249	82
4250	82
4251	82
4252	82
4253	82
4254	82
4255	82
4256	82
4257	82
4258	82
4259	82
4260	82
4261	82
4262	82
4263	82
4264	82
4265	82
4266	82
4267	82
4268	82
4269	82
4270	82
4271	82
4272	82
4273	82
4274	82
4275	82
4276	82
4277	82
4278	82
4279	82
4280	82
4281	82
4282	82
4283	82
4284	82
4285	82
4286	82
4287	82
4288	82
4289	82
4290	82
4291	82
4292	82
4293	82
4294	82
4295	82
4296	82
4297	82
4298	82
4299	82
4300	82
4301	82
4302	82
4303	82
4304	82
4305	82
4306	82
4307	82
4308	82
4309	82
4310	82
4311	82
4312	82
4313	82
4314	82
4315	82
4316	82
4317	82
4318	82
4319	82
4320	82
4321	82
4322	82
4323	82
4324	82
4325	82
4326	82
4327	82
4328	82
4329	82
4330	82
4331	82
4332	82
4333	82
4334	82
4335	82
4336	82
4337	82
4338	82
4339	82
4340	82
4341	82
4342	82
4343	82
4344	82
4345	82
4346	82
4347	82
4348	82
4349	82
4350	82
4351	82
4352	82
4353	82
4354	82
4355	82
4356	82
4357	82
4358	82
4359	82
4360	82
4361	82
4362	82
4363	82
4364	82
4365	82
4366	82
4367	82
4368	82
4369	82
4370	82
4371	82
4372	82
4373	82
4374	82
4375	82
4376	82
4377	82
4378	82
4379	82
4380	82
4381	82
4382	82
4383	82
4384	82
4385	82
4386	82
4387	82
4388	82
4389	82
4390	82
4391	82
4392	82
4393	82
4394	82
4395	82
4396	82
4397	82
4398	82
4399	82
4400	82
4401	82
4402	82
4403	82
4404	82
4405	82
4406	82
4407	82
4408	82
4409	82
4410	82
4411	82
4412	82
4413	82
4414	82
4415	82
4416	82
4417	82
4418	82
4419	82
4420	82
4421	82
4422	82
4423	82
4424	82
4425	82
4426	82
4427	82
4428	82
4429	82
4430	82
4431	82
4432	82
4433	82
4434	82
4435	82
4436	82
4437	82
4438	82
4439	82
4440	82
4441	82
4442	82
4443	82
4444	82
4445	82
4446	82
4447	82
4448	82
4449	82
4450	82
4451	82
4452	82
4453	82
4454	82
4455	82
4456	82
4457	82
4458	82
4459	82
4460	82
4461	82
4462	82
4463	82
4464	82
4465	82
4466	82
4467	82
4468	82
4469	82
4470	83
4471	83
4472	83
4473	83
4474	83
4475	83
4476	83
4477	83
4478	83
4479	83
4480	83
4481	83
4482	83
4483	83
4484	83
4485	83
4486	83
4487	83
4488	83
4489	83
4490	83
4491	83
4492	83
4493	83
4494	83
4495	83
4496	83
4497	83
4498	83
4499	83
4500	83
4501	83
4502	83
4503	83
4504	83
4505	83
4506	83
4507	83
4508	83
4509	83
4510	83
4511	83
4512	83
4513	83
4514	83
4515	83
4516	83
4517	83
4518	83
4519	83
4520	83
4521	83
4522	83
4523	83
4524	83
4525	83
4526	83
4527	83
4528	83
4529	83
4530	83
4531	83
4532	83
4533	83
4534	83
4535	83
4536	83
4537	83
4538	83
4539	84
4540	84
4541	84
4542	84
4543	84
4544	84
4545	84
4546	84
4547	84
4548	84
4549	84
4550	84
4551	84
4552	84
4553	84
4554	84
4555	84
4556	84
4557	84
4558	84
4559	84
4560	84
4561	84
4562	84
4563	84
4564	84
4565	84
4566	84
4567	84
4568	84
4569	84
4570	84
4571	84
4572	84
4573	84
4574	84
4575	84
4576	84
4577	84
4578	84
4579	84
4580	84
4581	84
4582	84
4583	84
4584	84
4585	84
4586	84
4587	84
4588	84
4589	84
4590	84
4591	84
4592	84
4593	84
4594	84
4595	84
4596	84
4597	84
4598	84
4599	84
4600	84
4601	84
4602	84
4603	84
4604	84
4605	84
4606	84
4607	84
4608	84
4609	84
4610	84
4611	84
4612	84
4613	84
4614	84
4615	84
4616	84
4617	85
4618	85
4619	85
4620	85
4621	85
4622	85
4623	85
4624	85
4625	85
4626	85
4627	85
4628	85
4629	85
4630	85
4631	85
4632	85
4633	85
4634	85
4635	85
4636	85
4637	85
4638	85
4639	85
4640	85
4641	85
4642	85
4643	85
4644	85
4645	85
4646	85
4647	85
4648	85
4649	85
4650	85
4651	85
4652	85
4653	85
4654	85
4655	85
4656	85
4657	85
4658	85
4659	85
4660	85
4661	85
4662	85
4663	85
4664	85
4665	85
4666	85
4667	85
4668	85
4669	85
4670	85
4671	85
4672	85
4673	85
4674	85
4675	85
4676	85
4677	85
4678	85
4679	85
4680	85
4681	86
4682	86
4683	86
4684	86
4685	86
4686	86
4687	86
4688	86
4689	86
4690	86
4691	86
4692	86
4693	86
4694	86
4695	86
4696	86
4697	86
4698	86
4699	86
4700	86
4701	86
4702	86
4703	86
4704	86
4705	86
4706	86
4707	86
4708	86
4709	86
4710	86
4711	86
4712	86
4713	86
4714	86
4715	86
4716	86
4717	86
4718	86
4719	86
4720	86
4721	86
4722	86
4723	86
4724	86
4725	86
4726	86
4727	86
4728	86
4729	86
4730	86
4731	86
4732	86
4733	86
4734	86
4735	86
4736	86
4737	86
4738	86
4739	86
4740	86
4741	86
4742	86
4743	86
4744	86
4745	86
4746	86
4747	86
4748	86
4749	86
4750	86
4751	86
4752	86
4753	86
4754	86
4755	86
4756	86
4757	86
4758	86
4759	86
4760	86
4761	86
4762	86
4763	86
4764	86
4765	86
4766	86
4767	86
4768	86
4769	86
4770	86
4771	86
4772	86
4773	86
4774	86
4775	86
4776	86
4777	86
4778	86
4779	86
4780	86
4781	86
4782	86
4783	86
4784	86
4785	86
4786	86
4787	86
4788	86
4789	86
4790	86
4791	86
4792	86
4793	86
4794	86
4795	86
4796	86
4797	86
4798	86
4799	86
4800	86
4801	86
4802	86
4803	86
4804	86
4805	86
4806	86
4807	86
4808	86
4809	86
4810	86
4811	86
4812	86
4813	86
4814	86
4815	86
4816	86
4817	86
4818	86
4819	86
4820	86
4821	86
4822	86
4823	86
4824	86
4825	86
4826	86
4827	86
4828	86
4829	86
4830	86
4831	86
4832	86
4833	86
4834	86
4835	86
4836	86
4837	86
4838	86
4839	86
4840	86
4841	86
4842	86
4843	86
4844	86
4845	86
4846	86
4847	86
4848	86
4849	86
4850	86
4851	86
4852	86
4853	86
4854	86
4855	86
4856	86
4857	86
4858	86
4859	86
4860	86
4861	86
4862	86
4863	86
4864	86
4865	86
4866	86
4867	86
4868	86
4869	86
4870	86
4871	86
4872	86
4873	86
4874	86
4875	86
4876	86
4877	86
4878	86
4879	86
4880	86
4881	86
4882	86
4883	86
4884	86
4885	86
4886	86
4887	86
4888	86
4889	86
4890	86
4891	86
4892	86
4893	86
4894	86
4895	86
4896	86
4897	86
4898	86
4899	87
4900	87
4901	87
4902	87
4903	87
4904	87
4905	87
4906	87
4907	87
4908	87
4909	87
4910	87
4911	87
4912	87
4913	87
4914	87
4915	87
4916	87
4917	87
4918	87
4919	87
4920	87
4921	87
4922	87
4923	87
4924	87
4925	87
4926	87
4927	87
4928	87
4929	87
4930	87
4931	87
4932	87
4933	87
4934	87
4935	87
4936	87
4937	87
4938	87
4939	87
4940	87
4941	87
4942	87
4943	87
4944	87
4945	87
4946	87
4947	87
4948	87
4949	87
4950	87
4951	87
4952	87
4953	87
4954	87
4955	87
4956	87
4957	87
4958	87
4959	87
4960	87
4961	87
4962	87
4963	87
4964	87
4965	87
4966	87
4967	87
4968	87
4969	87
4970	87
4971	87
4972	87
4973	87
4974	87
4975	87
4976	87
4977	87
4978	87
4979	87
4980	87
4981	87
4982	87
4983	87
4984	87
4985	87
4986	87
4987	87
4988	87
4989	87
4990	87
4991	87
4992	87
4993	87
4994	87
4995	87
4996	87
4997	87
4998	87
4999	87
5000	87

==> data/no_restart/SATComp/lwheq-c.1-grdy.tsv <==
1	0
2	17
3	23
4	26
5	31
6	31
7	34
8	35
9	36
10	36
11	37
12	37
13	39
14	39
15	40
16	42
17	44
18	44
19	45
20	46
21	46
22	46
23	46
24	48
25	48
26	48
27	49
28	49
29	49
30	50
31	50
32	50
33	50
34	50
35	50
36	50
37	50
38	50
39	50
40	50
41	51
42	51
43	52
44	52
45	52
46	52
47	52
48	52
49	52
50	53
51	53
52	54
53	54
54	54
55	54
56	54
57	54
58	54
59	54
60	54
61	54
62	54
63	54
64	54
65	54
66	54
67	54
68	54
69	54
70	54
71	54
72	54
73	54
74	54
75	54
76	55
77	55
78	55
79	55
80	55
81	55
82	56
83	56
84	56
85	56
86	56
87	56
88	56
89	56
90	56
91	56
92	56
93	56
94	56
95	56
96	56
97	56
98	56
99	56
100	56
101	56
102	56
103	56
104	56
105	56
106	56
107	56
108	56
109	56
110	57
111	57
112	57
113	57
114	57
115	57
116	58
117	58
118	58
119	58
120	59
121	59
122	59
123	59
124	59
125	59
126	59
127	59
128	59
129	59
130	59
131	59
132	59
133	59
134	59
135	59
136	59
137	59
138	59
139	59
140	60
141	60
142	61
143	61
144	61
145	61
146	61
147	61
148	62
149	62
150	62
151	62
152	62
153	62
154	62
155	63
156	63
157	63
158	63
159	63
160	63
161	63
162	63
163	63
164	63
165	63
166	63
167	63
168	63
169	63
170	63
171	63
172	63
173	63
174	63
175	63
176	63
177	63
178	64
179	64
180	64
181	64
182	64
183	64
184	64
185	64
186	64
187	64
188	64
189	64
190	64
191	64
192	64
193	64
194	64
195	64
196	64
197	64
198	64
199	64
200	64
201	64
202	64
203	64
204	64
205	64
206	64
207	64
208	64
209	64
210	64
211	64
212	64
213	64
214	64
215	65
216	65
217	65
218	65
219	65
220	65
221	65
222	65
223	65
224	65
225	65
226	66
227	66
228	66
229	66
230	66
231	66
232	66
233	66
234	66
235	66
236	66
237	66
238	66
239	66
240	66
241	66
242	66
243	66
244	66
245	66
246	66
247	66
248	66
249	66
250	66
251	66
252	67
253	67
254	67
255	67
256	67
257	67
258	67
259	67
260	67
261	67
262	67
263	67
264	67
265	67
266	67
267	67
268	67
269	67
270	67
271	68
272	68
273	68
274	68
275	68
276	68
277	68
278	68
279	68
280	68
281	68
282	68
283	68
284	68
285	68
286	68
287	68
288	68
289	68
290	68
291	68
292	68
293	68
294	68
295	68
296	68
297	68
298	68
299	68
300	68
301	68
302	68
303	68
304	68
305	68
306	68
307	68
308	68
309	68
310	68
311	68
312	68
313	68
314	68
315	68
316	68
317	68
318	68
319	68
320	68
321	68
322	68
323	68
324	68
325	68
326	68
327	68
328	68
329	68
330	68
331	68
332	68
333	68
334	68
335	68
336	68
337	68
338	68
339	68
340	68
341	68
342	68
343	68
344	68
345	68
346	68
347	68
348	68
349	68
350	68
351	68
352	68
353	68
354	68
355	68
356	68
357	68
358	68
359	68
360	68
361	68
362	68
363	68
364	68
365	68
366	68
367	68
368	68
369	68
370	68
371	68
372	68
373	68
374	68
375	68
376	68
377	68
378	68
379	68
380	68
381	68
382	68
383	70
384	70
385	70
386	70
387	70
388	70
389	70
390	70
391	70
392	70
393	70
394	70
395	70
396	70
397	70
398	70
399	70
400	70
401	70
402	70
403	70
404	70
405	70
406	70
407	70
408	70
409	70
410	70
411	70
412	70
413	70
414	70
415	70
416	70
417	70
418	70
419	70
420	70
421	70
422	70
423	70
424	70
425	70
426	70
427	70
428	70
429	71
430	71
431	71
432	71
433	71
434	71
435	71
436	71
437	71
438	71
439	71
440	71
441	71
442	71
443	71
444	71
445	71
446	71
447	71
448	71
449	71
450	71
451	72
452	72
453	72
454	72
455	72
456	72
457	72
458	72
459	72
460	72
461	72
462	72
463	72
464	72
465	72
466	72
467	72
468	72
469	72
470	72
471	72
472	72
473	72
474	72
475	72
476	72
477	72
478	72
479	72
480	72
481	72
482	72
483	72
484	72
485	72
486	72
487	72
488	72
489	72
490	72
491	72
492	72
493	72
494	72
495	72
496	72
497	72
498	72
499	72
500	72
501	72
502	72
503	72
504	72
505	72
506	72
507	72
508	72
509	72
510	72
511	72
512	72
513	72
514	72
515	72
516	72
517	72
518	72
519	72
520	72
521	72
522	72
523	72
524	72
525	72
526	72
527	72
528	72
529	72
530	72
531	72
532	72
533	72
534	72
535	72
536	72
537	72
538	72
539	72
540	72
541	72
542	72
543	72
544	72
545	72
546	72
547	72
548	72
549	72
550	72
551	72
552	72
553	72
554	72
555	72
556	72
557	72
558	72
559	72
560	72
561	72
562	72
563	72
564	72
565	72
566	72
567	72
568	72
569	72
570	72
571	72
572	72
573	72
574	72
575	72
576	72
577	72
578	72
579	72
580	72
581	72
582	72
583	72
584	72
585	72
586	72
587	73
588	73
589	74
590	74
591	74
592	74
593	74
594	74
595	74
596	74
597	74
598	74
599	74
600	74
601	74
602	74
603	74
604	74
605	74
606	74
607	74
608	74
609	74
610	74
611	74
612	74
613	74
614	74
615	74
616	74
617	74
618	74
619	74
620	74
621	74
622	74
623	74
624	74
625	74
626	74
627	74
628	74
629	74
630	74
631	74
632	74
633	74
634	74
635	75
636	75
637	75
638	75
639	75
640	75
641	75
642	75
643	75
644	75
645	75
646	75
647	75
648	75
649	75
650	75
651	75
652	75
653	75
654	75
655	75
656	75
657	75
658	75
659	75
660	75
661	75
662	75
663	75
664	75
665	75
666	75
667	75
668	75
669	75
670	75
671	75
672	75
673	75
674	75
675	75
676	75
677	75
678	75
679	75
680	75
681	75
682	75
683	75
684	75
685	75
686	75
687	75
688	75
689	75
690	75
691	75
692	75
693	75
694	75
695	75
696	75
697	75
698	75
699	75
700	75
701	75
702	75
703	75
704	75
705	75
706	75
707	75
708	75
709	75
710	75
711	75
712	75
713	75
714	75
715	75
716	75
717	75
718	75
719	75
720	75
721	75
722	75
723	75
724	75
725	75
726	75
727	75
728	75
729	75
730	75
731	75
732	75
733	75
734	75
735	75
736	75
737	75
738	75
739	75
740	75
741	75
742	75
743	75
744	75
745	75
746	75
747	75
748	76
749	76
750	76
751	76
752	76
753	76
754	76
755	76
756	76
757	76
758	76
759	76
760	76
761	76
762	76
763	76
764	76
765	76
766	76
767	76
768	76
769	76
770	76
771	76
772	76
773	76
774	76
775	76
776	76
777	76
778	76
779	76
780	76
781	76
782	76
783	76
784	76
785	76
786	76
787	76
788	76
789	76
790	76
791	76
792	76
793	76
794	76
795	76
796	77
797	77
798	77
799	77
800	77
801	77
802	77
803	77
804	77
805	77
806	77
807	77
808	77
809	77
810	77
811	77
812	77
813	78
814	78
815	78
816	78
817	78
818	78
819	78
820	78
821	78
822	78
823	78
824	78
825	78
826	78
827	78
828	78
829	78
830	78
831	78
832	78
833	78
834	78
835	78
836	78
837	78
838	78
839	78
840	78
841	79
842	79
843	79
844	79
845	79
846	79
847	79
848	79
849	79
850	79
851	79
852	79
853	79
854	79
855	79
856	79
857	79
858	79
859	79
860	79
861	79
862	79
863	79
864	79
865	79
866	79
867	79
868	79
869	79
870	79
871	79
872	79
873	79
874	79
875	79
876	79
877	79
878	79
879	79
880	79
881	79
882	79
883	79
884	79
885	79
886	79
887	79
888	79
889	79
890	79
891	79
892	79
893	79
894	79
895	79
896	79
897	79
898	79
899	79
900	79
901	79
902	79
903	79
904	79
905	79
906	79
907	79
908	79
909	79
910	79
911	79
912	79
913	79
914	79
915	79
916	79
917	79
918	79
919	79
920	79
921	79
922	79
923	79
924	79
925	79
926	79
927	79
928	79
929	79
930	79
931	79
932	79
933	79
934	79
935	79
936	79
937	79
938	79
939	79
940	79
941	79
942	79
943	79
944	79
945	79
946	79
947	79
948	79
949	79
950	79
951	79
952	79
953	79
954	79
955	79
956	79
957	79
958	79
959	79
960	79
961	79
962	79
963	79
964	79
965	79
966	79
967	79
968	79
969	79
970	79
971	79
972	79
973	79
974	79
975	79
976	79
977	79
978	79
979	79
980	79
981	79
982	79
983	79
984	79
985	79
986	79
987	79
988	79
989	79
990	79
991	79
992	79
993	79
994	79
995	79
996	79
997	79
998	79
999	79
1000	79
1001	79
1002	79
1003	79
1004	79
1005	79
1006	79
1007	79
1008	79
1009	79
1010	79
1011	79
1012	79
1013	79
1014	79
1015	79
1016	79
1017	79
1018	79
1019	79
1020	79
1021	79
1022	79
1023	79
1024	80
1025	80
1026	80
1027	80
1028	80
1029	80
1030	80
1031	80
1032	80
1033	80
1034	80
1035	80
1036	80
1037	80
1038	80
1039	80
1040	80
1041	80
1042	80
1043	80
1044	80
1045	80
1046	80
1047	80
1048	80
1049	80
1050	80
1051	80
1052	80
1053	80
1054	80
1055	80
1056	80
1057	80
1058	80
1059	80
1060	80
1061	80
1062	80
1063	80
1064	80
1065	80
1066	80
1067	80
1068	80
1069	80
1070	80
1071	80
1072	80
1073	80
1074	80
1075	80
1076	80
1077	80
1078	80
1079	80
1080	80
1081	80
1082	80
1083	80
1084	80
1085	80
1086	80
1087	80
1088	80
1089	80
1090	80
1091	80
1092	80
1093	80
1094	80
1095	80
1096	80
1097	80
1098	80
1099	80
1100	80
1101	80
1102	80
1103	80
1104	80
1105	80
1106	80
1107	80
1108	80
1109	80
1110	80
1111	80
1112	80
1113	80
1114	80
1115	80
1116	80
1117	80
1118	80
1119	80
1120	80
1121	80
1122	80
1123	80
1124	80
1125	80
1126	80
1127	80
1128	80
1129	80
1130	80
1131	80
1132	80
1133	80
1134	80
1135	80
1136	80
1137	80
1138	80
1139	80
1140	80
1141	80
1142	80
1143	80
1144	80
1145	80
1146	80
1147	80
1148	80
1149	80
1150	80
1151	80
1152	80
1153	80
1154	80
1155	80
1156	80
1157	80
1158	80
1159	80
1160	80
1161	80
1162	80
1163	80
1164	80
1165	80
1166	80
1167	80
1168	80
1169	80
1170	80
1171	80
1172	80
1173	80
1174	80
1175	80
1176	80
1177	80
1178	80
1179	80
1180	80
1181	80
1182	80
1183	80
1184	80
1185	80
1186	80
1187	80
1188	80
1189	80
1190	80
1191	80
1192	80
1193	80
1194	80
1195	80
1196	80
1197	80
1198	80
1199	80
1200	80
1201	80
1202	80
1203	80
1204	80
1205	80
1206	80
1207	80
1208	80
1209	80
1210	80
1211	80
1212	80
1213	80
1214	80
1215	81
1216	81
1217	82
1218	82
1219	82
1220	82
1221	82
1222	82
1223	82
1224	82
1225	82
1226	82
1227	82
1228	82
1229	82
1230	82
1231	82
1232	82
1233	82
1234	82
1235	82
1236	82
1237	82
1238	82
1239	82
1240	82
1241	82
1242	82
1243	82
1244	82
1245	82
1246	82
1247	82
1248	82
1249	82
1250	82
1251	83
1252	83
1253	83
1254	83
1255	83
1256	83
1257	83
1258	83
1259	83
1260	83
1261	83
1262	83
1263	83
1264	83
1265	83
1266	83
1267	83
1268	83
1269	83
1270	83
1271	83
1272	83
1273	83
1274	83
1275	83
1276	83
1277	83
1278	83
1279	83
1280	83
1281	83
1282	83
1283	83
1284	83
1285	83
1286	83
1287	83
1288	83
1289	83
1290	83
1291	83
1292	83
1293	83
1294	83
1295	83
1296	83
1297	83
1298	83
1299	83
1300	83
1301	83
1302	83
1303	83
1304	83
1305	83
1306	83
1307	83
1308	83
1309	83
1310	83
1311	83
1312	83
1313	83
1314	83
1315	83
1316	83
1317	83
1318	83
1319	84
1320	84
1321	84
1322	84
1323	84
1324	84
1325	84
1326	84
1327	84
1328	84
1329	84
1330	84
1331	84
1332	84
1333	84
1334	84
1335	84
1336	84
1337	84
1338	84
1339	84
1340	84
1341	84
1342	84
1343	84
1344	84
1345	84
1346	84
1347	84
1348	84
1349	84
1350	84
1351	84
1352	84
1353	84
1354	84
1355	84
1356	84
1357	84
1358	84
1359	84
1360	84
1361	84
1362	84
1363	84
1364	84
1365	84
1366	84
1367	84
1368	84
1369	84
1370	84
1371	84
1372	84
1373	84
1374	84
1375	84
1376	84
1377	84
1378	84
1379	84
1380	84
1381	84
1382	84
1383	84
1384	84
1385	84
1386	84
1387	84
1388	84
1389	84
1390	84
1391	84
1392	84
1393	84
1394	84
1395	84
1396	84
1397	84
1398	84
1399	84
1400	84
1401	84
1402	84
1403	84
1404	85
1405	85
1406	85
1407	85
1408	85
1409	85
1410	85
1411	85
1412	85
1413	85
1414	85
1415	85
1416	85
1417	85
1418	85
1419	85
1420	85
1421	85
1422	85
1423	85
1424	85
1425	85
1426	85
1427	85
1428	85
1429	85
1430	85
1431	85
1432	85
1433	85
1434	85
1435	85
1436	85
1437	85
1438	85
1439	85
1440	85
1441	85
1442	85
1443	85
1444	85
1445	85
1446	85
1447	85
1448	85
1449	85
1450	85
1451	85
1452	85
1453	85
1454	85
1455	85
1456	85
1457	85
1458	85
1459	85
1460	85
1461	85
1462	85
1463	85
1464	85
1465	85
1466	85
1467	85
1468	85
1469	85
1470	85
1471	85
1472	85
1473	85
1474	85
1475	85
1476	85
1477	85
1478	85
1479	85
1480	85
1481	85
1482	85
1483	85
1484	85
1485	85
1486	85
1487	85
1488	85
1489	85
1490	85
1491	85
1492	85
1493	85
1494	86
1495	86
1496	86
1497	86
1498	86
1499	86
1500	86
1501	86
1502	86
1503	86
1504	86
1505	86
1506	86
1507	86
1508	86
1509	86
1510	86
1511	86
1512	86
1513	86
1514	86
1515	86
1516	86
1517	86
1518	86
1519	86
1520	86
1521	86
1522	86
1523	86
1524	86
1525	86
1526	86
1527	86
1528	86
1529	86
1530	86
1531	86
1532	86
1533	86
1534	86
1535	86
1536	86
1537	86
1538	86
1539	86
1540	86
1541	86
1542	86
1543	86
1544	86
1545	86
1546	86
1547	86
1548	86
1549	86
1550	86
1551	86
1552	86
1553	86
1554	86
1555	86
1556	86
1557	86
1558	86
1559	86
1560	86
1561	86
1562	86
1563	86
1564	86
1565	86
1566	86
1567	86
1568	86
1569	87
1570	87
1571	87
1572	87
1573	87
1574	87
1575	87
1576	87
1577	87
1578	87
1579	87
1580	87
1581	87
1582	87
1583	87
1584	87
1585	87
1586	88
1587	88
1588	88
1589	88
1590	88
1591	88
1592	88
1593	88
1594	88
1595	88
1596	88
1597	88
1598	88
1599	88
1600	88
1601	88
1602	88
1603	88
1604	88
1605	88
1606	88
1607	88
1608	88
1609	88
1610	88
1611	88
1612	88
1613	88
1614	88
1615	88
1616	88
1617	88
1618	88
1619	88
1620	88
1621	88
1622	88
1623	88
1624	88
1625	88
1626	88
1627	88
1628	88
1629	88
1630	88
1631	88
1632	88
1633	88
1634	88
1635	88
1636	88
1637	88
1638	88
1639	88
1640	88
1641	88
1642	88
1643	88
1644	88
1645	88
1646	88
1647	88
1648	88
1649	88
1650	89
1651	89
1652	89
1653	89
1654	89
1655	89
1656	89
1657	89
1658	89
1659	89
1660	89
1661	89
1662	89
1663	89
1664	89
1665	89
1666	89
1667	89
1668	89
1669	89
1670	89
1671	89
1672	89
1673	89
1674	89
1675	89
1676	89
1677	89
1678	89
1679	89
1680	89
1681	89
1682	89
1683	89
1684	89
1685	89
1686	89
1687	89
1688	89
1689	89
1690	89
1691	89
1692	89
1693	89
1694	89
1695	89
1696	89
1697	89
1698	89
1699	89
1700	89
1701	89
1702	89
1703	89
1704	89
1705	89
1706	89
1707	89
1708	89
1709	89
1710	90
1711	90
1712	90
1713	90
1714	90
1715	90
1716	90
1717	90
1718	90
1719	90
1720	90
1721	90
1722	90
1723	90
1724	90
1725	90
1726	90
1727	90
1728	90
1729	90
1730	90
1731	90
1732	90
1733	90
1734	90
1735	90
1736	90
1737	90
1738	90
1739	90
1740	90
1741	90
1742	90
1743	90
1744	90
1745	90
1746	90
1747	90
1748	90
1749	90
1750	90
1751	90
1752	90
1753	90
1754	90
1755	90
1756	90
1757	90
1758	90
1759	90
1760	90
1761	90
1762	90
1763	90
1764	90
1765	90
1766	90
1767	90
1768	90
1769	90
1770	90
1771	90
1772	90
1773	90
1774	90
1775	90
1776	90
1777	90
1778	90
1779	90
1780	90
1781	90
1782	90
1783	90
1784	90
1785	90
1786	90
1787	90
1788	90
1789	90
1790	90
1791	90
1792	90
1793	90
1794	90
1795	90
1796	90
1797	90
1798	90
1799	90
1800	90
1801	90
1802	90
1803	90
1804	90
1805	90
1806	90
1807	90
1808	90
1809	90
1810	90
1811	90
1812	91
1813	91
1814	91
1815	91
1816	91
1817	91
1818	91
1819	91
1820	91
1821	91
1822	91
1823	91
1824	91
1825	91
1826	91
1827	91
1828	91
1829	91
1830	91
1831	91
1832	91
1833	91
1834	91
1835	91
1836	91
1837	91
1838	91
1839	91
1840	91
1841	91
1842	91
1843	91
1844	91
1845	91
1846	91
1847	91
1848	91
1849	91
1850	91
1851	91
1852	91
1853	91
1854	91
1855	91
1856	91
1857	91
1858	91
1859	91
1860	91
1861	91
1862	91
1863	91
1864	91
1865	91
1866	91
1867	91
1868	91
1869	91
1870	91
1871	91
1872	91
1873	91
1874	91
1875	91
1876	91
1877	91
1878	91
1879	91
1880	91
1881	91
1882	91
1883	91
1884	91
1885	91
1886	91
1887	91
1888	91
1889	91
1890	91
1891	91
1892	91
1893	91
1894	92
1895	92
1896	92
1897	92
1898	92
1899	92
1900	92
1901	92
1902	92
1903	92
1904	92
1905	92
1906	92
1907	92
1908	92
1909	92
1910	92
1911	92
1912	92
1913	92
1914	92
1915	92
1916	92
1917	92
1918	92
1919	92
1920	92
1921	92
1922	92
1923	92
1924	92
1925	92
1926	92
1927	92
1928	92
1929	92
1930	92
1931	92
1932	92
1933	92
1934	92
1935	92
1936	92
1937	92
1938	92
1939	92
1940	92
1941	92
1942	92
1943	92
1944	92
1945	92
1946	92
1947	92
1948	92
1949	92
1950	92
1951	92
1952	92
1953	92
1954	92
1955	92
1956	92
1957	92
1958	92
1959	92
1960	92
1961	92
1962	92
1963	92
1964	92
1965	92
1966	92
1967	92
1968	92
1969	92
1970	92
1971	92
1972	92
1973	92
1974	92
1975	92
1976	92
1977	92
1978	92
1979	92
1980	92
1981	92
1982	92
1983	92
1984	92
1985	92
1986	92
1987	92
1988	92
1989	92
1990	92
1991	92
1992	92
1993	92
1994	92
1995	92
1996	92
1997	92
1998	92
1999	92
2000	92
2001	92
2002	92
2003	92
2004	92
2005	92
2006	92
2007	92
2008	92
2009	92
2010	92
2011	92
2012	92
2013	92
2014	92
2015	92
2016	92
2017	93
2018	93
2019	93
2020	93
2021	93
2022	93
2023	93
2024	93
2025	93
2026	93
2027	93
2028	93
2029	93
2030	93
2031	93
2032	93
2033	93
2034	93
2035	93
2036	93
2037	93
2038	93
2039	93
2040	93
2041	93
2042	93
2043	93
2044	93
2045	93
2046	93
2047	93
2048	93
2049	93
2050	93
2051	93
2052	93
2053	93
2054	93
2055	93
2056	93
2057	93
2058	93
2059	93
2060	93
2061	93
2062	93
2063	93
2064	93
2065	93
2066	93
2067	93
2068	93
2069	93
2070	93
2071	93
2072	93
2073	93
2074	93
2075	93
2076	93
2077	93
2078	93
2079	93
2080	93
2081	93
2082	94
2083	94
2084	94
2085	94
2086	94
2087	94
2088	94
2089	94
2090	94
2091	94
2092	94
2093	94
2094	94
2095	94
2096	94
2097	94
2098	94
2099	94
2100	94
2101	94
2102	94
2103	94
2104	94
2105	94
2106	94
2107	94
2108	94
2109	94
2110	95
2111	95
2112	95
2113	95
2114	95
2115	95
2116	95
2117	95
2118	95
2119	95
2120	95
2121	95
2122	95
2123	95
2124	95
2125	95
2126	95
2127	95
2128	95
2129	95
2130	95
2131	95
2132	95
2133	95
2134	95
2135	95
2136	95
2137	95
2138	95
2139	95
2140	96
2141	96
2142	96
2143	96
2144	96
2145	96
2146	96
2147	96
2148	96
2149	96
2150	96
2151	96
2152	96
2153	96
2154	96
2155	96
2156	96
2157	96
2158	96
2159	96
2160	96
2161	96
2162	96
2163	96
2164	96
2165	96
2166	96
2167	96
2168	96
2169	96
2170	96
2171	96
2172	96
2173	96
2174	96
2175	96
2176	96
2177	96
2178	96
2179	96
2180	96
2181	96
2182	96
2183	96
2184	96
2185	96
2186	96
2187	96
2188	96
2189	96
2190	96
2191	96
2192	96
2193	96
2194	96
2195	96
2196	96
2197	96
2198	96
2199	96
2200	96
2201	96
2202	96
2203	96
2204	96
2205	96
2206	96
2207	96
2208	96
2209	96
2210	96
2211	96
2212	96
2213	96
2214	96
2215	96
2216	96
2217	96
2218	96
2219	96
2220	96
2221	96
2222	96
2223	96
2224	96
2225	96
2226	96
2227	96
2228	96
2229	96
2230	96
2231	96
2232	96
2233	96
2234	96
2235	96
2236	96
2237	96
2238	96
2239	96
2240	96
2241	96
2242	96
2243	96
2244	96
2245	96
2246	96
2247	96
2248	96
2249	96
2250	96
2251	96
2252	96
2253	96
2254	96
2255	96
2256	96
2257	96
2258	96
2259	96
2260	96
2261	96
2262	96
2263	96
2264	96
2265	96
2266	96
2267	96
2268	96
2269	96
2270	96
2271	96
2272	96
2273	96
2274	96
2275	96
2276	96
2277	96
2278	96
2279	96
2280	96
2281	96
2282	96
2283	96
2284	96
2285	96
2286	96
2287	96
2288	96
2289	96
2290	96
2291	96
2292	96
2293	96
2294	96
2295	96
2296	96
2297	96
2298	96
2299	96
2300	96
2301	96
2302	96
2303	96
2304	96
2305	96
2306	96
2307	96
2308	96
2309	96
2310	96
2311	96
2312	96
2313	96
2314	96
2315	96
2316	96
2317	96
2318	96
2319	96
2320	96
2321	96
2322	96
2323	96
2324	96
2325	96
2326	96
2327	96
2328	96
2329	96
2330	96
2331	96
2332	96
2333	96
2334	96
2335	96
2336	96
2337	96
2338	96
2339	96
2340	96
2341	96
2342	96
2343	97
2344	97
2345	97
2346	97
2347	97
2348	97
2349	97
2350	97
2351	97
2352	97
2353	97
2354	97
2355	97
2356	97
2357	97
2358	97
2359	97
2360	97
2361	97
2362	97
2363	97
2364	97
2365	97
2366	97
2367	97
2368	97
2369	97
2370	97
2371	97
2372	97
2373	97
2374	97
2375	97
2376	97
2377	97
2378	97
2379	97
2380	97
2381	97
2382	98
2383	98
2384	98
2385	98
2386	98
2387	98
2388	98
2389	98
2390	98
2391	98
2392	98
2393	98
2394	98
2395	98
2396	98
2397	98
2398	98
2399	98
2400	98
2401	98
2402	98
2403	98
2404	98
2405	98
2406	98
2407	98
2408	98
2409	98
2410	98
2411	98
2412	98
2413	98
2414	98
2415	98
2416	98
2417	98
2418	98
2419	98
2420	99
2421	99
2422	99
2423	99
2424	99
2425	99
2426	99
2427	99
2428	99
2429	99
2430	99
2431	99
2432	99
2433	99
2434	99
2435	99
2436	99
2437	99
2438	99
2439	99
2440	99
2441	99
2442	99
2443	99
2444	99
2445	99
2446	99
2447	99
2448	99
2449	99
2450	99
2451	99
2452	99
2453	99
2454	99
2455	99
2456	99
2457	99
2458	99
2459	99
2460	99
2461	99
2462	99
2463	99
2464	99
2465	99
2466	99
2467	99
2468	99
2469	99
2470	99
2471	99
2472	99
2473	99
2474	99
2475	99
2476	99
2477	99
2478	99
2479	99
2480	99
2481	99
2482	99
2483	99
2484	99
2485	99
2486	99
2487	99
2488	99
2489	99
2490	99
2491	99
2492	99
2493	99
2494	99
2495	99
2496	99
2497	99
2498	99
2499	99
2500	99
2501	99
2502	99
2503	99
2504	99
2505	99
2506	99
2507	99
2508	99
2509	99
2510	99
2511	99
2512	99
2513	99
2514	99
2515	99
2516	99
2517	99
2518	99
2519	99
2520	99
2521	99
2522	99
2523	99
2524	99
2525	99
2526	99
2527	99
2528	99
2529	99
2530	99
2531	99
2532	99
2533	99
2534	99
2535	99
2536	99
2537	99
2538	99
2539	99
2540	99
2541	99
2542	99
2543	99
2544	99
2545	99
2546	99
2547	99
2548	99
2549	99
2550	99
2551	99
2552	99
2553	99
2554	99
2555	99
2556	99
2557	99
2558	99
2559	99
2560	99
2561	99
2562	99
2563	99
2564	99
2565	99
2566	99
2567	99
2568	99
2569	99
2570	99
2571	99
2572	100
2573	100
2574	100
2575	100
2576	100
2577	100
2578	100
2579	100
2580	100
2581	100
2582	100
2583	100
2584	100
2585	100
2586	100
2587	100
2588	100
2589	100
2590	100
2591	100
2592	100
2593	100
2594	100
2595	100
2596	100
2597	100
2598	100
2599	100
2600	100
2601	100
2602	100
2603	100
2604	100
2605	100
2606	100
2607	100
2608	100
2609	100
2610	100
2611	100
2612	100
2613	100
2614	100
2615	100
2616	100
2617	100
2618	100
2619	100
2620	100
2621	100
2622	100
2623	100
2624	100
2625	100
2626	100
2627	100
2628	100
2629	100
2630	100
2631	100
2632	100
2633	100
2634	100
2635	100
2636	100
2637	100
2638	100
2639	100
2640	100
2641	100
2642	100
2643	100
2644	100
2645	100
2646	100
2647	100
2648	100
2649	100
2650	100
2651	100
2652	100
2653	100
2654	100
2655	100
2656	100
2657	100
2658	100
2659	100
2660	100
2661	100
2662	100
2663	100
2664	100
2665	100
2666	100
2667	100
2668	100
2669	100
2670	100
2671	100
2672	100
2673	100
2674	100
2675	100
2676	100
2677	100
2678	100
2679	100
2680	100
2681	100
2682	100
2683	100
2684	100
2685	100
2686	100
2687	100
2688	100
2689	100
2690	100
2691	100
2692	100
2693	100
2694	100
2695	100
2696	100
2697	100
2698	100
2699	100
2700	100
2701	100
2702	100
2703	100
2704	100
2705	100
2706	100
2707	100
2708	100
2709	100
2710	100
2711	100
2712	100
2713	100
2714	100
2715	100
2716	100
2717	100
2718	100
2719	100
2720	100
2721	100
2722	100
2723	100
2724	100
2725	100
2726	100
2727	100
2728	100
2729	100
2730	100
2731	100
2732	100
2733	100
2734	100
2735	100
2736	100
2737	100
2738	100
2739	100
2740	100
2741	100
2742	100
2743	100
2744	100
2745	100
2746	100
2747	100
2748	100
2749	100
2750	100
2751	100
2752	100
2753	100
2754	100
2755	100
2756	100
2757	100
2758	100
2759	100
2760	100
2761	100
2762	100
2763	100
2764	100
2765	100
2766	100
2767	100
2768	100
2769	100
2770	100
2771	100
2772	100
2773	100
2774	100
2775	100
2776	100
2777	100
2778	100
2779	100
2780	100
2781	100
2782	100
2783	100
2784	100
2785	100
2786	100
2787	100
2788	100
2789	100
2790	100
2791	100
2792	100
2793	100
2794	100
2795	100
2796	100
2797	100
2798	100
2799	100
2800	100
2801	100
2802	100
2803	100
2804	100
2805	100
2806	100
2807	100
2808	100
2809	100
2810	100
2811	100
2812	100
2813	100
2814	100
2815	100
2816	100
2817	100
2818	100
2819	100
2820	100
2821	100
2822	100
2823	100
2824	100
2825	100
2826	100
2827	100
2828	100
2829	100
2830	100
2831	100
2832	100
2833	100
2834	100
2835	100
2836	100
2837	100
2838	100
2839	100
2840	100
2841	100
2842	100
2843	100
2844	100
2845	100
2846	100
2847	100
2848	100
2849	100
2850	100
2851	100
2852	100
2853	100
2854	100
2855	100
2856	100
2857	100
2858	100
2859	100
2860	100
2861	100
2862	100
2863	100
2864	100
2865	100
2866	100
2867	100
2868	100
2869	100
2870	100
2871	100
2872	100
2873	101
2874	101
2875	101
2876	101
2877	101
2878	101
2879	101
2880	101
2881	101
2882	101
2883	101
2884	101
2885	101
2886	101
2887	101
2888	101
2889	101
2890	101
2891	101
2892	101
2893	101
2894	101
2895	101
2896	101
2897	101
2898	101
2899	101
2900	101
2901	101
2902	101
2903	101
2904	101
2905	101
2906	101
2907	101
2908	101
2909	101
2910	101
2911	101
2912	101
2913	101
2914	101
2915	101
2916	101
2917	101
2918	101
2919	101
2920	101
2921	101
2922	101
2923	101
2924	101
2925	101
2926	101
2927	101
2928	101
2929	101
2930	101
2931	101
2932	101
2933	101
2934	101
2935	101
2936	101
2937	101
2938	101
2939	101
2940	101
2941	101
2942	101
2943	101
2944	101
2945	101
2946	101
2947	101
2948	101
2949	101
2950	101
2951	101
2952	101
2953	101
2954	101
2955	101
2956	101
2957	101
2958	101
2959	101
2960	101
2961	101
2962	101
2963	101
2964	101
2965	101
2966	101
2967	101
2968	101
2969	101
2970	101
2971	101
2972	101
2973	101
2974	101
2975	101
2976	101
2977	101
2978	101
2979	101
2980	101
2981	101
2982	101
2983	101
2984	101
2985	101
2986	101
2987	101
2988	101
2989	101
2990	101
2991	101
2992	101
2993	101
2994	101
2995	101
2996	101
2997	101
2998	101
2999	101
3000	101
3001	101
3002	101
3003	101
3004	101
3005	101
3006	101
3007	101
3008	101
3009	101
3010	101
3011	101
3012	101
3013	101
3014	101
3015	101
3016	101
3017	101
3018	101
3019	101
3020	101
3021	101
3022	101
3023	101
3024	101
3025	101
3026	101
3027	101
3028	101
3029	101
3030	101
3031	101
3032	101
3033	101
3034	101
3035	101
3036	101
3037	101
3038	101
3039	101
3040	101
3041	101
3042	101
3043	101
3044	101
3045	101
3046	101
3047	101
3048	101
3049	101
3050	101
3051	101
3052	101
3053	101
3054	101
3055	101
3056	101
3057	101
3058	101
3059	101
3060	101
3061	101
3062	101
3063	101
3064	101
3065	101
3066	101
3067	101
3068	101
3069	101
3070	101
3071	101
3072	101
3073	101
3074	101
3075	101
3076	101
3077	101
3078	101
3079	101
3080	101
3081	101
3082	101
3083	101
3084	101
3085	101
3086	101
3087	101
3088	101
3089	101
3090	101
3091	101
3092	101
3093	101
3094	101
3095	101
3096	101
3097	101
3098	101
3099	101
3100	101
3101	101
3102	101
3103	101
3104	101
3105	101
3106	101
3107	101
3108	101
3109	101
3110	101
3111	101
3112	101
3113	101
3114	101
3115	101
3116	101
3117	101
3118	101
3119	101
3120	101
3121	101
3122	101
3123	101
3124	101
3125	101
3126	101
3127	101
3128	101
3129	101
3130	101
3131	101
3132	101
3133	101
3134	101
3135	101
3136	101
3137	101
3138	101
3139	101
3140	101
3141	101
3142	101
3143	101
3144	101
3145	101
3146	101
3147	101
3148	101
3149	101
3150	101
3151	101
3152	101
3153	101
3154	102
3155	102
3156	102
3157	102
3158	102
3159	102
3160	102
3161	102
3162	102
3163	102
3164	102
3165	102
3166	102
3167	102
3168	102
3169	102
3170	102
3171	102
3172	102
3173	102
3174	102
3175	102
3176	102
3177	102
3178	102
3179	102
3180	102
3181	102
3182	102
3183	102
3184	102
3185	102
3186	102
3187	102
3188	102
3189	102
3190	102
3191	102
3192	102
3193	102
3194	102
3195	102
3196	102
3197	102
3198	102
3199	102
3200	102
3201	102
3202	102
3203	102
3204	102
3205	102
3206	102
3207	102
3208	102
3209	102
3210	102
3211	102
3212	102
3213	102
3214	102
3215	102
3216	102
3217	102
3218	102
3219	102
3220	102
3221	102
3222	102
3223	102
3224	102
3225	102
3226	102
3227	102
3228	102
3229	102
3230	102
3231	102
3232	102
3233	102
3234	102
3235	102
3236	102
3237	102
3238	102
3239	102
3240	102
3241	102
3242	102
3243	102
3244	102
3245	102
3246	102
3247	102
3248	102
3249	102
3250	102
3251	102
3252	102
3253	102
3254	102
3255	102
3256	102
3257	102
3258	102
3259	102
3260	102
3261	102
3262	102
3263	102
3264	102
3265	102
3266	102
3267	102
3268	102
3269	102
3270	102
3271	102
3272	102
3273	102
3274	102
3275	102
3276	102
3277	102
3278	102
3279	102
3280	102
3281	102
3282	102
3283	102
3284	102
3285	102
3286	102
3287	102
3288	102
3289	102
3290	102
3291	102
3292	102
3293	102
3294	102
3295	102
3296	102
3297	102
3298	102
3299	102
3300	102
3301	102
3302	102
3303	102
3304	102
3305	102
3306	102
3307	102
3308	102
3309	102
3310	102
3311	102
3312	102
3313	102
3314	102
3315	102
3316	102
3317	102
3318	102
3319	102
3320	102
3321	102
3322	102
3323	102
3324	102
3325	102
3326	102
3327	102
3328	102
3329	102
3330	102
3331	102
3332	102
3333	102
3334	102
3335	102
3336	102
3337	102
3338	102
3339	102
3340	102
3341	102
3342	102
3343	102
3344	102
3345	102
3346	102
3347	102
3348	102
3349	102
3350	102
3351	102
3352	102
3353	102
3354	102
3355	102
3356	102
3357	102
3358	102
3359	102
3360	102
3361	102
3362	102
3363	102
3364	102
3365	102
3366	102
3367	102
3368	102
3369	102
3370	102
3371	102
3372	102
3373	102
3374	102
3375	102
3376	102
3377	102
3378	102
3379	102
3380	102
3381	102
3382	102
3383	102
3384	102
3385	102
3386	102
3387	102
3388	102
3389	102
3390	102
3391	102
3392	102
3393	102
3394	102
3395	102
3396	102
3397	102
3398	102
3399	102
3400	102
3401	102
3402	102
3403	102
3404	102
3405	102
3406	102
3407	102
3408	102
3409	102
3410	102
3411	102
3412	102
3413	102
3414	102
3415	102
3416	102
3417	102
3418	102
3419	102
3420	102
3421	102
3422	102
3423	102
3424	102
3425	102
3426	102
3427	102
3428	102
3429	102
3430	102
3431	102
3432	102
3433	102
3434	102
3435	102
3436	102
3437	102
3438	102
3439	102
3440	102
3441	102
3442	102
3443	102
3444	102
3445	102
3446	102
3447	102
3448	102
3449	102
3450	102
3451	102
3452	102
3453	102
3454	102
3455	102
3456	102
3457	102
3458	102
3459	102
3460	102
3461	102
3462	102
3463	102
3464	102
3465	102
3466	102
3467	102
3468	102
3469	102
3470	102
3471	102
3472	102
3473	102
3474	102
3475	102
3476	103
3477	103
3478	103
3479	103
3480	103
3481	103
3482	103
3483	103
3484	103
3485	103
3486	103
3487	103
3488	103
3489	103
3490	103
3491	103
3492	103
3493	103
3494	103
3495	103
3496	103
3497	103
3498	103
3499	103
3500	103
3501	103
3502	103
3503	103
3504	103
3505	103
3506	103
3507	103
3508	103
3509	103
3510	103
3511	103
3512	103
3513	103
3514	103
3515	103
3516	103
3517	103
3518	103
3519	103
3520	103
3521	103
3522	103
3523	103
3524	103
3525	103
3526	103
3527	103
3528	103
3529	103
3530	103
3531	103
3532	103
3533	103
3534	103
3535	103
3536	103
3537	103
3538	103
3539	103
3540	103
3541	103
3542	103
3543	103
3544	103
3545	103
3546	103
3547	103
3548	103
3549	103
3550	103
3551	103
3552	103
3553	103
3554	103
3555	103
3556	103
3557	103
3558	103
3559	103
3560	103
3561	103
3562	103
3563	103
3564	103
3565	103
3566	103
3567	103
3568	103
3569	103
3570	103
3571	103
3572	104
3573	104
3574	104
3575	104
3576	104
3577	104
3578	104
3579	104
3580	104
3581	104
3582	104
3583	104
3584	104
3585	104
3586	104
3587	104
3588	104
3589	104
3590	104
3591	104
3592	104
3593	104
3594	104
3595	104
3596	104
3597	104
3598	104
3599	104
3600	104
3601	104
3602	104
3603	104
3604	104
3605	104
3606	104
3607	104
3608	104
3609	104
3610	104
3611	104
3612	104
3613	104
3614	104
3615	104
3616	104
3617	104
3618	104
3619	104
3620	104
3621	104
3622	104
3623	104
3624	104
3625	104
3626	104
3627	104
3628	104
3629	104
3630	104
3631	104
3632	104
3633	104
3634	104
3635	104
3636	104
3637	104
3638	104
3639	104
3640	104
3641	104
3642	104
3643	104
3644	104
3645	104
3646	104
3647	104
3648	104
3649	104
3650	104
3651	104
3652	104
3653	104
3654	104
3655	104
3656	104
3657	104
3658	104
3659	104
3660	104
3661	104
3662	104
3663	104
3664	104
3665	104
3666	104
3667	104
3668	104
3669	104
3670	104
3671	104
3672	104
3673	104
3674	104
3675	104
3676	104
3677	104
3678	104
3679	104
3680	104
3681	104
3682	104
3683	104
3684	104
3685	104
3686	104
3687	104
3688	104
3689	104
3690	104
3691	104
3692	104
3693	104
3694	104
3695	104
3696	104
3697	104
3698	104
3699	104
3700	104
3701	104
3702	104
3703	104
3704	104
3705	104
3706	104
3707	104
3708	104
3709	104
3710	104
3711	104
3712	104
3713	104
3714	104
3715	104
3716	104
3717	104
3718	104
3719	104
3720	104
3721	104
3722	104
3723	104
3724	104
3725	104
3726	104
3727	104
3728	104
3729	104
3730	104
3731	104
3732	104
3733	104
3734	104
3735	104
3736	104
3737	104
3738	104
3739	104
3740	104
3741	104
3742	104
3743	104
3744	104
3745	104
3746	104
3747	104
3748	104
3749	104
3750	104
3751	104
3752	104
3753	104
3754	104
3755	104
3756	104
3757	104
3758	104
3759	104
3760	104
3761	104
3762	104
3763	104
3764	104
3765	104
3766	104
3767	104
3768	104
3769	104
3770	104
3771	104
3772	104
3773	104
3774	104
3775	104
3776	104
3777	104
3778	104
3779	104
3780	104
3781	104
3782	104
3783	104
3784	104
3785	104
3786	104
3787	104
3788	104
3789	104
3790	104
3791	104
3792	104
3793	104
3794	104
3795	104
3796	104
3797	104
3798	104
3799	104
3800	104
3801	104
3802	104
3803	104
3804	104
3805	104
3806	104
3807	104
3808	104
3809	104
3810	104
3811	104
3812	104
3813	104
3814	104
3815	104
3816	104
3817	104
3818	104
3819	104
3820	104
3821	104
3822	104
3823	104
3824	104
3825	104
3826	104
3827	104
3828	104
3829	104
3830	104
3831	104
3832	104
3833	104
3834	104
3835	104
3836	104
3837	104
3838	104
3839	104
3840	104
3841	104
3842	104
3843	104
3844	104
3845	104
3846	104
3847	104
3848	104
3849	104
3850	104
3851	104
3852	104
3853	104
3854	104
3855	104
3856	104
3857	104
3858	104
3859	104
3860	104
3861	105
3862	105
3863	105
3864	105
3865	105
3866	105
3867	105
3868	105
3869	105
3870	105
3871	105
3872	105
3873	105
3874	105
3875	105
3876	105
3877	105
3878	105
3879	105
3880	105
3881	105
3882	105
3883	105
3884	105
3885	105
3886	105
3887	105
3888	105
3889	105
3890	105
3891	105
3892	105
3893	105
3894	105
3895	105
3896	105
3897	105
3898	105
3899	105
3900	105
3901	105
3902	105
3903	105
3904	105
3905	105
3906	105
3907	106
3908	106
3909	106
3910	106
3911	106
3912	106
3913	106
3914	106
3915	106
3916	106
3917	106
3918	106
3919	106
3920	106
3921	106
3922	106
3923	106
3924	106
3925	106
3926	106
3927	106
3928	106
3929	106
3930	106
3931	106
3932	106
3933	106
3934	106
3935	106
3936	106
3937	106
3938	106
3939	106
3940	106
3941	106
3942	106
3943	106
3944	106
3945	106
3946	106
3947	106
3948	106
3949	106
3950	106
3951	106
3952	106
3953	106
3954	106
3955	106
3956	106
3957	106
3958	106
3959	106
3960	106
3961	106
3962	106
3963	106
3964	106
3965	106
3966	106
3967	106
3968	106
3969	106
3970	106
3971	106
3972	106
3973	106
3974	106
3975	106
3976	106
3977	106
3978	106
3979	106
3980	106
3981	106
3982	106
3983	106
3984	106
3985	106
3986	106
3987	106
3988	106
3989	106
3990	106
3991	106
3992	106
3993	106
3994	106
3995	106
3996	106
3997	106
3998	106
3999	106
4000	106
4001	106
4002	106
4003	106
4004	106
4005	106
4006	106
4007	106
4008	106
4009	106
4010	106
4011	106
4012	106
4013	106
4014	106
4015	106
4016	106
4017	106
4018	106
4019	106
4020	106
4021	106
4022	106
4023	106
4024	106
4025	106
4026	106
4027	106
4028	106
4029	106
4030	106
4031	106
4032	106
4033	106
4034	106
4035	106
4036	106
4037	106
4038	106
4039	106
4040	106
4041	106
4042	106
4043	106
4044	106
4045	106
4046	106
4047	106
4048	106
4049	106
4050	106
4051	106
4052	106
4053	106
4054	106
4055	106
4056	106
4057	106
4058	106
4059	106
4060	106
4061	106
4062	106
4063	106
4064	106
4065	106
4066	106
4067	106
4068	106
4069	106
4070	106
4071	106
4072	106
4073	106
4074	106
4075	106
4076	106
4077	106
4078	106
4079	106
4080	106
4081	106
4082	106
4083	106
4084	106
4085	106
4086	107
4087	107
4088	107
4089	107
4090	107
4091	107
4092	107
4093	107
4094	107
4095	107
4096	107
4097	107
4098	107
4099	107
4100	107
4101	107
4102	107
4103	107
4104	107
4105	107
4106	107
4107	107
4108	107
4109	107
4110	107
4111	107
4112	107
4113	107
4114	107
4115	107
4116	107
4117	107
4118	107
4119	108
4120	108
4121	108
4122	108
4123	108
4124	108
4125	108
4126	108
4127	108
4128	108
4129	108
4130	108
4131	109
4132	109
4133	109
4134	109
4135	109
4136	109
4137	109
4138	109
4139	109
4140	109
4141	109
4142	109
4143	109
4144	109
4145	109
4146	109
4147	109
4148	109
4149	109
4150	109
4151	109
4152	109
4153	109
4154	109
4155	109
4156	109
4157	109
4158	109
4159	109
4160	109
4161	109
4162	109
4163	109
4164	109
4165	109
4166	109
4167	109
4168	109
4169	109
4170	109
4171	109
4172	109
4173	109
4174	109
4175	109
4176	109
4177	109
4178	109
4179	109
4180	109
4181	109
4182	109
4183	109
4184	109
4185	109
4186	109
4187	109
4188	109
4189	109
4190	109
4191	109
4192	109
4193	109
4194	109
4195	109
4196	109
4197	109
4198	109
4199	109
4200	109
4201	109
4202	109
4203	109
4204	109
4205	109
4206	109
4207	109
4208	109
4209	109
4210	109
4211	109
4212	109
4213	109
4214	109
4215	109
4216	109
4217	109
4218	109
4219	109
4220	109
4221	109
4222	109
4223	109
4224	109
4225	109
4226	109
4227	109
4228	109
4229	109
4230	109
4231	110
4232	110
4233	110
4234	110
4235	110
4236	110
4237	110
4238	110
4239	110
4240	110
4241	110
4242	110
4243	110
4244	110
4245	110
4246	110
4247	110
4248	110
4249	110
4250	110
4251	110
4252	110
4253	110
4254	110
4255	110
4256	110
4257	110
4258	110
4259	110
4260	110
4261	110
4262	110
4263	110
4264	110
4265	110
4266	110
4267	110
4268	110
4269	110
4270	110
4271	110
4272	110
4273	110
4274	110
4275	110
4276	110
4277	110
4278	110
4279	110
4280	110
4281	110
4282	110
4283	110
4284	110
4285	110
4286	110
4287	110
4288	110
4289	110
4290	110
4291	110
4292	110
4293	110
4294	110
4295	110
4296	110
4297	110
4298	110
4299	110
4300	110
4301	110
4302	110
4303	110
4304	110
4305	110
4306	110
4307	110
4308	110
4309	110
4310	110
4311	110
4312	110
4313	110
4314	110
4315	110
4316	110
4317	110
4318	110
4319	110
4320	110
4321	110
4322	110
4323	110
4324	110
4325	110
4326	110
4327	110
4328	110
4329	110
4330	110
4331	110
4332	110
4333	110
4334	110
4335	110
4336	110
4337	110
4338	110
4339	110
4340	110
4341	110
4342	110
4343	110
4344	110
4345	110
4346	110
4347	110
4348	110
4349	110
4350	110
4351	110
4352	110
4353	110
4354	110
4355	110
4356	110
4357	110
4358	110
4359	110
4360	110
4361	110
4362	110
4363	110
4364	110
4365	110
4366	110
4367	110
4368	110
4369	110
4370	110
4371	110
4372	110
4373	110
4374	110
4375	110
4376	110
4377	110
4378	110
4379	110
4380	110
4381	110
4382	110
4383	110
4384	110
4385	110
4386	110
4387	110
4388	110
4389	110
4390	110
4391	110
4392	110
4393	110
4394	110
4395	110
4396	110
4397	110
4398	110
4399	110
4400	110
4401	110
4402	110
4403	110
4404	110
4405	110
4406	110
4407	110
4408	110
4409	110
4410	110
4411	110
4412	110
4413	110
4414	110
4415	110
4416	110
4417	110
4418	110
4419	110
4420	110
4421	110
4422	110
4423	110
4424	110
4425	110
4426	110
4427	110
4428	110
4429	110
4430	110
4431	110
4432	110
4433	110
4434	110
4435	110
4436	110
4437	110
4438	110
4439	110
4440	110
4441	110
4442	110
4443	110
4444	110
4445	110
4446	110
4447	110
4448	110
4449	110
4450	110
4451	110
4452	110
4453	110
4454	110
4455	110
4456	110
4457	110
4458	110
4459	110
4460	110
4461	110
4462	110
4463	110
4464	110
4465	110
4466	110
4467	110
4468	110
4469	110
4470	110
4471	110
4472	110
4473	110
4474	110
4475	110
4476	110
4477	110
4478	110
4479	110
4480	110
4481	110
4482	110
4483	110
4484	110
4485	110
4486	110
4487	110
4488	110
4489	110
4490	110
4491	110
4492	110
4493	110
4494	110
4495	110
4496	110
4497	110
4498	110
4499	110
4500	110
4501	110
4502	110
4503	110
4504	110
4505	110
4506	110
4507	110
4508	110
4509	110
4510	111
4511	111
4512	111
4513	111
4514	111
4515	111
4516	111
4517	111
4518	111
4519	111
4520	111
4521	111
4522	111
4523	111
4524	111
4525	111
4526	111
4527	111
4528	111
4529	111
4530	111
4531	111
4532	111
4533	111
4534	111
4535	111
4536	111
4537	111
4538	111
4539	111
4540	111
4541	111
4542	111
4543	111
4544	111
4545	111
4546	111
4547	111
4548	111
4549	111
4550	111
4551	111
4552	111
4553	111
4554	111
4555	111
4556	111
4557	111
4558	111
4559	111
4560	111
4561	111
4562	111
4563	111
4564	111
4565	111
4566	111
4567	111
4568	111
4569	111
4570	111
4571	111
4572	111
4573	111
4574	111
4575	111
4576	111
4577	111
4578	111
4579	111
4580	111
4581	111
4582	111
4583	111
4584	111
4585	111
4586	111
4587	111
4588	111
4589	111
4590	111
4591	111
4592	111
4593	111
4594	111
4595	111
4596	111
4597	111
4598	111
4599	111
4600	111
4601	111
4602	111
4603	111
4604	111
4605	111
4606	111
4607	111
4608	111
4609	111
4610	111
4611	111
4612	111
4613	111
4614	111
4615	111
4616	111
4617	111
4618	111
4619	111
4620	111
4621	111
4622	111
4623	111
4624	111
4625	111
4626	111
4627	111
4628	111
4629	111
4630	111
4631	111
4632	111
4633	111
4634	111
4635	111
4636	111
4637	111
4638	111
4639	111
4640	111
4641	111
4642	111
4643	111
4644	111
4645	111
4646	111
4647	111
4648	111
4649	111
4650	111
4651	111
4652	111
4653	111
4654	111
4655	111
4656	111
4657	111
4658	111
4659	111
4660	111
4661	111
4662	111
4663	111
4664	111
4665	111
4666	111
4667	111
4668	111
4669	111
4670	111
4671	111
4672	111
4673	111
4674	111
4675	111
4676	111
4677	111
4678	111
4679	111
4680	111
4681	111
4682	111
4683	111
4684	111
4685	111
4686	111
4687	111
4688	111
4689	111
4690	111
4691	111
4692	111
4693	111
4694	111
4695	111
4696	111
4697	111
4698	111
4699	111
4700	111
4701	111
4702	111
4703	111
4704	111
4705	111
4706	111
4707	111
4708	111
4709	111
4710	111
4711	111
4712	111
4713	111
4714	111
4715	111
4716	111
4717	111
4718	111
4719	111
4720	111
4721	111
4722	111
4723	111
4724	111
4725	111
4726	111
4727	111
4728	111
4729	111
4730	111
4731	111
4732	111
4733	111
4734	111
4735	111
4736	111
4737	111
4738	111
4739	111
4740	111
4741	111
4742	111
4743	111
4744	111
4745	111
4746	111
4747	111
4748	111
4749	111
4750	111
4751	111
4752	111
4753	111
4754	111
4755	111
4756	111
4757	111
4758	111
4759	111
4760	111
4761	111
4762	111
4763	111
4764	111
4765	111
4766	111
4767	111
4768	111
4769	111
4770	111
4771	111
4772	111
4773	111
4774	111
4775	111
4776	111
4777	111
4778	111
4779	111
4780	111
4781	111
4782	111
4783	111
4784	111
4785	111
4786	111
4787	111
4788	111
4789	111
4790	111
4791	111
4792	111
4793	111
4794	111
4795	111
4796	111
4797	111
4798	111
4799	111
4800	111
4801	111
4802	111
4803	111
4804	111
4805	111
4806	111
4807	111
4808	111
4809	111
4810	111
4811	111
4812	111
4813	111
4814	111
4815	111
4816	111
4817	111
4818	111
4819	111
4820	111
4821	111
4822	111
4823	111
4824	111
4825	111
4826	111
4827	111
4828	111
4829	111
4830	111
4831	111
4832	111
4833	111
4834	111
4835	111
4836	111
4837	111
4838	111
4839	111
4840	111
4841	111
4842	111
4843	111
4844	111
4845	111
4846	111
4847	111
4848	111
4849	111
4850	111
4851	111
4852	111
4853	111
4854	111
4855	111
4856	111
4857	111
4858	111
4859	111
4860	111
4861	111
4862	111
4863	111
4864	111
4865	111
4866	111
4867	111
4868	111
4869	111
4870	111
4871	111
4872	111
4873	111
4874	111
4875	111
4876	111
4877	111
4878	111
4879	111
4880	111
4881	111
4882	111
4883	111
4884	111
4885	111
4886	111
4887	111
4888	111
4889	111
4890	111
4891	111
4892	111
4893	111
4894	111
4895	111
4896	111
4897	111
4898	111
4899	111
4900	111
4901	111
4902	111
4903	111
4904	111
4905	111
4906	111
4907	111
4908	111
4909	111
4910	111
4911	111
4912	111
4913	111
4914	111
4915	111
4916	111
4917	111
4918	111
4919	111
4920	111
4921	111
4922	111
4923	111
4924	111
4925	111
4926	111
4927	111
4928	111
4929	111
4930	111
4931	111
4932	111
4933	111
4934	111
4935	111
4936	111
4937	111
4938	111
4939	111
4940	111
4941	111
4942	111
4943	111
4944	111
4945	111
4946	111
4947	111
4948	111
4949	111
4950	111
4951	111
4952	111
4953	111
4954	111
4955	111
4956	111
4957	111
4958	111
4959	111
4960	111
4961	111
4962	111
4963	111
4964	111
4965	111
4966	111
4967	111
4968	111
4969	111
4970	111
4971	111
4972	111
4973	111
4974	111
4975	111
4976	111
4977	111
4978	111
4979	111
4980	111
4981	111
4982	111
4983	111
4984	111
4985	111
4986	111
4987	111
4988	111
4989	111
4990	111
4991	111
4992	111
4993	111
4994	111
4995	111
4996	111
4997	111
4998	111
4999	111
5000	111

==> data/no_restart/SATComp/lwheq-c.1-wrand.tsv <==
1	0
2	18
3	23
4	24
5	27
6	29
7	30
8	31
9	32
10	33
11	33
12	34
13	34
14	37
15	38
16	40
17	41
18	41
19	42
20	43
21	43
22	43
23	43
24	44
25	45
26	46
27	46
28	46
29	46
30	46
31	46
32	46
33	47
34	47
35	47
36	47
37	48
38	48
39	48
40	48
41	48
42	48
43	48
44	48
45	48
46	48
47	48
48	48
49	48
50	48
51	48
52	48
53	48
54	48
55	48
56	48
57	48
58	49
59	49
60	49
61	49
62	49
63	49
64	49
65	50
66	50
67	50
68	50
69	50
70	50
71	50
72	50
73	50
74	50
75	50
76	50
77	50
78	50
79	50
80	50
81	50
82	50
83	50
84	50
85	50
86	51
87	51
88	51
89	51
90	51
91	51
92	52
93	52
94	52
95	52
96	52
97	52
98	52
99	52
100	53
101	53
102	54
103	54
104	54
105	54
106	54
107	54
108	54
109	54
110	54
111	54
112	54
113	54
114	54
115	54
116	54
117	54
118	54
119	54
120	54
121	55
122	56
123	56
124	56
125	56
126	56
127	56
128	56
129	57
130	57
131	57
132	57
133	58
134	58
135	58
136	58
137	58
138	58
139	58
140	58
141	59
142	59
143	59
144	59
145	59
146	59
147	59
148	59
149	59
150	59
151	59
152	60
153	61
154	61
155	61
156	61
157	61
158	61
159	61
160	61
161	61
162	61
163	61
164	61
165	61
166	61
167	61
168	61
169	61
170	61
171	61
172	62
173	62
174	62
175	62
176	62
177	62
178	62
179	62
180	62
181	63
182	63
183	63
184	63
185	64
186	64
187	65
188	65
189	65
190	66
191	66
192	66
193	66
194	66
195	66
196	67
197	67
198	67
199	67
200	67
201	67
202	67
203	67
204	67
205	67
206	67
207	67
208	67
209	67
210	67
211	67
212	67
213	67
214	67
215	67
216	67
217	67
218	67
219	67
220	68
221	68
222	68
223	68
224	68
225	68
226	68
227	68
228	68
229	68
230	68
231	68
232	68
233	68
234	68
235	68
236	68
237	68
238	68
239	68
240	68
241	68
242	68
243	68
244	68
245	68
246	68
247	68
248	68
249	68
250	68
251	68
252	68
253	68
254	68
255	68
256	68
257	68
258	68
259	68
260	68
261	68
262	68
263	68
264	68
265	68
266	68
267	68
268	68
269	68
270	68
271	68
272	68
273	69
274	69
275	69
276	69
277	69
278	70
279	70
280	70
281	70
282	70
283	70
284	70
285	70
286	70
287	70
288	70
289	70
290	70
291	70
292	70
293	70
294	70
295	70
296	70
297	70
298	70
299	70
300	70
301	70
302	70
303	70
304	70
305	70
306	70
307	70
308	70
309	70
310	70
311	70
312	70
313	70
314	70
315	70
316	70
317	70
318	70
319	70
320	70
321	70
322	70
323	70
324	70
325	70
326	70
327	70
328	70
329	70
330	70
331	70
332	70
333	70
334	70
335	70
336	70
337	70
338	70
339	70
340	71
341	71
342	71
343	71
344	71
345	71
346	71
347	71
348	71
349	71
350	71
351	71
352	71
353	71
354	71
355	71
356	72
357	72
358	72
359	72
360	72
361	72
362	72
363	72
364	72
365	72
366	72
367	72
368	72
369	72
370	72
371	72
372	72
373	72
374	72
375	72
376	72
377	72
378	72
379	72
380	72
381	72
382	72
383	72
384	72
385	72
386	72
387	72
388	72
389	72
390	72
391	72
392	72
393	72
394	72
395	72
396	72
397	72
398	72
399	72
400	72
401	72
402	72
403	72
404	72
405	72
406	72
407	72
408	72
409	72
410	72
411	72
412	72
413	72
414	72
415	72
416	72
417	72
418	72
419	72
420	72
421	72
422	72
423	72
424	72
425	72
426	72
427	72
428	72
429	72
430	72
431	73
432	73
433	73
434	73
435	73
436	73
437	73
438	73
439	73
440	73
441	74
442	74
443	74
444	74
445	74
446	74
447	74
448	74
449	74
450	74
451	74
452	74
453	74
454	74
455	74
456	74
457	74
458	74
459	74
460	74
461	74
462	74
463	74
464	74
465	74
466	74
467	74
468	74
469	74
470	74
471	74
472	74
473	74
474	74
475	74
476	74
477	74
478	74
479	74
480	75
481	75
482	75
483	75
484	75
485	75
486	75
487	75
488	75
489	75
490	75
491	75
492	75
493	75
494	75
495	75
496	75
497	75
498	75
499	75
500	75
501	75
502	75
503	75
504	75
505	75
506	75
507	75
508	75
509	75
510	75
511	75
512	75
513	75
514	75
515	75
516	75
517	75
518	75
519	75
520	75
521	76
522	76
523	76
524	76
525	76
526	76
527	76
528	76
529	76
530	76
531	76
532	76
533	76
534	76
535	76
536	76
537	76
538	76
539	76
540	76
541	76
542	76
543	76
544	76
545	76
546	76
547	76
548	76
549	76
550	76
551	76
552	76
553	76
554	76
555	76
556	76
557	76
558	76
559	76
560	76
561	76
562	76
563	76
564	76
565	76
566	76
567	76
568	76
569	76
570	76
571	76
572	76
573	76
574	76
575	76
576	76
577	76
578	76
579	76
580	76
581	76
582	76
583	76
584	76
585	76
586	76
587	76
588	76
589	76
590	76
591	76
592	76
593	76
594	76
595	76
596	76
597	76
598	76
599	76
600	76
601	76
602	76
603	76
604	76
605	76
606	76
607	76
608	76
609	76
610	76
611	76
612	76
613	76
614	76
615	76
616	76
617	76
618	76
619	76
620	76
621	76
622	76
623	76
624	76
625	76
626	76
627	76
628	76
629	76
630	76
631	76
632	76
633	76
634	76
635	76
636	76
637	76
638	76
639	76
640	76
641	76
642	76
643	76
644	76
645	76
646	76
647	76
648	76
649	76
650	76
651	76
652	76
653	76
654	76
655	76
656	76
657	76
658	76
659	76
660	76
661	76
662	76
663	76
664	76
665	76
666	76
667	76
668	76
669	76
670	76
671	76
672	76
673	76
674	76
675	76
676	76
677	76
678	76
679	76
680	76
681	76
682	76
683	76
684	76
685	76
686	76
687	76
688	76
689	76
690	76
691	76
692	76
693	76
694	76
695	76
696	76
697	76
698	76
699	76
700	76
701	76
702	76
703	76
704	76
705	76
706	76
707	76
708	76
709	77
710	77
711	77
712	77
713	77
714	77
715	77
716	77
717	77
718	77
719	77
720	77
721	77
722	77
723	77
724	77
725	77
726	77
727	77
728	77
729	78
730	78
731	78
732	78
733	78
734	78
735	78
736	78
737	78
738	78
739	78
740	78
741	78
742	78
743	78
744	78
745	78
746	78
747	78
748	78
749	78
750	78
751	78
752	78
753	78
754	78
755	78
756	78
757	78
758	78
759	78
760	78
761	78
762	78
763	78
764	78
765	78
766	78
767	78
768	78
769	78
770	78
771	79
772	79
773	79
774	79
775	79
776	79
777	79
778	79
779	79
780	79
781	79
782	79
783	79
784	79
785	79
786	79
787	79
788	79
789	79
790	79
791	79
792	79
793	79
794	79
795	79
796	79
797	79
798	79
799	79
800	79
801	79
802	79
803	79
804	79
805	79
806	80
807	80
808	80
809	80
810	80
811	80
812	80
813	80
814	80
815	80
816	80
817	80
818	80
819	80
820	80
821	80
822	80
823	80
824	80
825	80
826	80
827	80
828	80
829	80
830	80
831	80
832	80
833	80
834	80
835	80
836	80
837	80
838	80
839	80
840	80
841	80
842	80
843	80
844	80
845	80
846	80
847	80
848	80
849	80
850	80
851	80
852	80
853	80
854	80
855	80
856	80
857	80
858	80
859	80
860	80
861	80
862	80
863	80
864	80
865	80
866	80
867	80
868	80
869	80
870	80
871	80
872	80
873	80
874	80
875	80
876	80
877	80
878	80
879	80
880	80
881	80
882	80
883	80
884	80
885	80
886	80
887	80
888	80
889	80
890	80
891	80
892	80
893	80
894	80
895	80
896	80
897	81
898	81
899	81
900	81
901	81
902	81
903	81
904	81
905	81
906	81
907	81
908	81
909	81
910	81
911	81
912	81
913	81
914	81
915	81
916	81
917	81
918	81
919	81
920	81
921	81
922	81
923	81
924	81
925	81
926	81
927	81
928	81
929	81
930	81
931	81
932	81
933	81
934	81
935	81
936	81
937	81
938	81
939	81
940	81
941	81
942	81
943	81
944	81
945	81
946	81
947	81
948	81
949	81
950	81
951	81
952	81
953	81
954	81
955	81
956	81
957	81
958	81
959	81
960	81
961	81
962	81
963	81
964	81
965	81
966	81
967	81
968	81
969	81
970	81
971	81
972	81
973	81
974	81
975	81
976	81
977	81
978	81
979	81
980	81
981	81
982	81
983	81
984	81
985	81
986	81
987	81
988	81
989	81
990	81
991	81
992	81
993	81
994	81
995	81
996	81
997	81
998	81
999	81
1000	81
1001	81
1002	82
1003	82
1004	82
1005	82
1006	82
1007	82
1008	82
1009	82
1010	82
1011	82
1012	82
1013	82
1014	82
1015	82
1016	82
1017	82
1018	82
1019	82
1020	82
1021	82
1022	82
1023	82
1024	82
1025	82
1026	82
1027	82
1028	82
1029	82
1030	82
1031	82
1032	82
1033	82
1034	82
1035	82
1036	82
1037	82
1038	82
1039	82
1040	82
1041	82
1042	82
1043	82
1044	82
1045	82
1046	82
1047	82
1048	82
1049	82
1050	82
1051	82
1052	82
1053	82
1054	82
1055	82
1056	82
1057	82
1058	82
1059	82
1060	82
1061	82
1062	82
1063	82
1064	82
1065	82
1066	82
1067	82
1068	82
1069	82
1070	82
1071	82
1072	82
1073	82
1074	82
1075	82
1076	82
1077	82
1078	82
1079	82
1080	82
1081	82
1082	82
1083	82
1084	82
1085	82
1086	82
1087	82
1088	82
1089	82
1090	82
1091	83
1092	83
1093	83
1094	83
1095	83
1096	83
1097	83
1098	83
1099	83
1100	83
1101	83
1102	83
1103	83
1104	83
1105	83
1106	83
1107	83
1108	83
1109	83
1110	83
1111	83
1112	83
1113	83
1114	83
1115	83
1116	83
1117	83
1118	83
1119	83
1120	83
1121	83
1122	83
1123	83
1124	83
1125	83
1126	83
1127	83
1128	83
1129	83
1130	83
1131	83
1132	83
1133	83
1134	83
1135	83
1136	83
1137	83
1138	83
1139	83
1140	83
1141	83
1142	83
1143	83
1144	83
1145	83
1146	83
1147	83
1148	83
1149	83
1150	83
1151	83
1152	83
1153	83
1154	84
1155	84
1156	84
1157	84
1158	84
1159	84
1160	84
1161	84
1162	84
1163	84
1164	84
1165	84
1166	84
1167	84
1168	84
1169	84
1170	84
1171	84
1172	84
1173	84
1174	84
1175	84
1176	84
1177	84
1178	84
1179	84
1180	84
1181	84
1182	84
1183	85
1184	85
1185	85
1186	85
1187	85
1188	85
1189	85
1190	85
1191	85
1192	85
1193	85
1194	85
1195	85
1196	85
1197	85
1198	85
1199	85
1200	85
1201	85
1202	85
1203	85
1204	85
1205	85
1206	85
1207	85
1208	85
1209	85
1210	85
1211	85
1212	85
1213	85
1214	85
1215	85
1216	85
1217	85
1218	85
1219	85
1220	85
1221	85
1222	85
1223	85
1224	85
1225	85
1226	85
1227	85
1228	85
1229	85
1230	85
1231	85
1232	85
1233	85
1234	85
1235	85
1236	85
1237	85
1238	85
1239	85
1240	85
1241	85
1242	85
1243	85
1244	85
1245	85
1246	85
1247	85
1248	85
1249	85
1250	85
1251	85
1252	85
1253	85
1254	85
1255	85
1256	85
1257	85
1258	85
1259	85
1260	85
1261	85
1262	85
1263	85
1264	85
1265	85
1266	85
1267	85
1268	85
1269	85
1270	85
1271	85
1272	85
1273	85
1274	85
1275	85
1276	85
1277	86
1278	86
1279	86
1280	86
1281	86
1282	86
1283	86
1284	86
1285	86
1286	86
1287	86
1288	86
1289	86
1290	86
1291	86
1292	86
1293	86
1294	86
1295	86
1296	86
1297	86
1298	86
1299	86
1300	86
1301	86
1302	86
1303	86
1304	86
1305	86
1306	86
1307	86
1308	86
1309	86
1310	86
1311	86
1312	86
1313	86
1314	86
1315	86
1316	86
1317	86
1318	86
1319	86
1320	86
1321	86
1322	86
1323	86
1324	86
1325	86
1326	86
1327	86
1328	86
1329	86
1330	86
1331	86
1332	86
1333	86
1334	86
1335	86
1336	86
1337	86
1338	86
1339	87
1340	87
1341	87
1342	87
1343	87
1344	87
1345	87
1346	87
1347	87
1348	87
1349	87
1350	87
1351	87
1352	87
1353	87
1354	87
1355	87
1356	87
1357	87
1358	87
1359	87
1360	87
1361	87
1362	87
1363	87
1364	87
1365	87
1366	87
1367	87
1368	88
1369	88
1370	88
1371	88
1372	88
1373	88
1374	88
1375	88
1376	88
1377	88
1378	88
1379	88
1380	88
1381	88
1382	88
1383	88
1384	88
1385	88
1386	88
1387	88
1388	88
1389	88
1390	88
1391	88
1392	88
1393	88
1394	88
1395	88
1396	88
1397	88
1398	88
1399	88
1400	88
1401	88
1402	88
1403	88
1404	88
1405	88
1406	88
1407	88
1408	88
1409	88
1410	88
1411	88
1412	88
1413	88
1414	88
1415	88
1416	88
1417	88
1418	88
1419	88
1420	88
1421	88
1422	88
1423	88
1424	88
1425	88
1426	88
1427	88
1428	88
1429	88
1430	88
1431	88
1432	88
1433	88
1434	88
1435	88
1436	88
1437	88
1438	88
1439	88
1440	88
1441	88
1442	88
1443	88
1444	88
1445	88
1446	88
1447	88
1448	88
1449	88
1450	88
1451	88
1452	88
1453	88
1454	88
1455	88
1456	88
1457	88
1458	88
1459	88
1460	88
1461	88
1462	88
1463	88
1464	88
1465	88
1466	88
1467	88
1468	88
1469	88
1470	88
1471	88
1472	88
1473	88
1474	88
1475	88
1476	88
1477	88
1478	88
1479	88
1480	88
1481	88
1482	88
1483	88
1484	88
1485	88
1486	89
1487	89
1488	89
1489	89
1490	89
1491	89
1492	89
1493	89
1494	89
1495	89
1496	89
1497	89
1498	89
1499	89
1500	89
1501	89
1502	89
1503	89
1504	89
1505	89
1506	89
1507	89
1508	89
1509	89
1510	89
1511	89
1512	89
1513	89
1514	89
1515	89
1516	89
1517	89
1518	89
1519	89
1520	89
1521	90
1522	90
1523	90
1524	90
1525	90
1526	90
1527	90
1528	90
1529	90
1530	90
1531	90
1532	90
1533	90
1534	90
1535	90
1536	90
1537	90
1538	90
1539	90
1540	90
1541	90
1542	90
1543	90
1544	90
1545	90
1546	90
1547	90
1548	90
1549	90
1550	90
1551	90
1552	90
1553	90
1554	90
1555	90
1556	90
1557	90
1558	90
1559	90
1560	90
1561	90
1562	90
1563	90
1564	90
1565	90
1566	90
1567	90
1568	90
1569	90
1570	90
1571	90
1572	90
1573	90
1574	90
1575	90
1576	90
1577	90
1578	90
1579	90
1580	90
1581	90
1582	90
1583	90
1584	90
1585	90
1586	90
1587	91
1588	91
1589	91
1590	91
1591	91
1592	91
1593	91
1594	91
1595	91
1596	91
1597	91
1598	91
1599	91
1600	91
1601	91
1602	91
1603	91
1604	91
1605	91
1606	91
1607	91
1608	91
1609	91
1610	91
1611	91
1612	91
1613	91
1614	91
1615	91
1616	91
1617	91
1618	91
1619	91
1620	91
1621	91
1622	91
1623	91
1624	91
1625	91
1626	91
1627	91
1628	91
1629	91
1630	91
1631	91
1632	91
1633	91
1634	91
1635	91
1636	91
1637	91
1638	91
1639	91
1640	91
1641	91
1642	91
1643	91
1644	91
1645	91
1646	91
1647	91
1648	91
1649	91
1650	91
1651	91
1652	91
1653	91
1654	91
1655	91
1656	91
1657	91
1658	91
1659	91
1660	91
1661	91
1662	91
1663	91
1664	91
1665	91
1666	91
1667	91
1668	91
1669	91
1670	91
1671	91
1672	91
1673	91
1674	91
1675	91
1676	91
1677	91
1678	91
1679	91
1680	91
1681	91
1682	91
1683	91
1684	91
1685	91
1686	91
1687	91
1688	91
1689	91
1690	91
1691	91
1692	91
1693	91
1694	91
1695	91
1696	91
1697	91
1698	91
1699	91
1700	91
1701	91
1702	91
1703	91
1704	91
1705	91
1706	91
1707	91
1708	91
1709	91
1710	91
1711	91
1712	91
1713	91
1714	91
1715	91
1716	91
1717	91
1718	91
1719	91
1720	91
1721	91
1722	91
1723	91
1724	91
1725	91
1726	91
1727	91
1728	91
1729	91
1730	91
1731	91
1732	91
1733	91
1734	91
1735	91
1736	91
1737	91
1738	91
1739	91
1740	91
1741	91
1742	91
1743	91
1744	91
1745	91
1746	91
1747	91
1748	91
1749	91
1750	91
1751	91
1752	91
1753	91
1754	91
1755	91
1756	91
1757	91
1758	91
1759	91
1760	91
1761	91
1762	91
1763	91
1764	91
1765	91
1766	91
1767	91
1768	91
1769	91
1770	91
1771	91
1772	91
1773	91
1774	91
1775	91
1776	91
1777	91
1778	91
1779	91
1780	91
1781	91
1782	91
1783	91
1784	91
1785	91
1786	91
1787	91
1788	91
1789	91
1790	91
1791	91
1792	91
1793	91
1794	91
1795	91
1796	91
1797	91
1798	91
1799	91
1800	91
1801	91
1802	91
1803	91
1804	91
1805	91
1806	91
1807	91
1808	91
1809	91
1810	91
1811	91
1812	91
1813	91
1814	91
1815	91
1816	91
1817	91
1818	91
1819	91
1820	91
1821	91
1822	91
1823	91
1824	91
1825	91
1826	91
1827	91
1828	91
1829	91
1830	91
1831	91
1832	91
1833	91
1834	91
1835	91
1836	91
1837	91
1838	91
1839	91
1840	91
1841	91
1842	91
1843	91
1844	91
1845	91
1846	91
1847	91
1848	91
1849	91
1850	91
1851	91
1852	91
1853	91
1854	91
1855	91
1856	91
1857	91
1858	91
1859	91
1860	91
1861	91
1862	92
1863	92
1864	92
1865	92
1866	92
1867	92
1868	92
1869	92
1870	92
1871	92
1872	92
1873	92
1874	92
1875	92
1876	92
1877	92
1878	92
1879	92
1880	92
1881	92
1882	92
1883	92
1884	92
1885	92
1886	92
1887	92
1888	92
1889	92
1890	92
1891	92
1892	92
1893	92
1894	92
1895	92
1896	92
1897	92
1898	92
1899	92
1900	92
1901	92
1902	92
1903	92
1904	92
1905	92
1906	92
1907	92
1908	92
1909	92
1910	92
1911	92
1912	92
1913	92
1914	92
1915	92
1916	92
1917	92
1918	92
1919	92
1920	92
1921	92
1922	92
1923	92
1924	92
1925	92
1926	92
1927	92
1928	92
1929	92
1930	92
1931	92
1932	92
1933	93
1934	93
1935	93
1936	93
1937	93
1938	93
1939	93
1940	93
1941	93
1942	93
1943	93
1944	93
1945	93
1946	93
1947	93
1948	93
1949	93
1950	93
1951	93
1952	93
1953	93
1954	93
1955	93
1956	93
1957	93
1958	93
1959	93
1960	93
1961	93
1962	93
1963	93
1964	93
1965	93
1966	93
1967	93
1968	93
1969	93
1970	93
1971	93
1972	93
1973	93
1974	93
1975	93
1976	93
1977	93
1978	93
1979	93
1980	93
1981	93
1982	93
1983	93
1984	93
1985	93
1986	93
1987	93
1988	93
1989	93
1990	93
1991	93
1992	93
1993	93
1994	93
1995	93
1996	93
1997	93
1998	93
1999	93
2000	93
2001	93
2002	93
2003	93
2004	93
2005	93
2006	93
2007	93
2008	93
2009	93
2010	93
2011	93
2012	93
2013	93
2014	93
2015	93
2016	93
2017	93
2018	93
2019	93
2020	93
2021	93
2022	93
2023	93
2024	93
2025	93
2026	93
2027	93
2028	93
2029	93
2030	93
2031	93
2032	93
2033	93
2034	93
2035	93
2036	93
2037	93
2038	93
2039	93
2040	93
2041	93
2042	93
2043	93
2044	93
2045	93
2046	93
2047	93
2048	93
2049	93
2050	93
2051	93
2052	93
2053	93
2054	93
2055	93
2056	93
2057	93
2058	93
2059	93
2060	93
2061	93
2062	93
2063	93
2064	93
2065	93
2066	93
2067	93
2068	93
2069	93
2070	93
2071	93
2072	93
2073	93
2074	93
2075	93
2076	93
2077	93
2078	93
2079	93
2080	93
2081	93
2082	93
2083	93
2084	93
2085	93
2086	93
2087	93
2088	94
2089	94
2090	94
2091	94
2092	94
2093	94
2094	94
2095	94
2096	94
2097	94
2098	94
2099	94
2100	94
2101	94
2102	94
2103	94
2104	94
2105	94
2106	94
2107	94
2108	94
2109	94
2110	94
2111	94
2112	94
2113	94
2114	94
2115	94
2116	94
2117	94
2118	94
2119	94
2120	94
2121	94
2122	94
2123	94
2124	94
2125	94
2126	94
2127	94
2128	94
2129	94
2130	94
2131	94
2132	94
2133	94
2134	94
2135	94
2136	94
2137	94
2138	94
2139	94
2140	94
2141	94
2142	94
2143	94
2144	94
2145	94
2146	94
2147	94
2148	94
2149	94
2150	94
2151	94
2152	94
2153	94
2154	94
2155	94
2156	94
2157	94
2158	94
2159	94
2160	94
2161	94
2162	94
2163	94
2164	94
2165	94
2166	94
2167	94
2168	94
2169	94
2170	94
2171	94
2172	94
2173	94
2174	94
2175	94
2176	94
2177	94
2178	94
2179	94
2180	94
2181	94
2182	94
2183	94
2184	94
2185	94
2186	94
2187	94
2188	94
2189	94
2190	94
2191	94
2192	94
2193	94
2194	94
2195	94
2196	94
2197	94
2198	94
2199	94
2200	94
2201	94
2202	94
2203	94
2204	94
2205	94
2206	94
2207	94
2208	94
2209	94
2210	94
2211	94
2212	94
2213	94
2214	94
2215	94
2216	94
2217	94
2218	94
2219	94
2220	94
2221	94
2222	94
2223	94
2224	94
2225	94
2226	94
2227	94
2228	94
2229	94
2230	94
2231	94
2232	94
2233	94
2234	94
2235	94
2236	94
2237	94
2238	94
2239	94
2240	94
2241	94
2242	94
2243	94
2244	94
2245	94
2246	94
2247	94
2248	94
2249	94
2250	94
2251	94
2252	94
2253	94
2254	94
2255	94
2256	94
2257	94
2258	94
2259	94
2260	94
2261	94
2262	94
2263	94
2264	94
2265	94
2266	94
2267	94
2268	94
2269	94
2270	94
2271	94
2272	94
2273	94
2274	94
2275	94
2276	94
2277	94
2278	94
2279	94
2280	94
2281	94
2282	94
2283	94
2284	94
2285	94
2286	94
2287	94
2288	94
2289	94
2290	94
2291	94
2292	94
2293	94
2294	94
2295	94
2296	94
2297	94
2298	94
2299	94
2300	94
2301	94
2302	94
2303	94
2304	94
2305	94
2306	94
2307	94
2308	94
2309	94
2310	94
2311	94
2312	94
2313	94
2314	94
2315	94
2316	94
2317	94
2318	94
2319	94
2320	94
2321	94
2322	94
2323	94
2324	95
2325	95
2326	95
2327	95
2328	95
2329	95
2330	95
2331	95
2332	95
2333	95
2334	95
2335	95
2336	95
2337	95
2338	95
2339	95
2340	95
2341	95
2342	95
2343	95
2344	95
2345	95
2346	95
2347	95
2348	95
2349	95
2350	95
2351	95
2352	95
2353	95
2354	95
2355	95
2356	95
2357	95
2358	95
2359	95
2360	95
2361	95
2362	95
2363	95
2364	95
2365	96
2366	96
2367	96
2368	96
2369	96
2370	96
2371	96
2372	96
2373	96
2374	96
2375	96
2376	96
2377	96
2378	96
2379	96
2380	96
2381	96
2382	96
2383	96
2384	96
2385	96
2386	96
2387	96
2388	96
2389	96
2390	96
2391	96
2392	96
2393	96
2394	96
2395	96
2396	96
2397	96
2398	96
2399	96
2400	96
2401	96
2402	96
2403	96
2404	96
2405	96
2406	96
2407	96
2408	96
2409	96
2410	96
2411	96
2412	96
2413	96
2414	96
2415	96
2416	96
2417	96
2418	96
2419	96
2420	96
2421	96
2422	96
2423	96
2424	96
2425	96
2426	96
2427	96
2428	96
2429	96
2430	96
2431	96
2432	96
2433	96
2434	96
2435	96
2436	96
2437	96
2438	96
2439	96
2440	96
2441	96
2442	96
2443	96
2444	96
2445	96
2446	96
2447	96
2448	96
2449	96
2450	96
2451	96
2452	96
2453	96
2454	96
2455	96
2456	96
2457	96
2458	96
2459	96
2460	96
2461	96
2462	96
2463	96
2464	96
2465	96
2466	96
2467	96
2468	96
2469	96
2470	96
2471	96
2472	96
2473	96
2474	96
2475	96
2476	96
2477	96
2478	96
2479	96
2480	96
2481	96
2482	96
2483	96
2484	96
2485	96
2486	96
2487	96
2488	96
2489	96
2490	96
2491	96
2492	96
2493	96
2494	96
2495	96
2496	96
2497	96
2498	96
2499	96
2500	96
2501	96
2502	96
2503	96
2504	96
2505	96
2506	96
2507	96
2508	96
2509	96
2510	96
2511	96
2512	96
2513	96
2514	96
2515	96
2516	96
2517	96
2518	96
2519	96
2520	96
2521	96
2522	96
2523	96
2524	96
2525	96
2526	96
2527	96
2528	96
2529	96
2530	96
2531	96
2532	96
2533	96
2534	96
2535	96
2536	96
2537	96
2538	96
2539	96
2540	96
2541	96
2542	96
2543	96
2544	96
2545	96
2546	96
2547	96
2548	96
2549	96
2550	96
2551	96
2552	96
2553	96
2554	96
2555	96
2556	96
2557	96
2558	96
2559	96
2560	96
2561	96
2562	96
2563	96
2564	96
2565	96
2566	96
2567	96
2568	96
2569	96
2570	96
2571	96
2572	96
2573	96
2574	96
2575	97
2576	97
2577	97
2578	97
2579	97
2580	97
2581	97
2582	97
2583	97
2584	97
2585	97
2586	97
2587	97
2588	97
2589	97
2590	97
2591	97
2592	97
2593	97
2594	97
2595	97
2596	97
2597	97
2598	97
2599	97
2600	97
2601	97
2602	97
2603	97
2604	97
2605	97
2606	97
2607	97
2608	97
2609	97
2610	97
2611	97
2612	97
2613	97
2614	97
2615	97
2616	97
2617	97
2618	97
2619	97
2620	97
2621	97
2622	97
2623	97
2624	97
2625	97
2626	97
2627	97
2628	97
2629	97
2630	97
2631	97
2632	97
2633	97
2634	97
2635	97
2636	97
2637	97
2638	97
2639	97
2640	97
2641	97
2642	97
2643	97
2644	97
2645	97
2646	97
2647	97
2648	97
2649	97
2650	97
2651	97
2652	97
2653	97
2654	97
2655	97
2656	97
2657	97
2658	97
2659	97
2660	97
2661	97
2662	97
2663	97
2664	97
2665	97
2666	97
2667	97
2668	97
2669	97
2670	97
2671	97
2672	97
2673	97
2674	97
2675	97
2676	97
2677	97
2678	97
2679	97
2680	97
2681	97
2682	97
2683	97
2684	97
2685	97
2686	97
2687	97
2688	97
2689	97
2690	97
2691	97
2692	97
2693	97
2694	97
2695	97
2696	97
2697	97
2698	97
2699	97
2700	97
2701	97
2702	97
2703	97
2704	97
2705	97
2706	97
2707	97
2708	97
2709	97
2710	97
2711	97
2712	97
2713	97
2714	97
2715	97
2716	97
2717	97
2718	97
2719	97
2720	97
2721	97
2722	97
2723	97
2724	97
2725	97
2726	97
2727	97
2728	97
2729	98
2730	98
2731	98
2732	98
2733	98
2734	98
2735	98
2736	98
2737	98
2738	98
2739	98
2740	98
2741	98
2742	98
2743	99
2744	99
2745	99
2746	99
2747	99
2748	99
2749	99
2750	99
2751	99
2752	99
2753	100
2754	100
2755	100
2756	100
2757	100
2758	100
2759	100
2760	100
2761	100
2762	100
2763	100
2764	100
2765	100
2766	100
2767	100
2768	100
2769	100
2770	100
2771	100
2772	100
2773	100
2774	100
2775	100
2776	100
2777	100
2778	100
2779	100
2780	100
2781	100
2782	100
2783	100
2784	100
2785	100
2786	100
2787	100
2788	100
2789	100
2790	100
2791	100
2792	100
2793	100
2794	100
2795	100
2796	100
2797	100
2798	100
2799	100
2800	100
2801	100
2802	100
2803	100
2804	100
2805	100
2806	100
2807	100
2808	100
2809	100
2810	100
2811	100
2812	100
2813	100
2814	100
2815	100
2816	100
2817	100
2818	100
2819	100
2820	100
2821	100
2822	100
2823	100
2824	100
2825	100
2826	100
2827	100
2828	100
2829	100
2830	100
2831	100
2832	100
2833	100
2834	100
2835	100
2836	100
2837	100
2838	100
2839	100
2840	100
2841	100
2842	100
2843	100
2844	100
2845	100
2846	100
2847	100
2848	100
2849	100
2850	100
2851	100
2852	100
2853	100
2854	100
2855	100
2856	100
2857	100
2858	100
2859	100
2860	100
2861	100
2862	100
2863	100
2864	100
2865	100
2866	100
2867	100
2868	100
2869	100
2870	100
2871	100
2872	100
2873	100
2874	100
2875	100
2876	100
2877	100
2878	100
2879	100
2880	100
2881	100
2882	100
2883	100
2884	100
2885	100
2886	100
2887	100
2888	100
2889	100
2890	100
2891	100
2892	100
2893	100
2894	100
2895	100
2896	100
2897	100
2898	100
2899	100
2900	100
2901	100
2902	100
2903	100
2904	100
2905	100
2906	100
2907	100
2908	100
2909	100
2910	100
2911	100
2912	100
2913	100
2914	100
2915	100
2916	100
2917	100
2918	100
2919	100
2920	100
2921	100
2922	100
2923	100
2924	100
2925	100
2926	101
2927	101
2928	101
2929	101
2930	101
2931	101
2932	101
2933	101
2934	101
2935	101
2936	101
2937	101
2938	101
2939	101
2940	101
2941	101
2942	101
2943	102
2944	102
2945	102
2946	102
2947	102
2948	102
2949	102
2950	102
2951	102
2952	102
2953	102
2954	102
2955	102
2956	102
2957	102
2958	102
2959	102
2960	102
2961	102
2962	102
2963	102
2964	102
2965	102
2966	102
2967	102
2968	102
2969	102
2970	102
2971	102
2972	102
2973	102
2974	102
2975	102
2976	102
2977	102
2978	102
2979	102
2980	102
2981	102
2982	102
2983	102
2984	102
2985	102
2986	102
2987	102
2988	102
2989	102
2990	102
2991	102
2992	102
2993	102
2994	102
2995	102
2996	102
2997	102
2998	102
2999	102
3000	102
3001	102
3002	103
3003	103
3004	103
3005	103
3006	103
3007	103
3008	103
3009	103
3010	103
3011	103
3012	103
3013	103
3014	103
3015	103
3016	103
3017	103
3018	103
3019	103
3020	103
3021	103
3022	103
3023	103
3024	103
3025	103
3026	103
3027	103
3028	103
3029	103
3030	103
3031	103
3032	103
3033	103
3034	103
3035	103
3036	103
3037	103
3038	103
3039	103
3040	103
3041	103
3042	103
3043	103
3044	103
3045	103
3046	103
3047	103
3048	103
3049	103
3050	103
3051	103
3052	103
3053	103
3054	103
3055	103
3056	103
3057	103
3058	103
3059	103
3060	103
3061	103
3062	103
3063	103
3064	103
3065	103
3066	103
3067	103
3068	103
3069	103
3070	103
3071	103
3072	103
3073	103
3074	103
3075	103
3076	103
3077	103
3078	103
3079	103
3080	103
3081	103
3082	103
3083	103
3084	103
3085	103
3086	103
3087	103
3088	103
3089	103
3090	103
3091	103
3092	103
3093	103
3094	103
3095	103
3096	103
3097	103
3098	103
3099	103
3100	103
3101	103
3102	103
3103	103
3104	103
3105	103
3106	103
3107	103
3108	103
3109	103
3110	103
3111	103
3112	103
3113	103
3114	103
3115	103
3116	103
3117	103
3118	103
3119	103
3120	103
3121	103
3122	103
3123	103
3124	103
3125	103
3126	103
3127	103
3128	103
3129	103
3130	103
3131	103
3132	103
3133	103
3134	103
3135	103
3136	103
3137	103
3138	103
3139	103
3140	103
3141	103
3142	103
3143	103
3144	103
3145	103
3146	103
3147	103
3148	103
3149	103
3150	103
3151	103
3152	103
3153	103
3154	103
3155	104
3156	104
3157	104
3158	104
3159	104
3160	104
3161	104
3162	104
3163	104
3164	104
3165	104
3166	104
3167	104
3168	104
3169	104
3170	104
3171	104
3172	104
3173	104
3174	104
3175	104
3176	104
3177	104
3178	104
3179	104
3180	104
3181	104
3182	104
3183	104
3184	104
3185	104
3186	104
3187	104
3188	104
3189	104
3190	104
3191	104
3192	104
3193	104
3194	104
3195	104
3196	104
3197	104
3198	104
3199	104
3200	104
3201	104
3202	104
3203	104
3204	104
3205	104
3206	104
3207	104
3208	104
3209	104
3210	104
3211	104
3212	104
3213	104
3214	104
3215	104
3216	104
3217	104
3218	104
3219	104
3220	104
3221	104
3222	104
3223	104
3224	104
3225	104
3226	104
3227	104
3228	104
3229	104
3230	104
3231	104
3232	104
3233	104
3234	104
3235	104
3236	104
3237	104
3238	104
3239	104
3240	104
3241	104
3242	104
3243	104
3244	104
3245	104
3246	104
3247	104
3248	104
3249	104
3250	104
3251	104
3252	104
3253	104
3254	104
3255	104
3256	104
3257	104
3258	104
3259	104
3260	104
3261	104
3262	104
3263	104
3264	104
3265	104
3266	104
3267	104
3268	104
3269	104
3270	104
3271	104
3272	104
3273	104
3274	104
3275	104
3276	104
3277	104
3278	104
3279	104
3280	104
3281	104
3282	104
3283	104
3284	104
3285	104
3286	104
3287	104
3288	104
3289	104
3290	104
3291	104
3292	104
3293	104
3294	104
3295	104
3296	104
3297	104
3298	104
3299	104
3300	104
3301	104
3302	104
3303	104
3304	104
3305	104
3306	104
3307	104
3308	104
3309	104
3310	104
3311	104
3312	104
3313	104
3314	104
3315	104
3316	104
3317	104
3318	104
3319	104
3320	104
3321	104
3322	104
3323	104
3324	104
3325	104
3326	104
3327	104
3328	104
3329	104
3330	104
3331	104
3332	104
3333	104
3334	104
3335	104
3336	104
3337	104
3338	104
3339	104
3340	104
3341	104
3342	104
3343	104
3344	104
3345	104
3346	104
3347	104
3348	104
3349	104
3350	104
3351	104
3352	104
3353	104
3354	104
3355	104
3356	104
3357	104
3358	104
3359	104
3360	105
3361	105
3362	105
3363	105
3364	105
3365	105
3366	105
3367	105
3368	105
3369	105
3370	105
3371	105
3372	105
3373	105
3374	105
3375	105
3376	105
3377	105
3378	105
3379	105
3380	105
3381	105
3382	105
3383	105
3384	105
3385	105
3386	105
3387	105
3388	105
3389	105
3390	105
3391	105
3392	105
3393	105
3394	105
3395	105
3396	105
3397	105
3398	105
3399	105
3400	105
3401	105
3402	105
3403	105
3404	105
3405	105
3406	105
3407	105
3408	105
3409	105
3410	105
3411	105
3412	105
3413	105
3414	105
3415	105
3416	105
3417	105
3418	105
3419	105
3420	105
3421	105
3422	105
3423	105
3424	105
3425	105
3426	105
3427	105
3428	105
3429	105
3430	105
3431	105
3432	105
3433	105
3434	105
3435	105
3436	105
3437	105
3438	105
3439	105
3440	105
3441	105
3442	105
3443	105
3444	105
3445	105
3446	105
3447	105
3448	105
3449	105
3450	105
3451	105
3452	105
3453	105
3454	105
3455	105
3456	105
3457	105
3458	105
3459	105
3460	105
3461	105
3462	105
3463	105
3464	105
3465	105
3466	105
3467	105
3468	105
3469	105
3470	105
3471	105
3472	105
3473	105
3474	105
3475	105
3476	105
3477	105
3478	105
3479	105
3480	105
3481	105
3482	105
3483	105
3484	105
3485	105
3486	105
3487	105
3488	105
3489	105
3490	105
3491	105
3492	105
3493	105
3494	105
3495	105
3496	105
3497	105
3498	105
3499	105
3500	105
3501	105
3502	105
3503	105
3504	105
3505	105
3506	105
3507	105
3508	105
3509	105
3510	105
3511	105
3512	105
3513	105
3514	105
3515	105
3516	105
3517	105
3518	105
3519	105
3520	105
3521	105
3522	105
3523	105
3524	105
3525	105
3526	105
3527	105
3528	105
3529	105
3530	105
3531	105
3532	105
3533	105
3534	105
3535	105
3536	105
3537	105
3538	105
3539	105
3540	105
3541	105
3542	105
3543	105
3544	105
3545	105
3546	105
3547	105
3548	105
3549	105
3550	105
3551	105
3552	105
3553	105
3554	105
3555	105
3556	105
3557	105
3558	105
3559	105
3560	105
3561	105
3562	105
3563	105
3564	105
3565	105
3566	105
3567	105
3568	105
3569	105
3570	105
3571	105
3572	105
3573	105
3574	105
3575	105
3576	105
3577	105
3578	105
3579	105
3580	105
3581	105
3582	105
3583	105
3584	105
3585	105
3586	105
3587	105
3588	105
3589	105
3590	105
3591	105
3592	105
3593	105
3594	105
3595	105
3596	105
3597	105
3598	105
3599	105
3600	105
3601	105
3602	105
3603	105
3604	105
3605	105
3606	105
3607	105
3608	105
3609	105
3610	105
3611	105
3612	105
3613	105
3614	105
3615	105
3616	105
3617	105
3618	105
3619	105
3620	105
3621	105
3622	105
3623	105
3624	105
3625	105
3626	105
3627	105
3628	105
3629	105
3630	105
3631	105
3632	105
3633	105
3634	105
3635	105
3636	105
3637	105
3638	105
3639	105
3640	105
3641	105
3642	105
3643	105
3644	105
3645	105
3646	105
3647	105
3648	105
3649	105
3650	105
3651	105
3652	105
3653	105
3654	105
3655	105
3656	105
3657	105
3658	105
3659	105
3660	105
3661	105
3662	105
3663	105
3664	105
3665	105
3666	105
3667	105
3668	105
3669	105
3670	105
3671	105
3672	105
3673	105
3674	105
3675	105
3676	105
3677	105
3678	105
3679	105
3680	105
3681	105
3682	105
3683	105
3684	105
3685	105
3686	105
3687	105
3688	105
3689	105
3690	105
3691	105
3692	105
3693	105
3694	105
3695	105
3696	105
3697	105
3698	105
3699	105
3700	105
3701	105
3702	105
3703	105
3704	105
3705	105
3706	105
3707	105
3708	105
3709	105
3710	105
3711	105
3712	105
3713	105
3714	105
3715	105
3716	105
3717	105
3718	105
3719	105
3720	105
3721	105
3722	105
3723	105
3724	105
3725	105
3726	105
3727	105
3728	105
3729	105
3730	105
3731	105
3732	105
3733	105
3734	105
3735	105
3736	105
3737	105
3738	105
3739	105
3740	105
3741	105
3742	105
3743	105
3744	105
3745	105
3746	105
3747	105
3748	105
3749	105
3750	105
3751	105
3752	105
3753	105
3754	105
3755	105
3756	105
3757	105
3758	105
3759	105
3760	105
3761	105
3762	105
3763	105
3764	105
3765	105
3766	105
3767	105
3768	105
3769	105
3770	105
3771	105
3772	105
3773	105
3774	105
3775	105
3776	105
3777	105
3778	105
3779	105
3780	105
3781	105
3782	105
3783	105
3784	105
3785	105
3786	105
3787	105
3788	105
3789	105
3790	105
3791	105
3792	105
3793	105
3794	105
3795	105
3796	105
3797	105
3798	105
3799	105
3800	105
3801	105
3802	105
3803	105
3804	105
3805	105
3806	105
3807	105
3808	105
3809	105
3810	105
3811	105
3812	105
3813	105
3814	105
3815	105
3816	105
3817	105
3818	105
3819	105
3820	105
3821	105
3822	105
3823	105
3824	105
3825	105
3826	105
3827	105
3828	105
3829	105
3830	105
3831	105
3832	105
3833	105
3834	105
3835	105
3836	105
3837	105
3838	105
3839	105
3840	105
3841	105
3842	105
3843	105
3844	105
3845	105
3846	105
3847	105
3848	105
3849	105
3850	105
3851	105
3852	105
3853	105
3854	105
3855	105
3856	105
3857	105
3858	105
3859	105
3860	105
3861	105
3862	105
3863	105
3864	105
3865	105
3866	105
3867	105
3868	105
3869	105
3870	105
3871	105
3872	105
3873	105
3874	105
3875	105
3876	105
3877	105
3878	105
3879	105
3880	105
3881	105
3882	105
3883	105
3884	105
3885	105
3886	105
3887	105
3888	105
3889	105
3890	105
3891	105
3892	105
3893	105
3894	105
3895	105
3896	105
3897	105
3898	105
3899	105
3900	105
3901	106
3902	106
3903	106
3904	106
3905	106
3906	106
3907	106
3908	106
3909	106
3910	106
3911	106
3912	106
3913	106
3914	106
3915	106
3916	106
3917	106
3918	106
3919	106
3920	106
3921	106
3922	106
3923	106
3924	106
3925	106
3926	106
3927	106
3928	106
3929	107
3930	107
3931	107
3932	107
3933	107
3934	107
3935	107
3936	107
3937	107
3938	107
3939	107
3940	107
3941	107
3942	107
3943	107
3944	107
3945	107
3946	107
3947	107
3948	107
3949	107
3950	107
3951	107
3952	107
3953	107
3954	107
3955	107
3956	107
3957	107
3958	107
3959	107
3960	107
3961	107
3962	107
3963	107
3964	107
3965	107
3966	107
3967	107
3968	107
3969	107
3970	107
3971	107
3972	107
3973	107
3974	107
3975	107
3976	107
3977	107
3978	107
3979	107
3980	107
3981	107
3982	107
3983	107
3984	107
3985	107
3986	107
3987	107
3988	107
3989	107
3990	107
3991	107
3992	107
3993	107
3994	107
3995	107
3996	107
3997	107
3998	107
3999	107
4000	107
4001	107
4002	107
4003	107
4004	107
4005	107
4006	107
4007	107
4008	107
4009	107
4010	107
4011	107
4012	107
4013	107
4014	107
4015	107
4016	107
4017	107
4018	107
4019	107
4020	107
4021	107
4022	107
4023	107
4024	107
4025	107
4026	107
4027	107
4028	107
4029	107
4030	107
4031	107
4032	107
4033	107
4034	107
4035	107
4036	107
4037	107
4038	107
4039	107
4040	107
4041	107
4042	107
4043	107
4044	107
4045	107
4046	107
4047	107
4048	107
4049	107
4050	107
4051	107
4052	108
4053	108
4054	108
4055	108
4056	108
4057	108
4058	108
4059	108
4060	108
4061	108
4062	108
4063	108
4064	108
4065	108
4066	108
4067	108
4068	108
4069	108
4070	108
4071	108
4072	108
4073	108
4074	108
4075	108
4076	108
4077	108
4078	108
4079	108
4080	108
4081	108
4082	108
4083	108
4084	108
4085	108
4086	108
4087	108
4088	108
4089	108
4090	108
4091	108
4092	108
4093	108
4094	108
4095	108
4096	108
4097	108
4098	108
4099	108
4100	108
4101	108
4102	108
4103	108
4104	108
4105	108
4106	108
4107	108
4108	108
4109	108
4110	108
4111	108
4112	108
4113	108
4114	108
4115	108
4116	108
4117	108
4118	108
4119	108
4120	108
4121	108
4122	108
4123	108
4124	108
4125	108
4126	108
4127	108
4128	108
4129	108
4130	108
4131	109
4132	109
4133	109
4134	109
4135	109
4136	109
4137	109
4138	109
4139	109
4140	109
4141	109
4142	109
4143	109
4144	109
4145	109
4146	109
4147	109
4148	109
4149	109
4150	109
4151	109
4152	109
4153	109
4154	109
4155	109
4156	109
4157	109
4158	109
4159	109
4160	109
4161	109
4162	109
4163	109
4164	109
4165	109
4166	109
4167	109
4168	109
4169	109
4170	109
4171	109
4172	109
4173	109
4174	109
4175	109
4176	109
4177	109
4178	109
4179	109
4180	109
4181	109
4182	109
4183	109
4184	109
4185	109
4186	109
4187	109
4188	109
4189	109
4190	109
4191	109
4192	109
4193	109
4194	109
4195	109
4196	109
4197	109
4198	109
4199	109
4200	109
4201	109
4202	109
4203	109
4204	109
4205	109
4206	109
4207	109
4208	109
4209	109
4210	109
4211	109
4212	109
4213	109
4214	109
4215	109
4216	109
4217	109
4218	109
4219	109
4220	109
4221	109
4222	109
4223	109
4224	109
4225	109
4226	109
4227	109
4228	109
4229	110
4230	110
4231	110
4232	110
4233	110
4234	110
4235	110
4236	110
4237	110
4238	110
4239	110
4240	110
4241	110
4242	110
4243	110
4244	110
4245	110
4246	110
4247	110
4248	110
4249	110
4250	110
4251	110
4252	110
4253	110
4254	110
4255	110
4256	110
4257	110
4258	110
4259	110
4260	110
4261	110
4262	110
4263	110
4264	110
4265	110
4266	110
4267	110
4268	110
4269	110
4270	110
4271	110
4272	110
4273	110
4274	110
4275	110
4276	110
4277	110
4278	110
4279	110
4280	110
4281	110
4282	110
4283	110
4284	110
4285	110
4286	110
4287	110
4288	110
4289	110
4290	110
4291	110
4292	110
4293	110
4294	110
4295	110
4296	110
4297	110
4298	110
4299	110
4300	110
4301	110
4302	110
4303	110
4304	110
4305	110
4306	110
4307	110
4308	110
4309	110
4310	110
4311	110
4312	110
4313	110
4314	110
4315	110
4316	110
4317	110
4318	110
4319	110
4320	110
4321	110
4322	110
4323	110
4324	110
4325	110
4326	110
4327	110
4328	110
4329	110
4330	110
4331	110
4332	110
4333	110
4334	110
4335	110
4336	110
4337	110
4338	110
4339	110
4340	110
4341	110
4342	110
4343	110
4344	110
4345	110
4346	110
4347	110
4348	110
4349	110
4350	110
4351	110
4352	110
4353	110
4354	110
4355	110
4356	110
4357	110
4358	110
4359	110
4360	110
4361	110
4362	110
4363	110
4364	110
4365	110
4366	110
4367	110
4368	110
4369	110
4370	110
4371	110
4372	110
4373	110
4374	110
4375	110
4376	110
4377	110
4378	110
4379	110
4380	110
4381	110
4382	110
4383	110
4384	110
4385	110
4386	110
4387	110
4388	110
4389	110
4390	110
4391	110
4392	110
4393	110
4394	110
4395	110
4396	110
4397	110
4398	110
4399	110
4400	110
4401	110
4402	110
4403	110
4404	110
4405	110
4406	110
4407	110
4408	110
4409	110
4410	110
4411	110
4412	110
4413	110
4414	110
4415	110
4416	110
4417	110
4418	110
4419	110
4420	110
4421	110
4422	110
4423	110
4424	110
4425	110
4426	110
4427	110
4428	110
4429	110
4430	110
4431	110
4432	110
4433	110
4434	110
4435	110
4436	110
4437	110
4438	110
4439	110
4440	110
4441	110
4442	110
4443	110
4444	110
4445	110
4446	110
4447	110
4448	110
4449	110
4450	110
4451	110
4452	110
4453	110
4454	110
4455	110
4456	110
4457	110
4458	110
4459	110
4460	110
4461	110
4462	110
4463	110
4464	110
4465	110
4466	110
4467	110
4468	110
4469	110
4470	110
4471	110
4472	110
4473	110
4474	110
4475	110
4476	110
4477	110
4478	110
4479	110
4480	110
4481	110
4482	110
4483	110
4484	110
4485	110
4486	110
4487	110
4488	110
4489	110
4490	110
4491	110
4492	110
4493	110
4494	110
4495	110
4496	110
4497	110
4498	110
4499	110
4500	110
4501	110
4502	110
4503	110
4504	110
4505	110
4506	110
4507	110
4508	110
4509	110
4510	110
4511	110
4512	110
4513	110
4514	110
4515	110
4516	110
4517	110
4518	110
4519	110
4520	110
4521	110
4522	110
4523	110
4524	110
4525	110
4526	110
4527	110
4528	110
4529	110
4530	110
4531	110
4532	110
4533	110
4534	110
4535	110
4536	110
4537	110
4538	110
4539	110
4540	110
4541	110
4542	110
4543	110
4544	110
4545	110
4546	110
4547	110
4548	110
4549	110
4550	110
4551	110
4552	110
4553	110
4554	110
4555	110
4556	110
4557	110
4558	110
4559	110
4560	110
4561	110
4562	110
4563	110
4564	110
4565	110
4566	110
4567	110
4568	110
4569	110
4570	110
4571	110
4572	110
4573	110
4574	110
4575	110
4576	110
4577	110
4578	110
4579	110
4580	110
4581	110
4582	110
4583	110
4584	110
4585	110
4586	110
4587	110
4588	110
4589	110
4590	110
4591	110
4592	110
4593	110
4594	110
4595	110
4596	110
4597	110
4598	110
4599	110
4600	110
4601	110
4602	110
4603	110
4604	110
4605	110
4606	110
4607	110
4608	110
4609	110
4610	110
4611	110
4612	110
4613	110
4614	110
4615	110
4616	110
4617	110
4618	110
4619	110
4620	110
4621	110
4622	110
4623	110
4624	110
4625	110
4626	110
4627	110
4628	110
4629	110
4630	110
4631	110
4632	110
4633	110
4634	110
4635	110
4636	110
4637	110
4638	110
4639	110
4640	110
4641	110
4642	110
4643	110
4644	110
4645	110
4646	110
4647	110
4648	110
4649	110
4650	110
4651	110
4652	110
4653	110
4654	110
4655	110
4656	110
4657	110
4658	110
4659	110
4660	110
4661	110
4662	110
4663	110
4664	110
4665	110
4666	110
4667	110
4668	110
4669	110
4670	110
4671	110
4672	110
4673	110
4674	110
4675	110
4676	110
4677	110
4678	110
4679	110
4680	110
4681	110
4682	110
4683	110
4684	110
4685	110
4686	110
4687	110
4688	110
4689	110
4690	110
4691	110
4692	110
4693	110
4694	110
4695	110
4696	110
4697	110
4698	110
4699	110
4700	110
4701	110
4702	110
4703	110
4704	110
4705	110
4706	110
4707	110
4708	110
4709	110
4710	110
4711	110
4712	110
4713	110
4714	110
4715	110
4716	110
4717	110
4718	110
4719	110
4720	110
4721	110
4722	110
4723	110
4724	110
4725	110
4726	110
4727	110
4728	110
4729	110
4730	110
4731	110
4732	110
4733	110
4734	110
4735	110
4736	110
4737	110
4738	110
4739	110
4740	110
4741	110
4742	110
4743	110
4744	110
4745	110
4746	110
4747	110
4748	110
4749	110
4750	110
4751	110
4752	110
4753	110
4754	110
4755	110
4756	110
4757	110
4758	110
4759	110
4760	110
4761	110
4762	110
4763	110
4764	110
4765	110
4766	110
4767	110
4768	110
4769	110
4770	110
4771	110
4772	110
4773	110
4774	110
4775	110
4776	110
4777	110
4778	110
4779	110
4780	110
4781	110
4782	110
4783	110
4784	110
4785	110
4786	110
4787	110
4788	110
4789	110
4790	110
4791	110
4792	110
4793	110
4794	110
4795	110
4796	110
4797	110
4798	110
4799	110
4800	110
4801	110
4802	110
4803	110
4804	110
4805	110
4806	110
4807	110
4808	110
4809	110
4810	110
4811	110
4812	110
4813	110
4814	110
4815	110
4816	110
4817	110
4818	110
4819	110
4820	110
4821	110
4822	110
4823	110
4824	110
4825	110
4826	110
4827	110
4828	110
4829	110
4830	110
4831	110
4832	110
4833	110
4834	110
4835	110
4836	110
4837	110
4838	110
4839	110
4840	110
4841	110
4842	110
4843	110
4844	110
4845	110
4846	110
4847	110
4848	110
4849	110
4850	110
4851	110
4852	110
4853	110
4854	110
4855	110
4856	110
4857	110
4858	110
4859	110
4860	110
4861	110
4862	110
4863	110
4864	110
4865	110
4866	110
4867	110
4868	110
4869	110
4870	110
4871	110
4872	110
4873	110
4874	110
4875	110
4876	110
4877	110
4878	110
4879	110
4880	110
4881	110
4882	110
4883	110
4884	110
4885	110
4886	110
4887	110
4888	110
4889	110
4890	110
4891	110
4892	110
4893	110
4894	110
4895	110
4896	110
4897	110
4898	110
4899	110
4900	110
4901	110
4902	110
4903	110
4904	111
4905	111
4906	111
4907	111
4908	111
4909	111
4910	111
4911	111
4912	111
4913	111
4914	111
4915	111
4916	111
4917	111
4918	111
4919	111
4920	111
4921	111
4922	111
4923	111
4924	111
4925	111
4926	111
4927	111
4928	111
4929	111
4930	111
4931	111
4932	111
4933	111
4934	111
4935	111
4936	111
4937	111
4938	111
4939	111
4940	111
4941	111
4942	111
4943	111
4944	111
4945	111
4946	111
4947	111
4948	111
4949	111
4950	111
4951	111
4952	111
4953	111
4954	111
4955	111
4956	111
4957	111
4958	111
4959	111
4960	111
4961	111
4962	111
4963	111
4964	111
4965	111
4966	111
4967	111
4968	111
4969	111
4970	111
4971	111
4972	111
4973	111
4974	112
4975	112
4976	112
4977	112
4978	112
4979	112
4980	112
4981	112
4982	112
4983	112
4984	112
4985	112
4986	112
4987	112
4988	112
4989	112
4990	112
4991	112
4992	112
4993	112
4994	112
4995	112
4996	112
4997	112
4998	112
4999	112
5000	112

==> data/no_restart/SATComp/lwhle-c.1-grdy.tsv <==
1	0
2	18
3	23
4	24
5	26
6	28
7	31
8	33
9	34
10	37
11	39
12	40
13	40
14	41
15	45
16	48
17	48
18	48
19	49
20	49
21	49
22	49
23	49
24	49
25	49
26	49
27	49
28	49
29	49
30	49
31	50
32	50
33	50
34	50
35	50
36	50
37	50
38	50
39	50
40	50
41	51
42	51
43	52
44	52
45	52
46	52
47	52
48	52
49	53
50	53
51	53
52	53
53	54
54	55
55	55
56	56
57	56
58	56
59	56
60	57
61	58
62	58
63	58
64	58
65	58
66	58
67	58
68	58
69	58
70	58
71	58
72	58
73	58
74	58
75	58
76	58
77	58
78	59
79	59
80	59
81	59
82	59
83	59
84	59
85	60
86	60
87	60
88	60
89	60
90	60
91	61
92	61
93	62
94	62
95	62
96	62
97	62
98	63
99	63
100	63
101	63
102	64
103	64
104	64
105	64
106	64
107	64
108	64
109	64
110	64
111	64
112	64
113	64
114	64
115	64
116	64
117	64
118	64
119	65
120	65
121	65
122	65
123	65
124	65
125	65
126	65
127	65
128	65
129	65
130	65
131	65
132	65
133	65
134	65
135	65
136	65
137	65
138	65
139	65
140	65
141	66
142	66
143	67
144	67
145	67
146	67
147	67
148	67
149	67
150	67
151	67
152	67
153	67
154	67
155	67
156	67
157	67
158	67
159	67
160	70
161	70
162	70
163	70
164	70
165	70
166	70
167	70
168	70
169	70
170	70
171	70
172	70
173	70
174	70
175	70
176	70
177	70
178	70
179	70
180	70
181	70
182	70
183	70
184	70
185	70
186	70
187	70
188	71
189	71
190	71
191	71
192	71
193	71
194	71
195	71
196	71
197	71
198	71
199	71
200	71
201	72
202	72
203	72
204	72
205	72
206	72
207	72
208	72
209	72
210	72
211	72
212	72
213	72
214	72
215	72
216	72
217	72
218	72
219	72
220	72
221	72
222	72
223	72
224	72
225	72
226	72
227	72
228	72
229	72
230	72
231	72
232	72
233	72
234	72
235	72
236	72
237	72
238	72
239	72
240	72
241	72
242	72
243	72
244	72
245	72
246	72
247	72
248	72
249	72
250	72
251	72
252	72
253	72
254	72
255	72
256	72
257	72
258	72
259	72
260	72
261	72
262	72
263	72
264	72
265	72
266	72
267	72
268	72
269	72
270	72
271	72
272	72
273	72
274	72
275	72
276	72
277	72
278	72
279	72
280	72
281	72
282	72
283	72
284	72
285	72
286	72
287	72
288	72
289	72
290	72
291	72
292	73
293	73
294	73
295	73
296	73
297	73
298	73
299	73
300	73
301	73
302	73
303	73
304	73
305	73
306	73
307	73
308	73
309	73
310	73
311	73
312	73
313	73
314	73
315	73
316	73
317	73
318	73
319	73
320	73
321	73
322	73
323	73
324	73
325	73
326	73
327	73
328	73
329	73
330	73
331	73
332	73
333	73
334	73
335	73
336	73
337	73
338	73
339	73
340	73
341	74
342	74
343	74
344	74
345	74
346	74
347	74
348	75
349	75
350	75
351	75
352	75
353	75
354	75
355	75
356	75
357	75
358	75
359	75
360	75
361	75
362	75
363	75
364	75
365	75
366	75
367	75
368	75
369	75
370	75
371	75
372	75
373	75
374	75
375	75
376	75
377	75
378	75
379	75
380	75
381	75
382	75
383	75
384	75
385	75
386	75
387	75
388	75
389	75
390	75
391	75
392	75
393	75
394	75
395	75
396	76
397	76
398	76
399	76
400	76
401	76
402	76
403	76
404	76
405	76
406	76
407	76
408	76
409	76
410	76
411	76
412	76
413	76
414	76
415	76
416	76
417	76
418	76
419	76
420	76
421	76
422	76
423	76
424	76
425	76
426	76
427	76
428	76
429	76
430	76
431	76
432	76
433	76
434	76
435	76
436	76
437	76
438	76
439	76
440	76
441	76
442	76
443	76
444	76
445	76
446	76
447	76
448	76
449	76
450	76
451	76
452	76
453	76
454	76
455	76
456	76
457	76
458	76
459	76
460	76
461	76
462	76
463	76
464	76
465	76
466	76
467	76
468	76
469	76
470	76
471	76
472	76
473	76
474	76
475	76
476	76
477	76
478	76
479	76
480	76
481	76
482	76
483	76
484	76
485	76
486	76
487	76
488	76
489	76
490	76
491	76
492	76
493	76
494	76
495	76
496	77
497	77
498	77
499	77
500	77
501	77
502	77
503	77
504	77
505	77
506	77
507	77
508	77
509	77
510	77
511	77
512	77
513	77
514	77
515	77
516	77
517	77
518	77
519	77
520	77
521	77
522	77
523	77
524	77
525	77
526	77
527	77
528	77
529	77
530	77
531	77
532	77
533	77
534	77
535	77
536	77
537	77
538	77
539	77
540	77
541	77
542	77
543	77
544	77
545	77
546	77
547	77
548	77
549	77
550	77
551	77
552	77
553	77
554	77
555	77
556	77
557	77
558	77
559	77
560	77
561	77
562	77
563	77
564	77
565	77
566	77
567	77
568	77
569	77
570	77
571	77
572	77
573	77
574	77
575	77
576	77
577	77
578	77
579	77
580	77
581	77
582	77
583	77
584	77
585	77
586	77
587	77
588	77
589	77
590	77
591	78
592	78
593	78
594	78
595	78
596	78
597	78
598	78
599	78
600	78
601	78
602	78
603	78
604	78
605	78
606	78
607	78
608	78
609	78
610	78
611	78
612	78
613	78
614	78
615	78
616	78
617	78
618	78
619	78
620	78
621	78
622	78
623	78
624	78
625	78
626	78
627	78
628	78
629	78
630	78
631	78
632	78
633	78
634	78
635	78
636	78
637	78
638	78
639	78
640	78
641	78
642	78
643	78
644	78
645	78
646	78
647	78
648	78
649	78
650	78
651	78
652	78
653	78
654	79
655	79
656	79
657	79
658	79
659	79
660	79
661	79
662	79
663	79
664	79
665	79
666	79
667	79
668	79
669	79
670	79
671	79
672	79
673	79
674	79
675	79
676	79
677	79
678	79
679	79
680	79
681	79
682	79
683	79
684	79
685	79
686	79
687	79
688	79
689	79
690	79
691	79
692	79
693	79
694	79
695	79
696	79
697	79
698	79
699	79
700	79
701	79
702	79
703	79
704	79
705	79
706	80
707	80
708	80
709	80
710	80
711	80
712	80
713	80
714	80
715	80
716	80
717	80
718	80
719	80
720	80
721	80
722	80
723	81
724	81
725	81
726	81
727	81
728	81
729	81
730	81
731	81
732	81
733	81
734	81
735	81
736	81
737	81
738	81
739	81
740	81
741	81
742	81
743	81
744	81
745	81
746	81
747	81
748	81
749	81
750	82
751	82
752	82
753	82
754	82
755	82
756	82
757	82
758	82
759	82
760	82
761	82
762	82
763	82
764	82
765	82
766	82
767	82
768	82
769	82
770	82
771	82
772	82
773	82
774	82
775	82
776	82
777	82
778	82
779	82
780	82
781	82
782	82
783	82
784	83
785	83
786	83
787	83
788	83
789	83
790	83
791	83
792	83
793	83
794	83
795	83
796	83
797	83
798	83
799	83
800	83
801	83
802	83
803	83
804	83
805	83
806	83
807	83
808	83
809	83
810	83
811	83
812	83
813	83
814	83
815	83
816	84
817	84
818	84
819	84
820	84
821	84
822	84
823	84
824	84
825	84
826	84
827	84
828	84
829	84
830	84
831	84
832	84
833	84
834	84
835	84
836	84
837	84
838	84
839	84
840	84
841	84
842	84
843	84
844	84
845	84
846	84
847	84
848	84
849	84
850	84
851	84
852	85
853	85
854	85
855	86
856	86
857	86
858	86
859	86
860	86
861	86
862	86
863	86
864	86
865	86
866	86
867	87
868	87
869	87
870	87
871	87
872	87
873	87
874	87
875	87
876	87
877	87
878	87
879	87
880	87
881	87
882	87
883	87
884	87
885	87
886	87
887	87
888	87
889	87
890	87
891	87
892	87
893	87
894	87
895	87
896	87
897	87
898	87
899	87
900	87
901	87
902	88
903	88
904	88
905	88
906	88
907	88
908	88
909	88
910	88
911	88
912	88
913	88
914	88
915	88
916	88
917	88
918	88
919	88
920	88
921	88
922	88
923	88
924	88
925	88
926	88
927	88
928	88
929	89
930	89
931	89
932	89
933	89
934	89
935	89
936	90
937	90
938	90
939	90
940	90
941	90
942	90
943	90
944	90
945	90
946	90
947	90
948	90
949	90
950	90
951	90
952	90
953	90
954	90
955	90
956	90
957	90
958	90
959	90
960	90
961	90
962	90
963	90
964	90
965	90
966	90
967	90
968	90
969	90
970	90
971	90
972	90
973	90
974	90
975	90
976	90
977	90
978	90
979	90
980	90
981	90
982	90
983	90
984	90
985	90
986	90
987	90
988	90
989	90
990	90
991	90
992	90
993	90
994	90
995	90
996	90
997	90
998	90
999	90
1000	90
1001	90
1002	90
1003	90
1004	90
1005	90
1006	90
1007	90
1008	90
1009	90
1010	90
1011	90
1012	90
1013	90
1014	90
1015	90
1016	90
1017	90
1018	90
1019	90
1020	90
1021	90
1022	90
1023	90
1024	90
1025	90
1026	90
1027	90
1028	90
1029	90
1030	90
1031	90
1032	90
1033	90
1034	90
1035	90
1036	90
1037	90
1038	90
1039	90
1040	90
1041	90
1042	90
1043	90
1044	91
1045	91
1046	91
1047	92
1048	92
1049	92
1050	92
1051	92
1052	92
1053	92
1054	92
1055	92
1056	92
1057	92
1058	92
1059	92
1060	92
1061	92
1062	92
1063	92
1064	92
1065	92
1066	92
1067	92
1068	92
1069	92
1070	92
1071	92
1072	92
1073	92
1074	92
1075	92
1076	92
1077	92
1078	92
1079	92
1080	92
1081	92
1082	92
1083	92
1084	92
1085	92
1086	92
1087	92
1088	92
1089	92
1090	92
1091	92
1092	92
1093	92
1094	92
1095	92
1096	92
1097	92
1098	92
1099	92
1100	92
1101	92
1102	92
1103	92
1104	92
1105	92
1106	92
1107	92
1108	92
1109	92
1110	92
1111	92
1112	92
1113	92
1114	92
1115	92
1116	92
1117	92
1118	92
1119	92
1120	92
1121	92
1122	92
1123	92
1124	92
1125	92
1126	92
1127	92
1128	92
1129	92
1130	92
1131	92
1132	92
1133	92
1134	92
1135	92
1136	92
1137	92
1138	92
1139	92
1140	92
1141	92
1142	92
1143	92
1144	92
1145	92
1146	92
1147	92
1148	92
1149	92
1150	92
1151	92
1152	92
1153	92
1154	92
1155	92
1156	92
1157	92
1158	92
1159	92
1160	92
1161	92
1162	92
1163	92
1164	92
1165	92
1166	92
1167	92
1168	92
1169	92
1170	92
1171	92
1172	93
1173	93
1174	93
1175	93
1176	93
1177	93
1178	93
1179	93
1180	93
1181	93
1182	93
1183	93
1184	93
1185	93
1186	93
1187	93
1188	93
1189	93
1190	93
1191	93
1192	93
1193	93
1194	93
1195	93
1196	93
1197	93
1198	93
1199	93
1200	93
1201	93
1202	93
1203	93
1204	93
1205	93
1206	93
1207	93
1208	93
1209	93
1210	93
1211	93
1212	93
1213	93
1214	93
1215	93
1216	93
1217	93
1218	93
1219	93
1220	93
1221	93
1222	93
1223	93
1224	93
1225	93
1226	93
1227	93
1228	93
1229	93
1230	93
1231	93
1232	93
1233	93
1234	93
1235	93
1236	93
1237	93
1238	93
1239	93
1240	93
1241	93
1242	93
1243	93
1244	93
1245	93
1246	93
1247	93
1248	93
1249	93
1250	93
1251	93
1252	93
1253	93
1254	93
1255	93
1256	93
1257	93
1258	93
1259	93
1260	93
1261	93
1262	93
1263	93
1264	93
1265	93
1266	93
1267	93
1268	93
1269	93
1270	93
1271	93
1272	93
1273	93
1274	93
1275	93
1276	93
1277	93
1278	93
1279	93
1280	93
1281	93
1282	93
1283	93
1284	93
1285	93
1286	93
1287	93
1288	93
1289	93
1290	93
1291	93
1292	93
1293	93
1294	93
1295	93
1296	93
1297	93
1298	93
1299	93
1300	93
1301	93
1302	93
1303	93
1304	93
1305	93
1306	93
1307	93
1308	93
1309	93
1310	93
1311	93
1312	93
1313	93
1314	93
1315	93
1316	93
1317	93
1318	93
1319	93
1320	93
1321	93
1322	93
1323	93
1324	93
1325	93
1326	93
1327	93
1328	93
1329	93
1330	93
1331	93
1332	93
1333	93
1334	93
1335	93
1336	93
1337	93
1338	93
1339	93
1340	93
1341	93
1342	93
1343	93
1344	93
1345	93
1346	93
1347	93
1348	93
1349	93
1350	93
1351	93
1352	93
1353	93
1354	93
1355	93
1356	93
1357	93
1358	93
1359	93
1360	93
1361	93
1362	93
1363	93
1364	93
1365	93
1366	93
1367	93
1368	93
1369	93
1370	93
1371	93
1372	93
1373	93
1374	93
1375	93
1376	93
1377	93
1378	93
1379	93
1380	93
1381	93
1382	93
1383	93
1384	93
1385	93
1386	93
1387	93
1388	93
1389	93
1390	93
1391	93
1392	93
1393	93
1394	93
1395	93
1396	93
1397	93
1398	93
1399	93
1400	93
1401	93
1402	93
1403	93
1404	93
1405	93
1406	93
1407	93
1408	93
1409	93
1410	93
1411	93
1412	93
1413	93
1414	93
1415	93
1416	93
1417	93
1418	93
1419	93
1420	93
1421	93
1422	93
1423	93
1424	93
1425	93
1426	93
1427	93
1428	93
1429	93
1430	93
1431	93
1432	93
1433	93
1434	93
1435	93
1436	93
1437	93
1438	93
1439	93
1440	93
1441	93
1442	93
1443	93
1444	93
1445	93
1446	93
1447	93
1448	93
1449	93
1450	93
1451	93
1452	93
1453	93
1454	93
1455	93
1456	93
1457	93
1458	93
1459	93
1460	93
1461	93
1462	93
1463	93
1464	93
1465	93
1466	93
1467	93
1468	93
1469	93
1470	93
1471	93
1472	93
1473	93
1474	93
1475	93
1476	93
1477	93
1478	93
1479	93
1480	93
1481	93
1482	93
1483	93
1484	93
1485	93
1486	93
1487	93
1488	93
1489	93
1490	93
1491	93
1492	93
1493	93
1494	93
1495	93
1496	93
1497	93
1498	93
1499	93
1500	93
1501	93
1502	93
1503	93
1504	93
1505	93
1506	93
1507	93
1508	93
1509	93
1510	93
1511	93
1512	93
1513	93
1514	93
1515	93
1516	94
1517	95
1518	95
1519	95
1520	95
1521	95
1522	95
1523	95
1524	95
1525	95
1526	95
1527	95
1528	95
1529	95
1530	95
1531	95
1532	95
1533	95
1534	95
1535	95
1536	95
1537	95
1538	95
1539	95
1540	95
1541	95
1542	95
1543	95
1544	95
1545	95
1546	95
1547	95
1548	95
1549	95
1550	96
1551	96
1552	96
1553	96
1554	96
1555	96
1556	96
1557	96
1558	96
1559	96
1560	96
1561	96
1562	96
1563	96
1564	96
1565	96
1566	96
1567	96
1568	96
1569	96
1570	96
1571	96
1572	96
1573	96
1574	96
1575	96
1576	96
1577	96
1578	96
1579	96
1580	96
1581	96
1582	96
1583	97
1584	97
1585	97
1586	97
1587	97
1588	97
1589	97
1590	97
1591	97
1592	97
1593	97
1594	97
1595	97
1596	97
1597	97
1598	97
1599	97
1600	97
1601	97
1602	97
1603	97
1604	97
1605	97
1606	97
1607	97
1608	97
1609	97
1610	97
1611	97
1612	97
1613	97
1614	97
1615	97
1616	97
1617	97
1618	97
1619	97
1620	97
1621	97
1622	97
1623	97
1624	97
1625	97
1626	97
1627	97
1628	97
1629	97
1630	97
1631	97
1632	97
1633	97
1634	97
1635	97
1636	97
1637	97
1638	97
1639	97
1640	97
1641	97
1642	97
1643	97
1644	97
1645	97
1646	97
1647	97
1648	97
1649	97
1650	97
1651	97
1652	97
1653	97
1654	97
1655	97
1656	97
1657	97
1658	97
1659	97
1660	97
1661	97
1662	97
1663	97
1664	97
1665	97
1666	97
1667	97
1668	97
1669	97
1670	97
1671	97
1672	97
1673	97
1674	97
1675	97
1676	97
1677	97
1678	97
1679	97
1680	97
1681	97
1682	97
1683	97
1684	97
1685	97
1686	97
1687	97
1688	97
1689	97
1690	97
1691	97
1692	97
1693	97
1694	97
1695	97
1696	97
1697	97
1698	97
1699	97
1700	97
1701	97
1702	97
1703	97
1704	97
1705	97
1706	97
1707	97
1708	97
1709	97
1710	97
1711	97
1712	97
1713	97
1714	97
1715	97
1716	97
1717	97
1718	97
1719	97
1720	97
1721	97
1722	97
1723	97
1724	97
1725	97
1726	97
1727	97
1728	97
1729	97
1730	97
1731	97
1732	97
1733	97
1734	97
1735	97
1736	97
1737	97
1738	97
1739	97
1740	97
1741	97
1742	97
1743	97
1744	97
1745	97
1746	97
1747	97
1748	97
1749	97
1750	97
1751	97
1752	97
1753	97
1754	97
1755	97
1756	97
1757	97
1758	97
1759	97
1760	97
1761	97
1762	97
1763	97
1764	97
1765	97
1766	97
1767	97
1768	97
1769	97
1770	97
1771	97
1772	97
1773	97
1774	97
1775	97
1776	97
1777	97
1778	97
1779	97
1780	97
1781	97
1782	97
1783	97
1784	97
1785	97
1786	97
1787	97
1788	97
1789	97
1790	97
1791	97
1792	97
1793	97
1794	97
1795	97
1796	97
1797	97
1798	97
1799	97
1800	97
1801	97
1802	97
1803	97
1804	97
1805	97
1806	97
1807	97
1808	97
1809	97
1810	97
1811	97
1812	97
1813	97
1814	97
1815	97
1816	97
1817	97
1818	97
1819	97
1820	97
1821	97
1822	97
1823	97
1824	97
1825	97
1826	97
1827	97
1828	97
1829	97
1830	97
1831	97
1832	97
1833	97
1834	97
1835	97
1836	97
1837	97
1838	97
1839	97
1840	97
1841	97
1842	97
1843	97
1844	97
1845	97
1846	97
1847	97
1848	97
1849	97
1850	97
1851	97
1852	97
1853	97
1854	97
1855	97
1856	97
1857	97
1858	97
1859	97
1860	97
1861	97
1862	97
1863	97
1864	97
1865	97
1866	97
1867	97
1868	97
1869	97
1870	97
1871	97
1872	97
1873	97
1874	97
1875	97
1876	97
1877	97
1878	97
1879	97
1880	97
1881	97
1882	97
1883	97
1884	97
1885	97
1886	97
1887	97
1888	97
1889	97
1890	97
1891	97
1892	97
1893	97
1894	97
1895	97
1896	97
1897	97
1898	97
1899	97
1900	97
1901	97
1902	97
1903	97
1904	97
1905	97
1906	97
1907	97
1908	97
1909	97
1910	97
1911	97
1912	97
1913	97
1914	97
1915	97
1916	97
1917	97
1918	97
1919	97
1920	97
1921	97
1922	97
1923	97
1924	97
1925	97
1926	97
1927	97
1928	97
1929	97
1930	97
1931	97
1932	97
1933	97
1934	97
1935	97
1936	97
1937	97
1938	97
1939	97
1940	97
1941	97
1942	97
1943	97
1944	97
1945	97
1946	97
1947	97
1948	97
1949	97
1950	97
1951	97
1952	97
1953	97
1954	97
1955	97
1956	97
1957	97
1958	97
1959	97
1960	97
1961	97
1962	97
1963	97
1964	97
1965	97
1966	97
1967	97
1968	97
1969	97
1970	97
1971	97
1972	97
1973	97
1974	97
1975	97
1976	97
1977	97
1978	97
1979	97
1980	97
1981	97
1982	97
1983	97
1984	97
1985	97
1986	97
1987	97
1988	97
1989	97
1990	97
1991	97
1992	97
1993	97
1994	97
1995	97
1996	97
1997	97
1998	97
1999	97
2000	97
2001	97
2002	97
2003	97
2004	97
2005	97
2006	97
2007	97
2008	97
2009	97
2010	97
2011	97
2012	97
2013	97
2014	97
2015	97
2016	97
2017	97
2018	97
2019	97
2020	97
2021	97
2022	97
2023	97
2024	97
2025	97
2026	97
2027	97
2028	97
2029	97
2030	97
2031	97
2032	97
2033	97
2034	97
2035	97
2036	97
2037	97
2038	97
2039	97
2040	97
2041	97
2042	97
2043	97
2044	97
2045	97
2046	97
2047	97
2048	97
2049	97
2050	97
2051	97
2052	97
2053	97
2054	97
2055	97
2056	97
2057	97
2058	97
2059	97
2060	97
2061	97
2062	97
2063	97
2064	97
2065	97
2066	97
2067	97
2068	97
2069	97
2070	97
2071	97
2072	97
2073	97
2074	97
2075	97
2076	97
2077	97
2078	97
2079	97
2080	97
2081	97
2082	97
2083	97
2084	97
2085	97
2086	97
2087	97
2088	97
2089	97
2090	97
2091	97
2092	97
2093	97
2094	97
2095	97
2096	97
2097	97
2098	97
2099	97
2100	97
2101	97
2102	97
2103	97
2104	97
2105	97
2106	97
2107	97
2108	97
2109	97
2110	97
2111	97
2112	97
2113	97
2114	97
2115	97
2116	97
2117	97
2118	98
2119	98
2120	98
2121	98
2122	98
2123	98
2124	98
2125	98
2126	98
2127	98
2128	98
2129	98
2130	98
2131	98
2132	98
2133	98
2134	98
2135	98
2136	98
2137	98
2138	98
2139	98
2140	98
2141	98
2142	98
2143	98
2144	98
2145	98
2146	98
2147	98
2148	98
2149	98
2150	98
2151	98
2152	98
2153	98
2154	98
2155	98
2156	98
2157	98
2158	98
2159	98
2160	98
2161	98
2162	98
2163	98
2164	98
2165	98
2166	98
2167	98
2168	98
2169	98
2170	98
2171	98
2172	98
2173	98
2174	98
2175	98
2176	98
2177	98
2178	98
2179	98
2180	98
2181	98
2182	98
2183	98
2184	98
2185	98
2186	98
2187	98
2188	98
2189	98
2190	98
2191	98
2192	98
2193	98
2194	98
2195	98
2196	98
2197	98
2198	98
2199	98
2200	98
2201	98
2202	98
2203	98
2204	98
2205	98
2206	98
2207	98
2208	98
2209	98
2210	98
2211	98
2212	98
2213	98
2214	98
2215	98
2216	98
2217	98
2218	98
2219	98
2220	98
2221	98
2222	98
2223	98
2224	98
2225	98
2226	98
2227	98
2228	98
2229	98
2230	98
2231	98
2232	98
2233	98
2234	98
2235	98
2236	98
2237	98
2238	98
2239	98
2240	98
2241	98
2242	98
2243	98
2244	98
2245	98
2246	98
2247	98
2248	98
2249	98
2250	98
2251	98
2252	98
2253	98
2254	98
2255	98
2256	98
2257	98
2258	98
2259	98
2260	98
2261	98
2262	98
2263	98
2264	98
2265	98
2266	98
2267	98
2268	98
2269	98
2270	98
2271	98
2272	98
2273	98
2274	98
2275	98
2276	98
2277	98
2278	98
2279	98
2280	98
2281	98
2282	98
2283	98
2284	98
2285	98
2286	98
2287	98
2288	98
2289	98
2290	98
2291	98
2292	98
2293	98
2294	98
2295	98
2296	98
2297	98
2298	98
2299	98
2300	98
2301	98
2302	98
2303	98
2304	98
2305	98
2306	98
2307	98
2308	98
2309	98
2310	98
2311	98
2312	98
2313	98
2314	98
2315	98
2316	98
2317	98
2318	98
2319	98
2320	98
2321	98
2322	98
2323	98
2324	98
2325	98
2326	98
2327	98
2328	98
2329	98
2330	98
2331	98
2332	98
2333	98
2334	98
2335	98
2336	98
2337	98
2338	98
2339	98
2340	98
2341	98
2342	98
2343	98
2344	98
2345	98
2346	98
2347	99
2348	99
2349	99
2350	99
2351	99
2352	99
2353	99
2354	99
2355	99
2356	99
2357	99
2358	99
2359	99
2360	99
2361	99
2362	99
2363	99
2364	99
2365	99
2366	99
2367	99
2368	99
2369	99
2370	99
2371	99
2372	99
2373	99
2374	99
2375	99
2376	99
2377	99
2378	99
2379	99
2380	99
2381	99
2382	99
2383	99
2384	99
2385	99
2386	99
2387	99
2388	99
2389	99
2390	99
2391	99
2392	99
2393	99
2394	99
2395	99
2396	99
2397	99
2398	99
2399	99
2400	99
2401	99
2402	99
2403	99
2404	99
2405	99
2406	99
2407	99
2408	99
2409	99
2410	99
2411	99
2412	99
2413	99
2414	99
2415	99
2416	99
2417	99
2418	99
2419	99
2420	99
2421	99
2422	99
2423	99
2424	99
2425	99
2426	99
2427	99
2428	99
2429	99
2430	99
2431	99
2432	99
2433	99
2434	99
2435	99
2436	99
2437	99
2438	99
2439	99
2440	99
2441	99
2442	99
2443	99
2444	99
2445	99
2446	99
2447	99
2448	99
2449	99
2450	99
2451	99
2452	99
2453	99
2454	99
2455	99
2456	99
2457	99
2458	99
2459	99
2460	99
2461	99
2462	99
2463	99
2464	99
2465	99
2466	99
2467	99
2468	99
2469	99
2470	99
2471	99
2472	99
2473	99
2474	99
2475	99
2476	99
2477	99
2478	99
2479	99
2480	99
2481	99
2482	99
2483	99
2484	99
2485	99
2486	99
2487	99
2488	99
2489	99
2490	99
2491	99
2492	99
2493	99
2494	99
2495	99
2496	99
2497	99
2498	99
2499	99
2500	99
2501	99
2502	99
2503	99
2504	99
2505	99
2506	99
2507	99
2508	99
2509	99
2510	99
2511	99
2512	99
2513	100
2514	100
2515	100
2516	100
2517	100
2518	100
2519	100
2520	100
2521	100
2522	100
2523	100
2524	100
2525	100
2526	100
2527	100
2528	100
2529	100
2530	100
2531	100
2532	100
2533	100
2534	100
2535	100
2536	100
2537	100
2538	100
2539	100
2540	100
2541	100
2542	100
2543	100
2544	100
2545	100
2546	100
2547	100
2548	100
2549	100
2550	100
2551	100
2552	100
2553	100
2554	100
2555	100
2556	100
2557	100
2558	100
2559	100
2560	100
2561	100
2562	100
2563	100
2564	100
2565	100
2566	100
2567	100
2568	100
2569	100
2570	100
2571	100
2572	100
2573	100
2574	100
2575	100
2576	100
2577	100
2578	100
2579	100
2580	100
2581	100
2582	100
2583	100
2584	100
2585	100
2586	100
2587	100
2588	100
2589	100
2590	100
2591	100
2592	100
2593	100
2594	100
2595	100
2596	100
2597	100
2598	101
2599	101
2600	101
2601	101
2602	101
2603	101
2604	101
2605	101
2606	102
2607	102
2608	102
2609	102
2610	102
2611	102
2612	102
2613	102
2614	102
2615	102
2616	102
2617	102
2618	102
2619	102
2620	102
2621	102
2622	102
2623	102
2624	102
2625	102
2626	102
2627	102
2628	102
2629	102
2630	102
2631	102
2632	102
2633	102
2634	102
2635	102
2636	102
2637	102
2638	102
2639	102
2640	102
2641	102
2642	102
2643	102
2644	102
2645	102
2646	102
2647	102
2648	102
2649	102
2650	102
2651	102
2652	102
2653	102
2654	102
2655	102
2656	102
2657	102
2658	102
2659	102
2660	103
2661	103
2662	103
2663	103
2664	103
2665	103
2666	103
2667	103
2668	103
2669	103
2670	103
2671	103
2672	103
2673	103
2674	103
2675	103
2676	103
2677	103
2678	103
2679	103
2680	103
2681	103
2682	103
2683	103
2684	103
2685	103
2686	103
2687	103
2688	103
2689	103
2690	103
2691	103
2692	103
2693	103
2694	103
2695	103
2696	103
2697	103
2698	103
2699	103
2700	103
2701	103
2702	103
2703	103
2704	103
2705	103
2706	103
2707	103
2708	103
2709	103
2710	103
2711	103
2712	103
2713	103
2714	103
2715	103
2716	103
2717	103
2718	103
2719	103
2720	103
2721	103
2722	103
2723	103
2724	103
2725	103
2726	103
2727	103
2728	103
2729	103
2730	103
2731	103
2732	103
2733	103
2734	103
2735	103
2736	103
2737	103
2738	103
2739	103
2740	103
2741	103
2742	103
2743	103
2744	103
2745	103
2746	103
2747	103
2748	103
2749	103
2750	103
2751	103
2752	103
2753	103
2754	103
2755	103
2756	103
2757	103
2758	103
2759	103
2760	103
2761	103
2762	103
2763	103
2764	103
2765	103
2766	103
2767	103
2768	103
2769	103
2770	103
2771	103
2772	103
2773	103
2774	103
2775	103
2776	103
2777	103
2778	103
2779	103
2780	103
2781	103
2782	103
2783	103
2784	103
2785	103
2786	103
2787	103
2788	103
2789	103
2790	103
2791	103
2792	103
2793	103
2794	103
2795	103
2796	103
2797	103
2798	103
2799	103
2800	103
2801	103
2802	103
2803	103
2804	103
2805	103
2806	103
2807	103
2808	103
2809	103
2810	103
2811	103
2812	103
2813	103
2814	103
2815	103
2816	103
2817	103
2818	103
2819	103
2820	103
2821	103
2822	103
2823	103
2824	103
2825	103
2826	103
2827	103
2828	103
2829	103
2830	103
2831	103
2832	103
2833	103
2834	103
2835	103
2836	103
2837	103
2838	103
2839	103
2840	103
2841	103
2842	103
2843	103
2844	103
2845	103
2846	103
2847	103
2848	103
2849	103
2850	103
2851	103
2852	103
2853	103
2854	103
2855	103
2856	103
2857	103
2858	103
2859	103
2860	103
2861	103
2862	103
2863	103
2864	104
2865	104
2866	104
2867	104
2868	104
2869	104
2870	104
2871	104
2872	104
2873	104
2874	104
2875	104
2876	104
2877	104
2878	104
2879	104
2880	104
2881	104
2882	104
2883	104
2884	104
2885	104
2886	104
2887	104
2888	104
2889	104
2890	104
2891	104
2892	104
2893	104
2894	104
2895	104
2896	104
2897	104
2898	104
2899	104
2900	104
2901	104
2902	104
2903	104
2904	104
2905	104
2906	104
2907	104
2908	105
2909	105
2910	105
2911	105
2912	105
2913	105
2914	105
2915	105
2916	105
2917	105
2918	105
2919	105
2920	105
2921	105
2922	105
2923	105
2924	105
2925	105
2926	105
2927	105
2928	105
2929	105
2930	105
2931	105
2932	105
2933	105
2934	105
2935	105
2936	105
2937	105
2938	105
2939	105
2940	105
2941	105
2942	105
2943	105
2944	105
2945	105
2946	105
2947	105
2948	105
2949	105
2950	105
2951	105
2952	105
2953	105
2954	105
2955	105
2956	105
2957	105
2958	105
2959	105
2960	105
2961	105
2962	105
2963	105
2964	105
2965	105
2966	105
2967	105
2968	105
2969	105
2970	105
2971	105
2972	105
2973	105
2974	105
2975	105
2976	105
2977	105
2978	105
2979	105
2980	105
2981	105
2982	105
2983	105
2984	105
2985	105
2986	105
2987	105
2988	105
2989	105
2990	105
2991	105
2992	105
2993	105
2994	105
2995	105
2996	105
2997	105
2998	105
2999	105
3000	105
3001	105
3002	105
3003	105
3004	105
3005	105
3006	105
3007	105
3008	105
3009	105
3010	105
3011	105
3012	105
3013	105
3014	105
3015	105
3016	105
3017	105
3018	105
3019	105
3020	105
3021	105
3022	105
3023	105
3024	106
3025	106
3026	106
3027	106
3028	106
3029	106
3030	106
3031	106
3032	106
3033	106
3034	106
3035	106
3036	106
3037	106
3038	106
3039	106
3040	106
3041	106
3042	106
3043	106
3044	106
3045	106
3046	106
3047	106
3048	106
3049	106
3050	106
3051	106
3052	106
3053	106
3054	106
3055	106
3056	106
3057	106
3058	106
3059	106
3060	106
3061	106
3062	106
3063	106
3064	106
3065	106
3066	106
3067	106
3068	106
3069	106
3070	106
3071	106
3072	106
3073	106
3074	106
3075	106
3076	106
3077	106
3078	106
3079	106
3080	106
3081	106
3082	106
3083	106
3084	106
3085	106
3086	106
3087	106
3088	106
3089	106
3090	106
3091	106
3092	106
3093	106
3094	106
3095	106
3096	106
3097	106
3098	106
3099	106
3100	106
3101	106
3102	106
3103	106
3104	106
3105	106
3106	106
3107	106
3108	106
3109	106
3110	106
3111	106
3112	106
3113	106
3114	106
3115	106
3116	106
3117	106
3118	106
3119	106
3120	106
3121	106
3122	106
3123	106
3124	106
3125	106
3126	106
3127	106
3128	106
3129	106
3130	106
3131	106
3132	106
3133	106
3134	106
3135	106
3136	106
3137	106
3138	106
3139	106
3140	106
3141	106
3142	106
3143	106
3144	106
3145	106
3146	106
3147	106
3148	106
3149	106
3150	106
3151	106
3152	106
3153	106
3154	106
3155	106
3156	106
3157	106
3158	106
3159	106
3160	106
3161	106
3162	106
3163	106
3164	106
3165	106
3166	106
3167	106
3168	106
3169	106
3170	106
3171	106
3172	106
3173	106
3174	106
3175	106
3176	106
3177	106
3178	106
3179	106
3180	106
3181	106
3182	106
3183	106
3184	106
3185	106
3186	106
3187	106
3188	106
3189	106
3190	106
3191	106
3192	106
3193	106
3194	107
3195	107
3196	107
3197	107
3198	107
3199	107
3200	107
3201	107
3202	107
3203	107
3204	107
3205	107
3206	107
3207	107
3208	107
3209	107
3210	107
3211	107
3212	107
3213	107
3214	107
3215	107
3216	107
3217	107
3218	107
3219	107
3220	107
3221	107
3222	107
3223	107
3224	107
3225	107
3226	107
3227	107
3228	107
3229	107
3230	107
3231	107
3232	107
3233	107
3234	107
3235	107
3236	107
3237	107
3238	107
3239	107
3240	107
3241	107
3242	107
3243	107
3244	107
3245	107
3246	107
3247	107
3248	107
3249	107
3250	107
3251	107
3252	107
3253	107
3254	107
3255	107
3256	107
3257	107
3258	107
3259	107
3260	107
3261	107
3262	107
3263	107
3264	107
3265	107
3266	107
3267	107
3268	107
3269	107
3270	107
3271	107
3272	107
3273	107
3274	107
3275	107
3276	107
3277	107
3278	107
3279	107
3280	107
3281	107
3282	107
3283	107
3284	107
3285	107
3286	107
3287	107
3288	107
3289	108
3290	108
3291	108
3292	108
3293	108
3294	108
3295	108
3296	108
3297	108
3298	108
3299	108
3300	108
3301	108
3302	108
3303	108
3304	108
3305	108
3306	108
3307	108
3308	108
3309	108
3310	108
3311	108
3312	108
3313	108
3314	108
3315	108
3316	108
3317	108
3318	108
3319	108
3320	108
3321	108
3322	108
3323	108
3324	108
3325	108
3326	108
3327	108
3328	108
3329	108
3330	108
3331	108
3332	108
3333	108
3334	108
3335	108
3336	108
3337	108
3338	108
3339	108
3340	108
3341	108
3342	109
3343	109
3344	109
3345	109
3346	109
3347	109
3348	109
3349	109
3350	109
3351	109
3352	109
3353	109
3354	109
3355	109
3356	109
3357	109
3358	109
3359	109
3360	109
3361	109
3362	109
3363	109
3364	109
3365	109
3366	109
3367	109
3368	109
3369	109
3370	109
3371	109
3372	109
3373	109
3374	109
3375	109
3376	109
3377	109
3378	109
3379	109
3380	109
3381	109
3382	109
3383	109
3384	109
3385	109
3386	109
3387	109
3388	109
3389	109
3390	109
3391	109
3392	109
3393	109
3394	109
3395	109
3396	109
3397	109
3398	109
3399	109
3400	109
3401	109
3402	109
3403	109
3404	109
3405	109
3406	109
3407	109
3408	109
3409	109
3410	109
3411	109
3412	109
3413	109
3414	109
3415	110
3416	110
3417	110
3418	110
3419	110
3420	110
3421	110
3422	110
3423	110
3424	110
3425	110
3426	110
3427	110
3428	110
3429	110
3430	110
3431	110
3432	110
3433	110
3434	110
3435	110
3436	110
3437	110
3438	110
3439	110
3440	110
3441	110
3442	110
3443	110
3444	110
3445	110
3446	110
3447	110
3448	110
3449	110
3450	110
3451	110
3452	110
3453	110
3454	110
3455	110
3456	110
3457	110
3458	110
3459	110
3460	110
3461	110
3462	110
3463	110
3464	110
3465	110
3466	110
3467	110
3468	110
3469	110
3470	110
3471	110
3472	110
3473	110
3474	110
3475	110
3476	110
3477	110
3478	110
3479	110
3480	110
3481	110
3482	110
3483	110
3484	110
3485	110
3486	110
3487	110
3488	110
3489	110
3490	110
3491	110
3492	110
3493	110
3494	110
3495	110
3496	110
3497	110
3498	110
3499	110
3500	110
3501	110
3502	110
3503	110
3504	110
3505	110
3506	110
3507	110
3508	110
3509	110
3510	110
3511	110
3512	110
3513	110
3514	110
3515	110
3516	110
3517	110
3518	110
3519	110
3520	110
3521	110
3522	110
3523	110
3524	110
3525	110
3526	110
3527	110
3528	110
3529	110
3530	110
3531	110
3532	110
3533	110
3534	110
3535	110
3536	110
3537	110
3538	110
3539	110
3540	110
3541	110
3542	110
3543	110
3544	110
3545	110
3546	110
3547	110
3548	110
3549	110
3550	110
3551	110
3552	110
3553	110
3554	110
3555	110
3556	110
3557	110
3558	110
3559	110
3560	110
3561	110
3562	110
3563	110
3564	110
3565	110
3566	110
3567	110
3568	110
3569	110
3570	110
3571	110
3572	110
3573	110
3574	110
3575	110
3576	110
3577	110
3578	110
3579	110
3580	110
3581	110
3582	110
3583	110
3584	110
3585	110
3586	110
3587	110
3588	110
3589	110
3590	110
3591	110
3592	110
3593	110
3594	110
3595	110
3596	110
3597	110
3598	110
3599	110
3600	110
3601	111
3602	111
3603	111
3604	111
3605	111
3606	111
3607	111
3608	111
3609	111
3610	111
3611	111
3612	111
3613	111
3614	111
3615	111
3616	111
3617	111
3618	111
3619	111
3620	111
3621	111
3622	111
3623	111
3624	111
3625	111
3626	111
3627	111
3628	111
3629	111
3630	111
3631	111
3632	111
3633	111
3634	111
3635	111
3636	111
3637	111
3638	111
3639	111
3640	111
3641	111
3642	111
3643	111
3644	111
3645	111
3646	111
3647	111
3648	111
3649	111
3650	111
3651	111
3652	111
3653	111
3654	111
3655	111
3656	111
3657	111
3658	111
3659	111
3660	111
3661	111
3662	111
3663	111
3664	111
3665	111
3666	111
3667	111
3668	111
3669	111
3670	111
3671	111
3672	111
3673	111
3674	111
3675	111
3676	111
3677	111
3678	111
3679	111
3680	111
3681	111
3682	111
3683	111
3684	111
3685	111
3686	111
3687	111
3688	111
3689	111
3690	111
3691	111
3692	111
3693	111
3694	111
3695	111
3696	111
3697	111
3698	111
3699	111
3700	111
3701	111
3702	111
3703	111
3704	111
3705	111
3706	111
3707	111
3708	111
3709	111
3710	111
3711	111
3712	111
3713	111
3714	111
3715	111
3716	111
3717	111
3718	111
3719	111
3720	111
3721	111
3722	111
3723	111
3724	111
3725	111
3726	111
3727	111
3728	111
3729	111
3730	111
3731	111
3732	111
3733	111
3734	111
3735	111
3736	111
3737	111
3738	111
3739	111
3740	111
3741	111
3742	111
3743	111
3744	111
3745	111
3746	111
3747	111
3748	111
3749	111
3750	111
3751	111
3752	111
3753	111
3754	111
3755	111
3756	111
3757	111
3758	111
3759	111
3760	111
3761	111
3762	111
3763	111
3764	111
3765	111
3766	111
3767	111
3768	111
3769	111
3770	111
3771	111
3772	111
3773	111
3774	111
3775	111
3776	111
3777	111
3778	111
3779	111
3780	111
3781	111
3782	111
3783	111
3784	111
3785	111
3786	111
3787	111
3788	111
3789	111
3790	111
3791	111
3792	111
3793	111
3794	111
3795	111
3796	111
3797	111
3798	111
3799	111
3800	111
3801	111
3802	111
3803	111
3804	111
3805	111
3806	111
3807	111
3808	111
3809	111
3810	111
3811	111
3812	111
3813	111
3814	111
3815	111
3816	111
3817	111
3818	111
3819	111
3820	111
3821	111
3822	111
3823	111
3824	111
3825	111
3826	111
3827	111
3828	111
3829	111
3830	111
3831	111
3832	111
3833	111
3834	111
3835	111
3836	111
3837	111
3838	111
3839	111
3840	111
3841	111
3842	111
3843	111
3844	111
3845	111
3846	111
3847	111
3848	111
3849	111
3850	111
3851	111
3852	111
3853	111
3854	111
3855	111
3856	111
3857	111
3858	111
3859	111
3860	111
3861	111
3862	111
3863	111
3864	111
3865	111
3866	111
3867	111
3868	111
3869	111
3870	111
3871	111
3872	111
3873	111
3874	111
3875	111
3876	111
3877	111
3878	111
3879	111
3880	111
3881	111
3882	111
3883	111
3884	111
3885	111
3886	111
3887	111
3888	111
3889	111
3890	111
3891	111
3892	111
3893	111
3894	111
3895	111
3896	111
3897	111
3898	111
3899	111
3900	111
3901	111
3902	111
3903	111
3904	111
3905	111
3906	111
3907	111
3908	111
3909	111
3910	111
3911	111
3912	111
3913	111
3914	111
3915	111
3916	111
3917	111
3918	111
3919	111
3920	111
3921	111
3922	111
3923	111
3924	111
3925	111
3926	111
3927	111
3928	111
3929	111
3930	111
3931	111
3932	111
3933	111
3934	111
3935	111
3936	111
3937	111
3938	111
3939	111
3940	111
3941	111
3942	111
3943	111
3944	111
3945	111
3946	111
3947	111
3948	111
3949	111
3950	111
3951	111
3952	111
3953	111
3954	111
3955	111
3956	111
3957	111
3958	111
3959	112
3960	112
3961	112
3962	112
3963	112
3964	112
3965	112
3966	112
3967	112
3968	112
3969	112
3970	112
3971	112
3972	112
3973	112
3974	112
3975	112
3976	112
3977	112
3978	112
3979	112
3980	112
3981	112
3982	112
3983	112
3984	112
3985	112
3986	112
3987	112
3988	112
3989	112
3990	112
3991	112
3992	112
3993	112
3994	112
3995	112
3996	112
3997	112
3998	112
3999	112
4000	112
4001	112
4002	112
4003	112
4004	112
4005	112
4006	112
4007	112
4008	112
4009	112
4010	112
4011	112
4012	112
4013	112
4014	112
4015	112
4016	112
4017	112
4018	112
4019	112
4020	112
4021	112
4022	112
4023	112
4024	112
4025	112
4026	112
4027	112
4028	112
4029	112
4030	112
4031	112
4032	112
4033	112
4034	112
4035	112
4036	112
4037	112
4038	112
4039	112
4040	112
4041	112
4042	112
4043	112
4044	112
4045	112
4046	112
4047	112
4048	112
4049	112
4050	112
4051	112
4052	112
4053	112
4054	112
4055	112
4056	112
4057	112
4058	112
4059	112
4060	112
4061	112
4062	112
4063	112
4064	112
4065	112
4066	112
4067	112
4068	112
4069	112
4070	112
4071	112
4072	112
4073	112
4074	112
4075	112
4076	112
4077	112
4078	112
4079	112
4080	112
4081	112
4082	112
4083	112
4084	112
4085	112
4086	112
4087	112
4088	112
4089	112
4090	112
4091	112
4092	112
4093	112
4094	112
4095	112
4096	112
4097	112
4098	112
4099	112
4100	112
4101	112
4102	112
4103	112
4104	112
4105	112
4106	112
4107	112
4108	112
4109	112
4110	112
4111	112
4112	112
4113	112
4114	112
4115	112
4116	112
4117	112
4118	112
4119	112
4120	112
4121	112
4122	112
4123	112
4124	112
4125	112
4126	112
4127	112
4128	112
4129	112
4130	112
4131	112
4132	112
4133	112
4134	112
4135	112
4136	112
4137	112
4138	112
4139	112
4140	112
4141	112
4142	112
4143	112
4144	112
4145	112
4146	112
4147	112
4148	112
4149	112
4150	112
4151	112
4152	112
4153	112
4154	112
4155	112
4156	112
4157	112
4158	112
4159	112
4160	112
4161	112
4162	112
4163	112
4164	112
4165	112
4166	112
4167	112
4168	112
4169	112
4170	112
4171	112
4172	112
4173	112
4174	112
4175	112
4176	112
4177	112
4178	112
4179	112
4180	112
4181	112
4182	112
4183	112
4184	112
4185	112
4186	112
4187	112
4188	112
4189	113
4190	113
4191	113
4192	113
4193	113
4194	113
4195	113
4196	113
4197	113
4198	113
4199	113
4200	113
4201	113
4202	113
4203	113
4204	113
4205	113
4206	113
4207	113
4208	113
4209	113
4210	113
4211	113
4212	113
4213	113
4214	113
4215	113
4216	113
4217	113
4218	113
4219	113
4220	113
4221	113
4222	113
4223	113
4224	113
4225	113
4226	113
4227	113
4228	113
4229	113
4230	113
4231	113
4232	113
4233	113
4234	113
4235	113
4236	113
4237	113
4238	113
4239	113
4240	113
4241	113
4242	113
4243	113
4244	113
4245	113
4246	113
4247	113
4248	113
4249	113
4250	113
4251	113
4252	113
4253	113
4254	113
4255	113
4256	113
4257	113
4258	113
4259	113
4260	113
4261	113
4262	113
4263	113
4264	113
4265	113
4266	113
4267	113
4268	113
4269	113
4270	113
4271	113
4272	113
4273	113
4274	113
4275	113
4276	113
4277	113
4278	113
4279	113
4280	113
4281	113
4282	113
4283	113
4284	113
4285	113
4286	113
4287	113
4288	113
4289	113
4290	113
4291	113
4292	113
4293	113
4294	113
4295	113
4296	113
4297	113
4298	113
4299	113
4300	113
4301	113
4302	113
4303	113
4304	113
4305	113
4306	113
4307	113
4308	113
4309	113
4310	113
4311	113
4312	113
4313	113
4314	113
4315	113
4316	113
4317	113
4318	113
4319	113
4320	113
4321	113
4322	113
4323	113
4324	113
4325	113
4326	113
4327	113
4328	113
4329	113
4330	113
4331	113
4332	113
4333	113
4334	113
4335	113
4336	113
4337	113
4338	113
4339	113
4340	113
4341	113
4342	113
4343	113
4344	113
4345	113
4346	113
4347	113
4348	113
4349	113
4350	113
4351	113
4352	113
4353	113
4354	113
4355	113
4356	113
4357	113
4358	113
4359	113
4360	113
4361	113
4362	113
4363	113
4364	113
4365	113
4366	113
4367	113
4368	113
4369	113
4370	113
4371	113
4372	113
4373	113
4374	113
4375	113
4376	113
4377	113
4378	113
4379	113
4380	113
4381	113
4382	113
4383	113
4384	113
4385	113
4386	113
4387	113
4388	113
4389	113
4390	113
4391	113
4392	113
4393	113
4394	113
4395	113
4396	113
4397	113
4398	113
4399	113
4400	113
4401	113
4402	113
4403	113
4404	113
4405	113
4406	113
4407	113
4408	113
4409	113
4410	113
4411	113
4412	113
4413	113
4414	113
4415	113
4416	113
4417	113
4418	113
4419	113
4420	113
4421	113
4422	113
4423	113
4424	113
4425	113
4426	113
4427	113
4428	113
4429	113
4430	113
4431	113
4432	113
4433	113
4434	113
4435	113
4436	113
4437	113
4438	113
4439	113
4440	114
4441	114
4442	114
4443	114
4444	114
4445	114
4446	114
4447	114
4448	114
4449	114
4450	114
4451	114
4452	114
4453	114
4454	114
4455	114
4456	114
4457	114
4458	114
4459	114
4460	114
4461	114
4462	114
4463	114
4464	114
4465	114
4466	114
4467	114
4468	114
4469	114
4470	114
4471	114
4472	114
4473	114
4474	114
4475	114
4476	114
4477	114
4478	114
4479	114
4480	114
4481	114
4482	114
4483	114
4484	114
4485	114
4486	114
4487	114
4488	114
4489	114
4490	114
4491	114
4492	114
4493	114
4494	114
4495	114
4496	114
4497	114
4498	114
4499	114
4500	114
4501	114
4502	114
4503	114
4504	114
4505	114
4506	114
4507	114
4508	114
4509	114
4510	114
4511	114
4512	114
4513	114
4514	114
4515	114
4516	114
4517	114
4518	114
4519	114
4520	114
4521	114
4522	114
4523	114
4524	114
4525	114
4526	114
4527	114
4528	114
4529	114
4530	114
4531	114
4532	114
4533	114
4534	114
4535	114
4536	114
4537	114
4538	114
4539	114
4540	114
4541	114
4542	114
4543	114
4544	114
4545	114
4546	114
4547	114
4548	114
4549	114
4550	114
4551	114
4552	114
4553	114
4554	114
4555	114
4556	114
4557	114
4558	114
4559	114
4560	114
4561	114
4562	114
4563	114
4564	114
4565	114
4566	114
4567	114
4568	114
4569	114
4570	114
4571	114
4572	114
4573	114
4574	114
4575	114
4576	114
4577	114
4578	114
4579	114
4580	114
4581	114
4582	114
4583	114
4584	114
4585	114
4586	114
4587	114
4588	114
4589	114
4590	114
4591	114
4592	114
4593	114
4594	114
4595	114
4596	114
4597	114
4598	114
4599	114
4600	114
4601	114
4602	114
4603	114
4604	114
4605	114
4606	114
4607	114
4608	114
4609	114
4610	114
4611	114
4612	114
4613	114
4614	114
4615	114
4616	114
4617	114
4618	114
4619	114
4620	114
4621	114
4622	114
4623	114
4624	114
4625	114
4626	114
4627	114
4628	114
4629	114
4630	114
4631	114
4632	114
4633	114
4634	114
4635	114
4636	114
4637	114
4638	114
4639	114
4640	114
4641	114
4642	114
4643	114
4644	114
4645	114
4646	114
4647	114
4648	114
4649	114
4650	114
4651	114
4652	114
4653	114
4654	114
4655	114
4656	114
4657	114
4658	114
4659	114
4660	114
4661	114
4662	114
4663	114
4664	114
4665	114
4666	114
4667	114
4668	114
4669	114
4670	114
4671	114
4672	114
4673	114
4674	114
4675	114
4676	114
4677	114
4678	114
4679	114
4680	114
4681	114
4682	114
4683	114
4684	114
4685	114
4686	114
4687	114
4688	114
4689	114
4690	114
4691	114
4692	114
4693	114
4694	114
4695	114
4696	114
4697	114
4698	114
4699	114
4700	114
4701	114
4702	114
4703	114
4704	114
4705	114
4706	114
4707	114
4708	114
4709	114
4710	114
4711	114
4712	114
4713	114
4714	114
4715	114
4716	114
4717	114
4718	114
4719	114
4720	114
4721	114
4722	114
4723	114
4724	114
4725	114
4726	114
4727	114
4728	114
4729	114
4730	114
4731	114
4732	114
4733	114
4734	114
4735	114
4736	114
4737	114
4738	114
4739	114
4740	114
4741	114
4742	114
4743	114
4744	114
4745	114
4746	114
4747	114
4748	114
4749	114
4750	114
4751	114
4752	114
4753	114
4754	114
4755	114
4756	114
4757	114
4758	114
4759	114
4760	114
4761	114
4762	114
4763	114
4764	114
4765	114
4766	114
4767	114
4768	114
4769	114
4770	114
4771	114
4772	114
4773	114
4774	114
4775	114
4776	114
4777	114
4778	114
4779	114
4780	114
4781	114
4782	114
4783	114
4784	114
4785	114
4786	114
4787	114
4788	114
4789	114
4790	114
4791	114
4792	114
4793	114
4794	114
4795	114
4796	114
4797	114
4798	114
4799	114
4800	114
4801	114
4802	114
4803	114
4804	114
4805	114
4806	114
4807	114
4808	114
4809	114
4810	114
4811	114
4812	114
4813	114
4814	114
4815	114
4816	114
4817	114
4818	114
4819	114
4820	114
4821	114
4822	114
4823	114
4824	114
4825	114
4826	114
4827	114
4828	114
4829	114
4830	114
4831	114
4832	114
4833	114
4834	114
4835	114
4836	114
4837	114
4838	114
4839	114
4840	114
4841	114
4842	114
4843	114
4844	114
4845	114
4846	114
4847	114
4848	114
4849	114
4850	114
4851	114
4852	114
4853	114
4854	114
4855	114
4856	114
4857	114
4858	114
4859	114
4860	114
4861	114
4862	114
4863	114
4864	114
4865	114
4866	114
4867	114
4868	114
4869	114
4870	114
4871	114
4872	114
4873	114
4874	114
4875	114
4876	114
4877	114
4878	114
4879	114
4880	114
4881	114
4882	114
4883	114
4884	114
4885	114
4886	114
4887	114
4888	114
4889	114
4890	114
4891	114
4892	114
4893	114
4894	114
4895	114
4896	114
4897	114
4898	114
4899	114
4900	114
4901	114
4902	114
4903	114
4904	114
4905	114
4906	114
4907	114
4908	114
4909	114
4910	114
4911	114
4912	114
4913	114
4914	114
4915	114
4916	114
4917	114
4918	114
4919	114
4920	114
4921	114
4922	114
4923	114
4924	114
4925	114
4926	114
4927	114
4928	114
4929	114
4930	114
4931	114
4932	114
4933	114
4934	114
4935	114
4936	114
4937	114
4938	114
4939	114
4940	114
4941	114
4942	114
4943	114
4944	114
4945	114
4946	114
4947	115
4948	115
4949	115
4950	115
4951	115
4952	115
4953	115
4954	115
4955	115
4956	115
4957	115
4958	115
4959	115
4960	115
4961	115
4962	115
4963	115
4964	115
4965	115
4966	115
4967	115
4968	115
4969	115
4970	115
4971	115
4972	115
4973	115
4974	115
4975	115
4976	115
4977	115
4978	115
4979	115
4980	115
4981	115
4982	115
4983	115
4984	115
4985	115
4986	115
4987	115
4988	115
4989	115
4990	115
4991	115
4992	115
4993	115
4994	115
4995	115
4996	115
4997	115
4998	115
4999	115
5000	115

==> data/no_restart/SATComp/lwhle-c.1-wrnd.tsv <==
1	0
2	20
3	26
4	26
5	26
6	28
7	30
8	33
9	34
10	38
11	38
12	39
13	39
14	39
15	40
16	42
17	43
18	43
19	45
20	46
21	46
22	46
23	46
24	46
25	47
26	49
27	49
28	49
29	50
30	50
31	50
32	50
33	50
34	51
35	52
36	52
37	52
38	52
39	52
40	52
41	52
42	52
43	53
44	54
45	54
46	55
47	55
48	55
49	56
50	56
51	56
52	56
53	57
54	57
55	57
56	57
57	57
58	57
59	57
60	58
61	58
62	58
63	58
64	58
65	59
66	59
67	59
68	59
69	59
70	59
71	59
72	59
73	59
74	59
75	59
76	59
77	59
78	59
79	59
80	60
81	61
82	61
83	61
84	61
85	61
86	61
87	62
88	63
89	63
90	63
91	63
92	63
93	63
94	63
95	63
96	63
97	63
98	63
99	63
100	64
101	64
102	64
103	64
104	64
105	64
106	64
107	64
108	64
109	64
110	64
111	64
112	64
113	64
114	64
115	64
116	64
117	64
118	64
119	64
120	64
121	64
122	64
123	64
124	64
125	64
126	64
127	64
128	64
129	64
130	64
131	64
132	64
133	64
134	64
135	64
136	64
137	64
138	64
139	64
140	64
141	64
142	64
143	64
144	64
145	64
146	64
147	64
148	64
149	64
150	64
151	64
152	64
153	64
154	64
155	64
156	64
157	64
158	64
159	64
160	64
161	64
162	64
163	64
164	64
165	64
166	64
167	64
168	64
169	64
170	64
171	64
172	65
173	65
174	65
175	65
176	65
177	65
178	65
179	66
180	66
181	66
182	66
183	66
184	66
185	66
186	66
187	66
188	66
189	66
190	66
191	66
192	66
193	66
194	66
195	66
196	66
197	66
198	66
199	66
200	66
201	66
202	66
203	66
204	66
205	66
206	67
207	67
208	67
209	67
210	68
211	68
212	69
213	69
214	69
215	69
216	69
217	69
218	69
219	69
220	69
221	69
222	69
223	69
224	69
225	70
226	70
227	70
228	71
229	71
230	71
231	71
232	71
233	71
234	71
235	71
236	71
237	71
238	71
239	71
240	71
241	71
242	71
243	71
244	71
245	71
246	71
247	71
248	71
249	71
250	71
251	71
252	71
253	71
254	71
255	71
256	71
257	71
258	71
259	71
260	71
261	71
262	71
263	71
264	71
265	71
266	71
267	72
268	72
269	72
270	72
271	72
272	72
273	72
274	72
275	72
276	72
277	72
278	72
279	72
280	72
281	72
282	72
283	72
284	72
285	72
286	73
287	73
288	73
289	73
290	73
291	73
292	73
293	73
294	73
295	73
296	73
297	73
298	73
299	73
300	73
301	73
302	73
303	73
304	73
305	73
306	73
307	73
308	73
309	73
310	74
311	74
312	74
313	74
314	74
315	74
316	74
317	74
318	74
319	74
320	74
321	74
322	74
323	74
324	74
325	74
326	74
327	74
328	74
329	74
330	74
331	74
332	74
333	74
334	74
335	74
336	74
337	74
338	74
339	74
340	74
341	75
342	75
343	75
344	75
345	75
346	75
347	75
348	75
349	75
350	75
351	75
352	75
353	75
354	75
355	75
356	75
357	75
358	75
359	75
360	75
361	75
362	75
363	75
364	75
365	75
366	75
367	75
368	75
369	75
370	75
371	75
372	75
373	75
374	75
375	76
376	76
377	76
378	76
379	76
380	76
381	76
382	76
383	76
384	76
385	76
386	76
387	76
388	76
389	76
390	76
391	76
392	76
393	76
394	76
395	76
396	76
397	76
398	76
399	76
400	76
401	76
402	77
403	77
404	77
405	77
406	77
407	77
408	77
409	77
410	77
411	77
412	77
413	77
414	77
415	77
416	77
417	77
418	77
419	77
420	77
421	77
422	77
423	77
424	77
425	77
426	77
427	77
428	77
429	77
430	77
431	77
432	77
433	77
434	77
435	77
436	77
437	77
438	77
439	77
440	77
441	77
442	77
443	77
444	77
445	77
446	77
447	77
448	77
449	77
450	77
451	77
452	77
453	77
454	77
455	77
456	77
457	77
458	77
459	77
460	77
461	77
462	77
463	77
464	77
465	77
466	77
467	77
468	77
469	77
470	77
471	77
472	77
473	77
474	77
475	77
476	77
477	77
478	77
479	77
480	77
481	77
482	77
483	77
484	77
485	77
486	77
487	77
488	77
489	77
490	77
491	77
492	77
493	77
494	77
495	77
496	77
497	77
498	77
499	77
500	77
501	77
502	77
503	78
504	78
505	78
506	78
507	78
508	78
509	78
510	78
511	78
512	78
513	78
514	78
515	78
516	78
517	78
518	78
519	79
520	79
521	79
522	79
523	79
524	80
525	80
526	80
527	80
528	80
529	80
530	80
531	80
532	80
533	80
534	80
535	80
536	80
537	80
538	80
539	80
540	80
541	80
542	80
543	80
544	80
545	80
546	80
547	80
548	80
549	80
550	80
551	80
552	80
553	81
554	82
555	82
556	82
557	82
558	83
559	83
560	83
561	83
562	83
563	83
564	83
565	83
566	83
567	83
568	83
569	83
570	83
571	83
572	83
573	83
574	83
575	83
576	83
577	83
578	83
579	83
580	83
581	83
582	83
583	83
584	83
585	83
586	83
587	83
588	83
589	83
590	83
591	83
592	83
593	83
594	83
595	83
596	83
597	83
598	83
599	83
600	83
601	84
602	84
603	84
604	84
605	84
606	84
607	84
608	84
609	84
610	84
611	84
612	84
613	84
614	84
615	84
616	84
617	84
618	84
619	84
620	84
621	84
622	84
623	84
624	84
625	84
626	84
627	84
628	84
629	84
630	84
631	84
632	84
633	84
634	84
635	84
636	84
637	84
638	84
639	84
640	84
641	84
642	84
643	84
644	84
645	84
646	84
647	84
648	84
649	84
650	84
651	84
652	84
653	84
654	84
655	84
656	84
657	84
658	84
659	84
660	84
661	84
662	84
663	84
664	84
665	84
666	84
667	84
668	84
669	84
670	84
671	84
672	84
673	84
674	84
675	84
676	84
677	84
678	84
679	84
680	84
681	84
682	84
683	84
684	84
685	84
686	84
687	84
688	84
689	84
690	84
691	84
692	84
693	84
694	84
695	84
696	84
697	84
698	84
699	84
700	84
701	84
702	84
703	84
704	84
705	84
706	84
707	84
708	84
709	84
710	84
711	84
712	84
713	84
714	84
715	84
716	84
717	84
718	84
719	84
720	84
721	84
722	84
723	84
724	84
725	84
726	85
727	85
728	85
729	85
730	85
731	85
732	85
733	85
734	85
735	85
736	85
737	85
738	85
739	85
740	85
741	85
742	85
743	86
744	86
745	86
746	86
747	86
748	86
749	86
750	86
751	86
752	86
753	86
754	86
755	86
756	86
757	86
758	86
759	86
760	86
761	86
762	86
763	86
764	86
765	86
766	86
767	86
768	86
769	86
770	86
771	86
772	86
773	86
774	86
775	86
776	86
777	86
778	86
779	86
780	86
781	86
782	86
783	86
784	86
785	86
786	86
787	86
788	86
789	86
790	86
791	86
792	86
793	86
794	86
795	86
796	86
797	86
798	86
799	86
800	86
801	86
802	86
803	86
804	86
805	86
806	86
807	86
808	86
809	86
810	86
811	86
812	86
813	86
814	86
815	86
816	86
817	86
818	86
819	86
820	86
821	86
822	86
823	86
824	86
825	86
826	86
827	86
828	86
829	86
830	86
831	86
832	86
833	86
834	86
835	86
836	86
837	86
838	86
839	86
840	86
841	86
842	86
843	86
844	86
845	86
846	86
847	86
848	87
849	87
850	87
851	87
852	87
853	87
854	87
855	87
856	87
857	87
858	87
859	87
860	87
861	87
862	87
863	87
864	87
865	87
866	87
867	87
868	87
869	87
870	87
871	87
872	87
873	87
874	87
875	87
876	87
877	87
878	87
879	87
880	87
881	87
882	87
883	87
884	87
885	87
886	87
887	87
888	87
889	87
890	87
891	87
892	87
893	87
894	87
895	87
896	87
897	87
898	87
899	87
900	87
901	87
902	87
903	87
904	87
905	87
906	87
907	87
908	87
909	87
910	87
911	87
912	87
913	87
914	87
915	87
916	87
917	87
918	87
919	87
920	87
921	87
922	87
923	87
924	87
925	87
926	87
927	87
928	87
929	87
930	87
931	87
932	87
933	87
934	87
935	87
936	87
937	87
938	87
939	87
940	87
941	87
942	87
943	87
944	87
945	87
946	87
947	87
948	87
949	87
950	87
951	87
952	87
953	87
954	87
955	87
956	87
957	87
958	87
959	87
960	88
961	88
962	88
963	88
964	88
965	88
966	88
967	88
968	88
969	88
970	88
971	88
972	88
973	88
974	88
975	88
976	88
977	88
978	88
979	88
980	88
981	88
982	88
983	88
984	89
985	89
986	89
987	89
988	89
989	89
990	89
991	89
992	89
993	89
994	89
995	89
996	89
997	89
998	89
999	89
1000	89
1001	89
1002	89
1003	89
1004	89
1005	89
1006	89
1007	89
1008	89
1009	89
1010	89
1011	89
1012	89
1013	89
1014	89
1015	89
1016	89
1017	89
1018	89
1019	89
1020	89
1021	89
1022	89
1023	89
1024	89
1025	89
1026	89
1027	89
1028	89
1029	89
1030	89
1031	89
1032	89
1033	89
1034	89
1035	89
1036	89
1037	89
1038	89
1039	89
1040	89
1041	89
1042	89
1043	89
1044	89
1045	89
1046	89
1047	89
1048	89
1049	89
1050	89
1051	89
1052	89
1053	89
1054	89
1055	89
1056	89
1057	89
1058	89
1059	89
1060	89
1061	89
1062	89
1063	89
1064	89
1065	89
1066	89
1067	89
1068	89
1069	89
1070	89
1071	89
1072	89
1073	89
1074	89
1075	89
1076	89
1077	89
1078	89
1079	89
1080	89
1081	89
1082	89
1083	89
1084	89
1085	89
1086	89
1087	89
1088	89
1089	89
1090	89
1091	89
1092	89
1093	89
1094	89
1095	89
1096	89
1097	89
1098	89
1099	89
1100	89
1101	89
1102	89
1103	89
1104	89
1105	89
1106	89
1107	89
1108	89
1109	89
1110	89
1111	89
1112	89
1113	89
1114	89
1115	90
1116	90
1117	90
1118	90
1119	90
1120	90
1121	90
1122	90
1123	91
1124	91
1125	91
1126	91
1127	91
1128	91
1129	91
1130	91
1131	91
1132	91
1133	91
1134	91
1135	91
1136	91
1137	91
1138	91
1139	91
1140	91
1141	91
1142	91
1143	91
1144	91
1145	91
1146	91
1147	91
1148	91
1149	91
1150	91
1151	91
1152	91
1153	91
1154	91
1155	91
1156	91
1157	91
1158	91
1159	91
1160	92
1161	92
1162	92
1163	92
1164	93
1165	93
1166	93
1167	93
1168	93
1169	93
1170	93
1171	93
1172	93
1173	93
1174	93
1175	93
1176	93
1177	93
1178	93
1179	93
1180	93
1181	93
1182	93
1183	93
1184	93
1185	93
1186	93
1187	93
1188	93
1189	93
1190	93
1191	93
1192	93
1193	93
1194	93
1195	94
1196	94
1197	94
1198	94
1199	94
1200	95
1201	95
1202	95
1203	95
1204	95
1205	95
1206	95
1207	95
1208	95
1209	95
1210	95
1211	95
1212	95
1213	95
1214	95
1215	95
1216	95
1217	95
1218	95
1219	95
1220	95
1221	95
1222	95
1223	95
1224	95
1225	95
1226	95
1227	95
1228	95
1229	95
1230	95
1231	95
1232	95
1233	95
1234	95
1235	95
1236	95
1237	95
1238	95
1239	95
1240	95
1241	95
1242	95
1243	95
1244	95
1245	95
1246	95
1247	95
1248	95
1249	95
1250	95
1251	95
1252	95
1253	95
1254	95
1255	95
1256	95
1257	95
1258	95
1259	95
1260	95
1261	95
1262	95
1263	95
1264	95
1265	95
1266	95
1267	95
1268	95
1269	95
1270	95
1271	95
1272	95
1273	95
1274	95
1275	95
1276	95
1277	95
1278	95
1279	95
1280	95
1281	95
1282	95
1283	95
1284	95
1285	95
1286	95
1287	95
1288	95
1289	95
1290	95
1291	95
1292	95
1293	95
1294	95
1295	95
1296	96
1297	96
1298	96
1299	96
1300	96
1301	96
1302	96
1303	96
1304	96
1305	96
1306	96
1307	96
1308	96
1309	96
1310	96
1311	96
1312	96
1313	96
1314	96
1315	96
1316	96
1317	96
1318	96
1319	96
1320	96
1321	96
1322	96
1323	96
1324	96
1325	96
1326	96
1327	96
1328	96
1329	96
1330	96
1331	96
1332	96
1333	96
1334	96
1335	96
1336	96
1337	96
1338	96
1339	96
1340	96
1341	96
1342	96
1343	96
1344	96
1345	96
1346	96
1347	96
1348	96
1349	96
1350	96
1351	96
1352	96
1353	96
1354	96
1355	96
1356	96
1357	96
1358	96
1359	96
1360	96
1361	96
1362	96
1363	96
1364	96
1365	96
1366	96
1367	96
1368	96
1369	96
1370	96
1371	96
1372	96
1373	96
1374	96
1375	96
1376	96
1377	96
1378	96
1379	96
1380	96
1381	96
1382	96
1383	96
1384	96
1385	96
1386	96
1387	96
1388	96
1389	96
1390	96
1391	96
1392	96
1393	96
1394	96
1395	96
1396	96
1397	96
1398	96
1399	96
1400	96
1401	96
1402	96
1403	96
1404	96
1405	96
1406	96
1407	96
1408	96
1409	96
1410	96
1411	96
1412	96
1413	96
1414	96
1415	96
1416	96
1417	96
1418	96
1419	96
1420	96
1421	96
1422	96
1423	96
1424	96
1425	96
1426	96
1427	96
1428	96
1429	96
1430	96
1431	96
1432	96
1433	96
1434	96
1435	96
1436	96
1437	96
1438	96
1439	96
1440	96
1441	96
1442	96
1443	96
1444	96
1445	96
1446	96
1447	96
1448	96
1449	96
1450	96
1451	96
1452	96
1453	96
1454	96
1455	96
1456	96
1457	96
1458	96
1459	96
1460	96
1461	96
1462	96
1463	96
1464	96
1465	96
1466	96
1467	96
1468	96
1469	96
1470	96
1471	96
1472	96
1473	96
1474	96
1475	96
1476	96
1477	96
1478	96
1479	96
1480	97
1481	97
1482	97
1483	97
1484	97
1485	97
1486	97
1487	97
1488	97
1489	97
1490	97
1491	97
1492	97
1493	97
1494	97
1495	97
1496	97
1497	97
1498	97
1499	97
1500	97
1501	97
1502	97
1503	97
1504	97
1505	97
1506	97
1507	97
1508	97
1509	97
1510	97
1511	97
1512	97
1513	97
1514	97
1515	97
1516	97
1517	97
1518	97
1519	97
1520	97
1521	97
1522	97
1523	97
1524	97
1525	97
1526	97
1527	97
1528	97
1529	97
1530	97
1531	97
1532	97
1533	97
1534	97
1535	98
1536	98
1537	98
1538	98
1539	98
1540	98
1541	98
1542	98
1543	98
1544	98
1545	98
1546	98
1547	98
1548	98
1549	98
1550	98
1551	98
1552	98
1553	98
1554	98
1555	98
1556	98
1557	98
1558	98
1559	99
1560	99
1561	99
1562	99
1563	99
1564	99
1565	99
1566	99
1567	99
1568	99
1569	99
1570	99
1571	99
1572	99
1573	99
1574	99
1575	99
1576	99
1577	99
1578	99
1579	100
1580	100
1581	100
1582	100
1583	100
1584	100
1585	100
1586	100
1587	100
1588	100
1589	100
1590	100
1591	100
1592	100
1593	100
1594	100
1595	100
1596	100
1597	100
1598	100
1599	100
1600	100
1601	100
1602	100
1603	100
1604	100
1605	100
1606	100
1607	100
1608	100
1609	100
1610	100
1611	100
1612	100
1613	100
1614	100
1615	100
1616	100
1617	101
1618	101
1619	101
1620	101
1621	101
1622	101
1623	101
1624	101
1625	101
1626	101
1627	101
1628	101
1629	101
1630	101
1631	101
1632	101
1633	101
1634	101
1635	101
1636	101
1637	101
1638	101
1639	101
1640	101
1641	101
1642	101
1643	101
1644	101
1645	101
1646	101
1647	101
1648	101
1649	101
1650	101
1651	101
1652	101
1653	101
1654	101
1655	101
1656	101
1657	101
1658	101
1659	101
1660	101
1661	101
1662	101
1663	101
1664	101
1665	101
1666	101
1667	101
1668	101
1669	101
1670	101
1671	101
1672	101
1673	101
1674	101
1675	101
1676	101
1677	101
1678	101
1679	101
1680	101
1681	101
1682	101
1683	101
1684	101
1685	101
1686	101
1687	101
1688	101
1689	101
1690	101
1691	101
1692	101
1693	101
1694	101
1695	101
1696	101
1697	101
1698	101
1699	101
1700	101
1701	101
1702	101
1703	101
1704	101
1705	101
1706	101
1707	101
1708	101
1709	101
1710	101
1711	101
1712	101
1713	101
1714	101
1715	101
1716	101
1717	101
1718	101
1719	101
1720	101
1721	101
1722	101
1723	101
1724	101
1725	101
1726	101
1727	101
1728	101
1729	101
1730	101
1731	101
1732	101
1733	101
1734	101
1735	101
1736	101
1737	101
1738	101
1739	101
1740	101
1741	101
1742	101
1743	101
1744	101
1745	101
1746	101
1747	101
1748	101
1749	101
1750	101
1751	101
1752	101
1753	101
1754	101
1755	101
1756	101
1757	101
1758	101
1759	101
1760	101
1761	101
1762	101
1763	101
1764	101
1765	101
1766	101
1767	101
1768	101
1769	101
1770	101
1771	101
1772	101
1773	101
1774	101
1775	101
1776	101
1777	101
1778	101
1779	101
1780	101
1781	101
1782	101
1783	101
1784	101
1785	101
1786	101
1787	101
1788	101
1789	101
1790	101
1791	101
1792	101
1793	101
1794	101
1795	101
1796	101
1797	101
1798	101
1799	101
1800	101
1801	101
1802	101
1803	101
1804	101
1805	101
1806	101
1807	101
1808	101
1809	101
1810	101
1811	101
1812	101
1813	101
1814	101
1815	101
1816	101
1817	101
1818	101
1819	101
1820	101
1821	101
1822	101
1823	101
1824	101
1825	101
1826	101
1827	101
1828	101
1829	101
1830	101
1831	101
1832	101
1833	101
1834	101
1835	101
1836	101
1837	101
1838	101
1839	101
1840	101
1841	101
1842	101
1843	101
1844	101
1845	101
1846	101
1847	101
1848	101
1849	102
1850	102
1851	102
1852	102
1853	102
1854	102
1855	102
1856	102
1857	102
1858	102
1859	102
1860	102
1861	102
1862	102
1863	102
1864	102
1865	102
1866	102
1867	102
1868	102
1869	102
1870	102
1871	102
1872	102
1873	102
1874	102
1875	102
1876	102
1877	102
1878	102
1879	102
1880	102
1881	102
1882	102
1883	102
1884	102
1885	102
1886	102
1887	102
1888	102
1889	102
1890	102
1891	102
1892	102
1893	102
1894	102
1895	102
1896	102
1897	102
1898	102
1899	102
1900	102
1901	102
1902	102
1903	102
1904	102
1905	102
1906	103
1907	103
1908	103
1909	103
1910	103
1911	103
1912	103
1913	103
1914	103
1915	103
1916	103
1917	103
1918	103
1919	103
1920	103
1921	103
1922	103
1923	103
1924	103
1925	103
1926	103
1927	103
1928	103
1929	103
1930	103
1931	103
1932	103
1933	103
1934	103
1935	103
1936	103
1937	103
1938	103
1939	103
1940	103
1941	103
1942	103
1943	103
1944	103
1945	103
1946	103
1947	103
1948	103
1949	103
1950	103
1951	103
1952	103
1953	103
1954	103
1955	103
1956	103
1957	103
1958	103
1959	103
1960	103
1961	103
1962	103
1963	103
1964	103
1965	103
1966	103
1967	103
1968	103
1969	103
1970	103
1971	103
1972	103
1973	103
1974	103
1975	103
1976	103
1977	103
1978	103
1979	103
1980	103
1981	103
1982	103
1983	103
1984	103
1985	103
1986	103
1987	103
1988	103
1989	103
1990	103
1991	103
1992	103
1993	103
1994	103
1995	103
1996	103
1997	103
1998	103
1999	103
2000	103
2001	103
2002	103
2003	103
2004	103
2005	103
2006	103
2007	103
2008	103
2009	103
2010	103
2011	103
2012	103
2013	103
2014	103
2015	103
2016	103
2017	103
2018	103
2019	103
2020	103
2021	103
2022	103
2023	103
2024	103
2025	103
2026	103
2027	103
2028	103
2029	103
2030	103
2031	103
2032	103
2033	103
2034	103
2035	103
2036	103
2037	103
2038	103
2039	103
2040	103
2041	103
2042	103
2043	103
2044	103
2045	103
2046	103
2047	103
2048	103
2049	103
2050	103
2051	103
2052	103
2053	103
2054	103
2055	103
2056	103
2057	103
2058	104
2059	104
2060	104
2061	104
2062	104
2063	104
2064	104
2065	104
2066	104
2067	104
2068	104
2069	104
2070	104
2071	104
2072	104
2073	104
2074	104
2075	104
2076	104
2077	104
2078	104
2079	104
2080	104
2081	104
2082	104
2083	104
2084	104
2085	104
2086	104
2087	104
2088	104
2089	104
2090	104
2091	104
2092	104
2093	104
2094	104
2095	104
2096	104
2097	104
2098	104
2099	104
2100	104
2101	104
2102	104
2103	104
2104	104
2105	104
2106	104
2107	104
2108	104
2109	104
2110	104
2111	104
2112	104
2113	104
2114	104
2115	104
2116	104
2117	104
2118	105
2119	105
2120	105
2121	105
2122	105
2123	105
2124	105
2125	105
2126	105
2127	105
2128	105
2129	105
2130	105
2131	105
2132	105
2133	105
2134	105
2135	105
2136	105
2137	105
2138	105
2139	105
2140	105
2141	105
2142	106
2143	106
2144	106
2145	106
2146	106
2147	106
2148	106
2149	106
2150	106
2151	106
2152	106
2153	106
2154	106
2155	106
2156	106
2157	106
2158	106
2159	106
2160	106
2161	106
2162	106
2163	106
2164	106
2165	106
2166	106
2167	106
2168	106
2169	106
2170	106
2171	106
2172	106
2173	106
2174	106
2175	106
2176	106
2177	106
2178	106
2179	106
2180	106
2181	106
2182	106
2183	106
2184	106
2185	106
2186	106
2187	106
2188	106
2189	106
2190	106
2191	106
2192	106
2193	106
2194	106
2195	106
2196	106
2197	106
2198	106
2199	106
2200	106
2201	106
2202	106
2203	106
2204	106
2205	106
2206	106
2207	106
2208	106
2209	106
2210	106
2211	106
2212	106
2213	106
2214	106
2215	106
2216	106
2217	106
2218	106
2219	106
2220	106
2221	106
2222	106
2223	106
2224	106
2225	106
2226	106
2227	106
2228	106
2229	106
2230	106
2231	106
2232	106
2233	106
2234	106
2235	106
2236	106
2237	106
2238	106
2239	106
2240	106
2241	106
2242	106
2243	106
2244	106
2245	106
2246	106
2247	106
2248	106
2249	106
2250	106
2251	106
2252	106
2253	106
2254	107
2255	107
2256	107
2257	107
2258	107
2259	107
2260	107
2261	107
2262	107
2263	107
2264	107
2265	107
2266	107
2267	107
2268	107
2269	107
2270	107
2271	107
2272	107
2273	107
2274	107
2275	107
2276	107
2277	107
2278	107
2279	107
2280	107
2281	107
2282	107
2283	107
2284	107
2285	107
2286	107
2287	107
2288	107
2289	107
2290	107
2291	107
2292	107
2293	107
2294	107
2295	107
2296	107
2297	107
2298	107
2299	107
2300	107
2301	107
2302	107
2303	107
2304	107
2305	107
2306	107
2307	107
2308	107
2309	107
2310	107
2311	107
2312	107
2313	107
2314	107
2315	107
2316	107
2317	107
2318	107
2319	107
2320	107
2321	107
2322	107
2323	107
2324	107
2325	107
2326	107
2327	107
2328	107
2329	107
2330	107
2331	107
2332	107
2333	107
2334	107
2335	107
2336	107
2337	107
2338	107
2339	107
2340	107
2341	107
2342	107
2343	107
2344	107
2345	107
2346	107
2347	107
2348	107
2349	107
2350	107
2351	107
2352	107
2353	108
2354	108
2355	108
2356	108
2357	108
2358	108
2359	108
2360	108
2361	108
2362	108
2363	108
2364	108
2365	108
2366	108
2367	108
2368	108
2369	108
2370	108
2371	108
2372	108
2373	108
2374	108
2375	108
2376	108
2377	108
2378	108
2379	108
2380	108
2381	108
2382	108
2383	108
2384	108
2385	108
2386	108
2387	108
2388	108
2389	108
2390	108
2391	108
2392	108
2393	108
2394	108
2395	108
2396	108
2397	108
2398	108
2399	108
2400	108
2401	108
2402	108
2403	108
2404	108
2405	108
2406	108
2407	108
2408	108
2409	108
2410	108
2411	108
2412	108
2413	108
2414	108
2415	108
2416	108
2417	108
2418	108
2419	108
2420	108
2421	108
2422	108
2423	108
2424	108
2425	108
2426	108
2427	108
2428	108
2429	108
2430	108
2431	108
2432	108
2433	108
2434	108
2435	108
2436	108
2437	108
2438	108
2439	108
2440	108
2441	108
2442	108
2443	108
2444	108
2445	108
2446	108
2447	108
2448	108
2449	108
2450	108
2451	108
2452	108
2453	108
2454	108
2455	108
2456	108
2457	108
2458	108
2459	108
2460	108
2461	108
2462	108
2463	108
2464	108
2465	108
2466	108
2467	108
2468	108
2469	108
2470	108
2471	108
2472	108
2473	108
2474	108
2475	108
2476	108
2477	108
2478	108
2479	108
2480	108
2481	108
2482	108
2483	108
2484	108
2485	108
2486	108
2487	108
2488	108
2489	108
2490	108
2491	108
2492	108
2493	108
2494	108
2495	108
2496	108
2497	108
2498	108
2499	108
2500	108
2501	108
2502	108
2503	108
2504	108
2505	108
2506	108
2507	108
2508	108
2509	108
2510	108
2511	108
2512	108
2513	108
2514	108
2515	108
2516	108
2517	108
2518	108
2519	108
2520	108
2521	108
2522	108
2523	108
2524	108
2525	108
2526	108
2527	108
2528	108
2529	108
2530	108
2531	108
2532	108
2533	108
2534	108
2535	108
2536	108
2537	108
2538	108
2539	108
2540	108
2541	108
2542	108
2543	108
2544	108
2545	108
2546	108
2547	108
2548	108
2549	109
2550	109
2551	109
2552	109
2553	109
2554	109
2555	109
2556	109
2557	109
2558	109
2559	109
2560	109
2561	109
2562	109
2563	109
2564	109
2565	109
2566	109
2567	109
2568	109
2569	109
2570	109
2571	109
2572	109
2573	109
2574	109
2575	109
2576	109
2577	109
2578	109
2579	109
2580	109
2581	109
2582	109
2583	109
2584	109
2585	109
2586	109
2587	109
2588	109
2589	109
2590	109
2591	109
2592	109
2593	109
2594	109
2595	109
2596	109
2597	109
2598	109
2599	109
2600	109
2601	109
2602	109
2603	109
2604	109
2605	109
2606	109
2607	109
2608	109
2609	109
2610	109
2611	109
2612	109
2613	109
2614	109
2615	109
2616	109
2617	109
2618	109
2619	109
2620	109
2621	109
2622	109
2623	109
2624	109
2625	109
2626	109
2627	109
2628	109
2629	109
2630	109
2631	109
2632	109
2633	109
2634	109
2635	109
2636	109
2637	109
2638	109
2639	109
2640	109
2641	109
2642	109
2643	109
2644	109
2645	109
2646	109
2647	109
2648	109
2649	109
2650	109
2651	109
2652	109
2653	109
2654	109
2655	109
2656	109
2657	109
2658	109
2659	109
2660	109
2661	109
2662	109
2663	109
2664	109
2665	109
2666	109
2667	109
2668	109
2669	109
2670	109
2671	109
2672	109
2673	109
2674	109
2675	109
2676	109
2677	109
2678	109
2679	110
2680	110
2681	110
2682	110
2683	110
2684	110
2685	110
2686	110
2687	110
2688	110
2689	110
2690	110
2691	110
2692	110
2693	110
2694	110
2695	110
2696	110
2697	110
2698	110
2699	110
2700	110
2701	110
2702	110
2703	110
2704	110
2705	110
2706	110
2707	110
2708	110
2709	110
2710	110
2711	110
2712	110
2713	110
2714	110
2715	110
2716	110
2717	110
2718	110
2719	110
2720	110
2721	110
2722	110
2723	110
2724	110
2725	110
2726	110
2727	110
2728	110
2729	110
2730	110
2731	110
2732	110
2733	110
2734	110
2735	110
2736	110
2737	110
2738	110
2739	110
2740	110
2741	110
2742	110
2743	110
2744	110
2745	110
2746	110
2747	110
2748	110
2749	110
2750	110
2751	110
2752	110
2753	110
2754	110
2755	110
2756	110
2757	110
2758	110
2759	110
2760	110
2761	110
2762	110
2763	110
2764	110
2765	110
2766	110
2767	110
2768	110
2769	110
2770	110
2771	110
2772	110
2773	110
2774	110
2775	110
2776	110
2777	110
2778	110
2779	110
2780	110
2781	110
2782	110
2783	110
2784	110
2785	110
2786	110
2787	110
2788	110
2789	110
2790	110
2791	110
2792	110
2793	110
2794	110
2795	110
2796	110
2797	110
2798	110
2799	110
2800	110
2801	110
2802	110
2803	110
2804	110
2805	110
2806	110
2807	110
2808	110
2809	110
2810	110
2811	110
2812	110
2813	110
2814	110
2815	110
2816	110
2817	110
2818	110
2819	110
2820	110
2821	110
2822	110
2823	110
2824	110
2825	110
2826	110
2827	110
2828	110
2829	110
2830	110
2831	110
2832	110
2833	110
2834	110
2835	110
2836	110
2837	110
2838	110
2839	110
2840	110
2841	110
2842	110
2843	111
2844	111
2845	111
2846	111
2847	111
2848	111
2849	111
2850	111
2851	111
2852	111
2853	111
2854	111
2855	111
2856	111
2857	111
2858	111
2859	111
2860	111
2861	111
2862	111
2863	111
2864	111
2865	111
2866	111
2867	111
2868	111
2869	111
2870	111
2871	111
2872	111
2873	111
2874	111
2875	111
2876	111
2877	111
2878	111
2879	111
2880	111
2881	111
2882	111
2883	111
2884	111
2885	111
2886	111
2887	111
2888	111
2889	111
2890	111
2891	111
2892	111
2893	111
2894	111
2895	111
2896	111
2897	111
2898	111
2899	111
2900	111
2901	111
2902	111
2903	111
2904	111
2905	111
2906	111
2907	111
2908	111
2909	111
2910	111
2911	111
2912	111
2913	111
2914	111
2915	111
2916	111
2917	111
2918	111
2919	111
2920	111
2921	111
2922	111
2923	111
2924	111
2925	111
2926	111
2927	111
2928	111
2929	111
2930	111
2931	111
2932	111
2933	111
2934	111
2935	111
2936	111
2937	111
2938	111
2939	111
2940	111
2941	111
2942	111
2943	111
2944	111
2945	111
2946	111
2947	111
2948	111
2949	111
2950	111
2951	111
2952	111
2953	111
2954	111
2955	111
2956	111
2957	111
2958	111
2959	111
2960	111
2961	111
2962	111
2963	111
2964	111
2965	111
2966	111
2967	111
2968	111
2969	111
2970	111
2971	111
2972	111
2973	111
2974	111
2975	111
2976	111
2977	111
2978	111
2979	111
2980	111
2981	111
2982	111
2983	111
2984	111
2985	111
2986	111
2987	111
2988	111
2989	111
2990	111
2991	111
2992	111
2993	111
2994	111
2995	111
2996	111
2997	111
2998	111
2999	111
3000	111
3001	111
3002	111
3003	111
3004	111
3005	111
3006	111
3007	111
3008	111
3009	111
3010	111
3011	111
3012	111
3013	111
3014	111
3015	111
3016	111
3017	111
3018	111
3019	111
3020	111
3021	111
3022	111
3023	111
3024	111
3025	111
3026	111
3027	111
3028	111
3029	111
3030	111
3031	111
3032	111
3033	111
3034	111
3035	111
3036	111
3037	111
3038	111
3039	111
3040	111
3041	111
3042	111
3043	111
3044	111
3045	111
3046	111
3047	111
3048	111
3049	111
3050	111
3051	111
3052	111
3053	111
3054	111
3055	111
3056	111
3057	111
3058	111
3059	111
3060	111
3061	111
3062	111
3063	111
3064	111
3065	111
3066	111
3067	111
3068	111
3069	111
3070	111
3071	111
3072	111
3073	111
3074	111
3075	111
3076	111
3077	111
3078	111
3079	111
3080	111
3081	111
3082	111
3083	111
3084	111
3085	111
3086	111
3087	111
3088	111
3089	111
3090	111
3091	111
3092	111
3093	111
3094	111
3095	111
3096	111
3097	111
3098	111
3099	111
3100	111
3101	111
3102	111
3103	111
3104	111
3105	111
3106	111
3107	111
3108	111
3109	111
3110	111
3111	111
3112	111
3113	111
3114	111
3115	111
3116	111
3117	111
3118	111
3119	111
3120	111
3121	111
3122	111
3123	111
3124	111
3125	111
3126	111
3127	111
3128	111
3129	111
3130	111
3131	111
3132	111
3133	111
3134	111
3135	111
3136	111
3137	111
3138	111
3139	111
3140	111
3141	111
3142	111
3143	111
3144	111
3145	111
3146	111
3147	111
3148	111
3149	111
3150	111
3151	111
3152	111
3153	111
3154	111
3155	111
3156	111
3157	111
3158	111
3159	111
3160	111
3161	111
3162	111
3163	111
3164	111
3165	111
3166	111
3167	111
3168	111
3169	111
3170	111
3171	111
3172	111
3173	111
3174	111
3175	111
3176	111
3177	111
3178	111
3179	111
3180	111
3181	111
3182	111
3183	111
3184	111
3185	111
3186	111
3187	111
3188	111
3189	111
3190	111
3191	111
3192	111
3193	111
3194	111
3195	111
3196	111
3197	111
3198	111
3199	111
3200	111
3201	111
3202	111
3203	111
3204	111
3205	111
3206	111
3207	111
3208	111
3209	111
3210	111
3211	111
3212	111
3213	111
3214	111
3215	111
3216	111
3217	111
3218	111
3219	111
3220	111
3221	111
3222	111
3223	111
3224	111
3225	111
3226	111
3227	111
3228	111
3229	111
3230	111
3231	111
3232	111
3233	111
3234	111
3235	111
3236	111
3237	111
3238	111
3239	111
3240	111
3241	111
3242	111
3243	111
3244	111
3245	111
3246	111
3247	111
3248	111
3249	111
3250	111
3251	111
3252	111
3253	111
3254	111
3255	111
3256	111
3257	111
3258	111
3259	111
3260	111
3261	111
3262	111
3263	111
3264	111
3265	111
3266	111
3267	111
3268	111
3269	111
3270	111
3271	111
3272	111
3273	111
3274	111
3275	111
3276	111
3277	111
3278	111
3279	111
3280	111
3281	111
3282	111
3283	111
3284	111
3285	111
3286	111
3287	111
3288	111
3289	111
3290	111
3291	111
3292	111
3293	111
3294	111
3295	111
3296	111
3297	111
3298	111
3299	111
3300	111
3301	111
3302	111
3303	111
3304	111
3305	111
3306	111
3307	111
3308	111
3309	111
3310	111
3311	111
3312	111
3313	111
3314	111
3315	111
3316	111
3317	111
3318	111
3319	111
3320	111
3321	111
3322	111
3323	111
3324	111
3325	111
3326	111
3327	111
3328	111
3329	111
3330	111
3331	111
3332	111
3333	111
3334	111
3335	111
3336	111
3337	111
3338	111
3339	111
3340	111
3341	111
3342	111
3343	111
3344	111
3345	111
3346	111
3347	111
3348	111
3349	111
3350	111
3351	111
3352	111
3353	111
3354	111
3355	111
3356	111
3357	111
3358	111
3359	111
3360	111
3361	111
3362	111
3363	111
3364	111
3365	111
3366	111
3367	111
3368	111
3369	111
3370	111
3371	111
3372	111
3373	111
3374	111
3375	111
3376	111
3377	111
3378	111
3379	111
3380	111
3381	111
3382	111
3383	111
3384	111
3385	111
3386	111
3387	111
3388	111
3389	111
3390	111
3391	111
3392	111
3393	111
3394	111
3395	111
3396	111
3397	111
3398	111
3399	111
3400	111
3401	111
3402	111
3403	111
3404	111
3405	111
3406	111
3407	111
3408	111
3409	111
3410	111
3411	111
3412	111
3413	111
3414	111
3415	111
3416	111
3417	111
3418	111
3419	111
3420	111
3421	111
3422	111
3423	111
3424	111
3425	111
3426	111
3427	111
3428	111
3429	111
3430	111
3431	111
3432	111
3433	111
3434	111
3435	111
3436	111
3437	111
3438	111
3439	111
3440	111
3441	111
3442	111
3443	111
3444	111
3445	111
3446	111
3447	111
3448	111
3449	111
3450	111
3451	111
3452	111
3453	111
3454	111
3455	111
3456	111
3457	111
3458	111
3459	111
3460	111
3461	111
3462	111
3463	111
3464	111
3465	111
3466	111
3467	111
3468	111
3469	111
3470	111
3471	111
3472	111
3473	111
3474	111
3475	111
3476	111
3477	111
3478	111
3479	111
3480	111
3481	111
3482	111
3483	111
3484	111
3485	111
3486	111
3487	111
3488	111
3489	111
3490	111
3491	111
3492	111
3493	111
3494	111
3495	111
3496	111
3497	111
3498	111
3499	111
3500	111
3501	111
3502	111
3503	111
3504	111
3505	111
3506	111
3507	111
3508	111
3509	111
3510	111
3511	111
3512	111
3513	111
3514	111
3515	111
3516	111
3517	111
3518	111
3519	111
3520	111
3521	111
3522	111
3523	111
3524	111
3525	111
3526	111
3527	111
3528	111
3529	111
3530	111
3531	111
3532	111
3533	111
3534	111
3535	111
3536	111
3537	111
3538	111
3539	111
3540	111
3541	111
3542	111
3543	111
3544	111
3545	111
3546	111
3547	111
3548	111
3549	111
3550	111
3551	111
3552	111
3553	111
3554	111
3555	111
3556	111
3557	111
3558	111
3559	111
3560	111
3561	111
3562	111
3563	111
3564	111
3565	111
3566	111
3567	111
3568	111
3569	111
3570	111
3571	111
3572	111
3573	111
3574	111
3575	111
3576	111
3577	111
3578	111
3579	111
3580	111
3581	111
3582	111
3583	111
3584	111
3585	111
3586	111
3587	111
3588	111
3589	111
3590	111
3591	111
3592	111
3593	111
3594	111
3595	111
3596	111
3597	111
3598	111
3599	111
3600	111
3601	111
3602	111
3603	111
3604	111
3605	111
3606	111
3607	111
3608	111
3609	111
3610	111
3611	111
3612	111
3613	111
3614	111
3615	111
3616	111
3617	111
3618	111
3619	111
3620	111
3621	111
3622	111
3623	112
3624	112
3625	112
3626	112
3627	112
3628	112
3629	112
3630	112
3631	112
3632	112
3633	112
3634	112
3635	112
3636	112
3637	112
3638	112
3639	112
3640	112
3641	112
3642	112
3643	112
3644	112
3645	112
3646	112
3647	112
3648	112
3649	112
3650	112
3651	112
3652	112
3653	112
3654	112
3655	112
3656	112
3657	112
3658	112
3659	112
3660	112
3661	112
3662	112
3663	112
3664	112
3665	112
3666	112
3667	112
3668	112
3669	112
3670	112
3671	112
3672	112
3673	112
3674	112
3675	112
3676	112
3677	112
3678	112
3679	112
3680	112
3681	112
3682	112
3683	112
3684	112
3685	112
3686	112
3687	112
3688	112
3689	112
3690	112
3691	112
3692	112
3693	112
3694	112
3695	112
3696	112
3697	112
3698	112
3699	112
3700	112
3701	112
3702	112
3703	112
3704	112
3705	112
3706	112
3707	112
3708	112
3709	112
3710	112
3711	112
3712	112
3713	112
3714	112
3715	112
3716	112
3717	112
3718	112
3719	112
3720	112
3721	112
3722	112
3723	112
3724	112
3725	112
3726	112
3727	112
3728	112
3729	112
3730	112
3731	112
3732	113
3733	113
3734	113
3735	113
3736	113
3737	113
3738	113
3739	113
3740	113
3741	113
3742	113
3743	113
3744	113
3745	113
3746	113
3747	113
3748	113
3749	113
3750	113
3751	113
3752	113
3753	113
3754	113
3755	113
3756	113
3757	113
3758	113
3759	113
3760	113
3761	113
3762	113
3763	113
3764	113
3765	113
3766	113
3767	113
3768	113
3769	113
3770	113
3771	113
3772	113
3773	113
3774	113
3775	113
3776	113
3777	113
3778	113
3779	113
3780	113
3781	113
3782	113
3783	113
3784	113
3785	113
3786	113
3787	113
3788	113
3789	113
3790	113
3791	113
3792	113
3793	113
3794	113
3795	113
3796	113
3797	113
3798	113
3799	113
3800	113
3801	113
3802	113
3803	113
3804	113
3805	113
3806	113
3807	113
3808	113
3809	113
3810	113
3811	113
3812	113
3813	113
3814	113
3815	113
3816	113
3817	113
3818	113
3819	113
3820	113
3821	113
3822	113
3823	113
3824	113
3825	113
3826	113
3827	113
3828	113
3829	113
3830	113
3831	113
3832	113
3833	113
3834	113
3835	113
3836	113
3837	113
3838	113
3839	113
3840	113
3841	113
3842	113
3843	113
3844	113
3845	113
3846	113
3847	113
3848	113
3849	113
3850	113
3851	113
3852	113
3853	113
3854	113
3855	113
3856	113
3857	113
3858	113
3859	113
3860	113
3861	113
3862	113
3863	113
3864	113
3865	113
3866	113
3867	113
3868	113
3869	113
3870	113
3871	113
3872	113
3873	113
3874	113
3875	113
3876	113
3877	113
3878	113
3879	113
3880	113
3881	113
3882	113
3883	113
3884	113
3885	113
3886	113
3887	113
3888	113
3889	113
3890	113
3891	113
3892	113
3893	113
3894	113
3895	113
3896	113
3897	113
3898	113
3899	113
3900	113
3901	113
3902	113
3903	113
3904	113
3905	113
3906	113
3907	113
3908	113
3909	113
3910	113
3911	113
3912	113
3913	113
3914	113
3915	113
3916	113
3917	113
3918	113
3919	113
3920	113
3921	113
3922	113
3923	113
3924	113
3925	113
3926	113
3927	113
3928	113
3929	113
3930	113
3931	113
3932	113
3933	113
3934	113
3935	113
3936	113
3937	113
3938	113
3939	113
3940	113
3941	113
3942	113
3943	113
3944	113
3945	113
3946	113
3947	113
3948	113
3949	113
3950	113
3951	113
3952	113
3953	113
3954	113
3955	113
3956	113
3957	113
3958	113
3959	113
3960	113
3961	113
3962	113
3963	113
3964	113
3965	113
3966	113
3967	113
3968	113
3969	113
3970	113
3971	113
3972	113
3973	113
3974	113
3975	113
3976	113
3977	113
3978	113
3979	113
3980	114
3981	114
3982	114
3983	114
3984	114
3985	114
3986	114
3987	114
3988	114
3989	114
3990	114
3991	114
3992	114
3993	114
3994	114
3995	114
3996	114
3997	114
3998	114
3999	114
4000	114
4001	114
4002	114
4003	114
4004	114
4005	114
4006	114
4007	114
4008	114
4009	114
4010	114
4011	114
4012	114
4013	114
4014	115
4015	115
4016	115
4017	115
4018	115
4019	115
4020	115
4021	115
4022	115
4023	115
4024	115
4025	115
4026	115
4027	115
4028	115
4029	115
4030	115
4031	115
4032	115
4033	115
4034	115
4035	115
4036	115
4037	115
4038	115
4039	115
4040	115
4041	115
4042	115
4043	115
4044	115
4045	115
4046	115
4047	115
4048	115
4049	115
4050	115
4051	115
4052	115
4053	115
4054	115
4055	115
4056	115
4057	115
4058	115
4059	115
4060	115
4061	115
4062	115
4063	115
4064	115
4065	115
4066	115
4067	115
4068	115
4069	115
4070	115
4071	115
4072	115
4073	115
4074	115
4075	115
4076	115
4077	115
4078	115
4079	115
4080	115
4081	115
4082	115
4083	115
4084	115
4085	115
4086	115
4087	115
4088	115
4089	115
4090	115
4091	115
4092	115
4093	115
4094	115
4095	115
4096	115
4097	115
4098	115
4099	115
4100	115
4101	115
4102	115
4103	115
4104	115
4105	115
4106	115
4107	115
4108	115
4109	115
4110	115
4111	115
4112	115
4113	115
4114	115
4115	115
4116	115
4117	115
4118	115
4119	115
4120	115
4121	115
4122	115
4123	115
4124	115
4125	115
4126	115
4127	115
4128	115
4129	115
4130	115
4131	115
4132	115
4133	115
4134	115
4135	115
4136	115
4137	115
4138	115
4139	115
4140	115
4141	115
4142	115
4143	115
4144	115
4145	115
4146	115
4147	115
4148	115
4149	115
4150	115
4151	115
4152	115
4153	115
4154	115
4155	115
4156	115
4157	115
4158	115
4159	115
4160	115
4161	115
4162	115
4163	115
4164	115
4165	115
4166	115
4167	115
4168	115
4169	115
4170	115
4171	115
4172	115
4173	115
4174	115
4175	115
4176	115
4177	115
4178	115
4179	115
4180	115
4181	115
4182	115
4183	115
4184	115
4185	115
4186	115
4187	115
4188	115
4189	115
4190	115
4191	115
4192	115
4193	115
4194	115
4195	115
4196	115
4197	115
4198	115
4199	115
4200	115
4201	115
4202	115
4203	115
4204	115
4205	115
4206	115
4207	115
4208	115
4209	115
4210	115
4211	115
4212	115
4213	115
4214	115
4215	115
4216	115
4217	115
4218	115
4219	115
4220	115
4221	115
4222	115
4223	115
4224	115
4225	115
4226	115
4227	115
4228	115
4229	115
4230	115
4231	115
4232	115
4233	115
4234	115
4235	115
4236	115
4237	115
4238	115
4239	115
4240	115
4241	115
4242	115
4243	115
4244	115
4245	115
4246	115
4247	115
4248	115
4249	115
4250	115
4251	115
4252	115
4253	115
4254	115
4255	115
4256	116
4257	116
4258	116
4259	116
4260	116
4261	116
4262	116
4263	116
4264	116
4265	116
4266	116
4267	116
4268	116
4269	116
4270	116
4271	116
4272	116
4273	116
4274	116
4275	116
4276	116
4277	116
4278	116
4279	116
4280	116
4281	116
4282	116
4283	116
4284	116
4285	116
4286	116
4287	116
4288	116
4289	116
4290	116
4291	116
4292	116
4293	116
4294	116
4295	116
4296	116
4297	116
4298	116
4299	116
4300	116
4301	116
4302	116
4303	116
4304	116
4305	116
4306	116
4307	116
4308	116
4309	116
4310	116
4311	116
4312	116
4313	116
4314	116
4315	116
4316	116
4317	116
4318	116
4319	116
4320	116
4321	116
4322	116
4323	116
4324	116
4325	116
4326	116
4327	116
4328	116
4329	116
4330	116
4331	116
4332	116
4333	116
4334	116
4335	116
4336	116
4337	116
4338	116
4339	116
4340	116
4341	116
4342	116
4343	116
4344	116
4345	116
4346	116
4347	116
4348	116
4349	116
4350	116
4351	116
4352	116
4353	116
4354	116
4355	116
4356	116
4357	116
4358	116
4359	116
4360	116
4361	116
4362	116
4363	116
4364	116
4365	116
4366	116
4367	116
4368	116
4369	116
4370	116
4371	116
4372	116
4373	116
4374	116
4375	116
4376	116
4377	116
4378	116
4379	116
4380	116
4381	116
4382	116
4383	116
4384	116
4385	116
4386	116
4387	116
4388	116
4389	116
4390	116
4391	116
4392	116
4393	116
4394	116
4395	116
4396	116
4397	116
4398	116
4399	116
4400	116
4401	116
4402	116
4403	116
4404	116
4405	116
4406	116
4407	116
4408	116
4409	116
4410	116
4411	116
4412	116
4413	116
4414	116
4415	116
4416	116
4417	116
4418	116
4419	116
4420	116
4421	116
4422	116
4423	116
4424	116
4425	116
4426	116
4427	116
4428	116
4429	116
4430	116
4431	116
4432	116
4433	116
4434	116
4435	116
4436	116
4437	116
4438	116
4439	116
4440	116
4441	116
4442	116
4443	116
4444	116
4445	116
4446	116
4447	116
4448	116
4449	116
4450	116
4451	116
4452	116
4453	116
4454	116
4455	116
4456	116
4457	116
4458	116
4459	116
4460	116
4461	116
4462	116
4463	116
4464	116
4465	116
4466	116
4467	116
4468	116
4469	116
4470	116
4471	116
4472	116
4473	116
4474	116
4475	116
4476	116
4477	116
4478	116
4479	116
4480	116
4481	116
4482	116
4483	116
4484	116
4485	116
4486	116
4487	116
4488	116
4489	116
4490	116
4491	116
4492	116
4493	116
4494	116
4495	116
4496	116
4497	116
4498	116
4499	116
4500	116
4501	116
4502	116
4503	116
4504	116
4505	116
4506	116
4507	116
4508	116
4509	116
4510	116
4511	116
4512	116
4513	116
4514	116
4515	116
4516	116
4517	116
4518	116
4519	116
4520	116
4521	116
4522	116
4523	116
4524	116
4525	116
4526	116
4527	116
4528	116
4529	116
4530	116
4531	116
4532	116
4533	116
4534	116
4535	116
4536	116
4537	116
4538	116
4539	116
4540	116
4541	116
4542	116
4543	116
4544	116
4545	116
4546	116
4547	116
4548	116
4549	116
4550	116
4551	116
4552	116
4553	116
4554	116
4555	116
4556	116
4557	116
4558	116
4559	116
4560	116
4561	116
4562	116
4563	116
4564	116
4565	116
4566	116
4567	116
4568	116
4569	116
4570	116
4571	116
4572	116
4573	116
4574	116
4575	116
4576	116
4577	116
4578	116
4579	116
4580	116
4581	116
4582	116
4583	116
4584	116
4585	116
4586	116
4587	116
4588	116
4589	116
4590	116
4591	116
4592	116
4593	116
4594	116
4595	116
4596	116
4597	116
4598	116
4599	116
4600	116
4601	116
4602	116
4603	116
4604	116
4605	116
4606	116
4607	116
4608	116
4609	116
4610	116
4611	116
4612	116
4613	116
4614	116
4615	116
4616	116
4617	116
4618	116
4619	116
4620	116
4621	116
4622	116
4623	116
4624	116
4625	116
4626	116
4627	116
4628	116
4629	116
4630	116
4631	116
4632	116
4633	116
4634	116
4635	116
4636	116
4637	116
4638	116
4639	116
4640	116
4641	116
4642	116
4643	116
4644	116
4645	116
4646	116
4647	116
4648	116
4649	116
4650	116
4651	116
4652	116
4653	116
4654	116
4655	116
4656	116
4657	116
4658	116
4659	116
4660	116
4661	116
4662	116
4663	116
4664	116
4665	116
4666	116
4667	116
4668	116
4669	116
4670	116
4671	116
4672	116
4673	116
4674	116
4675	116
4676	116
4677	116
4678	116
4679	116
4680	116
4681	116
4682	116
4683	116
4684	116
4685	116
4686	116
4687	116
4688	116
4689	116
4690	116
4691	116
4692	116
4693	116
4694	116
4695	116
4696	116
4697	116
4698	116
4699	116
4700	116
4701	116
4702	116
4703	116
4704	116
4705	116
4706	116
4707	116
4708	116
4709	116
4710	116
4711	116
4712	116
4713	116
4714	116
4715	116
4716	116
4717	116
4718	116
4719	116
4720	116
4721	116
4722	116
4723	116
4724	116
4725	116
4726	116
4727	116
4728	116
4729	116
4730	116
4731	116
4732	116
4733	116
4734	116
4735	116
4736	116
4737	116
4738	116
4739	116
4740	116
4741	116
4742	116
4743	116
4744	116
4745	116
4746	116
4747	116
4748	116
4749	116
4750	116
4751	116
4752	116
4753	116
4754	116
4755	116
4756	116
4757	116
4758	116
4759	116
4760	116
4761	116
4762	116
4763	116
4764	116
4765	116
4766	116
4767	116
4768	116
4769	116
4770	116
4771	116
4772	116
4773	116
4774	116
4775	116
4776	116
4777	116
4778	116
4779	116
4780	116
4781	116
4782	116
4783	116
4784	116
4785	116
4786	116
4787	116
4788	116
4789	116
4790	116
4791	116
4792	116
4793	116
4794	116
4795	116
4796	116
4797	116
4798	116
4799	116
4800	116
4801	116
4802	116
4803	116
4804	116
4805	116
4806	116
4807	116
4808	116
4809	116
4810	116
4811	116
4812	116
4813	116
4814	116
4815	116
4816	116
4817	116
4818	116
4819	116
4820	116
4821	116
4822	116
4823	116
4824	116
4825	116
4826	117
4827	117
4828	117
4829	117
4830	117
4831	117
4832	117
4833	117
4834	117
4835	117
4836	117
4837	117
4838	117
4839	117
4840	117
4841	117
4842	117
4843	117
4844	117
4845	117
4846	117
4847	117
4848	117
4849	117
4850	117
4851	117
4852	117
4853	117
4854	117
4855	117
4856	117
4857	117
4858	117
4859	117
4860	117
4861	117
4862	117
4863	117
4864	117
4865	117
4866	117
4867	117
4868	117
4869	117
4870	117
4871	117
4872	117
4873	117
4874	117
4875	117
4876	117
4877	117
4878	117
4879	117
4880	117
4881	117
4882	117
4883	117
4884	117
4885	117
4886	117
4887	117
4888	117
4889	117
4890	117
4891	117
4892	117
4893	117
4894	117
4895	117
4896	117
4897	117
4898	117
4899	117
4900	117
4901	117
4902	117
4903	117
4904	117
4905	117
4906	117
4907	117
4908	117
4909	117
4910	117
4911	117
4912	117
4913	117
4914	117
4915	117
4916	117
4917	117
4918	117
4919	117
4920	117
4921	117
4922	117
4923	117
4924	117
4925	117
4926	117
4927	117
4928	117
4929	117
4930	117
4931	117
4932	117
4933	117
4934	117
4935	117
4936	117
4937	117
4938	117
4939	117
4940	117
4941	117
4942	117
4943	117
4944	117
4945	117
4946	117
4947	117
4948	117
4949	117
4950	117
4951	117
4952	117
4953	117
4954	117
4955	117
4956	117
4957	117
4958	117
4959	117
4960	117
4961	117
4962	117
4963	117
4964	117
4965	117
4966	117
4967	117
4968	117
4969	117
4970	117
4971	117
4972	118
4973	118
4974	118
4975	118
4976	118
4977	118
4978	118
4979	118
4980	118
4981	118
4982	118
4983	118
4984	118
4985	118
4986	118
4987	118
4988	118
4989	118
4990	118
4991	118
4992	118
4993	118
4994	118
4995	118
4996	118
4997	118
4998	118
4999	118
5000	118

==> data/no_restart/SATComp/lwhmo-c.1-grdy.tsv <==
1	0
2	21
3	25
4	27
5	28
6	28
7	29
8	29
9	29
10	30
11	31
12	31
13	31
14	33
15	34
16	34
17	35
18	35
19	35
20	36
21	36
22	36
23	36
24	36
25	36
26	36
27	36
28	36
29	37
30	38
31	38
32	38
33	38
34	38
35	41
36	41
37	41
38	41
39	41
40	41
41	41
42	41
43	41
44	41
45	42
46	43
47	44
48	44
49	44
50	44
51	44
52	45
53	45
54	45
55	45
56	45
57	45
58	46
59	46
60	46
61	46
62	46
63	46
64	46
65	46
66	46
67	46
68	46
69	46
70	46
71	46
72	46
73	46
74	46
75	46
76	47
77	48
78	48
79	48
80	48
81	49
82	49
83	49
84	49
85	49
86	49
87	49
88	49
89	49
90	49
91	49
92	49
93	49
94	49
95	49
96	49
97	49
98	49
99	49
100	49
101	49
102	49
103	49
104	49
105	49
106	49
107	50
108	50
109	50
110	51
111	51
112	51
113	51
114	51
115	51
116	51
117	51
118	51
119	51
120	52
121	52
122	52
123	52
124	52
125	52
126	52
127	52
128	52
129	53
130	53
131	53
132	53
133	53
134	53
135	53
136	53
137	53
138	53
139	53
140	53
141	53
142	54
143	54
144	54
145	54
146	55
147	56
148	56
149	56
150	56
151	56
152	56
153	56
154	56
155	56
156	56
157	56
158	56
159	56
160	56
161	56
162	56
163	56
164	56
165	57
166	57
167	57
168	57
169	57
170	57
171	57
172	57
173	57
174	57
175	57
176	57
177	57
178	57
179	57
180	57
181	57
182	57
183	57
184	57
185	57
186	58
187	58
188	58
189	58
190	58
191	58
192	58
193	58
194	58
195	58
196	58
197	58
198	58
199	58
200	58
201	58
202	58
203	58
204	58
205	58
206	58
207	58
208	58
209	58
210	58
211	58
212	58
213	58
214	58
215	58
216	58
217	58
218	58
219	58
220	58
221	58
222	58
223	58
224	58
225	58
226	58
227	58
228	59
229	59
230	59
231	59
232	59
233	59
234	59
235	59
236	59
237	59
238	59
239	59
240	59
241	59
242	59
243	59
244	59
245	59
246	59
247	59
248	59
249	60
250	60
251	60
252	60
253	60
254	60
255	60
256	60
257	60
258	60
259	60
260	60
261	60
262	60
263	60
264	60
265	60
266	60
267	60
268	60
269	60
270	60
271	60
272	60
273	60
274	60
275	60
276	60
277	60
278	60
279	60
280	60
281	60
282	60
283	60
284	60
285	60
286	60
287	60
288	60
289	60
290	60
291	60
292	60
293	60
294	60
295	60
296	60
297	60
298	60
299	60
300	61
301	61
302	61
303	61
304	61
305	61
306	61
307	61
308	61
309	61
310	61
311	61
312	61
313	61
314	61
315	61
316	61
317	61
318	61
319	61
320	61
321	61
322	61
323	61
324	61
325	61
326	61
327	61
328	61
329	61
330	61
331	61
332	61
333	61
334	61
335	61
336	61
337	61
338	61
339	61
340	61
341	61
342	61
343	61
344	61
345	61
346	61
347	61
348	61
349	61
350	61
351	61
352	61
353	61
354	61
355	61
356	61
357	61
358	61
359	61
360	61
361	61
362	61
363	61
364	61
365	61
366	61
367	61
368	61
369	61
370	61
371	61
372	61
373	61
374	61
375	61
376	61
377	61
378	61
379	61
380	61
381	61
382	61
383	61
384	61
385	61
386	61
387	61
388	61
389	61
390	61
391	61
392	61
393	61
394	61
395	61
396	61
397	61
398	61
399	61
400	61
401	61
402	61
403	61
404	61
405	61
406	61
407	61
408	61
409	61
410	61
411	61
412	61
413	61
414	61
415	61
416	61
417	61
418	61
419	61
420	61
421	61
422	62
423	62
424	62
425	62
426	62
427	62
428	62
429	62
430	62
431	62
432	62
433	62
434	62
435	62
436	62
437	62
438	62
439	62
440	62
441	62
442	62
443	62
444	62
445	62
446	62
447	62
448	62
449	62
450	62
451	62
452	62
453	62
454	62
455	62
456	62
457	62
458	62
459	62
460	62
461	62
462	62
463	62
464	62
465	62
466	62
467	62
468	62
469	62
470	62
471	62
472	62
473	62
474	62
475	62
476	62
477	62
478	62
479	62
480	62
481	62
482	62
483	62
484	62
485	62
486	62
487	62
488	62
489	62
490	62
491	62
492	62
493	62
494	62
495	62
496	62
497	62
498	62
499	62
500	62
501	63
502	63
503	63
504	63
505	63
506	63
507	63
508	63
509	63
510	63
511	63
512	63
513	63
514	63
515	63
516	63
517	63
518	63
519	63
520	63
521	63
522	63
523	63
524	63
525	63
526	63
527	63
528	63
529	63
530	63
531	63
532	63
533	63
534	63
535	63
536	63
537	63
538	63
539	63
540	63
541	63
542	63
543	63
544	63
545	63
546	63
547	63
548	63
549	63
550	63
551	63
552	63
553	63
554	63
555	63
556	63
557	63
558	63
559	63
560	63
561	63
562	63
563	63
564	63
565	63
566	64
567	64
568	64
569	64
570	64
571	64
572	64
573	64
574	64
575	64
576	64
577	64
578	64
579	64
580	64
581	64
582	64
583	64
584	64
585	64
586	64
587	64
588	64
589	64
590	64
591	64
592	64
593	64
594	64
595	64
596	64
597	64
598	64
599	64
600	64
601	64
602	64
603	64
604	64
605	64
606	64
607	64
608	64
609	64
610	64
611	64
612	64
613	64
614	64
615	64
616	64
617	64
618	64
619	64
620	64
621	64
622	64
623	64
624	64
625	64
626	64
627	64
628	64
629	64
630	64
631	64
632	64
633	64
634	64
635	64
636	64
637	64
638	64
639	64
640	64
641	64
642	64
643	64
644	64
645	64
646	64
647	64
648	64
649	64
650	64
651	64
652	64
653	64
654	64
655	64
656	64
657	64
658	64
659	64
660	64
661	64
662	64
663	64
664	64
665	65
666	65
667	65
668	65
669	65
670	65
671	65
672	65
673	65
674	65
675	65
676	65
677	65
678	65
679	65
680	65
681	65
682	65
683	65
684	65
685	65
686	65
687	65
688	65
689	65
690	65
691	65
692	65
693	65
694	65
695	65
696	65
697	65
698	65
699	65
700	66
701	66
702	66
703	66
704	66
705	66
706	66
707	66
708	66
709	66
710	66
711	66
712	66
713	66
714	66
715	66
716	66
717	66
718	66
719	66
720	66
721	66
722	66
723	66
724	66
725	66
726	66
727	66
728	66
729	66
730	66
731	66
732	66
733	66
734	66
735	66
736	66
737	66
738	66
739	66
740	66
741	66
742	66
743	66
744	66
745	66
746	66
747	66
748	66
749	66
750	66
751	66
752	66
753	66
754	66
755	67
756	67
757	67
758	67
759	67
760	67
761	67
762	67
763	67
764	67
765	67
766	67
767	67
768	67
769	67
770	67
771	67
772	67
773	67
774	67
775	67
776	67
777	67
778	67
779	67
780	67
781	67
782	67
783	67
784	67
785	67
786	67
787	67
788	67
789	67
790	67
791	67
792	67
793	67
794	67
795	67
796	67
797	67
798	67
799	67
800	67
801	67
802	67
803	67
804	67
805	67
806	67
807	67
808	67
809	67
810	67
811	67
812	67
813	67
814	67
815	67
816	67
817	67
818	67
819	67
820	67
821	67
822	67
823	67
824	67
825	67
826	67
827	67
828	67
829	67
830	67
831	67
832	67
833	67
834	67
835	67
836	67
837	67
838	67
839	67
840	67
841	67
842	67
843	67
844	67
845	67
846	67
847	67
848	67
849	67
850	67
851	67
852	67
853	67
854	67
855	67
856	67
857	67
858	68
859	68
860	68
861	68
862	68
863	68
864	68
865	68
866	68
867	68
868	68
869	68
870	68
871	68
872	68
873	68
874	68
875	68
876	68
877	68
878	68
879	68
880	68
881	68
882	68
883	68
884	68
885	68
886	68
887	68
888	68
889	68
890	68
891	68
892	68
893	68
894	68
895	68
896	68
897	68
898	68
899	68
900	68
901	68
902	68
903	68
904	68
905	68
906	68
907	68
908	68
909	68
910	68
911	68
912	68
913	68
914	68
915	68
916	68
917	68
918	68
919	68
920	68
921	68
922	68
923	68
924	68
925	68
926	68
927	68
928	68
929	68
930	69
931	69
932	69
933	69
934	69
935	69
936	69
937	69
938	69
939	69
940	69
941	69
942	69
943	69
944	69
945	69
946	69
947	69
948	69
949	69
950	69
951	69
952	69
953	69
954	69
955	69
956	69
957	69
958	69
959	69
960	69
961	69
962	69
963	69
964	69
965	69
966	69
967	69
968	69
969	69
970	69
971	69
972	69
973	69
974	69
975	69
976	69
977	69
978	69
979	69
980	69
981	69
982	69
983	69
984	69
985	69
986	69
987	69
988	69
989	69
990	69
991	69
992	69
993	69
994	69
995	70
996	70
997	70
998	70
999	70
1000	70
1001	70
1002	70
1003	70
1004	70
1005	70
1006	70
1007	70
1008	70
1009	70
1010	70
1011	70
1012	70
1013	70
1014	70
1015	70
1016	70
1017	70
1018	70
1019	70
1020	70
1021	70
1022	70
1023	70
1024	70
1025	70
1026	70
1027	71
1028	71
1029	71
1030	71
1031	71
1032	71
1033	71
1034	71
1035	71
1036	71
1037	71
1038	71
1039	71
1040	72
1041	72
1042	72
1043	72
1044	72
1045	72
1046	72
1047	72
1048	72
1049	72
1050	72
1051	72
1052	72
1053	72
1054	72
1055	72
1056	72
1057	72
1058	72
1059	72
1060	72
1061	72
1062	72
1063	72
1064	72
1065	72
1066	72
1067	72
1068	72
1069	72
1070	72
1071	72
1072	72
1073	72
1074	72
1075	72
1076	72
1077	72
1078	72
1079	72
1080	72
1081	72
1082	72
1083	72
1084	72
1085	72
1086	72
1087	72
1088	72
1089	72
1090	72
1091	72
1092	72
1093	72
1094	72
1095	72
1096	72
1097	72
1098	72
1099	72
1100	72
1101	72
1102	72
1103	72
1104	72
1105	72
1106	72
1107	72
1108	72
1109	72
1110	72
1111	72
1112	72
1113	72
1114	72
1115	72
1116	72
1117	72
1118	72
1119	72
1120	72
1121	72
1122	72
1123	72
1124	72
1125	72
1126	72
1127	72
1128	72
1129	72
1130	72
1131	72
1132	72
1133	72
1134	72
1135	72
1136	72
1137	72
1138	72
1139	72
1140	72
1141	72
1142	72
1143	72
1144	72
1145	72
1146	72
1147	72
1148	72
1149	72
1150	72
1151	72
1152	72
1153	72
1154	72
1155	72
1156	72
1157	72
1158	72
1159	72
1160	72
1161	72
1162	72
1163	72
1164	73
1165	73
1166	73
1167	73
1168	73
1169	73
1170	73
1171	73
1172	73
1173	73
1174	73
1175	73
1176	73
1177	73
1178	73
1179	73
1180	73
1181	73
1182	73
1183	73
1184	73
1185	73
1186	73
1187	73
1188	73
1189	73
1190	73
1191	73
1192	73
1193	73
1194	73
1195	73
1196	73
1197	73
1198	73
1199	73
1200	73
1201	73
1202	73
1203	73
1204	73
1205	73
1206	73
1207	73
1208	73
1209	73
1210	73
1211	73
1212	73
1213	73
1214	73
1215	73
1216	73
1217	73
1218	73
1219	73
1220	73
1221	73
1222	73
1223	73
1224	73
1225	73
1226	73
1227	73
1228	73
1229	73
1230	73
1231	73
1232	73
1233	73
1234	73
1235	74
1236	74
1237	74
1238	74
1239	74
1240	74
1241	74
1242	74
1243	74
1244	74
1245	74
1246	74
1247	74
1248	74
1249	74
1250	74
1251	74
1252	74
1253	74
1254	74
1255	74
1256	74
1257	74
1258	74
1259	74
1260	74
1261	74
1262	74
1263	75
1264	75
1265	75
1266	75
1267	75
1268	75
1269	75
1270	75
1271	75
1272	75
1273	75
1274	75
1275	75
1276	75
1277	75
1278	75
1279	75
1280	75
1281	75
1282	75
1283	75
1284	75
1285	75
1286	75
1287	75
1288	75
1289	75
1290	75
1291	75
1292	75
1293	75
1294	75
1295	75
1296	75
1297	75
1298	75
1299	75
1300	75
1301	75
1302	75
1303	75
1304	75
1305	75
1306	75
1307	75
1308	75
1309	75
1310	75
1311	75
1312	75
1313	75
1314	75
1315	75
1316	75
1317	75
1318	75
1319	75
1320	75
1321	75
1322	75
1323	75
1324	75
1325	75
1326	75
1327	75
1328	75
1329	75
1330	76
1331	76
1332	76
1333	76
1334	76
1335	76
1336	76
1337	76
1338	76
1339	76
1340	76
1341	76
1342	76
1343	76
1344	76
1345	76
1346	76
1347	76
1348	76
1349	76
1350	76
1351	76
1352	76
1353	76
1354	76
1355	76
1356	76
1357	76
1358	76
1359	76
1360	76
1361	76
1362	76
1363	76
1364	76
1365	76
1366	76
1367	76
1368	76
1369	76
1370	76
1371	76
1372	76
1373	76
1374	76
1375	76
1376	76
1377	76
1378	76
1379	76
1380	76
1381	76
1382	76
1383	76
1384	76
1385	76
1386	76
1387	76
1388	76
1389	76
1390	76
1391	76
1392	76
1393	77
1394	77
1395	77
1396	77
1397	77
1398	77
1399	77
1400	77
1401	77
1402	77
1403	77
1404	77
1405	77
1406	77
1407	77
1408	77
1409	77
1410	77
1411	77
1412	77
1413	77
1414	77
1415	77
1416	77
1417	77
1418	77
1419	77
1420	77
1421	77
1422	77
1423	77
1424	77
1425	77
1426	77
1427	77
1428	77
1429	77
1430	77
1431	77
1432	77
1433	77
1434	77
1435	77
1436	77
1437	77
1438	77
1439	77
1440	77
1441	77
1442	77
1443	77
1444	77
1445	77
1446	77
1447	77
1448	77
1449	77
1450	77
1451	77
1452	77
1453	77
1454	77
1455	77
1456	77
1457	77
1458	77
1459	77
1460	77
1461	77
1462	77
1463	77
1464	77
1465	77
1466	77
1467	77
1468	77
1469	77
1470	77
1471	77
1472	77
1473	77
1474	77
1475	78
1476	78
1477	78
1478	78
1479	78
1480	78
1481	78
1482	78
1483	78
1484	78
1485	78
1486	78
1487	78
1488	78
1489	78
1490	78
1491	78
1492	78
1493	78
1494	78
1495	78
1496	78
1497	78
1498	78
1499	78
1500	78
1501	78
1502	78
1503	78
1504	78
1505	78
1506	78
1507	78
1508	78
1509	78
1510	78
1511	78
1512	78
1513	78
1514	78
1515	78
1516	78
1517	78
1518	78
1519	78
1520	78
1521	78
1522	78
1523	78
1524	78
1525	78
1526	78
1527	78
1528	78
1529	78
1530	78
1531	78
1532	78
1533	78
1534	78
1535	78
1536	78
1537	78
1538	78
1539	78
1540	78
1541	78
1542	78
1543	78
1544	78
1545	78
1546	78
1547	78
1548	78
1549	78
1550	78
1551	78
1552	78
1553	78
1554	78
1555	78
1556	78
1557	78
1558	78
1559	78
1560	78
1561	78
1562	78
1563	78
1564	78
1565	78
1566	78
1567	78
1568	78
1569	78
1570	78
1571	78
1572	78
1573	78
1574	78
1575	78
1576	78
1577	78
1578	78
1579	78
1580	78
1581	78
1582	78
1583	78
1584	78
1585	78
1586	78
1587	78
1588	78
1589	78
1590	78
1591	78
1592	78
1593	78
1594	78
1595	78
1596	78
1597	78
1598	78
1599	78
1600	78
1601	78
1602	78
1603	78
1604	78
1605	78
1606	78
1607	78
1608	78
1609	78
1610	78
1611	78
1612	78
1613	78
1614	78
1615	78
1616	78
1617	78
1618	78
1619	78
1620	78
1621	78
1622	78
1623	78
1624	78
1625	78
1626	78
1627	78
1628	78
1629	78
1630	78
1631	78
1632	78
1633	78
1634	78
1635	78
1636	78
1637	78
1638	78
1639	78
1640	78
1641	78
1642	78
1643	78
1644	78
1645	78
1646	78
1647	78
1648	78
1649	78
1650	78
1651	78
1652	78
1653	78
1654	78
1655	78
1656	78
1657	78
1658	78
1659	78
1660	78
1661	78
1662	78
1663	78
1664	78
1665	78
1666	78
1667	78
1668	78
1669	78
1670	78
1671	78
1672	78
1673	78
1674	78
1675	78
1676	78
1677	78
1678	78
1679	78
1680	78
1681	78
1682	78
1683	78
1684	78
1685	78
1686	78
1687	78
1688	78
1689	78
1690	78
1691	78
1692	78
1693	78
1694	78
1695	78
1696	78
1697	78
1698	78
1699	78
1700	78
1701	78
1702	78
1703	78
1704	78
1705	78
1706	78
1707	78
1708	78
1709	78
1710	78
1711	78
1712	78
1713	78
1714	78
1715	78
1716	78
1717	78
1718	78
1719	78
1720	78
1721	78
1722	78
1723	78
1724	78
1725	78
1726	78
1727	78
1728	78
1729	78
1730	78
1731	78
1732	78
1733	78
1734	78
1735	78
1736	78
1737	78
1738	78
1739	78
1740	78
1741	78
1742	78
1743	78
1744	78
1745	78
1746	79
1747	79
1748	79
1749	79
1750	79
1751	79
1752	79
1753	79
1754	79
1755	79
1756	79
1757	79
1758	79
1759	79
1760	79
1761	79
1762	79
1763	79
1764	79
1765	79
1766	79
1767	79
1768	79
1769	79
1770	79
1771	79
1772	79
1773	79
1774	79
1775	79
1776	79
1777	79
1778	79
1779	79
1780	79
1781	79
1782	79
1783	79
1784	79
1785	79
1786	79
1787	79
1788	79
1789	79
1790	79
1791	79
1792	79
1793	79
1794	79
1795	79
1796	79
1797	79
1798	79
1799	79
1800	79
1801	79
1802	79
1803	79
1804	79
1805	79
1806	79
1807	79
1808	79
1809	79
1810	79
1811	79
1812	79
1813	79
1814	79
1815	79
1816	79
1817	79
1818	79
1819	79
1820	79
1821	79
1822	79
1823	79
1824	79
1825	79
1826	79
1827	79
1828	79
1829	79
1830	79
1831	79
1832	79
1833	79
1834	79
1835	79
1836	79
1837	79
1838	79
1839	79
1840	79
1841	79
1842	79
1843	79
1844	79
1845	79
1846	79
1847	79
1848	79
1849	79
1850	79
1851	79
1852	79
1853	79
1854	79
1855	79
1856	79
1857	79
1858	79
1859	79
1860	79
1861	79
1862	79
1863	79
1864	79
1865	79
1866	79
1867	79
1868	79
1869	79
1870	79
1871	79
1872	79
1873	79
1874	79
1875	79
1876	79
1877	79
1878	79
1879	79
1880	79
1881	79
1882	79
1883	79
1884	79
1885	79
1886	79
1887	79
1888	79
1889	79
1890	79
1891	79
1892	79
1893	79
1894	80
1895	80
1896	80
1897	80
1898	80
1899	80
1900	80
1901	80
1902	80
1903	80
1904	80
1905	80
1906	80
1907	80
1908	80
1909	80
1910	80
1911	80
1912	80
1913	80
1914	80
1915	80
1916	80
1917	80
1918	80
1919	80
1920	80
1921	80
1922	80
1923	80
1924	80
1925	80
1926	80
1927	80
1928	80
1929	80
1930	80
1931	80
1932	80
1933	80
1934	80
1935	80
1936	80
1937	80
1938	80
1939	80
1940	80
1941	80
1942	80
1943	80
1944	80
1945	80
1946	80
1947	80
1948	80
1949	80
1950	80
1951	80
1952	80
1953	80
1954	80
1955	80
1956	80
1957	80
1958	80
1959	80
1960	80
1961	80
1962	80
1963	80
1964	80
1965	80
1966	80
1967	80
1968	80
1969	80
1970	80
1971	80
1972	80
1973	80
1974	80
1975	80
1976	80
1977	80
1978	80
1979	80
1980	80
1981	80
1982	80
1983	80
1984	80
1985	80
1986	80
1987	80
1988	80
1989	80
1990	80
1991	80
1992	80
1993	80
1994	80
1995	80
1996	80
1997	80
1998	80
1999	80
2000	80
2001	80
2002	80
2003	80
2004	80
2005	80
2006	80
2007	80
2008	80
2009	80
2010	80
2011	80
2012	80
2013	80
2014	80
2015	80
2016	80
2017	80
2018	80
2019	80
2020	80
2021	80
2022	80
2023	80
2024	80
2025	80
2026	80
2027	80
2028	80
2029	80
2030	80
2031	80
2032	81
2033	81
2034	81
2035	81
2036	81
2037	81
2038	81
2039	81
2040	81
2041	81
2042	81
2043	81
2044	81
2045	81
2046	81
2047	81
2048	81
2049	81
2050	81
2051	81
2052	81
2053	81
2054	81
2055	81
2056	81
2057	81
2058	81
2059	81
2060	81
2061	81
2062	81
2063	81
2064	81
2065	81
2066	81
2067	81
2068	81
2069	81
2070	81
2071	81
2072	81
2073	81
2074	81
2075	81
2076	81
2077	81
2078	81
2079	82
2080	82
2081	82
2082	82
2083	82
2084	82
2085	82
2086	82
2087	82
2088	82
2089	82
2090	82
2091	82
2092	83
2093	83
2094	83
2095	83
2096	83
2097	83
2098	83
2099	83
2100	83
2101	83
2102	83
2103	83
2104	83
2105	83
2106	83
2107	83
2108	83
2109	83
2110	83
2111	83
2112	83
2113	83
2114	83
2115	83
2116	83
2117	83
2118	83
2119	83
2120	83
2121	83
2122	83
2123	83
2124	83
2125	83
2126	83
2127	83
2128	83
2129	83
2130	83
2131	83
2132	83
2133	83
2134	83
2135	83
2136	83
2137	83
2138	83
2139	83
2140	83
2141	83
2142	83
2143	83
2144	83
2145	83
2146	83
2147	83
2148	83
2149	84
2150	84
2151	84
2152	84
2153	84
2154	84
2155	84
2156	84
2157	84
2158	84
2159	84
2160	84
2161	84
2162	84
2163	84
2164	84
2165	84
2166	84
2167	84
2168	84
2169	84
2170	84
2171	84
2172	84
2173	84
2174	84
2175	84
2176	84
2177	84
2178	84
2179	84
2180	84
2181	84
2182	84
2183	84
2184	84
2185	84
2186	84
2187	84
2188	84
2189	84
2190	84
2191	84
2192	84
2193	84
2194	84
2195	84
2196	84
2197	84
2198	84
2199	84
2200	84
2201	84
2202	84
2203	84
2204	84
2205	84
2206	84
2207	84
2208	84
2209	84
2210	84
2211	84
2212	84
2213	84
2214	84
2215	84
2216	84
2217	84
2218	84
2219	84
2220	84
2221	84
2222	84
2223	84
2224	84
2225	84
2226	84
2227	84
2228	84
2229	84
2230	84
2231	84
2232	84
2233	84
2234	84
2235	84
2236	84
2237	84
2238	84
2239	84
2240	84
2241	84
2242	84
2243	84
2244	84
2245	84
2246	84
2247	84
2248	84
2249	84
2250	84
2251	84
2252	84
2253	84
2254	84
2255	84
2256	84
2257	84
2258	84
2259	84
2260	84
2261	84
2262	84
2263	84
2264	84
2265	84
2266	84
2267	84
2268	84
2269	84
2270	84
2271	84
2272	84
2273	84
2274	84
2275	84
2276	84
2277	84
2278	84
2279	84
2280	84
2281	84
2282	84
2283	84
2284	84
2285	84
2286	84
2287	84
2288	84
2289	84
2290	84
2291	84
2292	84
2293	84
2294	84
2295	84
2296	84
2297	84
2298	84
2299	84
2300	84
2301	84
2302	84
2303	84
2304	84
2305	84
2306	84
2307	84
2308	84
2309	84
2310	84
2311	84
2312	84
2313	84
2314	84
2315	84
2316	84
2317	84
2318	84
2319	84
2320	84
2321	84
2322	84
2323	84
2324	84
2325	84
2326	84
2327	84
2328	84
2329	84
2330	84
2331	84
2332	84
2333	84
2334	84
2335	84
2336	84
2337	84
2338	84
2339	84
2340	84
2341	84
2342	84
2343	84
2344	84
2345	84
2346	84
2347	84
2348	84
2349	84
2350	84
2351	84
2352	84
2353	84
2354	84
2355	84
2356	84
2357	84
2358	84
2359	84
2360	84
2361	84
2362	84
2363	84
2364	84
2365	84
2366	84
2367	84
2368	84
2369	84
2370	84
2371	84
2372	84
2373	84
2374	84
2375	84
2376	84
2377	84
2378	84
2379	84
2380	84
2381	84
2382	84
2383	84
2384	84
2385	84
2386	84
2387	84
2388	84
2389	84
2390	84
2391	84
2392	84
2393	84
2394	84
2395	84
2396	84
2397	84
2398	84
2399	84
2400	84
2401	84
2402	84
2403	84
2404	84
2405	84
2406	84
2407	84
2408	84
2409	84
2410	84
2411	84
2412	84
2413	84
2414	84
2415	84
2416	84
2417	84
2418	84
2419	84
2420	84
2421	84
2422	84
2423	84
2424	84
2425	84
2426	84
2427	84
2428	84
2429	84
2430	84
2431	84
2432	84
2433	84
2434	84
2435	84
2436	84
2437	84
2438	84
2439	84
2440	84
2441	84
2442	84
2443	84
2444	84
2445	84
2446	84
2447	84
2448	84
2449	84
2450	84
2451	84
2452	84
2453	84
2454	84
2455	84
2456	84
2457	84
2458	84
2459	84
2460	84
2461	84
2462	84
2463	84
2464	84
2465	84
2466	84
2467	84
2468	84
2469	84
2470	84
2471	84
2472	84
2473	84
2474	84
2475	84
2476	84
2477	84
2478	84
2479	84
2480	84
2481	84
2482	84
2483	84
2484	84
2485	84
2486	84
2487	84
2488	85
2489	85
2490	85
2491	85
2492	85
2493	85
2494	85
2495	85
2496	85
2497	85
2498	85
2499	85
2500	85
2501	85
2502	85
2503	85
2504	85
2505	85
2506	85
2507	85
2508	85
2509	85
2510	85
2511	85
2512	85
2513	85
2514	85
2515	85
2516	85
2517	85
2518	85
2519	85
2520	85
2521	85
2522	85
2523	85
2524	85
2525	85
2526	85
2527	85
2528	85
2529	85
2530	85
2531	85
2532	85
2533	85
2534	85
2535	85
2536	85
2537	85
2538	85
2539	85
2540	85
2541	85
2542	85
2543	85
2544	85
2545	85
2546	85
2547	85
2548	85
2549	85
2550	85
2551	85
2552	85
2553	85
2554	85
2555	85
2556	85
2557	85
2558	85
2559	85
2560	85
2561	85
2562	85
2563	85
2564	85
2565	85
2566	85
2567	85
2568	85
2569	85
2570	85
2571	85
2572	85
2573	85
2574	85
2575	85
2576	85
2577	85
2578	85
2579	85
2580	85
2581	85
2582	85
2583	85
2584	85
2585	85
2586	85
2587	85
2588	85
2589	85
2590	85
2591	85
2592	85
2593	85
2594	85
2595	85
2596	85
2597	85
2598	85
2599	85
2600	85
2601	85
2602	85
2603	85
2604	85
2605	85
2606	85
2607	85
2608	85
2609	85
2610	85
2611	85
2612	85
2613	85
2614	85
2615	85
2616	85
2617	85
2618	85
2619	86
2620	86
2621	86
2622	86
2623	86
2624	86
2625	86
2626	86
2627	86
2628	86
2629	86
2630	86
2631	86
2632	86
2633	86
2634	86
2635	86
2636	86
2637	86
2638	86
2639	86
2640	86
2641	86
2642	86
2643	86
2644	86
2645	86
2646	86
2647	86
2648	86
2649	86
2650	86
2651	86
2652	86
2653	86
2654	86
2655	86
2656	86
2657	86
2658	86
2659	86
2660	86
2661	86
2662	86
2663	86
2664	86
2665	86
2666	86
2667	86
2668	86
2669	86
2670	86
2671	86
2672	86
2673	86
2674	86
2675	86
2676	86
2677	86
2678	86
2679	86
2680	86
2681	86
2682	86
2683	86
2684	86
2685	86
2686	86
2687	86
2688	86
2689	86
2690	86
2691	86
2692	86
2693	86
2694	86
2695	86
2696	86
2697	86
2698	86
2699	86
2700	86
2701	86
2702	86
2703	86
2704	86
2705	86
2706	86
2707	86
2708	86
2709	86
2710	86
2711	86
2712	86
2713	86
2714	86
2715	86
2716	86
2717	86
2718	86
2719	86
2720	86
2721	86
2722	86
2723	86
2724	86
2725	86
2726	86
2727	86
2728	86
2729	86
2730	86
2731	86
2732	86
2733	86
2734	86
2735	86
2736	86
2737	86
2738	86
2739	86
2740	86
2741	86
2742	86
2743	86
2744	86
2745	86
2746	86
2747	86
2748	86
2749	86
2750	86
2751	86
2752	86
2753	86
2754	86
2755	86
2756	86
2757	86
2758	86
2759	86
2760	86
2761	86
2762	86
2763	86
2764	86
2765	86
2766	86
2767	86
2768	86
2769	86
2770	86
2771	86
2772	86
2773	86
2774	86
2775	86
2776	86
2777	86
2778	86
2779	86
2780	86
2781	86
2782	86
2783	86
2784	87
2785	87
2786	87
2787	87
2788	87
2789	87
2790	87
2791	87
2792	87
2793	87
2794	87
2795	87
2796	87
2797	87
2798	87
2799	87
2800	87
2801	87
2802	87
2803	87
2804	87
2805	87
2806	87
2807	87
2808	87
2809	87
2810	87
2811	87
2812	87
2813	87
2814	87
2815	87
2816	87
2817	87
2818	87
2819	87
2820	87
2821	87
2822	87
2823	87
2824	87
2825	87
2826	87
2827	87
2828	87
2829	87
2830	87
2831	87
2832	87
2833	87
2834	87
2835	87
2836	87
2837	87
2838	87
2839	87
2840	87
2841	87
2842	87
2843	87
2844	87
2845	87
2846	87
2847	87
2848	87
2849	87
2850	87
2851	87
2852	87
2853	87
2854	87
2855	87
2856	87
2857	87
2858	87
2859	87
2860	87
2861	87
2862	87
2863	87
2864	87
2865	87
2866	87
2867	87
2868	87
2869	87
2870	87
2871	87
2872	87
2873	87
2874	87
2875	87
2876	87
2877	87
2878	87
2879	87
2880	87
2881	87
2882	87
2883	87
2884	87
2885	87
2886	87
2887	87
2888	87
2889	87
2890	87
2891	87
2892	87
2893	87
2894	87
2895	87
2896	87
2897	87
2898	87
2899	87
2900	87
2901	87
2902	87
2903	87
2904	87
2905	87
2906	87
2907	87
2908	87
2909	87
2910	87
2911	87
2912	87
2913	87
2914	87
2915	87
2916	87
2917	87
2918	87
2919	87
2920	87
2921	87
2922	87
2923	87
2924	87
2925	87
2926	87
2927	87
2928	87
2929	87
2930	87
2931	87
2932	87
2933	87
2934	87
2935	87
2936	87
2937	87
2938	87
2939	87
2940	87
2941	87
2942	87
2943	87
2944	87
2945	87
2946	87
2947	87
2948	87
2949	87
2950	87
2951	87
2952	87
2953	87
2954	87
2955	87
2956	87
2957	87
2958	87
2959	87
2960	87
2961	87
2962	87
2963	87
2964	87
2965	87
2966	87
2967	87
2968	87
2969	87
2970	87
2971	87
2972	87
2973	87
2974	87
2975	87
2976	87
2977	87
2978	87
2979	87
2980	87
2981	87
2982	87
2983	87
2984	87
2985	87
2986	87
2987	87
2988	87
2989	87
2990	87
2991	87
2992	87
2993	87
2994	87
2995	87
2996	87
2997	87
2998	87
2999	87
3000	87
3001	87
3002	87
3003	87
3004	87
3005	87
3006	87
3007	87
3008	87
3009	87
3010	87
3011	87
3012	87
3013	87
3014	87
3015	87
3016	87
3017	87
3018	87
3019	87
3020	87
3021	87
3022	87
3023	87
3024	87
3025	87
3026	87
3027	87
3028	87
3029	87
3030	87
3031	87
3032	87
3033	87
3034	87
3035	87
3036	87
3037	87
3038	87
3039	87
3040	87
3041	87
3042	87
3043	87
3044	87
3045	87
3046	87
3047	87
3048	87
3049	87
3050	87
3051	87
3052	87
3053	87
3054	87
3055	87
3056	87
3057	87
3058	87
3059	87
3060	87
3061	87
3062	87
3063	87
3064	87
3065	87
3066	87
3067	87
3068	87
3069	87
3070	87
3071	87
3072	87
3073	87
3074	87
3075	87
3076	87
3077	87
3078	87
3079	87
3080	87
3081	87
3082	87
3083	87
3084	87
3085	87
3086	87
3087	87
3088	87
3089	87
3090	87
3091	87
3092	87
3093	87
3094	87
3095	87
3096	87
3097	87
3098	87
3099	87
3100	87
3101	87
3102	87
3103	87
3104	87
3105	87
3106	87
3107	87
3108	87
3109	87
3110	87
3111	87
3112	87
3113	87
3114	87
3115	87
3116	87
3117	87
3118	87
3119	87
3120	87
3121	87
3122	87
3123	87
3124	87
3125	87
3126	87
3127	87
3128	87
3129	87
3130	87
3131	87
3132	87
3133	87
3134	87
3135	87
3136	87
3137	87
3138	87
3139	87
3140	87
3141	87
3142	87
3143	87
3144	87
3145	87
3146	87
3147	87
3148	87
3149	87
3150	87
3151	87
3152	87
3153	87
3154	87
3155	87
3156	87
3157	87
3158	87
3159	87
3160	87
3161	87
3162	87
3163	87
3164	87
3165	87
3166	87
3167	87
3168	87
3169	87
3170	87
3171	87
3172	87
3173	87
3174	87
3175	87
3176	87
3177	87
3178	87
3179	87
3180	87
3181	87
3182	87
3183	87
3184	87
3185	87
3186	87
3187	87
3188	87
3189	87
3190	87
3191	87
3192	87
3193	87
3194	87
3195	87
3196	87
3197	87
3198	87
3199	87
3200	87
3201	87
3202	87
3203	87
3204	87
3205	87
3206	87
3207	87
3208	87
3209	87
3210	87
3211	87
3212	87
3213	87
3214	87
3215	87
3216	87
3217	87
3218	87
3219	87
3220	87
3221	87
3222	87
3223	87
3224	87
3225	87
3226	87
3227	87
3228	87
3229	87
3230	87
3231	87
3232	87
3233	87
3234	87
3235	87
3236	87
3237	87
3238	87
3239	87
3240	87
3241	87
3242	87
3243	87
3244	87
3245	87
3246	87
3247	87
3248	87
3249	87
3250	87
3251	87
3252	87
3253	87
3254	87
3255	87
3256	87
3257	87
3258	87
3259	87
3260	87
3261	87
3262	87
3263	87
3264	87
3265	87
3266	87
3267	87
3268	87
3269	87
3270	87
3271	87
3272	87
3273	87
3274	87
3275	87
3276	87
3277	87
3278	87
3279	87
3280	87
3281	87
3282	87
3283	87
3284	87
3285	87
3286	87
3287	87
3288	87
3289	87
3290	87
3291	87
3292	87
3293	87
3294	87
3295	87
3296	87
3297	87
3298	87
3299	87
3300	87
3301	87
3302	87
3303	87
3304	87
3305	87
3306	87
3307	87
3308	87
3309	87
3310	87
3311	87
3312	87
3313	87
3314	87
3315	87
3316	87
3317	87
3318	87
3319	87
3320	87
3321	87
3322	87
3323	87
3324	87
3325	87
3326	87
3327	87
3328	87
3329	87
3330	87
3331	87
3332	87
3333	87
3334	87
3335	87
3336	87
3337	87
3338	87
3339	87
3340	87
3341	87
3342	87
3343	87
3344	87
3345	87
3346	87
3347	87
3348	87
3349	87
3350	87
3351	87
3352	87
3353	87
3354	88
3355	88
3356	88
3357	88
3358	88
3359	88
3360	88
3361	88
3362	88
3363	88
3364	88
3365	88
3366	88
3367	88
3368	88
3369	88
3370	88
3371	88
3372	88
3373	88
3374	88
3375	89
3376	89
3377	89
3378	89
3379	89
3380	89
3381	89
3382	89
3383	89
3384	89
3385	89
3386	89
3387	89
3388	89
3389	89
3390	89
3391	89
3392	89
3393	89
3394	89
3395	89
3396	89
3397	89
3398	89
3399	89
3400	89
3401	89
3402	89
3403	89
3404	89
3405	89
3406	89
3407	89
3408	89
3409	89
3410	89
3411	89
3412	89
3413	89
3414	89
3415	89
3416	89
3417	89
3418	89
3419	89
3420	89
3421	89
3422	89
3423	89
3424	89
3425	89
3426	89
3427	89
3428	89
3429	89
3430	89
3431	89
3432	89
3433	89
3434	89
3435	89
3436	89
3437	89
3438	89
3439	89
3440	89
3441	89
3442	89
3443	89
3444	89
3445	89
3446	89
3447	89
3448	89
3449	89
3450	89
3451	89
3452	89
3453	89
3454	89
3455	89
3456	89
3457	89
3458	89
3459	89
3460	89
3461	89
3462	89
3463	89
3464	89
3465	89
3466	89
3467	89
3468	89
3469	89
3470	89
3471	89
3472	89
3473	89
3474	89
3475	89
3476	89
3477	89
3478	89
3479	89
3480	89
3481	89
3482	89
3483	89
3484	89
3485	89
3486	89
3487	89
3488	89
3489	89
3490	89
3491	89
3492	89
3493	89
3494	89
3495	89
3496	89
3497	89
3498	89
3499	89
3500	89
3501	89
3502	89
3503	89
3504	89
3505	89
3506	89
3507	89
3508	89
3509	89
3510	89
3511	89
3512	89
3513	89
3514	89
3515	89
3516	89
3517	89
3518	89
3519	89
3520	89
3521	89
3522	89
3523	89
3524	89
3525	89
3526	89
3527	89
3528	89
3529	89
3530	89
3531	89
3532	89
3533	89
3534	89
3535	89
3536	89
3537	89
3538	89
3539	89
3540	89
3541	89
3542	89
3543	89
3544	89
3545	89
3546	89
3547	89
3548	89
3549	89
3550	89
3551	89
3552	89
3553	89
3554	89
3555	89
3556	89
3557	89
3558	89
3559	89
3560	89
3561	89
3562	89
3563	89
3564	89
3565	89
3566	89
3567	89
3568	89
3569	89
3570	89
3571	89
3572	89
3573	89
3574	89
3575	89
3576	89
3577	89
3578	89
3579	89
3580	89
3581	89
3582	89
3583	89
3584	89
3585	89
3586	89
3587	89
3588	89
3589	89
3590	89
3591	89
3592	89
3593	89
3594	89
3595	89
3596	89
3597	89
3598	89
3599	89
3600	89
3601	89
3602	89
3603	89
3604	89
3605	89
3606	89
3607	89
3608	89
3609	89
3610	89
3611	89
3612	89
3613	89
3614	89
3615	89
3616	89
3617	89
3618	89
3619	89
3620	89
3621	89
3622	89
3623	89
3624	89
3625	89
3626	89
3627	89
3628	89
3629	89
3630	89
3631	89
3632	89
3633	89
3634	89
3635	89
3636	89
3637	89
3638	89
3639	89
3640	89
3641	89
3642	89
3643	89
3644	89
3645	89
3646	89
3647	89
3648	89
3649	89
3650	89
3651	89
3652	89
3653	89
3654	89
3655	89
3656	89
3657	89
3658	89
3659	89
3660	89
3661	89
3662	89
3663	89
3664	89
3665	89
3666	89
3667	89
3668	89
3669	89
3670	89
3671	89
3672	89
3673	89
3674	89
3675	89
3676	89
3677	89
3678	89
3679	89
3680	89
3681	89
3682	89
3683	89
3684	89
3685	89
3686	89
3687	89
3688	89
3689	89
3690	89
3691	89
3692	89
3693	89
3694	89
3695	89
3696	89
3697	89
3698	89
3699	89
3700	89
3701	89
3702	89
3703	89
3704	89
3705	89
3706	89
3707	89
3708	89
3709	89
3710	89
3711	89
3712	89
3713	89
3714	89
3715	89
3716	89
3717	89
3718	89
3719	89
3720	89
3721	89
3722	89
3723	89
3724	89
3725	89
3726	89
3727	89
3728	89
3729	89
3730	89
3731	89
3732	89
3733	89
3734	89
3735	89
3736	89
3737	89
3738	89
3739	89
3740	89
3741	89
3742	89
3743	89
3744	89
3745	89
3746	89
3747	89
3748	89
3749	89
3750	89
3751	89
3752	89
3753	89
3754	89
3755	89
3756	89
3757	89
3758	89
3759	89
3760	89
3761	89
3762	89
3763	89
3764	89
3765	89
3766	89
3767	89
3768	89
3769	89
3770	89
3771	89
3772	89
3773	89
3774	89
3775	89
3776	89
3777	89
3778	89
3779	89
3780	89
3781	89
3782	89
3783	89
3784	89
3785	89
3786	89
3787	89
3788	89
3789	89
3790	89
3791	89
3792	89
3793	89
3794	89
3795	89
3796	89
3797	89
3798	89
3799	89
3800	89
3801	89
3802	89
3803	89
3804	89
3805	89
3806	89
3807	89
3808	89
3809	89
3810	89
3811	89
3812	89
3813	89
3814	89
3815	89
3816	89
3817	89
3818	89
3819	89
3820	89
3821	89
3822	89
3823	89
3824	89
3825	89
3826	89
3827	89
3828	89
3829	89
3830	89
3831	89
3832	89
3833	89
3834	89
3835	89
3836	89
3837	89
3838	90
3839	90
3840	90
3841	90
3842	90
3843	90
3844	90
3845	90
3846	90
3847	90
3848	90
3849	90
3850	90
3851	90
3852	90
3853	90
3854	90
3855	90
3856	90
3857	90
3858	90
3859	90
3860	90
3861	90
3862	90
3863	90
3864	91
3865	91
3866	91
3867	91
3868	91
3869	91
3870	91
3871	91
3872	91
3873	91
3874	91
3875	91
3876	91
3877	91
3878	91
3879	91
3880	91
3881	91
3882	91
3883	91
3884	91
3885	91
3886	91
3887	91
3888	91
3889	91
3890	91
3891	91
3892	91
3893	91
3894	91
3895	91
3896	91
3897	91
3898	91
3899	91
3900	91
3901	91
3902	91
3903	91
3904	91
3905	91
3906	91
3907	91
3908	91
3909	91
3910	91
3911	91
3912	91
3913	91
3914	91
3915	91
3916	91
3917	91
3918	91
3919	91
3920	91
3921	91
3922	91
3923	91
3924	91
3925	91
3926	91
3927	91
3928	91
3929	91
3930	91
3931	91
3932	91
3933	91
3934	91
3935	91
3936	91
3937	91
3938	91
3939	91
3940	91
3941	91
3942	91
3943	91
3944	91
3945	91
3946	91
3947	91
3948	91
3949	91
3950	91
3951	91
3952	91
3953	91
3954	91
3955	91
3956	91
3957	91
3958	91
3959	91
3960	91
3961	91
3962	91
3963	91
3964	91
3965	91
3966	91
3967	91
3968	91
3969	91
3970	91
3971	91
3972	91
3973	91
3974	91
3975	91
3976	91
3977	91
3978	91
3979	91
3980	91
3981	91
3982	91
3983	91
3984	91
3985	91
3986	91
3987	91
3988	91
3989	91
3990	91
3991	91
3992	91
3993	91
3994	91
3995	91
3996	91
3997	91
3998	91
3999	91
4000	91
4001	91
4002	91
4003	91
4004	91
4005	91
4006	91
4007	91
4008	91
4009	91
4010	91
4011	91
4012	91
4013	91
4014	91
4015	91
4016	91
4017	91
4018	91
4019	91
4020	91
4021	91
4022	91
4023	91
4024	91
4025	91
4026	91
4027	91
4028	91
4029	91
4030	91
4031	91
4032	91
4033	91
4034	91
4035	91
4036	91
4037	91
4038	91
4039	91
4040	91
4041	91
4042	91
4043	91
4044	91
4045	91
4046	91
4047	91
4048	91
4049	91
4050	91
4051	91
4052	91
4053	91
4054	91
4055	91
4056	91
4057	91
4058	91
4059	91
4060	92
4061	92
4062	92
4063	92
4064	92
4065	92
4066	92
4067	92
4068	92
4069	92
4070	92
4071	92
4072	92
4073	92
4074	92
4075	92
4076	92
4077	92
4078	92
4079	92
4080	92
4081	92
4082	92
4083	92
4084	92
4085	92
4086	92
4087	92
4088	92
4089	92
4090	92
4091	92
4092	92
4093	92
4094	92
4095	92
4096	92
4097	92
4098	92
4099	92
4100	92
4101	92
4102	92
4103	92
4104	92
4105	92
4106	92
4107	92
4108	92
4109	92
4110	92
4111	92
4112	92
4113	92
4114	92
4115	92
4116	92
4117	92
4118	92
4119	92
4120	92
4121	92
4122	92
4123	92
4124	92
4125	92
4126	92
4127	92
4128	92
4129	92
4130	92
4131	92
4132	92
4133	92
4134	92
4135	92
4136	92
4137	92
4138	92
4139	92
4140	92
4141	92
4142	92
4143	92
4144	92
4145	92
4146	92
4147	92
4148	92
4149	92
4150	92
4151	92
4152	92
4153	92
4154	92
4155	92
4156	92
4157	92
4158	92
4159	92
4160	92
4161	92
4162	92
4163	92
4164	92
4165	92
4166	92
4167	92
4168	92
4169	92
4170	92
4171	92
4172	92
4173	92
4174	92
4175	92
4176	92
4177	92
4178	92
4179	92
4180	92
4181	92
4182	92
4183	92
4184	92
4185	92
4186	92
4187	92
4188	92
4189	92
4190	92
4191	92
4192	92
4193	92
4194	92
4195	92
4196	92
4197	92
4198	92
4199	92
4200	92
4201	92
4202	92
4203	92
4204	92
4205	92
4206	92
4207	92
4208	92
4209	92
4210	92
4211	92
4212	92
4213	92
4214	92
4215	92
4216	92
4217	92
4218	92
4219	92
4220	92
4221	92
4222	92
4223	92
4224	92
4225	92
4226	92
4227	92
4228	92
4229	92
4230	92
4231	92
4232	92
4233	92
4234	92
4235	92
4236	92
4237	92
4238	92
4239	92
4240	92
4241	92
4242	92
4243	92
4244	92
4245	92
4246	92
4247	92
4248	92
4249	92
4250	92
4251	92
4252	92
4253	92
4254	92
4255	92
4256	92
4257	92
4258	92
4259	92
4260	92
4261	92
4262	92
4263	92
4264	92
4265	92
4266	92
4267	92
4268	92
4269	92
4270	92
4271	92
4272	92
4273	92
4274	92
4275	92
4276	92
4277	92
4278	92
4279	92
4280	92
4281	92
4282	92
4283	92
4284	92
4285	92
4286	92
4287	92
4288	92
4289	92
4290	92
4291	92
4292	92
4293	92
4294	92
4295	92
4296	92
4297	92
4298	92
4299	92
4300	92
4301	92
4302	92
4303	92
4304	92
4305	92
4306	92
4307	92
4308	92
4309	92
4310	92
4311	92
4312	92
4313	92
4314	92
4315	92
4316	92
4317	92
4318	92
4319	92
4320	92
4321	92
4322	92
4323	92
4324	92
4325	92
4326	92
4327	92
4328	92
4329	92
4330	92
4331	92
4332	92
4333	92
4334	92
4335	92
4336	92
4337	92
4338	92
4339	92
4340	92
4341	92
4342	92
4343	92
4344	92
4345	92
4346	92
4347	92
4348	92
4349	92
4350	92
4351	92
4352	92
4353	92
4354	92
4355	92
4356	92
4357	92
4358	92
4359	92
4360	92
4361	92
4362	92
4363	92
4364	92
4365	92
4366	92
4367	92
4368	92
4369	92
4370	92
4371	92
4372	92
4373	92
4374	92
4375	92
4376	92
4377	92
4378	92
4379	92
4380	92
4381	92
4382	92
4383	92
4384	92
4385	92
4386	92
4387	92
4388	92
4389	92
4390	92
4391	92
4392	92
4393	92
4394	92
4395	92
4396	92
4397	92
4398	92
4399	92
4400	92
4401	93
4402	93
4403	93
4404	93
4405	93
4406	93
4407	93
4408	93
4409	93
4410	93
4411	93
4412	93
4413	93
4414	93
4415	93
4416	93
4417	93
4418	93
4419	93
4420	93
4421	93
4422	93
4423	93
4424	93
4425	93
4426	93
4427	93
4428	93
4429	93
4430	93
4431	93
4432	93
4433	93
4434	93
4435	93
4436	93
4437	93
4438	93
4439	93
4440	93
4441	93
4442	93
4443	93
4444	93
4445	93
4446	93
4447	93
4448	93
4449	93
4450	93
4451	93
4452	93
4453	93
4454	93
4455	93
4456	93
4457	93
4458	93
4459	93
4460	93
4461	93
4462	93
4463	93
4464	93
4465	93
4466	93
4467	93
4468	93
4469	93
4470	93
4471	93
4472	93
4473	93
4474	93
4475	93
4476	93
4477	93
4478	93
4479	93
4480	93
4481	93
4482	93
4483	93
4484	93
4485	93
4486	93
4487	93
4488	93
4489	93
4490	93
4491	93
4492	93
4493	93
4494	93
4495	93
4496	93
4497	93
4498	93
4499	93
4500	93
4501	93
4502	93
4503	93
4504	93
4505	93
4506	93
4507	93
4508	93
4509	93
4510	93
4511	93
4512	93
4513	93
4514	93
4515	93
4516	93
4517	93
4518	93
4519	93
4520	93
4521	93
4522	93
4523	93
4524	93
4525	93
4526	93
4527	93
4528	93
4529	93
4530	93
4531	93
4532	93
4533	93
4534	93
4535	93
4536	93
4537	93
4538	93
4539	93
4540	93
4541	93
4542	93
4543	93
4544	93
4545	93
4546	93
4547	93
4548	93
4549	93
4550	93
4551	93
4552	93
4553	93
4554	93
4555	93
4556	93
4557	93
4558	93
4559	93
4560	93
4561	93
4562	93
4563	93
4564	93
4565	93
4566	93
4567	93
4568	93
4569	93
4570	93
4571	93
4572	93
4573	93
4574	93
4575	93
4576	93
4577	93
4578	93
4579	93
4580	93
4581	93
4582	93
4583	93
4584	93
4585	93
4586	93
4587	93
4588	93
4589	93
4590	93
4591	93
4592	93
4593	93
4594	93
4595	93
4596	93
4597	94
4598	94
4599	94
4600	94
4601	94
4602	94
4603	94
4604	94
4605	94
4606	94
4607	94
4608	94
4609	94
4610	94
4611	94
4612	94
4613	94
4614	94
4615	94
4616	94
4617	94
4618	94
4619	94
4620	94
4621	94
4622	94
4623	94
4624	94
4625	94
4626	94
4627	94
4628	94
4629	94
4630	94
4631	94
4632	94
4633	94
4634	94
4635	94
4636	95
4637	95
4638	95
4639	96
4640	96
4641	96
4642	96
4643	96
4644	96
4645	96
4646	96
4647	96
4648	96
4649	96
4650	96
4651	96
4652	96
4653	96
4654	96
4655	96
4656	96
4657	96
4658	96
4659	96
4660	97
4661	97
4662	97
4663	97
4664	97
4665	97
4666	97
4667	97
4668	97
4669	97
4670	97
4671	97
4672	97
4673	97
4674	97
4675	97
4676	97
4677	97
4678	97
4679	97
4680	97
4681	97
4682	97
4683	97
4684	97
4685	97
4686	97
4687	97
4688	97
4689	97
4690	97
4691	97
4692	97
4693	97
4694	97
4695	97
4696	97
4697	97
4698	97
4699	97
4700	97
4701	97
4702	97
4703	97
4704	97
4705	97
4706	97
4707	97
4708	97
4709	97
4710	97
4711	97
4712	97
4713	97
4714	97
4715	97
4716	97
4717	97
4718	97
4719	97
4720	97
4721	97
4722	97
4723	97
4724	97
4725	97
4726	97
4727	97
4728	97
4729	97
4730	97
4731	97
4732	97
4733	97
4734	97
4735	97
4736	97
4737	97
4738	97
4739	97
4740	97
4741	97
4742	97
4743	97
4744	97
4745	97
4746	97
4747	97
4748	97
4749	97
4750	97
4751	97
4752	97
4753	97
4754	97
4755	97
4756	97
4757	97
4758	97
4759	97
4760	97
4761	97
4762	97
4763	97
4764	97
4765	97
4766	97
4767	97
4768	97
4769	97
4770	97
4771	97
4772	97
4773	97
4774	97
4775	97
4776	97
4777	97
4778	97
4779	97
4780	97
4781	97
4782	97
4783	97
4784	97
4785	97
4786	97
4787	97
4788	97
4789	97
4790	97
4791	97
4792	97
4793	97
4794	97
4795	97
4796	97
4797	97
4798	97
4799	97
4800	97
4801	97
4802	97
4803	97
4804	97
4805	97
4806	97
4807	97
4808	97
4809	97
4810	97
4811	97
4812	97
4813	97
4814	97
4815	97
4816	97
4817	97
4818	97
4819	97
4820	97
4821	97
4822	97
4823	97
4824	97
4825	97
4826	97
4827	97
4828	97
4829	97
4830	97
4831	97
4832	97
4833	97
4834	97
4835	97
4836	97
4837	97
4838	97
4839	97
4840	97
4841	97
4842	97
4843	97
4844	97
4845	97
4846	97
4847	97
4848	97
4849	97
4850	97
4851	97
4852	97
4853	97
4854	97
4855	97
4856	97
4857	97
4858	97
4859	97
4860	97
4861	97
4862	97
4863	97
4864	97
4865	97
4866	97
4867	97
4868	97
4869	97
4870	97
4871	97
4872	98
4873	98
4874	98
4875	98
4876	98
4877	98
4878	98
4879	98
4880	98
4881	98
4882	98
4883	98
4884	98
4885	98
4886	98
4887	98
4888	98
4889	98
4890	98
4891	98
4892	98
4893	98
4894	98
4895	98
4896	98
4897	98
4898	98
4899	98
4900	98
4901	98
4902	98
4903	98
4904	98
4905	98
4906	98
4907	98
4908	98
4909	98
4910	98
4911	98
4912	98
4913	98
4914	98
4915	98
4916	98
4917	98
4918	98
4919	98
4920	98
4921	98
4922	98
4923	98
4924	98
4925	98
4926	98
4927	98
4928	98
4929	98
4930	98
4931	98
4932	98
4933	98
4934	98
4935	98
4936	98
4937	98
4938	98
4939	98
4940	98
4941	98
4942	98
4943	98
4944	98
4945	98
4946	98
4947	98
4948	98
4949	98
4950	98
4951	98
4952	98
4953	98
4954	98
4955	98
4956	98
4957	98
4958	98
4959	98
4960	98
4961	98
4962	98
4963	98
4964	98
4965	98
4966	98
4967	98
4968	98
4969	98
4970	98
4971	98
4972	98
4973	98
4974	98
4975	98
4976	98
4977	98
4978	98
4979	98
4980	98
4981	98
4982	98
4983	98
4984	98
4985	98
4986	98
4987	98
4988	98
4989	98
4990	98
4991	98
4992	98
4993	98
4994	98
4995	98
4996	98
4997	98
4998	98
4999	98
5000	98

==> data/no_restart/SATComp/lwhmo-c.1-wrnd.tsv <==
1	0
2	18
3	25
4	26
5	28
6	28
7	28
8	29
9	30
10	30
11	30
12	31
13	32
14	33
15	33
16	33
17	33
18	33
19	35
20	35
21	35
22	36
23	37
24	37
25	38
26	38
27	39
28	39
29	39
30	39
31	39
32	39
33	40
34	41
35	41
36	41
37	41
38	42
39	42
40	43
41	43
42	44
43	44
44	44
45	46
46	46
47	46
48	46
49	46
50	46
51	47
52	47
53	48
54	48
55	48
56	48
57	48
58	48
59	48
60	48
61	48
62	48
63	48
64	48
65	49
66	49
67	49
68	49
69	49
70	49
71	49
72	49
73	49
74	49
75	49
76	50
77	50
78	51
79	51
80	51
81	51
82	52
83	52
84	52
85	52
86	52
87	52
88	52
89	52
90	52
91	52
92	52
93	52
94	52
95	52
96	52
97	52
98	52
99	52
100	52
101	52
102	52
103	52
104	52
105	52
106	52
107	52
108	52
109	52
110	52
111	52
112	52
113	52
114	53
115	53
116	53
117	53
118	53
119	54
120	54
121	54
122	54
123	54
124	54
125	54
126	54
127	54
128	54
129	54
130	54
131	54
132	54
133	54
134	54
135	54
136	54
137	54
138	54
139	54
140	54
141	54
142	54
143	54
144	54
145	54
146	54
147	56
148	56
149	56
150	56
151	56
152	56
153	56
154	56
155	56
156	56
157	56
158	56
159	56
160	57
161	57
162	57
163	58
164	58
165	58
166	58
167	58
168	58
169	58
170	58
171	58
172	58
173	59
174	59
175	59
176	59
177	59
178	59
179	59
180	59
181	59
182	59
183	59
184	59
185	59
186	59
187	59
188	60
189	60
190	60
191	60
192	60
193	60
194	60
195	60
196	60
197	60
198	60
199	60
200	60
201	60
202	60
203	60
204	60
205	60
206	60
207	60
208	60
209	60
210	60
211	60
212	60
213	60
214	60
215	60
216	60
217	60
218	60
219	60
220	60
221	60
222	60
223	60
224	60
225	60
226	60
227	60
228	60
229	60
230	60
231	60
232	60
233	60
234	60
235	60
236	60
237	60
238	60
239	60
240	60
241	60
242	60
243	60
244	60
245	60
246	60
247	60
248	60
249	60
250	60
251	60
252	60
253	60
254	60
255	60
256	60
257	60
258	60
259	60
260	60
261	60
262	60
263	60
264	60
265	60
266	60
267	60
268	61
269	61
270	61
271	61
272	61
273	61
274	61
275	61
276	61
277	61
278	61
279	61
280	61
281	61
282	61
283	61
284	61
285	61
286	61
287	61
288	61
289	61
290	61
291	61
292	61
293	61
294	61
295	61
296	61
297	61
298	61
299	61
300	62
301	62
302	62
303	62
304	62
305	62
306	62
307	62
308	62
309	62
310	62
311	62
312	62
313	62
314	62
315	62
316	62
317	62
318	62
319	62
320	62
321	62
322	62
323	62
324	62
325	62
326	62
327	62
328	62
329	62
330	62
331	62
332	62
333	62
334	62
335	62
336	62
337	62
338	62
339	62
340	62
341	62
342	62
343	62
344	62
345	62
346	63
347	63
348	63
349	63
350	63
351	63
352	63
353	63
354	63
355	63
356	63
357	63
358	63
359	63
360	63
361	63
362	63
363	63
364	63
365	63
366	63
367	63
368	63
369	63
370	63
371	63
372	63
373	63
374	63
375	63
376	63
377	63
378	63
379	63
380	63
381	63
382	63
383	63
384	63
385	63
386	63
387	63
388	63
389	63
390	63
391	63
392	63
393	63
394	63
395	63
396	63
397	63
398	63
399	63
400	63
401	63
402	63
403	63
404	63
405	63
406	63
407	63
408	63
409	63
410	63
411	63
412	63
413	63
414	63
415	63
416	63
417	63
418	63
419	63
420	63
421	63
422	63
423	63
424	63
425	63
426	63
427	63
428	63
429	63
430	63
431	63
432	63
433	63
434	63
435	63
436	63
437	63
438	63
439	63
440	63
441	63
442	63
443	63
444	63
445	63
446	63
447	63
448	63
449	63
450	63
451	63
452	63
453	63
454	63
455	63
456	63
457	63
458	63
459	63
460	63
461	63
462	63
463	63
464	63
465	63
466	63
467	63
468	63
469	63
470	63
471	63
472	63
473	63
474	63
475	64
476	64
477	64
478	64
479	64
480	64
481	64
482	64
483	64
484	64
485	64
486	64
487	64
488	64
489	64
490	64
491	64
492	64
493	64
494	64
495	64
496	64
497	64
498	64
499	64
500	64
501	64
502	64
503	64
504	64
505	64
506	64
507	64
508	64
509	64
510	64
511	64
512	64
513	64
514	64
515	64
516	64
517	64
518	64
519	64
520	64
521	64
522	64
523	64
524	64
525	64
526	64
527	64
528	64
529	65
530	65
531	65
532	65
533	65
534	65
535	65
536	65
537	65
538	65
539	65
540	65
541	65
542	65
543	65
544	65
545	65
546	65
547	65
548	65
549	65
550	65
551	65
552	65
553	65
554	65
555	65
556	65
557	65
558	65
559	65
560	65
561	65
562	65
563	65
564	65
565	65
566	65
567	65
568	65
569	65
570	65
571	65
572	65
573	65
574	65
575	65
576	65
577	65
578	65
579	65
580	65
581	65
582	65
583	65
584	65
585	65
586	65
587	65
588	65
589	65
590	65
591	65
592	65
593	65
594	65
595	65
596	65
597	65
598	65
599	65
600	65
601	65
602	65
603	65
604	65
605	65
606	66
607	66
608	66
609	66
610	66
611	66
612	66
613	66
614	66
615	66
616	66
617	66
618	66
619	66
620	66
621	66
622	66
623	66
624	66
625	66
626	66
627	66
628	66
629	66
630	66
631	66
632	66
633	66
634	66
635	66
636	66
637	66
638	66
639	66
640	66
641	66
642	66
643	66
644	66
645	66
646	66
647	66
648	66
649	66
650	66
651	66
652	66
653	66
654	66
655	66
656	66
657	66
658	66
659	66
660	66
661	66
662	66
663	66
664	66
665	66
666	66
667	66
668	66
669	66
670	66
671	66
672	66
673	66
674	66
675	66
676	66
677	66
678	66
679	66
680	66
681	66
682	66
683	66
684	66
685	66
686	66
687	66
688	66
689	66
690	66
691	66
692	66
693	66
694	66
695	66
696	66
697	66
698	66
699	66
700	66
701	66
702	66
703	66
704	66
705	66
706	66
707	66
708	66
709	66
710	66
711	66
712	66
713	66
714	66
715	66
716	66
717	66
718	66
719	66
720	66
721	66
722	66
723	66
724	66
725	66
726	66
727	66
728	66
729	66
730	66
731	66
732	66
733	66
734	66
735	66
736	66
737	66
738	66
739	66
740	66
741	66
742	66
743	66
744	66
745	66
746	66
747	66
748	66
749	66
750	66
751	66
752	66
753	66
754	66
755	66
756	66
757	66
758	66
759	66
760	66
761	66
762	66
763	66
764	66
765	66
766	66
767	66
768	66
769	66
770	66
771	66
772	66
773	66
774	66
775	66
776	66
777	66
778	66
779	66
780	66
781	66
782	67
783	67
784	67
785	67
786	67
787	67
788	67
789	67
790	67
791	67
792	67
793	67
794	67
795	67
796	67
797	67
798	67
799	67
800	67
801	67
802	67
803	67
804	67
805	67
806	67
807	67
808	67
809	67
810	67
811	67
812	67
813	67
814	67
815	67
816	67
817	67
818	67
819	67
820	67
821	67
822	67
823	67
824	67
825	67
826	67
827	67
828	67
829	67
830	67
831	67
832	67
833	67
834	67
835	67
836	67
837	67
838	67
839	67
840	67
841	67
842	67
843	67
844	67
845	67
846	67
847	67
848	67
849	67
850	67
851	67
852	67
853	67
854	67
855	67
856	67
857	67
858	67
859	67
860	67
861	67
862	67
863	67
864	67
865	67
866	67
867	67
868	67
869	67
870	67
871	67
872	67
873	67
874	67
875	67
876	67
877	67
878	67
879	67
880	67
881	67
882	67
883	67
884	67
885	67
886	67
887	67
888	67
889	67
890	67
891	67
892	67
893	67
894	67
895	67
896	67
897	67
898	67
899	67
900	67
901	67
902	67
903	67
904	67
905	67
906	67
907	67
908	67
909	67
910	67
911	67
912	67
913	67
914	67
915	68
916	68
917	68
918	68
919	68
920	68
921	69
922	69
923	69
924	69
925	69
926	69
927	69
928	70
929	70
930	70
931	70
932	70
933	70
934	70
935	70
936	70
937	70
938	70
939	70
940	70
941	70
942	70
943	70
944	70
945	70
946	70
947	70
948	70
949	70
950	70
951	70
952	70
953	70
954	70
955	70
956	70
957	70
958	70
959	70
960	70
961	70
962	70
963	70
964	70
965	70
966	70
967	70
968	70
969	70
970	70
971	70
972	70
973	70
974	70
975	70
976	70
977	70
978	70
979	70
980	70
981	70
982	70
983	70
984	70
985	70
986	70
987	70
988	70
989	70
990	70
991	70
992	70
993	70
994	70
995	70
996	70
997	70
998	70
999	70
1000	70
1001	70
1002	70
1003	70
1004	70
1005	70
1006	70
1007	70
1008	70
1009	70
1010	70
1011	70
1012	71
1013	71
1014	71
1015	71
1016	71
1017	71
1018	71
1019	71
1020	71
1021	71
1022	71
1023	71
1024	71
1025	71
1026	71
1027	71
1028	71
1029	71
1030	71
1031	71
1032	71
1033	71
1034	71
1035	71
1036	71
1037	71
1038	71
1039	71
1040	71
1041	71
1042	71
1043	71
1044	71
1045	71
1046	71
1047	71
1048	71
1049	71
1050	71
1051	71
1052	71
1053	71
1054	71
1055	71
1056	71
1057	71
1058	71
1059	71
1060	71
1061	71
1062	71
1063	72
1064	72
1065	72
1066	72
1067	72
1068	72
1069	72
1070	72
1071	72
1072	72
1073	72
1074	72
1075	72
1076	72
1077	72
1078	72
1079	72
1080	72
1081	72
1082	72
1083	72
1084	72
1085	72
1086	72
1087	72
1088	72
1089	72
1090	72
1091	72
1092	72
1093	72
1094	72
1095	72
1096	72
1097	72
1098	72
1099	72
1100	72
1101	72
1102	72
1103	72
1104	72
1105	72
1106	72
1107	72
1108	72
1109	72
1110	72
1111	72
1112	72
1113	72
1114	72
1115	73
1116	73
1117	73
1118	73
1119	73
1120	73
1121	73
1122	73
1123	73
1124	73
1125	73
1126	73
1127	73
1128	73
1129	73
1130	73
1131	73
1132	73
1133	73
1134	73
1135	73
1136	73
1137	73
1138	73
1139	73
1140	73
1141	73
1142	73
1143	73
1144	73
1145	73
1146	73
1147	73
1148	73
1149	73
1150	73
1151	73
1152	73
1153	73
1154	73
1155	73
1156	73
1157	73
1158	73
1159	73
1160	73
1161	73
1162	73
1163	73
1164	73
1165	73
1166	73
1167	73
1168	73
1169	73
1170	73
1171	73
1172	73
1173	73
1174	73
1175	73
1176	73
1177	73
1178	73
1179	73
1180	73
1181	73
1182	73
1183	73
1184	73
1185	73
1186	73
1187	73
1188	73
1189	73
1190	73
1191	73
1192	73
1193	73
1194	73
1195	73
1196	73
1197	73
1198	73
1199	73
1200	73
1201	73
1202	73
1203	73
1204	73
1205	73
1206	73
1207	73
1208	73
1209	73
1210	73
1211	73
1212	74
1213	74
1214	74
1215	74
1216	74
1217	74
1218	74
1219	74
1220	74
1221	74
1222	74
1223	74
1224	74
1225	74
1226	74
1227	74
1228	74
1229	74
1230	74
1231	74
1232	74
1233	74
1234	74
1235	74
1236	74
1237	74
1238	74
1239	74
1240	74
1241	74
1242	74
1243	74
1244	74
1245	74
1246	74
1247	74
1248	74
1249	74
1250	74
1251	74
1252	74
1253	74
1254	74
1255	74
1256	74
1257	74
1258	74
1259	74
1260	74
1261	74
1262	74
1263	74
1264	74
1265	75
1266	75
1267	75
1268	75
1269	75
1270	75
1271	76
1272	76
1273	76
1274	76
1275	76
1276	76
1277	76
1278	76
1279	76
1280	76
1281	76
1282	76
1283	76
1284	76
1285	76
1286	76
1287	76
1288	76
1289	76
1290	76
1291	76
1292	76
1293	76
1294	76
1295	76
1296	76
1297	76
1298	76
1299	76
1300	76
1301	76
1302	76
1303	76
1304	76
1305	77
1306	77
1307	77
1308	77
1309	77
1310	77
1311	77
1312	77
1313	77
1314	77
1315	77
1316	77
1317	77
1318	77
1319	77
1320	77
1321	77
1322	77
1323	77
1324	77
1325	77
1326	77
1327	77
1328	77
1329	77
1330	77
1331	77
1332	77
1333	77
1334	77
1335	77
1336	77
1337	77
1338	77
1339	77
1340	77
1341	77
1342	77
1343	77
1344	77
1345	77
1346	77
1347	77
1348	77
1349	77
1350	77
1351	77
1352	77
1353	77
1354	77
1355	77
1356	77
1357	77
1358	77
1359	77
1360	77
1361	77
1362	77
1363	77
1364	77
1365	77
1366	77
1367	77
1368	77
1369	77
1370	77
1371	77
1372	77
1373	77
1374	77
1375	77
1376	77
1377	77
1378	77
1379	77
1380	77
1381	77
1382	77
1383	77
1384	77
1385	77
1386	77
1387	77
1388	77
1389	77
1390	77
1391	77
1392	77
1393	77
1394	77
1395	77
1396	77
1397	77
1398	77
1399	77
1400	77
1401	77
1402	77
1403	77
1404	77
1405	77
1406	77
1407	77
1408	77
1409	77
1410	77
1411	77
1412	77
1413	77
1414	77
1415	77
1416	77
1417	77
1418	77
1419	77
1420	77
1421	77
1422	77
1423	77
1424	77
1425	77
1426	77
1427	77
1428	77
1429	77
1430	77
1431	77
1432	77
1433	77
1434	77
1435	77
1436	77
1437	77
1438	77
1439	77
1440	77
1441	77
1442	77
1443	77
1444	77
1445	77
1446	77
1447	77
1448	77
1449	77
1450	77
1451	77
1452	77
1453	77
1454	77
1455	77
1456	77
1457	77
1458	77
1459	77
1460	77
1461	77
1462	77
1463	77
1464	77
1465	77
1466	77
1467	77
1468	77
1469	77
1470	77
1471	77
1472	77
1473	77
1474	77
1475	77
1476	77
1477	77
1478	77
1479	77
1480	77
1481	77
1482	77
1483	77
1484	77
1485	77
1486	78
1487	78
1488	78
1489	78
1490	78
1491	78
1492	78
1493	78
1494	78
1495	78
1496	78
1497	78
1498	78
1499	78
1500	78
1501	78
1502	78
1503	78
1504	78
1505	78
1506	78
1507	78
1508	78
1509	78
1510	78
1511	78
1512	78
1513	78
1514	78
1515	78
1516	78
1517	78
1518	78
1519	78
1520	78
1521	78
1522	78
1523	78
1524	78
1525	78
1526	78
1527	78
1528	78
1529	78
1530	78
1531	78
1532	78
1533	78
1534	78
1535	78
1536	78
1537	78
1538	78
1539	78
1540	78
1541	78
1542	78
1543	78
1544	78
1545	78
1546	78
1547	78
1548	78
1549	78
1550	78
1551	78
1552	78
1553	78
1554	78
1555	78
1556	78
1557	78
1558	78
1559	78
1560	78
1561	78
1562	78
1563	78
1564	78
1565	78
1566	78
1567	78
1568	78
1569	78
1570	78
1571	78
1572	78
1573	78
1574	78
1575	78
1576	78
1577	78
1578	78
1579	78
1580	78
1581	78
1582	78
1583	78
1584	78
1585	78
1586	78
1587	78
1588	78
1589	78
1590	78
1591	78
1592	78
1593	78
1594	78
1595	78
1596	78
1597	78
1598	78
1599	78
1600	78
1601	78
1602	78
1603	78
1604	78
1605	78
1606	78
1607	78
1608	78
1609	78
1610	78
1611	78
1612	78
1613	78
1614	78
1615	78
1616	78
1617	78
1618	78
1619	78
1620	78
1621	78
1622	78
1623	78
1624	78
1625	78
1626	78
1627	78
1628	78
1629	78
1630	78
1631	78
1632	78
1633	78
1634	78
1635	78
1636	78
1637	78
1638	78
1639	78
1640	78
1641	78
1642	78
1643	78
1644	78
1645	78
1646	78
1647	78
1648	78
1649	78
1650	78
1651	78
1652	78
1653	78
1654	78
1655	78
1656	78
1657	78
1658	78
1659	78
1660	78
1661	78
1662	78
1663	78
1664	78
1665	78
1666	78
1667	78
1668	78
1669	78
1670	78
1671	78
1672	78
1673	78
1674	78
1675	78
1676	78
1677	78
1678	78
1679	78
1680	78
1681	78
1682	78
1683	78
1684	78
1685	78
1686	78
1687	78
1688	78
1689	78
1690	78
1691	78
1692	78
1693	78
1694	78
1695	78
1696	78
1697	78
1698	78
1699	78
1700	78
1701	78
1702	78
1703	78
1704	78
1705	78
1706	78
1707	78
1708	78
1709	78
1710	78
1711	78
1712	78
1713	78
1714	78
1715	78
1716	78
1717	78
1718	78
1719	78
1720	78
1721	78
1722	78
1723	78
1724	78
1725	78
1726	78
1727	79
1728	79
1729	79
1730	79
1731	79
1732	79
1733	79
1734	79
1735	79
1736	79
1737	79
1738	79
1739	80
1740	80
1741	80
1742	80
1743	80
1744	80
1745	80
1746	80
1747	80
1748	80
1749	80
1750	80
1751	80
1752	80
1753	80
1754	80
1755	80
1756	80
1757	80
1758	80
1759	80
1760	80
1761	80
1762	80
1763	80
1764	80
1765	80
1766	80
1767	80
1768	80
1769	80
1770	80
1771	80
1772	80
1773	80
1774	80
1775	80
1776	80
1777	80
1778	80
1779	80
1780	80
1781	80
1782	80
1783	80
1784	80
1785	80
1786	80
1787	80
1788	80
1789	80
1790	80
1791	81
1792	81
1793	81
1794	81
1795	81
1796	81
1797	81
1798	81
1799	81
1800	81
1801	81
1802	81
1803	81
1804	81
1805	81
1806	81
1807	81
1808	81
1809	81
1810	81
1811	81
1812	81
1813	81
1814	81
1815	81
1816	81
1817	81
1818	81
1819	81
1820	81
1821	81
1822	81
1823	82
1824	82
1825	82
1826	82
1827	82
1828	82
1829	82
1830	82
1831	82
1832	82
1833	82
1834	82
1835	82
1836	82
1837	82
1838	82
1839	82
1840	82
1841	82
1842	82
1843	82
1844	82
1845	82
1846	82
1847	82
1848	82
1849	82
1850	82
1851	82
1852	82
1853	82
1854	82
1855	82
1856	82
1857	82
1858	82
1859	82
1860	82
1861	82
1862	82
1863	82
1864	82
1865	82
1866	82
1867	82
1868	82
1869	82
1870	82
1871	82
1872	82
1873	82
1874	82
1875	82
1876	82
1877	82
1878	82
1879	82
1880	82
1881	82
1882	82
1883	82
1884	82
1885	82
1886	82
1887	82
1888	82
1889	82
1890	82
1891	82
1892	82
1893	82
1894	82
1895	82
1896	82
1897	82
1898	82
1899	82
1900	82
1901	82
1902	82
1903	82
1904	82
1905	82
1906	82
1907	82
1908	82
1909	82
1910	82
1911	82
1912	82
1913	82
1914	82
1915	82
1916	82
1917	82
1918	82
1919	82
1920	82
1921	82
1922	82
1923	82
1924	82
1925	82
1926	82
1927	82
1928	82
1929	82
1930	82
1931	82
1932	82
1933	83
1934	83
1935	83
1936	83
1937	83
1938	83
1939	83
1940	83
1941	83
1942	83
1943	83
1944	83
1945	83
1946	83
1947	83
1948	83
1949	83
1950	83
1951	83
1952	83
1953	83
1954	83
1955	83
1956	83
1957	83
1958	83
1959	83
1960	83
1961	83
1962	83
1963	83
1964	83
1965	83
1966	83
1967	83
1968	83
1969	83
1970	83
1971	83
1972	83
1973	83
1974	83
1975	83
1976	83
1977	83
1978	83
1979	83
1980	83
1981	83
1982	83
1983	83
1984	83
1985	83
1986	83
1987	83
1988	83
1989	83
1990	83
1991	83
1992	83
1993	83
1994	83
1995	83
1996	83
1997	83
1998	83
1999	83
2000	83
2001	83
2002	83
2003	83
2004	83
2005	83
2006	83
2007	83
2008	84
2009	84
2010	84
2011	84
2012	84
2013	84
2014	84
2015	84
2016	84
2017	84
2018	84
2019	84
2020	84
2021	84
2022	84
2023	84
2024	84
2025	84
2026	84
2027	84
2028	84
2029	84
2030	84
2031	84
2032	84
2033	84
2034	84
2035	84
2036	84
2037	84
2038	84
2039	84
2040	84
2041	84
2042	84
2043	84
2044	84
2045	84
2046	84
2047	84
2048	84
2049	84
2050	84
2051	84
2052	84
2053	84
2054	84
2055	84
2056	84
2057	84
2058	84
2059	84
2060	84
2061	84
2062	84
2063	84
2064	85
2065	85
2066	85
2067	85
2068	86
2069	86
2070	86
2071	86
2072	86
2073	86
2074	86
2075	86
2076	86
2077	86
2078	86
2079	86
2080	86
2081	86
2082	86
2083	86
2084	86
2085	86
2086	86
2087	86
2088	86
2089	86
2090	86
2091	86
2092	86
2093	86
2094	86
2095	86
2096	86
2097	86
2098	86
2099	86
2100	86
2101	86
2102	87
2103	87
2104	87
2105	87
2106	87
2107	87
2108	87
2109	87
2110	87
2111	87
2112	87
2113	87
2114	87
2115	87
2116	87
2117	87
2118	87
2119	87
2120	87
2121	87
2122	87
2123	87
2124	88
2125	88
2126	88
2127	88
2128	88
2129	88
2130	88
2131	88
2132	88
2133	88
2134	88
2135	88
2136	88
2137	88
2138	88
2139	88
2140	88
2141	88
2142	88
2143	88
2144	88
2145	88
2146	88
2147	88
2148	88
2149	88
2150	88
2151	88
2152	88
2153	88
2154	88
2155	88
2156	88
2157	88
2158	88
2159	88
2160	88
2161	88
2162	88
2163	88
2164	88
2165	88
2166	88
2167	88
2168	88
2169	88
2170	88
2171	88
2172	88
2173	88
2174	88
2175	88
2176	88
2177	88
2178	88
2179	88
2180	88
2181	88
2182	88
2183	88
2184	88
2185	88
2186	88
2187	88
2188	88
2189	88
2190	88
2191	88
2192	88
2193	88
2194	88
2195	88
2196	88
2197	88
2198	88
2199	88
2200	88
2201	88
2202	88
2203	88
2204	88
2205	88
2206	88
2207	88
2208	88
2209	88
2210	88
2211	88
2212	88
2213	88
2214	88
2215	88
2216	88
2217	88
2218	88
2219	88
2220	88
2221	88
2222	88
2223	88
2224	88
2225	88
2226	88
2227	88
2228	88
2229	88
2230	88
2231	88
2232	88
2233	88
2234	88
2235	88
2236	88
2237	88
2238	88
2239	88
2240	88
2241	88
2242	88
2243	88
2244	88
2245	88
2246	88
2247	88
2248	88
2249	88
2250	88
2251	88
2252	88
2253	88
2254	88
2255	88
2256	88
2257	88
2258	88
2259	88
2260	88
2261	88
2262	88
2263	88
2264	88
2265	88
2266	88
2267	88
2268	88
2269	88
2270	88
2271	88
2272	88
2273	88
2274	88
2275	88
2276	88
2277	88
2278	88
2279	88
2280	88
2281	89
2282	89
2283	89
2284	89
2285	89
2286	90
2287	90
2288	90
2289	90
2290	90
2291	90
2292	90
2293	90
2294	90
2295	90
2296	90
2297	90
2298	90
2299	90
2300	90
2301	90
2302	90
2303	90
2304	90
2305	90
2306	90
2307	90
2308	90
2309	90
2310	90
2311	90
2312	90
2313	90
2314	90
2315	90
2316	90
2317	90
2318	90
2319	90
2320	90
2321	90
2322	90
2323	90
2324	90
2325	90
2326	90
2327	90
2328	90
2329	90
2330	90
2331	90
2332	90
2333	90
2334	90
2335	90
2336	90
2337	90
2338	90
2339	90
2340	90
2341	90
2342	90
2343	90
2344	90
2345	90
2346	90
2347	90
2348	90
2349	90
2350	90
2351	90
2352	90
2353	90
2354	90
2355	90
2356	90
2357	90
2358	90
2359	90
2360	90
2361	90
2362	90
2363	90
2364	90
2365	90
2366	90
2367	90
2368	90
2369	90
2370	90
2371	90
2372	90
2373	90
2374	90
2375	90
2376	90
2377	90
2378	90
2379	90
2380	90
2381	90
2382	90
2383	90
2384	90
2385	90
2386	90
2387	90
2388	90
2389	90
2390	90
2391	90
2392	90
2393	90
2394	90
2395	90
2396	90
2397	90
2398	90
2399	90
2400	90
2401	90
2402	90
2403	90
2404	90
2405	90
2406	90
2407	90
2408	90
2409	90
2410	90
2411	90
2412	90
2413	90
2414	90
2415	90
2416	90
2417	90
2418	90
2419	90
2420	90
2421	90
2422	90
2423	90
2424	90
2425	90
2426	90
2427	90
2428	90
2429	90
2430	90
2431	90
2432	90
2433	90
2434	90
2435	90
2436	90
2437	90
2438	90
2439	90
2440	90
2441	90
2442	90
2443	90
2444	90
2445	90
2446	90
2447	90
2448	90
2449	90
2450	90
2451	90
2452	90
2453	90
2454	90
2455	90
2456	90
2457	90
2458	90
2459	90
2460	90
2461	90
2462	90
2463	90
2464	90
2465	90
2466	90
2467	90
2468	90
2469	90
2470	90
2471	90
2472	90
2473	90
2474	90
2475	90
2476	90
2477	90
2478	90
2479	90
2480	90
2481	90
2482	90
2483	90
2484	90
2485	90
2486	90
2487	90
2488	90
2489	90
2490	90
2491	90
2492	90
2493	90
2494	90
2495	90
2496	90
2497	90
2498	90
2499	90
2500	90
2501	90
2502	90
2503	90
2504	91
2505	91
2506	91
2507	91
2508	91
2509	91
2510	91
2511	91
2512	91
2513	91
2514	91
2515	91
2516	91
2517	91
2518	91
2519	91
2520	91
2521	91
2522	91
2523	91
2524	91
2525	91
2526	91
2527	91
2528	91
2529	91
2530	91
2531	91
2532	91
2533	91
2534	91
2535	91
2536	91
2537	91
2538	91
2539	91
2540	91
2541	91
2542	91
2543	91
2544	91
2545	91
2546	92
2547	92
2548	92
2549	92
2550	92
2551	92
2552	92
2553	92
2554	92
2555	92
2556	92
2557	92
2558	92
2559	92
2560	92
2561	92
2562	92
2563	92
2564	92
2565	92
2566	92
2567	92
2568	92
2569	92
2570	92
2571	92
2572	92
2573	92
2574	92
2575	92
2576	92
2577	92
2578	92
2579	92
2580	92
2581	93
2582	93
2583	93
2584	93
2585	93
2586	93
2587	93
2588	93
2589	93
2590	93
2591	93
2592	93
2593	93
2594	93
2595	93
2596	93
2597	93
2598	93
2599	93
2600	93
2601	93
2602	93
2603	93
2604	93
2605	93
2606	93
2607	93
2608	93
2609	93
2610	93
2611	93
2612	93
2613	93
2614	93
2615	93
2616	93
2617	93
2618	93
2619	93
2620	93
2621	93
2622	93
2623	93
2624	93
2625	94
2626	94
2627	94
2628	94
2629	94
2630	94
2631	94
2632	94
2633	94
2634	94
2635	94
2636	94
2637	94
2638	94
2639	94
2640	94
2641	94
2642	94
2643	94
2644	94
2645	94
2646	94
2647	94
2648	94
2649	94
2650	94
2651	94
2652	94
2653	94
2654	94
2655	94
2656	94
2657	94
2658	94
2659	94
2660	94
2661	94
2662	94
2663	94
2664	94
2665	94
2666	94
2667	94
2668	94
2669	94
2670	94
2671	94
2672	94
2673	94
2674	94
2675	94
2676	94
2677	94
2678	94
2679	94
2680	94
2681	94
2682	94
2683	94
2684	94
2685	94
2686	94
2687	94
2688	94
2689	94
2690	94
2691	94
2692	94
2693	94
2694	94
2695	94
2696	94
2697	94
2698	94
2699	94
2700	94
2701	94
2702	94
2703	94
2704	94
2705	94
2706	94
2707	94
2708	94
2709	94
2710	94
2711	94
2712	94
2713	94
2714	94
2715	94
2716	94
2717	94
2718	94
2719	94
2720	94
2721	94
2722	94
2723	94
2724	94
2725	94
2726	94
2727	94
2728	94
2729	94
2730	94
2731	94
2732	94
2733	94
2734	94
2735	94
2736	94
2737	94
2738	94
2739	94
2740	94
2741	94
2742	94
2743	94
2744	94
2745	94
2746	94
2747	94
2748	94
2749	94
2750	94
2751	94
2752	94
2753	94
2754	94
2755	94
2756	94
2757	94
2758	94
2759	94
2760	94
2761	94
2762	94
2763	94
2764	94
2765	94
2766	94
2767	94
2768	94
2769	94
2770	94
2771	94
2772	94
2773	94
2774	94
2775	94
2776	94
2777	94
2778	94
2779	94
2780	94
2781	94
2782	94
2783	94
2784	94
2785	94
2786	94
2787	94
2788	94
2789	94
2790	94
2791	94
2792	94
2793	94
2794	94
2795	94
2796	94
2797	94
2798	94
2799	94
2800	94
2801	94
2802	94
2803	94
2804	94
2805	94
2806	94
2807	94
2808	94
2809	94
2810	94
2811	94
2812	94
2813	94
2814	94
2815	94
2816	94
2817	94
2818	94
2819	94
2820	94
2821	94
2822	94
2823	94
2824	94
2825	94
2826	94
2827	94
2828	94
2829	94
2830	94
2831	95
2832	95
2833	95
2834	95
2835	95
2836	95
2837	95
2838	95
2839	95
2840	95
2841	95
2842	95
2843	95
2844	95
2845	95
2846	95
2847	95
2848	95
2849	95
2850	95
2851	95
2852	95
2853	95
2854	95
2855	95
2856	95
2857	95
2858	95
2859	95
2860	95
2861	95
2862	95
2863	95
2864	95
2865	95
2866	95
2867	95
2868	95
2869	95
2870	95
2871	95
2872	95
2873	95
2874	95
2875	95
2876	95
2877	95
2878	95
2879	95
2880	95
2881	95
2882	95
2883	95
2884	95
2885	95
2886	95
2887	95
2888	95
2889	95
2890	95
2891	95
2892	95
2893	95
2894	95
2895	95
2896	95
2897	95
2898	95
2899	95
2900	95
2901	95
2902	95
2903	95
2904	95
2905	95
2906	95
2907	95
2908	95
2909	95
2910	95
2911	95
2912	95
2913	95
2914	95
2915	95
2916	95
2917	95
2918	95
2919	95
2920	95
2921	95
2922	95
2923	95
2924	95
2925	95
2926	95
2927	95
2928	95
2929	95
2930	95
2931	95
2932	95
2933	95
2934	95
2935	95
2936	95
2937	95
2938	95
2939	95
2940	95
2941	95
2942	95
2943	95
2944	95
2945	95
2946	95
2947	95
2948	95
2949	95
2950	95
2951	95
2952	95
2953	95
2954	95
2955	95
2956	95
2957	95
2958	95
2959	95
2960	95
2961	95
2962	95
2963	95
2964	95
2965	95
2966	95
2967	95
2968	95
2969	95
2970	95
2971	95
2972	95
2973	95
2974	95
2975	95
2976	95
2977	95
2978	95
2979	95
2980	95
2981	95
2982	95
2983	95
2984	95
2985	95
2986	95
2987	95
2988	95
2989	95
2990	95
2991	95
2992	95
2993	95
2994	95
2995	95
2996	95
2997	95
2998	95
2999	95
3000	95
3001	95
3002	95
3003	95
3004	95
3005	95
3006	95
3007	95
3008	95
3009	95
3010	95
3011	95
3012	95
3013	95
3014	95
3015	95
3016	95
3017	95
3018	95
3019	95
3020	95
3021	95
3022	95
3023	95
3024	95
3025	95
3026	95
3027	95
3028	95
3029	95
3030	95
3031	95
3032	95
3033	95
3034	95
3035	95
3036	95
3037	95
3038	95
3039	95
3040	95
3041	95
3042	95
3043	95
3044	95
3045	95
3046	95
3047	95
3048	95
3049	95
3050	95
3051	95
3052	95
3053	95
3054	95
3055	95
3056	95
3057	95
3058	95
3059	95
3060	95
3061	95
3062	95
3063	95
3064	95
3065	95
3066	95
3067	95
3068	95
3069	95
3070	95
3071	95
3072	95
3073	95
3074	95
3075	95
3076	95
3077	95
3078	95
3079	95
3080	95
3081	95
3082	95
3083	95
3084	95
3085	95
3086	95
3087	95
3088	95
3089	95
3090	95
3091	96
3092	96
3093	96
3094	96
3095	97
3096	97
3097	97
3098	97
3099	97
3100	97
3101	97
3102	97
3103	97
3104	97
3105	97
3106	97
3107	97
3108	97
3109	97
3110	97
3111	97
3112	97
3113	97
3114	97
3115	97
3116	97
3117	97
3118	97
3119	97
3120	97
3121	97
3122	97
3123	97
3124	97
3125	97
3126	97
3127	97
3128	97
3129	97
3130	97
3131	97
3132	97
3133	98
3134	98
3135	98
3136	98
3137	98
3138	98
3139	98
3140	98
3141	98
3142	98
3143	98
3144	98
3145	98
3146	98
3147	98
3148	98
3149	98
3150	98
3151	98
3152	98
3153	98
3154	98
3155	98
3156	98
3157	98
3158	98
3159	98
3160	98
3161	98
3162	98
3163	98
3164	98
3165	98
3166	98
3167	98
3168	98
3169	98
3170	98
3171	98
3172	98
3173	98
3174	98
3175	98
3176	98
3177	98
3178	98
3179	98
3180	98
3181	98
3182	98
3183	98
3184	98
3185	98
3186	98
3187	98
3188	98
3189	98
3190	98
3191	98
3192	98
3193	98
3194	98
3195	98
3196	98
3197	98
3198	98
3199	98
3200	98
3201	98
3202	98
3203	98
3204	98
3205	98
3206	98
3207	98
3208	98
3209	98
3210	98
3211	98
3212	98
3213	98
3214	98
3215	98
3216	98
3217	98
3218	98
3219	98
3220	98
3221	98
3222	98
3223	98
3224	98
3225	98
3226	98
3227	98
3228	98
3229	98
3230	98
3231	98
3232	98
3233	98
3234	98
3235	98
3236	98
3237	98
3238	98
3239	98
3240	98
3241	98
3242	98
3243	98
3244	98
3245	98
3246	98
3247	98
3248	98
3249	98
3250	98
3251	98
3252	98
3253	98
3254	98
3255	98
3256	98
3257	98
3258	98
3259	98
3260	98
3261	98
3262	98
3263	98
3264	98
3265	98
3266	98
3267	98
3268	98
3269	98
3270	98
3271	98
3272	98
3273	98
3274	98
3275	98
3276	98
3277	98
3278	98
3279	98
3280	98
3281	98
3282	98
3283	98
3284	98
3285	98
3286	98
3287	98
3288	98
3289	98
3290	98
3291	98
3292	98
3293	98
3294	98
3295	98
3296	98
3297	98
3298	98
3299	98
3300	98
3301	98
3302	98
3303	98
3304	98
3305	98
3306	98
3307	98
3308	98
3309	98
3310	98
3311	98
3312	98
3313	98
3314	98
3315	98
3316	98
3317	98
3318	98
3319	98
3320	98
3321	98
3322	98
3323	98
3324	98
3325	98
3326	98
3327	98
3328	98
3329	98
3330	98
3331	98
3332	98
3333	98
3334	98
3335	98
3336	98
3337	98
3338	98
3339	98
3340	98
3341	98
3342	98
3343	98
3344	98
3345	98
3346	98
3347	98
3348	98
3349	98
3350	98
3351	98
3352	98
3353	98
3354	98
3355	98
3356	98
3357	98
3358	98
3359	98
3360	98
3361	98
3362	98
3363	98
3364	98
3365	98
3366	98
3367	98
3368	98
3369	98
3370	98
3371	98
3372	98
3373	98
3374	98
3375	98
3376	98
3377	98
3378	98
3379	98
3380	98
3381	98
3382	98
3383	98
3384	98
3385	98
3386	98
3387	98
3388	98
3389	98
3390	98
3391	98
3392	98
3393	98
3394	98
3395	98
3396	98
3397	98
3398	98
3399	98
3400	98
3401	98
3402	98
3403	98
3404	98
3405	98
3406	98
3407	98
3408	98
3409	98
3410	98
3411	98
3412	98
3413	98
3414	98
3415	98
3416	98
3417	98
3418	98
3419	98
3420	98
3421	98
3422	98
3423	98
3424	98
3425	98
3426	98
3427	98
3428	98
3429	98
3430	98
3431	98
3432	98
3433	98
3434	98
3435	98
3436	98
3437	98
3438	98
3439	98
3440	98
3441	98
3442	98
3443	98
3444	98
3445	98
3446	98
3447	98
3448	98
3449	98
3450	98
3451	98
3452	98
3453	98
3454	98
3455	98
3456	98
3457	98
3458	98
3459	98
3460	98
3461	98
3462	98
3463	98
3464	98
3465	98
3466	98
3467	98
3468	98
3469	98
3470	98
3471	98
3472	98
3473	98
3474	98
3475	98
3476	98
3477	98
3478	98
3479	98
3480	98
3481	98
3482	98
3483	98
3484	98
3485	98
3486	98
3487	98
3488	98
3489	98
3490	98
3491	98
3492	98
3493	98
3494	98
3495	98
3496	98
3497	98
3498	98
3499	98
3500	98
3501	98
3502	98
3503	98
3504	98
3505	98
3506	98
3507	98
3508	98
3509	98
3510	98
3511	98
3512	98
3513	98
3514	98
3515	98
3516	98
3517	98
3518	98
3519	98
3520	98
3521	98
3522	98
3523	98
3524	98
3525	98
3526	98
3527	98
3528	98
3529	98
3530	98
3531	98
3532	98
3533	98
3534	98
3535	98
3536	98
3537	98
3538	99
3539	99
3540	99
3541	99
3542	99
3543	99
3544	99
3545	99
3546	99
3547	99
3548	99
3549	99
3550	99
3551	99
3552	99
3553	99
3554	99
3555	99
3556	99
3557	99
3558	99
3559	99
3560	99
3561	99
3562	99
3563	99
3564	99
3565	99
3566	99
3567	99
3568	99
3569	99
3570	99
3571	99
3572	99
3573	99
3574	99
3575	99
3576	99
3577	99
3578	99
3579	99
3580	99
3581	99
3582	99
3583	99
3584	99
3585	99
3586	99
3587	99
3588	99
3589	99
3590	99
3591	99
3592	99
3593	99
3594	99
3595	99
3596	99
3597	99
3598	99
3599	99
3600	99
3601	99
3602	99
3603	99
3604	99
3605	99
3606	99
3607	99
3608	99
3609	99
3610	99
3611	99
3612	99
3613	99
3614	99
3615	99
3616	99
3617	99
3618	99
3619	99
3620	99
3621	99
3622	99
3623	99
3624	99
3625	99
3626	99
3627	99
3628	99
3629	99
3630	99
3631	99
3632	99
3633	99
3634	99
3635	99
3636	99
3637	99
3638	99
3639	99
3640	99
3641	99
3642	99
3643	99
3644	99
3645	99
3646	99
3647	99
3648	99
3649	99
3650	99
3651	99
3652	99
3653	99
3654	99
3655	99
3656	99
3657	99
3658	99
3659	99
3660	99
3661	99
3662	99
3663	99
3664	99
3665	99
3666	99
3667	99
3668	99
3669	99
3670	99
3671	99
3672	99
3673	99
3674	99
3675	99
3676	99
3677	99
3678	99
3679	99
3680	99
3681	99
3682	99
3683	99
3684	99
3685	99
3686	99
3687	99
3688	99
3689	99
3690	99
3691	99
3692	99
3693	99
3694	99
3695	99
3696	99
3697	99
3698	99
3699	99
3700	99
3701	99
3702	99
3703	99
3704	99
3705	99
3706	99
3707	99
3708	99
3709	99
3710	99
3711	99
3712	99
3713	99
3714	99
3715	99
3716	99
3717	99
3718	99
3719	99
3720	99
3721	99
3722	99
3723	99
3724	99
3725	99
3726	99
3727	99
3728	99
3729	99
3730	99
3731	99
3732	99
3733	99
3734	99
3735	99
3736	99
3737	99
3738	99
3739	99
3740	99
3741	99
3742	99
3743	99
3744	99
3745	99
3746	99
3747	99
3748	99
3749	99
3750	99
3751	99
3752	99
3753	99
3754	99
3755	99
3756	99
3757	99
3758	99
3759	99
3760	99
3761	99
3762	99
3763	99
3764	99
3765	99
3766	99
3767	99
3768	99
3769	99
3770	99
3771	99
3772	99
3773	99
3774	99
3775	99
3776	99
3777	99
3778	99
3779	99
3780	99
3781	99
3782	99
3783	99
3784	99
3785	99
3786	99
3787	99
3788	99
3789	99
3790	99
3791	99
3792	99
3793	99
3794	99
3795	99
3796	99
3797	99
3798	99
3799	99
3800	99
3801	99
3802	99
3803	99
3804	99
3805	100
3806	100
3807	100
3808	100
3809	100
3810	100
3811	100
3812	100
3813	100
3814	100
3815	100
3816	100
3817	100
3818	100
3819	100
3820	100
3821	100
3822	100
3823	100
3824	100
3825	100
3826	100
3827	100
3828	100
3829	100
3830	100
3831	100
3832	100
3833	101
3834	101
3835	101
3836	101
3837	101
3838	101
3839	101
3840	101
3841	101
3842	101
3843	101
3844	101
3845	101
3846	101
3847	101
3848	101
3849	101
3850	101
3851	101
3852	101
3853	101
3854	101
3855	101
3856	101
3857	101
3858	101
3859	101
3860	101
3861	101
3862	101
3863	101
3864	101
3865	101
3866	101
3867	101
3868	101
3869	101
3870	101
3871	101
3872	101
3873	101
3874	101
3875	101
3876	101
3877	101
3878	101
3879	101
3880	101
3881	101
3882	101
3883	101
3884	101
3885	101
3886	101
3887	101
3888	102
3889	102
3890	102
3891	102
3892	102
3893	102
3894	102
3895	102
3896	102
3897	102
3898	102
3899	102
3900	102
3901	102
3902	102
3903	102
3904	102
3905	102
3906	102
3907	102
3908	102
3909	102
3910	102
3911	102
3912	102
3913	102
3914	102
3915	102
3916	102
3917	102
3918	102
3919	102
3920	102
3921	102
3922	102
3923	102
3924	102
3925	102
3926	102
3927	102
3928	102
3929	102
3930	102
3931	102
3932	102
3933	102
3934	102
3935	102
3936	102
3937	102
3938	102
3939	102
3940	102
3941	102
3942	102
3943	102
3944	102
3945	102
3946	102
3947	102
3948	102
3949	102
3950	102
3951	102
3952	102
3953	102
3954	102
3955	102
3956	102
3957	102
3958	102
3959	102
3960	102
3961	102
3962	102
3963	102
3964	102
3965	102
3966	102
3967	102
3968	102
3969	102
3970	102
3971	102
3972	102
3973	102
3974	102
3975	102
3976	102
3977	102
3978	102
3979	102
3980	102
3981	102
3982	102
3983	102
3984	102
3985	102
3986	102
3987	102
3988	102
3989	102
3990	102
3991	102
3992	102
3993	102
3994	102
3995	102
3996	102
3997	102
3998	102
3999	102
4000	102
4001	102
4002	102
4003	102
4004	102
4005	102
4006	102
4007	102
4008	102
4009	102
4010	102
4011	102
4012	102
4013	102
4014	102
4015	102
4016	102
4017	102
4018	102
4019	102
4020	102
4021	102
4022	102
4023	102
4024	102
4025	102
4026	102
4027	102
4028	102
4029	102
4030	102
4031	102
4032	102
4033	102
4034	102
4035	102
4036	102
4037	102
4038	102
4039	102
4040	102
4041	102
4042	102
4043	102
4044	102
4045	102
4046	102
4047	102
4048	102
4049	102
4050	102
4051	102
4052	102
4053	102
4054	102
4055	102
4056	102
4057	102
4058	102
4059	102
4060	102
4061	102
4062	102
4063	102
4064	102
4065	102
4066	102
4067	102
4068	102
4069	102
4070	102
4071	102
4072	102
4073	102
4074	102
4075	102
4076	102
4077	102
4078	102
4079	102
4080	102
4081	102
4082	102
4083	102
4084	102
4085	102
4086	102
4087	102
4088	102
4089	102
4090	102
4091	102
4092	102
4093	102
4094	102
4095	102
4096	102
4097	102
4098	102
4099	102
4100	102
4101	102
4102	102
4103	102
4104	102
4105	102
4106	102
4107	102
4108	102
4109	102
4110	102
4111	102
4112	102
4113	102
4114	102
4115	102
4116	102
4117	102
4118	102
4119	102
4120	102
4121	102
4122	102
4123	102
4124	102
4125	102
4126	102
4127	102
4128	102
4129	102
4130	102
4131	102
4132	102
4133	102
4134	102
4135	102
4136	102
4137	102
4138	102
4139	102
4140	102
4141	102
4142	102
4143	102
4144	102
4145	102
4146	102
4147	102
4148	102
4149	102
4150	102
4151	102
4152	102
4153	102
4154	102
4155	102
4156	102
4157	102
4158	102
4159	102
4160	102
4161	102
4162	102
4163	102
4164	102
4165	102
4166	102
4167	102
4168	102
4169	102
4170	102
4171	102
4172	102
4173	102
4174	102
4175	102
4176	102
4177	102
4178	102
4179	102
4180	102
4181	102
4182	102
4183	102
4184	102
4185	102
4186	102
4187	102
4188	102
4189	102
4190	102
4191	102
4192	102
4193	102
4194	102
4195	102
4196	102
4197	102
4198	102
4199	102
4200	102
4201	102
4202	102
4203	102
4204	102
4205	102
4206	102
4207	102
4208	102
4209	102
4210	102
4211	102
4212	102
4213	102
4214	102
4215	102
4216	102
4217	102
4218	102
4219	102
4220	102
4221	102
4222	102
4223	102
4224	102
4225	102
4226	102
4227	102
4228	102
4229	102
4230	102
4231	102
4232	102
4233	102
4234	102
4235	102
4236	102
4237	102
4238	102
4239	102
4240	102
4241	102
4242	102
4243	102
4244	102
4245	102
4246	102
4247	102
4248	102
4249	102
4250	102
4251	102
4252	102
4253	102
4254	102
4255	102
4256	102
4257	102
4258	102
4259	102
4260	102
4261	102
4262	102
4263	102
4264	102
4265	102
4266	102
4267	102
4268	102
4269	102
4270	102
4271	102
4272	102
4273	102
4274	102
4275	102
4276	102
4277	102
4278	102
4279	102
4280	102
4281	102
4282	102
4283	102
4284	102
4285	102
4286	102
4287	102
4288	102
4289	102
4290	102
4291	102
4292	102
4293	102
4294	102
4295	102
4296	102
4297	102
4298	102
4299	102
4300	102
4301	102
4302	102
4303	102
4304	102
4305	102
4306	102
4307	102
4308	102
4309	102
4310	102
4311	102
4312	102
4313	102
4314	102
4315	102
4316	102
4317	102
4318	102
4319	102
4320	102
4321	102
4322	102
4323	102
4324	102
4325	102
4326	102
4327	102
4328	102
4329	102
4330	102
4331	102
4332	102
4333	102
4334	102
4335	102
4336	102
4337	102
4338	102
4339	102
4340	102
4341	102
4342	102
4343	102
4344	102
4345	102
4346	102
4347	102
4348	102
4349	102
4350	102
4351	102
4352	102
4353	102
4354	102
4355	102
4356	102
4357	102
4358	102
4359	102
4360	102
4361	102
4362	102
4363	102
4364	102
4365	102
4366	102
4367	102
4368	102
4369	102
4370	102
4371	102
4372	102
4373	102
4374	102
4375	102
4376	102
4377	102
4378	102
4379	102
4380	102
4381	102
4382	102
4383	102
4384	102
4385	102
4386	102
4387	102
4388	102
4389	102
4390	102
4391	102
4392	102
4393	102
4394	102
4395	102
4396	102
4397	102
4398	102
4399	102
4400	102
4401	102
4402	102
4403	102
4404	102
4405	102
4406	102
4407	102
4408	102
4409	102
4410	102
4411	102
4412	102
4413	102
4414	102
4415	102
4416	102
4417	102
4418	102
4419	102
4420	102
4421	102
4422	102
4423	102
4424	102
4425	102
4426	102
4427	102
4428	102
4429	102
4430	102
4431	102
4432	102
4433	102
4434	102
4435	102
4436	102
4437	102
4438	102
4439	102
4440	102
4441	102
4442	102
4443	102
4444	102
4445	102
4446	102
4447	102
4448	102
4449	102
4450	102
4451	102
4452	102
4453	102
4454	102
4455	102
4456	102
4457	102
4458	102
4459	102
4460	102
4461	102
4462	102
4463	102
4464	102
4465	102
4466	102
4467	102
4468	102
4469	102
4470	102
4471	102
4472	102
4473	102
4474	102
4475	102
4476	102
4477	102
4478	102
4479	102
4480	102
4481	102
4482	102
4483	102
4484	102
4485	102
4486	102
4487	102
4488	102
4489	102
4490	102
4491	102
4492	102
4493	102
4494	102
4495	102
4496	102
4497	102
4498	102
4499	102
4500	102
4501	102
4502	102
4503	102
4504	102
4505	102
4506	102
4507	102
4508	102
4509	102
4510	102
4511	102
4512	102
4513	102
4514	102
4515	102
4516	102
4517	102
4518	102
4519	102
4520	102
4521	102
4522	102
4523	102
4524	102
4525	102
4526	102
4527	102
4528	102
4529	102
4530	102
4531	102
4532	102
4533	102
4534	102
4535	102
4536	102
4537	102
4538	102
4539	102
4540	102
4541	102
4542	102
4543	102
4544	103
4545	103
4546	103
4547	103
4548	103
4549	103
4550	103
4551	103
4552	103
4553	103
4554	103
4555	103
4556	103
4557	103
4558	103
4559	103
4560	103
4561	103
4562	103
4563	103
4564	103
4565	103
4566	103
4567	103
4568	103
4569	103
4570	103
4571	103
4572	103
4573	103
4574	103
4575	103
4576	103
4577	103
4578	103
4579	103
4580	103
4581	103
4582	103
4583	103
4584	103
4585	103
4586	103
4587	103
4588	103
4589	103
4590	103
4591	103
4592	103
4593	103
4594	103
4595	103
4596	103
4597	103
4598	103
4599	103
4600	103
4601	103
4602	103
4603	103
4604	103
4605	103
4606	103
4607	103
4608	103
4609	103
4610	103
4611	103
4612	103
4613	103
4614	103
4615	103
4616	103
4617	103
4618	103
4619	103
4620	103
4621	103
4622	103
4623	103
4624	103
4625	103
4626	103
4627	103
4628	103
4629	103
4630	103
4631	103
4632	103
4633	103
4634	103
4635	103
4636	103
4637	103
4638	103
4639	103
4640	103
4641	103
4642	103
4643	103
4644	103
4645	103
4646	103
4647	103
4648	103
4649	103
4650	103
4651	103
4652	103
4653	103
4654	103
4655	103
4656	103
4657	103
4658	103
4659	103
4660	103
4661	103
4662	103
4663	103
4664	103
4665	103
4666	103
4667	103
4668	103
4669	103
4670	103
4671	103
4672	103
4673	103
4674	104
4675	104
4676	104
4677	104
4678	104
4679	104
4680	104
4681	104
4682	104
4683	104
4684	104
4685	104
4686	104
4687	104
4688	104
4689	104
4690	104
4691	104
4692	104
4693	104
4694	104
4695	104
4696	104
4697	104
4698	104
4699	104
4700	104
4701	104
4702	104
4703	104
4704	104
4705	104
4706	104
4707	104
4708	104
4709	104
4710	104
4711	104
4712	104
4713	104
4714	104
4715	104
4716	104
4717	104
4718	104
4719	104
4720	104
4721	104
4722	104
4723	104
4724	104
4725	104
4726	104
4727	104
4728	104
4729	104
4730	104
4731	104
4732	104
4733	104
4734	104
4735	104
4736	104
4737	104
4738	104
4739	104
4740	104
4741	104
4742	104
4743	104
4744	104
4745	104
4746	104
4747	104
4748	104
4749	104
4750	104
4751	104
4752	104
4753	104
4754	104
4755	104
4756	104
4757	104
4758	104
4759	104
4760	104
4761	104
4762	104
4763	104
4764	104
4765	104
4766	104
4767	104
4768	104
4769	104
4770	104
4771	104
4772	104
4773	104
4774	104
4775	104
4776	104
4777	104
4778	104
4779	104
4780	104
4781	104
4782	104
4783	104
4784	104
4785	104
4786	104
4787	104
4788	104
4789	104
4790	104
4791	104
4792	104
4793	104
4794	104
4795	104
4796	104
4797	104
4798	104
4799	104
4800	104
4801	104
4802	104
4803	104
4804	104
4805	104
4806	104
4807	104
4808	104
4809	104
4810	104
4811	104
4812	104
4813	104
4814	104
4815	104
4816	104
4817	104
4818	104
4819	104
4820	104
4821	104
4822	104
4823	104
4824	104
4825	104
4826	104
4827	104
4828	104
4829	104
4830	104
4831	104
4832	104
4833	104
4834	104
4835	104
4836	104
4837	104
4838	104
4839	104
4840	104
4841	104
4842	104
4843	104
4844	104
4845	104
4846	104
4847	104
4848	104
4849	104
4850	104
4851	104
4852	104
4853	104
4854	104
4855	104
4856	104
4857	104
4858	104
4859	104
4860	104
4861	104
4862	104
4863	104
4864	104
4865	104
4866	104
4867	104
4868	104
4869	104
4870	104
4871	104
4872	104
4873	104
4874	104
4875	104
4876	104
4877	104
4878	104
4879	104
4880	104
4881	104
4882	104
4883	104
4884	104
4885	104
4886	104
4887	104
4888	104
4889	104
4890	104
4891	104
4892	104
4893	104
4894	104
4895	104
4896	104
4897	104
4898	104
4899	104
4900	104
4901	104
4902	104
4903	104
4904	104
4905	104
4906	104
4907	104
4908	104
4909	104
4910	104
4911	104
4912	104
4913	104
4914	104
4915	104
4916	104
4917	104
4918	104
4919	104
4920	104
4921	104
4922	104
4923	104
4924	104
4925	104
4926	104
4927	104
4928	104
4929	104
4930	104
4931	104
4932	104
4933	104
4934	104
4935	104
4936	104
4937	104
4938	104
4939	104
4940	104
4941	104
4942	104
4943	104
4944	104
4945	104
4946	104
4947	104
4948	104
4949	104
4950	104
4951	104
4952	104
4953	104
4954	104
4955	104
4956	104
4957	104
4958	104
4959	104
4960	104
4961	104
4962	104
4963	104
4964	104
4965	104
4966	104
4967	104
4968	104
4969	104
4970	104
4971	104
4972	104
4973	104
4974	104
4975	104
4976	104
4977	104
4978	104
4979	104
4980	104
4981	104
4982	104
4983	104
4984	104
4985	104
4986	104
4987	104
4988	104
4989	104
4990	104
4991	104
4992	104
4993	104
4994	104
4995	104
4996	104
4997	104
4998	104
4999	104
5000	104

==> data/sideways_comparison/fw-0.01-grdy.tsv <==
10000	0
20000	10
30000	3
40000	8
50000	10
60000	14
70000	8
80000	6
90000	13
100000	18
110000	17
120000	18
130000	12
140000	20
150000	16
160000	9
170000	9
180000	15
190000	13
200000	9
210000	13
220000	22
230000	11
240000	9
250000	11
260000	8
270000	6
280000	15
290000	15
300000	17
310000	13
320000	12
330000	11
340000	11
350000	10
360000	11
370000	12
380000	12
390000	12
400000	11
410000	12
420000	10
430000	18
440000	10
450000	14
460000	9
470000	14
480000	8
490000	13
500000	11
510000	13
520000	6
530000	18
540000	11
550000	15
560000	9
570000	12
580000	20
590000	8
600000	6
610000	10
620000	16
630000	19
640000	14
650000	15
660000	15
670000	15
680000	15
690000	14
700000	14
710000	9
720000	12
730000	22
740000	13
750000	14
760000	21
770000	15
780000	20
790000	18
800000	12
810000	12
820000	14
830000	13
840000	20
850000	8
860000	7
870000	13
880000	7
890000	12
900000	23
910000	20
920000	15
930000	15
940000	13
950000	20
960000	11
970000	7
980000	10
990000	11
1000000	11
1010000	15
1020000	13
1030000	13
1040000	14
1050000	17
1060000	16
1070000	8
1080000	17
1090000	10
1100000	21
1110000	10
1120000	13
1130000	18
1140000	10
1150000	16
1160000	12
1170000	14
1180000	15
1190000	11
1200000	13
1210000	19
1220000	20
1230000	11
1240000	14
1250000	13
1260000	12
1270000	15
1280000	13
1290000	11
1300000	6
1310000	20
1320000	26
1330000	15
1340000	13
1350000	13
1360000	14
1370000	14
1380000	13
1390000	14
1400000	18
1410000	19
1420000	15
1430000	10
1440000	16
1450000	16
1460000	11
1470000	12
1480000	13
1490000	10
1500000	17
1510000	18
1520000	10
1530000	19
1540000	14
1550000	16
1560000	19
1570000	15
1580000	11
1590000	15
1600000	15
1610000	18
1620000	18
1630000	13
1640000	8
1650000	15
1660000	19
1670000	8
1680000	16
1690000	10
1700000	10
1710000	8
1720000	7
1730000	14
1740000	12
1750000	14
1760000	16
1770000	13
1780000	18
1790000	13
1800000	8
1810000	12
1820000	17
1830000	10
1840000	20
1850000	18
1860000	11
1870000	14
1880000	14
1890000	13
1900000	13
1910000	14
1920000	10
1930000	15
1940000	14
1950000	10
1960000	18
1970000	14
1980000	13
1990000	15
2000000	16
2010000	19
2020000	14
2030000	13
2040000	20
2050000	9
2060000	8
2070000	11
2080000	13
2090000	13
2100000	9
2110000	19
2120000	22
2130000	25
2140000	18
2150000	21
2160000	13
2170000	17
2180000	9
2190000	9
2200000	11
2210000	24
2220000	26
2230000	18
2240000	16
2250000	14
2260000	12
2270000	15
2280000	16
2290000	17
2300000	18
2310000	10
2320000	12
2330000	14
2340000	14
2350000	11
2360000	21
2370000	13
2380000	14
2390000	9
2400000	22
2410000	15
2420000	15
2430000	14
2440000	12
2450000	12
2460000	8
2470000	8
2480000	22
2490000	15
2500000	11
2510000	20
2520000	22
2530000	11
2540000	13
2550000	18
2560000	19
2570000	16
2580000	17
2590000	10
2600000	12
2610000	16
2620000	17
2630000	17
2640000	12
2650000	11
2660000	11
2670000	10
2680000	13
2690000	8
2700000	13
2710000	13
2720000	25
2730000	10
2740000	22
2750000	19
2760000	10
2770000	14
2780000	13
2790000	15
2800000	14
2810000	18
2820000	18
2830000	12
2840000	20
2850000	11
2860000	7
2870000	11
2880000	10
2890000	10
2900000	15
2910000	9
2920000	15
2930000	18
2940000	15
2950000	15
2960000	12
2970000	12
2980000	14
2990000	15
3000000	9
3010000	13
3020000	9
3030000	15
3040000	16
3050000	13
3060000	18
3070000	20
3080000	10
3090000	14
3100000	16
3110000	15
3120000	12
3130000	16
3140000	11
3150000	7
3160000	18
3170000	12
3180000	15
3190000	19
3200000	7
3210000	8
3220000	19
3230000	16
3240000	14
3250000	13
3260000	11
3270000	14
3280000	15
3290000	20
3300000	7
3310000	11
3320000	14
3330000	20
3340000	13
3350000	13
3360000	9
3370000	13
3380000	21
3390000	17
3400000	19
3410000	9
3420000	14
3430000	6
3440000	20
3450000	9
3460000	12
3470000	11
3480000	24
3490000	15
3500000	11
3510000	12
3520000	21
3530000	13
3540000	22
3550000	15
3560000	12
3570000	17
3580000	9
3590000	17
3600000	10
3610000	9
3620000	13
3630000	16
3640000	12
3650000	9
3660000	11
3670000	12
3680000	17
3690000	16
3700000	20
3710000	16
3720000	15
3730000	15
3740000	17
3750000	9
3760000	16
3770000	14
3780000	23
3790000	9
3800000	14
3810000	20
3820000	7
3830000	4
3840000	24
3850000	23
3860000	20
3870000	19
3880000	13
3890000	10
3900000	12
3910000	18
3920000	13
3930000	21
3940000	18
3950000	17
3960000	12
3970000	15
3980000	14
3990000	8
4000000	15
4010000	16
4020000	15
4030000	9
4040000	15
4050000	12
4060000	10
4070000	18
4080000	20
4090000	8
4100000	10
4110000	12
4120000	22
4130000	18
4140000	13
4150000	18
4160000	26
4170000	15
4180000	20
4190000	19
4200000	15
4210000	15
4220000	22
4230000	19
4240000	11
4250000	17
4260000	13
4270000	21
4280000	16
4290000	10
4300000	14
4310000	15
4320000	11
4330000	17
4340000	11
4350000	11
4360000	11
4370000	13
4380000	14
4390000	23
4400000	14
4410000	28
4420000	27
4430000	15
4440000	12
4450000	8
4460000	13
4470000	20
4480000	15
4490000	8
4500000	17
4510000	16
4520000	20
4530000	18
4540000	12
4550000	24
4560000	13
4570000	4
4580000	10
4590000	7
4600000	10
4610000	10
4620000	22
4630000	13
4640000	21
4650000	22
4660000	13
4670000	19
4680000	16
4690000	12
4700000	15
4710000	20
4720000	15
4730000	6
4740000	10
4750000	14
4760000	11
4770000	9
4780000	19
4790000	11
4800000	12
4810000	12
4820000	16
4830000	3
4840000	14
4850000	14
4860000	12
4870000	18
4880000	12
4890000	9
4900000	15
4910000	14
4920000	13
4930000	9
4940000	18
4950000	11
4960000	20
4970000	18
4980000	20
4990000	11
5000000	15

==> data/sideways_comparison/lwhle-0.1-wrand.tsv <==
10000	3
20000	3
30000	4
40000	5
50000	6
60000	10
70000	4
80000	5
90000	10
100000	11
110000	9
120000	7
130000	10
140000	8
150000	11
160000	16
170000	13
180000	11
190000	13
200000	11
210000	10
220000	12
230000	14
240000	9
250000	10
260000	6
270000	11
280000	10
290000	12
300000	10
310000	9
320000	14
330000	11
340000	23
350000	12
360000	7
370000	15
380000	5
390000	14
400000	11
410000	3
420000	10
430000	7
440000	3
450000	10
460000	10
470000	12
480000	7
490000	7
500000	10
510000	7
520000	6
530000	5
540000	11
550000	6
560000	14
570000	6
580000	13
590000	11
600000	12
610000	6
620000	11
630000	5
640000	5
650000	5
660000	10
670000	3
680000	9
690000	7
700000	8
710000	4
720000	8
730000	4
740000	8
750000	9
760000	5
770000	7
780000	5
790000	5
800000	5
810000	6
820000	5
830000	8
840000	7
850000	8
860000	6
870000	10
880000	7
890000	3
900000	7
910000	4
920000	3
930000	2
940000	2
950000	3
960000	6
970000	8
980000	7
990000	8
1000000	4
1010000	0
1020000	5
1030000	1
1040000	3
1050000	4
1060000	2
1070000	5
1080000	0
1090000	5
1100000	3
1110000	1
1120000	2
1130000	3
1140000	4
1150000	2
1160000	4
1170000	4
1180000	1
1190000	2
1200000	0
1210000	3
1220000	3
1230000	4
1240000	2
1250000	4
1260000	4
1270000	3
1280000	2
1290000	8
1300000	2
1310000	5
1320000	2
1330000	8
1340000	5
1350000	4
1360000	2
1370000	1
1380000	3
1390000	1
1400000	6
1410000	8
1420000	6
1430000	0
1440000	0
1450000	3
1460000	0
1470000	1
1480000	0
1490000	0
1500000	2
1510000	0
1520000	2
1530000	0
1540000	1
1550000	1
1560000	1
1570000	2
1580000	1
1590000	2
1600000	2
1610000	4
1620000	1
1630000	1
1640000	1
1650000	2
1660000	0
1670000	2
1680000	1
1690000	1
1700000	1
1710000	0
1720000	1
1730000	0
1740000	1
1750000	1
1760000	0
1770000	1
1780000	2
1790000	1
1800000	1
1810000	0
1820000	1
1830000	0
1840000	3
1850000	1
1860000	1
1870000	1
1880000	3
1890000	0
1900000	0
1910000	0
1920000	2
1930000	2
1940000	0
1950000	0
1960000	2
1970000	0
1980000	7
1990000	3
2000000	3
2010000	1
2020000	3
2030000	1
2040000	2
2050000	0
2060000	2
2070000	0
2080000	2
2090000	0
2100000	0
2110000	0
2120000	0
2130000	3
2140000	0
2150000	0
2160000	1
2170000	1
2180000	1
2190000	1
2200000	1
2210000	0
2220000	1
2230000	0
2240000	0
2250000	0
2260000	0
2270000	0
2280000	1
2290000	0
2300000	1
2310000	0
2320000	3
2330000	1
2340000	0
2350000	2
2360000	1
2370000	0
2380000	0
2390000	0
2400000	0
2410000	2
2420000	0
2430000	0
2440000	1
2450000	1
2460000	0
2470000	1
2480000	0
2490000	0
2500000	0
2510000	0
2520000	1
2530000	5
2540000	1
2550000	0
2560000	1
2570000	0
2580000	1
2590000	0
2600000	1
2610000	7
2620000	8
2630000	1
2640000	2
2650000	0
2660000	1
2670000	1
2680000	1
2690000	1
2700000	0
2710000	0
2720000	1
2730000	0
2740000	1
2750000	0
2760000	2
2770000	4
2780000	1
2790000	1
2800000	3
2810000	1
2820000	1
2830000	1
2840000	0
2850000	0
2860000	0
2870000	0
2880000	2
2890000	2
2900000	0
2910000	1
2920000	0
2930000	0
2940000	1
2950000	0
2960000	1
2970000	1
2980000	1
2990000	0
3000000	0
3010000	2
3020000	3
3030000	0
3040000	0
3050000	0
3060000	0
3070000	0
3080000	0
3090000	0
3100000	1
3110000	2
3120000	0
3130000	1
3140000	0
3150000	0
3160000	0
3170000	1
3180000	0
3190000	0
3200000	0
3210000	0
3220000	0
3230000	0
3240000	3
3250000	1
3260000	0
3270000	0
3280000	1
3290000	0
3300000	0
3310000	0
3320000	0
3330000	0
3340000	0
3350000	1
3360000	2
3370000	0
3380000	0
3390000	1
3400000	0
3410000	0
3420000	0
3430000	0
3440000	0
3450000	0
3460000	0
3470000	1
3480000	2
3490000	0
3500000	1
3510000	0
3520000	0
3530000	0
3540000	1
3550000	1
3560000	3
3570000	1
3580000	1
3590000	1
3600000	2
3610000	0
3620000	0
3630000	0
3640000	0
3650000	0
3660000	0
3670000	0
3680000	1
3690000	0
3700000	0
3710000	0
3720000	0
3730000	1
3740000	0
3750000	1
3760000	0
3770000	0
3780000	0
3790000	0
3800000	4
3810000	0
3820000	0
3830000	1
3840000	3
3850000	0
3860000	4
3870000	4
3880000	1
3890000	1
3900000	0
3910000	0
3920000	0
3930000	4
3940000	2
3950000	1
3960000	1
3970000	1
3980000	1
3990000	0
4000000	0
4010000	0
4020000	0
4030000	0
4040000	0
4050000	0
4060000	0
4070000	0
4080000	0
4090000	0
4100000	0
4110000	0
4120000	0
4130000	1
4140000	0
4150000	0
4160000	0
4170000	1
4180000	0
4190000	1
4200000	0
4210000	0
4220000	0
4230000	0
4240000	0
4250000	0
4260000	0
4270000	1
4280000	0
4290000	0
4300000	0
4310000	0
4320000	0
4330000	0
4340000	2
4350000	0
4360000	0
4370000	0
4380000	1
4390000	0
4400000	0
4410000	0
4420000	0
4430000	0
4440000	0
4450000	1
4460000	0
4470000	0
4480000	0
4490000	0
4500000	0
4510000	0
4520000	0
4530000	0
4540000	0
4550000	0
4560000	0
4570000	0
4580000	0
4590000	0
4600000	0
4610000	0
4620000	0
4630000	0
4640000	0
4650000	0
4660000	0
4670000	0
4680000	3
4690000	1
4700000	0
4710000	0
4720000	0
4730000	0
4740000	2
4750000	0
4760000	0
4770000	0
4780000	1
4790000	0
4800000	1
4810000	1
4820000	0
4830000	0
4840000	0
4850000	1
4860000	0
4870000	0
4880000	0
4890000	0
4900000	0
4910000	0
4920000	1
4930000	0
4940000	0
4950000	0
4960000	0
4970000	0
4980000	0
4990000	0
5000000	0

==> data/solve-time-satcomp-style/norestart_COMB.csv <==
cnf,lwhmo-c.1-grdy,lwhmo-c.1-wrnd,fw-c.1-wrnd,lwhle-c.1-wrnd,lweq-c.1-wrnd,lwheq-c.1-grdy,fw-c.01-wrnd,fw-c.1-grdy,fw-c.01-grdy,lwhle-c.1-grdy,
26x26-5-3x3-UNK.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
26x26-5-4x4-UNK.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
26x26-5-6x6-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
26x26-5-8x8-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-18-311-SAT.cnf,TIMEOUT,TIMEOUT,4822.37,14467.61,14267.43,269.00,9836.71,16049.60,7784.57,5753.32,
Green-19-348-SAT.cnf,2.67,86.94,61.63,28.65,143.82,56.68,253.19,586.63,22.59,112.65,
Green-20-388-SAT.cnf,2164.84,4551.09,TIMEOUT,8239.66,TIMEOUT,TIMEOUT,6426.03,631.97,TIMEOUT,TIMEOUT,
Green-21-415-SAT.cnf,TIMEOUT,770.71,160.63,TIMEOUT,TIMEOUT,9490.12,1795.39,TIMEOUT,TIMEOUT,12247.79,
Green-22-463-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-23-515-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-24-592-SAT.cnf,14072.84,TIMEOUT,TIMEOUT,1015.94,13054.93,4597.72,TIMEOUT,TIMEOUT,14568.75,TIMEOUT,
Green-25-655-SAT.cnf,TIMEOUT,5952.52,TIMEOUT,TIMEOUT,TIMEOUT,3024.64,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-26-726-SAT.cnf,985.69,16602.39,349.82,1726.70,13106.77,1660.01,11577.28,TIMEOUT,TIMEOUT,3156.08,
Green-27-769-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,10661.16,17807.83,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-28-826-SAT.cnf,15372.54,11802.80,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-29-868-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-30-903-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-C.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-D.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-M.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-3-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-4-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-4-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-4-4-4-4-1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-2-3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-2-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-2-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-2-C.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-2-D.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-2-M.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-3-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-4-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-4-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-4-4-4-4-1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-243-45-bce.cnf,663.362681,775.884825,12569.517296,5.868474,267.72,80.02,TIMEOUT,1038.519946,TIMEOUT,12.944267,
Steiner-405-70-bce.cnf,188.164830,264.883539,303.192071,51.133680,707.88,148.00,TIMEOUT,2494.687629,TIMEOUT,39.580902,
Steiner-729-112-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,4966.839186,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2931.959878,
asias-20-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
asias-34-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bce7824-SAT.cnf,96.256810,128.672486,52.891987,223.660649,82.82,410.25,62.911901,86.317161,295.515372,743.956114,
mphf-40-56-10519-SAT.cnf,24.710032,1070.571180,52.194573,3353.452188,979.33,1721.97,5954.801708,0.986195,5076.289330,87.874696,
mphf-40-56-13467-SAT.cnf,1807.866788,465.771696,366.607160,1164.792112,1378.28,122.21,2389.196569,1637.982922,1341.761985,393.917869,
mphf-40-56-14125-SAT.cnf,655.321257,372.252211,587.582890,1818.425418,362.52,761.22,1833.651958,160.962104,422.008456,1515.966125,
mphf-40-56-14730-SAT.cnf,854.959219,208.816913,273.190871,24.893131,50.58,84.20,647.738437,618.193602,77.104709,369.254106,
mphf-40-56-15341-SAT.cnf,234.929328,563.844126,526.638895,495.863850,392.48,51.32,1140.148054,230.962274,917.017054,107.582641,
mphf-40-56-17304-SAT.cnf,115.236875,33.689485,544.289219,114.660346,136.54,716.51,1760.072667,524.118147,3351.970157,539.808470,
mphf-40-56-22840-SAT.cnf,1394.272048,332.852130,542.267369,692.821851,2158.41,2393.01,916.588229,517.868823,10923.050063,106.885036,
mphf-40-56-31420-SAT.cnf,35.815778,178.983924,31.101377,4.612963,1534.85,440.35,708.275889,216.718764,989.805296,563.023594,
mphf-40-56-7374-SAT.cnf,1391.010751,757.525599,1321.771190,1001.359988,1221.08,31.60,4467.085384,135.144257,TIMEOUT,2410.060389,
mphf-40-56-740-SAT.cnf,193.502285,1158.945691,352.870363,656.468553,73.21,773.12,7431.480092,223.403129,4632.399100,2624.536420,
mphf-46-64-10519-SAT.cnf,1380.865023,12.756962,507.453507,2077.009330,4454.84,2920.33,2906.862312,445.748185,1445.363778,923.442683,
mphf-46-64-15341-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
plain7824-SAT.cnf,11.639434,34.124022,37.562224,109.799452,31.35,11.94,90.245356,119.116087,191.833088,74.117796,
wap01a-41.cnf,74.830094,156.864430,245.256881,90.486671,119.58,90.76,500.315482,141.444233,729.111983,58.622098,
wap02a-40.cnf,110.297453,80.697375,68.018557,116.575199,108.13,79.20,88.790727,81.955332,287.453556,69.531875,
wap03a-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
wap04a-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
wap05a-50.cnf,5.719418,7.733369,6.737440,7.679911,7.42,5.36,6.957130,4.793816,4.844807,5.649379,
wap06a-40.cnf,13.241104,11.230031,7.638107,8.397473,16.61,8.88,34.290873,17.878238,29.720221,9.470022,
wap07a-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,12299.339900,10646.33,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
wap07a-41.cnf,109.419390,98.170280,132.476664,56.205468,69.45,85.20,534.176797,314.734195,789.260235,116.118131,
wap08a-40.cnf,714.626127,517.884081,1070.392819,176.779031,820.84,313.76,14254.054964,1681.919615,12686.753973,296.925900,


==> data/solve-time-satcomp-style/norestart_SATComp.csv <==
cnf,fw-c0.01-wrnd,lwhmo-c.1-wrnd.txt,lwhmo-c.1-grdy,fw-c.1-wrnd,lwhle-c.1-wrnd,lwheq-c.1-grdy,fw-c.1-grdy,fw-c.01-grdy,lwheq-c.1-wrand,lwhle-c.1-grdy,
001-80-12-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
002-80-8-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
002-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
003-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
004-22-160-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
004-80-8-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
004-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
006-23-96-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
007-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
008-80-8-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
009-80-8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
01-integer-programming-20-30-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
01-integer-programming-5-10-100.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
10pipe_k.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
11pipe_11_ooo-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
13pipe_k.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
143.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
14pipe_q0_k.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
170055892.cnf,0.024124,0.05,0.01,0.008514,0.052068,0.07,0.027152,0.017973,0.04,0.056400,
170058143.cnf,0.055451,0.17,0.26,0.230803,0.012834,0.09,0.321183,0.105857,0.20,0.125763,
170058440.cnf,1.869867,1.62,0.88,0.387616,1.402280,5.80,0.904910,0.216247,3.37,1.975459,
170059081.cnf,0.003292,0.04,0.03,0.024959,0.039405,0.04,0.031963,0.143432,0.06,0.032707,
170059722.cnf,0.062356,0.19,0.03,0.473954,6.017085,0.82,1.456510,3.661751,3.50,9.253692,
170104584.cnf,88.961373,6.49,43.92,198.982561,98.161939,17.70,128.887278,7.371040,56.30,290.546278,
170105432.cnf,1.703906,0.08,0.01,0.333635,0.231649,0.05,0.308257,0.304554,0.01,8.901988,
170153306.cnf,0.027657,0.07,0.08,0.099179,0.353384,0.08,0.256275,0.158555,0.41,0.065824,
170154931.cnf,0.056369,0.12,0.22,0.239498,0.010203,0.08,0.186316,0.030801,0.03,0.164584,
170222843.cnf,0.013922,0.27,0.10,0.377534,0.188228,0.03,0.016600,0.118632,0.20,0.047426,
170223547.cnf,0.415555,0.01,0.32,0.142179,0.309759,0.06,0.039379,0.113710,0.14,0.533624,
170225515.cnf,0.061823,1.39,0.53,0.111112,0.916829,1.86,0.065938,1.689923,1.16,0.807367,
170225812.cnf,0.054775,0.07,0.11,0.101460,0.065928,0.24,0.032547,0.133874,0.08,0.025343,
20-100-frag12-0_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-frag12-14_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-frag12-32_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-frag12-53_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-14_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-14_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-47_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-49_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-65_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-89_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-89_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-p100-55_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-p100-55_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20180322_164224543_p_cnf_320_1120-sc2018.cnf,0.300677,0.07,0.24,0.138195,0.040085,0.46,1.424356,0.602480,0.20,1.208732,
20180326_095804936_p_cnf_320_1120-sc2018.cnf,0.086542,0.11,0.27,0.135508,0.246451,0.73,0.428471,0.031005,0.46,0.306241,
22930-0426-195.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
22930-0601-11.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
24.4-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
26_stack_cas_longest_true-unreach-call.i-cbmc-u2-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
289-unsat-21x14-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
2bitcomp_5.hg_20.cnf,3400.876942,3832.00,2077.46,3439.743425,2252.069016,1810.82,3670.233516,2198.921691,2086.87,2604.388035,
3bitadd_32.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
49-132779.cnf,2677.152219,TIMEOUT,3352.10,TIMEOUT,3730.652129,1708.52,TIMEOUT,TIMEOUT,2941.38,TIMEOUT,
49-133045.cnf,TIMEOUT,TIMEOUT,TIMEOUT,2580.235555,TIMEOUT,1215.55,TIMEOUT,TIMEOUT,4129.51,TIMEOUT,
49-133485.cnf,TIMEOUT,186.61,3373.45,TIMEOUT,TIMEOUT,2341.25,TIMEOUT,TIMEOUT,1860.87,3022.854081,
4g_5color_166_100_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_5color_168_100_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_5color_170_050_05.cnf,428.883008,40.07,75.50,18.468977,33.459796,114.81,20.574324,5.286318,120.02,91.830862,
4g_5color_170_060_05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_6color_180_100_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_6color_182_100_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_6color_366_060_06.cnf,TIMEOUT,158.92,698.39,3874.381350,1577.430511,1022.41,4158.991421,TIMEOUT,1337.03,141.338338,
4g_6color_366_070_06.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
51.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
53-129696.cnf,4100.794442,344.82,4870.98,3640.221298,1158.339212,TIMEOUT,890.171990,TIMEOUT,4050.48,721.378983,
53-131174.cnf,TIMEOUT,3886.54,4058.47,3187.671534,2547.712016,427.92,269.360658,TIMEOUT,1181.59,2862.065682,
53-131220.cnf,TIMEOUT,919.22,TIMEOUT,2048.267216,599.228166,4508.07,TIMEOUT,TIMEOUT,131.20,2511.646196,
53-131587.cnf,TIMEOUT,1725.91,2617.04,2825.222722,223.486972,633.40,TIMEOUT,TIMEOUT,2727.45,TIMEOUT,
53-131674.cnf,TIMEOUT,1269.29,145.53,3839.249119,308.473480,2080.39,64.213418,TIMEOUT,1000.45,TIMEOUT,
58-134003.cnf,TIMEOUT,1303.35,993.67,2002.503145,1193.343636,TIMEOUT,4919.978336,TIMEOUT,2363.30,TIMEOUT,
58bits_13.dimacs-sr2015.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
59-129706.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,42.758884,TIMEOUT,TIMEOUT,
59-131147.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1294.827019,TIMEOUT,TIMEOUT,TIMEOUT,3153.48,TIMEOUT,
6-4-6-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
60-129673.cnf,TIMEOUT,473.76,144.37,TIMEOUT,1615.684144,1492.41,2546.663681,TIMEOUT,1366.73,3192.887441,
62bits_14.dimacs-sr2015.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6g_5color_164_100_01.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6g_5color_166_100_01.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6g_5color_170_020_04.cnf,1.002540,1.16,1.17,1.090110,1.183056,0.87,0.768587,0.958791,1.16,0.967718,
6g_5color_170_030_04.cnf,TIMEOUT,2502.93,TIMEOUT,TIMEOUT,1198.060633,449.19,TIMEOUT,2073.654551,35.03,1042.105336,
6g_6color_366_040_04.cnf,39.916070,926.90,226.70,1158.799044,41.573638,138.95,58.409216,2515.092109,151.30,1515.610264,
6g_6color_366_050_04.cnf,4615.355463,299.00,928.95,130.929187,226.763319,213.41,1751.813279,3707.543790,3927.30,117.006742,
6s126-opt-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s133-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s139-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s153.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s166-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s169-opt-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s20-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
73.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
79.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
8-5-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
9_50-sc2017.cnf,1609.975744,145.27,1162.71,935.315866,551.880004,250.69,331.119073,4792.057055,354.25,814.748435,
9dlx_vliw_at_b_iq5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
9dlx_vliw_at_b_iq8-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
9dlx_vliw_at_b_iq8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
9pipe_k-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ACG-15-10p1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,724.093945,3152.16,TIMEOUT,TIMEOUT,TIMEOUT,853.698146,
ACG-20-10p1-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
AProVE07-26-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_72_keystream76_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_72_keystream76_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_96_len112_known_last12_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_96_len112_known_last12_2_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_96_len112_known_last13_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_96_len112_known_last13_2_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Bibd-sc-10-03-08_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
CarSequencing-90-01_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
CarSequencing-90-02_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier29.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier33.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier34.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier36.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier37.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier45.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier53.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter249_74_10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter249_74_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter304_77_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter405_71_12.cnf,547.354433,527.81,1391.96,3644.110920,556.139115,746.62,2429.434253,581.456709,1152.27,865.922038,
DLTM_twitter454_70_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter454_70_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter634_77_14.cnf,209.863623,117.80,1025.94,260.812502,265.008180,269.54,1196.668168,2562.465294,194.30,6.978838,
DLTM_twitter690_74_15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter690_74_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter774_83_17.cnf,TIMEOUT,2579.97,TIMEOUT,TIMEOUT,TIMEOUT,3570.72,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter799_70_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter799_70_13.cnf,TIMEOUT,3093.78,1038.83,1961.834595,210.138172,1584.55,TIMEOUT,TIMEOUT,895.61,3599.987334,
DLTM_twitter845_79_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter845_79_19.cnf,2545.772782,913.26,108.44,209.641768,517.845064,176.42,50.820650,3064.207314,185.94,51.423056,
E00X23.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
E02F17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
EDP3-70000-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ER_500_40_2.apx_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Eternity-10-05_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,418.375643,2751.82,TIMEOUT,
Eternity-10-06_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
GracefulGraph-K04-P04_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
GracefulGraph-K05-P02_c18.cnf,TIMEOUT,2544.03,3862.42,3701.170720,2677.353790,1402.87,TIMEOUT,TIMEOUT,276.95,59.270427,
Grain_no_init_ver1_out200_known_last104_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Grain_no_init_ver1_out200_known_last104_0_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Grain_no_init_ver1_out200_known_last105_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Grain_no_init_ver1_out200_known_last105_0_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
GreenTao_2-5-5_34308.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-424-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-446-105.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-446-420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-446-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-470-105.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-470-420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-470-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-506-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-522-105.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-526-105.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-526-420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-529-420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-529-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Haystacks-ext-12_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Haystacks-ext-13_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
IBM_FV_20002_31_1_rule_1_SAT_dat.k95-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
IBM_FV_2004_rule_batch_1_31_1_SAT_dat.k90.debugged.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
IBM_FV_2004_rule_batch_2_31_2_SAT_dat.k45.debugged-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
IBM_FV_2004_rule_batch_30_SAT_dat.k75.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-041-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-045-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-051-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-052-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1162.267301,TIMEOUT,TIMEOUT,TIMEOUT,4972.03,TIMEOUT,
Kakuro-easy-065-ext.xml.hg_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-089-ext.xml.hg_4.cnf,TIMEOUT,1210.20,1328.55,777.724582,958.830523,839.95,1283.218103,TIMEOUT,519.59,1170.138005,
Kakuro-easy-097-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-104-ext.xml.hg_6.cnf,TIMEOUT,1061.43,856.28,1620.151901,501.421365,2871.23,1077.272849,TIMEOUT,1089.46,850.162581,
Kakuro-easy-112-ext.xml.hg_7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,2140.611264,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-115-ext.xml.hg_5.cnf,TIMEOUT,2100.59,1892.84,TIMEOUT,2841.895387,4229.70,TIMEOUT,TIMEOUT,2573.58,3287.911914,
Kakuro-easy-117-ext.xml.hg_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-118-ext.xml.hg_4.cnf,TIMEOUT,1821.56,1473.37,1482.067945,522.335603,2380.28,855.039499,TIMEOUT,727.25,589.662736,
Kakuro-easy-120-ext.xml.hg_6.cnf,TIMEOUT,TIMEOUT,1261.88,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-125-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-126-ext.xml.hg_7.cnf,TIMEOUT,4672.54,4634.55,1562.369964,1847.017968,TIMEOUT,TIMEOUT,TIMEOUT,1519.89,2596.520490,
Kakuro-easy-127-ext.xml.hg_6.cnf,TIMEOUT,2122.43,TIMEOUT,TIMEOUT,TIMEOUT,1892.64,TIMEOUT,TIMEOUT,2924.71,4945.237090,
Kakuro-easy-127-ext.xml.hg_7.cnf,3975.293820,2066.92,4658.42,2650.629956,1533.616973,TIMEOUT,2962.126170,TIMEOUT,3358.70,1514.478816,
Kakuro-easy-132-ext.xml.hg_8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-132-ext.xml.hg_9.cnf,3393.322243,3804.00,1744.41,3117.313523,982.062536,4129.27,1355.330032,TIMEOUT,1484.91,1045.302227,
Kakuro-easy-142-ext.xml.hg_8.cnf,4679.946293,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2461.375691,TIMEOUT,3000.27,TIMEOUT,
Kakuro-easy-148-ext.xml.hg_8.cnf,TIMEOUT,2062.71,TIMEOUT,TIMEOUT,TIMEOUT,2418.33,4420.866933,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-149-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-150-ext.xml.hg_9.cnf,TIMEOUT,1789.55,TIMEOUT,1952.160622,2116.935294,4117.52,2771.549195,TIMEOUT,1931.72,2345.146839,
Kakuro-easy-154-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-156-ext.xml.hg_7.cnf,TIMEOUT,1484.07,2782.98,888.038877,2140.648329,2015.44,1807.994605,TIMEOUT,1275.87,1581.560571,
Kakuro-easy-157-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kittell-k7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n038_goal002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n041_goal003.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n066_goal005-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n068_goal001.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n069_goal001.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n071_goal001-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n072_goal006.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n087_goal008-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n089_goal008-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n089_goal008.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LED_round_29-32_faultAt_29_fault_injections_5_seed_1579630418.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MASG0_72_keystream76_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MASG_72_keystream76_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MD5-29-4-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MD5-29-5-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-C.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-D.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-M.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-3-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-4-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-4-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-3-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-3-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-4-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-4-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-3-3-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-3-3-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-3-3-M.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-3-3-N.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-4-4-4-4-1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-5-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-5-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-no-type3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MUS-v310-4-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S10_5_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S10_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S11_6_7.cnf,0.414929,0.58,1.04,1.602105,0.986741,1.48,1.217570,11.435281,1.11,0.994438,
MVD_ADS_S11_7_7.cnf,6.813637,1.05,1.71,2.115618,1.323830,1.17,0.402265,0.402831,2.67,0.533385,
MVD_ADS_S11_8_7.cnf,1.739362,0.47,0.47,0.446105,0.481683,0.49,0.535405,2.141246,0.48,0.494641,
MVD_ADS_S1_5_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S3_5_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S4_5_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S5_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S6_6_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S6_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S7_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S9_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mario-t-hard-2_c18.cnf,305.836823,51.50,50.26,19.763501,24.718095,25.17,32.958423,209.979631,31.99,14.915150,
Mario-t-hard-5_c18.cnf,119.502888,43.15,28.52,33.029588,23.218962,18.93,28.760850,108.627942,23.29,17.640567,
Mickey_out250_known_last146_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mickey_out250_known_last146_0_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mickey_out250_known_last147_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mickey_out250_known_last147_0_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-11-hints-1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-11-hints-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-11-hints-3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-11-hints-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Nb51T6-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Nb51T6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Nb7T44-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
PRESENT_round_1-32_faultAt_30_fault_injections_10_seed_1579630418.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Pb-chnl15-16_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Pb-chnl20-21_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QG7a-gensys-icl001.sat05-3822.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QG7a-gensys-ukn002.sat05-3842.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QG7a-gensys-ukn009.sat05-3849.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QuasiGroup-4-10_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QuasiGroup-4-12_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SAT_dat.k100-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SAT_dat.k80.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SAT_dat.k85-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_121_E_34_Cl_8_S_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_136_E_36_Cl_9_S_15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_136_E_41_Cl_9_S_15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_140_E_29_Cl_10_S_15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_140_E_32_Cl_30_S_10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_181_E_34_Cl_12_S_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_181_E_34_Cl_12_S_8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_241_E_34_Cl_16_S_13.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_466_E_62_Cl_31_S_30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,552.441300,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,494.983670,
SC21_Timetable_C_512_E_66_Cl_34_S_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_527_E_71_Cl_35_S_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,741.934449,794.29,TIMEOUT,TIMEOUT,804.02,652.545060,
SC21_Timetable_C_542_E_71_Cl_36_S_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,846.394517,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,748.449791,
SC21_Timetable_C_557_E_73_Cl_37_S_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SE_PR_WS_500_16_70_10.apx_0.cnf,4.230845,17.18,TIMEOUT,51.436256,13.261178,108.95,33.923089,TIMEOUT,12.43,5.941314,
SE_PR_stb_531_83.apx_1.cnf,3.078017,3536.94,0.68,0.756416,0.787200,1.89,7.019196,5.639149,0.80,3.458247,
SE_PR_stb_588_138.apx_1.cnf,27.963761,25.36,27.83,6.756623,6.317110,22.34,11.222556,28.849217,4.22,14.968663,
SGI_30_60_24_40_2-dir.shuffled-as.sat03-118-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SGI_30_60_28_40_2-dir.shuffled-as.sat03-124-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SGI_30_70_20_60_10-dir.shuffled-as.sat03-144.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Schur_160_5_d38-sc2016.cnf,4537.367946,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2138.88,TIMEOUT,3583.453614,TIMEOUT,TIMEOUT,
Schur_161_5_d22-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SocialGolfers-6-6-6-cp_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SocialGolfers-6-6-7-cp_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-135-32-bce.cnf,TIMEOUT,2623.48,3836.13,797.657612,42.063904,587.08,596.921096,3005.719973,188.23,100.270352,
Steiner-135-33-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-15-7-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-243-45-bce.cnf,TIMEOUT,780.69,663.70,TIMEOUT,5.877720,80.38,1035.447198,TIMEOUT,271.06,12.711881,
Steiner-243-46-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-27-10-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-405-70-bce.cnf,TIMEOUT,266.98,184.21,290.342480,51.319004,146.58,2476.727906,TIMEOUT,707.50,39.403531,
Steiner-405-71-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-45-16-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-729-112-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4970.293990,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2906.122473,
Steiner-729-113-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-81-21-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-9-5-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Subisomorphism-g10-g23_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Subisomorphism-g10-g27_c18.cnf,4.492565,2.61,1.39,2.966071,1.307212,6.97,2.427149,6.110121,1.09,8.242157,
Sz1024_34824.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Sz512_15128_1.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
T103.2.1-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
T169.1.0-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24C.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24D.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24E.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-24B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-24C.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-24D.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-24E.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-27.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Tal-07_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Tal-08_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TimetableCNFEncoding_5_UNKNOWN-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_151_E_34_Cl_10_S_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_181_E_34_Cl_12_S_10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_181_E_34_Cl_12_S_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_226_E_34_Cl_15_S_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_241_E_34_Cl_16_S_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_241_E_45_Cl_16_S_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_241_E_45_Cl_16_S_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_331_E_45_Cl_22_S_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_392_E_50_Cl_26_S_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_392_E_50_Cl_26_S_28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,400.227278,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,346.920807,
Timetable_C_392_E_62_Cl_26_S_28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,373.135850,381.71,TIMEOUT,TIMEOUT,TIMEOUT,339.568687,
Timetable_C_437_E_62_Cl_29_S_28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_466_E_50_Cl_31_S_28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_497_E_62_Cl_33_S_30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Trivium_no_init_out350_known_last142_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Trivium_no_init_out350_known_last142_1_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Trivium_no_init_out350_known_last143_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Trivium_no_init_out350_known_last143_1_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UCG-20-10p1-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UR-15-10p0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UR-20-5p1-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,3621.582746,TIMEOUT,TIMEOUT,TIMEOUT,4227.94,158.833300,
UR-20-5p1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2056.373719,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4187.528317,
UTI-20-10p0-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UTI-20-10p1-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4824.588444,2570.23,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UTI-20-5p0-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
VanDerWaerden_2-3-16_238.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
VanDerWaerden_2-3-32_1006.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
VanDerWaerden_pd_2-3-26_635.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
WS_300_24_90_10.apx_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
WS_400_16_90_70.apx_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
WS_500_16_70_10.apx_0.cnf,4.230845,63.02,105.47,51.436256,13.261178,11.23,33.923089,TIMEOUT,150.14,5.941314,
WS_500_32_30_10.apx_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aaai10-planning-ipc5-TPP-21-step11-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aaai10-planning-ipc5-pathways-17-step21-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ablmulub16x4o-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ablmulub2x32o-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-I-ash85.mtx-w24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-I-ash85.mtx-w25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-K-dwt__234.mtx-w51.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-K-dwt__234.mtx-w54.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-K-dwt__234.mtx-w55.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-N-bcsstk07.mtx-w35.cnf,2474.649643,TIMEOUT,4399.20,2376.754346,3978.577488,4084.56,4356.452784,TIMEOUT,TIMEOUT,TIMEOUT,
abw-N-bcsstk07.mtx-w38.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-N-bcsstk07.mtx-w44.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-O-impcol_d.mtx-w101.cnf,1776.849865,2284.71,2090.50,1805.785175,2351.258405,2108.63,1595.719190,1577.730050,2322.26,2116.557720,
abw-Q-494_bus.mtx-w208.cnf,4468.012310,4542.28,TIMEOUT,3271.022517,4254.433526,3905.98,3567.683733,2870.962547,3899.28,3340.697925,
abw-Q-494_bus.mtx-w242.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-R-dwt__503.mtx-w64.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,3910.766179,TIMEOUT,TIMEOUT,
abw-V-nos6.mtx-w220.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-X-can__715.mtx-w103.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ae_rphp095_04-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aes_24_4_keyfind_2-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aes_24_4_keyfind_5-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aes_32_3_keyfind_1-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aes_equiv_encry_3_rounds.debugged-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak016modbtsimpbisc.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak032modbtmodbtisc.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak128astepbg2msaig-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak128modasbg2asisc-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak128paralparalisc.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
apn-sbox6-cut4-helpbox26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
apn-sbox6-cut4-helpbox31-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
assoc_mult_err_3.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-aaai10-planning-ipc5-pathways-17-step20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-aaai10-planning-ipc5-pipesworld-12-step15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-hwmcc10-timeframe-expansion-k50-pdtviseisenberg2-tseitin.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-ibm-2004-23-k100.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-maris-s03-gripper11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-smtlib-qfbv-aigs-ext_con_032_008_0256-tseitin.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-sokoban-sequential-p145-microban-sequential.030-NOTKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-traffic_b_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-traffic_f_unknown.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-traffic_kkb_unknown.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-traffic_pcb_unknown.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-vmpc_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-vmpc_28.cnf,TIMEOUT,1737.20,TIMEOUT,TIMEOUT,TIMEOUT,1317.12,TIMEOUT,TIMEOUT,2741.66,3413.503640,
atco_enc1_opt1_04_32-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc1_opt2_10_16-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc1_opt2_10_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc1_opt2_20_12-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc2_opt2_05_9-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc2_opt2_10_21-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc3_opt2_10_12-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b04_s_2_unknown_pre-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b04_s_unknown-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b04_s_unknown_pre.cnf,2073.697449,TIMEOUT,TIMEOUT,4378.934066,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4902.36,TIMEOUT,
b1904P1-8x8c6h5SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P1-8x8c6h7SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P2-8x8c9h5SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P2-8x8c9h7UNSAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P3-8x8c11h0SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P3-8x8c11h7SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P3-8x8c11h7UNSAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-12x12c10h7-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-12x12c10h7-Ser4-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-12x12c10h7-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-12x12c10h7-Ser8-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-14x14c17h9-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-12x12c10h7-Ser7-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-14x14c17h9-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-14x14c17h9-Ser4-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-14x14c17h9-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-14x14c17h9-Ser6-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p3-12x12c10h7-Ser7-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p3-14x14c17h9-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p3-14x14c17h9-Ser6-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p4-12x12c10h7-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p4-12x12c10h7-Ser4-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p4-14x14c17h9-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p4-14x14c17h9-Ser8-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p5-12x12c10h7-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p5-14x14c17h9-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p5-14x14c17h9-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b_unsat-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
barman-pfile10-039.sas.ex.15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
barman-pfile10-040.sas.ex.15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover11with22_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover11with25_and5positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover12with22_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover12with23_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover12with24_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover12with25_and5positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover13with25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover13with25_and1positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover13with25_and3positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover14with25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover14with25_and1positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover14with25_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover15with25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
battleship-12-12-unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
battleship-14-26-sat.cnf,0.009554,0.03,0.01,0.009304,0.011041,0.01,0.048369,0.319267,0.00,0.015108,
battleship-24-47-sat.cnf,0.074099,0.02,0.03,0.014630,0.019144,0.02,0.029201,0.011991,0.02,0.014501,
battleship-27-54-sat.cnf,1.215478,0.40,0.30,0.300404,0.445622,0.69,0.227721,0.142860,0.27,1.081083,
beempgsol5b1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bivium-39-200-0s0-0x5fa955de2b4f64d00226837d226c955de4566ce95f660180d7-30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bivium-40-200-0s0-0x92fc13b11169afbb2ef11a684d9fe9a19e743cd6aa5ce23fb5-19.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blockpuzzle_5x10_s3_free4-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-36-0.120-NOTKNOWN-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-36-0.180-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-37-1.120-NOTKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-37-1.130-NOTKNOWN-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-37-1.130-NOTKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bob12s06-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_1159.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_1220.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_1294.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_1492.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_206.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_350.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_503.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_848.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsdiv_19.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsmod_18.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsmod_19.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsub_08985.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsub_12973.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsub_19952.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvurem_20.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
c6288mul.miter.shuffled-as.sat03-346-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ccp-s8-facto4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cms-scheel-md5-families-r24-c8-p0-3-5-6-14-16-18-19-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-1-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-101-wffvars-500-cryptocplx-31-overlap-2.cnf,2138.801114,TIMEOUT,163.76,1125.306706,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-102-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,2006.22,TIMEOUT,TIMEOUT,4012.302320,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-107-wffvars-500-cryptocplx-31-overlap-2.cnf,4897.447172,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,3474.88,3538.694714,4269.770788,338.29,TIMEOUT,
combined-crypto1-wff-seed-108-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,4637.99,1009.402710,TIMEOUT,TIMEOUT,1452.252952,TIMEOUT,24.17,1548.117945,
combined-crypto1-wff-seed-110-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,2857.335935,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-115-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,900.106795,
combined-crypto1-wff-seed-12-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-121-wffvars-500-cryptocplx-31-overlap-2.cnf,1112.292212,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-132-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-133-wffvars-500-cryptocplx-31-overlap-2.cnf,2463.493724,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-18-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-3-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-8-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
connm-ue-csp-sat-n800-d0.02-s111845174.used-as.sat04-958-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
contest03-SGI_30_50_30_20_3-dir.sat05-440.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
countbitsrotate032-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
countbitssrl032-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
countbitswegner128-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
course0.2_2018_3-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
course0.2_2018_3_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n10_d6_c3_num18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n10_d6_c4_num15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n10_d6_c4_num21.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n11_d6_c3_num24-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n11_d6_c4_num14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n11_d6_c4_num19.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n12_d6_c3_num18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n12_d6_c3_num28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n12_d6_c4_num17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n12_d6_c4_num9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cruxmiter28seed8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cruxmiter29seed4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cruxmiter29seed9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cruxmiter32seed4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4201_555_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_11_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_1_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_2_unsat-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_2_unsat_pre-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_5_unsat_pre-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_6_unsat_pre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_9_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_9_unsat_pre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
custmulsb2x32o-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
custmulun16x16o-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cz-alt-3-7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a09_x11_n20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a11_x11_n21.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a12_x12_n22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a13_x13_n23.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a14_x14_n24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a18_x18_n28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a19_x19_n29.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dist10.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dist4.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dist6.c-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dlx1c.ucl.sat.chaff.4.1.bryant.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dp12u11.used-as.sat04-358-sc2004.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
e_rphp035_05-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
e_rphp096_04.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ecarev-110-1031-23-40-8-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ecarev-110-1031-23-40-8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ecarev-110-4099-22-30-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edges-024-4-5613555-1-00-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance007_85.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance019_312.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance023_281.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance023_282.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance023_283.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance025_448.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance025_449.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance025_450.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance031_283.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance031_284.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance035_393.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance041_182.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance041_183.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eq2csparrc162cbpwtcl16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbparrc12spctbk12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbparrc14spwtcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbparrc18spwtrc18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf12bparrc12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf14bpwtcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf14spctbk14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf14spdtlf14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf16spdtlf16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf18sparcl18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpwtcl10spwtcl10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpwtrc10bpdtlf10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpwtrc10spctbk10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparcl10bpwtrc10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparcl12bpwtrc12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparrc12bpdtlf12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparrc14spctbk14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparrc16spwtcl16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspctbk12bpwtrc12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspctbk14sparcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspctbk14spwtcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspdtlf14bpwtrc14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspwtcl14bpwtcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspwtrc16bparrc16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
erin2_0x0-379.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
erin2_0x0_n207-379.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
erin2_0x1e3-216.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex045_7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex051_9-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex065_25.cnf,172.476552,43.93,56.66,137.868040,339.843874,224.11,103.634009,956.295237,98.85,96.520227,
ex095_8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex145_11-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex175_17-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex175_18-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex175_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ezfact64_6.shuffled-as.sat03-1522-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ezfact64_8.shuffled-as.sat03-1524-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
f10nidw-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
f6bidw.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
f6nidw-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fclqcolor-18-14-11.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fclqcolor-20-15-12.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-33106286870663.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-770131695059117.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-834855329100173267.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-907547022132073.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-931960058139995587.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
filter_iir_true-unreach-call.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
frb-40-19-1-mgd_c18.cnf,2.497344,21.55,12.66,5.419246,8.301586,3.85,5.437027,6.188068,0.75,6.912995,
frb59-26-1.used-as.sat04-891-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
frb59-26-1.used-as.sat04-891.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fsf-300-354-2-2-3-2.23.opt.cnf,42.002631,1.07,0.85,2.036924,7.471468,1.12,0.633575,5.894791,0.63,4.113830,
full-bf-ga-6-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bf-ga-7-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bf-ga-9-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bg-gb-6-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bg-gb-7-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bg-gb-8-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bg-gb-9-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-T83.2.1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-T85.2.1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-hwmcc15deep-6s33-k34.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-hwmcc15deep-6s516r-k17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-hwmcc15deep-bobpcihm-k31.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gensys-icl005.shuffled-as.sat05-3826-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
goldb-heqc-k2mul.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
grain-53-80-0s0-seed-125-4-init-35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
grain-53-80-0s0-seed-125-8-init-35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
grain-55-80-0s0-seed-125-45-init-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gss-20-s100-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gss-33-s100-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gto_p50c314.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gto_p60c238-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gto_p60c241.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gus-md5-14-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
harder-php-025-024.sat05-1191.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP14_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP16_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP18_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP20_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP22_22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP24_24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP26_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_bij16_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d12_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d14_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d16_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d18_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d20_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d22_22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d24_24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_r20_20.cnf,17.942700,17.66,13.76,16.766690,17.731306,13.74,13.898671,14.018877,17.66,13.685472,
hcp_r26_26.cnf,132.090578,171.77,140.19,130.858504,170.573720,140.07,100.833672,99.690099,170.35,139.480656,
hid-uns-enc-6-1-0-0-0-0-14492.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hid-uns-enc-6-1-0-0-0-0-26462.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hid-uns-enc-6-1-0-0-0-0-27601.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hid-uns-enc-6-1-0-0-0-0-3251.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hitag2-8-60-0-0x880693399044612-25-SAT-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
homer17.shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
huck.col.11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwb-n26-01-S1957858365.shuffled-as.sat03-1622-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwb-n26-03-S540351185.sat05-490.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwmcc10-timeframe-expansion-k45-pdtpmspalu-tseitin-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwmcc15deep-6s516r-k18-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwmcc15deep-oski15a10b10s-k22-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
iffyInterleavedModMult-8.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
jgiraldezlevy.2200.9086.08.40.149-sr2015.cnf,348.126798,49.63,118.74,177.821411,14.146665,48.18,32.326306,119.855970,439.03,76.366933,
jkkk-one-one-10-30-unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
k2fix_gr_rcs_w8.shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
k_unsat-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
knight_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
knight_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
knight_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
knight_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-1.tf_3_0.02_34.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-1.tf_4_0.06_101.cnf,208.466225,10.75,8.48,151.667353,8.601411,7.79,62.085490,103.926355,8.56,8.224323,
ktf_TF-3.tf_2_0.02_24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-3.tf_3_0.02_24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-3.tf_4_0.04_48.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-4.tf_2_0.02_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-4.tf_4_0.04_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-4.tf_4_0.06_52.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1904.541536,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,927.433733,
ktf_TF-6.tf_4_0.04_51.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-6.tf_4_0.06_77.cnf,121.873611,76.21,45.28,68.878809,4.404480,41.15,28.837802,116.786868,4.95,5.655861,
ktf_TF-7.tf_3_0.06_113.cnf,23.857365,20.38,15.99,21.585843,17.739692,15.85,15.354018,23.201728,15.79,13.241978,
ktf_TF-8.tf_4_0.02_37.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-8.tf_4_0.06_109.cnf,37.705056,12.39,33.33,28.229857,15.075070,14.98,36.317150,41.582197,14.48,9.627396,
lang23.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
lang28.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
le450_15b.col.15-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
li-exam-63.shuffled-as.sat03-368-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
li-test4-99.shuffled-as.sat03-377-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
logistics-unsat-logistics-rotate-11t5.sat05-1141.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ls15-normalized.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ls16-normalized.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
manthey_DimacsSorter_37_3-sr2015.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
manthey_single-ordered-initialized-w50-b7-sr2015.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
maximum_constrained_partition_14_bits_n200.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
maximum_constrained_partition_18_bits_n200.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
maxor128.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
maxxor032-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
minxorminand128-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mm-2x3-8-8-sb.1.sat05-475.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mod2c-3cage-unsat-10-2.sat05-2567.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mod2c-3cage-unsat-10-3.sat05-2568.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mod2c-rand3bip-sat-220-2.sat05-2489.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mod4block_2vars_10gates_u2_autoenc-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-9_49.cnf,32.390511,145.07,74.54,227.022643,86.813430,2.39,144.056196,133.447153,127.27,89.932339,
mp1-Nb6T06.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-Nb6T07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-Nb7T44.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-Nb7T46.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-blockpuzzle_5x10_s5_free3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-blockpuzzle_5x10_s7_free4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-blockpuzzle_5x12_s6_free3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-blockpuzzle_9x9_s1_free8.cnf,65.978858,32.44,2.31,6.906786,8.033502,9.71,1.601070,83.822303,18.24,13.953518,
mp1-blockpuzzle_9x9_s5_free3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-bsat201-707.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-bsat210-739.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-0300-034-t12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-0490-024-t12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-1000-023-eq.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-1000-024-eq.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-1200-022-eq.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-2000-022-eq.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-rubikcube312.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-squ_ali_s10x10_c39_abio_SAT.cnf,1.317750,80.43,33.23,0.880003,0.080245,5.06,6.794698,5.302804,10.13,1.565530,
mp1-squ_any_s09x07_c27_abix_UNS.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-squ_any_s09x07_c27_bail_UNS.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-tri_ali_s11_c35_abix_UNS.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-tri_ali_s11_c35_bail_UNS.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mrpp_6x6#12_24-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mrpp_8x8#16_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mrpp_8x8#20_24-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mrpp_8x8#24_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mulhs016-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mulhs16.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
n320p5q2_n.apx_16.cnf,13.391849,74.72,44.53,21.270933,32.177248,28.62,46.710881,0.624716,63.49,47.313319,
n320p5q2_n.apx_17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_12477_5_3_3_0_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_12477_5_3_3_1_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_21015_5_3_3_0_0_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_21015_5_3_3_1_0_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_2_17_4_3_0_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_2_18_8_3_1_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_2_18_9_3_0_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_2_19_5_3_1_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_3001_7_3_3_1_31_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_3047_7_3_3_1_0_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_3_16_3_3_0_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_5047_6_3_3_0_0_41.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_5047_6_3_3_3_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_7047_6_3_3_0_0_420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ndhf_xits_09_UNSAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ndhf_xits_16_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ndhf_xits_19_UNKNOWN-sc2011.cnf,1.812742,1.82,TIMEOUT,0.655622,6.235841,2.16,2977.150590,205.690045,1.22,4.664306,
newpol29-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol34-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol36-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol4-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol6-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol6-7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol6-8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol7-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newton.2.3.i.smt2-cvc4-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
p01_lb_05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
par32-1-c.shuffled-as.sat03-1531-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-10-11-s-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-10-11-u-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-5-11-u-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-5-17-s-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-5-19-u-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_05_lb_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_05_lb_17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_06_lb_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_10_lb_06.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_10_lb_08-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
php12e12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
php14e14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
post-cbmc-aes-ee-r2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_490m_160h_seed_150.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_490m_160h_seed_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_491m_160h_seed_391.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_491m_160h_seed_407.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_491m_160h_seed_7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_491m_160h_seed_71.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_492m_160h_seed_136.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_493m_160h_seed_249.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_493m_160h_seed_457.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_494m_160h_seed_378.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_495m_160h_seed_379.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
prime2209-84.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
prime_a20_b20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
prime_a22_b22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
prime_a24_b24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
problem_12.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
problem_19.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
problem_21.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
problem_23.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_300_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_301_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_305_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_306_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_316_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_317_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_323_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_301_30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_311_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_312_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_314_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_322_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_5000_21250_3_0_0.7_0_1.45_4-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_5000_21250_3_0_0.8_0_1.55_2-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle30_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle34_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle34_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle35_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle35_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle36_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle37_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle39_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle42_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle44_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle47_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle51_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle60_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r21_m22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r26_m27.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r28_m29.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r29_m32.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r31_m35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r32_m35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r33_m36.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r34_m36.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r35_m36.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r37_m39.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-B-Mix-n15-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-B-Mix-n16-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-B-Mix-n18-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-B-Mix-n19-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-Mix-n17-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-Mix-n18-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n16-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n17-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n18-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n19-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n20-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbcl_xits_08_UNSAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbcl_xits_11_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbcl_xits_13_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2100c215164g4-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2400c266431g5-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2400c266431gyes6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2400c266431gyes7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2640c305320g4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2640c305320gyes10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v760c43649g8.cnf,1056.598560,1.89,127.51,207.749037,78.336416,118.83,211.688756,641.576280,84.01,41.856308,
rbsat-v945c61409gyes9-sc2009.cnf,3512.580839,161.28,79.12,919.417436,79.074008,1249.06,1186.395682,3332.683353,218.42,394.514886,
rook-42-0-1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rphp4_065_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rphp4_080_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rphp4_090_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rphp5_100_shuffled-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rpoc_xits_10_UNKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rpoc_xits_11_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rpoc_xits_12_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rubikcube701-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rubikcube912-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
safe-30-h29-unsat-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways12u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways12wu.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways13wu.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways14u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways15u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways15wu.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways16w.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways17w.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways18u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways18wu.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways19u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satcoin-genesis-SAT-10-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
scc_1213_40_10_3.apx_0.cnf,TIMEOUT,112.01,564.03,614.515945,284.236095,811.51,55.117842,1887.189039,478.69,158.959180,
schup-l2s-bc56s-1-k391.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
schur-triples-7-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
schur-triples-7-90.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sgen1-sat-180-100-sc2009.cnf,5.301996,3.14,0.52,7.452147,1.210319,2.40,1.860259,5.249056,7.76,0.288708,
sgen1-unsat-109-100-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sgen4-unsat-89-1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sgp_5-6-8.sat05-2669.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m145ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m145ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m146ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m146ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m147ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m147ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m148ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m148ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m149ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m149ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m63a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m63a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m66a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m66a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m67a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m67a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m72a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m72a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m75a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m75a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha2.shuffled-as.sat03-442-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
shift1add.26949.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
simon-mixed-s02bis-05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
simon03:sat02bis:k2fix_gr_2pinvar_w8.used-as.sat04-349.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sin.c.75.smt2-cvc4-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i0418_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i0566_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i2704_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i3499_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i4096_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i4295_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i4473_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i4828_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i000_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i003_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i028_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i031_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i032_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i035_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i037_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i003_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i019_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i041_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i044_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i053_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i058_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i059_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i063_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i092_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i116_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i131_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i171_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i198_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i218_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i223_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i235_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i251_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i260_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i272_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-bottom13-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-bottom18-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-bottom22-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-bottom26-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-top21-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-top26-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
smtlib-qfbv-aigs-countbits128-tseitin-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
smulo032-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_13_8_pre-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_13_8_pre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_13_9_pre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_16_8_nopre-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_16_8_pre-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_16_9_Encpre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p16.sas.ex.15-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p16.sas.ex.19-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p16.sas.ex.21-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p16.sas.ex.23-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.cr.21.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.cr.27.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.cr.35-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.ex.13.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.ex.15-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.ex.17-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.ex.23-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-sequential-p145-microban-sequential.070-NOTKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sp4-33-bin-nons-flat-noid.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sp4-33-one-nons-flat-noid.cnf,8.628205,0.43,5.74,14.308387,4.425835,1.25,6.702824,0.116605,0.78,5.932635,
sp4-33-one-stri-tree-noid.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sp4-33-una-stri-flat-noid.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sp5-21-15-bin-stri-flat-noid.cnf,12.739086,1010.13,1233.28,353.312200,8.473337,50.16,55.691750,20.313988,179.29,7.794947,
sp5-21-15-bin-stri-tree-noid.cnf,16.218499,604.93,753.13,38.379521,1.936165,3.19,71.721204,59.915260,6.78,1.397650,
sp5-21-15-one-nons-tree-noid.cnf,95.312163,31.70,12.43,17.468488,TIMEOUT,11.85,662.426205,18.328646,12.75,TIMEOUT,
sp5-21-15-one-stri-tree-noid.cnf,5.751809,11.50,9.43,5.487577,18.378768,3.71,8.503687,10.809088,13.50,2.397776,
sp5-21-15-una-nons-tree-noid.cnf,15.706231,1263.58,247.02,22.501438,47.174121,15.34,4.419694,50.595335,22.24,58.332300,
sp5-21-15-una-stri-flat-noid.cnf,113.437523,38.50,298.45,469.721575,27.022436,74.69,74.557510,385.200257,100.29,13.475879,
sp5-26-19-bin-nons-tree-noid.cnf,1293.053283,TIMEOUT,2030.03,658.639601,10.841517,39.32,25.226654,1018.451397,119.19,29.574003,
sp5-26-19-bin-stri-flat-noid.cnf,162.381625,2279.70,4595.73,821.825400,208.984515,1648.27,1855.911312,1211.542539,183.28,186.103896,
sp5-26-19-una-nons-tree-noid.cnf,3315.085535,TIMEOUT,TIMEOUT,840.620553,14.380756,14.46,2262.208515,2445.219989,769.22,54.868114,
spg_200_300.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_301.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_307.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_316.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_317.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_321.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_300_300.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_300_301.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_300_312.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_330_400.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_400_281.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_420_280.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_420_350.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sqrt_ineq_3.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
squ_ali_s10x10_c39_abix_SAT-sc2017.cnf,4.110147,7.58,18.93,0.443189,0.505506,5.67,2.881775,1.161283,5.14,0.479953,
squ_any_s09x07_c27_abio_UNS-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
srhd-sgi-m62-q1504.5-n60-p30-s88600538-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssAES_4-4-4_round_7-10_faultAt_7_fault_injections_2_seed_1564286498.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssAES_4-4-8_round_7-10_faultAt_8_fault_injections_2_seed_1579630418.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssAES_4-4-8_round_8-10_faultAt_8_fault_injections_2_seed_1579630418.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssAES_4-4-8_round_8-10_faultAt_8_fault_injections_2_seed_31944661.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssp-0.046166496845693274.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssp-0.497665446947731.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
stable-300-0.1-20-98765432130020.cnf,27.373427,23.21,2.16,1.762954,44.036154,3.84,85.534996,8.887212,3.42,14.779374,
stable-400-0.1-4-9876543214004-sc2014.cnf,99.094376,1113.63,420.67,151.928986,1478.745829,585.80,631.288571,1018.244870,429.96,704.324235,
stb_531_83.apx_0.cnf,3.764089,3.36,3.34,1.162489,5.055878,3.82,0.159709,2.997766,14.57,3.363703,
stb_792_333.apx_0.cnf,165.663146,1931.58,499.88,285.326025,1121.817147,381.79,19.115960,1071.722222,139.06,782.333114,
sted12a_0x1e1-67.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0-380-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0-380.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0-637.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0-649.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0_n438-636.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x1e3-393.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted2_0x0-343.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1584.510045,TIMEOUT,TIMEOUT,
sted2_0x0_n219-342.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted2_0x1e3-216.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted3_0x0_n201-239.cnf,540.810815,TIMEOUT,TIMEOUT,TIMEOUT,1557.551490,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,3957.532646,
sted3_0x1e3-147.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted4_0x0_n159-185.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted4_0x1e3-124.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted5_0x0-157.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2658.084785,
sted5_0x0_n90-157.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4887.743835,TIMEOUT,TIMEOUT,
sted5_0x1e3-120.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted5_0x1e3-20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted5_0x24204-70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted6_0x0-135.cnf,TIMEOUT,2829.56,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,167.090993,TIMEOUT,TIMEOUT,
sted6_0x1e3-97.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
stone-width3chain-nmarkers-20_shuffled-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_600.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_630.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_670.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_680.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_690.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_700.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_730.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_780.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_800.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_870.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_900.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_930.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_940.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_108_bits_52.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_145_bits_74.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_37_bits_87.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_42_bits_96.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_50_bits_91.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_51_bits_80.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_52_bits_39.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_76_bits_84.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_87_bits_75.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_94_bits_30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.25_stack_longest_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.26_stack_cas_longer_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.barrier_3t_true-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.fib_bench_longest_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_2_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_3_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_4_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_6_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_8_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_3_6_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_3_7_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_3_8_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.queue_longer_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.race-4_2-thread_local_vars_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.sigma_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.sine_8_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.square_5_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.triangular-longer_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
test_v7_r12_vr10_c1_s18160.smt2-stp212-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
test_v7_r12_vr1_c1_s10576.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
total-10-15-s-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
total-10-15-u-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_22bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_22bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_23bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_23bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_23bits_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_23bits_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_24bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_24bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_24bits_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_24bits_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_25bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_25bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_25bits_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_25bits_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_26bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_26bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_26bits_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_26bits_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_27bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_28bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_29bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_30bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_factoring_426s.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_factoring_895s.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
traffic_kkb_unknown.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
tseitingrid7x160_shuffled-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
tseitingrid7x165_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
tseitingrid7x185_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
uniqinv47prop-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
unsat-set-a-clqcolor-16-10-11.sat05-1253.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
unsat-set-a-fclqcolor-20-13-14.sat05-1278.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
uum12.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
uum32.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
velev-dlx-uns-1.0-05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
velev-pipe-uns-1.0-9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_111_1186.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,63.660410,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,83.369762,
vlsat2_112_4223.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_113_1150.cnf,520.604005,36.87,33.36,26.485223,85.972192,22.74,21.357324,205.117424,12.99,10.940037,
vlsat2_11_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_11_42.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_142_6781.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_144_7585.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_15440_1409906.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_15960_1464039.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_16676_1598591.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,58.312469,TIMEOUT,TIMEOUT,TIMEOUT,90.12,52.776478,
vlsat2_21114_2240429.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_24450_2770239.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,177.392041,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_29736_3780419.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_30195_3855554.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_30744_3925645.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_32480_4362044.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_34161_4607712.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,471.202842,204.179761,3859.74,516.943342,TIMEOUT,TIMEOUT,199.823600,
vlsat2_35929_5082743.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_37758_5364539.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_39552_5878762.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_40170_5970608.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_44_545.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_51_824.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_56_1042.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_57038_10572502.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_702_14170.cnf,TIMEOUT,3131.14,2486.95,2579.713170,1113.070526,1567.89,2305.193851,TIMEOUT,1585.04,934.338023,
vmpc_30-sc2007.cnf,880.851168,3089.12,TIMEOUT,3252.776451,TIMEOUT,1213.94,3803.795535,TIMEOUT,TIMEOUT,4438.321872,
vmpc_31-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vmpc_34.shuffled-as.sat05-1958-sc2005.cnf,TIMEOUT,TIMEOUT,2147.87,TIMEOUT,TIMEOUT,153.73,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vmpc_36.renamed-as.sat05-1922-sc2005.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w16-5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w16-6a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-2.0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-20.0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-20.1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-49.0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-5.1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-8.0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
x2_128.shuffled-as.sat03-1598-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,


==> data/solve-time-satcomp-style/with_restart_COMB.csv <==
cnf,lwhmo-c.1-grdy,yals-prob,lwhmo-c.1-wrnd,fw-c.1-wrnd,lwhle-c.1-wrnd,lwheq-c.1-grdy,fw-c.01-wrnd,fw-c.1-grdy,fw-c.01-grdy,lwheq-c.1-wrand,lwhle-c.1-grdy,
26x26-5-3x3-UNK.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
26x26-5-4x4-UNK.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
26x26-5-6x6-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
26x26-5-8x8-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-18-311-SAT.cnf,7954.63,TIMEOUT,10562.16,13801.66,6637.94,TIMEOUT,TIMEOUT,7871.00,1362.07,5212.05,TIMEOUT,
Green-19-348-SAT.cnf,63.10,298.02,118.67,23.80,71.73,35.88,62.72,3.23,4.87,75.13,15.97,
Green-20-388-SAT.cnf,2540.37,5310.30,16971.85,7911.69,TIMEOUT,4230.13,TIMEOUT,15163.64,TIMEOUT,11153.39,TIMEOUT,
Green-21-415-SAT.cnf,15230.30,3332.84,TIMEOUT,TIMEOUT,TIMEOUT,17712.66,7425.72,9828.26,TIMEOUT,10893.83,6691.53,
Green-22-463-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2507.07,
Green-23-515-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-24-592-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,5468.02,7882.44,10240.23,17578.43,TIMEOUT,5739.14,
Green-25-655-SAT.cnf,TIMEOUT,TIMEOUT,7514.06,17886.66,TIMEOUT,TIMEOUT,TIMEOUT,452.08,5432.67,9991.46,9799.67,
Green-26-726-SAT.cnf,3712.06,TIMEOUT,1500.16,6662.95,1623.94,7074.89,673.61,1746.76,TIMEOUT,9906.27,1256.88,
Green-27-769-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2186.42,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-28-826-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,6222.50,16191.80,TIMEOUT,
Green-29-868-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Green-30-903-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-A.cnf,752.254352,419.52,TIMEOUT,TIMEOUT,187.82,15336.71,TIMEOUT,884.173736,TIMEOUT,10366.05,3364.149875,
MM-23-2-2-2-2-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-C.cnf,TIMEOUT,521.15,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-D.cnf,TIMEOUT,296.03,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,188.197797,
MM-23-2-2-2-2-M.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-3-4.cnf,TIMEOUT,628.23,2522.39,TIMEOUT,12252.15,TIMEOUT,TIMEOUT,4301.374310,TIMEOUT,TIMEOUT,17275.717078,
MM-23-2-2-2-4-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-4-B.cnf,TIMEOUT,4432.80,TIMEOUT,TIMEOUT,7482.09,TIMEOUT,TIMEOUT,TIMEOUT,4483.73,TIMEOUT,TIMEOUT,
MM-23-4-4-4-4-1.cnf,1715.300215,1.85,462.95,54.46,409.99,857.29,2871.43,177.934324,114.28,418.85,50.619296,
MM-23-63-2-2-2-2-3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1393.71,TIMEOUT,12373.49,TIMEOUT,127.627564,
MM-23-63-2-2-2-2-A.cnf,86.343476,2053.12,1157.53,165.44,97.53,1190.70,56.29,97.534091,61.08,1266.02,386.966382,
MM-23-63-2-2-2-2-B.cnf,2697.258700,TIMEOUT,7112.75,10979.83,216.00,709.72,14145.22,2340.112818,TIMEOUT,TIMEOUT,2026.810273,
MM-23-63-2-2-2-2-C.cnf,15688.217875,2320.21,3942.59,TIMEOUT,2562.37,851.07,750.48,17935.229816,2853.55,11855.68,83.655482,
MM-23-63-2-2-2-2-D.cnf,1467.667788,767.76,1479.60,329.14,78.22,257.67,70.94,121.764934,33.97,560.17,124.524417,
MM-23-63-2-2-2-2-M.cnf,TIMEOUT,TIMEOUT,TIMEOUT,289.48,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,903.06,TIMEOUT,464.766151,
MM-23-63-2-2-2-3-4.cnf,287.894973,15632.29,11912.79,730.37,1440.83,4617.35,1421.17,1481.466800,394.30,2996.92,1988.049935,
MM-23-63-2-2-2-4-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-63-2-2-2-4-B.cnf,948.328717,660.27,2789.53,142.96,3516.11,1841.50,6483.71,TIMEOUT,663.38,969.36,100.962653,
MM-23-63-4-4-4-4-1.cnf,179.926622,36.21,25.37,372.91,24.49,216.39,50.53,31.685724,81.58,19.57,37.620813,
Steiner-243-45-bce.cnf,415.375849,3.12,686.98,971.24,30.03,15.29,2559.87,186.322313,222.76,414.24,6.487472,
Steiner-405-70-bce.cnf,96.922852,1928.82,168.25,219.67,91.81,109.38,139.24,3138.345646,83.83,212.79,58.353470,
Steiner-729-112-bce.cnf,TIMEOUT,17360.46,TIMEOUT,TIMEOUT,4116.07,TIMEOUT,TIMEOUT,11467.473045,TIMEOUT,TIMEOUT,2304.535027,
asias-20-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
asias-34-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bce7824-SAT.cnf,96.186791,TIMEOUT,128.44,52.76,223.93,410.25,62.89,86.701455,295.90,82.86,751.143125,
mphf-40-56-10519-SAT.cnf,956.964903,583.47,835.46,1472.65,351.18,756.83,2458.60,547.880667,748.17,1417.71,215.820790,
mphf-40-56-13467-SAT.cnf,508.188667,423.55,332.43,54.44,378.86,3994.57,6057.92,1768.103145,542.75,351.49,799.317973,
mphf-40-56-14125-SAT.cnf,2820.675004,4984.72,364.67,290.31,905.23,2115.42,2947.07,2982.932821,1726.54,956.56,484.408053,
mphf-40-56-14730-SAT.cnf,1013.415016,364.90,804.66,104.07,554.19,330.91,223.62,32.805493,3551.20,380.78,223.782193,
mphf-40-56-15341-SAT.cnf,1.082516,511.51,130.25,31.60,334.11,120.43,504.75,356.641997,545.22,1292.27,24.375134,
mphf-40-56-17304-SAT.cnf,708.446145,309.99,600.02,1179.15,193.21,633.82,1012.21,1328.921815,595.96,149.84,794.964528,
mphf-40-56-22840-SAT.cnf,84.349740,1328.78,2408.85,232.21,103.06,406.31,1485.72,28.064116,3559.62,61.66,1424.126525,
mphf-40-56-31420-SAT.cnf,228.933761,701.08,16.68,566.72,953.33,168.09,717.21,1099.365869,1050.08,775.42,799.717325,
mphf-40-56-7374-SAT.cnf,1743.842404,1112.59,894.87,270.30,301.73,576.95,897.29,3416.872425,4968.33,1953.19,163.031905,
mphf-40-56-740-SAT.cnf,615.485195,173.97,1183.10,372.35,491.51,586.58,219.30,952.458688,1969.61,56.48,197.995951,
mphf-46-64-10519-SAT.cnf,5271.327273,2746.15,1320.37,604.54,1132.82,421.53,10107.60,1123.493208,TIMEOUT,1207.62,1817.097956,
mphf-46-64-15341-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
plain7824-SAT.cnf,11.707576,TIMEOUT,34.02,37.42,109.85,11.95,90.61,118.603562,191.04,31.36,74.138691,
wap01a-41.cnf,598.784200,TIMEOUT,884.29,2634.29,337.73,824.65,11094.90,2941.400500,2012.49,1367.81,863.002486,
wap02a-40.cnf,905.455585,TIMEOUT,1477.92,5067.02,596.48,330.74,871.54,1755.770516,3169.29,104.12,226.109931,
wap03a-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
wap04a-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
wap05a-50.cnf,5.830055,0.84,7.83,6.87,7.76,5.49,6.86,4.876589,5.00,7.72,5.680307,
wap06a-40.cnf,9.016732,TIMEOUT,50.54,15.62,11.53,9.20,156.16,13.411542,28.14,14.44,29.756211,
wap07a-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
wap07a-41.cnf,740.819131,TIMEOUT,800.90,797.02,2113.35,742.68,14642.54,125.101509,6019.98,272.00,541.991599,
wap08a-40.cnf,5220.155164,TIMEOUT,10750.79,TIMEOUT,2161.14,1292.93,TIMEOUT,TIMEOUT,TIMEOUT,15585.31,1394.802541,
[['26x26-5-3x3-UNK.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['26x26-5-4x4-UNK.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['26x26-5-6x6-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['26x26-5-8x8-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['Green-18-311-SAT.cnf', '7954.63', 'TIMEOUT', '10562.16', '13801.66', '6637.94', 'TIMEOUT', 'TIMEOUT', '7871.00', '1362.07', '5212.05', 'TIMEOUT'], ['Green-19-348-SAT.cnf', '63.10', '298.02', '118.67', '23.80', '71.73', '35.88', '62.72', '3.23', '4.87', '75.13', '15.97'], ['Green-20-388-SAT.cnf', '2540.37', '5310.30', '16971.85', '7911.69', 'TIMEOUT', '4230.13', 'TIMEOUT', '15163.64', 'TIMEOUT', '11153.39', 'TIMEOUT'], ['Green-21-415-SAT.cnf', '15230.30', '3332.84', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '17712.66', '7425.72', '9828.26', 'TIMEOUT', '10893.83', '6691.53'], ['Green-22-463-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '2507.07'], ['Green-23-515-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['Green-24-592-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '5468.02', '7882.44', '10240.23', '17578.43', 'TIMEOUT', '5739.14'], ['Green-25-655-SAT.cnf', 'TIMEOUT', 'TIMEOUT', '7514.06', '17886.66', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '452.08', '5432.67', '9991.46', '9799.67'], ['Green-26-726-SAT.cnf', '3712.06', 'TIMEOUT', '1500.16', '6662.95', '1623.94', '7074.89', '673.61', '1746.76', 'TIMEOUT', '9906.27', '1256.88'], ['Green-27-769-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '2186.42', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['Green-28-826-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '6222.50', '16191.80', 'TIMEOUT'], ['Green-29-868-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['Green-30-903-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['MM-23-2-2-2-2-3.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['MM-23-2-2-2-2-A.cnf', '752.254352', '419.52', 'TIMEOUT', 'TIMEOUT', '187.82', '15336.71', 'TIMEOUT', '884.173736', 'TIMEOUT', '10366.05', '3364.149875'], ['MM-23-2-2-2-2-B.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['MM-23-2-2-2-2-C.cnf', 'TIMEOUT', '521.15', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['MM-23-2-2-2-2-D.cnf', 'TIMEOUT', '296.03', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '188.197797'], ['MM-23-2-2-2-2-M.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['MM-23-2-2-2-3-4.cnf', 'TIMEOUT', '628.23', '2522.39', 'TIMEOUT', '12252.15', 'TIMEOUT', 'TIMEOUT', '4301.374310', 'TIMEOUT', 'TIMEOUT', '17275.717078'], ['MM-23-2-2-2-4-A.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['MM-23-2-2-2-4-B.cnf', 'TIMEOUT', '4432.80', 'TIMEOUT', 'TIMEOUT', '7482.09', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '4483.73', 'TIMEOUT', 'TIMEOUT'], ['MM-23-4-4-4-4-1.cnf', '1715.300215', '1.85', '462.95', '54.46', '409.99', '857.29', '2871.43', '177.934324', '114.28', '418.85', '50.619296'], ['MM-23-63-2-2-2-2-3.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '1393.71', 'TIMEOUT', '12373.49', 'TIMEOUT', '127.627564'], ['MM-23-63-2-2-2-2-A.cnf', '86.343476', '2053.12', '1157.53', '165.44', '97.53', '1190.70', '56.29', '97.534091', '61.08', '1266.02', '386.966382'], ['MM-23-63-2-2-2-2-B.cnf', '2697.258700', 'TIMEOUT', '7112.75', '10979.83', '216.00', '709.72', '14145.22', '2340.112818', 'TIMEOUT', 'TIMEOUT', '2026.810273'], ['MM-23-63-2-2-2-2-C.cnf', '15688.217875', '2320.21', '3942.59', 'TIMEOUT', '2562.37', '851.07', '750.48', '17935.229816', '2853.55', '11855.68', '83.655482'], ['MM-23-63-2-2-2-2-D.cnf', '1467.667788', '767.76', '1479.60', '329.14', '78.22', '257.67', '70.94', '121.764934', '33.97', '560.17', '124.524417'], ['MM-23-63-2-2-2-2-M.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '289.48', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '903.06', 'TIMEOUT', '464.766151'], ['MM-23-63-2-2-2-3-4.cnf', '287.894973', '15632.29', '11912.79', '730.37', '1440.83', '4617.35', '1421.17', '1481.466800', '394.30', '2996.92', '1988.049935'], ['MM-23-63-2-2-2-4-A.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['MM-23-63-2-2-2-4-B.cnf', '948.328717', '660.27', '2789.53', '142.96', '3516.11', '1841.50', '6483.71', 'TIMEOUT', '663.38', '969.36', '100.962653'], ['MM-23-63-4-4-4-4-1.cnf', '179.926622', '36.21', '25.37', '372.91', '24.49', '216.39', '50.53', '31.685724', '81.58', '19.57', '37.620813'], ['Steiner-243-45-bce.cnf', '415.375849', '3.12', '686.98', '971.24', '30.03', '15.29', '2559.87', '186.322313', '222.76', '414.24', '6.487472'], ['Steiner-405-70-bce.cnf', '96.922852', '1928.82', '168.25', '219.67', '91.81', '109.38', '139.24', '3138.345646', '83.83', '212.79', '58.353470'], ['Steiner-729-112-bce.cnf', 'TIMEOUT', '17360.46', 'TIMEOUT', 'TIMEOUT', '4116.07', 'TIMEOUT', 'TIMEOUT', '11467.473045', 'TIMEOUT', 'TIMEOUT', '2304.535027'], ['asias-20-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['asias-34-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['bce7824-SAT.cnf', '96.186791', 'TIMEOUT', '128.44', '52.76', '223.93', '410.25', '62.89', '86.701455', '295.90', '82.86', '751.143125'], ['mphf-40-56-10519-SAT.cnf', '956.964903', '583.47', '835.46', '1472.65', '351.18', '756.83', '2458.60', '547.880667', '748.17', '1417.71', '215.820790'], ['mphf-40-56-13467-SAT.cnf', '508.188667', '423.55', '332.43', '54.44', '378.86', '3994.57', '6057.92', '1768.103145', '542.75', '351.49', '799.317973'], ['mphf-40-56-14125-SAT.cnf', '2820.675004', '4984.72', '364.67', '290.31', '905.23', '2115.42', '2947.07', '2982.932821', '1726.54', '956.56', '484.408053'], ['mphf-40-56-14730-SAT.cnf', '1013.415016', '364.90', '804.66', '104.07', '554.19', '330.91', '223.62', '32.805493', '3551.20', '380.78', '223.782193'], ['mphf-40-56-15341-SAT.cnf', '1.082516', '511.51', '130.25', '31.60', '334.11', '120.43', '504.75', '356.641997', '545.22', '1292.27', '24.375134'], ['mphf-40-56-17304-SAT.cnf', '708.446145', '309.99', '600.02', '1179.15', '193.21', '633.82', '1012.21', '1328.921815', '595.96', '149.84', '794.964528'], ['mphf-40-56-22840-SAT.cnf', '84.349740', '1328.78', '2408.85', '232.21', '103.06', '406.31', '1485.72', '28.064116', '3559.62', '61.66', '1424.126525'], ['mphf-40-56-31420-SAT.cnf', '228.933761', '701.08', '16.68', '566.72', '953.33', '168.09', '717.21', '1099.365869', '1050.08', '775.42', '799.717325'], ['mphf-40-56-7374-SAT.cnf', '1743.842404', '1112.59', '894.87', '270.30', '301.73', '576.95', '897.29', '3416.872425', '4968.33', '1953.19', '163.031905'], ['mphf-40-56-740-SAT.cnf', '615.485195', '173.97', '1183.10', '372.35', '491.51', '586.58', '219.30', '952.458688', '1969.61', '56.48', '197.995951'], ['mphf-46-64-10519-SAT.cnf', '5271.327273', '2746.15', '1320.37', '604.54', '1132.82', '421.53', '10107.60', '1123.493208', 'TIMEOUT', '1207.62', '1817.097956'], ['mphf-46-64-15341-SAT.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['plain7824-SAT.cnf', '11.707576', 'TIMEOUT', '34.02', '37.42', '109.85', '11.95', '90.61', '118.603562', '191.04', '31.36', '74.138691'], ['wap01a-41.cnf', '598.784200', 'TIMEOUT', '884.29', '2634.29', '337.73', '824.65', '11094.90', '2941.400500', '2012.49', '1367.81', '863.002486'], ['wap02a-40.cnf', '905.455585', 'TIMEOUT', '1477.92', '5067.02', '596.48', '330.74', '871.54', '1755.770516', '3169.29', '104.12', '226.109931'], ['wap03a-40.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['wap04a-40.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['wap05a-50.cnf', '5.830055', '0.84', '7.83', '6.87', '7.76', '5.49', '6.86', '4.876589', '5.00', '7.72', '5.680307'], ['wap06a-40.cnf', '9.016732', 'TIMEOUT', '50.54', '15.62', '11.53', '9.20', '156.16', '13.411542', '28.14', '14.44', '29.756211'], ['wap07a-40.cnf', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT'], ['wap07a-41.cnf', '740.819131', 'TIMEOUT', '800.90', '797.02', '2113.35', '742.68', '14642.54', '125.101509', '6019.98', '272.00', '541.991599'], ['wap08a-40.cnf', '5220.155164', 'TIMEOUT', '10750.79', 'TIMEOUT', '2161.14', '1292.93', 'TIMEOUT', 'TIMEOUT', 'TIMEOUT', '15585.31', '1394.802541']]


==> data/solve-time-satcomp-style/with_restart_SATComp.csv <==
cnf,lwhmo-c.1-grdy,yals-prob,lwhmo-c.1-wrnd,fw-c.1-wrnd,lwhle-c.1-wrnd,lwheq-c.1-grdy,fw-c.01-wrnd,fw-c.1-grdy,fw-c.01-grdy,lwheq-c.1-wrnd,lwhle-c.1-grdy,
001-80-12-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
002-80-8-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
002-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
003-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
004-22-160-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
004-80-8-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
004-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
006-23-96-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
007-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
008-80-8-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
009-80-8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
01-integer-programming-20-30-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
01-integer-programming-5-10-100.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
10pipe_k.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
11pipe_11_ooo-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
13pipe_k.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
143.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
14pipe_q0_k.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
170055892.cnf,0.01,0.07,0.05,0.01,0.05,0.07,0.02,0.027173,0.02,0.04,0.056570,
170058143.cnf,0.26,0.12,0.17,0.23,0.01,0.09,0.06,0.321326,0.11,0.20,0.125546,
170058440.cnf,0.88,5.46,1.61,0.39,1.41,5.84,1.87,0.904170,0.22,3.38,1.974797,
170059081.cnf,0.03,0.01,0.04,0.02,0.04,0.04,0.00,0.032056,0.14,0.06,0.032866,
170059722.cnf,0.03,40.18,0.19,0.48,6.02,0.82,0.06,1.457720,3.66,3.51,9.257369,
170104584.cnf,43.94,548.01,6.51,199.20,98.16,17.67,88.94,129.081417,7.36,56.44,291.785970,
170105432.cnf,0.01,0.44,0.08,0.33,0.23,0.05,1.70,0.308848,0.30,0.03,8.993617,
170153306.cnf,0.12,0.06,0.07,0.10,0.35,0.08,0.03,0.256210,0.16,0.35,0.065954,
170154931.cnf,0.22,0.08,0.12,0.25,0.01,0.08,0.06,0.186136,0.03,0.03,0.164783,
170222843.cnf,0.10,0.02,0.27,0.38,0.19,0.06,0.01,0.016453,0.12,0.20,0.046782,
170223547.cnf,0.32,0.46,0.01,0.14,0.31,0.06,0.42,0.039243,0.11,0.14,0.534526,
170225515.cnf,0.53,1.18,1.39,0.11,0.92,1.86,0.06,0.066039,1.69,1.16,0.807844,
170225812.cnf,0.13,0.19,0.07,0.10,0.07,0.24,0.05,0.032524,0.13,0.08,0.025369,
20-100-frag12-0_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-frag12-14_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-frag12-32_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-frag12-53_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-14_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-14_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-47_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-49_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-65_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-89_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-lambda100-89_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-p100-55_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20-100-p100-55_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
20180322_164224543_p_cnf_320_1120-sc2018.cnf,0.24,0.68,0.07,0.14,0.04,0.45,0.30,1.426479,0.60,0.19,1.203105,
20180326_095804936_p_cnf_320_1120-sc2018.cnf,0.27,0.17,0.11,0.14,0.25,0.73,0.09,0.428926,0.03,0.46,0.305552,
22930-0426-195.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
22930-0601-11.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
24.4-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
26_stack_cas_longest_true-unreach-call.i-cbmc-u2-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,26.25,26.23,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
289-unsat-21x14-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
2bitcomp_5.hg_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
3bitadd_32.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
49-132779.cnf,2673.43,TIMEOUT,1471.76,3204.75,1542.64,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,3407.80,TIMEOUT,
49-133045.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2938.51,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
49-133485.cnf,TIMEOUT,TIMEOUT,3510.41,TIMEOUT,TIMEOUT,2782.32,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4981.491878,
4g_5color_166_100_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,16.88,16.91,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_5color_168_100_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,17.26,17.17,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_5color_170_050_05.cnf,157.80,TIMEOUT,9.55,1066.73,424.22,220.18,2231.54,32.931014,1512.31,121.18,282.189274,
4g_5color_170_060_05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_6color_180_100_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,23.59,23.57,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_6color_182_100_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,23.99,23.99,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
4g_6color_366_060_06.cnf,4915.44,TIMEOUT,3741.52,TIMEOUT,3121.62,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4504.881330,
4g_6color_366_070_06.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
51.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
53-129696.cnf,4842.15,TIMEOUT,3044.17,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,3449.019800,TIMEOUT,745.29,2769.462167,
53-131174.cnf,932.04,TIMEOUT,792.17,2795.99,4586.53,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4624.878644,
53-131220.cnf,TIMEOUT,TIMEOUT,496.87,400.11,1627.92,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1577.41,TIMEOUT,
53-131587.cnf,TIMEOUT,TIMEOUT,4280.69,TIMEOUT,902.16,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1373.12,TIMEOUT,
53-131674.cnf,2552.96,TIMEOUT,3010.45,TIMEOUT,TIMEOUT,2775.05,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2980.672094,
58-134003.cnf,4049.28,TIMEOUT,774.74,TIMEOUT,344.94,TIMEOUT,TIMEOUT,TIMEOUT,1547.82,TIMEOUT,1429.714646,
58bits_13.dimacs-sr2015.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
59-129706.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
59-131147.cnf,TIMEOUT,TIMEOUT,2651.08,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,3815.36,TIMEOUT,
6-4-6-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
60-129673.cnf,TIMEOUT,TIMEOUT,154.27,TIMEOUT,1795.59,588.81,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1832.912421,
62bits_14.dimacs-sr2015.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6g_5color_164_100_01.cnf,TIMEOUT,TIMEOUT,TIMEOUT,29.87,29.98,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6g_5color_166_100_01.cnf,TIMEOUT,TIMEOUT,TIMEOUT,30.42,30.38,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6g_5color_170_020_04.cnf,1.24,5.18,1.16,1.03,1.18,0.89,1.06,0.774478,0.81,1.20,0.940600,
6g_5color_170_030_04.cnf,2391.73,TIMEOUT,TIMEOUT,2043.18,588.56,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,240.32,3843.774798,
6g_6color_366_040_04.cnf,655.28,TIMEOUT,64.93,2795.74,126.81,1018.04,TIMEOUT,2643.626307,TIMEOUT,4361.00,204.621351,
6g_6color_366_050_04.cnf,TIMEOUT,TIMEOUT,117.25,TIMEOUT,4162.70,TIMEOUT,42.04,3472.062531,TIMEOUT,3608.98,2963.798850,
6s126-opt-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s133-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s139-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s153.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s166-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s169-opt-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s20-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
6s20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
73.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
79.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
8-5-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
9_50-sc2017.cnf,556.01,2633.72,226.97,305.41,487.16,477.49,1202.96,329.941477,TIMEOUT,743.89,305.989451,
9dlx_vliw_at_b_iq5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
9dlx_vliw_at_b_iq8-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
9dlx_vliw_at_b_iq8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
9pipe_k-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ACG-15-10p1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ACG-20-10p1-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
AProVE07-26-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_72_keystream76_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_72_keystream76_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_96_len112_known_last12_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_96_len112_known_last12_2_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_96_len112_known_last13_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ASG_96_len112_known_last13_2_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Bibd-sc-10-03-08_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
CarSequencing-90-01_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
CarSequencing-90-02_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier29.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier33.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier34.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier36.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier37.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier45.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Circuit_multiplier53.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter249_74_10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter249_74_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter304_77_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter405_71_12.cnf,384.43,TIMEOUT,27.55,655.45,129.10,117.89,3420.14,36.241914,119.41,127.50,102.024900,
DLTM_twitter454_70_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter454_70_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter634_77_14.cnf,137.42,TIMEOUT,966.40,505.89,255.76,232.44,TIMEOUT,1707.241839,TIMEOUT,105.37,72.084684,
DLTM_twitter690_74_15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter690_74_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter774_83_17.cnf,2830.67,TIMEOUT,1747.50,1435.16,3188.67,TIMEOUT,4260.58,TIMEOUT,TIMEOUT,2819.61,TIMEOUT,
DLTM_twitter799_70_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter799_70_13.cnf,1700.58,TIMEOUT,3217.04,4201.41,4162.32,1630.57,TIMEOUT,2128.833044,TIMEOUT,704.42,1731.863865,
DLTM_twitter845_79_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4460.24,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
DLTM_twitter845_79_19.cnf,931.56,TIMEOUT,275.39,2174.87,183.22,1019.65,4891.15,201.064329,TIMEOUT,480.16,434.496799,
E00X23.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
E02F17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
EDP3-70000-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ER_500_40_2.apx_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Eternity-10-05_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,4474.75,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Eternity-10-06_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
GracefulGraph-K04-P04_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
GracefulGraph-K05-P02_c18.cnf,1773.92,TIMEOUT,158.81,1098.42,467.87,511.23,TIMEOUT,TIMEOUT,1688.86,2171.91,3081.813884,
Grain_no_init_ver1_out200_known_last104_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Grain_no_init_ver1_out200_known_last104_0_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Grain_no_init_ver1_out200_known_last105_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Grain_no_init_ver1_out200_known_last105_0_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
GreenTao_2-5-5_34308.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-424-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-446-105.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-446-420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-446-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-470-105.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-470-420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-470-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-506-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-522-105.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-526-105.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-526-420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-529-420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
HCP-529-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Haystacks-ext-12_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Haystacks-ext-13_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
IBM_FV_20002_31_1_rule_1_SAT_dat.k95-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
IBM_FV_2004_rule_batch_1_31_1_SAT_dat.k90.debugged.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
IBM_FV_2004_rule_batch_2_31_2_SAT_dat.k45.debugged-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
IBM_FV_2004_rule_batch_30_SAT_dat.k75.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-041-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-045-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-051-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-052-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-065-ext.xml.hg_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-089-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2962.85,TIMEOUT,TIMEOUT,TIMEOUT,3476.00,TIMEOUT,
Kakuro-easy-097-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-104-ext.xml.hg_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-112-ext.xml.hg_7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-115-ext.xml.hg_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-117-ext.xml.hg_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-118-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-120-ext.xml.hg_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-125-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-126-ext.xml.hg_7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-127-ext.xml.hg_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-127-ext.xml.hg_7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-132-ext.xml.hg_8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-132-ext.xml.hg_9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-142-ext.xml.hg_8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-148-ext.xml.hg_8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-149-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-150-ext.xml.hg_9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-154-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-156-ext.xml.hg_7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kakuro-easy-157-ext.xml.hg_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Kittell-k7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n038_goal002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n041_goal003.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n066_goal005-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n068_goal001.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n069_goal001.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n071_goal001-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n072_goal006.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n087_goal008-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n089_goal008-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LABS_n089_goal008.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
LED_round_29-32_faultAt_29_fault_injections_5_seed_1579630418.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MASG0_72_keystream76_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MASG_72_keystream76_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MD5-29-4-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MD5-29-5-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-A.cnf,TIMEOUT,605.91,TIMEOUT,TIMEOUT,737.56,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4453.88,TIMEOUT,
MM-23-2-2-2-2-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-C.cnf,TIMEOUT,737.56,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-D.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-2-M.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-3-4.cnf,TIMEOUT,2613.19,TIMEOUT,TIMEOUT,666.48,TIMEOUT,TIMEOUT,TIMEOUT,1276.13,TIMEOUT,TIMEOUT,
MM-23-2-2-2-4-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-2-4-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-3-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-2-3-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-4-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-2-4-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-3-3-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-3-3-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-3-3-M.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-3-3-N.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-4-4-4-4-1.cnf,2457.74,27.91,201.06,220.45,24.59,2384.21,2782.38,TIMEOUT,28.76,521.46,39.567975,
MM-23-5-A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-5-B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MM-23-no-type3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MUS-v310-4-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S10_5_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S10_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S11_6_7.cnf,1.71,0.39,1.75,0.43,0.63,1.12,0.43,1.787801,10.02,0.48,1.035026,
MVD_ADS_S11_7_7.cnf,0.72,0.43,2.33,1.92,0.60,1.25,0.47,0.481173,0.46,1.46,0.533949,
MVD_ADS_S11_8_7.cnf,0.50,0.40,0.47,0.47,0.69,0.53,1.76,0.573409,2.18,0.47,0.516252,
MVD_ADS_S1_5_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S3_5_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S4_5_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S5_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S6_6_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S6_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S7_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
MVD_ADS_S9_6_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mario-t-hard-2_c18.cnf,25.11,TIMEOUT,109.80,49.35,30.74,94.42,901.12,32.933869,1136.86,87.49,28.873830,
Mario-t-hard-5_c18.cnf,147.43,TIMEOUT,29.84,18.11,13.96,31.72,1228.53,28.718763,824.99,70.25,51.946278,
Mickey_out250_known_last146_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mickey_out250_known_last146_0_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mickey_out250_known_last147_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mickey_out250_known_last147_0_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-10-hints-9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-11-hints-1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-11-hints-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-11-hints-3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Mycielski-11-hints-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Nb51T6-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Nb51T6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Nb7T44-sc2017.cnf,TIMEOUT,3884.67,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2366.72,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
PRESENT_round_1-32_faultAt_30_fault_injections_10_seed_1579630418.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Pb-chnl15-16_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Pb-chnl20-21_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QG7a-gensys-icl001.sat05-3822.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QG7a-gensys-ukn002.sat05-3842.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QG7a-gensys-ukn009.sat05-3849.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QuasiGroup-4-10_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
QuasiGroup-4-12_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SAT_dat.k100-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SAT_dat.k80.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SAT_dat.k85-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_121_E_34_Cl_8_S_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_136_E_36_Cl_9_S_15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_136_E_41_Cl_9_S_15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_140_E_29_Cl_10_S_15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_140_E_32_Cl_30_S_10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_181_E_34_Cl_12_S_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_181_E_34_Cl_12_S_8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_241_E_34_Cl_16_S_13.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_466_E_62_Cl_31_S_30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,3889.94,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2268.197540,
SC21_Timetable_C_512_E_66_Cl_34_S_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SC21_Timetable_C_527_E_71_Cl_35_S_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4483.48,1116.61,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,654.233982,
SC21_Timetable_C_542_E_71_Cl_36_S_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1226.938573,
SC21_Timetable_C_557_E_73_Cl_37_S_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SE_PR_WS_500_16_70_10.apx_0.cnf,135.35,398.62,321.93,55.00,109.86,2.52,324.97,341.444949,121.66,2.16,316.913833,
SE_PR_stb_531_83.apx_1.cnf,47.85,33.88,3.72,2.84,0.21,31.49,2.06,3.311191,0.48,27.94,0.512472,
SE_PR_stb_588_138.apx_1.cnf,48.85,21.87,88.05,270.96,131.04,282.90,24.05,371.086175,106.10,3.68,3.481532,
SGI_30_60_24_40_2-dir.shuffled-as.sat03-118-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SGI_30_60_28_40_2-dir.shuffled-as.sat03-124-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SGI_30_70_20_60_10-dir.shuffled-as.sat03-144.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Schur_160_5_d38-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Schur_161_5_d22-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SocialGolfers-6-6-6-cp_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
SocialGolfers-6-6-7-cp_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-135-32-bce.cnf,2444.34,553.13,321.49,1010.74,20.80,133.66,TIMEOUT,3532.910505,2176.30,539.68,51.852473,
Steiner-135-33-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-15-7-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-243-45-bce.cnf,410.77,3.12,691.44,967.05,30.09,15.26,2556.65,187.541620,221.46,417.10,6.476271,
Steiner-243-46-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-27-10-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-405-70-bce.cnf,101.40,1922.77,158.75,222.79,87.49,115.93,139.35,3139.403662,81.36,211.27,58.151087,
Steiner-405-71-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-45-16-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-729-112-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4086.15,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2249.869525,
Steiner-729-113-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-81-21-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Steiner-9-5-bce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Subisomorphism-g10-g23_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Subisomorphism-g10-g27_c18.cnf,0.12,395.63,0.51,0.90,6.44,4.02,3.40,2.423687,8.25,0.60,4.295097,
Sz1024_34824.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Sz512_15128_1.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
T103.2.1-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
T169.1.0-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24A.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24C.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24D.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-24E.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-33-26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-24B.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-24C.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-24D.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-24E.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TT7F-34-27.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Tal-07_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Tal-08_c18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
TimetableCNFEncoding_5_UNKNOWN-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_151_E_34_Cl_10_S_4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_181_E_34_Cl_12_S_10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_181_E_34_Cl_12_S_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_226_E_34_Cl_15_S_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_241_E_34_Cl_16_S_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_241_E_45_Cl_16_S_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_241_E_45_Cl_16_S_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_331_E_45_Cl_22_S_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_392_E_50_Cl_26_S_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_392_E_50_Cl_26_S_28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1008.33,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_392_E_62_Cl_26_S_28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,380.59,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,610.65,846.006266,
Timetable_C_437_E_62_Cl_29_S_28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_466_E_50_Cl_31_S_28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Timetable_C_497_E_62_Cl_33_S_30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Trivium_no_init_out350_known_last142_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Trivium_no_init_out350_known_last142_1_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Trivium_no_init_out350_known_last143_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
Trivium_no_init_out350_known_last143_1_u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UCG-20-10p1-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UR-15-10p0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UR-20-5p1-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UR-20-5p1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1101.111850,
UTI-20-10p0-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UTI-20-10p1-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
UTI-20-5p0-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
VanDerWaerden_2-3-16_238.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
VanDerWaerden_2-3-32_1006.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
VanDerWaerden_pd_2-3-26_635.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
WS_300_24_90_10.apx_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
WS_400_16_90_70.apx_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
WS_500_16_70_10.apx_0.cnf,0.58,398.62,21.75,54.73,15.24,6.04,145.98,341.444949,32.46,18.40,316.913833,
WS_500_32_30_10.apx_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aaai10-planning-ipc5-TPP-21-step11-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aaai10-planning-ipc5-pathways-17-step21-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ablmulub16x4o-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ablmulub2x32o-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-I-ash85.mtx-w24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-I-ash85.mtx-w25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-K-dwt__234.mtx-w51.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,694.13,TIMEOUT,2795.501549,TIMEOUT,TIMEOUT,TIMEOUT,
abw-K-dwt__234.mtx-w54.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-K-dwt__234.mtx-w55.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-N-bcsstk07.mtx-w35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-N-bcsstk07.mtx-w38.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-N-bcsstk07.mtx-w44.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-O-impcol_d.mtx-w101.cnf,2072.50,TIMEOUT,2308.29,1806.17,2348.32,2098.51,1799.11,1599.252260,1573.35,2323.03,2121.314756,
abw-Q-494_bus.mtx-w208.cnf,TIMEOUT,TIMEOUT,TIMEOUT,4140.25,TIMEOUT,TIMEOUT,2917.06,2651.700384,TIMEOUT,TIMEOUT,TIMEOUT,
abw-Q-494_bus.mtx-w242.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-R-dwt__503.mtx-w64.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-V-nos6.mtx-w220.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
abw-X-can__715.mtx-w103.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ae_rphp095_04-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aes_24_4_keyfind_2-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aes_24_4_keyfind_5-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aes_32_3_keyfind_1-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
aes_equiv_encry_3_rounds.debugged-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak016modbtsimpbisc.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak032modbtmodbtisc.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak128astepbg2msaig-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak128modasbg2asisc-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ak128paralparalisc.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
apn-sbox6-cut4-helpbox26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
apn-sbox6-cut4-helpbox31-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
assoc_mult_err_3.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-aaai10-planning-ipc5-pathways-17-step20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-aaai10-planning-ipc5-pipesworld-12-step15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-hwmcc10-timeframe-expansion-k50-pdtviseisenberg2-tseitin.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-ibm-2004-23-k100.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-maris-s03-gripper11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-smtlib-qfbv-aigs-ext_con_032_008_0256-tseitin.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-sokoban-sequential-p145-microban-sequential.030-NOTKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-traffic_b_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-traffic_f_unknown.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-traffic_kkb_unknown.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-traffic_pcb_unknown.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-vmpc_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
at-least-two-vmpc_28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1078.12,TIMEOUT,1150.933378,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc1_opt1_04_32-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc1_opt2_10_16-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc1_opt2_10_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc1_opt2_20_12-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc2_opt2_05_9-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc2_opt2_10_21-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
atco_enc3_opt2_10_12-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b04_s_2_unknown_pre-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b04_s_unknown-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b04_s_unknown_pre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P1-8x8c6h5SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P1-8x8c6h7SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P2-8x8c9h5SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P2-8x8c9h7UNSAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P3-8x8c11h0SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P3-8x8c11h7SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b1904P3-8x8c11h7UNSAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-12x12c10h7-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-12x12c10h7-Ser4-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-12x12c10h7-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-12x12c10h7-Ser8-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p1-14x14c17h9-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-12x12c10h7-Ser7-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-14x14c17h9-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-14x14c17h9-Ser4-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-14x14c17h9-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p2-14x14c17h9-Ser6-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p3-12x12c10h7-Ser7-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p3-14x14c17h9-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p3-14x14c17h9-Ser6-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p4-12x12c10h7-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p4-12x12c10h7-Ser4-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p4-14x14c17h9-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p4-14x14c17h9-Ser8-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p5-12x12c10h7-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p5-14x14c17h9-Ser3-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b2005-p5-14x14c17h9-Ser5-0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
b_unsat-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
barman-pfile10-039.sas.ex.15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
barman-pfile10-040.sas.ex.15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover11with22_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover11with25_and5positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover12with22_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover12with23_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover12with24_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover12with25_and5positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover13with25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover13with25_and1positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover13with25_and3positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover14with25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover14with25_and1positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover14with25_and2positions.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
baseballcover15with25.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
battleship-12-12-unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
battleship-14-26-sat.cnf,0.01,0.31,0.02,0.01,0.02,0.02,0.01,0.014557,0.08,0.00,0.006838,
battleship-24-47-sat.cnf,0.02,0.42,0.02,0.02,0.03,0.02,0.02,0.012212,0.01,0.01,0.013385,
battleship-27-54-sat.cnf,0.28,1302.17,0.26,0.13,0.13,0.06,0.08,0.247564,0.13,0.04,0.247211,
beempgsol5b1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bivium-39-200-0s0-0x5fa955de2b4f64d00226837d226c955de4566ce95f660180d7-30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bivium-40-200-0s0-0x92fc13b11169afbb2ef11a684d9fe9a19e743cd6aa5ce23fb5-19.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blockpuzzle_5x10_s3_free4-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-36-0.120-NOTKNOWN-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-36-0.180-SAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-37-1.120-NOTKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-37-1.130-NOTKNOWN-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
blocks-blocks-37-1.130-NOTKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bob12s06-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_1159.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_1220.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_1294.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_1492.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4897.054274,
bv-term-small-rw_206.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_350.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_503.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bv-term-small-rw_848.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsdiv_19.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsmod_18.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsmod_19.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsub_08985.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsub_12973.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvsub_19952.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
bvurem_20.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
c6288mul.miter.shuffled-as.sat03-346-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ccp-s8-facto4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cms-scheel-md5-families-r24-c8-p0-3-5-6-14-16-18-19-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-1-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-101-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,99.50,TIMEOUT,2982.29,3605.83,1700.45,3178.093183,2216.44,2925.70,TIMEOUT,
combined-crypto1-wff-seed-102-wffvars-500-cryptocplx-31-overlap-2.cnf,2930.52,TIMEOUT,3873.25,1219.72,1651.42,TIMEOUT,2093.54,TIMEOUT,2683.51,48.34,TIMEOUT,
combined-crypto1-wff-seed-107-wffvars-500-cryptocplx-31-overlap-2.cnf,4908.55,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2625.43,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-108-wffvars-500-cryptocplx-31-overlap-2.cnf,2718.88,TIMEOUT,TIMEOUT,3.91,2001.49,2661.12,2198.48,3839.697007,4499.06,6.96,2736.101147,
combined-crypto1-wff-seed-110-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,1177.76,2450.89,TIMEOUT,TIMEOUT,2198.452332,TIMEOUT,2214.18,2558.364019,
combined-crypto1-wff-seed-115-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,3946.84,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4190.13,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-12-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-121-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,222.53,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,106.477327,1548.67,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-132-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,98.49,TIMEOUT,TIMEOUT,4403.95,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-133-wffvars-500-cryptocplx-31-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,418.78,TIMEOUT,TIMEOUT,2938.62,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-18-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-3-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
combined-crypto1-wff-seed-8-wffvars-450-cryptocplx-40-overlap-2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
connm-ue-csp-sat-n800-d0.02-s111845174.used-as.sat04-958-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
contest03-SGI_30_50_30_20_3-dir.sat05-440.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
countbitsrotate032-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
countbitssrl032-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
countbitswegner128-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
course0.2_2018_3-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
course0.2_2018_3_5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n10_d6_c3_num18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n10_d6_c4_num15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n10_d6_c4_num21.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n11_d6_c3_num24-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n11_d6_c4_num14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n11_d6_c4_num19.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n12_d6_c3_num18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n12_d6_c3_num28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n12_d6_c4_num17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
crafted_n12_d6_c4_num9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cruxmiter28seed8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cruxmiter29seed4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cruxmiter29seed9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cruxmiter32seed4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4201_555_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_11_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_1_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_2_unsat-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_2_unsat_pre-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_5_unsat_pre-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_6_unsat_pre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_9_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ctl_4291_567_9_unsat_pre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
custmulsb2x32o-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
custmulun16x16o-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
cz-alt-3-7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a09_x11_n20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a11_x11_n21.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a12_x12_n22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a13_x13_n23.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a14_x14_n24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a18_x18_n28.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dislog_a19_x19_n29.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dist10.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dist4.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dist6.c-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dlx1c.ucl.sat.chaff.4.1.bryant.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
dp12u11.used-as.sat04-358-sc2004.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
e_rphp035_05-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
e_rphp096_04.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ecarev-110-1031-23-40-8-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ecarev-110-1031-23-40-8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ecarev-110-4099-22-30-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edges-024-4-5613555-1-00-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance007_85.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance019_312.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance023_281.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance023_282.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance023_283.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance025_448.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance025_449.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance025_450.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance031_283.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance031_284.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance035_393.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance041_182.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
edit_distance041_183.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eq2csparrc162cbpwtcl16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbparrc12spctbk12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbparrc14spwtcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbparrc18spwtrc18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf12bparrc12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf14bpwtcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf14spctbk14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf14spdtlf14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf16spdtlf16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpdtlf18sparcl18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpwtcl10spwtcl10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpwtrc10bpdtlf10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqbpwtrc10spctbk10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparcl10bpwtrc10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparcl12bpwtrc12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparrc12bpdtlf12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparrc14spctbk14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqsparrc16spwtcl16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspctbk12bpwtrc12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspctbk14sparcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspctbk14spwtcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspdtlf14bpwtrc14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspwtcl14bpwtcl14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
eqspwtrc16bparrc16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
erin2_0x0-379.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
erin2_0x0_n207-379.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
erin2_0x1e3-216.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex045_7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex051_9-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex065_25.cnf,114.22,TIMEOUT,733.09,895.08,393.61,355.37,3909.15,4192.764677,1506.10,550.51,2543.014839,
ex095_8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex145_11-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex175_17-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex175_18-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ex175_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ezfact64_6.shuffled-as.sat03-1522-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ezfact64_8.shuffled-as.sat03-1524-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
f10nidw-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
f6bidw.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
f6nidw-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fclqcolor-18-14-11.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fclqcolor-20-15-12.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-33106286870663.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-770131695059117.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-834855329100173267.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-907547022132073.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fermat-931960058139995587.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
filter_iir_true-unreach-call.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
frb-40-19-1-mgd_c18.cnf,6.38,0.07,18.72,4.37,17.91,10.26,9.89,5.406313,15.26,2.68,76.880389,
frb59-26-1.used-as.sat04-891-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
frb59-26-1.used-as.sat04-891.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
fsf-300-354-2-2-3-2.23.opt.cnf,1.23,14.71,0.81,1.76,11.86,9.02,61.56,3.218505,49.79,4.68,1.275893,
full-bf-ga-6-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bf-ga-7-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bf-ga-9-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bg-gb-6-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bg-gb-7-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bg-gb-8-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
full-bg-gb-9-ce.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-T83.2.1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-T85.2.1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-hwmcc15deep-6s33-k34.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-hwmcc15deep-6s516r-k17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
g2-hwmcc15deep-bobpcihm-k31.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gensys-icl005.shuffled-as.sat05-3826-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
goldb-heqc-k2mul.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
grain-53-80-0s0-seed-125-4-init-35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
grain-53-80-0s0-seed-125-8-init-35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
grain-55-80-0s0-seed-125-45-init-40.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gss-20-s100-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gss-33-s100-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gto_p50c314.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gto_p60c238-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gto_p60c241.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
gus-md5-14-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
harder-php-025-024.sat05-1191.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP14_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP16_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP18_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP20_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP22_22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP24_24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_CP26_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_bij16_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d12_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4481.25,3930.55,TIMEOUT,TIMEOUT,TIMEOUT,1174.75,251.616033,
hcp_d14_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d16_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d18_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d20_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d22_22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_d24_24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hcp_r20_20.cnf,13.60,7.38,17.57,16.74,17.75,13.59,17.86,13.981991,12.73,17.68,13.662742,
hcp_r26_26.cnf,140.04,40.23,170.35,128.77,171.45,139.01,129.96,98.153032,98.03,172.02,139.025358,
hid-uns-enc-6-1-0-0-0-0-14492.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hid-uns-enc-6-1-0-0-0-0-26462.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hid-uns-enc-6-1-0-0-0-0-27601.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hid-uns-enc-6-1-0-0-0-0-3251.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hitag2-8-60-0-0x880693399044612-25-SAT-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
homer17.shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
huck.col.11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwb-n26-01-S1957858365.shuffled-as.sat03-1622-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwb-n26-03-S540351185.sat05-490.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwmcc10-timeframe-expansion-k45-pdtpmspalu-tseitin-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwmcc15deep-6s516r-k18-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
hwmcc15deep-oski15a10b10s-k22-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
iffyInterleavedModMult-8.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
jgiraldezlevy.2200.9086.08.40.149-sr2015.cnf,118.24,TIMEOUT,49.48,177.38,14.14,48.31,349.30,32.491012,119.74,438.45,76.242721,
jkkk-one-one-10-30-unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
k2fix_gr_rcs_w8.shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
k_unsat-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
knight_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
knight_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
knight_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
knight_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-1.tf_3_0.02_34.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-1.tf_4_0.06_101.cnf,45.72,TIMEOUT,183.13,92.21,128.20,20.28,350.09,228.229314,651.11,91.03,72.379979,
ktf_TF-3.tf_2_0.02_24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-3.tf_3_0.02_24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-3.tf_4_0.04_48.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-4.tf_2_0.02_18.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-4.tf_4_0.04_35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-4.tf_4_0.06_52.cnf,1359.72,TIMEOUT,TIMEOUT,TIMEOUT,900.74,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-6.tf_4_0.04_51.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-6.tf_4_0.06_77.cnf,183.07,TIMEOUT,36.58,484.59,95.13,22.91,936.35,93.002672,205.44,60.77,45.532944,
ktf_TF-7.tf_3_0.06_113.cnf,116.42,TIMEOUT,70.99,352.02,145.72,122.08,235.72,238.807431,281.75,191.31,55.265764,
ktf_TF-8.tf_4_0.02_37.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ktf_TF-8.tf_4_0.06_109.cnf,223.02,TIMEOUT,114.94,974.26,71.78,200.51,474.02,168.750434,815.52,229.54,122.101986,
lang23.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
lang28.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
le450_15b.col.15-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
li-exam-63.shuffled-as.sat03-368-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
li-test4-99.shuffled-as.sat03-377-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
logistics-unsat-logistics-rotate-11t5.sat05-1141.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ls15-normalized.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ls16-normalized.cnf.gz.CP3-cnfmiter.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
manthey_DimacsSorter_37_3-sr2015.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
manthey_single-ordered-initialized-w50-b7-sr2015.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
maximum_constrained_partition_14_bits_n200.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
maximum_constrained_partition_18_bits_n200.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
maxor128.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
maxxor032-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
minxorminand128-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mm-2x3-8-8-sb.1.sat05-475.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mod2c-3cage-unsat-10-2.sat05-2567.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mod2c-3cage-unsat-10-3.sat05-2568.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mod2c-rand3bip-sat-220-2.sat05-2489.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mod4block_2vars_10gates_u2_autoenc-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-9_49.cnf,0.30,806.33,58.95,63.75,15.40,14.00,174.08,133.211886,496.43,41.49,71.803727,
mp1-Nb6T06.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-Nb6T07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-Nb7T44.cnf,TIMEOUT,34.58,TIMEOUT,4992.77,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1154.124960,
mp1-Nb7T46.cnf,TIMEOUT,36.51,TIMEOUT,TIMEOUT,1908.59,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2432.630954,
mp1-blockpuzzle_5x10_s5_free3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-blockpuzzle_5x10_s7_free4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-blockpuzzle_5x12_s6_free3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-blockpuzzle_9x9_s1_free8.cnf,18.45,1430.16,10.26,28.09,6.62,19.40,120.81,2.486683,101.11,5.50,5.915277,
mp1-blockpuzzle_9x9_s5_free3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-bsat201-707.cnf,TIMEOUT,TIMEOUT,TIMEOUT,0.12,0.07,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-bsat210-739.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-0300-034-t12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-0490-024-t12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-1000-023-eq.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-1000-024-eq.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-1200-022-eq.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-klieber2017s-2000-022-eq.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-rubikcube312.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-squ_ali_s10x10_c39_abio_SAT.cnf,6.83,15.68,12.45,7.09,0.40,0.46,1.45,3.332893,3.08,1.09,0.567624,
mp1-squ_any_s09x07_c27_abix_UNS.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-squ_any_s09x07_c27_bail_UNS.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-tri_ali_s11_c35_abix_UNS.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mp1-tri_ali_s11_c35_bail_UNS.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mrpp_6x6#12_24-sc2013.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mrpp_8x8#16_12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mrpp_8x8#20_24-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mrpp_8x8#24_14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mulhs016-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
mulhs16.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
n320p5q2_n.apx_16.cnf,33.78,723.87,46.92,9.02,7.30,31.86,20.66,18.575102,22.45,2.93,4.171895,
n320p5q2_n.apx_17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_12477_5_3_3_0_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_12477_5_3_3_1_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_21015_5_3_3_0_0_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_21015_5_3_3_1_0_11.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_2_17_4_3_0_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_2_18_8_3_1_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_2_18_9_3_0_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_2_19_5_3_1_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_3001_7_3_3_1_31_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_3047_7_3_3_1_0_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_3_16_3_3_0_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_5047_6_3_3_0_0_41.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_5047_6_3_3_3_0_435991723.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ncc_none_7047_6_3_3_0_0_420.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ndhf_xits_09_UNSAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ndhf_xits_16_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ndhf_xits_19_UNKNOWN-sc2011.cnf,145.73,TIMEOUT,0.79,5.98,0.82,7.76,427.82,3003.409037,3.06,0.79,7.574832,
newpol29-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol34-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol36-4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol4-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol6-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol6-7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol6-8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newpol7-6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
newton.2.3.i.smt2-cvc4-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
p01_lb_05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
par32-1-c.shuffled-as.sat03-1531-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-10-11-s-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-10-11-u-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-5-11-u-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-5-17-s-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
partial-5-19-u-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_05_lb_16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_05_lb_17.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_06_lb_02.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_10_lb_06.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
pb_300_10_lb_08-sc2014.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
php12e12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
php14e14.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
post-cbmc-aes-ee-r2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_490m_160h_seed_150.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_490m_160h_seed_6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_491m_160h_seed_391.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_491m_160h_seed_407.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_491m_160h_seed_7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_491m_160h_seed_71.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_492m_160h_seed_136.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_493m_160h_seed_249.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_493m_160h_seed_457.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_494m_160h_seed_378.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
preimage_80r_495m_160h_seed_379.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
prime2209-84.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
prime_a20_b20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
prime_a22_b22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
prime_a24_b24.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
problem_12.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
problem_19.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
problem_21.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
problem_23.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_300_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_301_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_305_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_306_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_316_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_317_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_200_323_70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_301_30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_311_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_312_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_314_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_300_322_20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_5000_21250_3_0_0.7_0_1.45_4-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ps_5000_21250_3_0_0.8_0_1.55_2-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle30_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle34_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle34_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle35_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle35_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle36_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle37_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle39_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle42_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle44_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle47_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle51_unsat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
puzzle60_sat.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r21_m22.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r26_m27.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r28_m29.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r29_m32.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r31_m35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r32_m35.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r33_m36.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r34_m36.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r35_m36.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
quad_res_r37_m39.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-B-Mix-n15-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-B-Mix-n16-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-B-Mix-n18-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-B-Mix-n19-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-Mix-n17-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-Mix-n18-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n16-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n17-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n18-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n19-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
randomG-n20-d05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbcl_xits_08_UNSAT.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbcl_xits_11_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbcl_xits_13_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2100c215164g4-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2400c266431g5-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2400c266431gyes6.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2400c266431gyes7.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2640c305320g4.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v2640c305320gyes10.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rbsat-v760c43649g8.cnf,133.80,9.93,48.61,186.09,104.00,1.57,58.16,10.480632,0.83,132.70,77.600437,
rbsat-v945c61409gyes9-sc2009.cnf,1199.13,38.94,111.53,2427.28,592.55,2138.58,TIMEOUT,1184.077075,2145.72,96.86,108.262176,
rook-42-0-1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rphp4_065_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rphp4_080_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rphp4_090_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rphp5_100_shuffled-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rpoc_xits_10_UNKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rpoc_xits_11_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rpoc_xits_12_UNKNOWN-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rubikcube701-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
rubikcube912-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
safe-30-h29-unsat-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways12u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways12wu.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways13wu.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways14u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways15u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways15wu.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways16.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways16w.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways17w.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways18u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways18wu.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satch2ways19u.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
satcoin-genesis-SAT-10-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
scc_1213_40_10_3.apx_0.cnf,424.30,123.84,243.31,687.74,914.02,477.93,880.40,1746.201573,610.38,1314.86,137.892953,
schup-l2s-bc56s-1-k391.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
schur-triples-7-60.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
schur-triples-7-90.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sgen1-sat-180-100-sc2009.cnf,4.05,1.42,5.85,1.22,1.53,6.40,0.36,1.860597,0.40,0.14,0.825334,
sgen1-unsat-109-100-sc2009.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sgen4-unsat-89-1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sgp_5-6-8.sat05-2669.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m145ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m145ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m146ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m146ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m147ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m147ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m148ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m148ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m149ABCD.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m149ABCD_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m63a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m63a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m66a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m66a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m67a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m67a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m72a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m72a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m75a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha1r17m75a_p.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sha2.shuffled-as.sat03-442-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
shift1add.26949.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
simon-mixed-s02bis-05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
simon03:sat02bis:k2fix_gr_2pinvar_w8.used-as.sat04-349.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sin.c.75.smt2-cvc4-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i0418_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i0566_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i2704_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i3499_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i4096_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i4295_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i4473_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_4_4_i4828_r8.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i000_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i003_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i028_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i031_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i032_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i035_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_4_5_5_i037_w31_r9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i003_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i019_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i041_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i044_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i053_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i058_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i059_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i063_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i092_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i116_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i131_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i171_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i198_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i218_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i223_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i235_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i251_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i260_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
size_5_5_5_i272_r12.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-bottom13-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-bottom18-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-bottom22-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-bottom26-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-top21-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
slp-synthesis-aes-top26-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
smtlib-qfbv-aigs-countbits128-tseitin-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
smulo032-sc2012.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_13_8_pre-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_13_8_pre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_13_9_pre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_16_8_nopre-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_16_8_pre-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
snw_16_9_Encpre.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p16.sas.ex.15-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p16.sas.ex.19-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p16.sas.ex.21-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p16.sas.ex.23-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.cr.21.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.cr.27.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.cr.35-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.ex.13.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.ex.15-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.ex.17-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-p20.sas.ex.23-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sokoban-sequential-p145-microban-sequential.070-NOTKNOWN.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,1527.253671,TIMEOUT,TIMEOUT,TIMEOUT,
sp4-33-bin-nons-flat-noid.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sp4-33-one-nons-flat-noid.cnf,4.33,69.43,0.89,2.11,35.85,4.22,6.75,6.168143,5.23,0.90,14.822100,
sp4-33-one-stri-tree-noid.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sp4-33-una-stri-flat-noid.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sp5-21-15-bin-stri-flat-noid.cnf,437.74,4.04,6.44,162.68,8.16,80.06,93.58,212.968217,8.74,156.08,9.340972,
sp5-21-15-bin-stri-tree-noid.cnf,16.50,18.92,283.88,106.03,33.14,96.32,50.45,64.963501,31.08,50.00,868.995314,
sp5-21-15-one-nons-tree-noid.cnf,18.21,3781.53,19.71,139.17,476.06,127.79,120.57,121.673423,791.35,1198.21,TIMEOUT,
sp5-21-15-one-stri-tree-noid.cnf,39.07,1878.40,3.92,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2.11,TIMEOUT,
sp5-21-15-una-nons-tree-noid.cnf,30.90,1000.07,250.74,90.64,154.34,52.24,231.11,76.955867,101.10,85.65,56.354119,
sp5-21-15-una-stri-flat-noid.cnf,3.96,7.55,388.22,124.10,2.26,15.80,0.47,38.062169,102.22,28.18,24.617866,
sp5-26-19-bin-nons-tree-noid.cnf,TIMEOUT,1230.11,TIMEOUT,472.87,17.58,127.39,1482.21,734.372495,121.78,244.28,70.923229,
sp5-26-19-bin-stri-flat-noid.cnf,1478.59,291.49,4875.34,99.42,156.52,183.42,284.32,51.903071,826.41,390.89,22.738622,
sp5-26-19-una-nons-tree-noid.cnf,TIMEOUT,3200.20,TIMEOUT,417.79,20.35,434.18,1247.58,1016.681878,1682.36,408.65,33.227118,
spg_200_300.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_301.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_307.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_316.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_317.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_200_321.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_300_300.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_300_301.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_300_312.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_330_400.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_400_281.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_420_280.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
spg_420_350.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sqrt_ineq_3.c.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
squ_ali_s10x10_c39_abix_SAT-sc2017.cnf,2.53,5.66,6.37,4.72,0.63,6.86,1.69,2.888554,1.04,1.88,2.454492,
squ_any_s09x07_c27_abio_UNS-sc2017.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
srhd-sgi-m62-q1504.5-n60-p30-s88600538-sc2011.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssAES_4-4-4_round_7-10_faultAt_7_fault_injections_2_seed_1564286498.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssAES_4-4-8_round_7-10_faultAt_8_fault_injections_2_seed_1579630418.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssAES_4-4-8_round_8-10_faultAt_8_fault_injections_2_seed_1579630418.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssAES_4-4-8_round_8-10_faultAt_8_fault_injections_2_seed_31944661.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssp-0.046166496845693274.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
ssp-0.497665446947731.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
stable-300-0.1-20-98765432130020.cnf,0.38,14.08,2.92,3.62,29.06,51.00,13.63,17.054778,0.42,109.41,8.979726,
stable-400-0.1-4-9876543214004-sc2014.cnf,230.23,64.21,1524.52,455.56,843.86,748.13,1551.80,620.366374,1659.38,1961.83,2295.073521,
stb_531_83.apx_0.cnf,4.82,21.47,1.56,2.62,4.43,8.34,1.22,3.045196,0.29,2.89,7.477532,
stb_792_333.apx_0.cnf,1526.06,TIMEOUT,346.73,793.07,464.55,166.06,331.62,68.666495,179.77,634.52,67.032997,
sted12a_0x1e1-67.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0-380-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0-380.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0-637.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0-649.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x0_n438-636.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted1_0x1e3-393.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted2_0x0-343.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted2_0x0_n219-342.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted2_0x1e3-216.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted3_0x0_n201-239.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,4209.18,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted3_0x1e3-147.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted4_0x0_n159-185.cnf,4684.52,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2699.22,TIMEOUT,2638.334497,1878.93,TIMEOUT,TIMEOUT,
sted4_0x1e3-124.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted5_0x0-157.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,366.44,TIMEOUT,TIMEOUT,4237.04,TIMEOUT,TIMEOUT,
sted5_0x0_n90-157.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,2385.07,TIMEOUT,TIMEOUT,
sted5_0x1e3-120.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted5_0x1e3-20.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted5_0x24204-70.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sted6_0x0-135.cnf,TIMEOUT,TIMEOUT,TIMEOUT,3446.46,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,331.69,229.85,TIMEOUT,
sted6_0x1e3-97.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
stone-width3chain-nmarkers-20_shuffled-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_600.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_630.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_670.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_680.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_690.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_700.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_730.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_780.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_800.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_870.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_900.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_930.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
string_compare_safety_cbmc_unwinding_940.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_108_bits_52.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_145_bits_74.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_37_bits_87.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_42_bits_96.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_50_bits_91.cnf,453.00,248.39,2858.98,1239.50,381.01,274.64,1591.21,107.112664,41.62,668.85,16.550531,
sum_of_3_cubes_51_bits_80.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_52_bits_39.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_76_bits_84.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_87_bits_75.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sum_of_3_cubes_94_bits_30.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.25_stack_longest_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.26_stack_cas_longer_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.barrier_3t_true-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,27.55,27.44,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.fib_bench_longest_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_2_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_3_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_4_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_6_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_2_8_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_3_6_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_3_7_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.newton_3_8_false-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.queue_longer_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,25.33,25.19,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.race-4_2-thread_local_vars_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.sigma_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.sine_8_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.square_5_true-unreach-call_true-termination.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
sv-comp19_prop-reachsafety.triangular-longer_false-unreach-call.i-witness.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
test_v7_r12_vr10_c1_s18160.smt2-stp212-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
test_v7_r12_vr1_c1_s10576.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
total-10-15-s-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
total-10-15-u-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_22bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_22bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_23bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_23bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_23bits_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_23bits_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_24bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_24bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_24bits_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_24bits_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_25bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_25bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_25bits_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_25bits_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_26bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_26bits_1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_26bits_2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_26bits_3.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_27bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_28bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_29bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_30bits_0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_factoring_426s.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
toughsat_factoring_895s.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
traffic_kkb_unknown.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
tseitingrid7x160_shuffled-sc2016.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
tseitingrid7x165_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
tseitingrid7x185_shuffled.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
uniqinv47prop-sc2018.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
unsat-set-a-clqcolor-16-10-11.sat05-1253.reshuffled-07.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
unsat-set-a-fclqcolor-20-13-14.sat05-1278.reshuffled-07-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
uum12.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
uum32.smt2.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
velev-dlx-uns-1.0-05.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
velev-pipe-uns-1.0-9.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_111_1186.cnf,312.34,TIMEOUT,52.31,83.05,74.39,11.97,26.80,104.657105,1165.83,37.31,107.799876,
vlsat2_112_4223.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_113_1150.cnf,49.38,TIMEOUT,66.67,22.52,41.33,23.45,184.37,24.730862,202.47,18.94,15.991336,
vlsat2_11_26.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_11_42.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_142_6781.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_144_7585.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_15440_1409906.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_15960_1464039.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_16676_1598591.dimacs.cnf,47.14,TIMEOUT,1995.10,40.96,445.05,99.97,181.87,99.628470,55.89,52.01,18.414104,
vlsat2_21114_2240429.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_24450_2770239.dimacs.cnf,325.52,TIMEOUT,168.16,685.02,265.14,66.73,1376.42,697.253338,909.79,230.38,101.333078,
vlsat2_29736_3780419.dimacs.cnf,1255.38,TIMEOUT,489.85,637.71,3229.87,579.97,416.34,1622.221651,1591.68,795.25,167.553417,
vlsat2_30195_3855554.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_30744_3925645.dimacs.cnf,1109.52,TIMEOUT,3280.14,649.40,1338.66,2064.06,TIMEOUT,234.911648,3687.19,297.24,239.272450,
vlsat2_32480_4362044.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_34161_4607712.dimacs.cnf,2475.34,TIMEOUT,1285.09,1197.36,546.82,945.21,3269.34,1400.374596,TIMEOUT,1588.64,315.267851,
vlsat2_35929_5082743.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_37758_5364539.dimacs.cnf,4817.52,TIMEOUT,535.07,1248.00,1316.47,1124.99,TIMEOUT,2060.651767,TIMEOUT,2113.25,2778.351402,
vlsat2_39552_5878762.dimacs.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_40170_5970608.dimacs.cnf,3505.78,TIMEOUT,TIMEOUT,703.77,1201.94,200.66,TIMEOUT,657.437647,782.35,210.68,250.763465,
vlsat2_44_545.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_51_824.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_56_1042.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vlsat2_57038_10572502.dimacs.cnf,4516.26,TIMEOUT,TIMEOUT,3504.38,1116.83,TIMEOUT,TIMEOUT,2883.418845,TIMEOUT,2634.77,351.026435,
vlsat2_702_14170.cnf,2360.10,TIMEOUT,1582.78,1128.18,120.07,1525.71,3214.21,3761.416184,TIMEOUT,154.66,210.535117,
vmpc_30-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,813.06,1292.81,3334.74,1024.97,3838.268480,TIMEOUT,1303.10,TIMEOUT,
vmpc_31-sc2007.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
vmpc_34.shuffled-as.sat05-1958-sc2005.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,988.40,TIMEOUT,
vmpc_36.renamed-as.sat05-1922-sc2005.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w15.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w16-5.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w16-6a.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-2.0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-20.0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-20.1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-49.0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-5.1.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
w19-8.0.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,
x2_128.shuffled-as.sat03-1598-sc2002.cnf,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,TIMEOUT,


==> data/wap-average-par2.tsv <==
0.01	13573.04482
0.02	12615.05271
0.03	12480.36373
0.04	12215.04441
0.05	12446.34102
0.06	12581.04564
0.07	12298.88899
0.08	12440.00557
0.09	12295.74219
0.1	12259.21926
0.11	12242.69626
0.12	12165.89166
0.13	12366.9998
0.14	12116.25909
0.15	12202.29259
0.16	12127.32409
0.17	12340.57683
0.18	12151.6167
0.19	12128.17223
0.2	12345.64852
0.21	12670.87086
0.22	12458.48488
0.23	12291.77729
0.24	12501.76239
0.25	16061.66807
0.26	11565.68107
0.27	12128.0896
0.28	12263.08218
0.29	16045.62384
0.3	16047.1154
0.31	16068.31026
0.32	16052.3441
0.33	16028.69022
0.34	16054.19767
0.35	16093.6435
0.36	16043.93342
0.37	16064.72807
0.38	16060.43779
0.39	16094.81858
0.4	16061.8269
0.41	16075.83862
0.42	16081.03691
0.43	16072.86468
0.44	16088.50387
0.45	16043.941
0.46	16068.82529
0.47	16185.80639
0.48	14102.68744
0.49	16062.99946
0.5	16169.79496
0.51	16081.75237
0.52	16098.57708
0.53	16140.86529
0.54	16135.22348
0.55	16128.99019
0.56	16141.32122
0.57	16118.27581
0.58	16137.54298
0.59	16228.90141
0.6	16077.83258
0.61	16086.08624
0.62	16071.08967
0.63	16082.62283
0.64	16458.781
0.65	16334.31618
0.66	16164.32297
0.67	16183.57053
0.68	16774.25523
0.69	16206.49674
0.7	16333.06794
0.71	16296.77434
0.72	16389.92793
0.73	20179.46442
0.74	16393.57127
0.75	16506.87948
0.76	17094.46742
0.77	17617.34283
0.78	16163.88084
0.79	20293.38549
0.8	20106.83133
0.81	16959.32164
0.82	17804.53962
0.83	20241.04727
0.84	20181.33443
0.85	20122.87494
0.86	21312.2221
0.87	20900.04446
0.88	18124.0415
0.89	21590.63049
0.9	21228.96246
0.91	21025.73012
0.92	20392.02493
0.93	20432.88369
0.94	21563.99597
0.95	20668.58257
0.96	24264.36534
0.97	24092.01244
0.98	24252.69346
0.99	24787.86449
1	24182.38302


==> data/with_restart/COMB/fw-c.01-grdy.tsv <==
1	0
2	0
3	0
4	0
5	0
6	2
7	2
8	2
9	2
10	2
11	2
12	2
13	2
14	2
15	2
16	2
17	2
18	2
19	2
20	2
21	2
22	2
23	2
24	2
25	2
26	2
27	2
28	2
29	2
30	3
31	3
32	3
33	3
34	3
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	4
59	4
60	4
61	4
62	4
63	5
64	5
65	5
66	5
67	5
68	5
69	5
70	5
71	5
72	5
73	5
74	5
75	5
76	5
77	5
78	5
79	5
80	5
81	5
82	5
83	6
84	6
85	7
86	7
87	7
88	7
89	7
90	7
91	7
92	7
93	7
94	7
95	7
96	7
97	7
98	7
99	7
100	7
101	7
102	7
103	7
104	7
105	7
106	7
107	7
108	7
109	7
110	7
111	7
112	7
113	7
114	7
115	7
116	8
117	8
118	8
119	8
120	8
121	8
122	8
123	8
124	8
125	8
126	8
127	8
128	8
129	8
130	8
131	8
132	8
133	8
134	8
135	8
136	8
137	8
138	8
139	8
140	8
141	8
142	8
143	8
144	8
145	8
146	8
147	8
148	8
149	8
150	8
151	8
152	8
153	8
154	8
155	8
156	8
157	8
158	8
159	8
160	8
161	8
162	8
163	8
164	8
165	8
166	8
167	8
168	8
169	8
170	8
171	8
172	8
173	8
174	8
175	8
176	8
177	8
178	8
179	8
180	8
181	8
182	8
183	8
184	8
185	8
186	8
187	8
188	8
189	8
190	8
191	8
192	8
193	9
194	9
195	9
196	9
197	9
198	9
199	9
200	9
201	9
202	9
203	9
204	9
205	9
206	9
207	9
208	9
209	9
210	9
211	9
212	9
213	9
214	9
215	9
216	9
217	9
218	9
219	9
220	9
221	9
222	9
223	9
224	10
225	10
226	10
227	10
228	10
229	10
230	10
231	10
232	10
233	10
234	10
235	10
236	10
237	10
238	10
239	10
240	10
241	10
242	10
243	10
244	10
245	10
246	10
247	10
248	10
249	10
250	10
251	10
252	10
253	10
254	10
255	10
256	10
257	10
258	10
259	10
260	10
261	10
262	10
263	10
264	10
265	10
266	10
267	10
268	10
269	10
270	10
271	10
272	10
273	10
274	10
275	10
276	10
277	10
278	10
279	10
280	10
281	10
282	10
283	10
284	10
285	10
286	10
287	10
288	10
289	10
290	10
291	10
292	10
293	10
294	10
295	10
296	10
297	11
298	11
299	11
300	11
301	11
302	11
303	11
304	11
305	11
306	11
307	11
308	11
309	11
310	11
311	11
312	11
313	11
314	11
315	11
316	11
317	11
318	11
319	11
320	11
321	11
322	11
323	11
324	11
325	11
326	11
327	11
328	11
329	11
330	11
331	11
332	11
333	11
334	11
335	11
336	11
337	11
338	11
339	11
340	11
341	11
342	11
343	11
344	11
345	11
346	11
347	11
348	11
349	11
350	11
351	11
352	11
353	11
354	11
355	11
356	11
357	11
358	11
359	11
360	11
361	11
362	11
363	11
364	11
365	11
366	11
367	11
368	11
369	11
370	11
371	11
372	11
373	11
374	11
375	11
376	11
377	11
378	11
379	11
380	11
381	11
382	11
383	11
384	11
385	11
386	11
387	11
388	11
389	11
390	11
391	11
392	11
393	11
394	11
395	11
396	12
397	12
398	12
399	12
400	12
401	12
402	12
403	12
404	12
405	12
406	12
407	12
408	12
409	12
410	12
411	12
412	12
413	12
414	12
415	12
416	12
417	12
418	12
419	12
420	12
421	12
422	12
423	12
424	12
425	12
426	12
427	12
428	12
429	12
430	12
431	12
432	12
433	12
434	12
435	12
436	12
437	12
438	12
439	12
440	12
441	12
442	12
443	12
444	12
445	12
446	12
447	12
448	12
449	12
450	12
451	12
452	12
453	12
454	12
455	12
456	12
457	12
458	12
459	12
460	12
461	12
462	12
463	12
464	12
465	12
466	12
467	12
468	12
469	12
470	12
471	12
472	12
473	12
474	12
475	12
476	12
477	12
478	12
479	12
480	12
481	12
482	12
483	12
484	12
485	12
486	12
487	12
488	12
489	12
490	12
491	12
492	12
493	12
494	12
495	12
496	12
497	12
498	12
499	12
500	12
501	12
502	12
503	12
504	12
505	12
506	12
507	12
508	12
509	12
510	12
511	12
512	12
513	12
514	12
515	12
516	12
517	12
518	12
519	12
520	12
521	12
522	12
523	12
524	12
525	12
526	12
527	12
528	12
529	12
530	12
531	12
532	12
533	12
534	12
535	12
536	12
537	12
538	12
539	12
540	12
541	12
542	12
543	12
544	13
545	13
546	13
547	14
548	14
549	14
550	14
551	14
552	14
553	14
554	14
555	14
556	14
557	14
558	14
559	14
560	14
561	14
562	14
563	14
564	14
565	14
566	14
567	14
568	14
569	14
570	14
571	14
572	14
573	14
574	14
575	14
576	14
577	14
578	14
579	14
580	14
581	14
582	14
583	14
584	14
585	14
586	14
587	14
588	14
589	14
590	14
591	14
592	14
593	14
594	14
595	14
596	14
597	15
598	15
599	15
600	15
601	15
602	15
603	15
604	15
605	15
606	15
607	15
608	15
609	15
610	15
611	15
612	15
613	15
614	15
615	15
616	15
617	15
618	15
619	15
620	15
621	15
622	15
623	15
624	15
625	15
626	15
627	15
628	15
629	15
630	15
631	15
632	15
633	15
634	15
635	15
636	15
637	15
638	15
639	15
640	15
641	15
642	15
643	15
644	15
645	15
646	15
647	15
648	15
649	15
650	15
651	15
652	15
653	15
654	15
655	15
656	15
657	15
658	15
659	15
660	15
661	15
662	15
663	15
664	15
665	16
666	16
667	16
668	16
669	16
670	16
671	16
672	16
673	16
674	16
675	16
676	16
677	16
678	16
679	16
680	16
681	16
682	16
683	16
684	16
685	16
686	16
687	16
688	16
689	16
690	16
691	16
692	16
693	16
694	16
695	16
696	16
697	16
698	16
699	16
700	16
701	16
702	16
703	16
704	16
705	16
706	16
707	16
708	16
709	16
710	16
711	16
712	16
713	16
714	16
715	16
716	16
717	16
718	16
719	16
720	16
721	16
722	16
723	16
724	16
725	16
726	16
727	16
728	16
729	16
730	16
731	16
732	16
733	16
734	16
735	16
736	16
737	16
738	16
739	16
740	16
741	16
742	16
743	16
744	16
745	16
746	16
747	16
748	16
749	16
750	17
751	17
752	17
753	17
754	17
755	17
756	17
757	17
758	17
759	17
760	17
761	17
762	17
763	17
764	17
765	17
766	17
767	17
768	17
769	17
770	17
771	17
772	17
773	17
774	17
775	17
776	17
777	17
778	17
779	17
780	17
781	17
782	17
783	17
784	17
785	17
786	17
787	17
788	17
789	17
790	17
791	17
792	17
793	17
794	17
795	17
796	17
797	17
798	17
799	17
800	17
801	17
802	17
803	17
804	17
805	17
806	17
807	17
808	17
809	17
810	17
811	17
812	17
813	17
814	17
815	17
816	17
817	17
818	17
819	17
820	17
821	17
822	17
823	17
824	17
825	17
826	17
827	17
828	17
829	17
830	17
831	17
832	17
833	17
834	17
835	17
836	17
837	17
838	17
839	17
840	17
841	17
842	17
843	17
844	17
845	17
846	17
847	17
848	17
849	17
850	17
851	17
852	17
853	17
854	17
855	17
856	17
857	17
858	17
859	17
860	17
861	17
862	17
863	17
864	17
865	17
866	17
867	17
868	17
869	17
870	17
871	17
872	17
873	17
874	17
875	17
876	17
877	17
878	17
879	17
880	17
881	17
882	17
883	17
884	17
885	17
886	17
887	17
888	17
889	17
890	17
891	17
892	17
893	17
894	17
895	17
896	17
897	17
898	17
899	17
900	17
901	17
902	17
903	17
904	17
905	18
906	18
907	18
908	18
909	18
910	18
911	18
912	18
913	18
914	18
915	18
916	18
917	18
918	18
919	18
920	18
921	18
922	18
923	18
924	18
925	18
926	18
927	18
928	18
929	18
930	18
931	18
932	18
933	18
934	18
935	18
936	18
937	18
938	18
939	18
940	18
941	18
942	18
943	18
944	18
945	18
946	18
947	18
948	18
949	18
950	18
951	18
952	18
953	18
954	18
955	18
956	18
957	18
958	18
959	18
960	18
961	18
962	18
963	18
964	18
965	18
966	18
967	18
968	18
969	18
970	18
971	18
972	18
973	18
974	18
975	18
976	18
977	18
978	18
979	18
980	18
981	18
982	18
983	18
984	18
985	18
986	18
987	18
988	18
989	18
990	18
991	18
992	18
993	18
994	18
995	18
996	18
997	18
998	18
999	18
1000	18
1001	18
1002	18
1003	18
1004	18
1005	18
1006	18
1007	18
1008	18
1009	18
1010	18
1011	18
1012	18
1013	18
1014	18
1015	18
1016	18
1017	18
1018	18
1019	18
1020	18
1021	18
1022	18
1023	18
1024	18
1025	18
1026	18
1027	18
1028	18
1029	18
1030	18
1031	18
1032	18
1033	18
1034	18
1035	18
1036	18
1037	18
1038	18
1039	18
1040	18
1041	18
1042	18
1043	18
1044	18
1045	18
1046	18
1047	18
1048	18
1049	18
1050	18
1051	18
1052	19
1053	19
1054	19
1055	19
1056	19
1057	19
1058	19
1059	19
1060	19
1061	19
1062	19
1063	19
1064	19
1065	19
1066	19
1067	19
1068	19
1069	19
1070	19
1071	19
1072	19
1073	19
1074	19
1075	19
1076	19
1077	19
1078	19
1079	19
1080	19
1081	19
1082	19
1083	19
1084	19
1085	19
1086	19
1087	19
1088	19
1089	19
1090	19
1091	19
1092	19
1093	19
1094	19
1095	19
1096	19
1097	19
1098	19
1099	19
1100	19
1101	19
1102	19
1103	19
1104	19
1105	19
1106	19
1107	19
1108	19
1109	19
1110	19
1111	19
1112	19
1113	19
1114	19
1115	19
1116	19
1117	19
1118	19
1119	19
1120	19
1121	19
1122	19
1123	19
1124	19
1125	19
1126	19
1127	19
1128	19
1129	19
1130	19
1131	19
1132	19
1133	19
1134	19
1135	19
1136	19
1137	19
1138	19
1139	19
1140	19
1141	19
1142	19
1143	19
1144	19
1145	19
1146	19
1147	19
1148	19
1149	19
1150	19
1151	19
1152	19
1153	19
1154	19
1155	19
1156	19
1157	19
1158	19
1159	19
1160	19
1161	19
1162	19
1163	19
1164	19
1165	19
1166	19
1167	19
1168	19
1169	19
1170	19
1171	19
1172	19
1173	19
1174	19
1175	19
1176	19
1177	19
1178	19
1179	19
1180	19
1181	19
1182	19
1183	19
1184	19
1185	19
1186	19
1187	19
1188	19
1189	19
1190	19
1191	19
1192	19
1193	19
1194	19
1195	19
1196	19
1197	19
1198	19
1199	19
1200	19
1201	19
1202	19
1203	19
1204	19
1205	19
1206	19
1207	19
1208	19
1209	19
1210	19
1211	19
1212	19
1213	19
1214	19
1215	19
1216	19
1217	19
1218	19
1219	19
1220	19
1221	19
1222	19
1223	19
1224	19
1225	19
1226	19
1227	19
1228	19
1229	19
1230	19
1231	19
1232	19
1233	19
1234	19
1235	19
1236	19
1237	19
1238	19
1239	19
1240	19
1241	19
1242	19
1243	19
1244	19
1245	19
1246	19
1247	19
1248	19
1249	19
1250	19
1251	19
1252	19
1253	19
1254	19
1255	19
1256	19
1257	19
1258	19
1259	19
1260	19
1261	19
1262	19
1263	19
1264	19
1265	19
1266	19
1267	19
1268	19
1269	19
1270	19
1271	19
1272	19
1273	19
1274	19
1275	19
1276	19
1277	19
1278	19
1279	19
1280	19
1281	19
1282	19
1283	19
1284	19
1285	19
1286	19
1287	19
1288	19
1289	19
1290	19
1291	19
1292	19
1293	19
1294	19
1295	19
1296	19
1297	19
1298	19
1299	19
1300	19
1301	19
1302	19
1303	19
1304	19
1305	19
1306	19
1307	19
1308	19
1309	19
1310	19
1311	19
1312	19
1313	19
1314	19
1315	19
1316	19
1317	19
1318	19
1319	19
1320	19
1321	19
1322	19
1323	19
1324	19
1325	19
1326	19
1327	19
1328	19
1329	19
1330	19
1331	19
1332	19
1333	19
1334	19
1335	19
1336	19
1337	19
1338	19
1339	19
1340	19
1341	19
1342	19
1343	19
1344	19
1345	19
1346	19
1347	19
1348	19
1349	19
1350	19
1351	19
1352	19
1353	19
1354	19
1355	19
1356	19
1357	19
1358	19
1359	19
1360	19
1361	19
1362	19
1363	19
1364	20
1365	20
1366	20
1367	20
1368	20
1369	20
1370	20
1371	20
1372	20
1373	20
1374	20
1375	20
1376	20
1377	20
1378	20
1379	20
1380	20
1381	20
1382	20
1383	20
1384	20
1385	20
1386	20
1387	20
1388	20
1389	20
1390	20
1391	20
1392	20
1393	20
1394	20
1395	20
1396	20
1397	20
1398	20
1399	20
1400	20
1401	20
1402	20
1403	20
1404	20
1405	20
1406	20
1407	20
1408	20
1409	20
1410	20
1411	20
1412	20
1413	20
1414	20
1415	20
1416	20
1417	20
1418	20
1419	20
1420	20
1421	20
1422	20
1423	20
1424	20
1425	20
1426	20
1427	20
1428	20
1429	20
1430	20
1431	20
1432	20
1433	20
1434	20
1435	20
1436	20
1437	20
1438	20
1439	20
1440	20
1441	20
1442	20
1443	20
1444	20
1445	20
1446	20
1447	20
1448	20
1449	20
1450	20
1451	20
1452	20
1453	20
1454	20
1455	20
1456	20
1457	20
1458	20
1459	20
1460	20
1461	20
1462	20
1463	20
1464	20
1465	20
1466	20
1467	20
1468	20
1469	20
1470	20
1471	20
1472	20
1473	20
1474	20
1475	20
1476	20
1477	20
1478	20
1479	20
1480	20
1481	20
1482	20
1483	20
1484	20
1485	20
1486	20
1487	20
1488	20
1489	20
1490	20
1491	20
1492	20
1493	20
1494	20
1495	20
1496	20
1497	20
1498	20
1499	20
1500	20
1501	20
1502	20
1503	20
1504	20
1505	20
1506	20
1507	20
1508	20
1509	20
1510	20
1511	20
1512	20
1513	20
1514	20
1515	20
1516	20
1517	20
1518	20
1519	20
1520	20
1521	20
1522	20
1523	20
1524	20
1525	20
1526	20
1527	20
1528	20
1529	20
1530	20
1531	20
1532	20
1533	20
1534	20
1535	20
1536	20
1537	20
1538	20
1539	20
1540	20
1541	20
1542	20
1543	20
1544	20
1545	20
1546	20
1547	20
1548	20
1549	20
1550	20
1551	20
1552	20
1553	20
1554	20
1555	20
1556	20
1557	20
1558	20
1559	20
1560	20
1561	20
1562	20
1563	20
1564	20
1565	20
1566	20
1567	20
1568	20
1569	20
1570	20
1571	20
1572	20
1573	20
1574	20
1575	20
1576	20
1577	20
1578	20
1579	20
1580	20
1581	20
1582	20
1583	20
1584	20
1585	20
1586	20
1587	20
1588	20
1589	20
1590	20
1591	20
1592	20
1593	20
1594	20
1595	20
1596	20
1597	20
1598	20
1599	20
1600	20
1601	20
1602	20
1603	20
1604	20
1605	20
1606	20
1607	20
1608	20
1609	20
1610	20
1611	20
1612	20
1613	20
1614	20
1615	20
1616	20
1617	20
1618	20
1619	20
1620	20
1621	20
1622	20
1623	20
1624	20
1625	20
1626	20
1627	20
1628	20
1629	20
1630	20
1631	20
1632	20
1633	20
1634	20
1635	20
1636	20
1637	20
1638	20
1639	20
1640	20
1641	20
1642	20
1643	20
1644	20
1645	20
1646	20
1647	20
1648	20
1649	20
1650	20
1651	20
1652	20
1653	20
1654	20
1655	20
1656	20
1657	20
1658	20
1659	20
1660	20
1661	20
1662	20
1663	20
1664	20
1665	20
1666	20
1667	20
1668	20
1669	20
1670	20
1671	20
1672	20
1673	20
1674	20
1675	20
1676	20
1677	20
1678	20
1679	20
1680	20
1681	20
1682	20
1683	20
1684	20
1685	20
1686	20
1687	20
1688	20
1689	20
1690	20
1691	20
1692	20
1693	20
1694	20
1695	20
1696	20
1697	20
1698	20
1699	20
1700	20
1701	20
1702	20
1703	20
1704	20
1705	20
1706	20
1707	20
1708	20
1709	20
1710	20
1711	20
1712	20
1713	20
1714	20
1715	20
1716	20
1717	20
1718	20
1719	20
1720	20
1721	20
1722	20
1723	20
1724	20
1725	20
1726	20
1727	20
1728	21
1729	21
1730	21
1731	21
1732	21
1733	21
1734	21
1735	21
1736	21
1737	21
1738	21
1739	21
1740	21
1741	21
1742	21
1743	21
1744	21
1745	21
1746	21
1747	21
1748	21
1749	21
1750	21
1751	21
1752	21
1753	21
1754	21
1755	21
1756	21
1757	21
1758	21
1759	21
1760	21
1761	21
1762	21
1763	21
1764	21
1765	21
1766	21
1767	21
1768	21
1769	21
1770	21
1771	21
1772	21
1773	21
1774	21
1775	21
1776	21
1777	21
1778	21
1779	21
1780	21
1781	21
1782	21
1783	21
1784	21
1785	21
1786	21
1787	21
1788	21
1789	21
1790	21
1791	21
1792	21
1793	21
1794	21
1795	21
1796	21
1797	21
1798	21
1799	21
1800	21
1801	21
1802	21
1803	21
1804	21
1805	21
1806	21
1807	21
1808	21
1809	21
1810	21
1811	21
1812	21
1813	21
1814	21
1815	21
1816	21
1817	21
1818	21
1819	21
1820	21
1821	21
1822	21
1823	21
1824	21
1825	21
1826	21
1827	21
1828	21
1829	21
1830	21
1831	21
1832	21
1833	21
1834	21
1835	21
1836	21
1837	21
1838	21
1839	21
1840	21
1841	21
1842	21
1843	21
1844	21
1845	21
1846	21
1847	21
1848	21
1849	21
1850	21
1851	21
1852	21
1853	21
1854	21
1855	21
1856	21
1857	21
1858	21
1859	21
1860	21
1861	21
1862	21
1863	21
1864	21
1865	21
1866	21
1867	21
1868	21
1869	21
1870	21
1871	21
1872	21
1873	21
1874	21
1875	21
1876	21
1877	21
1878	21
1879	21
1880	21
1881	21
1882	21
1883	21
1884	21
1885	21
1886	21
1887	21
1888	21
1889	21
1890	21
1891	21
1892	21
1893	21
1894	21
1895	21
1896	21
1897	21
1898	21
1899	21
1900	21
1901	21
1902	21
1903	21
1904	21
1905	21
1906	21
1907	21
1908	21
1909	21
1910	21
1911	21
1912	21
1913	21
1914	21
1915	21
1916	21
1917	21
1918	21
1919	21
1920	21
1921	21
1922	21
1923	21
1924	21
1925	21
1926	21
1927	21
1928	21
1929	21
1930	21
1931	21
1932	21
1933	21
1934	21
1935	21
1936	21
1937	21
1938	21
1939	21
1940	21
1941	21
1942	21
1943	21
1944	21
1945	21
1946	21
1947	21
1948	21
1949	21
1950	21
1951	21
1952	21
1953	21
1954	21
1955	21
1956	21
1957	21
1958	21
1959	21
1960	21
1961	21
1962	21
1963	21
1964	21
1965	21
1966	21
1967	21
1968	21
1969	21
1970	21
1971	22
1972	22
1973	22
1974	22
1975	22
1976	22
1977	22
1978	22
1979	22
1980	22
1981	22
1982	22
1983	22
1984	22
1985	22
1986	22
1987	22
1988	22
1989	22
1990	22
1991	22
1992	22
1993	22
1994	22
1995	22
1996	22
1997	22
1998	22
1999	22
2000	22
2001	22
2002	22
2003	22
2004	22
2005	22
2006	22
2007	22
2008	22
2009	22
2010	22
2011	22
2012	22
2013	22
2014	23
2015	23
2016	23
2017	23
2018	23
2019	23
2020	23
2021	23
2022	23
2023	23
2024	23
2025	23
2026	23
2027	23
2028	23
2029	23
2030	23
2031	23
2032	23
2033	23
2034	23
2035	23
2036	23
2037	23
2038	23
2039	23
2040	23
2041	23
2042	23
2043	23
2044	23
2045	23
2046	23
2047	23
2048	23
2049	23
2050	23
2051	23
2052	23
2053	23
2054	23
2055	23
2056	23
2057	23
2058	23
2059	23
2060	23
2061	23
2062	23
2063	23
2064	23
2065	23
2066	23
2067	23
2068	23
2069	23
2070	23
2071	23
2072	23
2073	23
2074	23
2075	23
2076	23
2077	23
2078	23
2079	23
2080	23
2081	23
2082	23
2083	23
2084	23
2085	23
2086	23
2087	23
2088	23
2089	23
2090	23
2091	23
2092	23
2093	23
2094	23
2095	23
2096	23
2097	23
2098	23
2099	23
2100	23
2101	23
2102	23
2103	23
2104	23
2105	23
2106	23
2107	23
2108	23
2109	23
2110	23
2111	23
2112	23
2113	23
2114	23
2115	23
2116	23
2117	23
2118	23
2119	23
2120	23
2121	23
2122	23
2123	23
2124	23
2125	23
2126	23
2127	23
2128	23
2129	23
2130	23
2131	23
2132	23
2133	23
2134	23
2135	23
2136	23
2137	23
2138	23
2139	23
2140	23
2141	23
2142	23
2143	23
2144	23
2145	23
2146	23
2147	23
2148	23
2149	23
2150	23
2151	23
2152	23
2153	23
2154	23
2155	23
2156	23
2157	23
2158	23
2159	23
2160	23
2161	23
2162	23
2163	23
2164	23
2165	23
2166	23
2167	23
2168	23
2169	23
2170	23
2171	23
2172	23
2173	23
2174	23
2175	23
2176	23
2177	23
2178	23
2179	23
2180	23
2181	23
2182	23
2183	23
2184	23
2185	23
2186	23
2187	23
2188	23
2189	23
2190	23
2191	23
2192	23
2193	23
2194	23
2195	23
2196	23
2197	23
2198	23
2199	23
2200	23
2201	23
2202	23
2203	23
2204	23
2205	23
2206	23
2207	23
2208	23
2209	23
2210	23
2211	23
2212	23
2213	23
2214	23
2215	23
2216	23
2217	23
2218	23
2219	23
2220	23
2221	23
2222	23
2223	23
2224	23
2225	23
2226	23
2227	23
2228	23
2229	23
2230	23
2231	23
2232	23
2233	23
2234	23
2235	23
2236	23
2237	23
2238	23
2239	23
2240	23
2241	23
2242	23
2243	23
2244	23
2245	23
2246	23
2247	23
2248	23
2249	23
2250	23
2251	23
2252	23
2253	23
2254	23
2255	23
2256	23
2257	23
2258	23
2259	23
2260	23
2261	23
2262	23
2263	23
2264	23
2265	23
2266	23
2267	23
2268	23
2269	23
2270	23
2271	23
2272	23
2273	23
2274	23
2275	23
2276	23
2277	23
2278	23
2279	23
2280	23
2281	23
2282	23
2283	23
2284	23
2285	23
2286	23
2287	23
2288	23
2289	23
2290	23
2291	23
2292	23
2293	23
2294	23
2295	23
2296	23
2297	23
2298	23
2299	23
2300	23
2301	23
2302	23
2303	23
2304	23
2305	23
2306	23
2307	23
2308	23
2309	23
2310	23
2311	23
2312	23
2313	23
2314	23
2315	23
2316	23
2317	23
2318	23
2319	23
2320	23
2321	23
2322	23
2323	23
2324	23
2325	23
2326	23
2327	23
2328	23
2329	23
2330	23
2331	23
2332	23
2333	23
2334	23
2335	23
2336	23
2337	23
2338	23
2339	23
2340	23
2341	23
2342	23
2343	23
2344	23
2345	23
2346	23
2347	23
2348	23
2349	23
2350	23
2351	23
2352	23
2353	23
2354	23
2355	23
2356	23
2357	23
2358	23
2359	23
2360	23
2361	23
2362	23
2363	23
2364	23
2365	23
2366	23
2367	23
2368	23
2369	23
2370	23
2371	23
2372	23
2373	23
2374	23
2375	23
2376	23
2377	23
2378	23
2379	23
2380	23
2381	23
2382	23
2383	23
2384	23
2385	23
2386	23
2387	23
2388	23
2389	23
2390	23
2391	23
2392	23
2393	23
2394	23
2395	23
2396	23
2397	23
2398	23
2399	23
2400	23
2401	23
2402	23
2403	23
2404	23
2405	23
2406	23
2407	23
2408	23
2409	23
2410	23
2411	23
2412	23
2413	23
2414	23
2415	23
2416	23
2417	23
2418	23
2419	23
2420	23
2421	23
2422	23
2423	23
2424	23
2425	23
2426	23
2427	23
2428	23
2429	23
2430	23
2431	23
2432	23
2433	23
2434	23
2435	23
2436	23
2437	23
2438	23
2439	23
2440	23
2441	23
2442	23
2443	23
2444	23
2445	23
2446	23
2447	23
2448	23
2449	23
2450	23
2451	23
2452	23
2453	23
2454	23
2455	23
2456	23
2457	23
2458	23
2459	23
2460	23
2461	23
2462	23
2463	23
2464	23
2465	23
2466	23
2467	23
2468	23
2469	23
2470	23
2471	23
2472	23
2473	23
2474	23
2475	23
2476	23
2477	23
2478	23
2479	23
2480	23
2481	23
2482	23
2483	23
2484	23
2485	23
2486	23
2487	23
2488	23
2489	23
2490	23
2491	23
2492	23
2493	23
2494	23
2495	23
2496	23
2497	23
2498	23
2499	23
2500	23
2501	23
2502	23
2503	23
2504	23
2505	23
2506	23
2507	23
2508	23
2509	23
2510	23
2511	23
2512	23
2513	23
2514	23
2515	23
2516	23
2517	23
2518	23
2519	23
2520	23
2521	23
2522	23
2523	23
2524	23
2525	23
2526	23
2527	23
2528	23
2529	23
2530	23
2531	23
2532	23
2533	23
2534	23
2535	23
2536	23
2537	23
2538	23
2539	23
2540	23
2541	23
2542	23
2543	23
2544	23
2545	23
2546	23
2547	23
2548	23
2549	23
2550	23
2551	23
2552	23
2553	23
2554	23
2555	23
2556	23
2557	23
2558	23
2559	23
2560	23
2561	23
2562	23
2563	23
2564	23
2565	23
2566	23
2567	23
2568	23
2569	23
2570	23
2571	23
2572	23
2573	23
2574	23
2575	23
2576	23
2577	23
2578	23
2579	23
2580	23
2581	23
2582	23
2583	23
2584	23
2585	23
2586	23
2587	23
2588	23
2589	23
2590	23
2591	23
2592	23
2593	23
2594	23
2595	23
2596	23
2597	23
2598	23
2599	23
2600	23
2601	23
2602	23
2603	23
2604	23
2605	23
2606	23
2607	23
2608	23
2609	23
2610	23
2611	23
2612	23
2613	23
2614	23
2615	23
2616	23
2617	23
2618	23
2619	23
2620	23
2621	23
2622	23
2623	23
2624	23
2625	23
2626	23
2627	23
2628	23
2629	23
2630	23
2631	23
2632	23
2633	23
2634	23
2635	23
2636	23
2637	23
2638	23
2639	23
2640	23
2641	23
2642	23
2643	23
2644	23
2645	23
2646	23
2647	23
2648	23
2649	23
2650	23
2651	23
2652	23
2653	23
2654	23
2655	23
2656	23
2657	23
2658	23
2659	23
2660	23
2661	23
2662	23
2663	23
2664	23
2665	23
2666	23
2667	23
2668	23
2669	23
2670	23
2671	23
2672	23
2673	23
2674	23
2675	23
2676	23
2677	23
2678	23
2679	23
2680	23
2681	23
2682	23
2683	23
2684	23
2685	23
2686	23
2687	23
2688	23
2689	23
2690	23
2691	23
2692	23
2693	23
2694	23
2695	23
2696	23
2697	23
2698	23
2699	23
2700	23
2701	23
2702	23
2703	23
2704	23
2705	23
2706	23
2707	23
2708	23
2709	23
2710	23
2711	23
2712	23
2713	23
2714	23
2715	23
2716	23
2717	23
2718	23
2719	23
2720	23
2721	23
2722	23
2723	23
2724	23
2725	23
2726	23
2727	23
2728	23
2729	23
2730	23
2731	23
2732	23
2733	23
2734	23
2735	23
2736	23
2737	23
2738	23
2739	23
2740	23
2741	23
2742	23
2743	23
2744	23
2745	23
2746	23
2747	23
2748	23
2749	23
2750	23
2751	23
2752	23
2753	23
2754	23
2755	23
2756	23
2757	23
2758	23
2759	23
2760	23
2761	23
2762	23
2763	23
2764	23
2765	23
2766	23
2767	23
2768	23
2769	23
2770	23
2771	23
2772	23
2773	23
2774	23
2775	23
2776	23
2777	23
2778	23
2779	23
2780	23
2781	23
2782	23
2783	23
2784	23
2785	23
2786	23
2787	23
2788	23
2789	23
2790	23
2791	23
2792	23
2793	23
2794	23
2795	23
2796	23
2797	23
2798	23
2799	23
2800	23
2801	23
2802	23
2803	23
2804	23
2805	23
2806	23
2807	23
2808	23
2809	23
2810	23
2811	23
2812	23
2813	23
2814	23
2815	23
2816	23
2817	23
2818	23
2819	23
2820	23
2821	23
2822	23
2823	23
2824	23
2825	23
2826	23
2827	23
2828	23
2829	23
2830	23
2831	23
2832	23
2833	23
2834	23
2835	23
2836	23
2837	23
2838	23
2839	23
2840	23
2841	23
2842	23
2843	23
2844	23
2845	23
2846	23
2847	23
2848	23
2849	23
2850	23
2851	23
2852	23
2853	23
2854	23
2855	24
2856	24
2857	24
2858	24
2859	24
2860	24
2861	24
2862	24
2863	24
2864	24
2865	24
2866	24
2867	24
2868	24
2869	24
2870	24
2871	24
2872	24
2873	24
2874	24
2875	24
2876	24
2877	24
2878	24
2879	24
2880	24
2881	24
2882	24
2883	24
2884	24
2885	24
2886	24
2887	24
2888	24
2889	24
2890	24
2891	24
2892	24
2893	24
2894	24
2895	24
2896	24
2897	24
2898	24
2899	24
2900	24
2901	24
2902	24
2903	24
2904	24
2905	24
2906	24
2907	24
2908	24
2909	24
2910	24
2911	24
2912	24
2913	24
2914	24
2915	24
2916	24
2917	24
2918	24
2919	24
2920	24
2921	24
2922	24
2923	24
2924	24
2925	24
2926	24
2927	24
2928	24
2929	24
2930	24
2931	24
2932	24
2933	24
2934	24
2935	24
2936	24
2937	24
2938	24
2939	24
2940	24
2941	24
2942	24
2943	24
2944	24
2945	24
2946	24
2947	24
2948	24
2949	24
2950	24
2951	24
2952	24
2953	24
2954	24
2955	24
2956	24
2957	24
2958	24
2959	24
2960	24
2961	24
2962	24
2963	24
2964	24
2965	24
2966	24
2967	24
2968	24
2969	24
2970	24
2971	24
2972	24
2973	24
2974	24
2975	24
2976	24
2977	24
2978	24
2979	24
2980	24
2981	24
2982	24
2983	24
2984	24
2985	24
2986	24
2987	24
2988	24
2989	24
2990	24
2991	24
2992	24
2993	24
2994	24
2995	24
2996	24
2997	24
2998	24
2999	24
3000	24
3001	24
3002	24
3003	24
3004	24
3005	24
3006	24
3007	24
3008	24
3009	24
3010	24
3011	24
3012	24
3013	24
3014	24
3015	24
3016	24
3017	24
3018	24
3019	24
3020	24
3021	24
3022	24
3023	24
3024	24
3025	24
3026	24
3027	24
3028	24
3029	24
3030	24
3031	24
3032	24
3033	24
3034	24
3035	24
3036	24
3037	24
3038	24
3039	24
3040	24
3041	24
3042	24
3043	24
3044	24
3045	24
3046	24
3047	24
3048	24
3049	24
3050	24
3051	24
3052	24
3053	24
3054	24
3055	24
3056	24
3057	24
3058	24
3059	24
3060	24
3061	24
3062	24
3063	24
3064	24
3065	24
3066	24
3067	24
3068	24
3069	24
3070	24
3071	24
3072	24
3073	24
3074	24
3075	24
3076	24
3077	24
3078	24
3079	24
3080	24
3081	24
3082	24
3083	24
3084	24
3085	24
3086	24
3087	24
3088	24
3089	24
3090	24
3091	24
3092	24
3093	24
3094	24
3095	24
3096	24
3097	24
3098	24
3099	24
3100	24
3101	24
3102	24
3103	24
3104	24
3105	24
3106	24
3107	24
3108	24
3109	24
3110	24
3111	24
3112	24
3113	24
3114	24
3115	24
3116	24
3117	24
3118	24
3119	24
3120	24
3121	24
3122	24
3123	24
3124	24
3125	24
3126	24
3127	24
3128	24
3129	24
3130	24
3131	24
3132	24
3133	24
3134	24
3135	24
3136	24
3137	24
3138	24
3139	24
3140	24
3141	24
3142	24
3143	24
3144	24
3145	24
3146	24
3147	24
3148	24
3149	24
3150	24
3151	24
3152	24
3153	24
3154	24
3155	24
3156	24
3157	24
3158	24
3159	24
3160	24
3161	24
3162	24
3163	24
3164	24
3165	24
3166	24
3167	24
3168	24
3169	24
3170	24
3171	25
3172	25
3173	25
3174	25
3175	25
3176	25
3177	25
3178	25
3179	25
3180	25
3181	25
3182	25
3183	25
3184	25
3185	25
3186	25
3187	25
3188	25
3189	25
3190	25
3191	25
3192	25
3193	25
3194	25
3195	25
3196	25
3197	25
3198	25
3199	25
3200	25
3201	25
3202	25
3203	25
3204	25
3205	25
3206	25
3207	25
3208	25
3209	25
3210	25
3211	25
3212	25
3213	25
3214	25
3215	25
3216	25
3217	25
3218	25
3219	25
3220	25
3221	25
3222	25
3223	25
3224	25
3225	25
3226	25
3227	25
3228	25
3229	25
3230	25
3231	25
3232	25
3233	25
3234	25
3235	25
3236	25
3237	25
3238	25
3239	25
3240	25
3241	25
3242	25
3243	25
3244	25
3245	25
3246	25
3247	25
3248	25
3249	25
3250	25
3251	25
3252	25
3253	25
3254	25
3255	25
3256	25
3257	25
3258	25
3259	25
3260	25
3261	25
3262	25
3263	25
3264	25
3265	25
3266	25
3267	25
3268	25
3269	25
3270	25
3271	25
3272	25
3273	25
3274	25
3275	25
3276	25
3277	25
3278	25
3279	25
3280	25
3281	25
3282	25
3283	25
3284	25
3285	25
3286	25
3287	25
3288	25
3289	25
3290	25
3291	25
3292	25
3293	25
3294	25
3295	25
3296	25
3297	25
3298	25
3299	25
3300	25
3301	25
3302	25
3303	25
3304	25
3305	25
3306	25
3307	25
3308	25
3309	25
3310	25
3311	25
3312	25
3313	25
3314	25
3315	25
3316	25
3317	25
3318	25
3319	25
3320	25
3321	25
3322	25
3323	25
3324	25
3325	25
3326	25
3327	25
3328	25
3329	25
3330	25
3331	25
3332	25
3333	25
3334	25
3335	25
3336	25
3337	25
3338	25
3339	25
3340	25
3341	25
3342	25
3343	25
3344	25
3345	25
3346	25
3347	25
3348	25
3349	25
3350	25
3351	25
3352	25
3353	25
3354	25
3355	25
3356	25
3357	25
3358	25
3359	25
3360	25
3361	25
3362	25
3363	25
3364	25
3365	25
3366	25
3367	25
3368	25
3369	25
3370	25
3371	25
3372	25
3373	25
3374	25
3375	25
3376	25
3377	25
3378	25
3379	25
3380	25
3381	25
3382	25
3383	25
3384	25
3385	25
3386	25
3387	25
3388	25
3389	25
3390	25
3391	25
3392	25
3393	25
3394	25
3395	25
3396	25
3397	25
3398	25
3399	25
3400	25
3401	25
3402	25
3403	25
3404	25
3405	25
3406	25
3407	25
3408	25
3409	25
3410	25
3411	25
3412	25
3413	25
3414	25
3415	25
3416	25
3417	25
3418	25
3419	25
3420	25
3421	25
3422	25
3423	25
3424	25
3425	25
3426	25
3427	25
3428	25
3429	25
3430	25
3431	25
3432	25
3433	25
3434	25
3435	25
3436	25
3437	25
3438	25
3439	25
3440	25
3441	25
3442	25
3443	25
3444	25
3445	25
3446	25
3447	25
3448	25
3449	25
3450	25
3451	25
3452	25
3453	25
3454	25
3455	25
3456	25
3457	25
3458	25
3459	25
3460	25
3461	25
3462	25
3463	25
3464	25
3465	25
3466	25
3467	25
3468	25
3469	25
3470	25
3471	25
3472	25
3473	25
3474	25
3475	25
3476	25
3477	25
3478	25
3479	25
3480	25
3481	25
3482	25
3483	25
3484	25
3485	25
3486	25
3487	25
3488	25
3489	25
3490	25
3491	25
3492	25
3493	25
3494	25
3495	25
3496	25
3497	25
3498	25
3499	25
3500	25
3501	25
3502	25
3503	25
3504	25
3505	25
3506	25
3507	25
3508	25
3509	25
3510	25
3511	25
3512	25
3513	25
3514	25
3515	25
3516	25
3517	25
3518	25
3519	25
3520	25
3521	25
3522	25
3523	25
3524	25
3525	25
3526	25
3527	25
3528	25
3529	25
3530	25
3531	25
3532	25
3533	25
3534	25
3535	25
3536	25
3537	25
3538	25
3539	25
3540	25
3541	25
3542	25
3543	25
3544	25
3545	25
3546	25
3547	25
3548	25
3549	25
3550	25
3551	25
3552	25
3553	26
3554	26
3555	26
3556	26
3557	26
3558	26
3559	26
3560	26
3561	27
3562	27
3563	27
3564	27
3565	27
3566	27
3567	27
3568	27
3569	27
3570	27
3571	27
3572	27
3573	27
3574	27
3575	27
3576	27
3577	27
3578	27
3579	27
3580	27
3581	27
3582	27
3583	27
3584	27
3585	27
3586	27
3587	27
3588	27
3589	27
3590	27
3591	27
3592	27
3593	27
3594	27
3595	27
3596	27
3597	27
3598	27
3599	27
3600	27
3601	27
3602	27
3603	27
3604	27
3605	27
3606	27
3607	27
3608	27
3609	27
3610	27
3611	27
3612	27
3613	27
3614	27
3615	27
3616	27
3617	27
3618	27
3619	27
3620	27
3621	27
3622	27
3623	27
3624	27
3625	27
3626	27
3627	27
3628	27
3629	27
3630	27
3631	27
3632	27
3633	27
3634	27
3635	27
3636	27
3637	27
3638	27
3639	27
3640	27
3641	27
3642	27
3643	27
3644	27
3645	27
3646	27
3647	27
3648	27
3649	27
3650	27
3651	27
3652	27
3653	27
3654	27
3655	27
3656	27
3657	27
3658	27
3659	27
3660	27
3661	27
3662	27
3663	27
3664	27
3665	27
3666	27
3667	27
3668	27
3669	27
3670	27
3671	27
3672	27
3673	27
3674	27
3675	27
3676	27
3677	27
3678	27
3679	27
3680	27
3681	27
3682	27
3683	27
3684	27
3685	27
3686	27
3687	27
3688	27
3689	27
3690	27
3691	27
3692	27
3693	27
3694	27
3695	27
3696	27
3697	27
3698	27
3699	27
3700	27
3701	27
3702	27
3703	27
3704	27
3705	27
3706	27
3707	27
3708	27
3709	27
3710	27
3711	27
3712	27
3713	27
3714	27
3715	27
3716	27
3717	27
3718	27
3719	27
3720	27
3721	27
3722	27
3723	27
3724	27
3725	27
3726	27
3727	27
3728	27
3729	27
3730	27
3731	27
3732	27
3733	27
3734	27
3735	27
3736	27
3737	27
3738	27
3739	27
3740	27
3741	27
3742	27
3743	27
3744	27
3745	27
3746	27
3747	27
3748	27
3749	27
3750	27
3751	27
3752	27
3753	27
3754	27
3755	27
3756	27
3757	27
3758	27
3759	27
3760	27
3761	27
3762	27
3763	27
3764	27
3765	27
3766	27
3767	27
3768	27
3769	27
3770	27
3771	27
3772	27
3773	27
3774	27
3775	27
3776	27
3777	27
3778	27
3779	27
3780	27
3781	27
3782	27
3783	27
3784	27
3785	27
3786	27
3787	27
3788	27
3789	27
3790	27
3791	27
3792	27
3793	27
3794	27
3795	27
3796	27
3797	27
3798	27
3799	27
3800	27
3801	27
3802	27
3803	27
3804	27
3805	27
3806	27
3807	27
3808	27
3809	27
3810	27
3811	27
3812	27
3813	27
3814	27
3815	27
3816	27
3817	27
3818	27
3819	27
3820	27
3821	27
3822	27
3823	27
3824	27
3825	27
3826	27
3827	27
3828	27
3829	27
3830	27
3831	27
3832	27
3833	27
3834	27
3835	27
3836	27
3837	27
3838	27
3839	27
3840	27
3841	27
3842	27
3843	27
3844	27
3845	27
3846	27
3847	27
3848	27
3849	27
3850	27
3851	27
3852	27
3853	27
3854	27
3855	27
3856	27
3857	27
3858	27
3859	27
3860	27
3861	27
3862	27
3863	27
3864	27
3865	27
3866	27
3867	27
3868	27
3869	27
3870	27
3871	27
3872	27
3873	27
3874	27
3875	27
3876	27
3877	27
3878	27
3879	27
3880	27
3881	27
3882	27
3883	27
3884	27
3885	27
3886	27
3887	27
3888	27
3889	27
3890	27
3891	27
3892	27
3893	27
3894	27
3895	27
3896	27
3897	27
3898	27
3899	27
3900	27
3901	27
3902	27
3903	27
3904	27
3905	27
3906	27
3907	27
3908	27
3909	27
3910	27
3911	27
3912	27
3913	27
3914	27
3915	27
3916	27
3917	27
3918	27
3919	27
3920	27
3921	27
3922	27
3923	27
3924	27
3925	27
3926	27
3927	27
3928	27
3929	27
3930	27
3931	27
3932	27
3933	27
3934	27
3935	27
3936	27
3937	27
3938	27
3939	27
3940	27
3941	27
3942	27
3943	27
3944	27
3945	27
3946	27
3947	27
3948	27
3949	27
3950	27
3951	27
3952	27
3953	27
3954	27
3955	27
3956	27
3957	27
3958	27
3959	27
3960	27
3961	27
3962	27
3963	27
3964	27
3965	27
3966	27
3967	27
3968	27
3969	27
3970	27
3971	27
3972	27
3973	27
3974	27
3975	27
3976	27
3977	27
3978	27
3979	27
3980	27
3981	27
3982	27
3983	27
3984	27
3985	27
3986	27
3987	27
3988	27
3989	27
3990	27
3991	27
3992	27
3993	27
3994	27
3995	27
3996	27
3997	27
3998	27
3999	27
4000	27
4001	27
4002	27
4003	27
4004	27
4005	27
4006	27
4007	27
4008	27
4009	27
4010	27
4011	27
4012	27
4013	27
4014	27
4015	27
4016	27
4017	27
4018	27
4019	27
4020	27
4021	27
4022	27
4023	27
4024	27
4025	27
4026	27
4027	27
4028	27
4029	27
4030	27
4031	27
4032	27
4033	27
4034	27
4035	27
4036	27
4037	27
4038	27
4039	27
4040	27
4041	27
4042	27
4043	27
4044	27
4045	27
4046	27
4047	27
4048	27
4049	27
4050	27
4051	27
4052	27
4053	27
4054	27
4055	27
4056	27
4057	27
4058	27
4059	27
4060	27
4061	27
4062	27
4063	27
4064	27
4065	27
4066	27
4067	27
4068	27
4069	27
4070	27
4071	27
4072	27
4073	27
4074	27
4075	27
4076	27
4077	27
4078	27
4079	27
4080	27
4081	27
4082	27
4083	27
4084	27
4085	27
4086	27
4087	27
4088	27
4089	27
4090	27
4091	27
4092	27
4093	27
4094	27
4095	27
4096	27
4097	27
4098	27
4099	27
4100	27
4101	27
4102	27
4103	27
4104	27
4105	27
4106	27
4107	27
4108	27
4109	27
4110	27
4111	27
4112	27
4113	27
4114	27
4115	27
4116	27
4117	27
4118	27
4119	27
4120	27
4121	27
4122	27
4123	27
4124	27
4125	27
4126	27
4127	27
4128	27
4129	27
4130	27
4131	27
4132	27
4133	27
4134	27
4135	27
4136	27
4137	27
4138	27
4139	27
4140	27
4141	27
4142	27
4143	27
4144	27
4145	27
4146	27
4147	27
4148	27
4149	27
4150	27
4151	27
4152	27
4153	27
4154	27
4155	27
4156	27
4157	27
4158	27
4159	27
4160	27
4161	27
4162	27
4163	27
4164	27
4165	27
4166	27
4167	27
4168	27
4169	27
4170	27
4171	27
4172	27
4173	27
4174	27
4175	27
4176	27
4177	27
4178	27
4179	27
4180	27
4181	27
4182	27
4183	27
4184	27
4185	27
4186	27
4187	27
4188	27
4189	27
4190	27
4191	27
4192	27
4193	27
4194	27
4195	27
4196	27
4197	27
4198	27
4199	27
4200	27
4201	27
4202	27
4203	27
4204	27
4205	27
4206	27
4207	27
4208	27
4209	27
4210	27
4211	27
4212	27
4213	27
4214	27
4215	27
4216	27
4217	27
4218	27
4219	27
4220	27
4221	27
4222	27
4223	27
4224	27
4225	27
4226	27
4227	27
4228	27
4229	27
4230	27
4231	27
4232	27
4233	27
4234	27
4235	27
4236	27
4237	27
4238	27
4239	27
4240	27
4241	27
4242	27
4243	27
4244	27
4245	27
4246	27
4247	27
4248	27
4249	27
4250	27
4251	27
4252	27
4253	27
4254	27
4255	27
4256	27
4257	27
4258	27
4259	27
4260	27
4261	27
4262	27
4263	27
4264	27
4265	27
4266	27
4267	27
4268	27
4269	27
4270	27
4271	27
4272	27
4273	27
4274	27
4275	27
4276	27
4277	27
4278	27
4279	27
4280	27
4281	27
4282	27
4283	27
4284	27
4285	27
4286	27
4287	27
4288	27
4289	27
4290	27
4291	27
4292	27
4293	27
4294	27
4295	27
4296	27
4297	27
4298	27
4299	27
4300	27
4301	27
4302	27
4303	27
4304	27
4305	27
4306	27
4307	27
4308	27
4309	27
4310	27
4311	27
4312	27
4313	27
4314	27
4315	27
4316	27
4317	27
4318	27
4319	27
4320	27
4321	27
4322	27
4323	27
4324	27
4325	27
4326	27
4327	27
4328	27
4329	27
4330	27
4331	27
4332	27
4333	27
4334	27
4335	27
4336	27
4337	27
4338	27
4339	27
4340	27
4341	27
4342	27
4343	27
4344	27
4345	27
4346	27
4347	27
4348	27
4349	27
4350	27
4351	27
4352	27
4353	27
4354	27
4355	27
4356	27
4357	27
4358	27
4359	27
4360	27
4361	27
4362	27
4363	27
4364	27
4365	27
4366	27
4367	27
4368	27
4369	27
4370	27
4371	27
4372	27
4373	27
4374	27
4375	27
4376	27
4377	27
4378	27
4379	27
4380	27
4381	27
4382	27
4383	27
4384	27
4385	27
4386	27
4387	27
4388	27
4389	27
4390	27
4391	27
4392	27
4393	27
4394	27
4395	27
4396	27
4397	27
4398	27
4399	27
4400	27
4401	27
4402	27
4403	27
4404	27
4405	27
4406	27
4407	27
4408	27
4409	27
4410	27
4411	27
4412	27
4413	27
4414	27
4415	27
4416	27
4417	27
4418	27
4419	27
4420	27
4421	27
4422	27
4423	27
4424	27
4425	27
4426	27
4427	27
4428	27
4429	27
4430	27
4431	27
4432	27
4433	27
4434	27
4435	27
4436	27
4437	27
4438	27
4439	27
4440	27
4441	27
4442	27
4443	27
4444	27
4445	27
4446	27
4447	27
4448	27
4449	27
4450	27
4451	27
4452	27
4453	27
4454	27
4455	27
4456	27
4457	27
4458	27
4459	27
4460	27
4461	27
4462	27
4463	27
4464	27
4465	27
4466	27
4467	27
4468	27
4469	27
4470	27
4471	27
4472	27
4473	27
4474	27
4475	27
4476	27
4477	27
4478	27
4479	27
4480	27
4481	27
4482	27
4483	27
4484	27
4485	28
4486	28
4487	28
4488	28
4489	28
4490	28
4491	28
4492	28
4493	28
4494	28
4495	28
4496	28
4497	28
4498	28
4499	28
4500	28
4501	28
4502	28
4503	28
4504	28
4505	28
4506	28
4507	28
4508	28
4509	28
4510	28
4511	28
4512	28
4513	28
4514	28
4515	28
4516	28
4517	28
4518	28
4519	28
4520	28
4521	28
4522	28
4523	28
4524	28
4525	28
4526	28
4527	28
4528	28
4529	28
4530	28
4531	28
4532	28
4533	28
4534	28
4535	28
4536	28
4537	28
4538	28
4539	28
4540	28
4541	28
4542	28
4543	28
4544	28
4545	28
4546	28
4547	28
4548	28
4549	28
4550	28
4551	28
4552	28
4553	28
4554	28
4555	28
4556	28
4557	28
4558	28
4559	28
4560	28
4561	28
4562	28
4563	28
4564	28
4565	28
4566	28
4567	28
4568	28
4569	28
4570	28
4571	28
4572	28
4573	28
4574	28
4575	28
4576	28
4577	28
4578	28
4579	28
4580	28
4581	28
4582	28
4583	28
4584	28
4585	28
4586	28
4587	28
4588	28
4589	28
4590	28
4591	28
4592	28
4593	28
4594	28
4595	28
4596	28
4597	28
4598	28
4599	28
4600	28
4601	28
4602	28
4603	28
4604	28
4605	28
4606	28
4607	28
4608	28
4609	28
4610	28
4611	28
4612	28
4613	28
4614	28
4615	28
4616	28
4617	28
4618	28
4619	28
4620	28
4621	28
4622	28
4623	28
4624	28
4625	28
4626	28
4627	28
4628	28
4629	28
4630	28
4631	28
4632	28
4633	28
4634	28
4635	28
4636	28
4637	28
4638	28
4639	28
4640	28
4641	28
4642	28
4643	28
4644	28
4645	28
4646	28
4647	28
4648	28
4649	28
4650	28
4651	28
4652	28
4653	28
4654	28
4655	28
4656	28
4657	28
4658	28
4659	28
4660	28
4661	28
4662	28
4663	28
4664	28
4665	28
4666	28
4667	28
4668	28
4669	28
4670	28
4671	28
4672	28
4673	28
4674	28
4675	28
4676	28
4677	28
4678	28
4679	28
4680	28
4681	28
4682	28
4683	28
4684	28
4685	28
4686	28
4687	28
4688	28
4689	28
4690	28
4691	28
4692	28
4693	28
4694	28
4695	28
4696	28
4697	28
4698	28
4699	28
4700	28
4701	28
4702	28
4703	28
4704	28
4705	28
4706	28
4707	28
4708	28
4709	28
4710	28
4711	28
4712	28
4713	28
4714	28
4715	28
4716	28
4717	28
4718	28
4719	28
4720	28
4721	28
4722	28
4723	28
4724	28
4725	28
4726	28
4727	28
4728	28
4729	28
4730	28
4731	28
4732	28
4733	28
4734	28
4735	28
4736	28
4737	28
4738	28
4739	28
4740	28
4741	28
4742	28
4743	28
4744	28
4745	28
4746	28
4747	28
4748	28
4749	28
4750	28
4751	28
4752	28
4753	28
4754	28
4755	28
4756	28
4757	28
4758	28
4759	28
4760	28
4761	28
4762	28
4763	28
4764	28
4765	28
4766	28
4767	28
4768	28
4769	28
4770	28
4771	28
4772	28
4773	28
4774	28
4775	28
4776	28
4777	28
4778	28
4779	28
4780	28
4781	28
4782	28
4783	28
4784	28
4785	28
4786	28
4787	28
4788	28
4789	28
4790	28
4791	28
4792	28
4793	28
4794	28
4795	28
4796	28
4797	28
4798	28
4799	28
4800	28
4801	28
4802	28
4803	28
4804	28
4805	28
4806	28
4807	28
4808	28
4809	28
4810	28
4811	28
4812	28
4813	28
4814	28
4815	28
4816	28
4817	28
4818	28
4819	28
4820	28
4821	28
4822	28
4823	28
4824	28
4825	28
4826	28
4827	28
4828	28
4829	28
4830	28
4831	28
4832	28
4833	28
4834	28
4835	28
4836	28
4837	28
4838	28
4839	28
4840	28
4841	28
4842	28
4843	28
4844	28
4845	28
4846	28
4847	28
4848	28
4849	28
4850	28
4851	28
4852	28
4853	28
4854	28
4855	28
4856	28
4857	28
4858	28
4859	28
4860	28
4861	28
4862	28
4863	28
4864	28
4865	28
4866	28
4867	28
4868	28
4869	28
4870	28
4871	28
4872	28
4873	28
4874	28
4875	28
4876	28
4877	28
4878	28
4879	28
4880	28
4881	28
4882	28
4883	28
4884	28
4885	28
4886	28
4887	28
4888	28
4889	28
4890	28
4891	28
4892	28
4893	28
4894	28
4895	28
4896	28
4897	28
4898	28
4899	28
4900	28
4901	28
4902	28
4903	28
4904	28
4905	28
4906	28
4907	28
4908	28
4909	28
4910	28
4911	28
4912	28
4913	28
4914	28
4915	28
4916	28
4917	28
4918	28
4919	28
4920	28
4921	28
4922	28
4923	28
4924	28
4925	28
4926	28
4927	28
4928	28
4929	28
4930	28
4931	28
4932	28
4933	28
4934	28
4935	28
4936	28
4937	28
4938	28
4939	28
4940	28
4941	28
4942	28
4943	28
4944	28
4945	28
4946	28
4947	28
4948	28
4949	28
4950	28
4951	28
4952	28
4953	28
4954	28
4955	28
4956	28
4957	28
4958	28
4959	28
4960	28
4961	28
4962	28
4963	28
4964	28
4965	28
4966	28
4967	28
4968	28
4969	28
4970	29
4971	29
4972	29
4973	29
4974	29
4975	29
4976	29
4977	29
4978	29
4979	29
4980	29
4981	29
4982	29
4983	29
4984	29
4985	29
4986	29
4987	29
4988	29
4989	29
4990	29
4991	29
4992	29
4993	29
4994	29
4995	29
4996	29
4997	29
4998	29
4999	29
5000	29
5001	29
5002	29
5003	29
5004	29
5005	29
5006	29
5007	29
5008	29
5009	29
5010	29
5011	29
5012	29
5013	29
5014	29
5015	29
5016	29
5017	29
5018	29
5019	29
5020	29
5021	29
5022	29
5023	29
5024	29
5025	29
5026	29
5027	29
5028	29
5029	29
5030	29
5031	29
5032	29
5033	29
5034	29
5035	29
5036	29
5037	29
5038	29
5039	29
5040	29
5041	29
5042	29
5043	29
5044	29
5045	29
5046	29
5047	29
5048	29
5049	29
5050	29
5051	29
5052	29
5053	29
5054	29
5055	29
5056	29
5057	29
5058	29
5059	29
5060	29
5061	29
5062	29
5063	29
5064	29
5065	29
5066	29
5067	29
5068	29
5069	29
5070	29
5071	29
5072	29
5073	29
5074	29
5075	29
5076	29
5077	29
5078	29
5079	29
5080	29
5081	29
5082	29
5083	29
5084	29
5085	29
5086	29
5087	29
5088	29
5089	29
5090	29
5091	29
5092	29
5093	29
5094	29
5095	29
5096	29
5097	29
5098	29
5099	29
5100	29
5101	29
5102	29
5103	29
5104	29
5105	29
5106	29
5107	29
5108	29
5109	29
5110	29
5111	29
5112	29
5113	29
5114	29
5115	29
5116	29
5117	29
5118	29
5119	29
5120	29
5121	29
5122	29
5123	29
5124	29
5125	29
5126	29
5127	29
5128	29
5129	29
5130	29
5131	29
5132	29
5133	29
5134	29
5135	29
5136	29
5137	29
5138	29
5139	29
5140	29
5141	29
5142	29
5143	29
5144	29
5145	29
5146	29
5147	29
5148	29
5149	29
5150	29
5151	29
5152	29
5153	29
5154	29
5155	29
5156	29
5157	29
5158	29
5159	29
5160	29
5161	29
5162	29
5163	29
5164	29
5165	29
5166	29
5167	29
5168	29
5169	29
5170	29
5171	29
5172	29
5173	29
5174	29
5175	29
5176	29
5177	29
5178	29
5179	29
5180	29
5181	29
5182	29
5183	29
5184	29
5185	29
5186	29
5187	29
5188	29
5189	29
5190	29
5191	29
5192	29
5193	29
5194	29
5195	29
5196	29
5197	29
5198	29
5199	29
5200	29
5201	29
5202	29
5203	29
5204	29
5205	29
5206	29
5207	29
5208	29
5209	29
5210	29
5211	29
5212	29
5213	29
5214	29
5215	29
5216	29
5217	29
5218	29
5219	29
5220	29
5221	29
5222	29
5223	29
5224	29
5225	29
5226	29
5227	29
5228	29
5229	29
5230	29
5231	29
5232	29
5233	29
5234	29
5235	29
5236	29
5237	29
5238	29
5239	29
5240	29
5241	29
5242	29
5243	29
5244	29
5245	29
5246	29
5247	29
5248	29
5249	29
5250	29
5251	29
5252	29
5253	29
5254	29
5255	29
5256	29
5257	29
5258	29
5259	29
5260	29
5261	29
5262	29
5263	29
5264	29
5265	29
5266	29
5267	29
5268	29
5269	29
5270	29
5271	29
5272	29
5273	29
5274	29
5275	29
5276	29
5277	29
5278	29
5279	29
5280	29
5281	29
5282	29
5283	29
5284	29
5285	29
5286	29
5287	29
5288	29
5289	29
5290	29
5291	29
5292	29
5293	29
5294	29
5295	29
5296	29
5297	29
5298	29
5299	29
5300	29
5301	29
5302	29
5303	29
5304	29
5305	29
5306	29
5307	29
5308	29
5309	29
5310	29
5311	29
5312	29
5313	29
5314	29
5315	29
5316	29
5317	29
5318	29
5319	29
5320	29
5321	29
5322	29
5323	29
5324	29
5325	29
5326	29
5327	29
5328	29
5329	29
5330	29
5331	29
5332	29
5333	29
5334	29
5335	29
5336	29
5337	29
5338	29
5339	29
5340	29
5341	29
5342	29
5343	29
5344	29
5345	29
5346	29
5347	29
5348	29
5349	29
5350	29
5351	29
5352	29
5353	29
5354	29
5355	29
5356	29
5357	29
5358	29
5359	29
5360	29
5361	29
5362	29
5363	29
5364	29
5365	29
5366	29
5367	29
5368	29
5369	29
5370	29
5371	29
5372	29
5373	29
5374	29
5375	29
5376	29
5377	29
5378	29
5379	29
5380	29
5381	29
5382	29
5383	29
5384	29
5385	29
5386	29
5387	29
5388	29
5389	29
5390	29
5391	29
5392	29
5393	29
5394	29
5395	29
5396	29
5397	29
5398	29
5399	29
5400	29
5401	29
5402	29
5403	29
5404	29
5405	29
5406	29
5407	29
5408	29
5409	29
5410	29
5411	29
5412	29
5413	29
5414	29
5415	29
5416	29
5417	29
5418	29
5419	29
5420	29
5421	29
5422	29
5423	29
5424	29
5425	29
5426	29
5427	29
5428	29
5429	29
5430	29
5431	29
5432	29
5433	29
5434	30
5435	30
5436	30
5437	30
5438	30
5439	30
5440	30
5441	30
5442	30
5443	30
5444	30
5445	30
5446	30
5447	30
5448	30
5449	30
5450	30
5451	30
5452	30
5453	30
5454	30
5455	30
5456	30
5457	30
5458	30
5459	30
5460	30
5461	30
5462	30
5463	30
5464	30
5465	30
5466	30
5467	30
5468	30
5469	30
5470	30
5471	30
5472	30
5473	30
5474	30
5475	30
5476	30
5477	30
5478	30
5479	30
5480	30
5481	30
5482	30
5483	30
5484	30
5485	30
5486	30
5487	30
5488	30
5489	30
5490	30
5491	30
5492	30
5493	30
5494	30
5495	30
5496	30
5497	30
5498	30
5499	30
5500	30
5501	30
5502	30
5503	30
5504	30
5505	30
5506	30
5507	30
5508	30
5509	30
5510	30
5511	30
5512	30
5513	30
5514	30
5515	30
5516	30
5517	30
5518	30
5519	30
5520	30
5521	30
5522	30
5523	30
5524	30
5525	30
5526	30
5527	30
5528	30
5529	30
5530	30
5531	30
5532	30
5533	30
5534	30
5535	30
5536	30
5537	30
5538	30
5539	30
5540	30
5541	30
5542	30
5543	30
5544	30
5545	30
5546	30
5547	30
5548	30
5549	30
5550	30
5551	30
5552	30
5553	30
5554	30
5555	30
5556	30
5557	30
5558	30
5559	30
5560	30
5561	30
5562	30
5563	30
5564	30
5565	30
5566	30
5567	30
5568	30
5569	30
5570	30
5571	30
5572	30
5573	30
5574	30
5575	30
5576	30
5577	30
5578	30
5579	30
5580	30
5581	30
5582	30
5583	30
5584	30
5585	30
5586	30
5587	30
5588	30
5589	30
5590	30
5591	30
5592	30
5593	30
5594	30
5595	30
5596	30
5597	30
5598	30
5599	30
5600	30
5601	30
5602	30
5603	30
5604	30
5605	30
5606	30
5607	30
5608	30
5609	30
5610	30
5611	30
5612	30
5613	30
5614	30
5615	30
5616	30
5617	30
5618	30
5619	30
5620	30
5621	30
5622	30
5623	30
5624	30
5625	30
5626	30
5627	30
5628	30
5629	30
5630	30
5631	30
5632	30
5633	30
5634	30
5635	30
5636	30
5637	30
5638	30
5639	30
5640	30
5641	30
5642	30
5643	30
5644	30
5645	30
5646	30
5647	30
5648	30
5649	30
5650	30
5651	30
5652	30
5653	30
5654	30
5655	30
5656	30
5657	30
5658	30
5659	30
5660	30
5661	30
5662	30
5663	30
5664	30
5665	30
5666	30
5667	30
5668	30
5669	30
5670	30
5671	30
5672	30
5673	30
5674	30
5675	30
5676	30
5677	30
5678	30
5679	30
5680	30
5681	30
5682	30
5683	30
5684	30
5685	30
5686	30
5687	30
5688	30
5689	30
5690	30
5691	30
5692	30
5693	30
5694	30
5695	30
5696	30
5697	30
5698	30
5699	30
5700	30
5701	30
5702	30
5703	30
5704	30
5705	30
5706	30
5707	30
5708	30
5709	30
5710	30
5711	30
5712	30
5713	30
5714	30
5715	30
5716	30
5717	30
5718	30
5719	30
5720	30
5721	30
5722	30
5723	30
5724	30
5725	30
5726	30
5727	30
5728	30
5729	30
5730	30
5731	30
5732	30
5733	30
5734	30
5735	30
5736	30
5737	30
5738	30
5739	30
5740	30
5741	30
5742	30
5743	30
5744	30
5745	30
5746	30
5747	30
5748	30
5749	30
5750	30
5751	30
5752	30
5753	30
5754	30
5755	30
5756	30
5757	30
5758	30
5759	30
5760	30
5761	30
5762	30
5763	30
5764	30
5765	30
5766	30
5767	30
5768	30
5769	30
5770	30
5771	30
5772	30
5773	30
5774	30
5775	30
5776	30
5777	30
5778	30
5779	30
5780	30
5781	30
5782	30
5783	30
5784	30
5785	30
5786	30
5787	30
5788	30
5789	30
5790	30
5791	30
5792	30
5793	30
5794	30
5795	30
5796	30
5797	30
5798	30
5799	30
5800	30
5801	30
5802	30
5803	30
5804	30
5805	30
5806	30
5807	30
5808	30
5809	30
5810	30
5811	30
5812	30
5813	30
5814	30
5815	30
5816	30
5817	30
5818	30
5819	30
5820	30
5821	30
5822	30
5823	30
5824	30
5825	30
5826	30
5827	30
5828	30
5829	30
5830	30
5831	30
5832	30
5833	30
5834	30
5835	30
5836	30
5837	30
5838	30
5839	30
5840	30
5841	30
5842	30
5843	30
5844	30
5845	30
5846	30
5847	30
5848	30
5849	30
5850	30
5851	30
5852	30
5853	30
5854	30
5855	30
5856	30
5857	30
5858	30
5859	30
5860	30
5861	30
5862	30
5863	30
5864	30
5865	30
5866	30
5867	30
5868	30
5869	30
5870	30
5871	30
5872	30
5873	30
5874	30
5875	30
5876	30
5877	30
5878	30
5879	30
5880	30
5881	30
5882	30
5883	30
5884	30
5885	30
5886	30
5887	30
5888	30
5889	30
5890	30
5891	30
5892	30
5893	30
5894	30
5895	30
5896	30
5897	30
5898	30
5899	30
5900	30
5901	30
5902	30
5903	30
5904	30
5905	30
5906	30
5907	30
5908	30
5909	30
5910	30
5911	30
5912	30
5913	30
5914	30
5915	30
5916	30
5917	30
5918	30
5919	30
5920	30
5921	30
5922	30
5923	30
5924	30
5925	30
5926	30
5927	30
5928	30
5929	30
5930	30
5931	30
5932	30
5933	30
5934	30
5935	30
5936	30
5937	30
5938	30
5939	30
5940	30
5941	30
5942	30
5943	30
5944	30
5945	30
5946	30
5947	30
5948	30
5949	30
5950	30
5951	30
5952	30
5953	30
5954	30
5955	30
5956	30
5957	30
5958	30
5959	30
5960	30
5961	30
5962	30
5963	30
5964	30
5965	30
5966	30
5967	30
5968	30
5969	30
5970	30
5971	30
5972	30
5973	30
5974	30
5975	30
5976	30
5977	30
5978	30
5979	30
5980	30
5981	30
5982	30
5983	30
5984	30
5985	30
5986	30
5987	30
5988	30
5989	30
5990	30
5991	30
5992	30
5993	30
5994	30
5995	30
5996	30
5997	30
5998	30
5999	30
6000	30
6001	30
6002	30
6003	30
6004	30
6005	30
6006	30
6007	30
6008	30
6009	30
6010	30
6011	30
6012	30
6013	30
6014	30
6015	30
6016	30
6017	30
6018	30
6019	30
6020	30
6021	31
6022	31
6023	31
6024	31
6025	31
6026	31
6027	31
6028	31
6029	31
6030	31
6031	31
6032	31
6033	31
6034	31
6035	31
6036	31
6037	31
6038	31
6039	31
6040	31
6041	31
6042	31
6043	31
6044	31
6045	31
6046	31
6047	31
6048	31
6049	31
6050	31
6051	31
6052	31
6053	31
6054	31
6055	31
6056	31
6057	31
6058	31
6059	31
6060	31
6061	31
6062	31
6063	31
6064	31
6065	31
6066	31
6067	31
6068	31
6069	31
6070	31
6071	31
6072	31
6073	31
6074	31
6075	31
6076	31
6077	31
6078	31
6079	31
6080	31
6081	31
6082	31
6083	31
6084	31
6085	31
6086	31
6087	31
6088	31
6089	31
6090	31
6091	31
6092	31
6093	31
6094	31
6095	31
6096	31
6097	31
6098	31
6099	31
6100	31
6101	31
6102	31
6103	31
6104	31
6105	31
6106	31
6107	31
6108	31
6109	31
6110	31
6111	31
6112	31
6113	31
6114	31
6115	31
6116	31
6117	31
6118	31
6119	31
6120	31
6121	31
6122	31
6123	31
6124	31
6125	31
6126	31
6127	31
6128	31
6129	31
6130	31
6131	31
6132	31
6133	31
6134	31
6135	31
6136	31
6137	31
6138	31
6139	31
6140	31
6141	31
6142	31
6143	31
6144	31
6145	31
6146	31
6147	31
6148	31
6149	31
6150	31
6151	31
6152	31
6153	31
6154	31
6155	31
6156	31
6157	31
6158	31
6159	31
6160	31
6161	31
6162	31
6163	31
6164	31
6165	31
6166	31
6167	31
6168	31
6169	31
6170	31
6171	31
6172	31
6173	31
6174	31
6175	31
6176	31
6177	31
6178	31
6179	31
6180	31
6181	31
6182	31
6183	31
6184	31
6185	31
6186	31
6187	31
6188	31
6189	31
6190	31
6191	31
6192	31
6193	31
6194	31
6195	31
6196	31
6197	31
6198	31
6199	31
6200	31
6201	31
6202	31
6203	31
6204	31
6205	31
6206	31
6207	31
6208	31
6209	31
6210	31
6211	31
6212	31
6213	31
6214	31
6215	31
6216	31
6217	31
6218	31
6219	31
6220	31
6221	31
6222	31
6223	31
6224	32
6225	32
6226	32
6227	32
6228	32
6229	32
6230	32
6231	32
6232	32
6233	32
6234	32
6235	32
6236	32
6237	32
6238	32
6239	32
6240	32
6241	32
6242	32
6243	32
6244	32
6245	32
6246	32
6247	32
6248	32
6249	32
6250	32
6251	32
6252	32
6253	32
6254	32
6255	32
6256	32
6257	32
6258	32
6259	32
6260	32
6261	32
6262	32
6263	32
6264	32
6265	32
6266	32
6267	32
6268	32
6269	32
6270	32
6271	32
6272	32
6273	32
6274	32
6275	32
6276	32
6277	32
6278	32
6279	32
6280	32
6281	32
6282	32
6283	32
6284	32
6285	32
6286	32
6287	32
6288	32
6289	32
6290	32
6291	32
6292	32
6293	32
6294	32
6295	32
6296	32
6297	32
6298	32
6299	32
6300	32
6301	32
6302	32
6303	32
6304	32
6305	32
6306	32
6307	32
6308	32
6309	32
6310	32
6311	32
6312	32
6313	32
6314	32
6315	32
6316	32
6317	32
6318	32
6319	32
6320	32
6321	32
6322	32
6323	32
6324	32
6325	32
6326	32
6327	32
6328	32
6329	32
6330	32
6331	32
6332	32
6333	32
6334	32
6335	32
6336	32
6337	32
6338	32
6339	32
6340	32
6341	32
6342	32
6343	32
6344	32
6345	32
6346	32
6347	32
6348	32
6349	32
6350	32
6351	32
6352	32
6353	32
6354	32
6355	32
6356	32
6357	32
6358	32
6359	32
6360	32
6361	32
6362	32
6363	32
6364	32
6365	32
6366	32
6367	32
6368	32
6369	32
6370	32
6371	32
6372	32
6373	32
6374	32
6375	32
6376	32
6377	32
6378	32
6379	32
6380	32
6381	32
6382	32
6383	32
6384	32
6385	32
6386	32
6387	32
6388	32
6389	32
6390	32
6391	32
6392	32
6393	32
6394	32
6395	32
6396	32
6397	32
6398	32
6399	32
6400	32
6401	32
6402	32
6403	32
6404	32
6405	32
6406	32
6407	32
6408	32
6409	32
6410	32
6411	32
6412	32
6413	32
6414	32
6415	32
6416	32
6417	32
6418	32
6419	32
6420	32
6421	32
6422	32
6423	32
6424	32
6425	32
6426	32
6427	32
6428	32
6429	32
6430	32
6431	32
6432	32
6433	32
6434	32
6435	32
6436	32
6437	32
6438	32
6439	32
6440	32
6441	32
6442	32
6443	32
6444	32
6445	32
6446	32
6447	32
6448	32
6449	32
6450	32
6451	32
6452	32
6453	32
6454	32
6455	32
6456	32
6457	32
6458	32
6459	32
6460	32
6461	32
6462	32
6463	32
6464	32
6465	32
6466	32
6467	32
6468	32
6469	32
6470	32
6471	32
6472	32
6473	32
6474	32
6475	32
6476	32
6477	32
6478	32
6479	32
6480	32
6481	32
6482	32
6483	32
6484	32
6485	32
6486	32
6487	32
6488	32
6489	32
6490	32
6491	32
6492	32
6493	32
6494	32
6495	32
6496	32
6497	32
6498	32
6499	32
6500	32
6501	32
6502	32
6503	32
6504	32
6505	32
6506	32
6507	32
6508	32
6509	32
6510	32
6511	32
6512	32
6513	32
6514	32
6515	32
6516	32
6517	32
6518	32
6519	32
6520	32
6521	32
6522	32
6523	32
6524	32
6525	32
6526	32
6527	32
6528	32
6529	32
6530	32
6531	32
6532	32
6533	32
6534	32
6535	32
6536	32
6537	32
6538	32
6539	32
6540	32
6541	32
6542	32
6543	32
6544	32
6545	32
6546	32
6547	32
6548	32
6549	32
6550	32
6551	32
6552	32
6553	32
6554	32
6555	32
6556	32
6557	32
6558	32
6559	32
6560	32
6561	32
6562	32
6563	32
6564	32
6565	32
6566	32
6567	32
6568	32
6569	32
6570	32
6571	32
6572	32
6573	32
6574	32
6575	32
6576	32
6577	32
6578	32
6579	32
6580	32
6581	32
6582	32
6583	32
6584	32
6585	32
6586	32
6587	32
6588	32
6589	32
6590	32
6591	32
6592	32
6593	32
6594	32
6595	32
6596	32
6597	32
6598	32
6599	32
6600	32
6601	32
6602	32
6603	32
6604	32
6605	32
6606	32
6607	32
6608	32
6609	32
6610	32
6611	32
6612	32
6613	32
6614	32
6615	32
6616	32
6617	32
6618	32
6619	32
6620	32
6621	32
6622	32
6623	32
6624	32
6625	32
6626	32
6627	32
6628	32
6629	32
6630	32
6631	32
6632	32
6633	32
6634	32
6635	32
6636	32
6637	32
6638	32
6639	32
6640	32
6641	32
6642	32
6643	32
6644	32
6645	32
6646	32
6647	32
6648	32
6649	32
6650	32
6651	32
6652	32
6653	32
6654	32
6655	32
6656	32
6657	32
6658	32
6659	32
6660	32
6661	32
6662	32
6663	32
6664	32
6665	32
6666	32
6667	32
6668	32
6669	32
6670	32
6671	32
6672	32
6673	32
6674	32
6675	32
6676	32
6677	32
6678	32
6679	32
6680	32
6681	32
6682	32
6683	32
6684	32
6685	32
6686	32
6687	32
6688	32
6689	32
6690	32
6691	32
6692	32
6693	32
6694	32
6695	32
6696	32
6697	32
6698	32
6699	32
6700	32
6701	32
6702	32
6703	32
6704	32
6705	32
6706	32
6707	32
6708	32
6709	32
6710	32
6711	32
6712	32
6713	32
6714	32
6715	32
6716	32
6717	32
6718	32
6719	32
6720	32
6721	32
6722	32
6723	32
6724	32
6725	32
6726	32
6727	32
6728	32
6729	32
6730	32
6731	32
6732	32
6733	32
6734	32
6735	32
6736	32
6737	32
6738	32
6739	32
6740	32
6741	32
6742	32
6743	32
6744	32
6745	32
6746	32
6747	32
6748	32
6749	32
6750	32
6751	32
6752	32
6753	32
6754	32
6755	32
6756	32
6757	32
6758	32
6759	32
6760	32
6761	32
6762	32
6763	32
6764	32
6765	32
6766	32
6767	32
6768	32
6769	32
6770	32
6771	32
6772	32
6773	32
6774	32
6775	32
6776	32
6777	32
6778	32
6779	32
6780	32
6781	32
6782	32
6783	32
6784	32
6785	32
6786	32
6787	32
6788	32
6789	32
6790	32
6791	32
6792	32
6793	32
6794	32
6795	32
6796	32
6797	32
6798	32
6799	32
6800	32
6801	32
6802	32
6803	32
6804	32
6805	32
6806	32
6807	32
6808	32
6809	32
6810	32
6811	32
6812	32
6813	32
6814	32
6815	32
6816	32
6817	32
6818	32
6819	32
6820	32
6821	32
6822	32
6823	32
6824	32
6825	32
6826	32
6827	32
6828	32
6829	32
6830	32
6831	32
6832	32
6833	32
6834	32
6835	32
6836	32
6837	32
6838	32
6839	32
6840	32
6841	32
6842	32
6843	32
6844	32
6845	32
6846	32
6847	32
6848	32
6849	32
6850	32
6851	32
6852	32
6853	32
6854	32
6855	32
6856	32
6857	32
6858	32
6859	32
6860	32
6861	32
6862	32
6863	32
6864	32
6865	32
6866	32
6867	32
6868	32
6869	32
6870	32
6871	32
6872	32
6873	32
6874	32
6875	32
6876	32
6877	32
6878	32
6879	32
6880	32
6881	32
6882	32
6883	32
6884	32
6885	32
6886	32
6887	32
6888	32
6889	32
6890	32
6891	32
6892	32
6893	32
6894	32
6895	32
6896	32
6897	32
6898	32
6899	32
6900	32
6901	32
6902	32
6903	32
6904	32
6905	32
6906	32
6907	32
6908	32
6909	32
6910	32
6911	32
6912	32
6913	32
6914	32
6915	32
6916	32
6917	32
6918	32
6919	32
6920	32
6921	32
6922	32
6923	32
6924	32
6925	32
6926	32
6927	32
6928	32
6929	32
6930	32
6931	32
6932	32
6933	32
6934	32
6935	32
6936	32
6937	32
6938	32
6939	32
6940	32
6941	32
6942	32
6943	32
6944	32
6945	32
6946	32
6947	32
6948	32
6949	32
6950	32
6951	32
6952	32
6953	32
6954	32
6955	32
6956	32
6957	32
6958	32
6959	32
6960	32
6961	32
6962	32
6963	32
6964	32
6965	32
6966	32
6967	32
6968	32
6969	32
6970	32
6971	32
6972	32
6973	32
6974	32
6975	32
6976	32
6977	32
6978	32
6979	32
6980	32
6981	32
6982	32
6983	32
6984	32
6985	32
6986	32
6987	32
6988	32
6989	32
6990	32
6991	32
6992	32
6993	32
6994	32
6995	32
6996	32
6997	32
6998	32
6999	32
7000	32
7001	32
7002	32
7003	32
7004	32
7005	32
7006	32
7007	32
7008	32
7009	32
7010	32
7011	32
7012	32
7013	32
7014	32
7015	32
7016	32
7017	32
7018	32
7019	32
7020	32
7021	32
7022	32
7023	32
7024	32
7025	32
7026	32
7027	32
7028	32
7029	32
7030	32
7031	32
7032	32
7033	32
7034	32
7035	32
7036	32
7037	32
7038	32
7039	32
7040	32
7041	32
7042	32
7043	32
7044	32
7045	32
7046	32
7047	32
7048	32
7049	32
7050	32
7051	32
7052	32
7053	32
7054	32
7055	32
7056	32
7057	32
7058	32
7059	32
7060	32
7061	32
7062	32
7063	32
7064	32
7065	32
7066	32
7067	32
7068	32
7069	32
7070	32
7071	32
7072	32
7073	32
7074	32
7075	32
7076	32
7077	32
7078	32
7079	32
7080	32
7081	32
7082	32
7083	32
7084	32
7085	32
7086	32
7087	32
7088	32
7089	32
7090	32
7091	32
7092	32
7093	32
7094	32
7095	32
7096	32
7097	32
7098	32
7099	32
7100	32
7101	32
7102	32
7103	32
7104	32
7105	32
7106	32
7107	32
7108	32
7109	32
7110	32
7111	32
7112	32
7113	32
7114	32
7115	32
7116	32
7117	32
7118	32
7119	32
7120	32
7121	32
7122	32
7123	32
7124	32
7125	32
7126	32
7127	32
7128	32
7129	32
7130	32
7131	32
7132	32
7133	32
7134	32
7135	32
7136	32
7137	32
7138	32
7139	32
7140	32
7141	32
7142	32
7143	32
7144	32
7145	32
7146	32
7147	32
7148	32
7149	32
7150	32
7151	32
7152	32
7153	32
7154	32
7155	32
7156	32
7157	32
7158	32
7159	32
7160	32
7161	32
7162	32
7163	32
7164	32
7165	32
7166	32
7167	32
7168	32
7169	32
7170	32
7171	32
7172	32
7173	32
7174	32
7175	32
7176	32
7177	32
7178	32
7179	32
7180	32
7181	32
7182	32
7183	32
7184	32
7185	32
7186	32
7187	32
7188	32
7189	32
7190	32
7191	32
7192	32
7193	32
7194	32
7195	32
7196	32
7197	32
7198	32
7199	32
7200	32
7201	32
7202	32
7203	32
7204	32
7205	32
7206	32
7207	32
7208	32
7209	32
7210	32
7211	32
7212	32
7213	32
7214	32
7215	32
7216	32
7217	32
7218	32
7219	32
7220	32
7221	32
7222	32
7223	32
7224	32
7225	32
7226	32
7227	32
7228	32
7229	32
7230	32
7231	32
7232	32
7233	32
7234	32
7235	32
7236	32
7237	32
7238	32
7239	32
7240	32
7241	32
7242	32
7243	32
7244	32
7245	32
7246	32
7247	32
7248	32
7249	32
7250	32
7251	32
7252	32
7253	32
7254	32
7255	32
7256	32
7257	32
7258	32
7259	32
7260	32
7261	32
7262	32
7263	32
7264	32
7265	32
7266	32
7267	32
7268	32
7269	32
7270	32
7271	32
7272	32
7273	32
7274	32
7275	32
7276	32
7277	32
7278	32
7279	32
7280	32
7281	32
7282	32
7283	32
7284	32
7285	32
7286	32
7287	32
7288	32
7289	32
7290	32
7291	32
7292	32
7293	32
7294	32
7295	32
7296	32
7297	32
7298	32
7299	32
7300	32
7301	32
7302	32
7303	32
7304	32
7305	32
7306	32
7307	32
7308	32
7309	32
7310	32
7311	32
7312	32
7313	32
7314	32
7315	32
7316	32
7317	32
7318	32
7319	32
7320	32
7321	32
7322	32
7323	32
7324	32
7325	32
7326	32
7327	32
7328	32
7329	32
7330	32
7331	32
7332	32
7333	32
7334	32
7335	32
7336	32
7337	32
7338	32
7339	32
7340	32
7341	32
7342	32
7343	32
7344	32
7345	32
7346	32
7347	32
7348	32
7349	32
7350	32
7351	32
7352	32
7353	32
7354	32
7355	32
7356	32
7357	32
7358	32
7359	32
7360	32
7361	32
7362	32
7363	32
7364	32
7365	32
7366	32
7367	32
7368	32
7369	32
7370	32
7371	32
7372	32
7373	32
7374	32
7375	32
7376	32
7377	32
7378	32
7379	32
7380	32
7381	32
7382	32
7383	32
7384	32
7385	32
7386	32
7387	32
7388	32
7389	32
7390	32
7391	32
7392	32
7393	32
7394	32
7395	32
7396	32
7397	32
7398	32
7399	32
7400	32
7401	32
7402	32
7403	32
7404	32
7405	32
7406	32
7407	32
7408	32
7409	32
7410	32
7411	32
7412	32
7413	32
7414	32
7415	32
7416	32
7417	32
7418	32
7419	32
7420	32
7421	32
7422	32
7423	32
7424	32
7425	32
7426	32
7427	32
7428	32
7429	32
7430	32
7431	32
7432	32
7433	32
7434	32
7435	32
7436	32
7437	32
7438	32
7439	32
7440	32
7441	32
7442	32
7443	32
7444	32
7445	32
7446	32
7447	32
7448	32
7449	32
7450	32
7451	32
7452	32
7453	32
7454	32
7455	32
7456	32
7457	32
7458	32
7459	32
7460	32
7461	32
7462	32
7463	32
7464	32
7465	32
7466	32
7467	32
7468	32
7469	32
7470	32
7471	32
7472	32
7473	32
7474	32
7475	32
7476	32
7477	32
7478	32
7479	32
7480	32
7481	32
7482	32
7483	32
7484	32
7485	32
7486	32
7487	32
7488	32
7489	32
7490	32
7491	32
7492	32
7493	32
7494	32
7495	32
7496	32
7497	32
7498	32
7499	32
7500	32
7501	32
7502	32
7503	32
7504	32
7505	32
7506	32
7507	32
7508	32
7509	32
7510	32
7511	32
7512	32
7513	32
7514	32
7515	32
7516	32
7517	32
7518	32
7519	32
7520	32
7521	32
7522	32
7523	32
7524	32
7525	32
7526	32
7527	32
7528	32
7529	32
7530	32
7531	32
7532	32
7533	32
7534	32
7535	32
7536	32
7537	32
7538	32
7539	32
7540	32
7541	32
7542	32
7543	32
7544	32
7545	32
7546	32
7547	32
7548	32
7549	32
7550	32
7551	32
7552	32
7553	32
7554	32
7555	32
7556	32
7557	32
7558	32
7559	32
7560	32
7561	32
7562	32
7563	32
7564	32
7565	32
7566	32
7567	32
7568	32
7569	32
7570	32
7571	32
7572	32
7573	32
7574	32
7575	32
7576	32
7577	32
7578	32
7579	32
7580	32
7581	32
7582	32
7583	32
7584	32
7585	32
7586	32
7587	32
7588	32
7589	32
7590	32
7591	32
7592	32
7593	32
7594	32
7595	32
7596	32
7597	32
7598	32
7599	32
7600	32
7601	32
7602	32
7603	32
7604	32
7605	32
7606	32
7607	32
7608	32
7609	32
7610	32
7611	32
7612	32
7613	32
7614	32
7615	32
7616	32
7617	32
7618	32
7619	32
7620	32
7621	32
7622	32
7623	32
7624	32
7625	32
7626	32
7627	32
7628	32
7629	32
7630	32
7631	32
7632	32
7633	32
7634	32
7635	32
7636	32
7637	32
7638	32
7639	32
7640	32
7641	32
7642	32
7643	32
7644	32
7645	32
7646	32
7647	32
7648	32
7649	32
7650	32
7651	32
7652	32
7653	32
7654	32
7655	32
7656	32
7657	32
7658	32
7659	32
7660	32
7661	32
7662	32
7663	32
7664	32
7665	32
7666	32
7667	32
7668	32
7669	32
7670	32
7671	32
7672	32
7673	32
7674	32
7675	32
7676	32
7677	32
7678	32
7679	32
7680	32
7681	32
7682	32
7683	32
7684	32
7685	32
7686	32
7687	32
7688	32
7689	32
7690	32
7691	32
7692	32
7693	32
7694	32
7695	32
7696	32
7697	32
7698	32
7699	32
7700	32
7701	32
7702	32
7703	32
7704	32
7705	32
7706	32
7707	32
7708	32
7709	32
7710	32
7711	32
7712	32
7713	32
7714	32
7715	32
7716	32
7717	32
7718	32
7719	32
7720	32
7721	32
7722	32
7723	32
7724	32
7725	32
7726	32
7727	32
7728	32
7729	32
7730	32
7731	32
7732	32
7733	32
7734	32
7735	32
7736	32
7737	32
7738	32
7739	32
7740	32
7741	32
7742	32
7743	32
7744	32
7745	32
7746	32
7747	32
7748	32
7749	32
7750	32
7751	32
7752	32
7753	32
7754	32
7755	32
7756	32
7757	32
7758	32
7759	32
7760	32
7761	32
7762	32
7763	32
7764	32
7765	32
7766	32
7767	32
7768	32
7769	32
7770	32
7771	32
7772	32
7773	32
7774	32
7775	32
7776	32
7777	32
7778	32
7779	32
7780	32
7781	32
7782	32
7783	32
7784	32
7785	32
7786	32
7787	32
7788	32
7789	32
7790	32
7791	32
7792	32
7793	32
7794	32
7795	32
7796	32
7797	32
7798	32
7799	32
7800	32
7801	32
7802	32
7803	32
7804	32
7805	32
7806	32
7807	32
7808	32
7809	32
7810	32
7811	32
7812	32
7813	32
7814	32
7815	32
7816	32
7817	32
7818	32
7819	32
7820	32
7821	32
7822	32
7823	32
7824	32
7825	32
7826	32
7827	32
7828	32
7829	32
7830	32
7831	32
7832	32
7833	32
7834	32
7835	32
7836	32
7837	32
7838	32
7839	32
7840	32
7841	32
7842	32
7843	32
7844	32
7845	32
7846	32
7847	32
7848	32
7849	32
7850	32
7851	32
7852	32
7853	32
7854	32
7855	32
7856	32
7857	32
7858	32
7859	32
7860	32
7861	32
7862	32
7863	32
7864	32
7865	32
7866	32
7867	32
7868	32
7869	32
7870	32
7871	32
7872	32
7873	32
7874	32
7875	32
7876	32
7877	32
7878	32
7879	32
7880	32
7881	32
7882	32
7883	32
7884	32
7885	32
7886	32
7887	32
7888	32
7889	32
7890	32
7891	32
7892	32
7893	32
7894	32
7895	32
7896	32
7897	32
7898	32
7899	32
7900	32
7901	32
7902	32
7903	32
7904	32
7905	32
7906	32
7907	32
7908	32
7909	32
7910	32
7911	32
7912	32
7913	32
7914	32
7915	32
7916	32
7917	32
7918	32
7919	32
7920	32
7921	32
7922	32
7923	32
7924	32
7925	32
7926	32
7927	32
7928	32
7929	32
7930	32
7931	32
7932	32
7933	32
7934	32
7935	32
7936	32
7937	32
7938	32
7939	32
7940	32
7941	32
7942	32
7943	32
7944	32
7945	32
7946	32
7947	32
7948	32
7949	32
7950	32
7951	32
7952	32
7953	32
7954	32
7955	32
7956	32
7957	32
7958	32
7959	32
7960	32
7961	32
7962	32
7963	32
7964	32
7965	32
7966	32
7967	32
7968	32
7969	32
7970	32
7971	32
7972	32
7973	32
7974	32
7975	32
7976	32
7977	32
7978	32
7979	32
7980	32
7981	32
7982	32
7983	32
7984	32
7985	32
7986	32
7987	32
7988	32
7989	32
7990	32
7991	32
7992	32
7993	32
7994	32
7995	32
7996	32
7997	32
7998	32
7999	32
8000	32
8001	32
8002	32
8003	32
8004	32
8005	32
8006	32
8007	32
8008	32
8009	32
8010	32
8011	32
8012	32
8013	32
8014	32
8015	32
8016	32
8017	32
8018	32
8019	32
8020	32
8021	32
8022	32
8023	32
8024	32
8025	32
8026	32
8027	32
8028	32
8029	32
8030	32
8031	32
8032	32
8033	32
8034	32
8035	32
8036	32
8037	32
8038	32
8039	32
8040	32
8041	32
8042	32
8043	32
8044	32
8045	32
8046	32
8047	32
8048	32
8049	32
8050	32
8051	32
8052	32
8053	32
8054	32
8055	32
8056	32
8057	32
8058	32
8059	32
8060	32
8061	32
8062	32
8063	32
8064	32
8065	32
8066	32
8067	32
8068	32
8069	32
8070	32
8071	32
8072	32
8073	32
8074	32
8075	32
8076	32
8077	32
8078	32
8079	32
8080	32
8081	32
8082	32
8083	32
8084	32
8085	32
8086	32
8087	32
8088	32
8089	32
8090	32
8091	32
8092	32
8093	32
8094	32
8095	32
8096	32
8097	32
8098	32
8099	32
8100	32
8101	32
8102	32
8103	32
8104	32
8105	32
8106	32
8107	32
8108	32
8109	32
8110	32
8111	32
8112	32
8113	32
8114	32
8115	32
8116	32
8117	32
8118	32
8119	32
8120	32
8121	32
8122	32
8123	32
8124	32
8125	32
8126	32
8127	32
8128	32
8129	32
8130	32
8131	32
8132	32
8133	32
8134	32
8135	32
8136	32
8137	32
8138	32
8139	32
8140	32
8141	32
8142	32
8143	32
8144	32
8145	32
8146	32
8147	32
8148	32
8149	32
8150	32
8151	32
8152	32
8153	32
8154	32
8155	32
8156	32
8157	32
8158	32
8159	32
8160	32
8161	32
8162	32
8163	32
8164	32
8165	32
8166	32
8167	32
8168	32
8169	32
8170	32
8171	32
8172	32
8173	32
8174	32
8175	32
8176	32
8177	32
8178	32
8179	32
8180	32
8181	32
8182	32
8183	32
8184	32
8185	32
8186	32
8187	32
8188	32
8189	32
8190	32
8191	32
8192	32
8193	32
8194	32
8195	32
8196	32
8197	32
8198	32
8199	32
8200	32
8201	32
8202	32
8203	32
8204	32
8205	32
8206	32
8207	32
8208	32
8209	32
8210	32
8211	32
8212	32
8213	32
8214	32
8215	32
8216	32
8217	32
8218	32
8219	32
8220	32
8221	32
8222	32
8223	32
8224	32
8225	32
8226	32
8227	32
8228	32
8229	32
8230	32
8231	32
8232	32
8233	32
8234	32
8235	32
8236	32
8237	32
8238	32
8239	32
8240	32
8241	32
8242	32
8243	32
8244	32
8245	32
8246	32
8247	32
8248	32
8249	32
8250	32
8251	32
8252	32
8253	32
8254	32
8255	32
8256	32
8257	32
8258	32
8259	32
8260	32
8261	32
8262	32
8263	32
8264	32
8265	32
8266	32
8267	32
8268	32
8269	32
8270	32
8271	32
8272	32
8273	32
8274	32
8275	32
8276	32
8277	32
8278	32
8279	32
8280	32
8281	32
8282	32
8283	32
8284	32
8285	32
8286	32
8287	32
8288	32
8289	32
8290	32
8291	32
8292	32
8293	32
8294	32
8295	32
8296	32
8297	32
8298	32
8299	32
8300	32
8301	32
8302	32
8303	32
8304	32
8305	32
8306	32
8307	32
8308	32
8309	32
8310	32
8311	32
8312	32
8313	32
8314	32
8315	32
8316	32
8317	32
8318	32
8319	32
8320	32
8321	32
8322	32
8323	32
8324	32
8325	32
8326	32
8327	32
8328	32
8329	32
8330	32
8331	32
8332	32
8333	32
8334	32
8335	32
8336	32
8337	32
8338	32
8339	32
8340	32
8341	32
8342	32
8343	32
8344	32
8345	32
8346	32
8347	32
8348	32
8349	32
8350	32
8351	32
8352	32
8353	32
8354	32
8355	32
8356	32
8357	32
8358	32
8359	32
8360	32
8361	32
8362	32
8363	32
8364	32
8365	32
8366	32
8367	32
8368	32
8369	32
8370	32
8371	32
8372	32
8373	32
8374	32
8375	32
8376	32
8377	32
8378	32
8379	32
8380	32
8381	32
8382	32
8383	32
8384	32
8385	32
8386	32
8387	32
8388	32
8389	32
8390	32
8391	32
8392	32
8393	32
8394	32
8395	32
8396	32
8397	32
8398	32
8399	32
8400	32
8401	32
8402	32
8403	32
8404	32
8405	32
8406	32
8407	32
8408	32
8409	32
8410	32
8411	32
8412	32
8413	32
8414	32
8415	32
8416	32
8417	32
8418	32
8419	32
8420	32
8421	32
8422	32
8423	32
8424	32
8425	32
8426	32
8427	32
8428	32
8429	32
8430	32
8431	32
8432	32
8433	32
8434	32
8435	32
8436	32
8437	32
8438	32
8439	32
8440	32
8441	32
8442	32
8443	32
8444	32
8445	32
8446	32
8447	32
8448	32
8449	32
8450	32
8451	32
8452	32
8453	32
8454	32
8455	32
8456	32
8457	32
8458	32
8459	32
8460	32
8461	32
8462	32
8463	32
8464	32
8465	32
8466	32
8467	32
8468	32
8469	32
8470	32
8471	32
8472	32
8473	32
8474	32
8475	32
8476	32
8477	32
8478	32
8479	32
8480	32
8481	32
8482	32
8483	32
8484	32
8485	32
8486	32
8487	32
8488	32
8489	32
8490	32
8491	32
8492	32
8493	32
8494	32
8495	32
8496	32
8497	32
8498	32
8499	32
8500	32
8501	32
8502	32
8503	32
8504	32
8505	32
8506	32
8507	32
8508	32
8509	32
8510	32
8511	32
8512	32
8513	32
8514	32
8515	32
8516	32
8517	32
8518	32
8519	32
8520	32
8521	32
8522	32
8523	32
8524	32
8525	32
8526	32
8527	32
8528	32
8529	32
8530	32
8531	32
8532	32
8533	32
8534	32
8535	32
8536	32
8537	32
8538	32
8539	32
8540	32
8541	32
8542	32
8543	32
8544	32
8545	32
8546	32
8547	32
8548	32
8549	32
8550	32
8551	32
8552	32
8553	32
8554	32
8555	32
8556	32
8557	32
8558	32
8559	32
8560	32
8561	32
8562	32
8563	32
8564	32
8565	32
8566	32
8567	32
8568	32
8569	32
8570	32
8571	32
8572	32
8573	32
8574	32
8575	32
8576	32
8577	32
8578	32
8579	32
8580	32
8581	32
8582	32
8583	32
8584	32
8585	32
8586	32
8587	32
8588	32
8589	32
8590	32
8591	32
8592	32
8593	32
8594	32
8595	32
8596	32
8597	32
8598	32
8599	32
8600	32
8601	32
8602	32
8603	32
8604	32
8605	32
8606	32
8607	32
8608	32
8609	32
8610	32
8611	32
8612	32
8613	32
8614	32
8615	32
8616	32
8617	32
8618	32
8619	32
8620	32
8621	32
8622	32
8623	32
8624	32
8625	32
8626	32
8627	32
8628	32
8629	32
8630	32
8631	32
8632	32
8633	32
8634	32
8635	32
8636	32
8637	32
8638	32
8639	32
8640	32
8641	32
8642	32
8643	32
8644	32
8645	32
8646	32
8647	32
8648	32
8649	32
8650	32
8651	32
8652	32
8653	32
8654	32
8655	32
8656	32
8657	32
8658	32
8659	32
8660	32
8661	32
8662	32
8663	32
8664	32
8665	32
8666	32
8667	32
8668	32
8669	32
8670	32
8671	32
8672	32
8673	32
8674	32
8675	32
8676	32
8677	32
8678	32
8679	32
8680	32
8681	32
8682	32
8683	32
8684	32
8685	32
8686	32
8687	32
8688	32
8689	32
8690	32
8691	32
8692	32
8693	32
8694	32
8695	32
8696	32
8697	32
8698	32
8699	32
8700	32
8701	32
8702	32
8703	32
8704	32
8705	32
8706	32
8707	32
8708	32
8709	32
8710	32
8711	32
8712	32
8713	32
8714	32
8715	32
8716	32
8717	32
8718	32
8719	32
8720	32
8721	32
8722	32
8723	32
8724	32
8725	32
8726	32
8727	32
8728	32
8729	32
8730	32
8731	32
8732	32
8733	32
8734	32
8735	32
8736	32
8737	32
8738	32
8739	32
8740	32
8741	32
8742	32
8743	32
8744	32
8745	32
8746	32
8747	32
8748	32
8749	32
8750	32
8751	32
8752	32
8753	32
8754	32
8755	32
8756	32
8757	32
8758	32
8759	32
8760	32
8761	32
8762	32
8763	32
8764	32
8765	32
8766	32
8767	32
8768	32
8769	32
8770	32
8771	32
8772	32
8773	32
8774	32
8775	32
8776	32
8777	32
8778	32
8779	32
8780	32
8781	32
8782	32
8783	32
8784	32
8785	32
8786	32
8787	32
8788	32
8789	32
8790	32
8791	32
8792	32
8793	32
8794	32
8795	32
8796	32
8797	32
8798	32
8799	32
8800	32
8801	32
8802	32
8803	32
8804	32
8805	32
8806	32
8807	32
8808	32
8809	32
8810	32
8811	32
8812	32
8813	32
8814	32
8815	32
8816	32
8817	32
8818	32
8819	32
8820	32
8821	32
8822	32
8823	32
8824	32
8825	32
8826	32
8827	32
8828	32
8829	32
8830	32
8831	32
8832	32
8833	32
8834	32
8835	32
8836	32
8837	32
8838	32
8839	32
8840	32
8841	32
8842	32
8843	32
8844	32
8845	32
8846	32
8847	32
8848	32
8849	32
8850	32
8851	32
8852	32
8853	32
8854	32
8855	32
8856	32
8857	32
8858	32
8859	32
8860	32
8861	32
8862	32
8863	32
8864	32
8865	32
8866	32
8867	32
8868	32
8869	32
8870	32
8871	32
8872	32
8873	32
8874	32
8875	32
8876	32
8877	32
8878	32
8879	32
8880	32
8881	32
8882	32
8883	32
8884	32
8885	32
8886	32
8887	32
8888	32
8889	32
8890	32
8891	32
8892	32
8893	32
8894	32
8895	32
8896	32
8897	32
8898	32
8899	32
8900	32
8901	32
8902	32
8903	32
8904	32
8905	32
8906	32
8907	32
8908	32
8909	32
8910	32
8911	32
8912	32
8913	32
8914	32
8915	32
8916	32
8917	32
8918	32
8919	32
8920	32
8921	32
8922	32
8923	32
8924	32
8925	32
8926	32
8927	32
8928	32
8929	32
8930	32
8931	32
8932	32
8933	32
8934	32
8935	32
8936	32
8937	32
8938	32
8939	32
8940	32
8941	32
8942	32
8943	32
8944	32
8945	32
8946	32
8947	32
8948	32
8949	32
8950	32
8951	32
8952	32
8953	32
8954	32
8955	32
8956	32
8957	32
8958	32
8959	32
8960	32
8961	32
8962	32
8963	32
8964	32
8965	32
8966	32
8967	32
8968	32
8969	32
8970	32
8971	32
8972	32
8973	32
8974	32
8975	32
8976	32
8977	32
8978	32
8979	32
8980	32
8981	32
8982	32
8983	32
8984	32
8985	32
8986	32
8987	32
8988	32
8989	32
8990	32
8991	32
8992	32
8993	32
8994	32
8995	32
8996	32
8997	32
8998	32
8999	32
9000	32
9001	32
9002	32
9003	32
9004	32
9005	32
9006	32
9007	32
9008	32
9009	32
9010	32
9011	32
9012	32
9013	32
9014	32
9015	32
9016	32
9017	32
9018	32
9019	32
9020	32
9021	32
9022	32
9023	32
9024	32
9025	32
9026	32
9027	32
9028	32
9029	32
9030	32
9031	32
9032	32
9033	32
9034	32
9035	32
9036	32
9037	32
9038	32
9039	32
9040	32
9041	32
9042	32
9043	32
9044	32
9045	32
9046	32
9047	32
9048	32
9049	32
9050	32
9051	32
9052	32
9053	32
9054	32
9055	32
9056	32
9057	32
9058	32
9059	32
9060	32
9061	32
9062	32
9063	32
9064	32
9065	32
9066	32
9067	32
9068	32
9069	32
9070	32
9071	32
9072	32
9073	32
9074	32
9075	32
9076	32
9077	32
9078	32
9079	32
9080	32
9081	32
9082	32
9083	32
9084	32
9085	32
9086	32
9087	32
9088	32
9089	32
9090	32
9091	32
9092	32
9093	32
9094	32
9095	32
9096	32
9097	32
9098	32
9099	32
9100	32
9101	32
9102	32
9103	32
9104	32
9105	32
9106	32
9107	32
9108	32
9109	32
9110	32
9111	32
9112	32
9113	32
9114	32
9115	32
9116	32
9117	32
9118	32
9119	32
9120	32
9121	32
9122	32
9123	32
9124	32
9125	32
9126	32
9127	32
9128	32
9129	32
9130	32
9131	32
9132	32
9133	32
9134	32
9135	32
9136	32
9137	32
9138	32
9139	32
9140	32
9141	32
9142	32
9143	32
9144	32
9145	32
9146	32
9147	32
9148	32
9149	32
9150	32
9151	32
9152	32
9153	32
9154	32
9155	32
9156	32
9157	32
9158	32
9159	32
9160	32
9161	32
9162	32
9163	32
9164	32
9165	32
9166	32
9167	32
9168	32
9169	32
9170	32
9171	32
9172	32
9173	32
9174	32
9175	32
9176	32
9177	32
9178	32
9179	32
9180	32
9181	32
9182	32
9183	32
9184	32
9185	32
9186	32
9187	32
9188	32
9189	32
9190	32
9191	32
9192	32
9193	32
9194	32
9195	32
9196	32
9197	32
9198	32
9199	32
9200	32
9201	32
9202	32
9203	32
9204	32
9205	32
9206	32
9207	32
9208	32
9209	32
9210	32
9211	32
9212	32
9213	32
9214	32
9215	32
9216	32
9217	32
9218	32
9219	32
9220	32
9221	32
9222	32
9223	32
9224	32
9225	32
9226	32
9227	32
9228	32
9229	32
9230	32
9231	32
9232	32
9233	32
9234	32
9235	32
9236	32
9237	32
9238	32
9239	32
9240	32
9241	32
9242	32
9243	32
9244	32
9245	32
9246	32
9247	32
9248	32
9249	32
9250	32
9251	32
9252	32
9253	32
9254	32
9255	32
9256	32
9257	32
9258	32
9259	32
9260	32
9261	32
9262	32
9263	32
9264	32
9265	32
9266	32
9267	32
9268	32
9269	32
9270	32
9271	32
9272	32
9273	32
9274	32
9275	32
9276	32
9277	32
9278	32
9279	32
9280	32
9281	32
9282	32
9283	32
9284	32
9285	32
9286	32
9287	32
9288	32
9289	32
9290	32
9291	32
9292	32
9293	32
9294	32
9295	32
9296	32
9297	32
9298	32
9299	32
9300	32
9301	32
9302	32
9303	32
9304	32
9305	32
9306	32
9307	32
9308	32
9309	32
9310	32
9311	32
9312	32
9313	32
9314	32
9315	32
9316	32
9317	32
9318	32
9319	32
9320	32
9321	32
9322	32
9323	32
9324	32
9325	32
9326	32
9327	32
9328	32
9329	32
9330	32
9331	32
9332	32
9333	32
9334	32
9335	32
9336	32
9337	32
9338	32
9339	32
9340	32
9341	32
9342	32
9343	32
9344	32
9345	32
9346	32
9347	32
9348	32
9349	32
9350	32
9351	32
9352	32
9353	32
9354	32
9355	32
9356	32
9357	32
9358	32
9359	32
9360	32
9361	32
9362	32
9363	32
9364	32
9365	32
9366	32
9367	32
9368	32
9369	32
9370	32
9371	32
9372	32
9373	32
9374	32
9375	32
9376	32
9377	32
9378	32
9379	32
9380	32
9381	32
9382	32
9383	32
9384	32
9385	32
9386	32
9387	32
9388	32
9389	32
9390	32
9391	32
9392	32
9393	32
9394	32
9395	32
9396	32
9397	32
9398	32
9399	32
9400	32
9401	32
9402	32
9403	32
9404	32
9405	32
9406	32
9407	32
9408	32
9409	32
9410	32
9411	32
9412	32
9413	32
9414	32
9415	32
9416	32
9417	32
9418	32
9419	32
9420	32
9421	32
9422	32
9423	32
9424	32
9425	32
9426	32
9427	32
9428	32
9429	32
9430	32
9431	32
9432	32
9433	32
9434	32
9435	32
9436	32
9437	32
9438	32
9439	32
9440	32
9441	32
9442	32
9443	32
9444	32
9445	32
9446	32
9447	32
9448	32
9449	32
9450	32
9451	32
9452	32
9453	32
9454	32
9455	32
9456	32
9457	32
9458	32
9459	32
9460	32
9461	32
9462	32
9463	32
9464	32
9465	32
9466	32
9467	32
9468	32
9469	32
9470	32
9471	32
9472	32
9473	32
9474	32
9475	32
9476	32
9477	32
9478	32
9479	32
9480	32
9481	32
9482	32
9483	32
9484	32
9485	32
9486	32
9487	32
9488	32
9489	32
9490	32
9491	32
9492	32
9493	32
9494	32
9495	32
9496	32
9497	32
9498	32
9499	32
9500	32
9501	32
9502	32
9503	32
9504	32
9505	32
9506	32
9507	32
9508	32
9509	32
9510	32
9511	32
9512	32
9513	32
9514	32
9515	32
9516	32
9517	32
9518	32
9519	32
9520	32
9521	32
9522	32
9523	32
9524	32
9525	32
9526	32
9527	32
9528	32
9529	32
9530	32
9531	32
9532	32
9533	32
9534	32
9535	32
9536	32
9537	32
9538	32
9539	32
9540	32
9541	32
9542	32
9543	32
9544	32
9545	32
9546	32
9547	32
9548	32
9549	32
9550	32
9551	32
9552	32
9553	32
9554	32
9555	32
9556	32
9557	32
9558	32
9559	32
9560	32
9561	32
9562	32
9563	32
9564	32
9565	32
9566	32
9567	32
9568	32
9569	32
9570	32
9571	32
9572	32
9573	32
9574	32
9575	32
9576	32
9577	32
9578	32
9579	32
9580	32
9581	32
9582	32
9583	32
9584	32
9585	32
9586	32
9587	32
9588	32
9589	32
9590	32
9591	32
9592	32
9593	32
9594	32
9595	32
9596	32
9597	32
9598	32
9599	32
9600	32
9601	32
9602	32
9603	32
9604	32
9605	32
9606	32
9607	32
9608	32
9609	32
9610	32
9611	32
9612	32
9613	32
9614	32
9615	32
9616	32
9617	32
9618	32
9619	32
9620	32
9621	32
9622	32
9623	32
9624	32
9625	32
9626	32
9627	32
9628	32
9629	32
9630	32
9631	32
9632	32
9633	32
9634	32
9635	32
9636	32
9637	32
9638	32
9639	32
9640	32
9641	32
9642	32
9643	32
9644	32
9645	32
9646	32
9647	32
9648	32
9649	32
9650	32
9651	32
9652	32
9653	32
9654	32
9655	32
9656	32
9657	32
9658	32
9659	32
9660	32
9661	32
9662	32
9663	32
9664	32
9665	32
9666	32
9667	32
9668	32
9669	32
9670	32
9671	32
9672	32
9673	32
9674	32
9675	32
9676	32
9677	32
9678	32
9679	32
9680	32
9681	32
9682	32
9683	32
9684	32
9685	32
9686	32
9687	32
9688	32
9689	32
9690	32
9691	32
9692	32
9693	32
9694	32
9695	32
9696	32
9697	32
9698	32
9699	32
9700	32
9701	32
9702	32
9703	32
9704	32
9705	32
9706	32
9707	32
9708	32
9709	32
9710	32
9711	32
9712	32
9713	32
9714	32
9715	32
9716	32
9717	32
9718	32
9719	32
9720	32
9721	32
9722	32
9723	32
9724	32
9725	32
9726	32
9727	32
9728	32
9729	32
9730	32
9731	32
9732	32
9733	32
9734	32
9735	32
9736	32
9737	32
9738	32
9739	32
9740	32
9741	32
9742	32
9743	32
9744	32
9745	32
9746	32
9747	32
9748	32
9749	32
9750	32
9751	32
9752	32
9753	32
9754	32
9755	32
9756	32
9757	32
9758	32
9759	32
9760	32
9761	32
9762	32
9763	32
9764	32
9765	32
9766	32
9767	32
9768	32
9769	32
9770	32
9771	32
9772	32
9773	32
9774	32
9775	32
9776	32
9777	32
9778	32
9779	32
9780	32
9781	32
9782	32
9783	32
9784	32
9785	32
9786	32
9787	32
9788	32
9789	32
9790	32
9791	32
9792	32
9793	32
9794	32
9795	32
9796	32
9797	32
9798	32
9799	32
9800	32
9801	32
9802	32
9803	32
9804	32
9805	32
9806	32
9807	32
9808	32
9809	32
9810	32
9811	32
9812	32
9813	32
9814	32
9815	32
9816	32
9817	32
9818	32
9819	32
9820	32
9821	32
9822	32
9823	32
9824	32
9825	32
9826	32
9827	32
9828	32
9829	32
9830	32
9831	32
9832	32
9833	32
9834	32
9835	32
9836	32
9837	32
9838	32
9839	32
9840	32
9841	32
9842	32
9843	32
9844	32
9845	32
9846	32
9847	32
9848	32
9849	32
9850	32
9851	32
9852	32
9853	32
9854	32
9855	32
9856	32
9857	32
9858	32
9859	32
9860	32
9861	32
9862	32
9863	32
9864	32
9865	32
9866	32
9867	32
9868	32
9869	32
9870	32
9871	32
9872	32
9873	32
9874	32
9875	32
9876	32
9877	32
9878	32
9879	32
9880	32
9881	32
9882	32
9883	32
9884	32
9885	32
9886	32
9887	32
9888	32
9889	32
9890	32
9891	32
9892	32
9893	32
9894	32
9895	32
9896	32
9897	32
9898	32
9899	32
9900	32
9901	32
9902	32
9903	32
9904	32
9905	32
9906	32
9907	32
9908	32
9909	32
9910	32
9911	32
9912	32
9913	32
9914	32
9915	32
9916	32
9917	32
9918	32
9919	32
9920	32
9921	32
9922	32
9923	32
9924	32
9925	32
9926	32
9927	32
9928	32
9929	32
9930	32
9931	32
9932	32
9933	32
9934	32
9935	32
9936	32
9937	32
9938	32
9939	32
9940	32
9941	32
9942	32
9943	32
9944	32
9945	32
9946	32
9947	32
9948	32
9949	32
9950	32
9951	32
9952	32
9953	32
9954	32
9955	32
9956	32
9957	32
9958	32
9959	32
9960	32
9961	32
9962	32
9963	32
9964	32
9965	32
9966	32
9967	32
9968	32
9969	32
9970	32
9971	32
9972	32
9973	32
9974	32
9975	32
9976	32
9977	32
9978	32
9979	32
9980	32
9981	32
9982	32
9983	32
9984	32
9985	32
9986	32
9987	32
9988	32
9989	32
9990	32
9991	32
9992	32
9993	32
9994	32
9995	32
9996	32
9997	32
9998	32
9999	32
10000	32
10001	32
10002	32
10003	32
10004	32
10005	32
10006	32
10007	32
10008	32
10009	32
10010	32
10011	32
10012	32
10013	32
10014	32
10015	32
10016	32
10017	32
10018	32
10019	32
10020	32
10021	32
10022	32
10023	32
10024	32
10025	32
10026	32
10027	32
10028	32
10029	32
10030	32
10031	32
10032	32
10033	32
10034	32
10035	32
10036	32
10037	32
10038	32
10039	32
10040	32
10041	32
10042	32
10043	32
10044	32
10045	32
10046	32
10047	32
10048	32
10049	32
10050	32
10051	32
10052	32
10053	32
10054	32
10055	32
10056	32
10057	32
10058	32
10059	32
10060	32
10061	32
10062	32
10063	32
10064	32
10065	32
10066	32
10067	32
10068	32
10069	32
10070	32
10071	32
10072	32
10073	32
10074	32
10075	32
10076	32
10077	32
10078	32
10079	32
10080	32
10081	32
10082	32
10083	32
10084	32
10085	32
10086	32
10087	32
10088	32
10089	32
10090	32
10091	32
10092	32
10093	32
10094	32
10095	32
10096	32
10097	32
10098	32
10099	32
10100	32
10101	32
10102	32
10103	32
10104	32
10105	32
10106	32
10107	32
10108	32
10109	32
10110	32
10111	32
10112	32
10113	32
10114	32
10115	32
10116	32
10117	32
10118	32
10119	32
10120	32
10121	32
10122	32
10123	32
10124	32
10125	32
10126	32
10127	32
10128	32
10129	32
10130	32
10131	32
10132	32
10133	32
10134	32
10135	32
10136	32
10137	32
10138	32
10139	32
10140	32
10141	32
10142	32
10143	32
10144	32
10145	32
10146	32
10147	32
10148	32
10149	32
10150	32
10151	32
10152	32
10153	32
10154	32
10155	32
10156	32
10157	32
10158	32
10159	32
10160	32
10161	32
10162	32
10163	32
10164	32
10165	32
10166	32
10167	32
10168	32
10169	32
10170	32
10171	32
10172	32
10173	32
10174	32
10175	32
10176	32
10177	32
10178	32
10179	32
10180	32
10181	32
10182	32
10183	32
10184	32
10185	32
10186	32
10187	32
10188	32
10189	32
10190	32
10191	32
10192	32
10193	32
10194	32
10195	32
10196	32
10197	32
10198	32
10199	32
10200	32
10201	32
10202	32
10203	32
10204	32
10205	32
10206	32
10207	32
10208	32
10209	32
10210	32
10211	32
10212	32
10213	32
10214	32
10215	32
10216	32
10217	32
10218	32
10219	32
10220	32
10221	32
10222	32
10223	32
10224	32
10225	32
10226	32
10227	32
10228	32
10229	32
10230	32
10231	32
10232	32
10233	32
10234	32
10235	32
10236	32
10237	32
10238	32
10239	32
10240	32
10241	32
10242	32
10243	32
10244	32
10245	32
10246	32
10247	32
10248	32
10249	32
10250	32
10251	32
10252	32
10253	32
10254	32
10255	32
10256	32
10257	32
10258	32
10259	32
10260	32
10261	32
10262	32
10263	32
10264	32
10265	32
10266	32
10267	32
10268	32
10269	32
10270	32
10271	32
10272	32
10273	32
10274	32
10275	32
10276	32
10277	32
10278	32
10279	32
10280	32
10281	32
10282	32
10283	32
10284	32
10285	32
10286	32
10287	32
10288	32
10289	32
10290	32
10291	32
10292	32
10293	32
10294	32
10295	32
10296	32
10297	32
10298	32
10299	32
10300	32
10301	32
10302	32
10303	32
10304	32
10305	32
10306	32
10307	32
10308	32
10309	32
10310	32
10311	32
10312	32
10313	32
10314	32
10315	32
10316	32
10317	32
10318	32
10319	32
10320	32
10321	32
10322	32
10323	32
10324	32
10325	32
10326	32
10327	32
10328	32
10329	32
10330	32
10331	32
10332	32
10333	32
10334	32
10335	32
10336	32
10337	32
10338	32
10339	32
10340	32
10341	32
10342	32
10343	32
10344	32
10345	32
10346	32
10347	32
10348	32
10349	32
10350	32
10351	32
10352	32
10353	32
10354	32
10355	32
10356	32
10357	32
10358	32
10359	32
10360	32
10361	32
10362	32
10363	32
10364	32
10365	32
10366	32
10367	32
10368	32
10369	32
10370	32
10371	32
10372	32
10373	32
10374	32
10375	32
10376	32
10377	32
10378	32
10379	32
10380	32
10381	32
10382	32
10383	32
10384	32
10385	32
10386	32
10387	32
10388	32
10389	32
10390	32
10391	32
10392	32
10393	32
10394	32
10395	32
10396	32
10397	32
10398	32
10399	32
10400	32
10401	32
10402	32
10403	32
10404	32
10405	32
10406	32
10407	32
10408	32
10409	32
10410	32
10411	32
10412	32
10413	32
10414	32
10415	32
10416	32
10417	32
10418	32
10419	32
10420	32
10421	32
10422	32
10423	32
10424	32
10425	32
10426	32
10427	32
10428	32
10429	32
10430	32
10431	32
10432	32
10433	32
10434	32
10435	32
10436	32
10437	32
10438	32
10439	32
10440	32
10441	32
10442	32
10443	32
10444	32
10445	32
10446	32
10447	32
10448	32
10449	32
10450	32
10451	32
10452	32
10453	32
10454	32
10455	32
10456	32
10457	32
10458	32
10459	32
10460	32
10461	32
10462	32
10463	32
10464	32
10465	32
10466	32
10467	32
10468	32
10469	32
10470	32
10471	32
10472	32
10473	32
10474	32
10475	32
10476	32
10477	32
10478	32
10479	32
10480	32
10481	32
10482	32
10483	32
10484	32
10485	32
10486	32
10487	32
10488	32
10489	32
10490	32
10491	32
10492	32
10493	32
10494	32
10495	32
10496	32
10497	32
10498	32
10499	32
10500	32
10501	32
10502	32
10503	32
10504	32
10505	32
10506	32
10507	32
10508	32
10509	32
10510	32
10511	32
10512	32
10513	32
10514	32
10515	32
10516	32
10517	32
10518	32
10519	32
10520	32
10521	32
10522	32
10523	32
10524	32
10525	32
10526	32
10527	32
10528	32
10529	32
10530	32
10531	32
10532	32
10533	32
10534	32
10535	32
10536	32
10537	32
10538	32
10539	32
10540	32
10541	32
10542	32
10543	32
10544	32
10545	32
10546	32
10547	32
10548	32
10549	32
10550	32
10551	32
10552	32
10553	32
10554	32
10555	32
10556	32
10557	32
10558	32
10559	32
10560	32
10561	32
10562	32
10563	32
10564	32
10565	32
10566	32
10567	32
10568	32
10569	32
10570	32
10571	32
10572	32
10573	32
10574	32
10575	32
10576	32
10577	32
10578	32
10579	32
10580	32
10581	32
10582	32
10583	32
10584	32
10585	32
10586	32
10587	32
10588	32
10589	32
10590	32
10591	32
10592	32
10593	32
10594	32
10595	32
10596	32
10597	32
10598	32
10599	32
10600	32
10601	32
10602	32
10603	32
10604	32
10605	32
10606	32
10607	32
10608	32
10609	32
10610	32
10611	32
10612	32
10613	32
10614	32
10615	32
10616	32
10617	32
10618	32
10619	32
10620	32
10621	32
10622	32
10623	32
10624	32
10625	32
10626	32
10627	32
10628	32
10629	32
10630	32
10631	32
10632	32
10633	32
10634	32
10635	32
10636	32
10637	32
10638	32
10639	32
10640	32
10641	32
10642	32
10643	32
10644	32
10645	32
10646	32
10647	32
10648	32
10649	32
10650	32
10651	32
10652	32
10653	32
10654	32
10655	32
10656	32
10657	32
10658	32
10659	32
10660	32
10661	32
10662	32
10663	32
10664	32
10665	32
10666	32
10667	32
10668	32
10669	32
10670	32
10671	32
10672	32
10673	32
10674	32
10675	32
10676	32
10677	32
10678	32
10679	32
10680	32
10681	32
10682	32
10683	32
10684	32
10685	32
10686	32
10687	32
10688	32
10689	32
10690	32
10691	32
10692	32
10693	32
10694	32
10695	32
10696	32
10697	32
10698	32
10699	32
10700	32
10701	32
10702	32
10703	32
10704	32
10705	32
10706	32
10707	32
10708	32
10709	32
10710	32
10711	32
10712	32
10713	32
10714	32
10715	32
10716	32
10717	32
10718	32
10719	32
10720	32
10721	32
10722	32
10723	32
10724	32
10725	32
10726	32
10727	32
10728	32
10729	32
10730	32
10731	32
10732	32
10733	32
10734	32
10735	32
10736	32
10737	32
10738	32
10739	32
10740	32
10741	32
10742	32
10743	32
10744	32
10745	32
10746	32
10747	32
10748	32
10749	32
10750	32
10751	32
10752	32
10753	32
10754	32
10755	32
10756	32
10757	32
10758	32
10759	32
10760	32
10761	32
10762	32
10763	32
10764	32
10765	32
10766	32
10767	32
10768	32
10769	32
10770	32
10771	32
10772	32
10773	32
10774	32
10775	32
10776	32
10777	32
10778	32
10779	32
10780	32
10781	32
10782	32
10783	32
10784	32
10785	32
10786	32
10787	32
10788	32
10789	32
10790	32
10791	32
10792	32
10793	32
10794	32
10795	32
10796	32
10797	32
10798	32
10799	32
10800	32
10801	32
10802	32
10803	32
10804	32
10805	32
10806	32
10807	32
10808	32
10809	32
10810	32
10811	32
10812	32
10813	32
10814	32
10815	32
10816	32
10817	32
10818	32
10819	32
10820	32
10821	32
10822	32
10823	32
10824	32
10825	32
10826	32
10827	32
10828	32
10829	32
10830	32
10831	32
10832	32
10833	32
10834	32
10835	32
10836	32
10837	32
10838	32
10839	32
10840	32
10841	32
10842	32
10843	32
10844	32
10845	32
10846	32
10847	32
10848	32
10849	32
10850	32
10851	32
10852	32
10853	32
10854	32
10855	32
10856	32
10857	32
10858	32
10859	32
10860	32
10861	32
10862	32
10863	32
10864	32
10865	32
10866	32
10867	32
10868	32
10869	32
10870	32
10871	32
10872	32
10873	32
10874	32
10875	32
10876	32
10877	32
10878	32
10879	32
10880	32
10881	32
10882	32
10883	32
10884	32
10885	32
10886	32
10887	32
10888	32
10889	32
10890	32
10891	32
10892	32
10893	32
10894	32
10895	32
10896	32
10897	32
10898	32
10899	32
10900	32
10901	32
10902	32
10903	32
10904	32
10905	32
10906	32
10907	32
10908	32
10909	32
10910	32
10911	32
10912	32
10913	32
10914	32
10915	32
10916	32
10917	32
10918	32
10919	32
10920	32
10921	32
10922	32
10923	32
10924	32
10925	32
10926	32
10927	32
10928	32
10929	32
10930	32
10931	32
10932	32
10933	32
10934	32
10935	32
10936	32
10937	32
10938	32
10939	32
10940	32
10941	32
10942	32
10943	32
10944	32
10945	32
10946	32
10947	32
10948	32
10949	32
10950	32
10951	32
10952	32
10953	32
10954	32
10955	32
10956	32
10957	32
10958	32
10959	32
10960	32
10961	32
10962	32
10963	32
10964	32
10965	32
10966	32
10967	32
10968	32
10969	32
10970	32
10971	32
10972	32
10973	32
10974	32
10975	32
10976	32
10977	32
10978	32
10979	32
10980	32
10981	32
10982	32
10983	32
10984	32
10985	32
10986	32
10987	32
10988	32
10989	32
10990	32
10991	32
10992	32
10993	32
10994	32
10995	32
10996	32
10997	32
10998	32
10999	32
11000	32
11001	32
11002	32
11003	32
11004	32
11005	32
11006	32
11007	32
11008	32
11009	32
11010	32
11011	32
11012	32
11013	32
11014	32
11015	32
11016	32
11017	32
11018	32
11019	32
11020	32
11021	32
11022	32
11023	32
11024	32
11025	32
11026	32
11027	32
11028	32
11029	32
11030	32
11031	32
11032	32
11033	32
11034	32
11035	32
11036	32
11037	32
11038	32
11039	32
11040	32
11041	32
11042	32
11043	32
11044	32
11045	32
11046	32
11047	32
11048	32
11049	32
11050	32
11051	32
11052	32
11053	32
11054	32
11055	32
11056	32
11057	32
11058	32
11059	32
11060	32
11061	32
11062	32
11063	32
11064	32
11065	32
11066	32
11067	32
11068	32
11069	32
11070	32
11071	32
11072	32
11073	32
11074	32
11075	32
11076	32
11077	32
11078	32
11079	32
11080	32
11081	32
11082	32
11083	32
11084	32
11085	32
11086	32
11087	32
11088	32
11089	32
11090	32
11091	32
11092	32
11093	32
11094	32
11095	32
11096	32
11097	32
11098	32
11099	32
11100	32
11101	32
11102	32
11103	32
11104	32
11105	32
11106	32
11107	32
11108	32
11109	32
11110	32
11111	32
11112	32
11113	32
11114	32
11115	32
11116	32
11117	32
11118	32
11119	32
11120	32
11121	32
11122	32
11123	32
11124	32
11125	32
11126	32
11127	32
11128	32
11129	32
11130	32
11131	32
11132	32
11133	32
11134	32
11135	32
11136	32
11137	32
11138	32
11139	32
11140	32
11141	32
11142	32
11143	32
11144	32
11145	32
11146	32
11147	32
11148	32
11149	32
11150	32
11151	32
11152	32
11153	32
11154	32
11155	32
11156	32
11157	32
11158	32
11159	32
11160	32
11161	32
11162	32
11163	32
11164	32
11165	32
11166	32
11167	32
11168	32
11169	32
11170	32
11171	32
11172	32
11173	32
11174	32
11175	32
11176	32
11177	32
11178	32
11179	32
11180	32
11181	32
11182	32
11183	32
11184	32
11185	32
11186	32
11187	32
11188	32
11189	32
11190	32
11191	32
11192	32
11193	32
11194	32
11195	32
11196	32
11197	32
11198	32
11199	32
11200	32
11201	32
11202	32
11203	32
11204	32
11205	32
11206	32
11207	32
11208	32
11209	32
11210	32
11211	32
11212	32
11213	32
11214	32
11215	32
11216	32
11217	32
11218	32
11219	32
11220	32
11221	32
11222	32
11223	32
11224	32
11225	32
11226	32
11227	32
11228	32
11229	32
11230	32
11231	32
11232	32
11233	32
11234	32
11235	32
11236	32
11237	32
11238	32
11239	32
11240	32
11241	32
11242	32
11243	32
11244	32
11245	32
11246	32
11247	32
11248	32
11249	32
11250	32
11251	32
11252	32
11253	32
11254	32
11255	32
11256	32
11257	32
11258	32
11259	32
11260	32
11261	32
11262	32
11263	32
11264	32
11265	32
11266	32
11267	32
11268	32
11269	32
11270	32
11271	32
11272	32
11273	32
11274	32
11275	32
11276	32
11277	32
11278	32
11279	32
11280	32
11281	32
11282	32
11283	32
11284	32
11285	32
11286	32
11287	32
11288	32
11289	32
11290	32
11291	32
11292	32
11293	32
11294	32
11295	32
11296	32
11297	32
11298	32
11299	32
11300	32
11301	32
11302	32
11303	32
11304	32
11305	32
11306	32
11307	32
11308	32
11309	32
11310	32
11311	32
11312	32
11313	32
11314	32
11315	32
11316	32
11317	32
11318	32
11319	32
11320	32
11321	32
11322	32
11323	32
11324	32
11325	32
11326	32
11327	32
11328	32
11329	32
11330	32
11331	32
11332	32
11333	32
11334	32
11335	32
11336	32
11337	32
11338	32
11339	32
11340	32
11341	32
11342	32
11343	32
11344	32
11345	32
11346	32
11347	32
11348	32
11349	32
11350	32
11351	32
11352	32
11353	32
11354	32
11355	32
11356	32
11357	32
11358	32
11359	32
11360	32
11361	32
11362	32
11363	32
11364	32
11365	32
11366	32
11367	32
11368	32
11369	32
11370	32
11371	32
11372	32
11373	32
11374	32
11375	32
11376	32
11377	32
11378	32
11379	32
11380	32
11381	32
11382	32
11383	32
11384	32
11385	32
11386	32
11387	32
11388	32
11389	32
11390	32
11391	32
11392	32
11393	32
11394	32
11395	32
11396	32
11397	32
11398	32
11399	32
11400	32
11401	32
11402	32
11403	32
11404	32
11405	32
11406	32
11407	32
11408	32
11409	32
11410	32
11411	32
11412	32
11413	32
11414	32
11415	32
11416	32
11417	32
11418	32
11419	32
11420	32
11421	32
11422	32
11423	32
11424	32
11425	32
11426	32
11427	32
11428	32
11429	32
11430	32
11431	32
11432	32
11433	32
11434	32
11435	32
11436	32
11437	32
11438	32
11439	32
11440	32
11441	32
11442	32
11443	32
11444	32
11445	32
11446	32
11447	32
11448	32
11449	32
11450	32
11451	32
11452	32
11453	32
11454	32
11455	32
11456	32
11457	32
11458	32
11459	32
11460	32
11461	32
11462	32
11463	32
11464	32
11465	32
11466	32
11467	32
11468	32
11469	32
11470	32
11471	32
11472	32
11473	32
11474	32
11475	32
11476	32
11477	32
11478	32
11479	32
11480	32
11481	32
11482	32
11483	32
11484	32
11485	32
11486	32
11487	32
11488	32
11489	32
11490	32
11491	32
11492	32
11493	32
11494	32
11495	32
11496	32
11497	32
11498	32
11499	32
11500	32
11501	32
11502	32
11503	32
11504	32
11505	32
11506	32
11507	32
11508	32
11509	32
11510	32
11511	32
11512	32
11513	32
11514	32
11515	32
11516	32
11517	32
11518	32
11519	32
11520	32
11521	32
11522	32
11523	32
11524	32
11525	32
11526	32
11527	32
11528	32
11529	32
11530	32
11531	32
11532	32
11533	32
11534	32
11535	32
11536	32
11537	32
11538	32
11539	32
11540	32
11541	32
11542	32
11543	32
11544	32
11545	32
11546	32
11547	32
11548	32
11549	32
11550	32
11551	32
11552	32
11553	32
11554	32
11555	32
11556	32
11557	32
11558	32
11559	32
11560	32
11561	32
11562	32
11563	32
11564	32
11565	32
11566	32
11567	32
11568	32
11569	32
11570	32
11571	32
11572	32
11573	32
11574	32
11575	32
11576	32
11577	32
11578	32
11579	32
11580	32
11581	32
11582	32
11583	32
11584	32
11585	32
11586	32
11587	32
11588	32
11589	32
11590	32
11591	32
11592	32
11593	32
11594	32
11595	32
11596	32
11597	32
11598	32
11599	32
11600	32
11601	32
11602	32
11603	32
11604	32
11605	32
11606	32
11607	32
11608	32
11609	32
11610	32
11611	32
11612	32
11613	32
11614	32
11615	32
11616	32
11617	32
11618	32
11619	32
11620	32
11621	32
11622	32
11623	32
11624	32
11625	32
11626	32
11627	32
11628	32
11629	32
11630	32
11631	32
11632	32
11633	32
11634	32
11635	32
11636	32
11637	32
11638	32
11639	32
11640	32
11641	32
11642	32
11643	32
11644	32
11645	32
11646	32
11647	32
11648	32
11649	32
11650	32
11651	32
11652	32
11653	32
11654	32
11655	32
11656	32
11657	32
11658	32
11659	32
11660	32
11661	32
11662	32
11663	32
11664	32
11665	32
11666	32
11667	32
11668	32
11669	32
11670	32
11671	32
11672	32
11673	32
11674	32
11675	32
11676	32
11677	32
11678	32
11679	32
11680	32
11681	32
11682	32
11683	32
11684	32
11685	32
11686	32
11687	32
11688	32
11689	32
11690	32
11691	32
11692	32
11693	32
11694	32
11695	32
11696	32
11697	32
11698	32
11699	32
11700	32
11701	32
11702	32
11703	32
11704	32
11705	32
11706	32
11707	32
11708	32
11709	32
11710	32
11711	32
11712	32
11713	32
11714	32
11715	32
11716	32
11717	32
11718	32
11719	32
11720	32
11721	32
11722	32
11723	32
11724	32
11725	32
11726	32
11727	32
11728	32
11729	32
11730	32
11731	32
11732	32
11733	32
11734	32
11735	32
11736	32
11737	32
11738	32
11739	32
11740	32
11741	32
11742	32
11743	32
11744	32
11745	32
11746	32
11747	32
11748	32
11749	32
11750	32
11751	32
11752	32
11753	32
11754	32
11755	32
11756	32
11757	32
11758	32
11759	32
11760	32
11761	32
11762	32
11763	32
11764	32
11765	32
11766	32
11767	32
11768	32
11769	32
11770	32
11771	32
11772	32
11773	32
11774	32
11775	32
11776	32
11777	32
11778	32
11779	32
11780	32
11781	32
11782	32
11783	32
11784	32
11785	32
11786	32
11787	32
11788	32
11789	32
11790	32
11791	32
11792	32
11793	32
11794	32
11795	32
11796	32
11797	32
11798	32
11799	32
11800	32
11801	32
11802	32
11803	32
11804	32
11805	32
11806	32
11807	32
11808	32
11809	32
11810	32
11811	32
11812	32
11813	32
11814	32
11815	32
11816	32
11817	32
11818	32
11819	32
11820	32
11821	32
11822	32
11823	32
11824	32
11825	32
11826	32
11827	32
11828	32
11829	32
11830	32
11831	32
11832	32
11833	32
11834	32
11835	32
11836	32
11837	32
11838	32
11839	32
11840	32
11841	32
11842	32
11843	32
11844	32
11845	32
11846	32
11847	32
11848	32
11849	32
11850	32
11851	32
11852	32
11853	32
11854	32
11855	32
11856	32
11857	32
11858	32
11859	32
11860	32
11861	32
11862	32
11863	32
11864	32
11865	32
11866	32
11867	32
11868	32
11869	32
11870	32
11871	32
11872	32
11873	32
11874	32
11875	32
11876	32
11877	32
11878	32
11879	32
11880	32
11881	32
11882	32
11883	32
11884	32
11885	32
11886	32
11887	32
11888	32
11889	32
11890	32
11891	32
11892	32
11893	32
11894	32
11895	32
11896	32
11897	32
11898	32
11899	32
11900	32
11901	32
11902	32
11903	32
11904	32
11905	32
11906	32
11907	32
11908	32
11909	32
11910	32
11911	32
11912	32
11913	32
11914	32
11915	32
11916	32
11917	32
11918	32
11919	32
11920	32
11921	32
11922	32
11923	32
11924	32
11925	32
11926	32
11927	32
11928	32
11929	32
11930	32
11931	32
11932	32
11933	32
11934	32
11935	32
11936	32
11937	32
11938	32
11939	32
11940	32
11941	32
11942	32
11943	32
11944	32
11945	32
11946	32
11947	32
11948	32
11949	32
11950	32
11951	32
11952	32
11953	32
11954	32
11955	32
11956	32
11957	32
11958	32
11959	32
11960	32
11961	32
11962	32
11963	32
11964	32
11965	32
11966	32
11967	32
11968	32
11969	32
11970	32
11971	32
11972	32
11973	32
11974	32
11975	32
11976	32
11977	32
11978	32
11979	32
11980	32
11981	32
11982	32
11983	32
11984	32
11985	32
11986	32
11987	32
11988	32
11989	32
11990	32
11991	32
11992	32
11993	32
11994	32
11995	32
11996	32
11997	32
11998	32
11999	32
12000	32
12001	32
12002	32
12003	32
12004	32
12005	32
12006	32
12007	32
12008	32
12009	32
12010	32
12011	32
12012	32
12013	32
12014	32
12015	32
12016	32
12017	32
12018	32
12019	32
12020	32
12021	32
12022	32
12023	32
12024	32
12025	32
12026	32
12027	32
12028	32
12029	32
12030	32
12031	32
12032	32
12033	32
12034	32
12035	32
12036	32
12037	32
12038	32
12039	32
12040	32
12041	32
12042	32
12043	32
12044	32
12045	32
12046	32
12047	32
12048	32
12049	32
12050	32
12051	32
12052	32
12053	32
12054	32
12055	32
12056	32
12057	32
12058	32
12059	32
12060	32
12061	32
12062	32
12063	32
12064	32
12065	32
12066	32
12067	32
12068	32
12069	32
12070	32
12071	32
12072	32
12073	32
12074	32
12075	32
12076	32
12077	32
12078	32
12079	32
12080	32
12081	32
12082	32
12083	32
12084	32
12085	32
12086	32
12087	32
12088	32
12089	32
12090	32
12091	32
12092	32
12093	32
12094	32
12095	32
12096	32
12097	32
12098	32
12099	32
12100	32
12101	32
12102	32
12103	32
12104	32
12105	32
12106	32
12107	32
12108	32
12109	32
12110	32
12111	32
12112	32
12113	32
12114	32
12115	32
12116	32
12117	32
12118	32
12119	32
12120	32
12121	32
12122	32
12123	32
12124	32
12125	32
12126	32
12127	32
12128	32
12129	32
12130	32
12131	32
12132	32
12133	32
12134	32
12135	32
12136	32
12137	32
12138	32
12139	32
12140	32
12141	32
12142	32
12143	32
12144	32
12145	32
12146	32
12147	32
12148	32
12149	32
12150	32
12151	32
12152	32
12153	32
12154	32
12155	32
12156	32
12157	32
12158	32
12159	32
12160	32
12161	32
12162	32
12163	32
12164	32
12165	32
12166	32
12167	32
12168	32
12169	32
12170	32
12171	32
12172	32
12173	32
12174	32
12175	32
12176	32
12177	32
12178	32
12179	32
12180	32
12181	32
12182	32
12183	32
12184	32
12185	32
12186	32
12187	32
12188	32
12189	32
12190	32
12191	32
12192	32
12193	32
12194	32
12195	32
12196	32
12197	32
12198	32
12199	32
12200	32
12201	32
12202	32
12203	32
12204	32
12205	32
12206	32
12207	32
12208	32
12209	32
12210	32
12211	32
12212	32
12213	32
12214	32
12215	32
12216	32
12217	32
12218	32
12219	32
12220	32
12221	32
12222	32
12223	32
12224	32
12225	32
12226	32
12227	32
12228	32
12229	32
12230	32
12231	32
12232	32
12233	32
12234	32
12235	32
12236	32
12237	32
12238	32
12239	32
12240	32
12241	32
12242	32
12243	32
12244	32
12245	32
12246	32
12247	32
12248	32
12249	32
12250	32
12251	32
12252	32
12253	32
12254	32
12255	32
12256	32
12257	32
12258	32
12259	32
12260	32
12261	32
12262	32
12263	32
12264	32
12265	32
12266	32
12267	32
12268	32
12269	32
12270	32
12271	32
12272	32
12273	32
12274	32
12275	32
12276	32
12277	32
12278	32
12279	32
12280	32
12281	32
12282	32
12283	32
12284	32
12285	32
12286	32
12287	32
12288	32
12289	32
12290	32
12291	32
12292	32
12293	32
12294	32
12295	32
12296	32
12297	32
12298	32
12299	32
12300	32
12301	32
12302	32
12303	32
12304	32
12305	32
12306	32
12307	32
12308	32
12309	32
12310	32
12311	32
12312	32
12313	32
12314	32
12315	32
12316	32
12317	32
12318	32
12319	32
12320	32
12321	32
12322	32
12323	32
12324	32
12325	32
12326	32
12327	32
12328	32
12329	32
12330	32
12331	32
12332	32
12333	32
12334	32
12335	32
12336	32
12337	32
12338	32
12339	32
12340	32
12341	32
12342	32
12343	32
12344	32
12345	32
12346	32
12347	32
12348	32
12349	32
12350	32
12351	32
12352	32
12353	32
12354	32
12355	32
12356	32
12357	32
12358	32
12359	32
12360	32
12361	32
12362	32
12363	32
12364	32
12365	32
12366	32
12367	32
12368	32
12369	32
12370	32
12371	32
12372	32
12373	32
12374	32
12375	33
12376	33
12377	33
12378	33
12379	33
12380	33
12381	33
12382	33
12383	33
12384	33
12385	33
12386	33
12387	33
12388	33
12389	33
12390	33
12391	33
12392	33
12393	33
12394	33
12395	33
12396	33
12397	33
12398	33
12399	33
12400	33
12401	33
12402	33
12403	33
12404	33
12405	33
12406	33
12407	33
12408	33
12409	33
12410	33
12411	33
12412	33
12413	33
12414	33
12415	33
12416	33
12417	33
12418	33
12419	33
12420	33
12421	33
12422	33
12423	33
12424	33
12425	33
12426	33
12427	33
12428	33
12429	33
12430	33
12431	33
12432	33
12433	33
12434	33
12435	33
12436	33
12437	33
12438	33
12439	33
12440	33
12441	33
12442	33
12443	33
12444	33
12445	33
12446	33
12447	33
12448	33
12449	33
12450	33
12451	33
12452	33
12453	33
12454	33
12455	33
12456	33
12457	33
12458	33
12459	33
12460	33
12461	33
12462	33
12463	33
12464	33
12465	33
12466	33
12467	33
12468	33
12469	33
12470	33
12471	33
12472	33
12473	33
12474	33
12475	33
12476	33
12477	33
12478	33
12479	33
12480	33
12481	33
12482	33
12483	33
12484	33
12485	33
12486	33
12487	33
12488	33
12489	33
12490	33
12491	33
12492	33
12493	33
12494	33
12495	33
12496	33
12497	33
12498	33
12499	33
12500	33
12501	33
12502	33
12503	33
12504	33
12505	33
12506	33
12507	33
12508	33
12509	33
12510	33
12511	33
12512	33
12513	33
12514	33
12515	33
12516	33
12517	33
12518	33
12519	33
12520	33
12521	33
12522	33
12523	33
12524	33
12525	33
12526	33
12527	33
12528	33
12529	33
12530	33
12531	33
12532	33
12533	33
12534	33
12535	33
12536	33
12537	33
12538	33
12539	33
12540	33
12541	33
12542	33
12543	33
12544	33
12545	33
12546	33
12547	33
12548	33
12549	33
12550	33
12551	33
12552	33
12553	33
12554	33
12555	33
12556	33
12557	33
12558	33
12559	33
12560	33
12561	33
12562	33
12563	33
12564	33
12565	33
12566	33
12567	33
12568	33
12569	33
12570	33
12571	33
12572	33
12573	33
12574	33
12575	33
12576	33
12577	33
12578	33
12579	33
12580	33
12581	33
12582	33
12583	33
12584	33
12585	33
12586	33
12587	33
12588	33
12589	33
12590	33
12591	33
12592	33
12593	33
12594	33
12595	33
12596	33
12597	33
12598	33
12599	33
12600	33
12601	33
12602	33
12603	33
12604	33
12605	33
12606	33
12607	33
12608	33
12609	33
12610	33
12611	33
12612	33
12613	33
12614	33
12615	33
12616	33
12617	33
12618	33
12619	33
12620	33
12621	33
12622	33
12623	33
12624	33
12625	33
12626	33
12627	33
12628	33
12629	33
12630	33
12631	33
12632	33
12633	33
12634	33
12635	33
12636	33
12637	33
12638	33
12639	33
12640	33
12641	33
12642	33
12643	33
12644	33
12645	33
12646	33
12647	33
12648	33
12649	33
12650	33
12651	33
12652	33
12653	33
12654	33
12655	33
12656	33
12657	33
12658	33
12659	33
12660	33
12661	33
12662	33
12663	33
12664	33
12665	33
12666	33
12667	33
12668	33
12669	33
12670	33
12671	33
12672	33
12673	33
12674	33
12675	33
12676	33
12677	33
12678	33
12679	33
12680	33
12681	33
12682	33
12683	33
12684	33
12685	33
12686	33
12687	33
12688	33
12689	33
12690	33
12691	33
12692	33
12693	33
12694	33
12695	33
12696	33
12697	33
12698	33
12699	33
12700	33
12701	33
12702	33
12703	33
12704	33
12705	33
12706	33
12707	33
12708	33
12709	33
12710	33
12711	33
12712	33
12713	33
12714	33
12715	33
12716	33
12717	33
12718	33
12719	33
12720	33
12721	33
12722	33
12723	33
12724	33
12725	33
12726	33
12727	33
12728	33
12729	33
12730	33
12731	33
12732	33
12733	33
12734	33
12735	33
12736	33
12737	33
12738	33
12739	33
12740	33
12741	33
12742	33
12743	33
12744	33
12745	33
12746	33
12747	33
12748	33
12749	33
12750	33
12751	33
12752	33
12753	33
12754	33
12755	33
12756	33
12757	33
12758	33
12759	33
12760	33
12761	33
12762	33
12763	33
12764	33
12765	33
12766	33
12767	33
12768	33
12769	33
12770	33
12771	33
12772	33
12773	33
12774	33
12775	33
12776	33
12777	33
12778	33
12779	33
12780	33
12781	33
12782	33
12783	33
12784	33
12785	33
12786	33
12787	33
12788	33
12789	33
12790	33
12791	33
12792	33
12793	33
12794	33
12795	33
12796	33
12797	33
12798	33
12799	33
12800	33
12801	33
12802	33
12803	33
12804	33
12805	33
12806	33
12807	33
12808	33
12809	33
12810	33
12811	33
12812	33
12813	33
12814	33
12815	33
12816	33
12817	33
12818	33
12819	33
12820	33
12821	33
12822	33
12823	33
12824	33
12825	33
12826	33
12827	33
12828	33
12829	33
12830	33
12831	33
12832	33
12833	33
12834	33
12835	33
12836	33
12837	33
12838	33
12839	33
12840	33
12841	33
12842	33
12843	33
12844	33
12845	33
12846	33
12847	33
12848	33
12849	33
12850	33
12851	33
12852	33
12853	33
12854	33
12855	33
12856	33
12857	33
12858	33
12859	33
12860	33
12861	33
12862	33
12863	33
12864	33
12865	33
12866	33
12867	33
12868	33
12869	33
12870	33
12871	33
12872	33
12873	33
12874	33
12875	33
12876	33
12877	33
12878	33
12879	33
12880	33
12881	33
12882	33
12883	33
12884	33
12885	33
12886	33
12887	33
12888	33
12889	33
12890	33
12891	33
12892	33
12893	33
12894	33
12895	33
12896	33
12897	33
12898	33
12899	33
12900	33
12901	33
12902	33
12903	33
12904	33
12905	33
12906	33
12907	33
12908	33
12909	33
12910	33
12911	33
12912	33
12913	33
12914	33
12915	33
12916	33
12917	33
12918	33
12919	33
12920	33
12921	33
12922	33
12923	33
12924	33
12925	33
12926	33
12927	33
12928	33
12929	33
12930	33
12931	33
12932	33
12933	33
12934	33
12935	33
12936	33
12937	33
12938	33
12939	33
12940	33
12941	33
12942	33
12943	33
12944	33
12945	33
12946	33
12947	33
12948	33
12949	33
12950	33
12951	33
12952	33
12953	33
12954	33
12955	33
12956	33
12957	33
12958	33
12959	33
12960	33
12961	33
12962	33
12963	33
12964	33
12965	33
12966	33
12967	33
12968	33
12969	33
12970	33
12971	33
12972	33
12973	33
12974	33
12975	33
12976	33
12977	33
12978	33
12979	33
12980	33
12981	33
12982	33
12983	33
12984	33
12985	33
12986	33
12987	33
12988	33
12989	33
12990	33
12991	33
12992	33
12993	33
12994	33
12995	33
12996	33
12997	33
12998	33
12999	33
13000	33
13001	33
13002	33
13003	33
13004	33
13005	33
13006	33
13007	33
13008	33
13009	33
13010	33
13011	33
13012	33
13013	33
13014	33
13015	33
13016	33
13017	33
13018	33
13019	33
13020	33
13021	33
13022	33
13023	33
13024	33
13025	33
13026	33
13027	33
13028	33
13029	33
13030	33
13031	33
13032	33
13033	33
13034	33
13035	33
13036	33
13037	33
13038	33
13039	33
13040	33
13041	33
13042	33
13043	33
13044	33
13045	33
13046	33
13047	33
13048	33
13049	33
13050	33
13051	33
13052	33
13053	33
13054	33
13055	33
13056	33
13057	33
13058	33
13059	33
13060	33
13061	33
13062	33
13063	33
13064	33
13065	33
13066	33
13067	33
13068	33
13069	33
13070	33
13071	33
13072	33
13073	33
13074	33
13075	33
13076	33
13077	33
13078	33
13079	33
13080	33
13081	33
13082	33
13083	33
13084	33
13085	33
13086	33
13087	33
13088	33
13089	33
13090	33
13091	33
13092	33
13093	33
13094	33
13095	33
13096	33
13097	33
13098	33
13099	33
13100	33
13101	33
13102	33
13103	33
13104	33
13105	33
13106	33
13107	33
13108	33
13109	33
13110	33
13111	33
13112	33
13113	33
13114	33
13115	33
13116	33
13117	33
13118	33
13119	33
13120	33
13121	33
13122	33
13123	33
13124	33
13125	33
13126	33
13127	33
13128	33
13129	33
13130	33
13131	33
13132	33
13133	33
13134	33
13135	33
13136	33
13137	33
13138	33
13139	33
13140	33
13141	33
13142	33
13143	33
13144	33
13145	33
13146	33
13147	33
13148	33
13149	33
13150	33
13151	33
13152	33
13153	33
13154	33
13155	33
13156	33
13157	33
13158	33
13159	33
13160	33
13161	33
13162	33
13163	33
13164	33
13165	33
13166	33
13167	33
13168	33
13169	33
13170	33
13171	33
13172	33
13173	33
13174	33
13175	33
13176	33
13177	33
13178	33
13179	33
13180	33
13181	33
13182	33
13183	33
13184	33
13185	33
13186	33
13187	33
13188	33
13189	33
13190	33
13191	33
13192	33
13193	33
13194	33
13195	33
13196	33
13197	33
13198	33
13199	33
13200	33
13201	33
13202	33
13203	33
13204	33
13205	33
13206	33
13207	33
13208	33
13209	33
13210	33
13211	33
13212	33
13213	33
13214	33
13215	33
13216	33
13217	33
13218	33
13219	33
13220	33
13221	33
13222	33
13223	33
13224	33
13225	33
13226	33
13227	33
13228	33
13229	33
13230	33
13231	33
13232	33
13233	33
13234	33
13235	33
13236	33
13237	33
13238	33
13239	33
13240	33
13241	33
13242	33
13243	33
13244	33
13245	33
13246	33
13247	33
13248	33
13249	33
13250	33
13251	33
13252	33
13253	33
13254	33
13255	33
13256	33
13257	33
13258	33
13259	33
13260	33
13261	33
13262	33
13263	33
13264	33
13265	33
13266	33
13267	33
13268	33
13269	33
13270	33
13271	33
13272	33
13273	33
13274	33
13275	33
13276	33
13277	33
13278	33
13279	33
13280	33
13281	33
13282	33
13283	33
13284	33
13285	33
13286	33
13287	33
13288	33
13289	33
13290	33
13291	33
13292	33
13293	33
13294	33
13295	33
13296	33
13297	33
13298	33
13299	33
13300	33
13301	33
13302	33
13303	33
13304	33
13305	33
13306	33
13307	33
13308	33
13309	33
13310	33
13311	33
13312	33
13313	33
13314	33
13315	33
13316	33
13317	33
13318	33
13319	33
13320	33
13321	33
13322	33
13323	33
13324	33
13325	33
13326	33
13327	33
13328	33
13329	33
13330	33
13331	33
13332	33
13333	33
13334	33
13335	33
13336	33
13337	33
13338	33
13339	33
13340	33
13341	33
13342	33
13343	33
13344	33
13345	33
13346	33
13347	33
13348	33
13349	33
13350	33
13351	33
13352	33
13353	33
13354	33
13355	33
13356	33
13357	33
13358	33
13359	33
13360	33
13361	33
13362	33
13363	33
13364	33
13365	33
13366	33
13367	33
13368	33
13369	33
13370	33
13371	33
13372	33
13373	33
13374	33
13375	33
13376	33
13377	33
13378	33
13379	33
13380	33
13381	33
13382	33
13383	33
13384	33
13385	33
13386	33
13387	33
13388	33
13389	33
13390	33
13391	33
13392	33
13393	33
13394	33
13395	33
13396	33
13397	33
13398	33
13399	33
13400	33
13401	33
13402	33
13403	33
13404	33
13405	33
13406	33
13407	33
13408	33
13409	33
13410	33
13411	33
13412	33
13413	33
13414	33
13415	33
13416	33
13417	33
13418	33
13419	33
13420	33
13421	33
13422	33
13423	33
13424	33
13425	33
13426	33
13427	33
13428	33
13429	33
13430	33
13431	33
13432	33
13433	33
13434	33
13435	33
13436	33
13437	33
13438	33
13439	33
13440	33
13441	33
13442	33
13443	33
13444	33
13445	33
13446	33
13447	33
13448	33
13449	33
13450	33
13451	33
13452	33
13453	33
13454	33
13455	33
13456	33
13457	33
13458	33
13459	33
13460	33
13461	33
13462	33
13463	33
13464	33
13465	33
13466	33
13467	33
13468	33
13469	33
13470	33
13471	33
13472	33
13473	33
13474	33
13475	33
13476	33
13477	33
13478	33
13479	33
13480	33
13481	33
13482	33
13483	33
13484	33
13485	33
13486	33
13487	33
13488	33
13489	33
13490	33
13491	33
13492	33
13493	33
13494	33
13495	33
13496	33
13497	33
13498	33
13499	33
13500	33
13501	33
13502	33
13503	33
13504	33
13505	33
13506	33
13507	33
13508	33
13509	33
13510	33
13511	33
13512	33
13513	33
13514	33
13515	33
13516	33
13517	33
13518	33
13519	33
13520	33
13521	33
13522	33
13523	33
13524	33
13525	33
13526	33
13527	33
13528	33
13529	33
13530	33
13531	33
13532	33
13533	33
13534	33
13535	33
13536	33
13537	33
13538	33
13539	33
13540	33
13541	33
13542	33
13543	33
13544	33
13545	33
13546	33
13547	33
13548	33
13549	33
13550	33
13551	33
13552	33
13553	33
13554	33
13555	33
13556	33
13557	33
13558	33
13559	33
13560	33
13561	33
13562	33
13563	33
13564	33
13565	33
13566	33
13567	33
13568	33
13569	33
13570	33
13571	33
13572	33
13573	33
13574	33
13575	33
13576	33
13577	33
13578	33
13579	33
13580	33
13581	33
13582	33
13583	33
13584	33
13585	33
13586	33
13587	33
13588	33
13589	33
13590	33
13591	33
13592	33
13593	33
13594	33
13595	33
13596	33
13597	33
13598	33
13599	33
13600	33
13601	33
13602	33
13603	33
13604	33
13605	33
13606	33
13607	33
13608	33
13609	33
13610	33
13611	33
13612	33
13613	33
13614	33
13615	33
13616	33
13617	33
13618	33
13619	33
13620	33
13621	33
13622	33
13623	33
13624	33
13625	33
13626	33
13627	33
13628	33
13629	33
13630	33
13631	33
13632	33
13633	33
13634	33
13635	33
13636	33
13637	33
13638	33
13639	33
13640	33
13641	33
13642	33
13643	33
13644	33
13645	33
13646	33
13647	33
13648	33
13649	33
13650	33
13651	33
13652	33
13653	33
13654	33
13655	33
13656	33
13657	33
13658	33
13659	33
13660	33
13661	33
13662	33
13663	33
13664	33
13665	33
13666	33
13667	33
13668	33
13669	33
13670	33
13671	33
13672	33
13673	33
13674	33
13675	33
13676	33
13677	33
13678	33
13679	33
13680	33
13681	33
13682	33
13683	33
13684	33
13685	33
13686	33
13687	33
13688	33
13689	33
13690	33
13691	33
13692	33
13693	33
13694	33
13695	33
13696	33
13697	33
13698	33
13699	33
13700	33
13701	33
13702	33
13703	33
13704	33
13705	33
13706	33
13707	33
13708	33
13709	33
13710	33
13711	33
13712	33
13713	33
13714	33
13715	33
13716	33
13717	33
13718	33
13719	33
13720	33
13721	33
13722	33
13723	33
13724	33
13725	33
13726	33
13727	33
13728	33
13729	33
13730	33
13731	33
13732	33
13733	33
13734	33
13735	33
13736	33
13737	33
13738	33
13739	33
13740	33
13741	33
13742	33
13743	33
13744	33
13745	33
13746	33
13747	33
13748	33
13749	33
13750	33
13751	33
13752	33
13753	33
13754	33
13755	33
13756	33
13757	33
13758	33
13759	33
13760	33
13761	33
13762	33
13763	33
13764	33
13765	33
13766	33
13767	33
13768	33
13769	33
13770	33
13771	33
13772	33
13773	33
13774	33
13775	33
13776	33
13777	33
13778	33
13779	33
13780	33
13781	33
13782	33
13783	33
13784	33
13785	33
13786	33
13787	33
13788	33
13789	33
13790	33
13791	33
13792	33
13793	33
13794	33
13795	33
13796	33
13797	33
13798	33
13799	33
13800	33
13801	33
13802	33
13803	33
13804	33
13805	33
13806	33
13807	33
13808	33
13809	33
13810	33
13811	33
13812	33
13813	33
13814	33
13815	33
13816	33
13817	33
13818	33
13819	33
13820	33
13821	33
13822	33
13823	33
13824	33
13825	33
13826	33
13827	33
13828	33
13829	33
13830	33
13831	33
13832	33
13833	33
13834	33
13835	33
13836	33
13837	33
13838	33
13839	33
13840	33
13841	33
13842	33
13843	33
13844	33
13845	33
13846	33
13847	33
13848	33
13849	33
13850	33
13851	33
13852	33
13853	33
13854	33
13855	33
13856	33
13857	33
13858	33
13859	33
13860	33
13861	33
13862	33
13863	33
13864	33
13865	33
13866	33
13867	33
13868	33
13869	33
13870	33
13871	33
13872	33
13873	33
13874	33
13875	33
13876	33
13877	33
13878	33
13879	33
13880	33
13881	33
13882	33
13883	33
13884	33
13885	33
13886	33
13887	33
13888	33
13889	33
13890	33
13891	33
13892	33
13893	33
13894	33
13895	33
13896	33
13897	33
13898	33
13899	33
13900	33
13901	33
13902	33
13903	33
13904	33
13905	33
13906	33
13907	33
13908	33
13909	33
13910	33
13911	33
13912	33
13913	33
13914	33
13915	33
13916	33
13917	33
13918	33
13919	33
13920	33
13921	33
13922	33
13923	33
13924	33
13925	33
13926	33
13927	33
13928	33
13929	33
13930	33
13931	33
13932	33
13933	33
13934	33
13935	33
13936	33
13937	33
13938	33
13939	33
13940	33
13941	33
13942	33
13943	33
13944	33
13945	33
13946	33
13947	33
13948	33
13949	33
13950	33
13951	33
13952	33
13953	33
13954	33
13955	33
13956	33
13957	33
13958	33
13959	33
13960	33
13961	33
13962	33
13963	33
13964	33
13965	33
13966	33
13967	33
13968	33
13969	33
13970	33
13971	33
13972	33
13973	33
13974	33
13975	33
13976	33
13977	33
13978	33
13979	33
13980	33
13981	33
13982	33
13983	33
13984	33
13985	33
13986	33
13987	33
13988	33
13989	33
13990	33
13991	33
13992	33
13993	33
13994	33
13995	33
13996	33
13997	33
13998	33
13999	33
14000	33
14001	33
14002	33
14003	33
14004	33
14005	33
14006	33
14007	33
14008	33
14009	33
14010	33
14011	33
14012	33
14013	33
14014	33
14015	33
14016	33
14017	33
14018	33
14019	33
14020	33
14021	33
14022	33
14023	33
14024	33
14025	33
14026	33
14027	33
14028	33
14029	33
14030	33
14031	33
14032	33
14033	33
14034	33
14035	33
14036	33
14037	33
14038	33
14039	33
14040	33
14041	33
14042	33
14043	33
14044	33
14045	33
14046	33
14047	33
14048	33
14049	33
14050	33
14051	33
14052	33
14053	33
14054	33
14055	33
14056	33
14057	33
14058	33
14059	33
14060	33
14061	33
14062	33
14063	33
14064	33
14065	33
14066	33
14067	33
14068	33
14069	33
14070	33
14071	33
14072	33
14073	33
14074	33
14075	33
14076	33
14077	33
14078	33
14079	33
14080	33
14081	33
14082	33
14083	33
14084	33
14085	33
14086	33
14087	33
14088	33
14089	33
14090	33
14091	33
14092	33
14093	33
14094	33
14095	33
14096	33
14097	33
14098	33
14099	33
14100	33
14101	33
14102	33
14103	33
14104	33
14105	33
14106	33
14107	33
14108	33
14109	33
14110	33
14111	33
14112	33
14113	33
14114	33
14115	33
14116	33
14117	33
14118	33
14119	33
14120	33
14121	33
14122	33
14123	33
14124	33
14125	33
14126	33
14127	33
14128	33
14129	33
14130	33
14131	33
14132	33
14133	33
14134	33
14135	33
14136	33
14137	33
14138	33
14139	33
14140	33
14141	33
14142	33
14143	33
14144	33
14145	33
14146	33
14147	33
14148	33
14149	33
14150	33
14151	33
14152	33
14153	33
14154	33
14155	33
14156	33
14157	33
14158	33
14159	33
14160	33
14161	33
14162	33
14163	33
14164	33
14165	33
14166	33
14167	33
14168	33
14169	33
14170	33
14171	33
14172	33
14173	33
14174	33
14175	33
14176	33
14177	33
14178	33
14179	33
14180	33
14181	33
14182	33
14183	33
14184	33
14185	33
14186	33
14187	33
14188	33
14189	33
14190	33
14191	33
14192	33
14193	33
14194	33
14195	33
14196	33
14197	33
14198	33
14199	33
14200	33
14201	33
14202	33
14203	33
14204	33
14205	33
14206	33
14207	33
14208	33
14209	33
14210	33
14211	33
14212	33
14213	33
14214	33
14215	33
14216	33
14217	33
14218	33
14219	33
14220	33
14221	33
14222	33
14223	33
14224	33
14225	33
14226	33
14227	33
14228	33
14229	33
14230	33
14231	33
14232	33
14233	33
14234	33
14235	33
14236	33
14237	33
14238	33
14239	33
14240	33
14241	33
14242	33
14243	33
14244	33
14245	33
14246	33
14247	33
14248	33
14249	33
14250	33
14251	33
14252	33
14253	33
14254	33
14255	33
14256	33
14257	33
14258	33
14259	33
14260	33
14261	33
14262	33
14263	33
14264	33
14265	33
14266	33
14267	33
14268	33
14269	33
14270	33
14271	33
14272	33
14273	33
14274	33
14275	33
14276	33
14277	33
14278	33
14279	33
14280	33
14281	33
14282	33
14283	33
14284	33
14285	33
14286	33
14287	33
14288	33
14289	33
14290	33
14291	33
14292	33
14293	33
14294	33
14295	33
14296	33
14297	33
14298	33
14299	33
14300	33
14301	33
14302	33
14303	33
14304	33
14305	33
14306	33
14307	33
14308	33
14309	33
14310	33
14311	33
14312	33
14313	33
14314	33
14315	33
14316	33
14317	33
14318	33
14319	33
14320	33
14321	33
14322	33
14323	33
14324	33
14325	33
14326	33
14327	33
14328	33
14329	33
14330	33
14331	33
14332	33
14333	33
14334	33
14335	33
14336	33
14337	33
14338	33
14339	33
14340	33
14341	33
14342	33
14343	33
14344	33
14345	33
14346	33
14347	33
14348	33
14349	33
14350	33
14351	33
14352	33
14353	33
14354	33
14355	33
14356	33
14357	33
14358	33
14359	33
14360	33
14361	33
14362	33
14363	33
14364	33
14365	33
14366	33
14367	33
14368	33
14369	33
14370	33
14371	33
14372	33
14373	33
14374	33
14375	33
14376	33
14377	33
14378	33
14379	33
14380	33
14381	33
14382	33
14383	33
14384	33
14385	33
14386	33
14387	33
14388	33
14389	33
14390	33
14391	33
14392	33
14393	33
14394	33
14395	33
14396	33
14397	33
14398	33
14399	33
14400	33
14401	33
14402	33
14403	33
14404	33
14405	33
14406	33
14407	33
14408	33
14409	33
14410	33
14411	33
14412	33
14413	33
14414	33
14415	33
14416	33
14417	33
14418	33
14419	33
14420	33
14421	33
14422	33
14423	33
14424	33
14425	33
14426	33
14427	33
14428	33
14429	33
14430	33
14431	33
14432	33
14433	33
14434	33
14435	33
14436	33
14437	33
14438	33
14439	33
14440	33
14441	33
14442	33
14443	33
14444	33
14445	33
14446	33
14447	33
14448	33
14449	33
14450	33
14451	33
14452	33
14453	33
14454	33
14455	33
14456	33
14457	33
14458	33
14459	33
14460	33
14461	33
14462	33
14463	33
14464	33
14465	33
14466	33
14467	33
14468	33
14469	33
14470	33
14471	33
14472	33
14473	33
14474	33
14475	33
14476	33
14477	33
14478	33
14479	33
14480	33
14481	33
14482	33
14483	33
14484	33
14485	33
14486	33
14487	33
14488	33
14489	33
14490	33
14491	33
14492	33
14493	33
14494	33
14495	33
14496	33
14497	33
14498	33
14499	33
14500	33
14501	33
14502	33
14503	33
14504	33
14505	33
14506	33
14507	33
14508	33
14509	33
14510	33
14511	33
14512	33
14513	33
14514	33
14515	33
14516	33
14517	33
14518	33
14519	33
14520	33
14521	33
14522	33
14523	33
14524	33
14525	33
14526	33
14527	33
14528	33
14529	33
14530	33
14531	33
14532	33
14533	33
14534	33
14535	33
14536	33
14537	33
14538	33
14539	33
14540	33
14541	33
14542	33
14543	33
14544	33
14545	33
14546	33
14547	33
14548	33
14549	33
14550	33
14551	33
14552	33
14553	33
14554	33
14555	33
14556	33
14557	33
14558	33
14559	33
14560	33
14561	33
14562	33
14563	33
14564	33
14565	33
14566	33
14567	33
14568	33
14569	33
14570	33
14571	33
14572	33
14573	33
14574	33
14575	33
14576	33
14577	33
14578	33
14579	33
14580	33
14581	33
14582	33
14583	33
14584	33
14585	33
14586	33
14587	33
14588	33
14589	33
14590	33
14591	33
14592	33
14593	33
14594	33
14595	33
14596	33
14597	33
14598	33
14599	33
14600	33
14601	33
14602	33
14603	33
14604	33
14605	33
14606	33
14607	33
14608	33
14609	33
14610	33
14611	33
14612	33
14613	33
14614	33
14615	33
14616	33
14617	33
14618	33
14619	33
14620	33
14621	33
14622	33
14623	33
14624	33
14625	33
14626	33
14627	33
14628	33
14629	33
14630	33
14631	33
14632	33
14633	33
14634	33
14635	33
14636	33
14637	33
14638	33
14639	33
14640	33
14641	33
14642	33
14643	33
14644	33
14645	33
14646	33
14647	33
14648	33
14649	33
14650	33
14651	33
14652	33
14653	33
14654	33
14655	33
14656	33
14657	33
14658	33
14659	33
14660	33
14661	33
14662	33
14663	33
14664	33
14665	33
14666	33
14667	33
14668	33
14669	33
14670	33
14671	33
14672	33
14673	33
14674	33
14675	33
14676	33
14677	33
14678	33
14679	33
14680	33
14681	33
14682	33
14683	33
14684	33
14685	33
14686	33
14687	33
14688	33
14689	33
14690	33
14691	33
14692	33
14693	33
14694	33
14695	33
14696	33
14697	33
14698	33
14699	33
14700	33
14701	33
14702	33
14703	33
14704	33
14705	33
14706	33
14707	33
14708	33
14709	33
14710	33
14711	33
14712	33
14713	33
14714	33
14715	33
14716	33
14717	33
14718	33
14719	33
14720	33
14721	33
14722	33
14723	33
14724	33
14725	33
14726	33
14727	33
14728	33
14729	33
14730	33
14731	33
14732	33
14733	33
14734	33
14735	33
14736	33
14737	33
14738	33
14739	33
14740	33
14741	33
14742	33
14743	33
14744	33
14745	33
14746	33
14747	33
14748	33
14749	33
14750	33
14751	33
14752	33
14753	33
14754	33
14755	33
14756	33
14757	33
14758	33
14759	33
14760	33
14761	33
14762	33
14763	33
14764	33
14765	33
14766	33
14767	33
14768	33
14769	33
14770	33
14771	33
14772	33
14773	33
14774	33
14775	33
14776	33
14777	33
14778	33
14779	33
14780	33
14781	33
14782	33
14783	33
14784	33
14785	33
14786	33
14787	33
14788	33
14789	33
14790	33
14791	33
14792	33
14793	33
14794	33
14795	33
14796	33
14797	33
14798	33
14799	33
14800	33
14801	33
14802	33
14803	33
14804	33
14805	33
14806	33
14807	33
14808	33
14809	33
14810	33
14811	33
14812	33
14813	33
14814	33
14815	33
14816	33
14817	33
14818	33
14819	33
14820	33
14821	33
14822	33
14823	33
14824	33
14825	33
14826	33
14827	33
14828	33
14829	33
14830	33
14831	33
14832	33
14833	33
14834	33
14835	33
14836	33
14837	33
14838	33
14839	33
14840	33
14841	33
14842	33
14843	33
14844	33
14845	33
14846	33
14847	33
14848	33
14849	33
14850	33
14851	33
14852	33
14853	33
14854	33
14855	33
14856	33
14857	33
14858	33
14859	33
14860	33
14861	33
14862	33
14863	33
14864	33
14865	33
14866	33
14867	33
14868	33
14869	33
14870	33
14871	33
14872	33
14873	33
14874	33
14875	33
14876	33
14877	33
14878	33
14879	33
14880	33
14881	33
14882	33
14883	33
14884	33
14885	33
14886	33
14887	33
14888	33
14889	33
14890	33
14891	33
14892	33
14893	33
14894	33
14895	33
14896	33
14897	33
14898	33
14899	33
14900	33
14901	33
14902	33
14903	33
14904	33
14905	33
14906	33
14907	33
14908	33
14909	33
14910	33
14911	33
14912	33
14913	33
14914	33
14915	33
14916	33
14917	33
14918	33
14919	33
14920	33
14921	33
14922	33
14923	33
14924	33
14925	33
14926	33
14927	33
14928	33
14929	33
14930	33
14931	33
14932	33
14933	33
14934	33
14935	33
14936	33
14937	33
14938	33
14939	33
14940	33
14941	33
14942	33
14943	33
14944	33
14945	33
14946	33
14947	33
14948	33
14949	33
14950	33
14951	33
14952	33
14953	33
14954	33
14955	33
14956	33
14957	33
14958	33
14959	33
14960	33
14961	33
14962	33
14963	33
14964	33
14965	33
14966	33
14967	33
14968	33
14969	33
14970	33
14971	33
14972	33
14973	33
14974	33
14975	33
14976	33
14977	33
14978	33
14979	33
14980	33
14981	33
14982	33
14983	33
14984	33
14985	33
14986	33
14987	33
14988	33
14989	33
14990	33
14991	33
14992	33
14993	33
14994	33
14995	33
14996	33
14997	33
14998	33
14999	33
15000	33
15001	33
15002	33
15003	33
15004	33
15005	33
15006	33
15007	33
15008	33
15009	33
15010	33
15011	33
15012	33
15013	33
15014	33
15015	33
15016	33
15017	33
15018	33
15019	33
15020	33
15021	33
15022	33
15023	33
15024	33
15025	33
15026	33
15027	33
15028	33
15029	33
15030	33
15031	33
15032	33
15033	33
15034	33
15035	33
15036	33
15037	33
15038	33
15039	33
15040	33
15041	33
15042	33
15043	33
15044	33
15045	33
15046	33
15047	33
15048	33
15049	33
15050	33
15051	33
15052	33
15053	33
15054	33
15055	33
15056	33
15057	33
15058	33
15059	33
15060	33
15061	33
15062	33
15063	33
15064	33
15065	33
15066	33
15067	33
15068	33
15069	33
15070	33
15071	33
15072	33
15073	33
15074	33
15075	33
15076	33
15077	33
15078	33
15079	33
15080	33
15081	33
15082	33
15083	33
15084	33
15085	33
15086	33
15087	33
15088	33
15089	33
15090	33
15091	33
15092	33
15093	33
15094	33
15095	33
15096	33
15097	33
15098	33
15099	33
15100	33
15101	33
15102	33
15103	33
15104	33
15105	33
15106	33
15107	33
15108	33
15109	33
15110	33
15111	33
15112	33
15113	33
15114	33
15115	33
15116	33
15117	33
15118	33
15119	33
15120	33
15121	33
15122	33
15123	33
15124	33
15125	33
15126	33
15127	33
15128	33
15129	33
15130	33
15131	33
15132	33
15133	33
15134	33
15135	33
15136	33
15137	33
15138	33
15139	33
15140	33
15141	33
15142	33
15143	33
15144	33
15145	33
15146	33
15147	33
15148	33
15149	33
15150	33
15151	33
15152	33
15153	33
15154	33
15155	33
15156	33
15157	33
15158	33
15159	33
15160	33
15161	33
15162	33
15163	33
15164	33
15165	33
15166	33
15167	33
15168	33
15169	33
15170	33
15171	33
15172	33
15173	33
15174	33
15175	33
15176	33
15177	33
15178	33
15179	33
15180	33
15181	33
15182	33
15183	33
15184	33
15185	33
15186	33
15187	33
15188	33
15189	33
15190	33
15191	33
15192	33
15193	33
15194	33
15195	33
15196	33
15197	33
15198	33
15199	33
15200	33
15201	33
15202	33
15203	33
15204	33
15205	33
15206	33
15207	33
15208	33
15209	33
15210	33
15211	33
15212	33
15213	33
15214	33
15215	33
15216	33
15217	33
15218	33
15219	33
15220	33
15221	33
15222	33
15223	33
15224	33
15225	33
15226	33
15227	33
15228	33
15229	33
15230	33
15231	33
15232	33
15233	33
15234	33
15235	33
15236	33
15237	33
15238	33
15239	33
15240	33
15241	33
15242	33
15243	33
15244	33
15245	33
15246	33
15247	33
15248	33
15249	33
15250	33
15251	33
15252	33
15253	33
15254	33
15255	33
15256	33
15257	33
15258	33
15259	33
15260	33
15261	33
15262	33
15263	33
15264	33
15265	33
15266	33
15267	33
15268	33
15269	33
15270	33
15271	33
15272	33
15273	33
15274	33
15275	33
15276	33
15277	33
15278	33
15279	33
15280	33
15281	33
15282	33
15283	33
15284	33
15285	33
15286	33
15287	33
15288	33
15289	33
15290	33
15291	33
15292	33
15293	33
15294	33
15295	33
15296	33
15297	33
15298	33
15299	33
15300	33
15301	33
15302	33
15303	33
15304	33
15305	33
15306	33
15307	33
15308	33
15309	33
15310	33
15311	33
15312	33
15313	33
15314	33
15315	33
15316	33
15317	33
15318	33
15319	33
15320	33
15321	33
15322	33
15323	33
15324	33
15325	33
15326	33
15327	33
15328	33
15329	33
15330	33
15331	33
15332	33
15333	33
15334	33
15335	33
15336	33
15337	33
15338	33
15339	33
15340	33
15341	33
15342	33
15343	33
15344	33
15345	33
15346	33
15347	33
15348	33
15349	33
15350	33
15351	33
15352	33
15353	33
15354	33
15355	33
15356	33
15357	33
15358	33
15359	33
15360	33
15361	33
15362	33
15363	33
15364	33
15365	33
15366	33
15367	33
15368	33
15369	33
15370	33
15371	33
15372	33
15373	33
15374	33
15375	33
15376	33
15377	33
15378	33
15379	33
15380	33
15381	33
15382	33
15383	33
15384	33
15385	33
15386	33
15387	33
15388	33
15389	33
15390	33
15391	33
15392	33
15393	33
15394	33
15395	33
15396	33
15397	33
15398	33
15399	33
15400	33
15401	33
15402	33
15403	33
15404	33
15405	33
15406	33
15407	33
15408	33
15409	33
15410	33
15411	33
15412	33
15413	33
15414	33
15415	33
15416	33
15417	33
15418	33
15419	33
15420	33
15421	33
15422	33
15423	33
15424	33
15425	33
15426	33
15427	33
15428	33
15429	33
15430	33
15431	33
15432	33
15433	33
15434	33
15435	33
15436	33
15437	33
15438	33
15439	33
15440	33
15441	33
15442	33
15443	33
15444	33
15445	33
15446	33
15447	33
15448	33
15449	33
15450	33
15451	33
15452	33
15453	33
15454	33
15455	33
15456	33
15457	33
15458	33
15459	33
15460	33
15461	33
15462	33
15463	33
15464	33
15465	33
15466	33
15467	33
15468	33
15469	33
15470	33
15471	33
15472	33
15473	33
15474	33
15475	33
15476	33
15477	33
15478	33
15479	33
15480	33
15481	33
15482	33
15483	33
15484	33
15485	33
15486	33
15487	33
15488	33
15489	33
15490	33
15491	33
15492	33
15493	33
15494	33
15495	33
15496	33
15497	33
15498	33
15499	33
15500	33
15501	33
15502	33
15503	33
15504	33
15505	33
15506	33
15507	33
15508	33
15509	33
15510	33
15511	33
15512	33
15513	33
15514	33
15515	33
15516	33
15517	33
15518	33
15519	33
15520	33
15521	33
15522	33
15523	33
15524	33
15525	33
15526	33
15527	33
15528	33
15529	33
15530	33
15531	33
15532	33
15533	33
15534	33
15535	33
15536	33
15537	33
15538	33
15539	33
15540	33
15541	33
15542	33
15543	33
15544	33
15545	33
15546	33
15547	33
15548	33
15549	33
15550	33
15551	33
15552	33
15553	33
15554	33
15555	33
15556	33
15557	33
15558	33
15559	33
15560	33
15561	33
15562	33
15563	33
15564	33
15565	33
15566	33
15567	33
15568	33
15569	33
15570	33
15571	33
15572	33
15573	33
15574	33
15575	33
15576	33
15577	33
15578	33
15579	33
15580	33
15581	33
15582	33
15583	33
15584	33
15585	33
15586	33
15587	33
15588	33
15589	33
15590	33
15591	33
15592	33
15593	33
15594	33
15595	33
15596	33
15597	33
15598	33
15599	33
15600	33
15601	33
15602	33
15603	33
15604	33
15605	33
15606	33
15607	33
15608	33
15609	33
15610	33
15611	33
15612	33
15613	33
15614	33
15615	33
15616	33
15617	33
15618	33
15619	33
15620	33
15621	33
15622	33
15623	33
15624	33
15625	33
15626	33
15627	33
15628	33
15629	33
15630	33
15631	33
15632	33
15633	33
15634	33
15635	33
15636	33
15637	33
15638	33
15639	33
15640	33
15641	33
15642	33
15643	33
15644	33
15645	33
15646	33
15647	33
15648	33
15649	33
15650	33
15651	33
15652	33
15653	33
15654	33
15655	33
15656	33
15657	33
15658	33
15659	33
15660	33
15661	33
15662	33
15663	33
15664	33
15665	33
15666	33
15667	33
15668	33
15669	33
15670	33
15671	33
15672	33
15673	33
15674	33
15675	33
15676	33
15677	33
15678	33
15679	33
15680	33
15681	33
15682	33
15683	33
15684	33
15685	33
15686	33
15687	33
15688	33
15689	33
15690	33
15691	33
15692	33
15693	33
15694	33
15695	33
15696	33
15697	33
15698	33
15699	33
15700	33
15701	33
15702	33
15703	33
15704	33
15705	33
15706	33
15707	33
15708	33
15709	33
15710	33
15711	33
15712	33
15713	33
15714	33
15715	33
15716	33
15717	33
15718	33
15719	33
15720	33
15721	33
15722	33
15723	33
15724	33
15725	33
15726	33
15727	33
15728	33
15729	33
15730	33
15731	33
15732	33
15733	33
15734	33
15735	33
15736	33
15737	33
15738	33
15739	33
15740	33
15741	33
15742	33
15743	33
15744	33
15745	33
15746	33
15747	33
15748	33
15749	33
15750	33
15751	33
15752	33
15753	33
15754	33
15755	33
15756	33
15757	33
15758	33
15759	33
15760	33
15761	33
15762	33
15763	33
15764	33
15765	33
15766	33
15767	33
15768	33
15769	33
15770	33
15771	33
15772	33
15773	33
15774	33
15775	33
15776	33
15777	33
15778	33
15779	33
15780	33
15781	33
15782	33
15783	33
15784	33
15785	33
15786	33
15787	33
15788	33
15789	33
15790	33
15791	33
15792	33
15793	33
15794	33
15795	33
15796	33
15797	33
15798	33
15799	33
15800	33
15801	33
15802	33
15803	33
15804	33
15805	33
15806	33
15807	33
15808	33
15809	33
15810	33
15811	33
15812	33
15813	33
15814	33
15815	33
15816	33
15817	33
15818	33
15819	33
15820	33
15821	33
15822	33
15823	33
15824	33
15825	33
15826	33
15827	33
15828	33
15829	33
15830	33
15831	33
15832	33
15833	33
15834	33
15835	33
15836	33
15837	33
15838	33
15839	33
15840	33
15841	33
15842	33
15843	33
15844	33
15845	33
15846	33
15847	33
15848	33
15849	33
15850	33
15851	33
15852	33
15853	33
15854	33
15855	33
15856	33
15857	33
15858	33
15859	33
15860	33
15861	33
15862	33
15863	33
15864	33
15865	33
15866	33
15867	33
15868	33
15869	33
15870	33
15871	33
15872	33
15873	33
15874	33
15875	33
15876	33
15877	33
15878	33
15879	33
15880	33
15881	33
15882	33
15883	33
15884	33
15885	33
15886	33
15887	33
15888	33
15889	33
15890	33
15891	33
15892	33
15893	33
15894	33
15895	33
15896	33
15897	33
15898	33
15899	33
15900	33
15901	33
15902	33
15903	33
15904	33
15905	33
15906	33
15907	33
15908	33
15909	33
15910	33
15911	33
15912	33
15913	33
15914	33
15915	33
15916	33
15917	33
15918	33
15919	33
15920	33
15921	33
15922	33
15923	33
15924	33
15925	33
15926	33
15927	33
15928	33
15929	33
15930	33
15931	33
15932	33
15933	33
15934	33
15935	33
15936	33
15937	33
15938	33
15939	33
15940	33
15941	33
15942	33
15943	33
15944	33
15945	33
15946	33
15947	33
15948	33
15949	33
15950	33
15951	33
15952	33
15953	33
15954	33
15955	33
15956	33
15957	33
15958	33
15959	33
15960	33
15961	33
15962	33
15963	33
15964	33
15965	33
15966	33
15967	33
15968	33
15969	33
15970	33
15971	33
15972	33
15973	33
15974	33
15975	33
15976	33
15977	33
15978	33
15979	33
15980	33
15981	33
15982	33
15983	33
15984	33
15985	33
15986	33
15987	33
15988	33
15989	33
15990	33
15991	33
15992	33
15993	33
15994	33
15995	33
15996	33
15997	33
15998	33
15999	33
16000	33
16001	33
16002	33
16003	33
16004	33
16005	33
16006	33
16007	33
16008	33
16009	33
16010	33
16011	33
16012	33
16013	33
16014	33
16015	33
16016	33
16017	33
16018	33
16019	33
16020	33
16021	33
16022	33
16023	33
16024	33
16025	33
16026	33
16027	33
16028	33
16029	33
16030	33
16031	33
16032	33
16033	33
16034	33
16035	33
16036	33
16037	33
16038	33
16039	33
16040	33
16041	33
16042	33
16043	33
16044	33
16045	33
16046	33
16047	33
16048	33
16049	33
16050	33
16051	33
16052	33
16053	33
16054	33
16055	33
16056	33
16057	33
16058	33
16059	33
16060	33
16061	33
16062	33
16063	33
16064	33
16065	33
16066	33
16067	33
16068	33
16069	33
16070	33
16071	33
16072	33
16073	33
16074	33
16075	33
16076	33
16077	33
16078	33
16079	33
16080	33
16081	33
16082	33
16083	33
16084	33
16085	33
16086	33
16087	33
16088	33
16089	33
16090	33
16091	33
16092	33
16093	33
16094	33
16095	33
16096	33
16097	33
16098	33
16099	33
16100	33
16101	33
16102	33
16103	33
16104	33
16105	33
16106	33
16107	33
16108	33
16109	33
16110	33
16111	33
16112	33
16113	33
16114	33
16115	33
16116	33
16117	33
16118	33
16119	33
16120	33
16121	33
16122	33
16123	33
16124	33
16125	33
16126	33
16127	33
16128	33
16129	33
16130	33
16131	33
16132	33
16133	33
16134	33
16135	33
16136	33
16137	33
16138	33
16139	33
16140	33
16141	33
16142	33
16143	33
16144	33
16145	33
16146	33
16147	33
16148	33
16149	33
16150	33
16151	33
16152	33
16153	33
16154	33
16155	33
16156	33
16157	33
16158	33
16159	33
16160	33
16161	33
16162	33
16163	33
16164	33
16165	33
16166	33
16167	33
16168	33
16169	33
16170	33
16171	33
16172	33
16173	33
16174	33
16175	33
16176	33
16177	33
16178	33
16179	33
16180	33
16181	33
16182	33
16183	33
16184	33
16185	33
16186	33
16187	33
16188	33
16189	33
16190	33
16191	33
16192	33
16193	33
16194	33
16195	33
16196	33
16197	33
16198	33
16199	33
16200	33
16201	33
16202	33
16203	33
16204	33
16205	33
16206	33
16207	33
16208	33
16209	33
16210	33
16211	33
16212	33
16213	33
16214	33
16215	33
16216	33
16217	33
16218	33
16219	33
16220	33
16221	33
16222	33
16223	33
16224	33
16225	33
16226	33
16227	33
16228	33
16229	33
16230	33
16231	33
16232	33
16233	33
16234	33
16235	33
16236	33
16237	33
16238	33
16239	33
16240	33
16241	33
16242	33
16243	33
16244	33
16245	33
16246	33
16247	33
16248	33
16249	33
16250	33
16251	33
16252	33
16253	33
16254	33
16255	33
16256	33
16257	33
16258	33
16259	33
16260	33
16261	33
16262	33
16263	33
16264	33
16265	33
16266	33
16267	33
16268	33
16269	33
16270	33
16271	33
16272	33
16273	33
16274	33
16275	33
16276	33
16277	33
16278	33
16279	33
16280	33
16281	33
16282	33
16283	33
16284	33
16285	33
16286	33
16287	33
16288	33
16289	33
16290	33
16291	33
16292	33
16293	33
16294	33
16295	33
16296	33
16297	33
16298	33
16299	33
16300	33
16301	33
16302	33
16303	33
16304	33
16305	33
16306	33
16307	33
16308	33
16309	33
16310	33
16311	33
16312	33
16313	33
16314	33
16315	33
16316	33
16317	33
16318	33
16319	33
16320	33
16321	33
16322	33
16323	33
16324	33
16325	33
16326	33
16327	33
16328	33
16329	33
16330	33
16331	33
16332	33
16333	33
16334	33
16335	33
16336	33
16337	33
16338	33
16339	33
16340	33
16341	33
16342	33
16343	33
16344	33
16345	33
16346	33
16347	33
16348	33
16349	33
16350	33
16351	33
16352	33
16353	33
16354	33
16355	33
16356	33
16357	33
16358	33
16359	33
16360	33
16361	33
16362	33
16363	33
16364	33
16365	33
16366	33
16367	33
16368	33
16369	33
16370	33
16371	33
16372	33
16373	33
16374	33
16375	33
16376	33
16377	33
16378	33
16379	33
16380	33
16381	33
16382	33
16383	33
16384	33
16385	33
16386	33
16387	33
16388	33
16389	33
16390	33
16391	33
16392	33
16393	33
16394	33
16395	33
16396	33
16397	33
16398	33
16399	33
16400	33
16401	33
16402	33
16403	33
16404	33
16405	33
16406	33
16407	33
16408	33
16409	33
16410	33
16411	33
16412	33
16413	33
16414	33
16415	33
16416	33
16417	33
16418	33
16419	33
16420	33
16421	33
16422	33
16423	33
16424	33
16425	33
16426	33
16427	33
16428	33
16429	33
16430	33
16431	33
16432	33
16433	33
16434	33
16435	33
16436	33
16437	33
16438	33
16439	33
16440	33
16441	33
16442	33
16443	33
16444	33
16445	33
16446	33
16447	33
16448	33
16449	33
16450	33
16451	33
16452	33
16453	33
16454	33
16455	33
16456	33
16457	33
16458	33
16459	33
16460	33
16461	33
16462	33
16463	33
16464	33
16465	33
16466	33
16467	33
16468	33
16469	33
16470	33
16471	33
16472	33
16473	33
16474	33
16475	33
16476	33
16477	33
16478	33
16479	33
16480	33
16481	33
16482	33
16483	33
16484	33
16485	33
16486	33
16487	33
16488	33
16489	33
16490	33
16491	33
16492	33
16493	33
16494	33
16495	33
16496	33
16497	33
16498	33
16499	33
16500	33
16501	33
16502	33
16503	33
16504	33
16505	33
16506	33
16507	33
16508	33
16509	33
16510	33
16511	33
16512	33
16513	33
16514	33
16515	33
16516	33
16517	33
16518	33
16519	33
16520	33
16521	33
16522	33
16523	33
16524	33
16525	33
16526	33
16527	33
16528	33
16529	33
16530	33
16531	33
16532	33
16533	33
16534	33
16535	33
16536	33
16537	33
16538	33
16539	33
16540	33
16541	33
16542	33
16543	33
16544	33
16545	33
16546	33
16547	33
16548	33
16549	33
16550	33
16551	33
16552	33
16553	33
16554	33
16555	33
16556	33
16557	33
16558	33
16559	33
16560	33
16561	33
16562	33
16563	33
16564	33
16565	33
16566	33
16567	33
16568	33
16569	33
16570	33
16571	33
16572	33
16573	33
16574	33
16575	33
16576	33
16577	33
16578	33
16579	33
16580	33
16581	33
16582	33
16583	33
16584	33
16585	33
16586	33
16587	33
16588	33
16589	33
16590	33
16591	33
16592	33
16593	33
16594	33
16595	33
16596	33
16597	33
16598	33
16599	33
16600	33
16601	33
16602	33
16603	33
16604	33
16605	33
16606	33
16607	33
16608	33
16609	33
16610	33
16611	33
16612	33
16613	33
16614	33
16615	33
16616	33
16617	33
16618	33
16619	33
16620	33
16621	33
16622	33
16623	33
16624	33
16625	33
16626	33
16627	33
16628	33
16629	33
16630	33
16631	33
16632	33
16633	33
16634	33
16635	33
16636	33
16637	33
16638	33
16639	33
16640	33
16641	33
16642	33
16643	33
16644	33
16645	33
16646	33
16647	33
16648	33
16649	33
16650	33
16651	33
16652	33
16653	33
16654	33
16655	33
16656	33
16657	33
16658	33
16659	33
16660	33
16661	33
16662	33
16663	33
16664	33
16665	33
16666	33
16667	33
16668	33
16669	33
16670	33
16671	33
16672	33
16673	33
16674	33
16675	33
16676	33
16677	33
16678	33
16679	33
16680	33
16681	33
16682	33
16683	33
16684	33
16685	33
16686	33
16687	33
16688	33
16689	33
16690	33
16691	33
16692	33
16693	33
16694	33
16695	33
16696	33
16697	33
16698	33
16699	33
16700	33
16701	33
16702	33
16703	33
16704	33
16705	33
16706	33
16707	33
16708	33
16709	33
16710	33
16711	33
16712	33
16713	33
16714	33
16715	33
16716	33
16717	33
16718	33
16719	33
16720	33
16721	33
16722	33
16723	33
16724	33
16725	33
16726	33
16727	33
16728	33
16729	33
16730	33
16731	33
16732	33
16733	33
16734	33
16735	33
16736	33
16737	33
16738	33
16739	33
16740	33
16741	33
16742	33
16743	33
16744	33
16745	33
16746	33
16747	33
16748	33
16749	33
16750	33
16751	33
16752	33
16753	33
16754	33
16755	33
16756	33
16757	33
16758	33
16759	33
16760	33
16761	33
16762	33
16763	33
16764	33
16765	33
16766	33
16767	33
16768	33
16769	33
16770	33
16771	33
16772	33
16773	33
16774	33
16775	33
16776	33
16777	33
16778	33
16779	33
16780	33
16781	33
16782	33
16783	33
16784	33
16785	33
16786	33
16787	33
16788	33
16789	33
16790	33
16791	33
16792	33
16793	33
16794	33
16795	33
16796	33
16797	33
16798	33
16799	33
16800	33
16801	33
16802	33
16803	33
16804	33
16805	33
16806	33
16807	33
16808	33
16809	33
16810	33
16811	33
16812	33
16813	33
16814	33
16815	33
16816	33
16817	33
16818	33
16819	33
16820	33
16821	33
16822	33
16823	33
16824	33
16825	33
16826	33
16827	33
16828	33
16829	33
16830	33
16831	33
16832	33
16833	33
16834	33
16835	33
16836	33
16837	33
16838	33
16839	33
16840	33
16841	33
16842	33
16843	33
16844	33
16845	33
16846	33
16847	33
16848	33
16849	33
16850	33
16851	33
16852	33
16853	33
16854	33
16855	33
16856	33
16857	33
16858	33
16859	33
16860	33
16861	33
16862	33
16863	33
16864	33
16865	33
16866	33
16867	33
16868	33
16869	33
16870	33
16871	33
16872	33
16873	33
16874	33
16875	33
16876	33
16877	33
16878	33
16879	33
16880	33
16881	33
16882	33
16883	33
16884	33
16885	33
16886	33
16887	33
16888	33
16889	33
16890	33
16891	33
16892	33
16893	33
16894	33
16895	33
16896	33
16897	33
16898	33
16899	33
16900	33
16901	33
16902	33
16903	33
16904	33
16905	33
16906	33
16907	33
16908	33
16909	33
16910	33
16911	33
16912	33
16913	33
16914	33
16915	33
16916	33
16917	33
16918	33
16919	33
16920	33
16921	33
16922	33
16923	33
16924	33
16925	33
16926	33
16927	33
16928	33
16929	33
16930	33
16931	33
16932	33
16933	33
16934	33
16935	33
16936	33
16937	33
16938	33
16939	33
16940	33
16941	33
16942	33
16943	33
16944	33
16945	33
16946	33
16947	33
16948	33
16949	33
16950	33
16951	33
16952	33
16953	33
16954	33
16955	33
16956	33
16957	33
16958	33
16959	33
16960	33
16961	33
16962	33
16963	33
16964	33
16965	33
16966	33
16967	33
16968	33
16969	33
16970	33
16971	33
16972	33
16973	33
16974	33
16975	33
16976	33
16977	33
16978	33
16979	33
16980	33
16981	33
16982	33
16983	33
16984	33
16985	33
16986	33
16987	33
16988	33
16989	33
16990	33
16991	33
16992	33
16993	33
16994	33
16995	33
16996	33
16997	33
16998	33
16999	33
17000	33
17001	33
17002	33
17003	33
17004	33
17005	33
17006	33
17007	33
17008	33
17009	33
17010	33
17011	33
17012	33
17013	33
17014	33
17015	33
17016	33
17017	33
17018	33
17019	33
17020	33
17021	33
17022	33
17023	33
17024	33
17025	33
17026	33
17027	33
17028	33
17029	33
17030	33
17031	33
17032	33
17033	33
17034	33
17035	33
17036	33
17037	33
17038	33
17039	33
17040	33
17041	33
17042	33
17043	33
17044	33
17045	33
17046	33
17047	33
17048	33
17049	33
17050	33
17051	33
17052	33
17053	33
17054	33
17055	33
17056	33
17057	33
17058	33
17059	33
17060	33
17061	33
17062	33
17063	33
17064	33
17065	33
17066	33
17067	33
17068	33
17069	33
17070	33
17071	33
17072	33
17073	33
17074	33
17075	33
17076	33
17077	33
17078	33
17079	33
17080	33
17081	33
17082	33
17083	33
17084	33
17085	33
17086	33
17087	33
17088	33
17089	33
17090	33
17091	33
17092	33
17093	33
17094	33
17095	33
17096	33
17097	33
17098	33
17099	33
17100	33
17101	33
17102	33
17103	33
17104	33
17105	33
17106	33
17107	33
17108	33
17109	33
17110	33
17111	33
17112	33
17113	33
17114	33
17115	33
17116	33
17117	33
17118	33
17119	33
17120	33
17121	33
17122	33
17123	33
17124	33
17125	33
17126	33
17127	33
17128	33
17129	33
17130	33
17131	33
17132	33
17133	33
17134	33
17135	33
17136	33
17137	33
17138	33
17139	33
17140	33
17141	33
17142	33
17143	33
17144	33
17145	33
17146	33
17147	33
17148	33
17149	33
17150	33
17151	33
17152	33
17153	33
17154	33
17155	33
17156	33
17157	33
17158	33
17159	33
17160	33
17161	33
17162	33
17163	33
17164	33
17165	33
17166	33
17167	33
17168	33
17169	33
17170	33
17171	33
17172	33
17173	33
17174	33
17175	33
17176	33
17177	33
17178	33
17179	33
17180	33
17181	33
17182	33
17183	33
17184	33
17185	33
17186	33
17187	33
17188	33
17189	33
17190	33
17191	33
17192	33
17193	33
17194	33
17195	33
17196	33
17197	33
17198	33
17199	33
17200	33
17201	33
17202	33
17203	33
17204	33
17205	33
17206	33
17207	33
17208	33
17209	33
17210	33
17211	33
17212	33
17213	33
17214	33
17215	33
17216	33
17217	33
17218	33
17219	33
17220	33
17221	33
17222	33
17223	33
17224	33
17225	33
17226	33
17227	33
17228	33
17229	33
17230	33
17231	33
17232	33
17233	33
17234	33
17235	33
17236	33
17237	33
17238	33
17239	33
17240	33
17241	33
17242	33
17243	33
17244	33
17245	33
17246	33
17247	33
17248	33
17249	33
17250	33
17251	33
17252	33
17253	33
17254	33
17255	33
17256	33
17257	33
17258	33
17259	33
17260	33
17261	33
17262	33
17263	33
17264	33
17265	33
17266	33
17267	33
17268	33
17269	33
17270	33
17271	33
17272	33
17273	33
17274	33
17275	33
17276	33
17277	33
17278	33
17279	33
17280	33
17281	33
17282	33
17283	33
17284	33
17285	33
17286	33
17287	33
17288	33
17289	33
17290	33
17291	33
17292	33
17293	33
17294	33
17295	33
17296	33
17297	33
17298	33
17299	33
17300	33
17301	33
17302	33
17303	33
17304	33
17305	33
17306	33
17307	33
17308	33
17309	33
17310	33
17311	33
17312	33
17313	33
17314	33
17315	33
17316	33
17317	33
17318	33
17319	33
17320	33
17321	33
17322	33
17323	33
17324	33
17325	33
17326	33
17327	33
17328	33
17329	33
17330	33
17331	33
17332	33
17333	33
17334	33
17335	33
17336	33
17337	33
17338	33
17339	33
17340	33
17341	33
17342	33
17343	33
17344	33
17345	33
17346	33
17347	33
17348	33
17349	33
17350	33
17351	33
17352	33
17353	33
17354	33
17355	33
17356	33
17357	33
17358	33
17359	33
17360	33
17361	33
17362	33
17363	33
17364	33
17365	33
17366	33
17367	33
17368	33
17369	33
17370	33
17371	33
17372	33
17373	33
17374	33
17375	33
17376	33
17377	33
17378	33
17379	33
17380	33
17381	33
17382	33
17383	33
17384	33
17385	33
17386	33
17387	33
17388	33
17389	33
17390	33
17391	33
17392	33
17393	33
17394	33
17395	33
17396	33
17397	33
17398	33
17399	33
17400	33
17401	33
17402	33
17403	33
17404	33
17405	33
17406	33
17407	33
17408	33
17409	33
17410	33
17411	33
17412	33
17413	33
17414	33
17415	33
17416	33
17417	33
17418	33
17419	33
17420	33
17421	33
17422	33
17423	33
17424	33
17425	33
17426	33
17427	33
17428	33
17429	33
17430	33
17431	33
17432	33
17433	33
17434	33
17435	33
17436	33
17437	33
17438	33
17439	33
17440	33
17441	33
17442	33
17443	33
17444	33
17445	33
17446	33
17447	33
17448	33
17449	33
17450	33
17451	33
17452	33
17453	33
17454	33
17455	33
17456	33
17457	33
17458	33
17459	33
17460	33
17461	33
17462	33
17463	33
17464	33
17465	33
17466	33
17467	33
17468	33
17469	33
17470	33
17471	33
17472	33
17473	33
17474	33
17475	33
17476	33
17477	33
17478	33
17479	33
17480	33
17481	33
17482	33
17483	33
17484	33
17485	33
17486	33
17487	33
17488	33
17489	33
17490	33
17491	33
17492	33
17493	33
17494	33
17495	33
17496	33
17497	33
17498	33
17499	33
17500	33
17501	33
17502	33
17503	33
17504	33
17505	33
17506	33
17507	33
17508	33
17509	33
17510	33
17511	33
17512	33
17513	33
17514	33
17515	33
17516	33
17517	33
17518	33
17519	33
17520	33
17521	33
17522	33
17523	33
17524	33
17525	33
17526	33
17527	33
17528	33
17529	33
17530	33
17531	33
17532	33
17533	33
17534	33
17535	33
17536	33
17537	33
17538	33
17539	33
17540	33
17541	33
17542	33
17543	33
17544	33
17545	33
17546	33
17547	33
17548	33
17549	33
17550	33
17551	33
17552	33
17553	33
17554	33
17555	33
17556	33
17557	33
17558	33
17559	33
17560	33
17561	33
17562	33
17563	33
17564	33
17565	33
17566	33
17567	33
17568	33
17569	33
17570	33
17571	33
17572	33
17573	33
17574	33
17575	33
17576	33
17577	33
17578	33
17579	33
17580	34
17581	34
17582	34
17583	34
17584	34
17585	34
17586	34
17587	34
17588	34
17589	34
17590	34
17591	34
17592	34
17593	34
17594	34
17595	34
17596	34
17597	34
17598	34
17599	34
17600	34
17601	34
17602	34
17603	34
17604	34
17605	34
17606	34
17607	34
17608	34
17609	34
17610	34
17611	34
17612	34
17613	34
17614	34
17615	34
17616	34
17617	34
17618	34
17619	34
17620	34
17621	34
17622	34
17623	34
17624	34
17625	34
17626	34
17627	34
17628	34
17629	34
17630	34
17631	34
17632	34
17633	34
17634	34
17635	34
17636	34
17637	34
17638	34
17639	34
17640	34
17641	34
17642	34
17643	34
17644	34
17645	34
17646	34
17647	34
17648	34
17649	34
17650	34
17651	34
17652	34
17653	34
17654	34
17655	34
17656	34
17657	34
17658	34
17659	34
17660	34
17661	34
17662	34
17663	34
17664	34
17665	34
17666	34
17667	34
17668	34
17669	34
17670	34
17671	34
17672	34
17673	34
17674	34
17675	34
17676	34
17677	34
17678	34
17679	34
17680	34
17681	34
17682	34
17683	34
17684	34
17685	34
17686	34
17687	34
17688	34
17689	34
17690	34
17691	34
17692	34
17693	34
17694	34
17695	34
17696	34
17697	34
17698	34
17699	34
17700	34
17701	34
17702	34
17703	34
17704	34
17705	34
17706	34
17707	34
17708	34
17709	34
17710	34
17711	34
17712	34
17713	34
17714	34
17715	34
17716	34
17717	34
17718	34
17719	34
17720	34
17721	34
17722	34
17723	34
17724	34
17725	34
17726	34
17727	34
17728	34
17729	34
17730	34
17731	34
17732	34
17733	34
17734	34
17735	34
17736	34
17737	34
17738	34
17739	34
17740	34
17741	34
17742	34
17743	34
17744	34
17745	34
17746	34
17747	34
17748	34
17749	34
17750	34
17751	34
17752	34
17753	34
17754	34
17755	34
17756	34
17757	34
17758	34
17759	34
17760	34
17761	34
17762	34
17763	34
17764	34
17765	34
17766	34
17767	34
17768	34
17769	34
17770	34
17771	34
17772	34
17773	34
17774	34
17775	34
17776	34
17777	34
17778	34
17779	34
17780	34
17781	34
17782	34
17783	34
17784	34
17785	34
17786	34
17787	34
17788	34
17789	34
17790	34
17791	34
17792	34
17793	34
17794	34
17795	34
17796	34
17797	34
17798	34
17799	34
17800	34
17801	34
17802	34
17803	34
17804	34
17805	34
17806	34
17807	34
17808	34
17809	34
17810	34
17811	34
17812	34
17813	34
17814	34
17815	34
17816	34
17817	34
17818	34
17819	34
17820	34
17821	34
17822	34
17823	34
17824	34
17825	34
17826	34
17827	34
17828	34
17829	34
17830	34
17831	34
17832	34
17833	34
17834	34
17835	34
17836	34
17837	34
17838	34
17839	34
17840	34
17841	34
17842	34
17843	34
17844	34
17845	34
17846	34
17847	34
17848	34
17849	34
17850	34
17851	34
17852	34
17853	34
17854	34
17855	34
17856	34
17857	34
17858	34
17859	34
17860	34
17861	34
17862	34
17863	34
17864	34
17865	34
17866	34
17867	34
17868	34
17869	34
17870	34
17871	34
17872	34
17873	34
17874	34
17875	34
17876	34
17877	34
17878	34
17879	34
17880	34
17881	34
17882	34
17883	34
17884	34
17885	34
17886	34
17887	34
17888	34
17889	34
17890	34
17891	34
17892	34
17893	34
17894	34
17895	34
17896	34
17897	34
17898	34
17899	34
17900	34
17901	34
17902	34
17903	34
17904	34
17905	34
17906	34
17907	34
17908	34
17909	34
17910	34
17911	34
17912	34
17913	34
17914	34
17915	34
17916	34
17917	34
17918	34
17919	34
17920	34
17921	34
17922	34
17923	34
17924	34
17925	34
17926	34
17927	34
17928	34
17929	34
17930	34
17931	34
17932	34
17933	34
17934	34
17935	34
17936	34
17937	34
17938	34
17939	34
17940	34
17941	34
17942	34
17943	34
17944	34
17945	34
17946	34
17947	34
17948	34
17949	34
17950	34
17951	34
17952	34
17953	34
17954	34
17955	34
17956	34
17957	34
17958	34
17959	34
17960	34
17961	34
17962	34
17963	34
17964	34
17965	34
17966	34
17967	34
17968	34
17969	34
17970	34
17971	34
17972	34
17973	34
17974	34
17975	34
17976	34
17977	34
17978	34
17979	34
17980	34
17981	34
17982	34
17983	34
17984	34
17985	34
17986	34
17987	34
17988	34
17989	34
17990	34
17991	34
17992	34
17993	34
17994	34
17995	34
17996	34
17997	34
17998	34
17999	34
18000	34

==> data/with_restart/COMB/fw-c.01-wrnd.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	1
52	2
53	2
54	2
55	2
56	2
57	2
58	3
59	3
60	3
61	3
62	3
63	3
64	5
65	5
66	5
67	5
68	5
69	5
70	5
71	5
72	6
73	6
74	6
75	6
76	6
77	6
78	6
79	6
80	6
81	6
82	6
83	6
84	6
85	6
86	6
87	6
88	6
89	6
90	6
91	6
92	7
93	7
94	7
95	7
96	7
97	7
98	7
99	7
100	7
101	7
102	7
103	7
104	7
105	7
106	7
107	7
108	7
109	7
110	7
111	7
112	7
113	7
114	7
115	7
116	7
117	7
118	7
119	7
120	7
121	7
122	7
123	7
124	7
125	7
126	7
127	7
128	7
129	7
130	7
131	7
132	7
133	7
134	7
135	7
136	7
137	7
138	7
139	7
140	7
141	8
142	8
143	8
144	8
145	8
146	8
147	8
148	8
149	8
150	8
151	8
152	8
153	8
154	8
155	8
156	8
157	8
158	9
159	9
160	9
161	9
162	9
163	9
164	9
165	9
166	9
167	9
168	9
169	9
170	9
171	9
172	9
173	9
174	9
175	9
176	9
177	9
178	9
179	9
180	9
181	9
182	9
183	9
184	9
185	9
186	9
187	9
188	9
189	9
190	9
191	9
192	9
193	9
194	9
195	9
196	9
197	9
198	9
199	9
200	9
201	9
202	9
203	9
204	9
205	9
206	9
207	9
208	9
209	9
210	9
211	9
212	9
213	9
214	9
215	9
216	9
217	9
218	9
219	9
220	9
221	10
222	10
223	10
224	10
225	11
226	11
227	11
228	11
229	11
230	11
231	11
232	11
233	11
234	11
235	11
236	11
237	11
238	11
239	11
240	11
241	11
242	11
243	11
244	11
245	11
246	11
247	11
248	11
249	11
250	11
251	11
252	11
253	11
254	11
255	11
256	11
257	11
258	11
259	11
260	11
261	11
262	11
263	11
264	11
265	11
266	11
267	11
268	11
269	11
270	11
271	11
272	11
273	11
274	11
275	11
276	11
277	11
278	11
279	11
280	11
281	11
282	11
283	11
284	11
285	11
286	11
287	11
288	11
289	11
290	11
291	11
292	11
293	11
294	11
295	11
296	11
297	11
298	11
299	11
300	11
301	11
302	11
303	11
304	11
305	11
306	11
307	11
308	11
309	11
310	11
311	11
312	11
313	11
314	11
315	11
316	11
317	11
318	11
319	11
320	11
321	11
322	11
323	11
324	11
325	11
326	11
327	11
328	11
329	11
330	11
331	11
332	11
333	11
334	11
335	11
336	11
337	11
338	11
339	11
340	11
341	11
342	11
343	11
344	11
345	11
346	11
347	11
348	11
349	11
350	11
351	11
352	11
353	11
354	11
355	11
356	11
357	11
358	11
359	11
360	11
361	11
362	11
363	11
364	11
365	11
366	11
367	11
368	11
369	11
370	11
371	11
372	11
373	11
374	11
375	11
376	11
377	11
378	11
379	11
380	11
381	11
382	11
383	11
384	11
385	11
386	11
387	11
388	11
389	11
390	11
391	11
392	11
393	11
394	11
395	11
396	11
397	11
398	11
399	11
400	11
401	11
402	11
403	11
404	11
405	11
406	11
407	11
408	11
409	11
410	11
411	11
412	11
413	11
414	11
415	11
416	11
417	11
418	11
419	11
420	11
421	11
422	11
423	11
424	11
425	11
426	11
427	11
428	11
429	11
430	11
431	11
432	11
433	11
434	11
435	11
436	11
437	11
438	11
439	11
440	11
441	11
442	11
443	11
444	11
445	11
446	11
447	11
448	11
449	11
450	11
451	11
452	11
453	11
454	11
455	11
456	11
457	11
458	11
459	11
460	11
461	11
462	11
463	11
464	11
465	11
466	11
467	11
468	11
469	11
470	11
471	11
472	11
473	11
474	11
475	11
476	11
477	11
478	11
479	11
480	11
481	11
482	11
483	11
484	11
485	11
486	11
487	11
488	11
489	11
490	11
491	11
492	11
493	11
494	11
495	11
496	11
497	11
498	11
499	11
500	11
501	11
502	11
503	11
504	11
505	11
506	12
507	12
508	12
509	12
510	12
511	12
512	12
513	12
514	12
515	12
516	12
517	12
518	12
519	12
520	12
521	12
522	12
523	12
524	12
525	12
526	12
527	12
528	12
529	12
530	12
531	12
532	12
533	12
534	12
535	12
536	12
537	12
538	12
539	12
540	12
541	12
542	12
543	12
544	12
545	12
546	12
547	12
548	12
549	12
550	12
551	12
552	12
553	12
554	12
555	12
556	12
557	12
558	12
559	12
560	12
561	12
562	12
563	12
564	12
565	12
566	12
567	12
568	12
569	12
570	12
571	12
572	12
573	12
574	12
575	12
576	12
577	12
578	12
579	12
580	12
581	12
582	12
583	12
584	12
585	12
586	12
587	12
588	12
589	12
590	12
591	12
592	12
593	12
594	12
595	12
596	12
597	12
598	12
599	12
600	12
601	12
602	12
603	12
604	12
605	12
606	12
607	12
608	12
609	12
610	12
611	12
612	12
613	12
614	12
615	12
616	12
617	12
618	12
619	12
620	12
621	12
622	12
623	12
624	12
625	12
626	12
627	12
628	12
629	12
630	12
631	12
632	12
633	12
634	12
635	12
636	12
637	12
638	12
639	12
640	12
641	12
642	12
643	12
644	12
645	12
646	12
647	12
648	12
649	12
650	12
651	12
652	12
653	12
654	12
655	12
656	12
657	12
658	12
659	12
660	12
661	12
662	12
663	12
664	12
665	12
666	12
667	12
668	12
669	12
670	12
671	12
672	12
673	12
674	12
675	13
676	13
677	13
678	13
679	13
680	13
681	13
682	13
683	13
684	13
685	13
686	13
687	13
688	13
689	13
690	13
691	13
692	13
693	13
694	13
695	13
696	13
697	13
698	13
699	13
700	13
701	13
702	13
703	13
704	13
705	13
706	13
707	13
708	13
709	13
710	13
711	13
712	13
713	13
714	13
715	13
716	13
717	13
718	13
719	14
720	14
721	14
722	14
723	14
724	14
725	14
726	14
727	14
728	14
729	14
730	14
731	14
732	14
733	14
734	14
735	14
736	14
737	14
738	14
739	14
740	14
741	14
742	14
743	14
744	14
745	14
746	14
747	14
748	14
749	14
750	14
751	14
752	15
753	15
754	15
755	15
756	15
757	15
758	15
759	15
760	15
761	15
762	15
763	15
764	15
765	15
766	15
767	15
768	15
769	15
770	15
771	15
772	15
773	15
774	15
775	15
776	15
777	15
778	15
779	15
780	15
781	15
782	15
783	15
784	15
785	15
786	15
787	15
788	15
789	15
790	15
791	15
792	15
793	15
794	15
795	15
796	15
797	15
798	15
799	15
800	15
801	15
802	15
803	15
804	15
805	15
806	15
807	15
808	15
809	15
810	15
811	15
812	15
813	15
814	15
815	15
816	15
817	15
818	15
819	15
820	15
821	15
822	15
823	15
824	15
825	15
826	15
827	15
828	15
829	15
830	15
831	15
832	15
833	15
834	15
835	15
836	15
837	15
838	15
839	15
840	15
841	15
842	15
843	15
844	15
845	15
846	15
847	15
848	15
849	15
850	15
851	15
852	15
853	15
854	15
855	15
856	15
857	15
858	15
859	15
860	15
861	15
862	15
863	15
864	15
865	15
866	15
867	15
868	15
869	15
870	15
871	15
872	15
873	16
874	16
875	16
876	16
877	16
878	16
879	16
880	16
881	16
882	16
883	16
884	16
885	16
886	16
887	16
888	16
889	16
890	16
891	16
892	16
893	16
894	16
895	16
896	16
897	16
898	16
899	17
900	17
901	17
902	17
903	17
904	17
905	17
906	17
907	17
908	17
909	17
910	17
911	17
912	17
913	17
914	17
915	17
916	17
917	17
918	17
919	17
920	17
921	17
922	17
923	17
924	17
925	17
926	17
927	17
928	17
929	17
930	17
931	17
932	17
933	17
934	17
935	17
936	17
937	17
938	17
939	17
940	17
941	17
942	17
943	17
944	17
945	17
946	17
947	17
948	17
949	17
950	17
951	17
952	17
953	17
954	17
955	17
956	17
957	17
958	17
959	17
960	17
961	17
962	17
963	17
964	17
965	17
966	17
967	17
968	17
969	17
970	17
971	17
972	17
973	17
974	17
975	17
976	17
977	17
978	17
979	17
980	17
981	17
982	17
983	17
984	17
985	17
986	17
987	17
988	17
989	17
990	17
991	17
992	17
993	17
994	17
995	17
996	17
997	17
998	17
999	17
1000	17
1001	17
1002	17
1003	17
1004	17
1005	17
1006	17
1007	17
1008	17
1009	17
1010	17
1011	17
1012	17
1013	17
1014	18
1015	18
1016	18
1017	18
1018	18
1019	18
1020	18
1021	18
1022	18
1023	18
1024	18
1025	18
1026	18
1027	18
1028	18
1029	18
1030	18
1031	18
1032	18
1033	18
1034	18
1035	18
1036	18
1037	18
1038	18
1039	18
1040	18
1041	18
1042	18
1043	18
1044	18
1045	18
1046	18
1047	18
1048	18
1049	18
1050	18
1051	18
1052	18
1053	18
1054	18
1055	18
1056	18
1057	18
1058	18
1059	18
1060	18
1061	18
1062	18
1063	18
1064	18
1065	18
1066	18
1067	18
1068	18
1069	18
1070	18
1071	18
1072	18
1073	18
1074	18
1075	18
1076	18
1077	18
1078	18
1079	18
1080	18
1081	18
1082	18
1083	18
1084	18
1085	18
1086	18
1087	18
1088	18
1089	18
1090	18
1091	18
1092	18
1093	18
1094	18
1095	18
1096	18
1097	18
1098	18
1099	18
1100	18
1101	18
1102	18
1103	18
1104	18
1105	18
1106	18
1107	18
1108	18
1109	18
1110	18
1111	18
1112	18
1113	18
1114	18
1115	18
1116	18
1117	18
1118	18
1119	18
1120	18
1121	18
1122	18
1123	18
1124	18
1125	18
1126	18
1127	18
1128	18
1129	18
1130	18
1131	18
1132	18
1133	18
1134	18
1135	18
1136	18
1137	18
1138	18
1139	18
1140	18
1141	18
1142	18
1143	18
1144	18
1145	18
1146	18
1147	18
1148	18
1149	18
1150	18
1151	18
1152	18
1153	18
1154	18
1155	18
1156	18
1157	18
1158	18
1159	18
1160	18
1161	18
1162	18
1163	18
1164	18
1165	18
1166	18
1167	18
1168	18
1169	18
1170	18
1171	18
1172	18
1173	18
1174	18
1175	18
1176	18
1177	18
1178	18
1179	18
1180	18
1181	18
1182	18
1183	18
1184	18
1185	18
1186	18
1187	18
1188	18
1189	18
1190	18
1191	18
1192	18
1193	18
1194	18
1195	18
1196	18
1197	18
1198	18
1199	18
1200	18
1201	18
1202	18
1203	18
1204	18
1205	18
1206	18
1207	18
1208	18
1209	18
1210	18
1211	18
1212	18
1213	18
1214	18
1215	18
1216	18
1217	18
1218	18
1219	18
1220	18
1221	18
1222	18
1223	18
1224	18
1225	18
1226	18
1227	18
1228	18
1229	18
1230	18
1231	18
1232	18
1233	18
1234	18
1235	18
1236	18
1237	18
1238	18
1239	18
1240	18
1241	18
1242	18
1243	18
1244	18
1245	18
1246	18
1247	18
1248	18
1249	18
1250	18
1251	18
1252	18
1253	18
1254	18
1255	18
1256	18
1257	18
1258	18
1259	18
1260	18
1261	18
1262	18
1263	18
1264	18
1265	18
1266	18
1267	18
1268	18
1269	18
1270	18
1271	18
1272	18
1273	18
1274	18
1275	18
1276	18
1277	18
1278	18
1279	18
1280	18
1281	18
1282	18
1283	18
1284	18
1285	18
1286	18
1287	18
1288	18
1289	18
1290	18
1291	18
1292	18
1293	18
1294	18
1295	18
1296	18
1297	18
1298	18
1299	18
1300	18
1301	18
1302	18
1303	18
1304	18
1305	18
1306	18
1307	18
1308	18
1309	18
1310	18
1311	18
1312	18
1313	18
1314	18
1315	18
1316	18
1317	18
1318	18
1319	18
1320	18
1321	18
1322	18
1323	18
1324	18
1325	18
1326	18
1327	18
1328	18
1329	18
1330	18
1331	18
1332	18
1333	18
1334	18
1335	18
1336	18
1337	18
1338	18
1339	18
1340	18
1341	18
1342	18
1343	18
1344	18
1345	18
1346	18
1347	18
1348	18
1349	18
1350	18
1351	18
1352	18
1353	18
1354	18
1355	18
1356	18
1357	18
1358	18
1359	18
1360	18
1361	18
1362	18
1363	18
1364	18
1365	18
1366	18
1367	18
1368	18
1369	18
1370	18
1371	18
1372	18
1373	18
1374	18
1375	18
1376	18
1377	18
1378	18
1379	18
1380	18
1381	18
1382	18
1383	18
1384	18
1385	18
1386	18
1387	18
1388	18
1389	18
1390	18
1391	18
1392	18
1393	18
1394	18
1395	19
1396	19
1397	19
1398	19
1399	19
1400	19
1401	19
1402	19
1403	19
1404	19
1405	19
1406	19
1407	19
1408	19
1409	19
1410	19
1411	19
1412	19
1413	19
1414	19
1415	19
1416	19
1417	19
1418	19
1419	19
1420	19
1421	19
1422	19
1423	20
1424	20
1425	20
1426	20
1427	20
1428	20
1429	20
1430	20
1431	20
1432	20
1433	20
1434	20
1435	20
1436	20
1437	20
1438	20
1439	20
1440	20
1441	20
1442	20
1443	20
1444	20
1445	20
1446	20
1447	20
1448	20
1449	20
1450	20
1451	20
1452	20
1453	20
1454	20
1455	20
1456	20
1457	20
1458	20
1459	20
1460	20
1461	20
1462	20
1463	20
1464	20
1465	20
1466	20
1467	20
1468	20
1469	20
1470	20
1471	20
1472	20
1473	20
1474	20
1475	20
1476	20
1477	20
1478	20
1479	20
1480	20
1481	20
1482	20
1483	20
1484	20
1485	20
1486	20
1487	21
1488	21
1489	21
1490	21
1491	21
1492	21
1493	21
1494	21
1495	21
1496	21
1497	21
1498	21
1499	21
1500	21
1501	21
1502	21
1503	21
1504	21
1505	21
1506	21
1507	21
1508	21
1509	21
1510	21
1511	21
1512	21
1513	21
1514	21
1515	21
1516	21
1517	21
1518	21
1519	21
1520	21
1521	21
1522	21
1523	21
1524	21
1525	21
1526	21
1527	21
1528	21
1529	21
1530	21
1531	21
1532	21
1533	21
1534	21
1535	21
1536	21
1537	21
1538	21
1539	21
1540	21
1541	21
1542	21
1543	21
1544	21
1545	21
1546	21
1547	21
1548	21
1549	21
1550	21
1551	21
1552	21
1553	21
1554	21
1555	21
1556	21
1557	21
1558	21
1559	21
1560	21
1561	21
1562	21
1563	21
1564	21
1565	21
1566	21
1567	21
1568	21
1569	21
1570	21
1571	21
1572	21
1573	21
1574	21
1575	21
1576	21
1577	21
1578	21
1579	21
1580	21
1581	21
1582	21
1583	21
1584	21
1585	21
1586	21
1587	21
1588	21
1589	21
1590	21
1591	21
1592	21
1593	21
1594	21
1595	21
1596	21
1597	21
1598	21
1599	21
1600	21
1601	21
1602	21
1603	21
1604	21
1605	21
1606	21
1607	21
1608	21
1609	21
1610	21
1611	21
1612	21
1613	21
1614	21
1615	21
1616	21
1617	21
1618	21
1619	21
1620	21
1621	21
1622	21
1623	21
1624	21
1625	21
1626	21
1627	21
1628	21
1629	21
1630	21
1631	21
1632	21
1633	21
1634	21
1635	21
1636	21
1637	21
1638	21
1639	21
1640	21
1641	21
1642	21
1643	21
1644	21
1645	21
1646	21
1647	21
1648	21
1649	21
1650	21
1651	21
1652	21
1653	21
1654	21
1655	21
1656	21
1657	21
1658	21
1659	21
1660	21
1661	21
1662	21
1663	21
1664	21
1665	21
1666	21
1667	21
1668	21
1669	21
1670	21
1671	21
1672	21
1673	21
1674	21
1675	21
1676	21
1677	21
1678	21
1679	21
1680	21
1681	21
1682	21
1683	21
1684	21
1685	21
1686	21
1687	21
1688	21
1689	21
1690	21
1691	21
1692	21
1693	21
1694	21
1695	21
1696	21
1697	21
1698	21
1699	21
1700	21
1701	21
1702	21
1703	21
1704	21
1705	21
1706	21
1707	21
1708	21
1709	21
1710	21
1711	21
1712	21
1713	21
1714	21
1715	21
1716	21
1717	21
1718	21
1719	21
1720	21
1721	21
1722	21
1723	21
1724	21
1725	21
1726	21
1727	21
1728	21
1729	21
1730	21
1731	21
1732	21
1733	21
1734	21
1735	21
1736	21
1737	21
1738	21
1739	21
1740	21
1741	21
1742	21
1743	21
1744	21
1745	21
1746	21
1747	21
1748	21
1749	21
1750	21
1751	21
1752	21
1753	21
1754	21
1755	21
1756	21
1757	21
1758	21
1759	21
1760	21
1761	21
1762	21
1763	21
1764	21
1765	21
1766	21
1767	21
1768	21
1769	21
1770	21
1771	21
1772	21
1773	21
1774	21
1775	21
1776	21
1777	21
1778	21
1779	21
1780	21
1781	21
1782	21
1783	21
1784	21
1785	21
1786	21
1787	21
1788	21
1789	21
1790	21
1791	21
1792	21
1793	21
1794	21
1795	21
1796	21
1797	21
1798	21
1799	21
1800	21
1801	21
1802	21
1803	21
1804	21
1805	21
1806	21
1807	21
1808	21
1809	21
1810	21
1811	21
1812	21
1813	21
1814	21
1815	21
1816	21
1817	21
1818	21
1819	21
1820	21
1821	21
1822	21
1823	21
1824	21
1825	21
1826	21
1827	21
1828	21
1829	21
1830	21
1831	21
1832	21
1833	21
1834	21
1835	21
1836	21
1837	21
1838	21
1839	21
1840	21
1841	21
1842	21
1843	21
1844	21
1845	21
1846	21
1847	21
1848	21
1849	21
1850	21
1851	21
1852	21
1853	21
1854	21
1855	21
1856	21
1857	21
1858	21
1859	21
1860	21
1861	21
1862	21
1863	21
1864	21
1865	21
1866	21
1867	21
1868	21
1869	21
1870	21
1871	21
1872	21
1873	21
1874	21
1875	21
1876	21
1877	21
1878	21
1879	21
1880	21
1881	21
1882	21
1883	21
1884	21
1885	21
1886	21
1887	21
1888	21
1889	21
1890	21
1891	21
1892	21
1893	21
1894	21
1895	21
1896	21
1897	21
1898	21
1899	21
1900	21
1901	21
1902	21
1903	21
1904	21
1905	21
1906	21
1907	21
1908	21
1909	21
1910	21
1911	21
1912	21
1913	21
1914	21
1915	21
1916	21
1917	21
1918	21
1919	21
1920	21
1921	21
1922	21
1923	21
1924	21
1925	21
1926	21
1927	21
1928	21
1929	21
1930	21
1931	21
1932	21
1933	21
1934	21
1935	21
1936	21
1937	21
1938	21
1939	21
1940	21
1941	21
1942	21
1943	21
1944	21
1945	21
1946	21
1947	21
1948	21
1949	21
1950	21
1951	21
1952	21
1953	21
1954	21
1955	21
1956	21
1957	21
1958	21
1959	21
1960	21
1961	21
1962	21
1963	21
1964	21
1965	21
1966	21
1967	21
1968	21
1969	21
1970	21
1971	21
1972	21
1973	21
1974	21
1975	21
1976	21
1977	21
1978	21
1979	21
1980	21
1981	21
1982	21
1983	21
1984	21
1985	21
1986	21
1987	21
1988	21
1989	21
1990	21
1991	21
1992	21
1993	21
1994	21
1995	21
1996	21
1997	21
1998	21
1999	21
2000	21
2001	21
2002	21
2003	21
2004	21
2005	21
2006	21
2007	21
2008	21
2009	21
2010	21
2011	21
2012	21
2013	21
2014	21
2015	21
2016	21
2017	21
2018	21
2019	21
2020	21
2021	21
2022	21
2023	21
2024	21
2025	21
2026	21
2027	21
2028	21
2029	21
2030	21
2031	21
2032	21
2033	21
2034	21
2035	21
2036	21
2037	21
2038	21
2039	21
2040	21
2041	21
2042	21
2043	21
2044	21
2045	21
2046	21
2047	21
2048	21
2049	21
2050	21
2051	21
2052	21
2053	21
2054	21
2055	21
2056	21
2057	21
2058	21
2059	21
2060	21
2061	21
2062	21
2063	21
2064	21
2065	21
2066	21
2067	21
2068	21
2069	21
2070	21
2071	21
2072	21
2073	21
2074	21
2075	21
2076	21
2077	21
2078	21
2079	21
2080	21
2081	21
2082	21
2083	21
2084	21
2085	21
2086	21
2087	21
2088	21
2089	21
2090	21
2091	21
2092	21
2093	21
2094	21
2095	21
2096	21
2097	21
2098	21
2099	21
2100	21
2101	21
2102	21
2103	21
2104	21
2105	21
2106	21
2107	21
2108	21
2109	21
2110	21
2111	21
2112	21
2113	21
2114	21
2115	21
2116	21
2117	21
2118	21
2119	21
2120	21
2121	21
2122	21
2123	21
2124	21
2125	21
2126	21
2127	21
2128	21
2129	21
2130	21
2131	21
2132	21
2133	21
2134	21
2135	21
2136	21
2137	21
2138	21
2139	21
2140	21
2141	21
2142	21
2143	21
2144	21
2145	21
2146	21
2147	21
2148	21
2149	21
2150	21
2151	21
2152	21
2153	21
2154	21
2155	21
2156	21
2157	21
2158	21
2159	21
2160	21
2161	21
2162	21
2163	21
2164	21
2165	21
2166	21
2167	21
2168	21
2169	21
2170	21
2171	21
2172	21
2173	21
2174	21
2175	21
2176	21
2177	21
2178	21
2179	21
2180	21
2181	21
2182	21
2183	21
2184	21
2185	21
2186	21
2187	21
2188	21
2189	21
2190	21
2191	21
2192	21
2193	21
2194	21
2195	21
2196	21
2197	21
2198	21
2199	21
2200	21
2201	21
2202	21
2203	21
2204	21
2205	21
2206	21
2207	21
2208	21
2209	21
2210	21
2211	21
2212	21
2213	21
2214	21
2215	21
2216	21
2217	21
2218	21
2219	21
2220	21
2221	21
2222	21
2223	21
2224	21
2225	21
2226	21
2227	21
2228	21
2229	21
2230	21
2231	21
2232	21
2233	21
2234	21
2235	21
2236	21
2237	21
2238	21
2239	21
2240	21
2241	21
2242	21
2243	21
2244	21
2245	21
2246	21
2247	21
2248	21
2249	21
2250	21
2251	21
2252	21
2253	21
2254	21
2255	21
2256	21
2257	21
2258	21
2259	21
2260	21
2261	21
2262	21
2263	21
2264	21
2265	21
2266	21
2267	21
2268	21
2269	21
2270	21
2271	21
2272	21
2273	21
2274	21
2275	21
2276	21
2277	21
2278	21
2279	21
2280	21
2281	21
2282	21
2283	21
2284	21
2285	21
2286	21
2287	21
2288	21
2289	21
2290	21
2291	21
2292	21
2293	21
2294	21
2295	21
2296	21
2297	21
2298	21
2299	21
2300	21
2301	21
2302	21
2303	21
2304	21
2305	21
2306	21
2307	21
2308	21
2309	21
2310	21
2311	21
2312	21
2313	21
2314	21
2315	21
2316	21
2317	21
2318	21
2319	21
2320	21
2321	21
2322	21
2323	21
2324	21
2325	21
2326	21
2327	21
2328	21
2329	21
2330	21
2331	21
2332	21
2333	21
2334	21
2335	21
2336	21
2337	21
2338	21
2339	21
2340	21
2341	21
2342	21
2343	21
2344	21
2345	21
2346	21
2347	21
2348	21
2349	21
2350	21
2351	21
2352	21
2353	21
2354	21
2355	21
2356	21
2357	21
2358	21
2359	21
2360	21
2361	21
2362	21
2363	21
2364	21
2365	21
2366	21
2367	21
2368	21
2369	21
2370	21
2371	21
2372	21
2373	21
2374	21
2375	21
2376	21
2377	21
2378	21
2379	21
2380	21
2381	21
2382	21
2383	21
2384	21
2385	21
2386	21
2387	21
2388	21
2389	21
2390	21
2391	21
2392	21
2393	21
2394	21
2395	21
2396	21
2397	21
2398	21
2399	21
2400	21
2401	21
2402	21
2403	21
2404	21
2405	21
2406	21
2407	21
2408	21
2409	21
2410	21
2411	21
2412	21
2413	21
2414	21
2415	21
2416	21
2417	21
2418	21
2419	21
2420	21
2421	21
2422	21
2423	21
2424	21
2425	21
2426	21
2427	21
2428	21
2429	21
2430	21
2431	21
2432	21
2433	21
2434	21
2435	21
2436	21
2437	21
2438	21
2439	21
2440	21
2441	21
2442	21
2443	21
2444	21
2445	21
2446	21
2447	21
2448	21
2449	21
2450	21
2451	21
2452	21
2453	21
2454	21
2455	21
2456	21
2457	21
2458	21
2459	21
2460	22
2461	22
2462	22
2463	22
2464	22
2465	22
2466	22
2467	22
2468	22
2469	22
2470	22
2471	22
2472	22
2473	22
2474	22
2475	22
2476	22
2477	22
2478	22
2479	22
2480	22
2481	22
2482	22
2483	22
2484	22
2485	22
2486	22
2487	22
2488	22
2489	22
2490	22
2491	22
2492	22
2493	22
2494	22
2495	22
2496	22
2497	22
2498	22
2499	22
2500	22
2501	22
2502	22
2503	22
2504	22
2505	22
2506	22
2507	22
2508	22
2509	22
2510	22
2511	22
2512	22
2513	22
2514	22
2515	22
2516	22
2517	22
2518	22
2519	22
2520	22
2521	22
2522	22
2523	22
2524	22
2525	22
2526	22
2527	22
2528	22
2529	22
2530	22
2531	22
2532	22
2533	22
2534	22
2535	22
2536	22
2537	22
2538	22
2539	22
2540	22
2541	22
2542	22
2543	22
2544	22
2545	22
2546	22
2547	22
2548	22
2549	22
2550	22
2551	22
2552	22
2553	22
2554	22
2555	22
2556	22
2557	22
2558	22
2559	22
2560	22
2561	23
2562	23
2563	23
2564	23
2565	23
2566	23
2567	23
2568	23
2569	23
2570	23
2571	23
2572	23
2573	23
2574	23
2575	23
2576	23
2577	23
2578	23
2579	23
2580	23
2581	23
2582	23
2583	23
2584	23
2585	23
2586	23
2587	23
2588	23
2589	23
2590	23
2591	23
2592	23
2593	23
2594	23
2595	23
2596	23
2597	23
2598	23
2599	23
2600	23
2601	23
2602	23
2603	23
2604	23
2605	23
2606	23
2607	23
2608	23
2609	23
2610	23
2611	23
2612	23
2613	23
2614	23
2615	23
2616	23
2617	23
2618	23
2619	23
2620	23
2621	23
2622	23
2623	23
2624	23
2625	23
2626	23
2627	23
2628	23
2629	23
2630	23
2631	23
2632	23
2633	23
2634	23
2635	23
2636	23
2637	23
2638	23
2639	23
2640	23
2641	23
2642	23
2643	23
2644	23
2645	23
2646	23
2647	23
2648	23
2649	23
2650	23
2651	23
2652	23
2653	23
2654	23
2655	23
2656	23
2657	23
2658	23
2659	23
2660	23
2661	23
2662	23
2663	23
2664	23
2665	23
2666	23
2667	23
2668	23
2669	23
2670	23
2671	23
2672	23
2673	23
2674	23
2675	23
2676	23
2677	23
2678	23
2679	23
2680	23
2681	23
2682	23
2683	23
2684	23
2685	23
2686	23
2687	23
2688	23
2689	23
2690	23
2691	23
2692	23
2693	23
2694	23
2695	23
2696	23
2697	23
2698	23
2699	23
2700	23
2701	23
2702	23
2703	23
2704	23
2705	23
2706	23
2707	23
2708	23
2709	23
2710	23
2711	23
2712	23
2713	23
2714	23
2715	23
2716	23
2717	23
2718	23
2719	23
2720	23
2721	23
2722	23
2723	23
2724	23
2725	23
2726	23
2727	23
2728	23
2729	23
2730	23
2731	23
2732	23
2733	23
2734	23
2735	23
2736	23
2737	23
2738	23
2739	23
2740	23
2741	23
2742	23
2743	23
2744	23
2745	23
2746	23
2747	23
2748	23
2749	23
2750	23
2751	23
2752	23
2753	23
2754	23
2755	23
2756	23
2757	23
2758	23
2759	23
2760	23
2761	23
2762	23
2763	23
2764	23
2765	23
2766	23
2767	23
2768	23
2769	23
2770	23
2771	23
2772	23
2773	23
2774	23
2775	23
2776	23
2777	23
2778	23
2779	23
2780	23
2781	23
2782	23
2783	23
2784	23
2785	23
2786	23
2787	23
2788	23
2789	23
2790	23
2791	23
2792	23
2793	23
2794	23
2795	23
2796	23
2797	23
2798	23
2799	23
2800	23
2801	23
2802	23
2803	23
2804	23
2805	23
2806	23
2807	23
2808	23
2809	23
2810	23
2811	23
2812	23
2813	23
2814	23
2815	23
2816	23
2817	23
2818	23
2819	23
2820	23
2821	23
2822	23
2823	23
2824	23
2825	23
2826	23
2827	23
2828	23
2829	23
2830	23
2831	23
2832	23
2833	23
2834	23
2835	23
2836	23
2837	23
2838	23
2839	23
2840	23
2841	23
2842	23
2843	23
2844	23
2845	23
2846	23
2847	23
2848	23
2849	23
2850	23
2851	23
2852	23
2853	23
2854	23
2855	23
2856	23
2857	23
2858	23
2859	23
2860	23
2861	23
2862	23
2863	23
2864	23
2865	23
2866	23
2867	23
2868	23
2869	23
2870	23
2871	23
2872	23
2873	24
2874	24
2875	24
2876	24
2877	24
2878	24
2879	24
2880	24
2881	24
2882	24
2883	24
2884	24
2885	24
2886	24
2887	24
2888	24
2889	24
2890	24
2891	24
2892	24
2893	24
2894	24
2895	24
2896	24
2897	24
2898	24
2899	24
2900	24
2901	24
2902	24
2903	24
2904	24
2905	24
2906	24
2907	24
2908	24
2909	24
2910	24
2911	24
2912	24
2913	24
2914	24
2915	24
2916	24
2917	24
2918	24
2919	24
2920	24
2921	24
2922	24
2923	24
2924	24
2925	24
2926	24
2927	24
2928	24
2929	24
2930	24
2931	24
2932	24
2933	24
2934	24
2935	24
2936	24
2937	24
2938	24
2939	24
2940	24
2941	24
2942	24
2943	24
2944	24
2945	24
2946	24
2947	24
2948	24
2949	25
2950	25
2951	25
2952	25
2953	25
2954	25
2955	25
2956	25
2957	25
2958	25
2959	25
2960	25
2961	25
2962	25
2963	25
2964	25
2965	25
2966	25
2967	25
2968	25
2969	25
2970	25
2971	25
2972	25
2973	25
2974	25
2975	25
2976	25
2977	25
2978	25
2979	25
2980	25
2981	25
2982	25
2983	25
2984	25
2985	25
2986	25
2987	25
2988	25
2989	25
2990	25
2991	25
2992	25
2993	25
2994	25
2995	25
2996	25
2997	25
2998	25
2999	25
3000	25
3001	25
3002	25
3003	25
3004	25
3005	25
3006	25
3007	25
3008	25
3009	25
3010	25
3011	25
3012	25
3013	25
3014	25
3015	25
3016	25
3017	25
3018	25
3019	25
3020	25
3021	25
3022	25
3023	25
3024	25
3025	25
3026	25
3027	25
3028	25
3029	25
3030	25
3031	25
3032	25
3033	25
3034	25
3035	25
3036	25
3037	25
3038	25
3039	25
3040	25
3041	25
3042	25
3043	25
3044	25
3045	25
3046	25
3047	25
3048	25
3049	25
3050	25
3051	25
3052	25
3053	25
3054	25
3055	25
3056	25
3057	25
3058	25
3059	25
3060	25
3061	25
3062	25
3063	25
3064	25
3065	25
3066	25
3067	25
3068	25
3069	25
3070	25
3071	25
3072	25
3073	25
3074	25
3075	25
3076	25
3077	25
3078	25
3079	25
3080	25
3081	25
3082	25
3083	25
3084	25
3085	25
3086	25
3087	25
3088	25
3089	25
3090	25
3091	25
3092	25
3093	25
3094	25
3095	25
3096	25
3097	25
3098	25
3099	25
3100	25
3101	25
3102	25
3103	25
3104	25
3105	25
3106	25
3107	25
3108	25
3109	25
3110	25
3111	25
3112	25
3113	25
3114	25
3115	25
3116	25
3117	25
3118	25
3119	25
3120	25
3121	25
3122	25
3123	25
3124	25
3125	25
3126	25
3127	25
3128	25
3129	25
3130	25
3131	25
3132	25
3133	25
3134	25
3135	25
3136	25
3137	25
3138	25
3139	25
3140	25
3141	25
3142	25
3143	25
3144	25
3145	25
3146	25
3147	25
3148	25
3149	25
3150	25
3151	25
3152	25
3153	25
3154	25
3155	25
3156	25
3157	25
3158	25
3159	25
3160	25
3161	25
3162	25
3163	25
3164	25
3165	25
3166	25
3167	25
3168	25
3169	25
3170	25
3171	25
3172	25
3173	25
3174	25
3175	25
3176	25
3177	25
3178	25
3179	25
3180	25
3181	25
3182	25
3183	25
3184	25
3185	25
3186	25
3187	25
3188	25
3189	25
3190	25
3191	25
3192	25
3193	25
3194	25
3195	25
3196	25
3197	25
3198	25
3199	25
3200	25
3201	25
3202	25
3203	25
3204	25
3205	25
3206	25
3207	25
3208	25
3209	25
3210	25
3211	25
3212	25
3213	25
3214	25
3215	25
3216	25
3217	25
3218	25
3219	25
3220	25
3221	25
3222	25
3223	25
3224	25
3225	25
3226	25
3227	25
3228	25
3229	25
3230	25
3231	25
3232	25
3233	25
3234	25
3235	25
3236	25
3237	25
3238	25
3239	25
3240	25
3241	25
3242	25
3243	25
3244	25
3245	25
3246	25
3247	25
3248	25
3249	25
3250	25
3251	25
3252	25
3253	25
3254	25
3255	25
3256	25
3257	25
3258	25
3259	25
3260	25
3261	25
3262	25
3263	25
3264	25
3265	25
3266	25
3267	25
3268	25
3269	25
3270	25
3271	25
3272	25
3273	25
3274	25
3275	25
3276	25
3277	25
3278	25
3279	25
3280	25
3281	25
3282	25
3283	25
3284	25
3285	25
3286	25
3287	25
3288	25
3289	25
3290	25
3291	25
3292	25
3293	25
3294	25
3295	25
3296	25
3297	25
3298	25
3299	25
3300	25
3301	25
3302	25
3303	25
3304	25
3305	25
3306	25
3307	25
3308	25
3309	25
3310	25
3311	25
3312	25
3313	25
3314	25
3315	25
3316	25
3317	25
3318	25
3319	25
3320	25
3321	25
3322	25
3323	25
3324	25
3325	25
3326	25
3327	25
3328	25
3329	25
3330	25
3331	25
3332	25
3333	25
3334	25
3335	25
3336	25
3337	25
3338	25
3339	25
3340	25
3341	25
3342	25
3343	25
3344	25
3345	25
3346	25
3347	25
3348	25
3349	25
3350	25
3351	25
3352	25
3353	25
3354	25
3355	25
3356	25
3357	25
3358	25
3359	25
3360	25
3361	25
3362	25
3363	25
3364	25
3365	25
3366	25
3367	25
3368	25
3369	25
3370	25
3371	25
3372	25
3373	25
3374	25
3375	25
3376	25
3377	25
3378	25
3379	25
3380	25
3381	25
3382	25
3383	25
3384	25
3385	25
3386	25
3387	25
3388	25
3389	25
3390	25
3391	25
3392	25
3393	25
3394	25
3395	25
3396	25
3397	25
3398	25
3399	25
3400	25
3401	25
3402	25
3403	25
3404	25
3405	25
3406	25
3407	25
3408	25
3409	25
3410	25
3411	25
3412	25
3413	25
3414	25
3415	25
3416	25
3417	25
3418	25
3419	25
3420	25
3421	25
3422	25
3423	25
3424	25
3425	25
3426	25
3427	25
3428	25
3429	25
3430	25
3431	25
3432	25
3433	25
3434	25
3435	25
3436	25
3437	25
3438	25
3439	25
3440	25
3441	25
3442	25
3443	25
3444	25
3445	25
3446	25
3447	25
3448	25
3449	25
3450	25
3451	25
3452	25
3453	25
3454	25
3455	25
3456	25
3457	25
3458	25
3459	25
3460	25
3461	25
3462	25
3463	25
3464	25
3465	25
3466	25
3467	25
3468	25
3469	25
3470	25
3471	25
3472	25
3473	25
3474	25
3475	25
3476	25
3477	25
3478	25
3479	25
3480	25
3481	25
3482	25
3483	25
3484	25
3485	25
3486	25
3487	25
3488	25
3489	25
3490	25
3491	25
3492	25
3493	25
3494	25
3495	25
3496	25
3497	25
3498	25
3499	25
3500	25
3501	25
3502	25
3503	25
3504	25
3505	25
3506	25
3507	25
3508	25
3509	25
3510	25
3511	25
3512	25
3513	25
3514	25
3515	25
3516	25
3517	25
3518	25
3519	25
3520	25
3521	25
3522	25
3523	25
3524	25
3525	25
3526	25
3527	25
3528	25
3529	25
3530	25
3531	25
3532	25
3533	25
3534	25
3535	25
3536	25
3537	25
3538	25
3539	25
3540	25
3541	25
3542	25
3543	25
3544	25
3545	25
3546	25
3547	25
3548	25
3549	25
3550	25
3551	25
3552	25
3553	25
3554	25
3555	25
3556	25
3557	25
3558	25
3559	25
3560	25
3561	25
3562	25
3563	25
3564	25
3565	25
3566	25
3567	25
3568	25
3569	25
3570	25
3571	25
3572	25
3573	25
3574	25
3575	25
3576	25
3577	25
3578	25
3579	25
3580	25
3581	25
3582	25
3583	25
3584	25
3585	25
3586	25
3587	25
3588	25
3589	25
3590	25
3591	25
3592	25
3593	25
3594	25
3595	25
3596	25
3597	25
3598	25
3599	25
3600	25
3601	25
3602	25
3603	25
3604	25
3605	25
3606	25
3607	25
3608	25
3609	25
3610	25
3611	25
3612	25
3613	25
3614	25
3615	25
3616	25
3617	25
3618	25
3619	25
3620	25
3621	25
3622	25
3623	25
3624	25
3625	25
3626	25
3627	25
3628	25
3629	25
3630	25
3631	25
3632	25
3633	25
3634	25
3635	25
3636	25
3637	25
3638	25
3639	25
3640	25
3641	25
3642	25
3643	25
3644	25
3645	25
3646	25
3647	25
3648	25
3649	25
3650	25
3651	25
3652	25
3653	25
3654	25
3655	25
3656	25
3657	25
3658	25
3659	25
3660	25
3661	25
3662	25
3663	25
3664	25
3665	25
3666	25
3667	25
3668	25
3669	25
3670	25
3671	25
3672	25
3673	25
3674	25
3675	25
3676	25
3677	25
3678	25
3679	25
3680	25
3681	25
3682	25
3683	25
3684	25
3685	25
3686	25
3687	25
3688	25
3689	25
3690	25
3691	25
3692	25
3693	25
3694	25
3695	25
3696	25
3697	25
3698	25
3699	25
3700	25
3701	25
3702	25
3703	25
3704	25
3705	25
3706	25
3707	25
3708	25
3709	25
3710	25
3711	25
3712	25
3713	25
3714	25
3715	25
3716	25
3717	25
3718	25
3719	25
3720	25
3721	25
3722	25
3723	25
3724	25
3725	25
3726	25
3727	25
3728	25
3729	25
3730	25
3731	25
3732	25
3733	25
3734	25
3735	25
3736	25
3737	25
3738	25
3739	25
3740	25
3741	25
3742	25
3743	25
3744	25
3745	25
3746	25
3747	25
3748	25
3749	25
3750	25
3751	25
3752	25
3753	25
3754	25
3755	25
3756	25
3757	25
3758	25
3759	25
3760	25
3761	25
3762	25
3763	25
3764	25
3765	25
3766	25
3767	25
3768	25
3769	25
3770	25
3771	25
3772	25
3773	25
3774	25
3775	25
3776	25
3777	25
3778	25
3779	25
3780	25
3781	25
3782	25
3783	25
3784	25
3785	25
3786	25
3787	25
3788	25
3789	25
3790	25
3791	25
3792	25
3793	25
3794	25
3795	25
3796	25
3797	25
3798	25
3799	25
3800	25
3801	25
3802	25
3803	25
3804	25
3805	25
3806	25
3807	25
3808	25
3809	25
3810	25
3811	25
3812	25
3813	25
3814	25
3815	25
3816	25
3817	25
3818	25
3819	25
3820	25
3821	25
3822	25
3823	25
3824	25
3825	25
3826	25
3827	25
3828	25
3829	25
3830	25
3831	25
3832	25
3833	25
3834	25
3835	25
3836	25
3837	25
3838	25
3839	25
3840	25
3841	25
3842	25
3843	25
3844	25
3845	25
3846	25
3847	25
3848	25
3849	25
3850	25
3851	25
3852	25
3853	25
3854	25
3855	25
3856	25
3857	25
3858	25
3859	25
3860	25
3861	25
3862	25
3863	25
3864	25
3865	25
3866	25
3867	25
3868	25
3869	25
3870	25
3871	25
3872	25
3873	25
3874	25
3875	25
3876	25
3877	25
3878	25
3879	25
3880	25
3881	25
3882	25
3883	25
3884	25
3885	25
3886	25
3887	25
3888	25
3889	25
3890	25
3891	25
3892	25
3893	25
3894	25
3895	25
3896	25
3897	25
3898	25
3899	25
3900	25
3901	25
3902	25
3903	25
3904	25
3905	25
3906	25
3907	25
3908	25
3909	25
3910	25
3911	25
3912	25
3913	25
3914	25
3915	25
3916	25
3917	25
3918	25
3919	25
3920	25
3921	25
3922	25
3923	25
3924	25
3925	25
3926	25
3927	25
3928	25
3929	25
3930	25
3931	25
3932	25
3933	25
3934	25
3935	25
3936	25
3937	25
3938	25
3939	25
3940	25
3941	25
3942	25
3943	25
3944	25
3945	25
3946	25
3947	25
3948	25
3949	25
3950	25
3951	25
3952	25
3953	25
3954	25
3955	25
3956	25
3957	25
3958	25
3959	25
3960	25
3961	25
3962	25
3963	25
3964	25
3965	25
3966	25
3967	25
3968	25
3969	25
3970	25
3971	25
3972	25
3973	25
3974	25
3975	25
3976	25
3977	25
3978	25
3979	25
3980	25
3981	25
3982	25
3983	25
3984	25
3985	25
3986	25
3987	25
3988	25
3989	25
3990	25
3991	25
3992	25
3993	25
3994	25
3995	25
3996	25
3997	25
3998	25
3999	25
4000	25
4001	25
4002	25
4003	25
4004	25
4005	25
4006	25
4007	25
4008	25
4009	25
4010	25
4011	25
4012	25
4013	25
4014	25
4015	25
4016	25
4017	25
4018	25
4019	25
4020	25
4021	25
4022	25
4023	25
4024	25
4025	25
4026	25
4027	25
4028	25
4029	25
4030	25
4031	25
4032	25
4033	25
4034	25
4035	25
4036	25
4037	25
4038	25
4039	25
4040	25
4041	25
4042	25
4043	25
4044	25
4045	25
4046	25
4047	25
4048	25
4049	25
4050	25
4051	25
4052	25
4053	25
4054	25
4055	25
4056	25
4057	25
4058	25
4059	25
4060	25
4061	25
4062	25
4063	25
4064	25
4065	25
4066	25
4067	25
4068	25
4069	25
4070	25
4071	25
4072	25
4073	25
4074	25
4075	25
4076	25
4077	25
4078	25
4079	25
4080	25
4081	25
4082	25
4083	25
4084	25
4085	25
4086	25
4087	25
4088	25
4089	25
4090	25
4091	25
4092	25
4093	25
4094	25
4095	25
4096	25
4097	25
4098	25
4099	25
4100	25
4101	25
4102	25
4103	25
4104	25
4105	25
4106	25
4107	25
4108	25
4109	25
4110	25
4111	25
4112	25
4113	25
4114	25
4115	25
4116	25
4117	25
4118	25
4119	25
4120	25
4121	25
4122	25
4123	25
4124	25
4125	25
4126	25
4127	25
4128	25
4129	25
4130	25
4131	25
4132	25
4133	25
4134	25
4135	25
4136	25
4137	25
4138	25
4139	25
4140	25
4141	25
4142	25
4143	25
4144	25
4145	25
4146	25
4147	25
4148	25
4149	25
4150	25
4151	25
4152	25
4153	25
4154	25
4155	25
4156	25
4157	25
4158	25
4159	25
4160	25
4161	25
4162	25
4163	25
4164	25
4165	25
4166	25
4167	25
4168	25
4169	25
4170	25
4171	25
4172	25
4173	25
4174	25
4175	25
4176	25
4177	25
4178	25
4179	25
4180	25
4181	25
4182	25
4183	25
4184	25
4185	25
4186	25
4187	25
4188	25
4189	25
4190	25
4191	25
4192	25
4193	25
4194	25
4195	25
4196	25
4197	25
4198	25
4199	25
4200	25
4201	25
4202	25
4203	25
4204	25
4205	25
4206	25
4207	25
4208	25
4209	25
4210	25
4211	25
4212	25
4213	25
4214	25
4215	25
4216	25
4217	25
4218	25
4219	25
4220	25
4221	25
4222	25
4223	25
4224	25
4225	25
4226	25
4227	25
4228	25
4229	25
4230	25
4231	25
4232	25
4233	25
4234	25
4235	25
4236	25
4237	25
4238	25
4239	25
4240	25
4241	25
4242	25
4243	25
4244	25
4245	25
4246	25
4247	25
4248	25
4249	25
4250	25
4251	25
4252	25
4253	25
4254	25
4255	25
4256	25
4257	25
4258	25
4259	25
4260	25
4261	25
4262	25
4263	25
4264	25
4265	25
4266	25
4267	25
4268	25
4269	25
4270	25
4271	25
4272	25
4273	25
4274	25
4275	25
4276	25
4277	25
4278	25
4279	25
4280	25
4281	25
4282	25
4283	25
4284	25
4285	25
4286	25
4287	25
4288	25
4289	25
4290	25
4291	25
4292	25
4293	25
4294	25
4295	25
4296	25
4297	25
4298	25
4299	25
4300	25
4301	25
4302	25
4303	25
4304	25
4305	25
4306	25
4307	25
4308	25
4309	25
4310	25
4311	25
4312	25
4313	25
4314	25
4315	25
4316	25
4317	25
4318	25
4319	25
4320	25
4321	25
4322	25
4323	25
4324	25
4325	25
4326	25
4327	25
4328	25
4329	25
4330	25
4331	25
4332	25
4333	25
4334	25
4335	25
4336	25
4337	25
4338	25
4339	25
4340	25
4341	25
4342	25
4343	25
4344	25
4345	25
4346	25
4347	25
4348	25
4349	25
4350	25
4351	25
4352	25
4353	25
4354	25
4355	25
4356	25
4357	25
4358	25
4359	25
4360	25
4361	25
4362	25
4363	25
4364	25
4365	25
4366	25
4367	25
4368	25
4369	25
4370	25
4371	25
4372	25
4373	25
4374	25
4375	25
4376	25
4377	25
4378	25
4379	25
4380	25
4381	25
4382	25
4383	25
4384	25
4385	25
4386	25
4387	25
4388	25
4389	25
4390	25
4391	25
4392	25
4393	25
4394	25
4395	25
4396	25
4397	25
4398	25
4399	25
4400	25
4401	25
4402	25
4403	25
4404	25
4405	25
4406	25
4407	25
4408	25
4409	25
4410	25
4411	25
4412	25
4413	25
4414	25
4415	25
4416	25
4417	25
4418	25
4419	25
4420	25
4421	25
4422	25
4423	25
4424	25
4425	25
4426	25
4427	25
4428	25
4429	25
4430	25
4431	25
4432	25
4433	25
4434	25
4435	25
4436	25
4437	25
4438	25
4439	25
4440	25
4441	25
4442	25
4443	25
4444	25
4445	25
4446	25
4447	25
4448	25
4449	25
4450	25
4451	25
4452	25
4453	25
4454	25
4455	25
4456	25
4457	25
4458	25
4459	25
4460	25
4461	25
4462	25
4463	25
4464	25
4465	25
4466	25
4467	25
4468	25
4469	25
4470	25
4471	25
4472	25
4473	25
4474	25
4475	25
4476	25
4477	25
4478	25
4479	25
4480	25
4481	25
4482	25
4483	25
4484	25
4485	25
4486	25
4487	25
4488	25
4489	25
4490	25
4491	25
4492	25
4493	25
4494	25
4495	25
4496	25
4497	25
4498	25
4499	25
4500	25
4501	25
4502	25
4503	25
4504	25
4505	25
4506	25
4507	25
4508	25
4509	25
4510	25
4511	25
4512	25
4513	25
4514	25
4515	25
4516	25
4517	25
4518	25
4519	25
4520	25
4521	25
4522	25
4523	25
4524	25
4525	25
4526	25
4527	25
4528	25
4529	25
4530	25
4531	25
4532	25
4533	25
4534	25
4535	25
4536	25
4537	25
4538	25
4539	25
4540	25
4541	25
4542	25
4543	25
4544	25
4545	25
4546	25
4547	25
4548	25
4549	25
4550	25
4551	25
4552	25
4553	25
4554	25
4555	25
4556	25
4557	25
4558	25
4559	25
4560	25
4561	25
4562	25
4563	25
4564	25
4565	25
4566	25
4567	25
4568	25
4569	25
4570	25
4571	25
4572	25
4573	25
4574	25
4575	25
4576	25
4577	25
4578	25
4579	25
4580	25
4581	25
4582	25
4583	25
4584	25
4585	25
4586	25
4587	25
4588	25
4589	25
4590	25
4591	25
4592	25
4593	25
4594	25
4595	25
4596	25
4597	25
4598	25
4599	25
4600	25
4601	25
4602	25
4603	25
4604	25
4605	25
4606	25
4607	25
4608	25
4609	25
4610	25
4611	25
4612	25
4613	25
4614	25
4615	25
4616	25
4617	25
4618	25
4619	25
4620	25
4621	25
4622	25
4623	25
4624	25
4625	25
4626	25
4627	25
4628	25
4629	25
4630	25
4631	25
4632	25
4633	25
4634	25
4635	25
4636	25
4637	25
4638	25
4639	25
4640	25
4641	25
4642	25
4643	25
4644	25
4645	25
4646	25
4647	25
4648	25
4649	25
4650	25
4651	25
4652	25
4653	25
4654	25
4655	25
4656	25
4657	25
4658	25
4659	25
4660	25
4661	25
4662	25
4663	25
4664	25
4665	25
4666	25
4667	25
4668	25
4669	25
4670	25
4671	25
4672	25
4673	25
4674	25
4675	25
4676	25
4677	25
4678	25
4679	25
4680	25
4681	25
4682	25
4683	25
4684	25
4685	25
4686	25
4687	25
4688	25
4689	25
4690	25
4691	25
4692	25
4693	25
4694	25
4695	25
4696	25
4697	25
4698	25
4699	25
4700	25
4701	25
4702	25
4703	25
4704	25
4705	25
4706	25
4707	25
4708	25
4709	25
4710	25
4711	25
4712	25
4713	25
4714	25
4715	25
4716	25
4717	25
4718	25
4719	25
4720	25
4721	25
4722	25
4723	25
4724	25
4725	25
4726	25
4727	25
4728	25
4729	25
4730	25
4731	25
4732	25
4733	25
4734	25
4735	25
4736	25
4737	25
4738	25
4739	25
4740	25
4741	25
4742	25
4743	25
4744	25
4745	25
4746	25
4747	25
4748	25
4749	25
4750	25
4751	25
4752	25
4753	25
4754	25
4755	25
4756	25
4757	25
4758	25
4759	25
4760	25
4761	25
4762	25
4763	25
4764	25
4765	25
4766	25
4767	25
4768	25
4769	25
4770	25
4771	25
4772	25
4773	25
4774	25
4775	25
4776	25
4777	25
4778	25
4779	25
4780	25
4781	25
4782	25
4783	25
4784	25
4785	25
4786	25
4787	25
4788	25
4789	25
4790	25
4791	25
4792	25
4793	25
4794	25
4795	25
4796	25
4797	25
4798	25
4799	25
4800	25
4801	25
4802	25
4803	25
4804	25
4805	25
4806	25
4807	25
4808	25
4809	25
4810	25
4811	25
4812	25
4813	25
4814	25
4815	25
4816	25
4817	25
4818	25
4819	25
4820	25
4821	25
4822	25
4823	25
4824	25
4825	25
4826	25
4827	25
4828	25
4829	25
4830	25
4831	25
4832	25
4833	25
4834	25
4835	25
4836	25
4837	25
4838	25
4839	25
4840	25
4841	25
4842	25
4843	25
4844	25
4845	25
4846	25
4847	25
4848	25
4849	25
4850	25
4851	25
4852	25
4853	25
4854	25
4855	25
4856	25
4857	25
4858	25
4859	25
4860	25
4861	25
4862	25
4863	25
4864	25
4865	25
4866	25
4867	25
4868	25
4869	25
4870	25
4871	25
4872	25
4873	25
4874	25
4875	25
4876	25
4877	25
4878	25
4879	25
4880	25
4881	25
4882	25
4883	25
4884	25
4885	25
4886	25
4887	25
4888	25
4889	25
4890	25
4891	25
4892	25
4893	25
4894	25
4895	25
4896	25
4897	25
4898	25
4899	25
4900	25
4901	25
4902	25
4903	25
4904	25
4905	25
4906	25
4907	25
4908	25
4909	25
4910	25
4911	25
4912	25
4913	25
4914	25
4915	25
4916	25
4917	25
4918	25
4919	25
4920	25
4921	25
4922	25
4923	25
4924	25
4925	25
4926	25
4927	25
4928	25
4929	25
4930	25
4931	25
4932	25
4933	25
4934	25
4935	25
4936	25
4937	25
4938	25
4939	25
4940	25
4941	25
4942	25
4943	25
4944	25
4945	25
4946	25
4947	25
4948	25
4949	25
4950	25
4951	25
4952	25
4953	25
4954	25
4955	25
4956	25
4957	25
4958	25
4959	25
4960	25
4961	25
4962	25
4963	25
4964	25
4965	25
4966	25
4967	25
4968	25
4969	25
4970	25
4971	25
4972	25
4973	25
4974	25
4975	25
4976	25
4977	25
4978	25
4979	25
4980	25
4981	25
4982	25
4983	25
4984	25
4985	25
4986	25
4987	25
4988	25
4989	25
4990	25
4991	25
4992	25
4993	25
4994	25
4995	25
4996	25
4997	25
4998	25
4999	25
5000	25
5001	25
5002	25
5003	25
5004	25
5005	25
5006	25
5007	25
5008	25
5009	25
5010	25
5011	25
5012	25
5013	25
5014	25
5015	25
5016	25
5017	25
5018	25
5019	25
5020	25
5021	25
5022	25
5023	25
5024	25
5025	25
5026	25
5027	25
5028	25
5029	25
5030	25
5031	25
5032	25
5033	25
5034	25
5035	25
5036	25
5037	25
5038	25
5039	25
5040	25
5041	25
5042	25
5043	25
5044	25
5045	25
5046	25
5047	25
5048	25
5049	25
5050	25
5051	25
5052	25
5053	25
5054	25
5055	25
5056	25
5057	25
5058	25
5059	25
5060	25
5061	25
5062	25
5063	25
5064	25
5065	25
5066	25
5067	25
5068	25
5069	25
5070	25
5071	25
5072	25
5073	25
5074	25
5075	25
5076	25
5077	25
5078	25
5079	25
5080	25
5081	25
5082	25
5083	25
5084	25
5085	25
5086	25
5087	25
5088	25
5089	25
5090	25
5091	25
5092	25
5093	25
5094	25
5095	25
5096	25
5097	25
5098	25
5099	25
5100	25
5101	25
5102	25
5103	25
5104	25
5105	25
5106	25
5107	25
5108	25
5109	25
5110	25
5111	25
5112	25
5113	25
5114	25
5115	25
5116	25
5117	25
5118	25
5119	25
5120	25
5121	25
5122	25
5123	25
5124	25
5125	25
5126	25
5127	25
5128	25
5129	25
5130	25
5131	25
5132	25
5133	25
5134	25
5135	25
5136	25
5137	25
5138	25
5139	25
5140	25
5141	25
5142	25
5143	25
5144	25
5145	25
5146	25
5147	25
5148	25
5149	25
5150	25
5151	25
5152	25
5153	25
5154	25
5155	25
5156	25
5157	25
5158	25
5159	25
5160	25
5161	25
5162	25
5163	25
5164	25
5165	25
5166	25
5167	25
5168	25
5169	25
5170	25
5171	25
5172	25
5173	25
5174	25
5175	25
5176	25
5177	25
5178	25
5179	25
5180	25
5181	25
5182	25
5183	25
5184	25
5185	25
5186	25
5187	25
5188	25
5189	25
5190	25
5191	25
5192	25
5193	25
5194	25
5195	25
5196	25
5197	25
5198	25
5199	25
5200	25
5201	25
5202	25
5203	25
5204	25
5205	25
5206	25
5207	25
5208	25
5209	25
5210	25
5211	25
5212	25
5213	25
5214	25
5215	25
5216	25
5217	25
5218	25
5219	25
5220	25
5221	25
5222	25
5223	25
5224	25
5225	25
5226	25
5227	25
5228	25
5229	25
5230	25
5231	25
5232	25
5233	25
5234	25
5235	25
5236	25
5237	25
5238	25
5239	25
5240	25
5241	25
5242	25
5243	25
5244	25
5245	25
5246	25
5247	25
5248	25
5249	25
5250	25
5251	25
5252	25
5253	25
5254	25
5255	25
5256	25
5257	25
5258	25
5259	25
5260	25
5261	25
5262	25
5263	25
5264	25
5265	25
5266	25
5267	25
5268	25
5269	25
5270	25
5271	25
5272	25
5273	25
5274	25
5275	25
5276	25
5277	25
5278	25
5279	25
5280	25
5281	25
5282	25
5283	25
5284	25
5285	25
5286	25
5287	25
5288	25
5289	25
5290	25
5291	25
5292	25
5293	25
5294	25
5295	25
5296	25
5297	25
5298	25
5299	25
5300	25
5301	25
5302	25
5303	25
5304	25
5305	25
5306	25
5307	25
5308	25
5309	25
5310	25
5311	25
5312	25
5313	25
5314	25
5315	25
5316	25
5317	25
5318	25
5319	25
5320	25
5321	25
5322	25
5323	25
5324	25
5325	25
5326	25
5327	25
5328	25
5329	25
5330	25
5331	25
5332	25
5333	25
5334	25
5335	25
5336	25
5337	25
5338	25
5339	25
5340	25
5341	25
5342	25
5343	25
5344	25
5345	25
5346	25
5347	25
5348	25
5349	25
5350	25
5351	25
5352	25
5353	25
5354	25
5355	25
5356	25
5357	25
5358	25
5359	25
5360	25
5361	25
5362	25
5363	25
5364	25
5365	25
5366	25
5367	25
5368	25
5369	25
5370	25
5371	25
5372	25
5373	25
5374	25
5375	25
5376	25
5377	25
5378	25
5379	25
5380	25
5381	25
5382	25
5383	25
5384	25
5385	25
5386	25
5387	25
5388	25
5389	25
5390	25
5391	25
5392	25
5393	25
5394	25
5395	25
5396	25
5397	25
5398	25
5399	25
5400	25
5401	25
5402	25
5403	25
5404	25
5405	25
5406	25
5407	25
5408	25
5409	25
5410	25
5411	25
5412	25
5413	25
5414	25
5415	25
5416	25
5417	25
5418	25
5419	25
5420	25
5421	25
5422	25
5423	25
5424	25
5425	25
5426	25
5427	25
5428	25
5429	25
5430	25
5431	25
5432	25
5433	25
5434	25
5435	25
5436	25
5437	25
5438	25
5439	25
5440	25
5441	25
5442	25
5443	25
5444	25
5445	25
5446	25
5447	25
5448	25
5449	25
5450	25
5451	25
5452	25
5453	25
5454	25
5455	25
5456	25
5457	25
5458	25
5459	25
5460	25
5461	25
5462	25
5463	25
5464	25
5465	25
5466	25
5467	25
5468	25
5469	25
5470	25
5471	25
5472	25
5473	25
5474	25
5475	25
5476	25
5477	25
5478	25
5479	25
5480	25
5481	25
5482	25
5483	25
5484	25
5485	25
5486	25
5487	25
5488	25
5489	25
5490	25
5491	25
5492	25
5493	25
5494	25
5495	25
5496	25
5497	25
5498	25
5499	25
5500	25
5501	25
5502	25
5503	25
5504	25
5505	25
5506	25
5507	25
5508	25
5509	25
5510	25
5511	25
5512	25
5513	25
5514	25
5515	25
5516	25
5517	25
5518	25
5519	25
5520	25
5521	25
5522	25
5523	25
5524	25
5525	25
5526	25
5527	25
5528	25
5529	25
5530	25
5531	25
5532	25
5533	25
5534	25
5535	25
5536	25
5537	25
5538	25
5539	25
5540	25
5541	25
5542	25
5543	25
5544	25
5545	25
5546	25
5547	25
5548	25
5549	25
5550	25
5551	25
5552	25
5553	25
5554	25
5555	25
5556	25
5557	25
5558	25
5559	25
5560	25
5561	25
5562	25
5563	25
5564	25
5565	25
5566	25
5567	25
5568	25
5569	25
5570	25
5571	25
5572	25
5573	25
5574	25
5575	25
5576	25
5577	25
5578	25
5579	25
5580	25
5581	25
5582	25
5583	25
5584	25
5585	25
5586	25
5587	25
5588	25
5589	25
5590	25
5591	25
5592	25
5593	25
5594	25
5595	25
5596	25
5597	25
5598	25
5599	25
5600	25
5601	25
5602	25
5603	25
5604	25
5605	25
5606	25
5607	25
5608	25
5609	25
5610	25
5611	25
5612	25
5613	25
5614	25
5615	25
5616	25
5617	25
5618	25
5619	25
5620	25
5621	25
5622	25
5623	25
5624	25
5625	25
5626	25
5627	25
5628	25
5629	25
5630	25
5631	25
5632	25
5633	25
5634	25
5635	25
5636	25
5637	25
5638	25
5639	25
5640	25
5641	25
5642	25
5643	25
5644	25
5645	25
5646	25
5647	25
5648	25
5649	25
5650	25
5651	25
5652	25
5653	25
5654	25
5655	25
5656	25
5657	25
5658	25
5659	25
5660	25
5661	25
5662	25
5663	25
5664	25
5665	25
5666	25
5667	25
5668	25
5669	25
5670	25
5671	25
5672	25
5673	25
5674	25
5675	25
5676	25
5677	25
5678	25
5679	25
5680	25
5681	25
5682	25
5683	25
5684	25
5685	25
5686	25
5687	25
5688	25
5689	25
5690	25
5691	25
5692	25
5693	25
5694	25
5695	25
5696	25
5697	25
5698	25
5699	25
5700	25
5701	25
5702	25
5703	25
5704	25
5705	25
5706	25
5707	25
5708	25
5709	25
5710	25
5711	25
5712	25
5713	25
5714	25
5715	25
5716	25
5717	25
5718	25
5719	25
5720	25
5721	25
5722	25
5723	25
5724	25
5725	25
5726	25
5727	25
5728	25
5729	25
5730	25
5731	25
5732	25
5733	25
5734	25
5735	25
5736	25
5737	25
5738	25
5739	25
5740	25
5741	25
5742	25
5743	25
5744	25
5745	25
5746	25
5747	25
5748	25
5749	25
5750	25
5751	25
5752	25
5753	25
5754	25
5755	25
5756	25
5757	25
5758	25
5759	25
5760	25
5761	25
5762	25
5763	25
5764	25
5765	25
5766	25
5767	25
5768	25
5769	25
5770	25
5771	25
5772	25
5773	25
5774	25
5775	25
5776	25
5777	25
5778	25
5779	25
5780	25
5781	25
5782	25
5783	25
5784	25
5785	25
5786	25
5787	25
5788	25
5789	25
5790	25
5791	25
5792	25
5793	25
5794	25
5795	25
5796	25
5797	25
5798	25
5799	25
5800	25
5801	25
5802	25
5803	25
5804	25
5805	25
5806	25
5807	25
5808	25
5809	25
5810	25
5811	25
5812	25
5813	25
5814	25
5815	25
5816	25
5817	25
5818	25
5819	25
5820	25
5821	25
5822	25
5823	25
5824	25
5825	25
5826	25
5827	25
5828	25
5829	25
5830	25
5831	25
5832	25
5833	25
5834	25
5835	25
5836	25
5837	25
5838	25
5839	25
5840	25
5841	25
5842	25
5843	25
5844	25
5845	25
5846	25
5847	25
5848	25
5849	25
5850	25
5851	25
5852	25
5853	25
5854	25
5855	25
5856	25
5857	25
5858	25
5859	25
5860	25
5861	25
5862	25
5863	25
5864	25
5865	25
5866	25
5867	25
5868	25
5869	25
5870	25
5871	25
5872	25
5873	25
5874	25
5875	25
5876	25
5877	25
5878	25
5879	25
5880	25
5881	25
5882	25
5883	25
5884	25
5885	25
5886	25
5887	25
5888	25
5889	25
5890	25
5891	25
5892	25
5893	25
5894	25
5895	25
5896	25
5897	25
5898	25
5899	25
5900	25
5901	25
5902	25
5903	25
5904	25
5905	25
5906	25
5907	25
5908	25
5909	25
5910	25
5911	25
5912	25
5913	25
5914	25
5915	25
5916	25
5917	25
5918	25
5919	25
5920	25
5921	25
5922	25
5923	25
5924	25
5925	25
5926	25
5927	25
5928	25
5929	25
5930	25
5931	25
5932	25
5933	25
5934	25
5935	25
5936	25
5937	25
5938	25
5939	25
5940	25
5941	25
5942	25
5943	25
5944	25
5945	25
5946	25
5947	25
5948	25
5949	25
5950	25
5951	25
5952	25
5953	25
5954	25
5955	25
5956	25
5957	25
5958	25
5959	25
5960	25
5961	25
5962	25
5963	25
5964	25
5965	25
5966	25
5967	25
5968	25
5969	25
5970	25
5971	25
5972	25
5973	25
5974	25
5975	25
5976	25
5977	25
5978	25
5979	25
5980	25
5981	25
5982	25
5983	25
5984	25
5985	25
5986	25
5987	25
5988	25
5989	25
5990	25
5991	25
5992	25
5993	25
5994	25
5995	25
5996	25
5997	25
5998	25
5999	25
6000	25
6001	25
6002	25
6003	25
6004	25
6005	25
6006	25
6007	25
6008	25
6009	25
6010	25
6011	25
6012	25
6013	25
6014	25
6015	25
6016	25
6017	25
6018	25
6019	25
6020	25
6021	25
6022	25
6023	25
6024	25
6025	25
6026	25
6027	25
6028	25
6029	25
6030	25
6031	25
6032	25
6033	25
6034	25
6035	25
6036	25
6037	25
6038	25
6039	25
6040	25
6041	25
6042	25
6043	25
6044	25
6045	25
6046	25
6047	25
6048	25
6049	25
6050	25
6051	25
6052	25
6053	25
6054	25
6055	25
6056	25
6057	25
6058	25
6059	26
6060	26
6061	26
6062	26
6063	26
6064	26
6065	26
6066	26
6067	26
6068	26
6069	26
6070	26
6071	26
6072	26
6073	26
6074	26
6075	26
6076	26
6077	26
6078	26
6079	26
6080	26
6081	26
6082	26
6083	26
6084	26
6085	26
6086	26
6087	26
6088	26
6089	26
6090	26
6091	26
6092	26
6093	26
6094	26
6095	26
6096	26
6097	26
6098	26
6099	26
6100	26
6101	26
6102	26
6103	26
6104	26
6105	26
6106	26
6107	26
6108	26
6109	26
6110	26
6111	26
6112	26
6113	26
6114	26
6115	26
6116	26
6117	26
6118	26
6119	26
6120	26
6121	26
6122	26
6123	26
6124	26
6125	26
6126	26
6127	26
6128	26
6129	26
6130	26
6131	26
6132	26
6133	26
6134	26
6135	26
6136	26
6137	26
6138	26
6139	26
6140	26
6141	26
6142	26
6143	26
6144	26
6145	26
6146	26
6147	26
6148	26
6149	26
6150	26
6151	26
6152	26
6153	26
6154	26
6155	26
6156	26
6157	26
6158	26
6159	26
6160	26
6161	26
6162	26
6163	26
6164	26
6165	26
6166	26
6167	26
6168	26
6169	26
6170	26
6171	26
6172	26
6173	26
6174	26
6175	26
6176	26
6177	26
6178	26
6179	26
6180	26
6181	26
6182	26
6183	26
6184	26
6185	26
6186	26
6187	26
6188	26
6189	26
6190	26
6191	26
6192	26
6193	26
6194	26
6195	26
6196	26
6197	26
6198	26
6199	26
6200	26
6201	26
6202	26
6203	26
6204	26
6205	26
6206	26
6207	26
6208	26
6209	26
6210	26
6211	26
6212	26
6213	26
6214	26
6215	26
6216	26
6217	26
6218	26
6219	26
6220	26
6221	26
6222	26
6223	26
6224	26
6225	26
6226	26
6227	26
6228	26
6229	26
6230	26
6231	26
6232	26
6233	26
6234	26
6235	26
6236	26
6237	26
6238	26
6239	26
6240	26
6241	26
6242	26
6243	26
6244	26
6245	26
6246	26
6247	26
6248	26
6249	26
6250	26
6251	26
6252	26
6253	26
6254	26
6255	26
6256	26
6257	26
6258	26
6259	26
6260	26
6261	26
6262	26
6263	26
6264	26
6265	26
6266	26
6267	26
6268	26
6269	26
6270	26
6271	26
6272	26
6273	26
6274	26
6275	26
6276	26
6277	26
6278	26
6279	26
6280	26
6281	26
6282	26
6283	26
6284	26
6285	26
6286	26
6287	26
6288	26
6289	26
6290	26
6291	26
6292	26
6293	26
6294	26
6295	26
6296	26
6297	26
6298	26
6299	26
6300	26
6301	26
6302	26
6303	26
6304	26
6305	26
6306	26
6307	26
6308	26
6309	26
6310	26
6311	26
6312	26
6313	26
6314	26
6315	26
6316	26
6317	26
6318	26
6319	26
6320	26
6321	26
6322	26
6323	26
6324	26
6325	26
6326	26
6327	26
6328	26
6329	26
6330	26
6331	26
6332	26
6333	26
6334	26
6335	26
6336	26
6337	26
6338	26
6339	26
6340	26
6341	26
6342	26
6343	26
6344	26
6345	26
6346	26
6347	26
6348	26
6349	26
6350	26
6351	26
6352	26
6353	26
6354	26
6355	26
6356	26
6357	26
6358	26
6359	26
6360	26
6361	26
6362	26
6363	26
6364	26
6365	26
6366	26
6367	26
6368	26
6369	26
6370	26
6371	26
6372	26
6373	26
6374	26
6375	26
6376	26
6377	26
6378	26
6379	26
6380	26
6381	26
6382	26
6383	26
6384	26
6385	26
6386	26
6387	26
6388	26
6389	26
6390	26
6391	26
6392	26
6393	26
6394	26
6395	26
6396	26
6397	26
6398	26
6399	26
6400	26
6401	26
6402	26
6403	26
6404	26
6405	26
6406	26
6407	26
6408	26
6409	26
6410	26
6411	26
6412	26
6413	26
6414	26
6415	26
6416	26
6417	26
6418	26
6419	26
6420	26
6421	26
6422	26
6423	26
6424	26
6425	26
6426	26
6427	26
6428	26
6429	26
6430	26
6431	26
6432	26
6433	26
6434	26
6435	26
6436	26
6437	26
6438	26
6439	26
6440	26
6441	26
6442	26
6443	26
6444	26
6445	26
6446	26
6447	26
6448	26
6449	26
6450	26
6451	26
6452	26
6453	26
6454	26
6455	26
6456	26
6457	26
6458	26
6459	26
6460	26
6461	26
6462	26
6463	26
6464	26
6465	26
6466	26
6467	26
6468	26
6469	26
6470	26
6471	26
6472	26
6473	26
6474	26
6475	26
6476	26
6477	26
6478	26
6479	26
6480	26
6481	26
6482	26
6483	26
6484	26
6485	27
6486	27
6487	27
6488	27
6489	27
6490	27
6491	27
6492	27
6493	27
6494	27
6495	27
6496	27
6497	27
6498	27
6499	27
6500	27
6501	27
6502	27
6503	27
6504	27
6505	27
6506	27
6507	27
6508	27
6509	27
6510	27
6511	27
6512	27
6513	27
6514	27
6515	27
6516	27
6517	27
6518	27
6519	27
6520	27
6521	27
6522	27
6523	27
6524	27
6525	27
6526	27
6527	27
6528	27
6529	27
6530	27
6531	27
6532	27
6533	27
6534	27
6535	27
6536	27
6537	27
6538	27
6539	27
6540	27
6541	27
6542	27
6543	27
6544	27
6545	27
6546	27
6547	27
6548	27
6549	27
6550	27
6551	27
6552	27
6553	27
6554	27
6555	27
6556	27
6557	27
6558	27
6559	27
6560	27
6561	27
6562	27
6563	27
6564	27
6565	27
6566	27
6567	27
6568	27
6569	27
6570	27
6571	27
6572	27
6573	27
6574	27
6575	27
6576	27
6577	27
6578	27
6579	27
6580	27
6581	27
6582	27
6583	27
6584	27
6585	27
6586	27
6587	27
6588	27
6589	27
6590	27
6591	27
6592	27
6593	27
6594	27
6595	27
6596	27
6597	27
6598	27
6599	27
6600	27
6601	27
6602	27
6603	27
6604	27
6605	27
6606	27
6607	27
6608	27
6609	27
6610	27
6611	27
6612	27
6613	27
6614	27
6615	27
6616	27
6617	27
6618	27
6619	27
6620	27
6621	27
6622	27
6623	27
6624	27
6625	27
6626	27
6627	27
6628	27
6629	27
6630	27
6631	27
6632	27
6633	27
6634	27
6635	27
6636	27
6637	27
6638	27
6639	27
6640	27
6641	27
6642	27
6643	27
6644	27
6645	27
6646	27
6647	27
6648	27
6649	27
6650	27
6651	27
6652	27
6653	27
6654	27
6655	27
6656	27
6657	27
6658	27
6659	27
6660	27
6661	27
6662	27
6663	27
6664	27
6665	27
6666	27
6667	27
6668	27
6669	27
6670	27
6671	27
6672	27
6673	27
6674	27
6675	27
6676	27
6677	27
6678	27
6679	27
6680	27
6681	27
6682	27
6683	27
6684	27
6685	27
6686	27
6687	27
6688	27
6689	27
6690	27
6691	27
6692	27
6693	27
6694	27
6695	27
6696	27
6697	27
6698	27
6699	27
6700	27
6701	27
6702	27
6703	27
6704	27
6705	27
6706	27
6707	27
6708	27
6709	27
6710	27
6711	27
6712	27
6713	27
6714	27
6715	27
6716	27
6717	27
6718	27
6719	27
6720	27
6721	27
6722	27
6723	27
6724	27
6725	27
6726	27
6727	27
6728	27
6729	27
6730	27
6731	27
6732	27
6733	27
6734	27
6735	27
6736	27
6737	27
6738	27
6739	27
6740	27
6741	27
6742	27
6743	27
6744	27
6745	27
6746	27
6747	27
6748	27
6749	27
6750	27
6751	27
6752	27
6753	27
6754	27
6755	27
6756	27
6757	27
6758	27
6759	27
6760	27
6761	27
6762	27
6763	27
6764	27
6765	27
6766	27
6767	27
6768	27
6769	27
6770	27
6771	27
6772	27
6773	27
6774	27
6775	27
6776	27
6777	27
6778	27
6779	27
6780	27
6781	27
6782	27
6783	27
6784	27
6785	27
6786	27
6787	27
6788	27
6789	27
6790	27
6791	27
6792	27
6793	27
6794	27
6795	27
6796	27
6797	27
6798	27
6799	27
6800	27
6801	27
6802	27
6803	27
6804	27
6805	27
6806	27
6807	27
6808	27
6809	27
6810	27
6811	27
6812	27
6813	27
6814	27
6815	27
6816	27
6817	27
6818	27
6819	27
6820	27
6821	27
6822	27
6823	27
6824	27
6825	27
6826	27
6827	27
6828	27
6829	27
6830	27
6831	27
6832	27
6833	27
6834	27
6835	27
6836	27
6837	27
6838	27
6839	27
6840	27
6841	27
6842	27
6843	27
6844	27
6845	27
6846	27
6847	27
6848	27
6849	27
6850	27
6851	27
6852	27
6853	27
6854	27
6855	27
6856	27
6857	27
6858	27
6859	27
6860	27
6861	27
6862	27
6863	27
6864	27
6865	27
6866	27
6867	27
6868	27
6869	27
6870	27
6871	27
6872	27
6873	27
6874	27
6875	27
6876	27
6877	27
6878	27
6879	27
6880	27
6881	27
6882	27
6883	27
6884	27
6885	27
6886	27
6887	27
6888	27
6889	27
6890	27
6891	27
6892	27
6893	27
6894	27
6895	27
6896	27
6897	27
6898	27
6899	27
6900	27
6901	27
6902	27
6903	27
6904	27
6905	27
6906	27
6907	27
6908	27
6909	27
6910	27
6911	27
6912	27
6913	27
6914	27
6915	27
6916	27
6917	27
6918	27
6919	27
6920	27
6921	27
6922	27
6923	27
6924	27
6925	27
6926	27
6927	27
6928	27
6929	27
6930	27
6931	27
6932	27
6933	27
6934	27
6935	27
6936	27
6937	27
6938	27
6939	27
6940	27
6941	27
6942	27
6943	27
6944	27
6945	27
6946	27
6947	27
6948	27
6949	27
6950	27
6951	27
6952	27
6953	27
6954	27
6955	27
6956	27
6957	27
6958	27
6959	27
6960	27
6961	27
6962	27
6963	27
6964	27
6965	27
6966	27
6967	27
6968	27
6969	27
6970	27
6971	27
6972	27
6973	27
6974	27
6975	27
6976	27
6977	27
6978	27
6979	27
6980	27
6981	27
6982	27
6983	27
6984	27
6985	27
6986	27
6987	27
6988	27
6989	27
6990	27
6991	27
6992	27
6993	27
6994	27
6995	27
6996	27
6997	27
6998	27
6999	27
7000	27
7001	27
7002	27
7003	27
7004	27
7005	27
7006	27
7007	27
7008	27
7009	27
7010	27
7011	27
7012	27
7013	27
7014	27
7015	27
7016	27
7017	27
7018	27
7019	27
7020	27
7021	27
7022	27
7023	27
7024	27
7025	27
7026	27
7027	27
7028	27
7029	27
7030	27
7031	27
7032	27
7033	27
7034	27
7035	27
7036	27
7037	27
7038	27
7039	27
7040	27
7041	27
7042	27
7043	27
7044	27
7045	27
7046	27
7047	27
7048	27
7049	27
7050	27
7051	27
7052	27
7053	27
7054	27
7055	27
7056	27
7057	27
7058	27
7059	27
7060	27
7061	27
7062	27
7063	27
7064	27
7065	27
7066	27
7067	27
7068	27
7069	27
7070	27
7071	27
7072	27
7073	27
7074	27
7075	27
7076	27
7077	27
7078	27
7079	27
7080	27
7081	27
7082	27
7083	27
7084	27
7085	27
7086	27
7087	27
7088	27
7089	27
7090	27
7091	27
7092	27
7093	27
7094	27
7095	27
7096	27
7097	27
7098	27
7099	27
7100	27
7101	27
7102	27
7103	27
7104	27
7105	27
7106	27
7107	27
7108	27
7109	27
7110	27
7111	27
7112	27
7113	27
7114	27
7115	27
7116	27
7117	27
7118	27
7119	27
7120	27
7121	27
7122	27
7123	27
7124	27
7125	27
7126	27
7127	27
7128	27
7129	27
7130	27
7131	27
7132	27
7133	27
7134	27
7135	27
7136	27
7137	27
7138	27
7139	27
7140	27
7141	27
7142	27
7143	27
7144	27
7145	27
7146	27
7147	27
7148	27
7149	27
7150	27
7151	27
7152	27
7153	27
7154	27
7155	27
7156	27
7157	27
7158	27
7159	27
7160	27
7161	27
7162	27
7163	27
7164	27
7165	27
7166	27
7167	27
7168	27
7169	27
7170	27
7171	27
7172	27
7173	27
7174	27
7175	27
7176	27
7177	27
7178	27
7179	27
7180	27
7181	27
7182	27
7183	27
7184	27
7185	27
7186	27
7187	27
7188	27
7189	27
7190	27
7191	27
7192	27
7193	27
7194	27
7195	27
7196	27
7197	27
7198	27
7199	27
7200	27
7201	27
7202	27
7203	27
7204	27
7205	27
7206	27
7207	27
7208	27
7209	27
7210	27
7211	27
7212	27
7213	27
7214	27
7215	27
7216	27
7217	27
7218	27
7219	27
7220	27
7221	27
7222	27
7223	27
7224	27
7225	27
7226	27
7227	27
7228	27
7229	27
7230	27
7231	27
7232	27
7233	27
7234	27
7235	27
7236	27
7237	27
7238	27
7239	27
7240	27
7241	27
7242	27
7243	27
7244	27
7245	27
7246	27
7247	27
7248	27
7249	27
7250	27
7251	27
7252	27
7253	27
7254	27
7255	27
7256	27
7257	27
7258	27
7259	27
7260	27
7261	27
7262	27
7263	27
7264	27
7265	27
7266	27
7267	27
7268	27
7269	27
7270	27
7271	27
7272	27
7273	27
7274	27
7275	27
7276	27
7277	27
7278	27
7279	27
7280	27
7281	27
7282	27
7283	27
7284	27
7285	27
7286	27
7287	27
7288	27
7289	27
7290	27
7291	27
7292	27
7293	27
7294	27
7295	27
7296	27
7297	27
7298	27
7299	27
7300	27
7301	27
7302	27
7303	27
7304	27
7305	27
7306	27
7307	27
7308	27
7309	27
7310	27
7311	27
7312	27
7313	27
7314	27
7315	27
7316	27
7317	27
7318	27
7319	27
7320	27
7321	27
7322	27
7323	27
7324	27
7325	27
7326	27
7327	27
7328	27
7329	27
7330	27
7331	27
7332	27
7333	27
7334	27
7335	27
7336	27
7337	27
7338	27
7339	27
7340	27
7341	27
7342	27
7343	27
7344	27
7345	27
7346	27
7347	27
7348	27
7349	27
7350	27
7351	27
7352	27
7353	27
7354	27
7355	27
7356	27
7357	27
7358	27
7359	27
7360	27
7361	27
7362	27
7363	27
7364	27
7365	27
7366	27
7367	27
7368	27
7369	27
7370	27
7371	27
7372	27
7373	27
7374	27
7375	27
7376	27
7377	27
7378	27
7379	27
7380	27
7381	27
7382	27
7383	27
7384	27
7385	27
7386	27
7387	27
7388	27
7389	27
7390	27
7391	27
7392	27
7393	27
7394	27
7395	27
7396	27
7397	27
7398	27
7399	27
7400	27
7401	27
7402	27
7403	27
7404	27
7405	27
7406	27
7407	27
7408	27
7409	27
7410	27
7411	27
7412	27
7413	27
7414	27
7415	27
7416	27
7417	27
7418	27
7419	27
7420	27
7421	27
7422	27
7423	27
7424	27
7425	27
7426	27
7427	28
7428	28
7429	28
7430	28
7431	28
7432	28
7433	28
7434	28
7435	28
7436	28
7437	28
7438	28
7439	28
7440	28
7441	28
7442	28
7443	28
7444	28
7445	28
7446	28
7447	28
7448	28
7449	28
7450	28
7451	28
7452	28
7453	28
7454	28
7455	28
7456	28
7457	28
7458	28
7459	28
7460	28
7461	28
7462	28
7463	28
7464	28
7465	28
7466	28
7467	28
7468	28
7469	28
7470	28
7471	28
7472	28
7473	28
7474	28
7475	28
7476	28
7477	28
7478	28
7479	28
7480	28
7481	28
7482	28
7483	28
7484	28
7485	28
7486	28
7487	28
7488	28
7489	28
7490	28
7491	28
7492	28
7493	28
7494	28
7495	28
7496	28
7497	28
7498	28
7499	28
7500	28
7501	28
7502	28
7503	28
7504	28
7505	28
7506	28
7507	28
7508	28
7509	28
7510	28
7511	28
7512	28
7513	28
7514	28
7515	28
7516	28
7517	28
7518	28
7519	28
7520	28
7521	28
7522	28
7523	28
7524	28
7525	28
7526	28
7527	28
7528	28
7529	28
7530	28
7531	28
7532	28
7533	28
7534	28
7535	28
7536	28
7537	28
7538	28
7539	28
7540	28
7541	28
7542	28
7543	28
7544	28
7545	28
7546	28
7547	28
7548	28
7549	28
7550	28
7551	28
7552	28
7553	28
7554	28
7555	28
7556	28
7557	28
7558	28
7559	28
7560	28
7561	28
7562	28
7563	28
7564	28
7565	28
7566	28
7567	28
7568	28
7569	28
7570	28
7571	28
7572	28
7573	28
7574	28
7575	28
7576	28
7577	28
7578	28
7579	28
7580	28
7581	28
7582	28
7583	28
7584	28
7585	28
7586	28
7587	28
7588	28
7589	28
7590	28
7591	28
7592	28
7593	28
7594	28
7595	28
7596	28
7597	28
7598	28
7599	28
7600	28
7601	28
7602	28
7603	28
7604	28
7605	28
7606	28
7607	28
7608	28
7609	28
7610	28
7611	28
7612	28
7613	28
7614	28
7615	28
7616	28
7617	28
7618	28
7619	28
7620	28
7621	28
7622	28
7623	28
7624	28
7625	28
7626	28
7627	28
7628	28
7629	28
7630	28
7631	28
7632	28
7633	28
7634	28
7635	28
7636	28
7637	28
7638	28
7639	28
7640	28
7641	28
7642	28
7643	28
7644	28
7645	28
7646	28
7647	28
7648	28
7649	28
7650	28
7651	28
7652	28
7653	28
7654	28
7655	28
7656	28
7657	28
7658	28
7659	28
7660	28
7661	28
7662	28
7663	28
7664	28
7665	28
7666	28
7667	28
7668	28
7669	28
7670	28
7671	28
7672	28
7673	28
7674	28
7675	28
7676	28
7677	28
7678	28
7679	28
7680	28
7681	28
7682	28
7683	28
7684	28
7685	28
7686	28
7687	28
7688	28
7689	28
7690	28
7691	28
7692	28
7693	28
7694	28
7695	28
7696	28
7697	28
7698	28
7699	28
7700	28
7701	28
7702	28
7703	28
7704	28
7705	28
7706	28
7707	28
7708	28
7709	28
7710	28
7711	28
7712	28
7713	28
7714	28
7715	28
7716	28
7717	28
7718	28
7719	28
7720	28
7721	28
7722	28
7723	28
7724	28
7725	28
7726	28
7727	28
7728	28
7729	28
7730	28
7731	28
7732	28
7733	28
7734	28
7735	28
7736	28
7737	28
7738	28
7739	28
7740	28
7741	28
7742	28
7743	28
7744	28
7745	28
7746	28
7747	28
7748	28
7749	28
7750	28
7751	28
7752	28
7753	28
7754	28
7755	28
7756	28
7757	28
7758	28
7759	28
7760	28
7761	28
7762	28
7763	28
7764	28
7765	28
7766	28
7767	28
7768	28
7769	28
7770	28
7771	28
7772	28
7773	28
7774	28
7775	28
7776	28
7777	28
7778	28
7779	28
7780	28
7781	28
7782	28
7783	28
7784	28
7785	28
7786	28
7787	28
7788	28
7789	28
7790	28
7791	28
7792	28
7793	28
7794	28
7795	28
7796	28
7797	28
7798	28
7799	28
7800	28
7801	28
7802	28
7803	28
7804	28
7805	28
7806	28
7807	28
7808	28
7809	28
7810	28
7811	28
7812	28
7813	28
7814	28
7815	28
7816	28
7817	28
7818	28
7819	28
7820	28
7821	28
7822	28
7823	28
7824	28
7825	28
7826	28
7827	28
7828	28
7829	28
7830	28
7831	28
7832	28
7833	28
7834	28
7835	28
7836	28
7837	28
7838	28
7839	28
7840	28
7841	28
7842	28
7843	28
7844	28
7845	28
7846	28
7847	28
7848	28
7849	28
7850	28
7851	28
7852	28
7853	28
7854	28
7855	28
7856	28
7857	28
7858	28
7859	28
7860	28
7861	28
7862	28
7863	28
7864	28
7865	28
7866	28
7867	28
7868	28
7869	28
7870	28
7871	28
7872	28
7873	28
7874	28
7875	28
7876	28
7877	28
7878	28
7879	28
7880	28
7881	28
7882	28
7883	28
7884	29
7885	29
7886	29
7887	29
7888	29
7889	29
7890	29
7891	29
7892	29
7893	29
7894	29
7895	29
7896	29
7897	29
7898	29
7899	29
7900	29
7901	29
7902	29
7903	29
7904	29
7905	29
7906	29
7907	29
7908	29
7909	29
7910	29
7911	29
7912	29
7913	29
7914	29
7915	29
7916	29
7917	29
7918	29
7919	29
7920	29
7921	29
7922	29
7923	29
7924	29
7925	29
7926	29
7927	29
7928	29
7929	29
7930	29
7931	29
7932	29
7933	29
7934	29
7935	29
7936	29
7937	29
7938	29
7939	29
7940	29
7941	29
7942	29
7943	29
7944	29
7945	29
7946	29
7947	29
7948	29
7949	29
7950	29
7951	29
7952	29
7953	29
7954	29
7955	29
7956	29
7957	29
7958	29
7959	29
7960	29
7961	29
7962	29
7963	29
7964	29
7965	29
7966	29
7967	29
7968	29
7969	29
7970	29
7971	29
7972	29
7973	29
7974	29
7975	29
7976	29
7977	29
7978	29
7979	29
7980	29
7981	29
7982	29
7983	29
7984	29
7985	29
7986	29
7987	29
7988	29
7989	29
7990	29
7991	29
7992	29
7993	29
7994	29
7995	29
7996	29
7997	29
7998	29
7999	29
8000	29
8001	29
8002	29
8003	29
8004	29
8005	29
8006	29
8007	29
8008	29
8009	29
8010	29
8011	29
8012	29
8013	29
8014	29
8015	29
8016	29
8017	29
8018	29
8019	29
8020	29
8021	29
8022	29
8023	29
8024	29
8025	29
8026	29
8027	29
8028	29
8029	29
8030	29
8031	29
8032	29
8033	29
8034	29
8035	29
8036	29
8037	29
8038	29
8039	29
8040	29
8041	29
8042	29
8043	29
8044	29
8045	29
8046	29
8047	29
8048	29
8049	29
8050	29
8051	29
8052	29
8053	29
8054	29
8055	29
8056	29
8057	29
8058	29
8059	29
8060	29
8061	29
8062	29
8063	29
8064	29
8065	29
8066	29
8067	29
8068	29
8069	29
8070	29
8071	29
8072	29
8073	29
8074	29
8075	29
8076	29
8077	29
8078	29
8079	29
8080	29
8081	29
8082	29
8083	29
8084	29
8085	29
8086	29
8087	29
8088	29
8089	29
8090	29
8091	29
8092	29
8093	29
8094	29
8095	29
8096	29
8097	29
8098	29
8099	29
8100	29
8101	29
8102	29
8103	29
8104	29
8105	29
8106	29
8107	29
8108	29
8109	29
8110	29
8111	29
8112	29
8113	29
8114	29
8115	29
8116	29
8117	29
8118	29
8119	29
8120	29
8121	29
8122	29
8123	29
8124	29
8125	29
8126	29
8127	29
8128	29
8129	29
8130	29
8131	29
8132	29
8133	29
8134	29
8135	29
8136	29
8137	29
8138	29
8139	29
8140	29
8141	29
8142	29
8143	29
8144	29
8145	29
8146	29
8147	29
8148	29
8149	29
8150	29
8151	29
8152	29
8153	29
8154	29
8155	29
8156	29
8157	29
8158	29
8159	29
8160	29
8161	29
8162	29
8163	29
8164	29
8165	29
8166	29
8167	29
8168	29
8169	29
8170	29
8171	29
8172	29
8173	29
8174	29
8175	29
8176	29
8177	29
8178	29
8179	29
8180	29
8181	29
8182	29
8183	29
8184	29
8185	29
8186	29
8187	29
8188	29
8189	29
8190	29
8191	29
8192	29
8193	29
8194	29
8195	29
8196	29
8197	29
8198	29
8199	29
8200	29
8201	29
8202	29
8203	29
8204	29
8205	29
8206	29
8207	29
8208	29
8209	29
8210	29
8211	29
8212	29
8213	29
8214	29
8215	29
8216	29
8217	29
8218	29
8219	29
8220	29
8221	29
8222	29
8223	29
8224	29
8225	29
8226	29
8227	29
8228	29
8229	29
8230	29
8231	29
8232	29
8233	29
8234	29
8235	29
8236	29
8237	29
8238	29
8239	29
8240	29
8241	29
8242	29
8243	29
8244	29
8245	29
8246	29
8247	29
8248	29
8249	29
8250	29
8251	29
8252	29
8253	29
8254	29
8255	29
8256	29
8257	29
8258	29
8259	29
8260	29
8261	29
8262	29
8263	29
8264	29
8265	29
8266	29
8267	29
8268	29
8269	29
8270	29
8271	29
8272	29
8273	29
8274	29
8275	29
8276	29
8277	29
8278	29
8279	29
8280	29
8281	29
8282	29
8283	29
8284	29
8285	29
8286	29
8287	29
8288	29
8289	29
8290	29
8291	29
8292	29
8293	29
8294	29
8295	29
8296	29
8297	29
8298	29
8299	29
8300	29
8301	29
8302	29
8303	29
8304	29
8305	29
8306	29
8307	29
8308	29
8309	29
8310	29
8311	29
8312	29
8313	29
8314	29
8315	29
8316	29
8317	29
8318	29
8319	29
8320	29
8321	29
8322	29
8323	29
8324	29
8325	29
8326	29
8327	29
8328	29
8329	29
8330	29
8331	29
8332	29
8333	29
8334	29
8335	29
8336	29
8337	29
8338	29
8339	29
8340	29
8341	29
8342	29
8343	29
8344	29
8345	29
8346	29
8347	29
8348	29
8349	29
8350	29
8351	29
8352	29
8353	29
8354	29
8355	29
8356	29
8357	29
8358	29
8359	29
8360	29
8361	29
8362	29
8363	29
8364	29
8365	29
8366	29
8367	29
8368	29
8369	29
8370	29
8371	29
8372	29
8373	29
8374	29
8375	29
8376	29
8377	29
8378	29
8379	29
8380	29
8381	29
8382	29
8383	29
8384	29
8385	29
8386	29
8387	29
8388	29
8389	29
8390	29
8391	29
8392	29
8393	29
8394	29
8395	29
8396	29
8397	29
8398	29
8399	29
8400	29
8401	29
8402	29
8403	29
8404	29
8405	29
8406	29
8407	29
8408	29
8409	29
8410	29
8411	29
8412	29
8413	29
8414	29
8415	29
8416	29
8417	29
8418	29
8419	29
8420	29
8421	29
8422	29
8423	29
8424	29
8425	29
8426	29
8427	29
8428	29
8429	29
8430	29
8431	29
8432	29
8433	29
8434	29
8435	29
8436	29
8437	29
8438	29
8439	29
8440	29
8441	29
8442	29
8443	29
8444	29
8445	29
8446	29
8447	29
8448	29
8449	29
8450	29
8451	29
8452	29
8453	29
8454	29
8455	29
8456	29
8457	29
8458	29
8459	29
8460	29
8461	29
8462	29
8463	29
8464	29
8465	29
8466	29
8467	29
8468	29
8469	29
8470	29
8471	29
8472	29
8473	29
8474	29
8475	29
8476	29
8477	29
8478	29
8479	29
8480	29
8481	29
8482	29
8483	29
8484	29
8485	29
8486	29
8487	29
8488	29
8489	29
8490	29
8491	29
8492	29
8493	29
8494	29
8495	29
8496	29
8497	29
8498	29
8499	29
8500	29
8501	29
8502	29
8503	29
8504	29
8505	29
8506	29
8507	29
8508	29
8509	29
8510	29
8511	29
8512	29
8513	29
8514	29
8515	29
8516	29
8517	29
8518	29
8519	29
8520	29
8521	29
8522	29
8523	29
8524	29
8525	29
8526	29
8527	29
8528	29
8529	29
8530	29
8531	29
8532	29
8533	29
8534	29
8535	29
8536	29
8537	29
8538	29
8539	29
8540	29
8541	29
8542	29
8543	29
8544	29
8545	29
8546	29
8547	29
8548	29
8549	29
8550	29
8551	29
8552	29
8553	29
8554	29
8555	29
8556	29
8557	29
8558	29
8559	29
8560	29
8561	29
8562	29
8563	29
8564	29
8565	29
8566	29
8567	29
8568	29
8569	29
8570	29
8571	29
8572	29
8573	29
8574	29
8575	29
8576	29
8577	29
8578	29
8579	29
8580	29
8581	29
8582	29
8583	29
8584	29
8585	29
8586	29
8587	29
8588	29
8589	29
8590	29
8591	29
8592	29
8593	29
8594	29
8595	29
8596	29
8597	29
8598	29
8599	29
8600	29
8601	29
8602	29
8603	29
8604	29
8605	29
8606	29
8607	29
8608	29
8609	29
8610	29
8611	29
8612	29
8613	29
8614	29
8615	29
8616	29
8617	29
8618	29
8619	29
8620	29
8621	29
8622	29
8623	29
8624	29
8625	29
8626	29
8627	29
8628	29
8629	29
8630	29
8631	29
8632	29
8633	29
8634	29
8635	29
8636	29
8637	29
8638	29
8639	29
8640	29
8641	29
8642	29
8643	29
8644	29
8645	29
8646	29
8647	29
8648	29
8649	29
8650	29
8651	29
8652	29
8653	29
8654	29
8655	29
8656	29
8657	29
8658	29
8659	29
8660	29
8661	29
8662	29
8663	29
8664	29
8665	29
8666	29
8667	29
8668	29
8669	29
8670	29
8671	29
8672	29
8673	29
8674	29
8675	29
8676	29
8677	29
8678	29
8679	29
8680	29
8681	29
8682	29
8683	29
8684	29
8685	29
8686	29
8687	29
8688	29
8689	29
8690	29
8691	29
8692	29
8693	29
8694	29
8695	29
8696	29
8697	29
8698	29
8699	29
8700	29
8701	29
8702	29
8703	29
8704	29
8705	29
8706	29
8707	29
8708	29
8709	29
8710	29
8711	29
8712	29
8713	29
8714	29
8715	29
8716	29
8717	29
8718	29
8719	29
8720	29
8721	29
8722	29
8723	29
8724	29
8725	29
8726	29
8727	29
8728	29
8729	29
8730	29
8731	29
8732	29
8733	29
8734	29
8735	29
8736	29
8737	29
8738	29
8739	29
8740	29
8741	29
8742	29
8743	29
8744	29
8745	29
8746	29
8747	29
8748	29
8749	29
8750	29
8751	29
8752	29
8753	29
8754	29
8755	29
8756	29
8757	29
8758	29
8759	29
8760	29
8761	29
8762	29
8763	29
8764	29
8765	29
8766	29
8767	29
8768	29
8769	29
8770	29
8771	29
8772	29
8773	29
8774	29
8775	29
8776	29
8777	29
8778	29
8779	29
8780	29
8781	29
8782	29
8783	29
8784	29
8785	29
8786	29
8787	29
8788	29
8789	29
8790	29
8791	29
8792	29
8793	29
8794	29
8795	29
8796	29
8797	29
8798	29
8799	29
8800	29
8801	29
8802	29
8803	29
8804	29
8805	29
8806	29
8807	29
8808	29
8809	29
8810	29
8811	29
8812	29
8813	29
8814	29
8815	29
8816	29
8817	29
8818	29
8819	29
8820	29
8821	29
8822	29
8823	29
8824	29
8825	29
8826	29
8827	29
8828	29
8829	29
8830	29
8831	29
8832	29
8833	29
8834	29
8835	29
8836	29
8837	29
8838	29
8839	29
8840	29
8841	29
8842	29
8843	29
8844	29
8845	29
8846	29
8847	29
8848	29
8849	29
8850	29
8851	29
8852	29
8853	29
8854	29
8855	29
8856	29
8857	29
8858	29
8859	29
8860	29
8861	29
8862	29
8863	29
8864	29
8865	29
8866	29
8867	29
8868	29
8869	29
8870	29
8871	29
8872	29
8873	29
8874	29
8875	29
8876	29
8877	29
8878	29
8879	29
8880	29
8881	29
8882	29
8883	29
8884	29
8885	29
8886	29
8887	29
8888	29
8889	29
8890	29
8891	29
8892	29
8893	29
8894	29
8895	29
8896	29
8897	29
8898	29
8899	29
8900	29
8901	29
8902	29
8903	29
8904	29
8905	29
8906	29
8907	29
8908	29
8909	29
8910	29
8911	29
8912	29
8913	29
8914	29
8915	29
8916	29
8917	29
8918	29
8919	29
8920	29
8921	29
8922	29
8923	29
8924	29
8925	29
8926	29
8927	29
8928	29
8929	29
8930	29
8931	29
8932	29
8933	29
8934	29
8935	29
8936	29
8937	29
8938	29
8939	29
8940	29
8941	29
8942	29
8943	29
8944	29
8945	29
8946	29
8947	29
8948	29
8949	29
8950	29
8951	29
8952	29
8953	29
8954	29
8955	29
8956	29
8957	29
8958	29
8959	29
8960	29
8961	29
8962	29
8963	29
8964	29
8965	29
8966	29
8967	29
8968	29
8969	29
8970	29
8971	29
8972	29
8973	29
8974	29
8975	29
8976	29
8977	29
8978	29
8979	29
8980	29
8981	29
8982	29
8983	29
8984	29
8985	29
8986	29
8987	29
8988	29
8989	29
8990	29
8991	29
8992	29
8993	29
8994	29
8995	29
8996	29
8997	29
8998	29
8999	29
9000	29
9001	29
9002	29
9003	29
9004	29
9005	29
9006	29
9007	29
9008	29
9009	29
9010	29
9011	29
9012	29
9013	29
9014	29
9015	29
9016	29
9017	29
9018	29
9019	29
9020	29
9021	29
9022	29
9023	29
9024	29
9025	29
9026	29
9027	29
9028	29
9029	29
9030	29
9031	29
9032	29
9033	29
9034	29
9035	29
9036	29
9037	29
9038	29
9039	29
9040	29
9041	29
9042	29
9043	29
9044	29
9045	29
9046	29
9047	29
9048	29
9049	29
9050	29
9051	29
9052	29
9053	29
9054	29
9055	29
9056	29
9057	29
9058	29
9059	29
9060	29
9061	29
9062	29
9063	29
9064	29
9065	29
9066	29
9067	29
9068	29
9069	29
9070	29
9071	29
9072	29
9073	29
9074	29
9075	29
9076	29
9077	29
9078	29
9079	29
9080	29
9081	29
9082	29
9083	29
9084	29
9085	29
9086	29
9087	29
9088	29
9089	29
9090	29
9091	29
9092	29
9093	29
9094	29
9095	29
9096	29
9097	29
9098	29
9099	29
9100	29
9101	29
9102	29
9103	29
9104	29
9105	29
9106	29
9107	29
9108	29
9109	29
9110	29
9111	29
9112	29
9113	29
9114	29
9115	29
9116	29
9117	29
9118	29
9119	29
9120	29
9121	29
9122	29
9123	29
9124	29
9125	29
9126	29
9127	29
9128	29
9129	29
9130	29
9131	29
9132	29
9133	29
9134	29
9135	29
9136	29
9137	29
9138	29
9139	29
9140	29
9141	29
9142	29
9143	29
9144	29
9145	29
9146	29
9147	29
9148	29
9149	29
9150	29
9151	29
9152	29
9153	29
9154	29
9155	29
9156	29
9157	29
9158	29
9159	29
9160	29
9161	29
9162	29
9163	29
9164	29
9165	29
9166	29
9167	29
9168	29
9169	29
9170	29
9171	29
9172	29
9173	29
9174	29
9175	29
9176	29
9177	29
9178	29
9179	29
9180	29
9181	29
9182	29
9183	29
9184	29
9185	29
9186	29
9187	29
9188	29
9189	29
9190	29
9191	29
9192	29
9193	29
9194	29
9195	29
9196	29
9197	29
9198	29
9199	29
9200	29
9201	29
9202	29
9203	29
9204	29
9205	29
9206	29
9207	29
9208	29
9209	29
9210	29
9211	29
9212	29
9213	29
9214	29
9215	29
9216	29
9217	29
9218	29
9219	29
9220	29
9221	29
9222	29
9223	29
9224	29
9225	29
9226	29
9227	29
9228	29
9229	29
9230	29
9231	29
9232	29
9233	29
9234	29
9235	29
9236	29
9237	29
9238	29
9239	29
9240	29
9241	29
9242	29
9243	29
9244	29
9245	29
9246	29
9247	29
9248	29
9249	29
9250	29
9251	29
9252	29
9253	29
9254	29
9255	29
9256	29
9257	29
9258	29
9259	29
9260	29
9261	29
9262	29
9263	29
9264	29
9265	29
9266	29
9267	29
9268	29
9269	29
9270	29
9271	29
9272	29
9273	29
9274	29
9275	29
9276	29
9277	29
9278	29
9279	29
9280	29
9281	29
9282	29
9283	29
9284	29
9285	29
9286	29
9287	29
9288	29
9289	29
9290	29
9291	29
9292	29
9293	29
9294	29
9295	29
9296	29
9297	29
9298	29
9299	29
9300	29
9301	29
9302	29
9303	29
9304	29
9305	29
9306	29
9307	29
9308	29
9309	29
9310	29
9311	29
9312	29
9313	29
9314	29
9315	29
9316	29
9317	29
9318	29
9319	29
9320	29
9321	29
9322	29
9323	29
9324	29
9325	29
9326	29
9327	29
9328	29
9329	29
9330	29
9331	29
9332	29
9333	29
9334	29
9335	29
9336	29
9337	29
9338	29
9339	29
9340	29
9341	29
9342	29
9343	29
9344	29
9345	29
9346	29
9347	29
9348	29
9349	29
9350	29
9351	29
9352	29
9353	29
9354	29
9355	29
9356	29
9357	29
9358	29
9359	29
9360	29
9361	29
9362	29
9363	29
9364	29
9365	29
9366	29
9367	29
9368	29
9369	29
9370	29
9371	29
9372	29
9373	29
9374	29
9375	29
9376	29
9377	29
9378	29
9379	29
9380	29
9381	29
9382	29
9383	29
9384	29
9385	29
9386	29
9387	29
9388	29
9389	29
9390	29
9391	29
9392	29
9393	29
9394	29
9395	29
9396	29
9397	29
9398	29
9399	29
9400	29
9401	29
9402	29
9403	29
9404	29
9405	29
9406	29
9407	29
9408	29
9409	29
9410	29
9411	29
9412	29
9413	29
9414	29
9415	29
9416	29
9417	29
9418	29
9419	29
9420	29
9421	29
9422	29
9423	29
9424	29
9425	29
9426	29
9427	29
9428	29
9429	29
9430	29
9431	29
9432	29
9433	29
9434	29
9435	29
9436	29
9437	29
9438	29
9439	29
9440	29
9441	29
9442	29
9443	29
9444	29
9445	29
9446	29
9447	29
9448	29
9449	29
9450	29
9451	29
9452	29
9453	29
9454	29
9455	29
9456	29
9457	29
9458	29
9459	29
9460	29
9461	29
9462	29
9463	29
9464	29
9465	29
9466	29
9467	29
9468	29
9469	29
9470	29
9471	29
9472	29
9473	29
9474	29
9475	29
9476	29
9477	29
9478	29
9479	29
9480	29
9481	29
9482	29
9483	29
9484	29
9485	29
9486	29
9487	29
9488	29
9489	29
9490	29
9491	29
9492	29
9493	29
9494	29
9495	29
9496	29
9497	29
9498	29
9499	29
9500	29
9501	29
9502	29
9503	29
9504	29
9505	29
9506	29
9507	29
9508	29
9509	29
9510	29
9511	29
9512	29
9513	29
9514	29
9515	29
9516	29
9517	29
9518	29
9519	29
9520	29
9521	29
9522	29
9523	29
9524	29
9525	29
9526	29
9527	29
9528	29
9529	29
9530	29
9531	29
9532	29
9533	29
9534	29
9535	29
9536	29
9537	29
9538	29
9539	29
9540	29
9541	29
9542	29
9543	29
9544	29
9545	29
9546	29
9547	29
9548	29
9549	29
9550	29
9551	29
9552	29
9553	29
9554	29
9555	29
9556	29
9557	29
9558	29
9559	29
9560	29
9561	29
9562	29
9563	29
9564	29
9565	29
9566	29
9567	29
9568	29
9569	29
9570	29
9571	29
9572	29
9573	29
9574	29
9575	29
9576	29
9577	29
9578	29
9579	29
9580	29
9581	29
9582	29
9583	29
9584	29
9585	29
9586	29
9587	29
9588	29
9589	29
9590	29
9591	29
9592	29
9593	29
9594	29
9595	29
9596	29
9597	29
9598	29
9599	29
9600	29
9601	29
9602	29
9603	29
9604	29
9605	29
9606	29
9607	29
9608	29
9609	29
9610	29
9611	29
9612	29
9613	29
9614	29
9615	29
9616	29
9617	29
9618	29
9619	29
9620	29
9621	29
9622	29
9623	29
9624	29
9625	29
9626	29
9627	29
9628	29
9629	29
9630	29
9631	29
9632	29
9633	29
9634	29
9635	29
9636	29
9637	29
9638	29
9639	29
9640	29
9641	29
9642	29
9643	29
9644	29
9645	29
9646	29
9647	29
9648	29
9649	29
9650	29
9651	29
9652	29
9653	29
9654	29
9655	29
9656	29
9657	29
9658	29
9659	29
9660	29
9661	29
9662	29
9663	29
9664	29
9665	29
9666	29
9667	29
9668	29
9669	29
9670	29
9671	29
9672	29
9673	29
9674	29
9675	29
9676	29
9677	29
9678	29
9679	29
9680	29
9681	29
9682	29
9683	29
9684	29
9685	29
9686	29
9687	29
9688	29
9689	29
9690	29
9691	29
9692	29
9693	29
9694	29
9695	29
9696	29
9697	29
9698	29
9699	29
9700	29
9701	29
9702	29
9703	29
9704	29
9705	29
9706	29
9707	29
9708	29
9709	29
9710	29
9711	29
9712	29
9713	29
9714	29
9715	29
9716	29
9717	29
9718	29
9719	29
9720	29
9721	29
9722	29
9723	29
9724	29
9725	29
9726	29
9727	29
9728	29
9729	29
9730	29
9731	29
9732	29
9733	29
9734	29
9735	29
9736	29
9737	29
9738	29
9739	29
9740	29
9741	29
9742	29
9743	29
9744	29
9745	29
9746	29
9747	29
9748	29
9749	29
9750	29
9751	29
9752	29
9753	29
9754	29
9755	29
9756	29
9757	29
9758	29
9759	29
9760	29
9761	29
9762	29
9763	29
9764	29
9765	29
9766	29
9767	29
9768	29
9769	29
9770	29
9771	29
9772	29
9773	29
9774	29
9775	29
9776	29
9777	29
9778	29
9779	29
9780	29
9781	29
9782	29
9783	29
9784	29
9785	29
9786	29
9787	29
9788	29
9789	29
9790	29
9791	29
9792	29
9793	29
9794	29
9795	29
9796	29
9797	29
9798	29
9799	29
9800	29
9801	29
9802	29
9803	29
9804	29
9805	29
9806	29
9807	29
9808	29
9809	29
9810	29
9811	29
9812	29
9813	29
9814	29
9815	29
9816	29
9817	29
9818	29
9819	29
9820	29
9821	29
9822	29
9823	29
9824	29
9825	29
9826	29
9827	29
9828	29
9829	29
9830	29
9831	29
9832	29
9833	29
9834	29
9835	29
9836	29
9837	29
9838	29
9839	29
9840	29
9841	29
9842	29
9843	29
9844	29
9845	29
9846	29
9847	29
9848	29
9849	29
9850	29
9851	29
9852	29
9853	29
9854	29
9855	29
9856	29
9857	29
9858	29
9859	29
9860	29
9861	29
9862	29
9863	29
9864	29
9865	29
9866	29
9867	29
9868	29
9869	29
9870	29
9871	29
9872	29
9873	29
9874	29
9875	29
9876	29
9877	29
9878	29
9879	29
9880	29
9881	29
9882	29
9883	29
9884	29
9885	29
9886	29
9887	29
9888	29
9889	29
9890	29
9891	29
9892	29
9893	29
9894	29
9895	29
9896	29
9897	29
9898	29
9899	29
9900	29
9901	29
9902	29
9903	29
9904	29
9905	29
9906	29
9907	29
9908	29
9909	29
9910	29
9911	29
9912	29
9913	29
9914	29
9915	29
9916	29
9917	29
9918	29
9919	29
9920	29
9921	29
9922	29
9923	29
9924	29
9925	29
9926	29
9927	29
9928	29
9929	29
9930	29
9931	29
9932	29
9933	29
9934	29
9935	29
9936	29
9937	29
9938	29
9939	29
9940	29
9941	29
9942	29
9943	29
9944	29
9945	29
9946	29
9947	29
9948	29
9949	29
9950	29
9951	29
9952	29
9953	29
9954	29
9955	29
9956	29
9957	29
9958	29
9959	29
9960	29
9961	29
9962	29
9963	29
9964	29
9965	29
9966	29
9967	29
9968	29
9969	29
9970	29
9971	29
9972	29
9973	29
9974	29
9975	29
9976	29
9977	29
9978	29
9979	29
9980	29
9981	29
9982	29
9983	29
9984	29
9985	29
9986	29
9987	29
9988	29
9989	29
9990	29
9991	29
9992	29
9993	29
9994	29
9995	29
9996	29
9997	29
9998	29
9999	29
10000	29
10001	29
10002	29
10003	29
10004	29
10005	29
10006	29
10007	29
10008	29
10009	29
10010	29
10011	29
10012	29
10013	29
10014	29
10015	29
10016	29
10017	29
10018	29
10019	29
10020	29
10021	29
10022	29
10023	29
10024	29
10025	29
10026	29
10027	29
10028	29
10029	29
10030	29
10031	29
10032	29
10033	29
10034	29
10035	29
10036	29
10037	29
10038	29
10039	29
10040	29
10041	29
10042	29
10043	29
10044	29
10045	29
10046	29
10047	29
10048	29
10049	29
10050	29
10051	29
10052	29
10053	29
10054	29
10055	29
10056	29
10057	29
10058	29
10059	29
10060	29
10061	29
10062	29
10063	29
10064	29
10065	29
10066	29
10067	29
10068	29
10069	29
10070	29
10071	29
10072	29
10073	29
10074	29
10075	29
10076	29
10077	29
10078	29
10079	29
10080	29
10081	29
10082	29
10083	29
10084	29
10085	29
10086	29
10087	29
10088	29
10089	29
10090	29
10091	29
10092	29
10093	29
10094	29
10095	29
10096	29
10097	29
10098	29
10099	29
10100	29
10101	29
10102	29
10103	29
10104	29
10105	29
10106	29
10107	29
10108	29
10109	30
10110	30
10111	30
10112	30
10113	30
10114	30
10115	30
10116	30
10117	30
10118	30
10119	30
10120	30
10121	30
10122	30
10123	30
10124	30
10125	30
10126	30
10127	30
10128	30
10129	30
10130	30
10131	30
10132	30
10133	30
10134	30
10135	30
10136	30
10137	30
10138	30
10139	30
10140	30
10141	30
10142	30
10143	30
10144	30
10145	30
10146	30
10147	30
10148	30
10149	30
10150	30
10151	30
10152	30
10153	30
10154	30
10155	30
10156	30
10157	30
10158	30
10159	30
10160	30
10161	30
10162	30
10163	30
10164	30
10165	30
10166	30
10167	30
10168	30
10169	30
10170	30
10171	30
10172	30
10173	30
10174	30
10175	30
10176	30
10177	30
10178	30
10179	30
10180	30
10181	30
10182	30
10183	30
10184	30
10185	30
10186	30
10187	30
10188	30
10189	30
10190	30
10191	30
10192	30
10193	30
10194	30
10195	30
10196	30
10197	30
10198	30
10199	30
10200	30
10201	30
10202	30
10203	30
10204	30
10205	30
10206	30
10207	30
10208	30
10209	30
10210	30
10211	30
10212	30
10213	30
10214	30
10215	30
10216	30
10217	30
10218	30
10219	30
10220	30
10221	30
10222	30
10223	30
10224	30
10225	30
10226	30
10227	30
10228	30
10229	30
10230	30
10231	30
10232	30
10233	30
10234	30
10235	30
10236	30
10237	30
10238	30
10239	30
10240	30
10241	30
10242	30
10243	30
10244	30
10245	30
10246	30
10247	30
10248	30
10249	30
10250	30
10251	30
10252	30
10253	30
10254	30
10255	30
10256	30
10257	30
10258	30
10259	30
10260	30
10261	30
10262	30
10263	30
10264	30
10265	30
10266	30
10267	30
10268	30
10269	30
10270	30
10271	30
10272	30
10273	30
10274	30
10275	30
10276	30
10277	30
10278	30
10279	30
10280	30
10281	30
10282	30
10283	30
10284	30
10285	30
10286	30
10287	30
10288	30
10289	30
10290	30
10291	30
10292	30
10293	30
10294	30
10295	30
10296	30
10297	30
10298	30
10299	30
10300	30
10301	30
10302	30
10303	30
10304	30
10305	30
10306	30
10307	30
10308	30
10309	30
10310	30
10311	30
10312	30
10313	30
10314	30
10315	30
10316	30
10317	30
10318	30
10319	30
10320	30
10321	30
10322	30
10323	30
10324	30
10325	30
10326	30
10327	30
10328	30
10329	30
10330	30
10331	30
10332	30
10333	30
10334	30
10335	30
10336	30
10337	30
10338	30
10339	30
10340	30
10341	30
10342	30
10343	30
10344	30
10345	30
10346	30
10347	30
10348	30
10349	30
10350	30
10351	30
10352	30
10353	30
10354	30
10355	30
10356	30
10357	30
10358	30
10359	30
10360	30
10361	30
10362	30
10363	30
10364	30
10365	30
10366	30
10367	30
10368	30
10369	30
10370	30
10371	30
10372	30
10373	30
10374	30
10375	30
10376	30
10377	30
10378	30
10379	30
10380	30
10381	30
10382	30
10383	30
10384	30
10385	30
10386	30
10387	30
10388	30
10389	30
10390	30
10391	30
10392	30
10393	30
10394	30
10395	30
10396	30
10397	30
10398	30
10399	30
10400	30
10401	30
10402	30
10403	30
10404	30
10405	30
10406	30
10407	30
10408	30
10409	30
10410	30
10411	30
10412	30
10413	30
10414	30
10415	30
10416	30
10417	30
10418	30
10419	30
10420	30
10421	30
10422	30
10423	30
10424	30
10425	30
10426	30
10427	30
10428	30
10429	30
10430	30
10431	30
10432	30
10433	30
10434	30
10435	30
10436	30
10437	30
10438	30
10439	30
10440	30
10441	30
10442	30
10443	30
10444	30
10445	30
10446	30
10447	30
10448	30
10449	30
10450	30
10451	30
10452	30
10453	30
10454	30
10455	30
10456	30
10457	30
10458	30
10459	30
10460	30
10461	30
10462	30
10463	30
10464	30
10465	30
10466	30
10467	30
10468	30
10469	30
10470	30
10471	30
10472	30
10473	30
10474	30
10475	30
10476	30
10477	30
10478	30
10479	30
10480	30
10481	30
10482	30
10483	30
10484	30
10485	30
10486	30
10487	30
10488	30
10489	30
10490	30
10491	30
10492	30
10493	30
10494	30
10495	30
10496	30
10497	30
10498	30
10499	30
10500	30
10501	30
10502	30
10503	30
10504	30
10505	30
10506	30
10507	30
10508	30
10509	30
10510	30
10511	30
10512	30
10513	30
10514	30
10515	30
10516	30
10517	30
10518	30
10519	30
10520	30
10521	30
10522	30
10523	30
10524	30
10525	30
10526	30
10527	30
10528	30
10529	30
10530	30
10531	30
10532	30
10533	30
10534	30
10535	30
10536	30
10537	30
10538	30
10539	30
10540	30
10541	30
10542	30
10543	30
10544	30
10545	30
10546	30
10547	30
10548	30
10549	30
10550	30
10551	30
10552	30
10553	30
10554	30
10555	30
10556	30
10557	30
10558	30
10559	30
10560	30
10561	30
10562	30
10563	30
10564	30
10565	30
10566	30
10567	30
10568	30
10569	30
10570	30
10571	30
10572	30
10573	30
10574	30
10575	30
10576	30
10577	30
10578	30
10579	30
10580	30
10581	30
10582	30
10583	30
10584	30
10585	30
10586	30
10587	30
10588	30
10589	30
10590	30
10591	30
10592	30
10593	30
10594	30
10595	30
10596	30
10597	30
10598	30
10599	30
10600	30
10601	30
10602	30
10603	30
10604	30
10605	30
10606	30
10607	30
10608	30
10609	30
10610	30
10611	30
10612	30
10613	30
10614	30
10615	30
10616	30
10617	30
10618	30
10619	30
10620	30
10621	30
10622	30
10623	30
10624	30
10625	30
10626	30
10627	30
10628	30
10629	30
10630	30
10631	30
10632	30
10633	30
10634	30
10635	30
10636	30
10637	30
10638	30
10639	30
10640	30
10641	30
10642	30
10643	30
10644	30
10645	30
10646	30
10647	30
10648	30
10649	30
10650	30
10651	30
10652	30
10653	30
10654	30
10655	30
10656	30
10657	30
10658	30
10659	30
10660	30
10661	30
10662	30
10663	30
10664	30
10665	30
10666	30
10667	30
10668	30
10669	30
10670	30
10671	30
10672	30
10673	30
10674	30
10675	30
10676	30
10677	30
10678	30
10679	30
10680	30
10681	30
10682	30
10683	30
10684	30
10685	30
10686	30
10687	30
10688	30
10689	30
10690	30
10691	30
10692	30
10693	30
10694	30
10695	30
10696	30
10697	30
10698	30
10699	30
10700	30
10701	30
10702	30
10703	30
10704	30
10705	30
10706	30
10707	30
10708	30
10709	30
10710	30
10711	30
10712	30
10713	30
10714	30
10715	30
10716	30
10717	30
10718	30
10719	30
10720	30
10721	30
10722	30
10723	30
10724	30
10725	30
10726	30
10727	30
10728	30
10729	30
10730	30
10731	30
10732	30
10733	30
10734	30
10735	30
10736	30
10737	30
10738	30
10739	30
10740	30
10741	30
10742	30
10743	30
10744	30
10745	30
10746	30
10747	30
10748	30
10749	30
10750	30
10751	30
10752	30
10753	30
10754	30
10755	30
10756	30
10757	30
10758	30
10759	30
10760	30
10761	30
10762	30
10763	30
10764	30
10765	30
10766	30
10767	30
10768	30
10769	30
10770	30
10771	30
10772	30
10773	30
10774	30
10775	30
10776	30
10777	30
10778	30
10779	30
10780	30
10781	30
10782	30
10783	30
10784	30
10785	30
10786	30
10787	30
10788	30
10789	30
10790	30
10791	30
10792	30
10793	30
10794	30
10795	30
10796	30
10797	30
10798	30
10799	30
10800	30
10801	30
10802	30
10803	30
10804	30
10805	30
10806	30
10807	30
10808	30
10809	30
10810	30
10811	30
10812	30
10813	30
10814	30
10815	30
10816	30
10817	30
10818	30
10819	30
10820	30
10821	30
10822	30
10823	30
10824	30
10825	30
10826	30
10827	30
10828	30
10829	30
10830	30
10831	30
10832	30
10833	30
10834	30
10835	30
10836	30
10837	30
10838	30
10839	30
10840	30
10841	30
10842	30
10843	30
10844	30
10845	30
10846	30
10847	30
10848	30
10849	30
10850	30
10851	30
10852	30
10853	30
10854	30
10855	30
10856	30
10857	30
10858	30
10859	30
10860	30
10861	30
10862	30
10863	30
10864	30
10865	30
10866	30
10867	30
10868	30
10869	30
10870	30
10871	30
10872	30
10873	30
10874	30
10875	30
10876	30
10877	30
10878	30
10879	30
10880	30
10881	30
10882	30
10883	30
10884	30
10885	30
10886	30
10887	30
10888	30
10889	30
10890	30
10891	30
10892	30
10893	30
10894	30
10895	30
10896	30
10897	30
10898	30
10899	30
10900	30
10901	30
10902	30
10903	30
10904	30
10905	30
10906	30
10907	30
10908	30
10909	30
10910	30
10911	30
10912	30
10913	30
10914	30
10915	30
10916	30
10917	30
10918	30
10919	30
10920	30
10921	30
10922	30
10923	30
10924	30
10925	30
10926	30
10927	30
10928	30
10929	30
10930	30
10931	30
10932	30
10933	30
10934	30
10935	30
10936	30
10937	30
10938	30
10939	30
10940	30
10941	30
10942	30
10943	30
10944	30
10945	30
10946	30
10947	30
10948	30
10949	30
10950	30
10951	30
10952	30
10953	30
10954	30
10955	30
10956	30
10957	30
10958	30
10959	30
10960	30
10961	30
10962	30
10963	30
10964	30
10965	30
10966	30
10967	30
10968	30
10969	30
10970	30
10971	30
10972	30
10973	30
10974	30
10975	30
10976	30
10977	30
10978	30
10979	30
10980	30
10981	30
10982	30
10983	30
10984	30
10985	30
10986	30
10987	30
10988	30
10989	30
10990	30
10991	30
10992	30
10993	30
10994	30
10995	30
10996	30
10997	30
10998	30
10999	30
11000	30
11001	30
11002	30
11003	30
11004	30
11005	30
11006	30
11007	30
11008	30
11009	30
11010	30
11011	30
11012	30
11013	30
11014	30
11015	30
11016	30
11017	30
11018	30
11019	30
11020	30
11021	30
11022	30
11023	30
11024	30
11025	30
11026	30
11027	30
11028	30
11029	30
11030	30
11031	30
11032	30
11033	30
11034	30
11035	30
11036	30
11037	30
11038	30
11039	30
11040	30
11041	30
11042	30
11043	30
11044	30
11045	30
11046	30
11047	30
11048	30
11049	30
11050	30
11051	30
11052	30
11053	30
11054	30
11055	30
11056	30
11057	30
11058	30
11059	30
11060	30
11061	30
11062	30
11063	30
11064	30
11065	30
11066	30
11067	30
11068	30
11069	30
11070	30
11071	30
11072	30
11073	30
11074	30
11075	30
11076	30
11077	30
11078	30
11079	30
11080	30
11081	30
11082	30
11083	30
11084	30
11085	30
11086	30
11087	30
11088	30
11089	30
11090	30
11091	30
11092	30
11093	30
11094	30
11095	30
11096	31
11097	31
11098	31
11099	31
11100	31
11101	31
11102	31
11103	31
11104	31
11105	31
11106	31
11107	31
11108	31
11109	31
11110	31
11111	31
11112	31
11113	31
11114	31
11115	31
11116	31
11117	31
11118	31
11119	31
11120	31
11121	31
11122	31
11123	31
11124	31
11125	31
11126	31
11127	31
11128	31
11129	31
11130	31
11131	31
11132	31
11133	31
11134	31
11135	31
11136	31
11137	31
11138	31
11139	31
11140	31
11141	31
11142	31
11143	31
11144	31
11145	31
11146	31
11147	31
11148	31
11149	31
11150	31
11151	31
11152	31
11153	31
11154	31
11155	31
11156	31
11157	31
11158	31
11159	31
11160	31
11161	31
11162	31
11163	31
11164	31
11165	31
11166	31
11167	31
11168	31
11169	31
11170	31
11171	31
11172	31
11173	31
11174	31
11175	31
11176	31
11177	31
11178	31
11179	31
11180	31
11181	31
11182	31
11183	31
11184	31
11185	31
11186	31
11187	31
11188	31
11189	31
11190	31
11191	31
11192	31
11193	31
11194	31
11195	31
11196	31
11197	31
11198	31
11199	31
11200	31
11201	31
11202	31
11203	31
11204	31
11205	31
11206	31
11207	31
11208	31
11209	31
11210	31
11211	31
11212	31
11213	31
11214	31
11215	31
11216	31
11217	31
11218	31
11219	31
11220	31
11221	31
11222	31
11223	31
11224	31
11225	31
11226	31
11227	31
11228	31
11229	31
11230	31
11231	31
11232	31
11233	31
11234	31
11235	31
11236	31
11237	31
11238	31
11239	31
11240	31
11241	31
11242	31
11243	31
11244	31
11245	31
11246	31
11247	31
11248	31
11249	31
11250	31
11251	31
11252	31
11253	31
11254	31
11255	31
11256	31
11257	31
11258	31
11259	31
11260	31
11261	31
11262	31
11263	31
11264	31
11265	31
11266	31
11267	31
11268	31
11269	31
11270	31
11271	31
11272	31
11273	31
11274	31
11275	31
11276	31
11277	31
11278	31
11279	31
11280	31
11281	31
11282	31
11283	31
11284	31
11285	31
11286	31
11287	31
11288	31
11289	31
11290	31
11291	31
11292	31
11293	31
11294	31
11295	31
11296	31
11297	31
11298	31
11299	31
11300	31
11301	31
11302	31
11303	31
11304	31
11305	31
11306	31
11307	31
11308	31
11309	31
11310	31
11311	31
11312	31
11313	31
11314	31
11315	31
11316	31
11317	31
11318	31
11319	31
11320	31
11321	31
11322	31
11323	31
11324	31
11325	31
11326	31
11327	31
11328	31
11329	31
11330	31
11331	31
11332	31
11333	31
11334	31
11335	31
11336	31
11337	31
11338	31
11339	31
11340	31
11341	31
11342	31
11343	31
11344	31
11345	31
11346	31
11347	31
11348	31
11349	31
11350	31
11351	31
11352	31
11353	31
11354	31
11355	31
11356	31
11357	31
11358	31
11359	31
11360	31
11361	31
11362	31
11363	31
11364	31
11365	31
11366	31
11367	31
11368	31
11369	31
11370	31
11371	31
11372	31
11373	31
11374	31
11375	31
11376	31
11377	31
11378	31
11379	31
11380	31
11381	31
11382	31
11383	31
11384	31
11385	31
11386	31
11387	31
11388	31
11389	31
11390	31
11391	31
11392	31
11393	31
11394	31
11395	31
11396	31
11397	31
11398	31
11399	31
11400	31
11401	31
11402	31
11403	31
11404	31
11405	31
11406	31
11407	31
11408	31
11409	31
11410	31
11411	31
11412	31
11413	31
11414	31
11415	31
11416	31
11417	31
11418	31
11419	31
11420	31
11421	31
11422	31
11423	31
11424	31
11425	31
11426	31
11427	31
11428	31
11429	31
11430	31
11431	31
11432	31
11433	31
11434	31
11435	31
11436	31
11437	31
11438	31
11439	31
11440	31
11441	31
11442	31
11443	31
11444	31
11445	31
11446	31
11447	31
11448	31
11449	31
11450	31
11451	31
11452	31
11453	31
11454	31
11455	31
11456	31
11457	31
11458	31
11459	31
11460	31
11461	31
11462	31
11463	31
11464	31
11465	31
11466	31
11467	31
11468	31
11469	31
11470	31
11471	31
11472	31
11473	31
11474	31
11475	31
11476	31
11477	31
11478	31
11479	31
11480	31
11481	31
11482	31
11483	31
11484	31
11485	31
11486	31
11487	31
11488	31
11489	31
11490	31
11491	31
11492	31
11493	31
11494	31
11495	31
11496	31
11497	31
11498	31
11499	31
11500	31
11501	31
11502	31
11503	31
11504	31
11505	31
11506	31
11507	31
11508	31
11509	31
11510	31
11511	31
11512	31
11513	31
11514	31
11515	31
11516	31
11517	31
11518	31
11519	31
11520	31
11521	31
11522	31
11523	31
11524	31
11525	31
11526	31
11527	31
11528	31
11529	31
11530	31
11531	31
11532	31
11533	31
11534	31
11535	31
11536	31
11537	31
11538	31
11539	31
11540	31
11541	31
11542	31
11543	31
11544	31
11545	31
11546	31
11547	31
11548	31
11549	31
11550	31
11551	31
11552	31
11553	31
11554	31
11555	31
11556	31
11557	31
11558	31
11559	31
11560	31
11561	31
11562	31
11563	31
11564	31
11565	31
11566	31
11567	31
11568	31
11569	31
11570	31
11571	31
11572	31
11573	31
11574	31
11575	31
11576	31
11577	31
11578	31
11579	31
11580	31
11581	31
11582	31
11583	31
11584	31
11585	31
11586	31
11587	31
11588	31
11589	31
11590	31
11591	31
11592	31
11593	31
11594	31
11595	31
11596	31
11597	31
11598	31
11599	31
11600	31
11601	31
11602	31
11603	31
11604	31
11605	31
11606	31
11607	31
11608	31
11609	31
11610	31
11611	31
11612	31
11613	31
11614	31
11615	31
11616	31
11617	31
11618	31
11619	31
11620	31
11621	31
11622	31
11623	31
11624	31
11625	31
11626	31
11627	31
11628	31
11629	31
11630	31
11631	31
11632	31
11633	31
11634	31
11635	31
11636	31
11637	31
11638	31
11639	31
11640	31
11641	31
11642	31
11643	31
11644	31
11645	31
11646	31
11647	31
11648	31
11649	31
11650	31
11651	31
11652	31
11653	31
11654	31
11655	31
11656	31
11657	31
11658	31
11659	31
11660	31
11661	31
11662	31
11663	31
11664	31
11665	31
11666	31
11667	31
11668	31
11669	31
11670	31
11671	31
11672	31
11673	31
11674	31
11675	31
11676	31
11677	31
11678	31
11679	31
11680	31
11681	31
11682	31
11683	31
11684	31
11685	31
11686	31
11687	31
11688	31
11689	31
11690	31
11691	31
11692	31
11693	31
11694	31
11695	31
11696	31
11697	31
11698	31
11699	31
11700	31
11701	31
11702	31
11703	31
11704	31
11705	31
11706	31
11707	31
11708	31
11709	31
11710	31
11711	31
11712	31
11713	31
11714	31
11715	31
11716	31
11717	31
11718	31
11719	31
11720	31
11721	31
11722	31
11723	31
11724	31
11725	31
11726	31
11727	31
11728	31
11729	31
11730	31
11731	31
11732	31
11733	31
11734	31
11735	31
11736	31
11737	31
11738	31
11739	31
11740	31
11741	31
11742	31
11743	31
11744	31
11745	31
11746	31
11747	31
11748	31
11749	31
11750	31
11751	31
11752	31
11753	31
11754	31
11755	31
11756	31
11757	31
11758	31
11759	31
11760	31
11761	31
11762	31
11763	31
11764	31
11765	31
11766	31
11767	31
11768	31
11769	31
11770	31
11771	31
11772	31
11773	31
11774	31
11775	31
11776	31
11777	31
11778	31
11779	31
11780	31
11781	31
11782	31
11783	31
11784	31
11785	31
11786	31
11787	31
11788	31
11789	31
11790	31
11791	31
11792	31
11793	31
11794	31
11795	31
11796	31
11797	31
11798	31
11799	31
11800	31
11801	31
11802	31
11803	31
11804	31
11805	31
11806	31
11807	31
11808	31
11809	31
11810	31
11811	31
11812	31
11813	31
11814	31
11815	31
11816	31
11817	31
11818	31
11819	31
11820	31
11821	31
11822	31
11823	31
11824	31
11825	31
11826	31
11827	31
11828	31
11829	31
11830	31
11831	31
11832	31
11833	31
11834	31
11835	31
11836	31
11837	31
11838	31
11839	31
11840	31
11841	31
11842	31
11843	31
11844	31
11845	31
11846	31
11847	31
11848	31
11849	31
11850	31
11851	31
11852	31
11853	31
11854	31
11855	31
11856	31
11857	31
11858	31
11859	31
11860	31
11861	31
11862	31
11863	31
11864	31
11865	31
11866	31
11867	31
11868	31
11869	31
11870	31
11871	31
11872	31
11873	31
11874	31
11875	31
11876	31
11877	31
11878	31
11879	31
11880	31
11881	31
11882	31
11883	31
11884	31
11885	31
11886	31
11887	31
11888	31
11889	31
11890	31
11891	31
11892	31
11893	31
11894	31
11895	31
11896	31
11897	31
11898	31
11899	31
11900	31
11901	31
11902	31
11903	31
11904	31
11905	31
11906	31
11907	31
11908	31
11909	31
11910	31
11911	31
11912	31
11913	31
11914	31
11915	31
11916	31
11917	31
11918	31
11919	31
11920	31
11921	31
11922	31
11923	31
11924	31
11925	31
11926	31
11927	31
11928	31
11929	31
11930	31
11931	31
11932	31
11933	31
11934	31
11935	31
11936	31
11937	31
11938	31
11939	31
11940	31
11941	31
11942	31
11943	31
11944	31
11945	31
11946	31
11947	31
11948	31
11949	31
11950	31
11951	31
11952	31
11953	31
11954	31
11955	31
11956	31
11957	31
11958	31
11959	31
11960	31
11961	31
11962	31
11963	31
11964	31
11965	31
11966	31
11967	31
11968	31
11969	31
11970	31
11971	31
11972	31
11973	31
11974	31
11975	31
11976	31
11977	31
11978	31
11979	31
11980	31
11981	31
11982	31
11983	31
11984	31
11985	31
11986	31
11987	31
11988	31
11989	31
11990	31
11991	31
11992	31
11993	31
11994	31
11995	31
11996	31
11997	31
11998	31
11999	31
12000	31
12001	31
12002	31
12003	31
12004	31
12005	31
12006	31
12007	31
12008	31
12009	31
12010	31
12011	31
12012	31
12013	31
12014	31
12015	31
12016	31
12017	31
12018	31
12019	31
12020	31
12021	31
12022	31
12023	31
12024	31
12025	31
12026	31
12027	31
12028	31
12029	31
12030	31
12031	31
12032	31
12033	31
12034	31
12035	31
12036	31
12037	31
12038	31
12039	31
12040	31
12041	31
12042	31
12043	31
12044	31
12045	31
12046	31
12047	31
12048	31
12049	31
12050	31
12051	31
12052	31
12053	31
12054	31
12055	31
12056	31
12057	31
12058	31
12059	31
12060	31
12061	31
12062	31
12063	31
12064	31
12065	31
12066	31
12067	31
12068	31
12069	31
12070	31
12071	31
12072	31
12073	31
12074	31
12075	31
12076	31
12077	31
12078	31
12079	31
12080	31
12081	31
12082	31
12083	31
12084	31
12085	31
12086	31
12087	31
12088	31
12089	31
12090	31
12091	31
12092	31
12093	31
12094	31
12095	31
12096	31
12097	31
12098	31
12099	31
12100	31
12101	31
12102	31
12103	31
12104	31
12105	31
12106	31
12107	31
12108	31
12109	31
12110	31
12111	31
12112	31
12113	31
12114	31
12115	31
12116	31
12117	31
12118	31
12119	31
12120	31
12121	31
12122	31
12123	31
12124	31
12125	31
12126	31
12127	31
12128	31
12129	31
12130	31
12131	31
12132	31
12133	31
12134	31
12135	31
12136	31
12137	31
12138	31
12139	31
12140	31
12141	31
12142	31
12143	31
12144	31
12145	31
12146	31
12147	31
12148	31
12149	31
12150	31
12151	31
12152	31
12153	31
12154	31
12155	31
12156	31
12157	31
12158	31
12159	31
12160	31
12161	31
12162	31
12163	31
12164	31
12165	31
12166	31
12167	31
12168	31
12169	31
12170	31
12171	31
12172	31
12173	31
12174	31
12175	31
12176	31
12177	31
12178	31
12179	31
12180	31
12181	31
12182	31
12183	31
12184	31
12185	31
12186	31
12187	31
12188	31
12189	31
12190	31
12191	31
12192	31
12193	31
12194	31
12195	31
12196	31
12197	31
12198	31
12199	31
12200	31
12201	31
12202	31
12203	31
12204	31
12205	31
12206	31
12207	31
12208	31
12209	31
12210	31
12211	31
12212	31
12213	31
12214	31
12215	31
12216	31
12217	31
12218	31
12219	31
12220	31
12221	31
12222	31
12223	31
12224	31
12225	31
12226	31
12227	31
12228	31
12229	31
12230	31
12231	31
12232	31
12233	31
12234	31
12235	31
12236	31
12237	31
12238	31
12239	31
12240	31
12241	31
12242	31
12243	31
12244	31
12245	31
12246	31
12247	31
12248	31
12249	31
12250	31
12251	31
12252	31
12253	31
12254	31
12255	31
12256	31
12257	31
12258	31
12259	31
12260	31
12261	31
12262	31
12263	31
12264	31
12265	31
12266	31
12267	31
12268	31
12269	31
12270	31
12271	31
12272	31
12273	31
12274	31
12275	31
12276	31
12277	31
12278	31
12279	31
12280	31
12281	31
12282	31
12283	31
12284	31
12285	31
12286	31
12287	31
12288	31
12289	31
12290	31
12291	31
12292	31
12293	31
12294	31
12295	31
12296	31
12297	31
12298	31
12299	31
12300	31
12301	31
12302	31
12303	31
12304	31
12305	31
12306	31
12307	31
12308	31
12309	31
12310	31
12311	31
12312	31
12313	31
12314	31
12315	31
12316	31
12317	31
12318	31
12319	31
12320	31
12321	31
12322	31
12323	31
12324	31
12325	31
12326	31
12327	31
12328	31
12329	31
12330	31
12331	31
12332	31
12333	31
12334	31
12335	31
12336	31
12337	31
12338	31
12339	31
12340	31
12341	31
12342	31
12343	31
12344	31
12345	31
12346	31
12347	31
12348	31
12349	31
12350	31
12351	31
12352	31
12353	31
12354	31
12355	31
12356	31
12357	31
12358	31
12359	31
12360	31
12361	31
12362	31
12363	31
12364	31
12365	31
12366	31
12367	31
12368	31
12369	31
12370	31
12371	31
12372	31
12373	31
12374	31
12375	31
12376	31
12377	31
12378	31
12379	31
12380	31
12381	31
12382	31
12383	31
12384	31
12385	31
12386	31
12387	31
12388	31
12389	31
12390	31
12391	31
12392	31
12393	31
12394	31
12395	31
12396	31
12397	31
12398	31
12399	31
12400	31
12401	31
12402	31
12403	31
12404	31
12405	31
12406	31
12407	31
12408	31
12409	31
12410	31
12411	31
12412	31
12413	31
12414	31
12415	31
12416	31
12417	31
12418	31
12419	31
12420	31
12421	31
12422	31
12423	31
12424	31
12425	31
12426	31
12427	31
12428	31
12429	31
12430	31
12431	31
12432	31
12433	31
12434	31
12435	31
12436	31
12437	31
12438	31
12439	31
12440	31
12441	31
12442	31
12443	31
12444	31
12445	31
12446	31
12447	31
12448	31
12449	31
12450	31
12451	31
12452	31
12453	31
12454	31
12455	31
12456	31
12457	31
12458	31
12459	31
12460	31
12461	31
12462	31
12463	31
12464	31
12465	31
12466	31
12467	31
12468	31
12469	31
12470	31
12471	31
12472	31
12473	31
12474	31
12475	31
12476	31
12477	31
12478	31
12479	31
12480	31
12481	31
12482	31
12483	31
12484	31
12485	31
12486	31
12487	31
12488	31
12489	31
12490	31
12491	31
12492	31
12493	31
12494	31
12495	31
12496	31
12497	31
12498	31
12499	31
12500	31
12501	31
12502	31
12503	31
12504	31
12505	31
12506	31
12507	31
12508	31
12509	31
12510	31
12511	31
12512	31
12513	31
12514	31
12515	31
12516	31
12517	31
12518	31
12519	31
12520	31
12521	31
12522	31
12523	31
12524	31
12525	31
12526	31
12527	31
12528	31
12529	31
12530	31
12531	31
12532	31
12533	31
12534	31
12535	31
12536	31
12537	31
12538	31
12539	31
12540	31
12541	31
12542	31
12543	31
12544	31
12545	31
12546	31
12547	31
12548	31
12549	31
12550	31
12551	31
12552	31
12553	31
12554	31
12555	31
12556	31
12557	31
12558	31
12559	31
12560	31
12561	31
12562	31
12563	31
12564	31
12565	31
12566	31
12567	31
12568	31
12569	31
12570	31
12571	31
12572	31
12573	31
12574	31
12575	31
12576	31
12577	31
12578	31
12579	31
12580	31
12581	31
12582	31
12583	31
12584	31
12585	31
12586	31
12587	31
12588	31
12589	31
12590	31
12591	31
12592	31
12593	31
12594	31
12595	31
12596	31
12597	31
12598	31
12599	31
12600	31
12601	31
12602	31
12603	31
12604	31
12605	31
12606	31
12607	31
12608	31
12609	31
12610	31
12611	31
12612	31
12613	31
12614	31
12615	31
12616	31
12617	31
12618	31
12619	31
12620	31
12621	31
12622	31
12623	31
12624	31
12625	31
12626	31
12627	31
12628	31
12629	31
12630	31
12631	31
12632	31
12633	31
12634	31
12635	31
12636	31
12637	31
12638	31
12639	31
12640	31
12641	31
12642	31
12643	31
12644	31
12645	31
12646	31
12647	31
12648	31
12649	31
12650	31
12651	31
12652	31
12653	31
12654	31
12655	31
12656	31
12657	31
12658	31
12659	31
12660	31
12661	31
12662	31
12663	31
12664	31
12665	31
12666	31
12667	31
12668	31
12669	31
12670	31
12671	31
12672	31
12673	31
12674	31
12675	31
12676	31
12677	31
12678	31
12679	31
12680	31
12681	31
12682	31
12683	31
12684	31
12685	31
12686	31
12687	31
12688	31
12689	31
12690	31
12691	31
12692	31
12693	31
12694	31
12695	31
12696	31
12697	31
12698	31
12699	31
12700	31
12701	31
12702	31
12703	31
12704	31
12705	31
12706	31
12707	31
12708	31
12709	31
12710	31
12711	31
12712	31
12713	31
12714	31
12715	31
12716	31
12717	31
12718	31
12719	31
12720	31
12721	31
12722	31
12723	31
12724	31
12725	31
12726	31
12727	31
12728	31
12729	31
12730	31
12731	31
12732	31
12733	31
12734	31
12735	31
12736	31
12737	31
12738	31
12739	31
12740	31
12741	31
12742	31
12743	31
12744	31
12745	31
12746	31
12747	31
12748	31
12749	31
12750	31
12751	31
12752	31
12753	31
12754	31
12755	31
12756	31
12757	31
12758	31
12759	31
12760	31
12761	31
12762	31
12763	31
12764	31
12765	31
12766	31
12767	31
12768	31
12769	31
12770	31
12771	31
12772	31
12773	31
12774	31
12775	31
12776	31
12777	31
12778	31
12779	31
12780	31
12781	31
12782	31
12783	31
12784	31
12785	31
12786	31
12787	31
12788	31
12789	31
12790	31
12791	31
12792	31
12793	31
12794	31
12795	31
12796	31
12797	31
12798	31
12799	31
12800	31
12801	31
12802	31
12803	31
12804	31
12805	31
12806	31
12807	31
12808	31
12809	31
12810	31
12811	31
12812	31
12813	31
12814	31
12815	31
12816	31
12817	31
12818	31
12819	31
12820	31
12821	31
12822	31
12823	31
12824	31
12825	31
12826	31
12827	31
12828	31
12829	31
12830	31
12831	31
12832	31
12833	31
12834	31
12835	31
12836	31
12837	31
12838	31
12839	31
12840	31
12841	31
12842	31
12843	31
12844	31
12845	31
12846	31
12847	31
12848	31
12849	31
12850	31
12851	31
12852	31
12853	31
12854	31
12855	31
12856	31
12857	31
12858	31
12859	31
12860	31
12861	31
12862	31
12863	31
12864	31
12865	31
12866	31
12867	31
12868	31
12869	31
12870	31
12871	31
12872	31
12873	31
12874	31
12875	31
12876	31
12877	31
12878	31
12879	31
12880	31
12881	31
12882	31
12883	31
12884	31
12885	31
12886	31
12887	31
12888	31
12889	31
12890	31
12891	31
12892	31
12893	31
12894	31
12895	31
12896	31
12897	31
12898	31
12899	31
12900	31
12901	31
12902	31
12903	31
12904	31
12905	31
12906	31
12907	31
12908	31
12909	31
12910	31
12911	31
12912	31
12913	31
12914	31
12915	31
12916	31
12917	31
12918	31
12919	31
12920	31
12921	31
12922	31
12923	31
12924	31
12925	31
12926	31
12927	31
12928	31
12929	31
12930	31
12931	31
12932	31
12933	31
12934	31
12935	31
12936	31
12937	31
12938	31
12939	31
12940	31
12941	31
12942	31
12943	31
12944	31
12945	31
12946	31
12947	31
12948	31
12949	31
12950	31
12951	31
12952	31
12953	31
12954	31
12955	31
12956	31
12957	31
12958	31
12959	31
12960	31
12961	31
12962	31
12963	31
12964	31
12965	31
12966	31
12967	31
12968	31
12969	31
12970	31
12971	31
12972	31
12973	31
12974	31
12975	31
12976	31
12977	31
12978	31
12979	31
12980	31
12981	31
12982	31
12983	31
12984	31
12985	31
12986	31
12987	31
12988	31
12989	31
12990	31
12991	31
12992	31
12993	31
12994	31
12995	31
12996	31
12997	31
12998	31
12999	31
13000	31
13001	31
13002	31
13003	31
13004	31
13005	31
13006	31
13007	31
13008	31
13009	31
13010	31
13011	31
13012	31
13013	31
13014	31
13015	31
13016	31
13017	31
13018	31
13019	31
13020	31
13021	31
13022	31
13023	31
13024	31
13025	31
13026	31
13027	31
13028	31
13029	31
13030	31
13031	31
13032	31
13033	31
13034	31
13035	31
13036	31
13037	31
13038	31
13039	31
13040	31
13041	31
13042	31
13043	31
13044	31
13045	31
13046	31
13047	31
13048	31
13049	31
13050	31
13051	31
13052	31
13053	31
13054	31
13055	31
13056	31
13057	31
13058	31
13059	31
13060	31
13061	31
13062	31
13063	31
13064	31
13065	31
13066	31
13067	31
13068	31
13069	31
13070	31
13071	31
13072	31
13073	31
13074	31
13075	31
13076	31
13077	31
13078	31
13079	31
13080	31
13081	31
13082	31
13083	31
13084	31
13085	31
13086	31
13087	31
13088	31
13089	31
13090	31
13091	31
13092	31
13093	31
13094	31
13095	31
13096	31
13097	31
13098	31
13099	31
13100	31
13101	31
13102	31
13103	31
13104	31
13105	31
13106	31
13107	31
13108	31
13109	31
13110	31
13111	31
13112	31
13113	31
13114	31
13115	31
13116	31
13117	31
13118	31
13119	31
13120	31
13121	31
13122	31
13123	31
13124	31
13125	31
13126	31
13127	31
13128	31
13129	31
13130	31
13131	31
13132	31
13133	31
13134	31
13135	31
13136	31
13137	31
13138	31
13139	31
13140	31
13141	31
13142	31
13143	31
13144	31
13145	31
13146	31
13147	31
13148	31
13149	31
13150	31
13151	31
13152	31
13153	31
13154	31
13155	31
13156	31
13157	31
13158	31
13159	31
13160	31
13161	31
13162	31
13163	31
13164	31
13165	31
13166	31
13167	31
13168	31
13169	31
13170	31
13171	31
13172	31
13173	31
13174	31
13175	31
13176	31
13177	31
13178	31
13179	31
13180	31
13181	31
13182	31
13183	31
13184	31
13185	31
13186	31
13187	31
13188	31
13189	31
13190	31
13191	31
13192	31
13193	31
13194	31
13195	31
13196	31
13197	31
13198	31
13199	31
13200	31
13201	31
13202	31
13203	31
13204	31
13205	31
13206	31
13207	31
13208	31
13209	31
13210	31
13211	31
13212	31
13213	31
13214	31
13215	31
13216	31
13217	31
13218	31
13219	31
13220	31
13221	31
13222	31
13223	31
13224	31
13225	31
13226	31
13227	31
13228	31
13229	31
13230	31
13231	31
13232	31
13233	31
13234	31
13235	31
13236	31
13237	31
13238	31
13239	31
13240	31
13241	31
13242	31
13243	31
13244	31
13245	31
13246	31
13247	31
13248	31
13249	31
13250	31
13251	31
13252	31
13253	31
13254	31
13255	31
13256	31
13257	31
13258	31
13259	31
13260	31
13261	31
13262	31
13263	31
13264	31
13265	31
13266	31
13267	31
13268	31
13269	31
13270	31
13271	31
13272	31
13273	31
13274	31
13275	31
13276	31
13277	31
13278	31
13279	31
13280	31
13281	31
13282	31
13283	31
13284	31
13285	31
13286	31
13287	31
13288	31
13289	31
13290	31
13291	31
13292	31
13293	31
13294	31
13295	31
13296	31
13297	31
13298	31
13299	31
13300	31
13301	31
13302	31
13303	31
13304	31
13305	31
13306	31
13307	31
13308	31
13309	31
13310	31
13311	31
13312	31
13313	31
13314	31
13315	31
13316	31
13317	31
13318	31
13319	31
13320	31
13321	31
13322	31
13323	31
13324	31
13325	31
13326	31
13327	31
13328	31
13329	31
13330	31
13331	31
13332	31
13333	31
13334	31
13335	31
13336	31
13337	31
13338	31
13339	31
13340	31
13341	31
13342	31
13343	31
13344	31
13345	31
13346	31
13347	31
13348	31
13349	31
13350	31
13351	31
13352	31
13353	31
13354	31
13355	31
13356	31
13357	31
13358	31
13359	31
13360	31
13361	31
13362	31
13363	31
13364	31
13365	31
13366	31
13367	31
13368	31
13369	31
13370	31
13371	31
13372	31
13373	31
13374	31
13375	31
13376	31
13377	31
13378	31
13379	31
13380	31
13381	31
13382	31
13383	31
13384	31
13385	31
13386	31
13387	31
13388	31
13389	31
13390	31
13391	31
13392	31
13393	31
13394	31
13395	31
13396	31
13397	31
13398	31
13399	31
13400	31
13401	31
13402	31
13403	31
13404	31
13405	31
13406	31
13407	31
13408	31
13409	31
13410	31
13411	31
13412	31
13413	31
13414	31
13415	31
13416	31
13417	31
13418	31
13419	31
13420	31
13421	31
13422	31
13423	31
13424	31
13425	31
13426	31
13427	31
13428	31
13429	31
13430	31
13431	31
13432	31
13433	31
13434	31
13435	31
13436	31
13437	31
13438	31
13439	31
13440	31
13441	31
13442	31
13443	31
13444	31
13445	31
13446	31
13447	31
13448	31
13449	31
13450	31
13451	31
13452	31
13453	31
13454	31
13455	31
13456	31
13457	31
13458	31
13459	31
13460	31
13461	31
13462	31
13463	31
13464	31
13465	31
13466	31
13467	31
13468	31
13469	31
13470	31
13471	31
13472	31
13473	31
13474	31
13475	31
13476	31
13477	31
13478	31
13479	31
13480	31
13481	31
13482	31
13483	31
13484	31
13485	31
13486	31
13487	31
13488	31
13489	31
13490	31
13491	31
13492	31
13493	31
13494	31
13495	31
13496	31
13497	31
13498	31
13499	31
13500	31
13501	31
13502	31
13503	31
13504	31
13505	31
13506	31
13507	31
13508	31
13509	31
13510	31
13511	31
13512	31
13513	31
13514	31
13515	31
13516	31
13517	31
13518	31
13519	31
13520	31
13521	31
13522	31
13523	31
13524	31
13525	31
13526	31
13527	31
13528	31
13529	31
13530	31
13531	31
13532	31
13533	31
13534	31
13535	31
13536	31
13537	31
13538	31
13539	31
13540	31
13541	31
13542	31
13543	31
13544	31
13545	31
13546	31
13547	31
13548	31
13549	31
13550	31
13551	31
13552	31
13553	31
13554	31
13555	31
13556	31
13557	31
13558	31
13559	31
13560	31
13561	31
13562	31
13563	31
13564	31
13565	31
13566	31
13567	31
13568	31
13569	31
13570	31
13571	31
13572	31
13573	31
13574	31
13575	31
13576	31
13577	31
13578	31
13579	31
13580	31
13581	31
13582	31
13583	31
13584	31
13585	31
13586	31
13587	31
13588	31
13589	31
13590	31
13591	31
13592	31
13593	31
13594	31
13595	31
13596	31
13597	31
13598	31
13599	31
13600	31
13601	31
13602	31
13603	31
13604	31
13605	31
13606	31
13607	31
13608	31
13609	31
13610	31
13611	31
13612	31
13613	31
13614	31
13615	31
13616	31
13617	31
13618	31
13619	31
13620	31
13621	31
13622	31
13623	31
13624	31
13625	31
13626	31
13627	31
13628	31
13629	31
13630	31
13631	31
13632	31
13633	31
13634	31
13635	31
13636	31
13637	31
13638	31
13639	31
13640	31
13641	31
13642	31
13643	31
13644	31
13645	31
13646	31
13647	31
13648	31
13649	31
13650	31
13651	31
13652	31
13653	31
13654	31
13655	31
13656	31
13657	31
13658	31
13659	31
13660	31
13661	31
13662	31
13663	31
13664	31
13665	31
13666	31
13667	31
13668	31
13669	31
13670	31
13671	31
13672	31
13673	31
13674	31
13675	31
13676	31
13677	31
13678	31
13679	31
13680	31
13681	31
13682	31
13683	31
13684	31
13685	31
13686	31
13687	31
13688	31
13689	31
13690	31
13691	31
13692	31
13693	31
13694	31
13695	31
13696	31
13697	31
13698	31
13699	31
13700	31
13701	31
13702	31
13703	31
13704	31
13705	31
13706	31
13707	31
13708	31
13709	31
13710	31
13711	31
13712	31
13713	31
13714	31
13715	31
13716	31
13717	31
13718	31
13719	31
13720	31
13721	31
13722	31
13723	31
13724	31
13725	31
13726	31
13727	31
13728	31
13729	31
13730	31
13731	31
13732	31
13733	31
13734	31
13735	31
13736	31
13737	31
13738	31
13739	31
13740	31
13741	31
13742	31
13743	31
13744	31
13745	31
13746	31
13747	31
13748	31
13749	31
13750	31
13751	31
13752	31
13753	31
13754	31
13755	31
13756	31
13757	31
13758	31
13759	31
13760	31
13761	31
13762	31
13763	31
13764	31
13765	31
13766	31
13767	31
13768	31
13769	31
13770	31
13771	31
13772	31
13773	31
13774	31
13775	31
13776	31
13777	31
13778	31
13779	31
13780	31
13781	31
13782	31
13783	31
13784	31
13785	31
13786	31
13787	31
13788	31
13789	31
13790	31
13791	31
13792	31
13793	31
13794	31
13795	31
13796	31
13797	31
13798	31
13799	31
13800	31
13801	31
13802	31
13803	31
13804	31
13805	31
13806	31
13807	31
13808	31
13809	31
13810	31
13811	31
13812	31
13813	31
13814	31
13815	31
13816	31
13817	31
13818	31
13819	31
13820	31
13821	31
13822	31
13823	31
13824	31
13825	31
13826	31
13827	31
13828	31
13829	31
13830	31
13831	31
13832	31
13833	31
13834	31
13835	31
13836	31
13837	31
13838	31
13839	31
13840	31
13841	31
13842	31
13843	31
13844	31
13845	31
13846	31
13847	31
13848	31
13849	31
13850	31
13851	31
13852	31
13853	31
13854	31
13855	31
13856	31
13857	31
13858	31
13859	31
13860	31
13861	31
13862	31
13863	31
13864	31
13865	31
13866	31
13867	31
13868	31
13869	31
13870	31
13871	31
13872	31
13873	31
13874	31
13875	31
13876	31
13877	31
13878	31
13879	31
13880	31
13881	31
13882	31
13883	31
13884	31
13885	31
13886	31
13887	31
13888	31
13889	31
13890	31
13891	31
13892	31
13893	31
13894	31
13895	31
13896	31
13897	31
13898	31
13899	31
13900	31
13901	31
13902	31
13903	31
13904	31
13905	31
13906	31
13907	31
13908	31
13909	31
13910	31
13911	31
13912	31
13913	31
13914	31
13915	31
13916	31
13917	31
13918	31
13919	31
13920	31
13921	31
13922	31
13923	31
13924	31
13925	31
13926	31
13927	31
13928	31
13929	31
13930	31
13931	31
13932	31
13933	31
13934	31
13935	31
13936	31
13937	31
13938	31
13939	31
13940	31
13941	31
13942	31
13943	31
13944	31
13945	31
13946	31
13947	31
13948	31
13949	31
13950	31
13951	31
13952	31
13953	31
13954	31
13955	31
13956	31
13957	31
13958	31
13959	31
13960	31
13961	31
13962	31
13963	31
13964	31
13965	31
13966	31
13967	31
13968	31
13969	31
13970	31
13971	31
13972	31
13973	31
13974	31
13975	31
13976	31
13977	31
13978	31
13979	31
13980	31
13981	31
13982	31
13983	31
13984	31
13985	31
13986	31
13987	31
13988	31
13989	31
13990	31
13991	31
13992	31
13993	31
13994	31
13995	31
13996	31
13997	31
13998	31
13999	31
14000	31
14001	31
14002	31
14003	31
14004	31
14005	31
14006	31
14007	31
14008	31
14009	31
14010	31
14011	31
14012	31
14013	31
14014	31
14015	31
14016	31
14017	31
14018	31
14019	31
14020	31
14021	31
14022	31
14023	31
14024	31
14025	31
14026	31
14027	31
14028	31
14029	31
14030	31
14031	31
14032	31
14033	31
14034	31
14035	31
14036	31
14037	31
14038	31
14039	31
14040	31
14041	31
14042	31
14043	31
14044	31
14045	31
14046	31
14047	31
14048	31
14049	31
14050	31
14051	31
14052	31
14053	31
14054	31
14055	31
14056	31
14057	31
14058	31
14059	31
14060	31
14061	31
14062	31
14063	31
14064	31
14065	31
14066	31
14067	31
14068	31
14069	31
14070	31
14071	31
14072	31
14073	31
14074	31
14075	31
14076	31
14077	31
14078	31
14079	31
14080	31
14081	31
14082	31
14083	31
14084	31
14085	31
14086	31
14087	31
14088	31
14089	31
14090	31
14091	31
14092	31
14093	31
14094	31
14095	31
14096	31
14097	31
14098	31
14099	31
14100	31
14101	31
14102	31
14103	31
14104	31
14105	31
14106	31
14107	31
14108	31
14109	31
14110	31
14111	31
14112	31
14113	31
14114	31
14115	31
14116	31
14117	31
14118	31
14119	31
14120	31
14121	31
14122	31
14123	31
14124	31
14125	31
14126	31
14127	31
14128	31
14129	31
14130	31
14131	31
14132	31
14133	31
14134	31
14135	31
14136	31
14137	31
14138	31
14139	31
14140	31
14141	31
14142	31
14143	31
14144	31
14145	31
14146	31
14147	32
14148	32
14149	32
14150	32
14151	32
14152	32
14153	32
14154	32
14155	32
14156	32
14157	32
14158	32
14159	32
14160	32
14161	32
14162	32
14163	32
14164	32
14165	32
14166	32
14167	32
14168	32
14169	32
14170	32
14171	32
14172	32
14173	32
14174	32
14175	32
14176	32
14177	32
14178	32
14179	32
14180	32
14181	32
14182	32
14183	32
14184	32
14185	32
14186	32
14187	32
14188	32
14189	32
14190	32
14191	32
14192	32
14193	32
14194	32
14195	32
14196	32
14197	32
14198	32
14199	32
14200	32
14201	32
14202	32
14203	32
14204	32
14205	32
14206	32
14207	32
14208	32
14209	32
14210	32
14211	32
14212	32
14213	32
14214	32
14215	32
14216	32
14217	32
14218	32
14219	32
14220	32
14221	32
14222	32
14223	32
14224	32
14225	32
14226	32
14227	32
14228	32
14229	32
14230	32
14231	32
14232	32
14233	32
14234	32
14235	32
14236	32
14237	32
14238	32
14239	32
14240	32
14241	32
14242	32
14243	32
14244	32
14245	32
14246	32
14247	32
14248	32
14249	32
14250	32
14251	32
14252	32
14253	32
14254	32
14255	32
14256	32
14257	32
14258	32
14259	32
14260	32
14261	32
14262	32
14263	32
14264	32
14265	32
14266	32
14267	32
14268	32
14269	32
14270	32
14271	32
14272	32
14273	32
14274	32
14275	32
14276	32
14277	32
14278	32
14279	32
14280	32
14281	32
14282	32
14283	32
14284	32
14285	32
14286	32
14287	32
14288	32
14289	32
14290	32
14291	32
14292	32
14293	32
14294	32
14295	32
14296	32
14297	32
14298	32
14299	32
14300	32
14301	32
14302	32
14303	32
14304	32
14305	32
14306	32
14307	32
14308	32
14309	32
14310	32
14311	32
14312	32
14313	32
14314	32
14315	32
14316	32
14317	32
14318	32
14319	32
14320	32
14321	32
14322	32
14323	32
14324	32
14325	32
14326	32
14327	32
14328	32
14329	32
14330	32
14331	32
14332	32
14333	32
14334	32
14335	32
14336	32
14337	32
14338	32
14339	32
14340	32
14341	32
14342	32
14343	32
14344	32
14345	32
14346	32
14347	32
14348	32
14349	32
14350	32
14351	32
14352	32
14353	32
14354	32
14355	32
14356	32
14357	32
14358	32
14359	32
14360	32
14361	32
14362	32
14363	32
14364	32
14365	32
14366	32
14367	32
14368	32
14369	32
14370	32
14371	32
14372	32
14373	32
14374	32
14375	32
14376	32
14377	32
14378	32
14379	32
14380	32
14381	32
14382	32
14383	32
14384	32
14385	32
14386	32
14387	32
14388	32
14389	32
14390	32
14391	32
14392	32
14393	32
14394	32
14395	32
14396	32
14397	32
14398	32
14399	32
14400	32
14401	32
14402	32
14403	32
14404	32
14405	32
14406	32
14407	32
14408	32
14409	32
14410	32
14411	32
14412	32
14413	32
14414	32
14415	32
14416	32
14417	32
14418	32
14419	32
14420	32
14421	32
14422	32
14423	32
14424	32
14425	32
14426	32
14427	32
14428	32
14429	32
14430	32
14431	32
14432	32
14433	32
14434	32
14435	32
14436	32
14437	32
14438	32
14439	32
14440	32
14441	32
14442	32
14443	32
14444	32
14445	32
14446	32
14447	32
14448	32
14449	32
14450	32
14451	32
14452	32
14453	32
14454	32
14455	32
14456	32
14457	32
14458	32
14459	32
14460	32
14461	32
14462	32
14463	32
14464	32
14465	32
14466	32
14467	32
14468	32
14469	32
14470	32
14471	32
14472	32
14473	32
14474	32
14475	32
14476	32
14477	32
14478	32
14479	32
14480	32
14481	32
14482	32
14483	32
14484	32
14485	32
14486	32
14487	32
14488	32
14489	32
14490	32
14491	32
14492	32
14493	32
14494	32
14495	32
14496	32
14497	32
14498	32
14499	32
14500	32
14501	32
14502	32
14503	32
14504	32
14505	32
14506	32
14507	32
14508	32
14509	32
14510	32
14511	32
14512	32
14513	32
14514	32
14515	32
14516	32
14517	32
14518	32
14519	32
14520	32
14521	32
14522	32
14523	32
14524	32
14525	32
14526	32
14527	32
14528	32
14529	32
14530	32
14531	32
14532	32
14533	32
14534	32
14535	32
14536	32
14537	32
14538	32
14539	32
14540	32
14541	32
14542	32
14543	32
14544	32
14545	32
14546	32
14547	32
14548	32
14549	32
14550	32
14551	32
14552	32
14553	32
14554	32
14555	32
14556	32
14557	32
14558	32
14559	32
14560	32
14561	32
14562	32
14563	32
14564	32
14565	32
14566	32
14567	32
14568	32
14569	32
14570	32
14571	32
14572	32
14573	32
14574	32
14575	32
14576	32
14577	32
14578	32
14579	32
14580	32
14581	32
14582	32
14583	32
14584	32
14585	32
14586	32
14587	32
14588	32
14589	32
14590	32
14591	32
14592	32
14593	32
14594	32
14595	32
14596	32
14597	32
14598	32
14599	32
14600	32
14601	32
14602	32
14603	32
14604	32
14605	32
14606	32
14607	32
14608	32
14609	32
14610	32
14611	32
14612	32
14613	32
14614	32
14615	32
14616	32
14617	32
14618	32
14619	32
14620	32
14621	32
14622	32
14623	32
14624	32
14625	32
14626	32
14627	32
14628	32
14629	32
14630	32
14631	32
14632	32
14633	32
14634	32
14635	32
14636	32
14637	32
14638	32
14639	32
14640	32
14641	32
14642	32
14643	32
14644	33
14645	33
14646	33
14647	33
14648	33
14649	33
14650	33
14651	33
14652	33
14653	33
14654	33
14655	33
14656	33
14657	33
14658	33
14659	33
14660	33
14661	33
14662	33
14663	33
14664	33
14665	33
14666	33
14667	33
14668	33
14669	33
14670	33
14671	33
14672	33
14673	33
14674	33
14675	33
14676	33
14677	33
14678	33
14679	33
14680	33
14681	33
14682	33
14683	33
14684	33
14685	33
14686	33
14687	33
14688	33
14689	33
14690	33
14691	33
14692	33
14693	33
14694	33
14695	33
14696	33
14697	33
14698	33
14699	33
14700	33
14701	33
14702	33
14703	33
14704	33
14705	33
14706	33
14707	33
14708	33
14709	33
14710	33
14711	33
14712	33
14713	33
14714	33
14715	33
14716	33
14717	33
14718	33
14719	33
14720	33
14721	33
14722	33
14723	33
14724	33
14725	33
14726	33
14727	33
14728	33
14729	33
14730	33
14731	33
14732	33
14733	33
14734	33
14735	33
14736	33
14737	33
14738	33
14739	33
14740	33
14741	33
14742	33
14743	33
14744	33
14745	33
14746	33
14747	33
14748	33
14749	33
14750	33
14751	33
14752	33
14753	33
14754	33
14755	33
14756	33
14757	33
14758	33
14759	33
14760	33
14761	33
14762	33
14763	33
14764	33
14765	33
14766	33
14767	33
14768	33
14769	33
14770	33
14771	33
14772	33
14773	33
14774	33
14775	33
14776	33
14777	33
14778	33
14779	33
14780	33
14781	33
14782	33
14783	33
14784	33
14785	33
14786	33
14787	33
14788	33
14789	33
14790	33
14791	33
14792	33
14793	33
14794	33
14795	33
14796	33
14797	33
14798	33
14799	33
14800	33
14801	33
14802	33
14803	33
14804	33
14805	33
14806	33
14807	33
14808	33
14809	33
14810	33
14811	33
14812	33
14813	33
14814	33
14815	33
14816	33
14817	33
14818	33
14819	33
14820	33
14821	33
14822	33
14823	33
14824	33
14825	33
14826	33
14827	33
14828	33
14829	33
14830	33
14831	33
14832	33
14833	33
14834	33
14835	33
14836	33
14837	33
14838	33
14839	33
14840	33
14841	33
14842	33
14843	33
14844	33
14845	33
14846	33
14847	33
14848	33
14849	33
14850	33
14851	33
14852	33
14853	33
14854	33
14855	33
14856	33
14857	33
14858	33
14859	33
14860	33
14861	33
14862	33
14863	33
14864	33
14865	33
14866	33
14867	33
14868	33
14869	33
14870	33
14871	33
14872	33
14873	33
14874	33
14875	33
14876	33
14877	33
14878	33
14879	33
14880	33
14881	33
14882	33
14883	33
14884	33
14885	33
14886	33
14887	33
14888	33
14889	33
14890	33
14891	33
14892	33
14893	33
14894	33
14895	33
14896	33
14897	33
14898	33
14899	33
14900	33
14901	33
14902	33
14903	33
14904	33
14905	33
14906	33
14907	33
14908	33
14909	33
14910	33
14911	33
14912	33
14913	33
14914	33
14915	33
14916	33
14917	33
14918	33
14919	33
14920	33
14921	33
14922	33
14923	33
14924	33
14925	33
14926	33
14927	33
14928	33
14929	33
14930	33
14931	33
14932	33
14933	33
14934	33
14935	33
14936	33
14937	33
14938	33
14939	33
14940	33
14941	33
14942	33
14943	33
14944	33
14945	33
14946	33
14947	33
14948	33
14949	33
14950	33
14951	33
14952	33
14953	33
14954	33
14955	33
14956	33
14957	33
14958	33
14959	33
14960	33
14961	33
14962	33
14963	33
14964	33
14965	33
14966	33
14967	33
14968	33
14969	33
14970	33
14971	33
14972	33
14973	33
14974	33
14975	33
14976	33
14977	33
14978	33
14979	33
14980	33
14981	33
14982	33
14983	33
14984	33
14985	33
14986	33
14987	33
14988	33
14989	33
14990	33
14991	33
14992	33
14993	33
14994	33
14995	33
14996	33
14997	33
14998	33
14999	33
15000	33
15001	33
15002	33
15003	33
15004	33
15005	33
15006	33
15007	33
15008	33
15009	33
15010	33
15011	33
15012	33
15013	33
15014	33
15015	33
15016	33
15017	33
15018	33
15019	33
15020	33
15021	33
15022	33
15023	33
15024	33
15025	33
15026	33
15027	33
15028	33
15029	33
15030	33
15031	33
15032	33
15033	33
15034	33
15035	33
15036	33
15037	33
15038	33
15039	33
15040	33
15041	33
15042	33
15043	33
15044	33
15045	33
15046	33
15047	33
15048	33
15049	33
15050	33
15051	33
15052	33
15053	33
15054	33
15055	33
15056	33
15057	33
15058	33
15059	33
15060	33
15061	33
15062	33
15063	33
15064	33
15065	33
15066	33
15067	33
15068	33
15069	33
15070	33
15071	33
15072	33
15073	33
15074	33
15075	33
15076	33
15077	33
15078	33
15079	33
15080	33
15081	33
15082	33
15083	33
15084	33
15085	33
15086	33
15087	33
15088	33
15089	33
15090	33
15091	33
15092	33
15093	33
15094	33
15095	33
15096	33
15097	33
15098	33
15099	33
15100	33
15101	33
15102	33
15103	33
15104	33
15105	33
15106	33
15107	33
15108	33
15109	33
15110	33
15111	33
15112	33
15113	33
15114	33
15115	33
15116	33
15117	33
15118	33
15119	33
15120	33
15121	33
15122	33
15123	33
15124	33
15125	33
15126	33
15127	33
15128	33
15129	33
15130	33
15131	33
15132	33
15133	33
15134	33
15135	33
15136	33
15137	33
15138	33
15139	33
15140	33
15141	33
15142	33
15143	33
15144	33
15145	33
15146	33
15147	33
15148	33
15149	33
15150	33
15151	33
15152	33
15153	33
15154	33
15155	33
15156	33
15157	33
15158	33
15159	33
15160	33
15161	33
15162	33
15163	33
15164	33
15165	33
15166	33
15167	33
15168	33
15169	33
15170	33
15171	33
15172	33
15173	33
15174	33
15175	33
15176	33
15177	33
15178	33
15179	33
15180	33
15181	33
15182	33
15183	33
15184	33
15185	33
15186	33
15187	33
15188	33
15189	33
15190	33
15191	33
15192	33
15193	33
15194	33
15195	33
15196	33
15197	33
15198	33
15199	33
15200	33
15201	33
15202	33
15203	33
15204	33
15205	33
15206	33
15207	33
15208	33
15209	33
15210	33
15211	33
15212	33
15213	33
15214	33
15215	33
15216	33
15217	33
15218	33
15219	33
15220	33
15221	33
15222	33
15223	33
15224	33
15225	33
15226	33
15227	33
15228	33
15229	33
15230	33
15231	33
15232	33
15233	33
15234	33
15235	33
15236	33
15237	33
15238	33
15239	33
15240	33
15241	33
15242	33
15243	33
15244	33
15245	33
15246	33
15247	33
15248	33
15249	33
15250	33
15251	33
15252	33
15253	33
15254	33
15255	33
15256	33
15257	33
15258	33
15259	33
15260	33
15261	33
15262	33
15263	33
15264	33
15265	33
15266	33
15267	33
15268	33
15269	33
15270	33
15271	33
15272	33
15273	33
15274	33
15275	33
15276	33
15277	33
15278	33
15279	33
15280	33
15281	33
15282	33
15283	33
15284	33
15285	33
15286	33
15287	33
15288	33
15289	33
15290	33
15291	33
15292	33
15293	33
15294	33
15295	33
15296	33
15297	33
15298	33
15299	33
15300	33
15301	33
15302	33
15303	33
15304	33
15305	33
15306	33
15307	33
15308	33
15309	33
15310	33
15311	33
15312	33
15313	33
15314	33
15315	33
15316	33
15317	33
15318	33
15319	33
15320	33
15321	33
15322	33
15323	33
15324	33
15325	33
15326	33
15327	33
15328	33
15329	33
15330	33
15331	33
15332	33
15333	33
15334	33
15335	33
15336	33
15337	33
15338	33
15339	33
15340	33
15341	33
15342	33
15343	33
15344	33
15345	33
15346	33
15347	33
15348	33
15349	33
15350	33
15351	33
15352	33
15353	33
15354	33
15355	33
15356	33
15357	33
15358	33
15359	33
15360	33
15361	33
15362	33
15363	33
15364	33
15365	33
15366	33
15367	33
15368	33
15369	33
15370	33
15371	33
15372	33
15373	33
15374	33
15375	33
15376	33
15377	33
15378	33
15379	33
15380	33
15381	33
15382	33
15383	33
15384	33
15385	33
15386	33
15387	33
15388	33
15389	33
15390	33
15391	33
15392	33
15393	33
15394	33
15395	33
15396	33
15397	33
15398	33
15399	33
15400	33
15401	33
15402	33
15403	33
15404	33
15405	33
15406	33
15407	33
15408	33
15409	33
15410	33
15411	33
15412	33
15413	33
15414	33
15415	33
15416	33
15417	33
15418	33
15419	33
15420	33
15421	33
15422	33
15423	33
15424	33
15425	33
15426	33
15427	33
15428	33
15429	33
15430	33
15431	33
15432	33
15433	33
15434	33
15435	33
15436	33
15437	33
15438	33
15439	33
15440	33
15441	33
15442	33
15443	33
15444	33
15445	33
15446	33
15447	33
15448	33
15449	33
15450	33
15451	33
15452	33
15453	33
15454	33
15455	33
15456	33
15457	33
15458	33
15459	33
15460	33
15461	33
15462	33
15463	33
15464	33
15465	33
15466	33
15467	33
15468	33
15469	33
15470	33
15471	33
15472	33
15473	33
15474	33
15475	33
15476	33
15477	33
15478	33
15479	33
15480	33
15481	33
15482	33
15483	33
15484	33
15485	33
15486	33
15487	33
15488	33
15489	33
15490	33
15491	33
15492	33
15493	33
15494	33
15495	33
15496	33
15497	33
15498	33
15499	33
15500	33
15501	33
15502	33
15503	33
15504	33
15505	33
15506	33
15507	33
15508	33
15509	33
15510	33
15511	33
15512	33
15513	33
15514	33
15515	33
15516	33
15517	33
15518	33
15519	33
15520	33
15521	33
15522	33
15523	33
15524	33
15525	33
15526	33
15527	33
15528	33
15529	33
15530	33
15531	33
15532	33
15533	33
15534	33
15535	33
15536	33
15537	33
15538	33
15539	33
15540	33
15541	33
15542	33
15543	33
15544	33
15545	33
15546	33
15547	33
15548	33
15549	33
15550	33
15551	33
15552	33
15553	33
15554	33
15555	33
15556	33
15557	33
15558	33
15559	33
15560	33
15561	33
15562	33
15563	33
15564	33
15565	33
15566	33
15567	33
15568	33
15569	33
15570	33
15571	33
15572	33
15573	33
15574	33
15575	33
15576	33
15577	33
15578	33
15579	33
15580	33
15581	33
15582	33
15583	33
15584	33
15585	33
15586	33
15587	33
15588	33
15589	33
15590	33
15591	33
15592	33
15593	33
15594	33
15595	33
15596	33
15597	33
15598	33
15599	33
15600	33
15601	33
15602	33
15603	33
15604	33
15605	33
15606	33
15607	33
15608	33
15609	33
15610	33
15611	33
15612	33
15613	33
15614	33
15615	33
15616	33
15617	33
15618	33
15619	33
15620	33
15621	33
15622	33
15623	33
15624	33
15625	33
15626	33
15627	33
15628	33
15629	33
15630	33
15631	33
15632	33
15633	33
15634	33
15635	33
15636	33
15637	33
15638	33
15639	33
15640	33
15641	33
15642	33
15643	33
15644	33
15645	33
15646	33
15647	33
15648	33
15649	33
15650	33
15651	33
15652	33
15653	33
15654	33
15655	33
15656	33
15657	33
15658	33
15659	33
15660	33
15661	33
15662	33
15663	33
15664	33
15665	33
15666	33
15667	33
15668	33
15669	33
15670	33
15671	33
15672	33
15673	33
15674	33
15675	33
15676	33
15677	33
15678	33
15679	33
15680	33
15681	33
15682	33
15683	33
15684	33
15685	33
15686	33
15687	33
15688	33
15689	33
15690	33
15691	33
15692	33
15693	33
15694	33
15695	33
15696	33
15697	33
15698	33
15699	33
15700	33
15701	33
15702	33
15703	33
15704	33
15705	33
15706	33
15707	33
15708	33
15709	33
15710	33
15711	33
15712	33
15713	33
15714	33
15715	33
15716	33
15717	33
15718	33
15719	33
15720	33
15721	33
15722	33
15723	33
15724	33
15725	33
15726	33
15727	33
15728	33
15729	33
15730	33
15731	33
15732	33
15733	33
15734	33
15735	33
15736	33
15737	33
15738	33
15739	33
15740	33
15741	33
15742	33
15743	33
15744	33
15745	33
15746	33
15747	33
15748	33
15749	33
15750	33
15751	33
15752	33
15753	33
15754	33
15755	33
15756	33
15757	33
15758	33
15759	33
15760	33
15761	33
15762	33
15763	33
15764	33
15765	33
15766	33
15767	33
15768	33
15769	33
15770	33
15771	33
15772	33
15773	33
15774	33
15775	33
15776	33
15777	33
15778	33
15779	33
15780	33
15781	33
15782	33
15783	33
15784	33
15785	33
15786	33
15787	33
15788	33
15789	33
15790	33
15791	33
15792	33
15793	33
15794	33
15795	33
15796	33
15797	33
15798	33
15799	33
15800	33
15801	33
15802	33
15803	33
15804	33
15805	33
15806	33
15807	33
15808	33
15809	33
15810	33
15811	33
15812	33
15813	33
15814	33
15815	33
15816	33
15817	33
15818	33
15819	33
15820	33
15821	33
15822	33
15823	33
15824	33
15825	33
15826	33
15827	33
15828	33
15829	33
15830	33
15831	33
15832	33
15833	33
15834	33
15835	33
15836	33
15837	33
15838	33
15839	33
15840	33
15841	33
15842	33
15843	33
15844	33
15845	33
15846	33
15847	33
15848	33
15849	33
15850	33
15851	33
15852	33
15853	33
15854	33
15855	33
15856	33
15857	33
15858	33
15859	33
15860	33
15861	33
15862	33
15863	33
15864	33
15865	33
15866	33
15867	33
15868	33
15869	33
15870	33
15871	33
15872	33
15873	33
15874	33
15875	33
15876	33
15877	33
15878	33
15879	33
15880	33
15881	33
15882	33
15883	33
15884	33
15885	33
15886	33
15887	33
15888	33
15889	33
15890	33
15891	33
15892	33
15893	33
15894	33
15895	33
15896	33
15897	33
15898	33
15899	33
15900	33
15901	33
15902	33
15903	33
15904	33
15905	33
15906	33
15907	33
15908	33
15909	33
15910	33
15911	33
15912	33
15913	33
15914	33
15915	33
15916	33
15917	33
15918	33
15919	33
15920	33
15921	33
15922	33
15923	33
15924	33
15925	33
15926	33
15927	33
15928	33
15929	33
15930	33
15931	33
15932	33
15933	33
15934	33
15935	33
15936	33
15937	33
15938	33
15939	33
15940	33
15941	33
15942	33
15943	33
15944	33
15945	33
15946	33
15947	33
15948	33
15949	33
15950	33
15951	33
15952	33
15953	33
15954	33
15955	33
15956	33
15957	33
15958	33
15959	33
15960	33
15961	33
15962	33
15963	33
15964	33
15965	33
15966	33
15967	33
15968	33
15969	33
15970	33
15971	33
15972	33
15973	33
15974	33
15975	33
15976	33
15977	33
15978	33
15979	33
15980	33
15981	33
15982	33
15983	33
15984	33
15985	33
15986	33
15987	33
15988	33
15989	33
15990	33
15991	33
15992	33
15993	33
15994	33
15995	33
15996	33
15997	33
15998	33
15999	33
16000	33
16001	33
16002	33
16003	33
16004	33
16005	33
16006	33
16007	33
16008	33
16009	33
16010	33
16011	33
16012	33
16013	33
16014	33
16015	33
16016	33
16017	33
16018	33
16019	33
16020	33
16021	33
16022	33
16023	33
16024	33
16025	33
16026	33
16027	33
16028	33
16029	33
16030	33
16031	33
16032	33
16033	33
16034	33
16035	33
16036	33
16037	33
16038	33
16039	33
16040	33
16041	33
16042	33
16043	33
16044	33
16045	33
16046	33
16047	33
16048	33
16049	33
16050	33
16051	33
16052	33
16053	33
16054	33
16055	33
16056	33
16057	33
16058	33
16059	33
16060	33
16061	33
16062	33
16063	33
16064	33
16065	33
16066	33
16067	33
16068	33
16069	33
16070	33
16071	33
16072	33
16073	33
16074	33
16075	33
16076	33
16077	33
16078	33
16079	33
16080	33
16081	33
16082	33
16083	33
16084	33
16085	33
16086	33
16087	33
16088	33
16089	33
16090	33
16091	33
16092	33
16093	33
16094	33
16095	33
16096	33
16097	33
16098	33
16099	33
16100	33
16101	33
16102	33
16103	33
16104	33
16105	33
16106	33
16107	33
16108	33
16109	33
16110	33
16111	33
16112	33
16113	33
16114	33
16115	33
16116	33
16117	33
16118	33
16119	33
16120	33
16121	33
16122	33
16123	33
16124	33
16125	33
16126	33
16127	33
16128	33
16129	33
16130	33
16131	33
16132	33
16133	33
16134	33
16135	33
16136	33
16137	33
16138	33
16139	33
16140	33
16141	33
16142	33
16143	33
16144	33
16145	33
16146	33
16147	33
16148	33
16149	33
16150	33
16151	33
16152	33
16153	33
16154	33
16155	33
16156	33
16157	33
16158	33
16159	33
16160	33
16161	33
16162	33
16163	33
16164	33
16165	33
16166	33
16167	33
16168	33
16169	33
16170	33
16171	33
16172	33
16173	33
16174	33
16175	33
16176	33
16177	33
16178	33
16179	33
16180	33
16181	33
16182	33
16183	33
16184	33
16185	33
16186	33
16187	33
16188	33
16189	33
16190	33
16191	33
16192	33
16193	33
16194	33
16195	33
16196	33
16197	33
16198	33
16199	33
16200	33
16201	33
16202	33
16203	33
16204	33
16205	33
16206	33
16207	33
16208	33
16209	33
16210	33
16211	33
16212	33
16213	33
16214	33
16215	33
16216	33
16217	33
16218	33
16219	33
16220	33
16221	33
16222	33
16223	33
16224	33
16225	33
16226	33
16227	33
16228	33
16229	33
16230	33
16231	33
16232	33
16233	33
16234	33
16235	33
16236	33
16237	33
16238	33
16239	33
16240	33
16241	33
16242	33
16243	33
16244	33
16245	33
16246	33
16247	33
16248	33
16249	33
16250	33
16251	33
16252	33
16253	33
16254	33
16255	33
16256	33
16257	33
16258	33
16259	33
16260	33
16261	33
16262	33
16263	33
16264	33
16265	33
16266	33
16267	33
16268	33
16269	33
16270	33
16271	33
16272	33
16273	33
16274	33
16275	33
16276	33
16277	33
16278	33
16279	33
16280	33
16281	33
16282	33
16283	33
16284	33
16285	33
16286	33
16287	33
16288	33
16289	33
16290	33
16291	33
16292	33
16293	33
16294	33
16295	33
16296	33
16297	33
16298	33
16299	33
16300	33
16301	33
16302	33
16303	33
16304	33
16305	33
16306	33
16307	33
16308	33
16309	33
16310	33
16311	33
16312	33
16313	33
16314	33
16315	33
16316	33
16317	33
16318	33
16319	33
16320	33
16321	33
16322	33
16323	33
16324	33
16325	33
16326	33
16327	33
16328	33
16329	33
16330	33
16331	33
16332	33
16333	33
16334	33
16335	33
16336	33
16337	33
16338	33
16339	33
16340	33
16341	33
16342	33
16343	33
16344	33
16345	33
16346	33
16347	33
16348	33
16349	33
16350	33
16351	33
16352	33
16353	33
16354	33
16355	33
16356	33
16357	33
16358	33
16359	33
16360	33
16361	33
16362	33
16363	33
16364	33
16365	33
16366	33
16367	33
16368	33
16369	33
16370	33
16371	33
16372	33
16373	33
16374	33
16375	33
16376	33
16377	33
16378	33
16379	33
16380	33
16381	33
16382	33
16383	33
16384	33
16385	33
16386	33
16387	33
16388	33
16389	33
16390	33
16391	33
16392	33
16393	33
16394	33
16395	33
16396	33
16397	33
16398	33
16399	33
16400	33
16401	33
16402	33
16403	33
16404	33
16405	33
16406	33
16407	33
16408	33
16409	33
16410	33
16411	33
16412	33
16413	33
16414	33
16415	33
16416	33
16417	33
16418	33
16419	33
16420	33
16421	33
16422	33
16423	33
16424	33
16425	33
16426	33
16427	33
16428	33
16429	33
16430	33
16431	33
16432	33
16433	33
16434	33
16435	33
16436	33
16437	33
16438	33
16439	33
16440	33
16441	33
16442	33
16443	33
16444	33
16445	33
16446	33
16447	33
16448	33
16449	33
16450	33
16451	33
16452	33
16453	33
16454	33
16455	33
16456	33
16457	33
16458	33
16459	33
16460	33
16461	33
16462	33
16463	33
16464	33
16465	33
16466	33
16467	33
16468	33
16469	33
16470	33
16471	33
16472	33
16473	33
16474	33
16475	33
16476	33
16477	33
16478	33
16479	33
16480	33
16481	33
16482	33
16483	33
16484	33
16485	33
16486	33
16487	33
16488	33
16489	33
16490	33
16491	33
16492	33
16493	33
16494	33
16495	33
16496	33
16497	33
16498	33
16499	33
16500	33
16501	33
16502	33
16503	33
16504	33
16505	33
16506	33
16507	33
16508	33
16509	33
16510	33
16511	33
16512	33
16513	33
16514	33
16515	33
16516	33
16517	33
16518	33
16519	33
16520	33
16521	33
16522	33
16523	33
16524	33
16525	33
16526	33
16527	33
16528	33
16529	33
16530	33
16531	33
16532	33
16533	33
16534	33
16535	33
16536	33
16537	33
16538	33
16539	33
16540	33
16541	33
16542	33
16543	33
16544	33
16545	33
16546	33
16547	33
16548	33
16549	33
16550	33
16551	33
16552	33
16553	33
16554	33
16555	33
16556	33
16557	33
16558	33
16559	33
16560	33
16561	33
16562	33
16563	33
16564	33
16565	33
16566	33
16567	33
16568	33
16569	33
16570	33
16571	33
16572	33
16573	33
16574	33
16575	33
16576	33
16577	33
16578	33
16579	33
16580	33
16581	33
16582	33
16583	33
16584	33
16585	33
16586	33
16587	33
16588	33
16589	33
16590	33
16591	33
16592	33
16593	33
16594	33
16595	33
16596	33
16597	33
16598	33
16599	33
16600	33
16601	33
16602	33
16603	33
16604	33
16605	33
16606	33
16607	33
16608	33
16609	33
16610	33
16611	33
16612	33
16613	33
16614	33
16615	33
16616	33
16617	33
16618	33
16619	33
16620	33
16621	33
16622	33
16623	33
16624	33
16625	33
16626	33
16627	33
16628	33
16629	33
16630	33
16631	33
16632	33
16633	33
16634	33
16635	33
16636	33
16637	33
16638	33
16639	33
16640	33
16641	33
16642	33
16643	33
16644	33
16645	33
16646	33
16647	33
16648	33
16649	33
16650	33
16651	33
16652	33
16653	33
16654	33
16655	33
16656	33
16657	33
16658	33
16659	33
16660	33
16661	33
16662	33
16663	33
16664	33
16665	33
16666	33
16667	33
16668	33
16669	33
16670	33
16671	33
16672	33
16673	33
16674	33
16675	33
16676	33
16677	33
16678	33
16679	33
16680	33
16681	33
16682	33
16683	33
16684	33
16685	33
16686	33
16687	33
16688	33
16689	33
16690	33
16691	33
16692	33
16693	33
16694	33
16695	33
16696	33
16697	33
16698	33
16699	33
16700	33
16701	33
16702	33
16703	33
16704	33
16705	33
16706	33
16707	33
16708	33
16709	33
16710	33
16711	33
16712	33
16713	33
16714	33
16715	33
16716	33
16717	33
16718	33
16719	33
16720	33
16721	33
16722	33
16723	33
16724	33
16725	33
16726	33
16727	33
16728	33
16729	33
16730	33
16731	33
16732	33
16733	33
16734	33
16735	33
16736	33
16737	33
16738	33
16739	33
16740	33
16741	33
16742	33
16743	33
16744	33
16745	33
16746	33
16747	33
16748	33
16749	33
16750	33
16751	33
16752	33
16753	33
16754	33
16755	33
16756	33
16757	33
16758	33
16759	33
16760	33
16761	33
16762	33
16763	33
16764	33
16765	33
16766	33
16767	33
16768	33
16769	33
16770	33
16771	33
16772	33
16773	33
16774	33
16775	33
16776	33
16777	33
16778	33
16779	33
16780	33
16781	33
16782	33
16783	33
16784	33
16785	33
16786	33
16787	33
16788	33
16789	33
16790	33
16791	33
16792	33
16793	33
16794	33
16795	33
16796	33
16797	33
16798	33
16799	33
16800	33
16801	33
16802	33
16803	33
16804	33
16805	33
16806	33
16807	33
16808	33
16809	33
16810	33
16811	33
16812	33
16813	33
16814	33
16815	33
16816	33
16817	33
16818	33
16819	33
16820	33
16821	33
16822	33
16823	33
16824	33
16825	33
16826	33
16827	33
16828	33
16829	33
16830	33
16831	33
16832	33
16833	33
16834	33
16835	33
16836	33
16837	33
16838	33
16839	33
16840	33
16841	33
16842	33
16843	33
16844	33
16845	33
16846	33
16847	33
16848	33
16849	33
16850	33
16851	33
16852	33
16853	33
16854	33
16855	33
16856	33
16857	33
16858	33
16859	33
16860	33
16861	33
16862	33
16863	33
16864	33
16865	33
16866	33
16867	33
16868	33
16869	33
16870	33
16871	33
16872	33
16873	33
16874	33
16875	33
16876	33
16877	33
16878	33
16879	33
16880	33
16881	33
16882	33
16883	33
16884	33
16885	33
16886	33
16887	33
16888	33
16889	33
16890	33
16891	33
16892	33
16893	33
16894	33
16895	33
16896	33
16897	33
16898	33
16899	33
16900	33
16901	33
16902	33
16903	33
16904	33
16905	33
16906	33
16907	33
16908	33
16909	33
16910	33
16911	33
16912	33
16913	33
16914	33
16915	33
16916	33
16917	33
16918	33
16919	33
16920	33
16921	33
16922	33
16923	33
16924	33
16925	33
16926	33
16927	33
16928	33
16929	33
16930	33
16931	33
16932	33
16933	33
16934	33
16935	33
16936	33
16937	33
16938	33
16939	33
16940	33
16941	33
16942	33
16943	33
16944	33
16945	33
16946	33
16947	33
16948	33
16949	33
16950	33
16951	33
16952	33
16953	33
16954	33
16955	33
16956	33
16957	33
16958	33
16959	33
16960	33
16961	33
16962	33
16963	33
16964	33
16965	33
16966	33
16967	33
16968	33
16969	33
16970	33
16971	33
16972	33
16973	33
16974	33
16975	33
16976	33
16977	33
16978	33
16979	33
16980	33
16981	33
16982	33
16983	33
16984	33
16985	33
16986	33
16987	33
16988	33
16989	33
16990	33
16991	33
16992	33
16993	33
16994	33
16995	33
16996	33
16997	33
16998	33
16999	33
17000	33
17001	33
17002	33
17003	33
17004	33
17005	33
17006	33
17007	33
17008	33
17009	33
17010	33
17011	33
17012	33
17013	33
17014	33
17015	33
17016	33
17017	33
17018	33
17019	33
17020	33
17021	33
17022	33
17023	33
17024	33
17025	33
17026	33
17027	33
17028	33
17029	33
17030	33
17031	33
17032	33
17033	33
17034	33
17035	33
17036	33
17037	33
17038	33
17039	33
17040	33
17041	33
17042	33
17043	33
17044	33
17045	33
17046	33
17047	33
17048	33
17049	33
17050	33
17051	33
17052	33
17053	33
17054	33
17055	33
17056	33
17057	33
17058	33
17059	33
17060	33
17061	33
17062	33
17063	33
17064	33
17065	33
17066	33
17067	33
17068	33
17069	33
17070	33
17071	33
17072	33
17073	33
17074	33
17075	33
17076	33
17077	33
17078	33
17079	33
17080	33
17081	33
17082	33
17083	33
17084	33
17085	33
17086	33
17087	33
17088	33
17089	33
17090	33
17091	33
17092	33
17093	33
17094	33
17095	33
17096	33
17097	33
17098	33
17099	33
17100	33
17101	33
17102	33
17103	33
17104	33
17105	33
17106	33
17107	33
17108	33
17109	33
17110	33
17111	33
17112	33
17113	33
17114	33
17115	33
17116	33
17117	33
17118	33
17119	33
17120	33
17121	33
17122	33
17123	33
17124	33
17125	33
17126	33
17127	33
17128	33
17129	33
17130	33
17131	33
17132	33
17133	33
17134	33
17135	33
17136	33
17137	33
17138	33
17139	33
17140	33
17141	33
17142	33
17143	33
17144	33
17145	33
17146	33
17147	33
17148	33
17149	33
17150	33
17151	33
17152	33
17153	33
17154	33
17155	33
17156	33
17157	33
17158	33
17159	33
17160	33
17161	33
17162	33
17163	33
17164	33
17165	33
17166	33
17167	33
17168	33
17169	33
17170	33
17171	33
17172	33
17173	33
17174	33
17175	33
17176	33
17177	33
17178	33
17179	33
17180	33
17181	33
17182	33
17183	33
17184	33
17185	33
17186	33
17187	33
17188	33
17189	33
17190	33
17191	33
17192	33
17193	33
17194	33
17195	33
17196	33
17197	33
17198	33
17199	33
17200	33
17201	33
17202	33
17203	33
17204	33
17205	33
17206	33
17207	33
17208	33
17209	33
17210	33
17211	33
17212	33
17213	33
17214	33
17215	33
17216	33
17217	33
17218	33
17219	33
17220	33
17221	33
17222	33
17223	33
17224	33
17225	33
17226	33
17227	33
17228	33
17229	33
17230	33
17231	33
17232	33
17233	33
17234	33
17235	33
17236	33
17237	33
17238	33
17239	33
17240	33
17241	33
17242	33
17243	33
17244	33
17245	33
17246	33
17247	33
17248	33
17249	33
17250	33
17251	33
17252	33
17253	33
17254	33
17255	33
17256	33
17257	33
17258	33
17259	33
17260	33
17261	33
17262	33
17263	33
17264	33
17265	33
17266	33
17267	33
17268	33
17269	33
17270	33
17271	33
17272	33
17273	33
17274	33
17275	33
17276	33
17277	33
17278	33
17279	33
17280	33
17281	33
17282	33
17283	33
17284	33
17285	33
17286	33
17287	33
17288	33
17289	33
17290	33
17291	33
17292	33
17293	33
17294	33
17295	33
17296	33
17297	33
17298	33
17299	33
17300	33
17301	33
17302	33
17303	33
17304	33
17305	33
17306	33
17307	33
17308	33
17309	33
17310	33
17311	33
17312	33
17313	33
17314	33
17315	33
17316	33
17317	33
17318	33
17319	33
17320	33
17321	33
17322	33
17323	33
17324	33
17325	33
17326	33
17327	33
17328	33
17329	33
17330	33
17331	33
17332	33
17333	33
17334	33
17335	33
17336	33
17337	33
17338	33
17339	33
17340	33
17341	33
17342	33
17343	33
17344	33
17345	33
17346	33
17347	33
17348	33
17349	33
17350	33
17351	33
17352	33
17353	33
17354	33
17355	33
17356	33
17357	33
17358	33
17359	33
17360	33
17361	33
17362	33
17363	33
17364	33
17365	33
17366	33
17367	33
17368	33
17369	33
17370	33
17371	33
17372	33
17373	33
17374	33
17375	33
17376	33
17377	33
17378	33
17379	33
17380	33
17381	33
17382	33
17383	33
17384	33
17385	33
17386	33
17387	33
17388	33
17389	33
17390	33
17391	33
17392	33
17393	33
17394	33
17395	33
17396	33
17397	33
17398	33
17399	33
17400	33
17401	33
17402	33
17403	33
17404	33
17405	33
17406	33
17407	33
17408	33
17409	33
17410	33
17411	33
17412	33
17413	33
17414	33
17415	33
17416	33
17417	33
17418	33
17419	33
17420	33
17421	33
17422	33
17423	33
17424	33
17425	33
17426	33
17427	33
17428	33
17429	33
17430	33
17431	33
17432	33
17433	33
17434	33
17435	33
17436	33
17437	33
17438	33
17439	33
17440	33
17441	33
17442	33
17443	33
17444	33
17445	33
17446	33
17447	33
17448	33
17449	33
17450	33
17451	33
17452	33
17453	33
17454	33
17455	33
17456	33
17457	33
17458	33
17459	33
17460	33
17461	33
17462	33
17463	33
17464	33
17465	33
17466	33
17467	33
17468	33
17469	33
17470	33
17471	33
17472	33
17473	33
17474	33
17475	33
17476	33
17477	33
17478	33
17479	33
17480	33
17481	33
17482	33
17483	33
17484	33
17485	33
17486	33
17487	33
17488	33
17489	33
17490	33
17491	33
17492	33
17493	33
17494	33
17495	33
17496	33
17497	33
17498	33
17499	33
17500	33
17501	33
17502	33
17503	33
17504	33
17505	33
17506	33
17507	33
17508	33
17509	33
17510	33
17511	33
17512	33
17513	33
17514	33
17515	33
17516	33
17517	33
17518	33
17519	33
17520	33
17521	33
17522	33
17523	33
17524	33
17525	33
17526	33
17527	33
17528	33
17529	33
17530	33
17531	33
17532	33
17533	33
17534	33
17535	33
17536	33
17537	33
17538	33
17539	33
17540	33
17541	33
17542	33
17543	33
17544	33
17545	33
17546	33
17547	33
17548	33
17549	33
17550	33
17551	33
17552	33
17553	33
17554	33
17555	33
17556	33
17557	33
17558	33
17559	33
17560	33
17561	33
17562	33
17563	33
17564	33
17565	33
17566	33
17567	33
17568	33
17569	33
17570	33
17571	33
17572	33
17573	33
17574	33
17575	33
17576	33
17577	33
17578	33
17579	33
17580	33
17581	33
17582	33
17583	33
17584	33
17585	33
17586	33
17587	33
17588	33
17589	33
17590	33
17591	33
17592	33
17593	33
17594	33
17595	33
17596	33
17597	33
17598	33
17599	33
17600	33
17601	33
17602	33
17603	33
17604	33
17605	33
17606	33
17607	33
17608	33
17609	33
17610	33
17611	33
17612	33
17613	33
17614	33
17615	33
17616	33
17617	33
17618	33
17619	33
17620	33
17621	33
17622	33
17623	33
17624	33
17625	33
17626	33
17627	33
17628	33
17629	33
17630	33
17631	33
17632	33
17633	33
17634	33
17635	33
17636	33
17637	33
17638	33
17639	33
17640	33
17641	33
17642	33
17643	33
17644	33
17645	33
17646	33
17647	33
17648	33
17649	33
17650	33
17651	33
17652	33
17653	33
17654	33
17655	33
17656	33
17657	33
17658	33
17659	33
17660	33
17661	33
17662	33
17663	33
17664	33
17665	33
17666	33
17667	33
17668	33
17669	33
17670	33
17671	33
17672	33
17673	33
17674	33
17675	33
17676	33
17677	33
17678	33
17679	33
17680	33
17681	33
17682	33
17683	33
17684	33
17685	33
17686	33
17687	33
17688	33
17689	33
17690	33
17691	33
17692	33
17693	33
17694	33
17695	33
17696	33
17697	33
17698	33
17699	33
17700	33
17701	33
17702	33
17703	33
17704	33
17705	33
17706	33
17707	33
17708	33
17709	33
17710	33
17711	33
17712	33
17713	33
17714	33
17715	33
17716	33
17717	33
17718	33
17719	33
17720	33
17721	33
17722	33
17723	33
17724	33
17725	33
17726	33
17727	33
17728	33
17729	33
17730	33
17731	33
17732	33
17733	33
17734	33
17735	33
17736	33
17737	33
17738	33
17739	33
17740	33
17741	33
17742	33
17743	33
17744	33
17745	33
17746	33
17747	33
17748	33
17749	33
17750	33
17751	33
17752	33
17753	33
17754	33
17755	33
17756	33
17757	33
17758	33
17759	33
17760	33
17761	33
17762	33
17763	33
17764	33
17765	33
17766	33
17767	33
17768	33
17769	33
17770	33
17771	33
17772	33
17773	33
17774	33
17775	33
17776	33
17777	33
17778	33
17779	33
17780	33
17781	33
17782	33
17783	33
17784	33
17785	33
17786	33
17787	33
17788	33
17789	33
17790	33
17791	33
17792	33
17793	33
17794	33
17795	33
17796	33
17797	33
17798	33
17799	33
17800	33
17801	33
17802	33
17803	33
17804	33
17805	33
17806	33
17807	33
17808	33
17809	33
17810	33
17811	33
17812	33
17813	33
17814	33
17815	33
17816	33
17817	33
17818	33
17819	33
17820	33
17821	33
17822	33
17823	33
17824	33
17825	33
17826	33
17827	33
17828	33
17829	33
17830	33
17831	33
17832	33
17833	33
17834	33
17835	33
17836	33
17837	33
17838	33
17839	33
17840	33
17841	33
17842	33
17843	33
17844	33
17845	33
17846	33
17847	33
17848	33
17849	33
17850	33
17851	33
17852	33
17853	33
17854	33
17855	33
17856	33
17857	33
17858	33
17859	33
17860	33
17861	33
17862	33
17863	33
17864	33
17865	33
17866	33
17867	33
17868	33
17869	33
17870	33
17871	33
17872	33
17873	33
17874	33
17875	33
17876	33
17877	33
17878	33
17879	33
17880	33
17881	33
17882	33
17883	33
17884	33
17885	33
17886	33
17887	33
17888	33
17889	33
17890	33
17891	33
17892	33
17893	33
17894	33
17895	33
17896	33
17897	33
17898	33
17899	33
17900	33
17901	33
17902	33
17903	33
17904	33
17905	33
17906	33
17907	33
17908	33
17909	33
17910	33
17911	33
17912	33
17913	33
17914	33
17915	33
17916	33
17917	33
17918	33
17919	33
17920	33
17921	33
17922	33
17923	33
17924	33
17925	33
17926	33
17927	33
17928	33
17929	33
17930	33
17931	33
17932	33
17933	33
17934	33
17935	33
17936	33
17937	33
17938	33
17939	33
17940	33
17941	33
17942	33
17943	33
17944	33
17945	33
17946	33
17947	33
17948	33
17949	33
17950	33
17951	33
17952	33
17953	33
17954	33
17955	33
17956	33
17957	33
17958	33
17959	33
17960	33
17961	33
17962	33
17963	33
17964	33
17965	33
17966	33
17967	33
17968	33
17969	33
17970	33
17971	33
17972	33
17973	33
17974	33
17975	33
17976	33
17977	33
17978	33
17979	33
17980	33
17981	33
17982	33
17983	33
17984	33
17985	33
17986	33
17987	33
17988	33
17989	33
17990	33
17991	33
17992	33
17993	33
17994	33
17995	33
17996	33
17997	33
17998	33
17999	33
18000	33

==> data/with_restart/COMB/fw-c.1-grdy.tsv <==
1	0
2	0
3	0
4	0
5	1
6	2
7	2
8	2
9	2
10	2
11	2
12	2
13	2
14	2
15	3
16	3
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	4
31	4
32	4
33	5
34	6
35	6
36	6
37	6
38	6
39	6
40	6
41	6
42	6
43	6
44	6
45	6
46	6
47	6
48	6
49	6
50	6
51	6
52	6
53	6
54	6
55	6
56	6
57	6
58	6
59	6
60	6
61	6
62	6
63	6
64	6
65	6
66	6
67	6
68	6
69	6
70	6
71	6
72	6
73	6
74	6
75	6
76	6
77	6
78	6
79	6
80	6
81	6
82	6
83	6
84	6
85	6
86	6
87	6
88	7
89	7
90	7
91	7
92	7
93	7
94	7
95	7
96	7
97	7
98	7
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	8
108	8
109	8
110	8
111	8
112	8
113	8
114	8
115	8
116	8
117	8
118	8
119	8
120	9
121	9
122	9
123	10
124	10
125	10
126	10
127	11
128	11
129	11
130	11
131	11
132	11
133	11
134	11
135	11
136	11
137	11
138	11
139	11
140	11
141	11
142	11
143	11
144	11
145	11
146	11
147	11
148	11
149	11
150	11
151	11
152	11
153	11
154	11
155	11
156	11
157	11
158	11
159	11
160	11
161	11
162	11
163	11
164	11
165	11
166	11
167	11
168	11
169	11
170	11
171	11
172	11
173	11
174	11
175	11
176	11
177	11
178	11
179	12
180	12
181	12
182	12
183	12
184	12
185	12
186	12
187	12
188	13
189	13
190	13
191	13
192	13
193	13
194	13
195	13
196	13
197	13
198	13
199	13
200	13
201	13
202	13
203	13
204	13
205	13
206	13
207	13
208	13
209	13
210	13
211	13
212	13
213	13
214	13
215	13
216	13
217	13
218	13
219	13
220	13
221	13
222	13
223	13
224	13
225	13
226	13
227	13
228	13
229	13
230	13
231	13
232	13
233	13
234	13
235	13
236	13
237	13
238	13
239	13
240	13
241	13
242	13
243	13
244	13
245	13
246	13
247	13
248	13
249	13
250	13
251	13
252	13
253	13
254	13
255	13
256	13
257	13
258	13
259	13
260	13
261	13
262	13
263	13
264	13
265	13
266	13
267	13
268	13
269	13
270	13
271	13
272	13
273	13
274	13
275	13
276	13
277	13
278	13
279	13
280	13
281	13
282	13
283	13
284	13
285	13
286	13
287	13
288	13
289	13
290	13
291	13
292	13
293	13
294	13
295	13
296	13
297	13
298	13
299	13
300	13
301	13
302	13
303	13
304	13
305	13
306	13
307	13
308	13
309	13
310	13
311	13
312	13
313	13
314	13
315	13
316	13
317	13
318	13
319	13
320	13
321	13
322	13
323	13
324	13
325	13
326	13
327	13
328	13
329	13
330	13
331	13
332	13
333	13
334	13
335	13
336	13
337	13
338	13
339	13
340	13
341	13
342	13
343	13
344	13
345	13
346	13
347	13
348	13
349	13
350	13
351	13
352	13
353	13
354	13
355	13
356	13
357	13
358	14
359	14
360	14
361	14
362	14
363	14
364	14
365	14
366	14
367	14
368	14
369	14
370	14
371	14
372	14
373	14
374	14
375	14
376	14
377	14
378	14
379	14
380	14
381	14
382	14
383	14
384	14
385	14
386	14
387	14
388	14
389	14
390	14
391	14
392	14
393	14
394	14
395	14
396	14
397	14
398	14
399	14
400	14
401	14
402	14
403	14
404	14
405	14
406	14
407	14
408	14
409	14
410	14
411	14
412	14
413	14
414	14
415	14
416	14
417	14
418	14
419	14
420	14
421	14
422	14
423	14
424	14
425	14
426	14
427	14
428	14
429	14
430	14
431	14
432	14
433	14
434	14
435	14
436	14
437	14
438	14
439	14
440	14
441	14
442	14
443	14
444	14
445	14
446	14
447	14
448	14
449	14
450	14
451	14
452	14
453	14
454	15
455	15
456	15
457	15
458	15
459	15
460	15
461	15
462	15
463	15
464	15
465	15
466	15
467	15
468	15
469	15
470	15
471	15
472	15
473	15
474	15
475	15
476	15
477	15
478	15
479	15
480	15
481	15
482	15
483	15
484	15
485	15
486	15
487	15
488	15
489	15
490	15
491	15
492	15
493	15
494	15
495	15
496	15
497	15
498	15
499	15
500	15
501	15
502	15
503	15
504	15
505	15
506	15
507	15
508	15
509	15
510	15
511	15
512	15
513	15
514	15
515	15
516	15
517	15
518	15
519	15
520	15
521	15
522	15
523	15
524	15
525	15
526	15
527	15
528	15
529	15
530	15
531	15
532	15
533	15
534	15
535	15
536	15
537	15
538	15
539	15
540	15
541	15
542	15
543	15
544	15
545	15
546	15
547	15
548	15
549	16
550	16
551	16
552	16
553	16
554	16
555	16
556	16
557	16
558	16
559	16
560	16
561	16
562	16
563	16
564	16
565	16
566	16
567	16
568	16
569	16
570	16
571	16
572	16
573	16
574	16
575	16
576	16
577	16
578	16
579	16
580	16
581	16
582	16
583	16
584	16
585	16
586	16
587	16
588	16
589	16
590	16
591	16
592	16
593	16
594	16
595	16
596	16
597	16
598	16
599	16
600	16
601	16
602	16
603	16
604	16
605	16
606	16
607	16
608	16
609	16
610	16
611	16
612	16
613	16
614	16
615	16
616	16
617	16
618	16
619	16
620	16
621	16
622	16
623	16
624	16
625	16
626	16
627	16
628	16
629	16
630	16
631	16
632	16
633	16
634	16
635	16
636	16
637	16
638	16
639	16
640	16
641	16
642	16
643	16
644	16
645	16
646	16
647	16
648	16
649	16
650	16
651	16
652	16
653	16
654	16
655	16
656	16
657	16
658	16
659	16
660	16
661	16
662	16
663	16
664	16
665	16
666	16
667	16
668	16
669	16
670	16
671	16
672	16
673	16
674	16
675	16
676	16
677	16
678	16
679	16
680	16
681	16
682	16
683	16
684	16
685	16
686	16
687	16
688	16
689	16
690	16
691	16
692	16
693	16
694	16
695	16
696	16
697	16
698	16
699	16
700	16
701	16
702	16
703	16
704	16
705	16
706	16
707	16
708	16
709	16
710	16
711	16
712	16
713	16
714	16
715	16
716	16
717	16
718	16
719	16
720	16
721	16
722	16
723	16
724	16
725	16
726	16
727	16
728	16
729	16
730	16
731	16
732	16
733	16
734	16
735	16
736	16
737	16
738	16
739	16
740	16
741	16
742	16
743	16
744	16
745	16
746	16
747	16
748	16
749	16
750	16
751	16
752	16
753	16
754	16
755	16
756	16
757	16
758	16
759	16
760	16
761	16
762	16
763	16
764	16
765	16
766	16
767	16
768	16
769	16
770	16
771	16
772	16
773	16
774	16
775	16
776	16
777	16
778	16
779	16
780	16
781	16
782	16
783	16
784	16
785	16
786	16
787	16
788	16
789	16
790	16
791	16
792	16
793	16
794	16
795	16
796	16
797	16
798	16
799	16
800	16
801	16
802	16
803	16
804	16
805	16
806	16
807	16
808	16
809	16
810	16
811	16
812	16
813	16
814	16
815	16
816	16
817	16
818	16
819	16
820	16
821	16
822	16
823	16
824	16
825	16
826	16
827	16
828	16
829	16
830	16
831	16
832	16
833	16
834	16
835	16
836	16
837	16
838	16
839	16
840	16
841	16
842	16
843	16
844	16
845	16
846	16
847	16
848	16
849	16
850	16
851	16
852	16
853	16
854	16
855	16
856	16
857	16
858	16
859	16
860	16
861	16
862	16
863	16
864	16
865	16
866	16
867	16
868	16
869	16
870	16
871	16
872	16
873	16
874	16
875	16
876	16
877	16
878	16
879	16
880	16
881	16
882	16
883	16
884	16
885	16
886	17
887	17
888	17
889	17
890	17
891	17
892	17
893	17
894	17
895	17
896	17
897	17
898	17
899	17
900	17
901	17
902	17
903	17
904	17
905	17
906	17
907	17
908	17
909	17
910	17
911	17
912	17
913	17
914	17
915	17
916	17
917	17
918	17
919	17
920	17
921	17
922	17
923	17
924	17
925	17
926	17
927	17
928	17
929	17
930	17
931	17
932	17
933	17
934	17
935	17
936	17
937	17
938	17
939	17
940	17
941	17
942	17
943	17
944	17
945	17
946	17
947	17
948	17
949	17
950	17
951	17
952	17
953	17
954	18
955	18
956	18
957	18
958	18
959	18
960	18
961	18
962	18
963	18
964	18
965	18
966	18
967	18
968	18
969	18
970	18
971	18
972	18
973	18
974	18
975	18
976	18
977	18
978	18
979	18
980	18
981	18
982	18
983	18
984	18
985	18
986	18
987	18
988	18
989	18
990	18
991	18
992	18
993	18
994	18
995	18
996	18
997	18
998	18
999	18
1000	18
1001	18
1002	18
1003	18
1004	18
1005	18
1006	18
1007	18
1008	18
1009	18
1010	18
1011	18
1012	18
1013	18
1014	18
1015	18
1016	18
1017	18
1018	18
1019	18
1020	18
1021	18
1022	18
1023	18
1024	18
1025	18
1026	18
1027	18
1028	18
1029	18
1030	18
1031	18
1032	18
1033	18
1034	18
1035	18
1036	18
1037	18
1038	18
1039	18
1040	18
1041	18
1042	18
1043	18
1044	18
1045	18
1046	18
1047	18
1048	18
1049	18
1050	18
1051	18
1052	18
1053	18
1054	18
1055	18
1056	18
1057	18
1058	18
1059	18
1060	18
1061	18
1062	18
1063	18
1064	18
1065	18
1066	18
1067	18
1068	18
1069	18
1070	18
1071	18
1072	18
1073	18
1074	18
1075	18
1076	18
1077	18
1078	18
1079	18
1080	18
1081	18
1082	18
1083	18
1084	18
1085	18
1086	18
1087	18
1088	18
1089	18
1090	18
1091	18
1092	18
1093	18
1094	18
1095	18
1096	18
1097	18
1098	18
1099	18
1100	18
1101	19
1102	19
1103	19
1104	19
1105	19
1106	19
1107	19
1108	19
1109	19
1110	19
1111	19
1112	19
1113	19
1114	19
1115	19
1116	19
1117	19
1118	19
1119	19
1120	19
1121	19
1122	19
1123	19
1124	19
1125	20
1126	20
1127	20
1128	20
1129	20
1130	20
1131	20
1132	20
1133	20
1134	20
1135	20
1136	20
1137	20
1138	20
1139	20
1140	20
1141	20
1142	20
1143	20
1144	20
1145	20
1146	20
1147	20
1148	20
1149	20
1150	20
1151	20
1152	20
1153	20
1154	20
1155	20
1156	20
1157	20
1158	20
1159	20
1160	20
1161	20
1162	20
1163	20
1164	20
1165	20
1166	20
1167	20
1168	20
1169	20
1170	20
1171	20
1172	20
1173	20
1174	20
1175	20
1176	20
1177	20
1178	20
1179	20
1180	20
1181	20
1182	20
1183	20
1184	20
1185	20
1186	20
1187	20
1188	20
1189	20
1190	20
1191	20
1192	20
1193	20
1194	20
1195	20
1196	20
1197	20
1198	20
1199	20
1200	20
1201	20
1202	20
1203	20
1204	20
1205	20
1206	20
1207	20
1208	20
1209	20
1210	20
1211	20
1212	20
1213	20
1214	20
1215	20
1216	20
1217	20
1218	20
1219	20
1220	20
1221	20
1222	20
1223	20
1224	20
1225	20
1226	20
1227	20
1228	20
1229	20
1230	20
1231	20
1232	20
1233	20
1234	20
1235	20
1236	20
1237	20
1238	20
1239	20
1240	20
1241	20
1242	20
1243	20
1244	20
1245	20
1246	20
1247	20
1248	20
1249	20
1250	20
1251	20
1252	20
1253	20
1254	20
1255	20
1256	20
1257	20
1258	20
1259	20
1260	20
1261	20
1262	20
1263	20
1264	20
1265	20
1266	20
1267	20
1268	20
1269	20
1270	20
1271	20
1272	20
1273	20
1274	20
1275	20
1276	20
1277	20
1278	20
1279	20
1280	20
1281	20
1282	20
1283	20
1284	20
1285	20
1286	20
1287	20
1288	20
1289	20
1290	20
1291	20
1292	20
1293	20
1294	20
1295	20
1296	20
1297	20
1298	20
1299	20
1300	20
1301	20
1302	20
1303	20
1304	20
1305	20
1306	20
1307	20
1308	20
1309	20
1310	20
1311	20
1312	20
1313	20
1314	20
1315	20
1316	20
1317	20
1318	20
1319	20
1320	20
1321	20
1322	20
1323	20
1324	20
1325	20
1326	20
1327	20
1328	20
1329	20
1330	21
1331	21
1332	21
1333	21
1334	21
1335	21
1336	21
1337	21
1338	21
1339	21
1340	21
1341	21
1342	21
1343	21
1344	21
1345	21
1346	21
1347	21
1348	21
1349	21
1350	21
1351	21
1352	21
1353	21
1354	21
1355	21
1356	21
1357	21
1358	21
1359	21
1360	21
1361	21
1362	21
1363	21
1364	21
1365	21
1366	21
1367	21
1368	21
1369	21
1370	21
1371	21
1372	21
1373	21
1374	21
1375	21
1376	21
1377	21
1378	21
1379	21
1380	21
1381	21
1382	21
1383	21
1384	21
1385	21
1386	21
1387	21
1388	21
1389	21
1390	21
1391	21
1392	21
1393	21
1394	21
1395	21
1396	21
1397	21
1398	21
1399	21
1400	21
1401	21
1402	21
1403	21
1404	21
1405	21
1406	21
1407	21
1408	21
1409	21
1410	21
1411	21
1412	21
1413	21
1414	21
1415	21
1416	21
1417	21
1418	21
1419	21
1420	21
1421	21
1422	21
1423	21
1424	21
1425	21
1426	21
1427	21
1428	21
1429	21
1430	21
1431	21
1432	21
1433	21
1434	21
1435	21
1436	21
1437	21
1438	21
1439	21
1440	21
1441	21
1442	21
1443	21
1444	21
1445	21
1446	21
1447	21
1448	21
1449	21
1450	21
1451	21
1452	21
1453	21
1454	21
1455	21
1456	21
1457	21
1458	21
1459	21
1460	21
1461	21
1462	21
1463	21
1464	21
1465	21
1466	21
1467	21
1468	21
1469	21
1470	21
1471	21
1472	21
1473	21
1474	21
1475	21
1476	21
1477	21
1478	21
1479	21
1480	21
1481	21
1482	21
1483	22
1484	22
1485	22
1486	22
1487	22
1488	22
1489	22
1490	22
1491	22
1492	22
1493	22
1494	22
1495	22
1496	22
1497	22
1498	22
1499	22
1500	22
1501	22
1502	22
1503	22
1504	22
1505	22
1506	22
1507	22
1508	22
1509	22
1510	22
1511	22
1512	22
1513	22
1514	22
1515	22
1516	22
1517	22
1518	22
1519	22
1520	22
1521	22
1522	22
1523	22
1524	22
1525	22
1526	22
1527	22
1528	22
1529	22
1530	22
1531	22
1532	22
1533	22
1534	22
1535	22
1536	22
1537	22
1538	22
1539	22
1540	22
1541	22
1542	22
1543	22
1544	22
1545	22
1546	22
1547	22
1548	22
1549	22
1550	22
1551	22
1552	22
1553	22
1554	22
1555	22
1556	22
1557	22
1558	22
1559	22
1560	22
1561	22
1562	22
1563	22
1564	22
1565	22
1566	22
1567	22
1568	22
1569	22
1570	22
1571	22
1572	22
1573	22
1574	22
1575	22
1576	22
1577	22
1578	22
1579	22
1580	22
1581	22
1582	22
1583	22
1584	22
1585	22
1586	22
1587	22
1588	22
1589	22
1590	22
1591	22
1592	22
1593	22
1594	22
1595	22
1596	22
1597	22
1598	22
1599	22
1600	22
1601	22
1602	22
1603	22
1604	22
1605	22
1606	22
1607	22
1608	22
1609	22
1610	22
1611	22
1612	22
1613	22
1614	22
1615	22
1616	22
1617	22
1618	22
1619	22
1620	22
1621	22
1622	22
1623	22
1624	22
1625	22
1626	22
1627	22
1628	22
1629	22
1630	22
1631	22
1632	22
1633	22
1634	22
1635	22
1636	22
1637	22
1638	22
1639	22
1640	22
1641	22
1642	22
1643	22
1644	22
1645	22
1646	22
1647	22
1648	22
1649	22
1650	22
1651	22
1652	22
1653	22
1654	22
1655	22
1656	22
1657	22
1658	22
1659	22
1660	22
1661	22
1662	22
1663	22
1664	22
1665	22
1666	22
1667	22
1668	22
1669	22
1670	22
1671	22
1672	22
1673	22
1674	22
1675	22
1676	22
1677	22
1678	22
1679	22
1680	22
1681	22
1682	22
1683	22
1684	22
1685	22
1686	22
1687	22
1688	22
1689	22
1690	22
1691	22
1692	22
1693	22
1694	22
1695	22
1696	22
1697	22
1698	22
1699	22
1700	22
1701	22
1702	22
1703	22
1704	22
1705	22
1706	22
1707	22
1708	22
1709	22
1710	22
1711	22
1712	22
1713	22
1714	22
1715	22
1716	22
1717	22
1718	22
1719	22
1720	22
1721	22
1722	22
1723	22
1724	22
1725	22
1726	22
1727	22
1728	22
1729	22
1730	22
1731	22
1732	22
1733	22
1734	22
1735	22
1736	22
1737	22
1738	22
1739	22
1740	22
1741	22
1742	22
1743	22
1744	22
1745	22
1746	22
1747	22
1748	23
1749	23
1750	23
1751	23
1752	23
1753	23
1754	23
1755	23
1756	23
1757	24
1758	24
1759	24
1760	24
1761	24
1762	24
1763	24
1764	24
1765	24
1766	24
1767	24
1768	24
1769	24
1770	25
1771	25
1772	25
1773	25
1774	25
1775	25
1776	25
1777	25
1778	25
1779	25
1780	25
1781	25
1782	25
1783	25
1784	25
1785	25
1786	25
1787	25
1788	25
1789	25
1790	25
1791	25
1792	25
1793	25
1794	25
1795	25
1796	25
1797	25
1798	25
1799	25
1800	25
1801	25
1802	25
1803	25
1804	25
1805	25
1806	25
1807	25
1808	25
1809	25
1810	25
1811	25
1812	25
1813	25
1814	25
1815	25
1816	25
1817	25
1818	25
1819	25
1820	25
1821	25
1822	25
1823	25
1824	25
1825	25
1826	25
1827	25
1828	25
1829	25
1830	25
1831	25
1832	25
1833	25
1834	25
1835	25
1836	25
1837	25
1838	25
1839	25
1840	25
1841	25
1842	25
1843	25
1844	25
1845	25
1846	25
1847	25
1848	25
1849	25
1850	25
1851	25
1852	25
1853	25
1854	25
1855	25
1856	25
1857	25
1858	25
1859	25
1860	25
1861	25
1862	25
1863	25
1864	25
1865	25
1866	25
1867	25
1868	25
1869	25
1870	25
1871	25
1872	25
1873	25
1874	25
1875	25
1876	25
1877	25
1878	25
1879	25
1880	25
1881	25
1882	25
1883	25
1884	25
1885	25
1886	25
1887	25
1888	25
1889	25
1890	25
1891	25
1892	25
1893	25
1894	25
1895	25
1896	25
1897	25
1898	25
1899	25
1900	25
1901	25
1902	25
1903	25
1904	25
1905	25
1906	25
1907	25
1908	25
1909	25
1910	25
1911	25
1912	25
1913	25
1914	25
1915	25
1916	25
1917	25
1918	25
1919	25
1920	25
1921	25
1922	25
1923	25
1924	25
1925	25
1926	25
1927	25
1928	25
1929	25
1930	25
1931	25
1932	25
1933	25
1934	25
1935	25
1936	25
1937	25
1938	25
1939	25
1940	25
1941	25
1942	25
1943	25
1944	25
1945	25
1946	25
1947	25
1948	25
1949	25
1950	25
1951	25
1952	25
1953	25
1954	25
1955	25
1956	25
1957	25
1958	25
1959	25
1960	25
1961	25
1962	25
1963	25
1964	25
1965	25
1966	25
1967	25
1968	25
1969	25
1970	25
1971	25
1972	25
1973	25
1974	25
1975	25
1976	25
1977	25
1978	25
1979	25
1980	25
1981	25
1982	25
1983	25
1984	25
1985	25
1986	25
1987	25
1988	25
1989	25
1990	25
1991	25
1992	25
1993	25
1994	25
1995	25
1996	25
1997	25
1998	25
1999	25
2000	25
2001	25
2002	25
2003	25
2004	25
2005	25
2006	25
2007	25
2008	25
2009	25
2010	25
2011	25
2012	25
2013	25
2014	25
2015	25
2016	25
2017	25
2018	25
2019	25
2020	25
2021	25
2022	25
2023	25
2024	25
2025	25
2026	25
2027	25
2028	25
2029	25
2030	25
2031	25
2032	25
2033	25
2034	25
2035	25
2036	25
2037	25
2038	25
2039	25
2040	25
2041	25
2042	25
2043	25
2044	25
2045	25
2046	25
2047	25
2048	25
2049	25
2050	25
2051	25
2052	25
2053	25
2054	25
2055	25
2056	25
2057	25
2058	25
2059	25
2060	25
2061	25
2062	25
2063	25
2064	25
2065	25
2066	25
2067	25
2068	25
2069	25
2070	25
2071	25
2072	25
2073	25
2074	25
2075	25
2076	25
2077	25
2078	25
2079	25
2080	25
2081	25
2082	25
2083	25
2084	25
2085	25
2086	25
2087	25
2088	25
2089	25
2090	25
2091	25
2092	25
2093	25
2094	25
2095	25
2096	25
2097	25
2098	25
2099	25
2100	25
2101	25
2102	25
2103	25
2104	25
2105	25
2106	25
2107	25
2108	25
2109	25
2110	25
2111	25
2112	25
2113	25
2114	25
2115	25
2116	25
2117	25
2118	25
2119	25
2120	25
2121	25
2122	25
2123	25
2124	25
2125	25
2126	25
2127	25
2128	25
2129	25
2130	25
2131	25
2132	25
2133	25
2134	25
2135	25
2136	25
2137	25
2138	25
2139	25
2140	25
2141	25
2142	25
2143	25
2144	25
2145	25
2146	25
2147	25
2148	25
2149	25
2150	25
2151	25
2152	25
2153	25
2154	25
2155	25
2156	25
2157	25
2158	25
2159	25
2160	25
2161	25
2162	25
2163	25
2164	25
2165	25
2166	25
2167	25
2168	25
2169	25
2170	25
2171	25
2172	25
2173	25
2174	25
2175	25
2176	25
2177	25
2178	25
2179	25
2180	25
2181	25
2182	25
2183	25
2184	25
2185	25
2186	25
2187	25
2188	25
2189	25
2190	25
2191	25
2192	25
2193	25
2194	25
2195	25
2196	25
2197	25
2198	25
2199	25
2200	25
2201	25
2202	25
2203	25
2204	25
2205	25
2206	25
2207	25
2208	25
2209	25
2210	25
2211	25
2212	25
2213	25
2214	25
2215	25
2216	25
2217	25
2218	25
2219	25
2220	25
2221	25
2222	25
2223	25
2224	25
2225	25
2226	25
2227	25
2228	25
2229	25
2230	25
2231	25
2232	25
2233	25
2234	25
2235	25
2236	25
2237	25
2238	25
2239	25
2240	25
2241	25
2242	25
2243	25
2244	25
2245	25
2246	25
2247	25
2248	25
2249	25
2250	25
2251	25
2252	25
2253	25
2254	25
2255	25
2256	25
2257	25
2258	25
2259	25
2260	25
2261	25
2262	25
2263	25
2264	25
2265	25
2266	25
2267	25
2268	25
2269	25
2270	25
2271	25
2272	25
2273	25
2274	25
2275	25
2276	25
2277	25
2278	25
2279	25
2280	25
2281	25
2282	25
2283	25
2284	25
2285	25
2286	25
2287	25
2288	25
2289	25
2290	25
2291	25
2292	25
2293	25
2294	25
2295	25
2296	25
2297	25
2298	25
2299	25
2300	25
2301	25
2302	25
2303	25
2304	25
2305	25
2306	25
2307	25
2308	25
2309	25
2310	25
2311	25
2312	25
2313	25
2314	25
2315	25
2316	25
2317	25
2318	25
2319	25
2320	25
2321	25
2322	25
2323	25
2324	25
2325	25
2326	25
2327	25
2328	25
2329	25
2330	25
2331	25
2332	25
2333	25
2334	25
2335	25
2336	25
2337	25
2338	25
2339	25
2340	25
2341	25
2342	26
2343	26
2344	26
2345	26
2346	26
2347	26
2348	26
2349	26
2350	26
2351	26
2352	26
2353	26
2354	26
2355	26
2356	26
2357	26
2358	26
2359	26
2360	26
2361	26
2362	26
2363	26
2364	26
2365	26
2366	26
2367	26
2368	26
2369	26
2370	26
2371	26
2372	26
2373	26
2374	26
2375	26
2376	26
2377	26
2378	26
2379	26
2380	26
2381	26
2382	26
2383	26
2384	26
2385	26
2386	26
2387	26
2388	26
2389	26
2390	26
2391	26
2392	26
2393	26
2394	26
2395	26
2396	26
2397	26
2398	26
2399	26
2400	26
2401	26
2402	26
2403	26
2404	26
2405	26
2406	26
2407	26
2408	26
2409	26
2410	26
2411	26
2412	26
2413	26
2414	26
2415	26
2416	26
2417	26
2418	26
2419	26
2420	26
2421	26
2422	26
2423	26
2424	26
2425	26
2426	26
2427	26
2428	26
2429	26
2430	26
2431	26
2432	26
2433	26
2434	26
2435	26
2436	26
2437	26
2438	26
2439	26
2440	26
2441	26
2442	26
2443	26
2444	26
2445	26
2446	26
2447	26
2448	26
2449	26
2450	26
2451	26
2452	26
2453	26
2454	26
2455	26
2456	26
2457	26
2458	26
2459	26
2460	26
2461	26
2462	26
2463	26
2464	26
2465	26
2466	26
2467	26
2468	26
2469	26
2470	26
2471	26
2472	26
2473	26
2474	26
2475	26
2476	26
2477	26
2478	26
2479	26
2480	26
2481	26
2482	26
2483	26
2484	26
2485	26
2486	26
2487	26
2488	26
2489	26
2490	26
2491	26
2492	26
2493	26
2494	26
2495	26
2496	26
2497	26
2498	26
2499	26
2500	26
2501	26
2502	26
2503	26
2504	26
2505	26
2506	26
2507	26
2508	26
2509	26
2510	26
2511	26
2512	26
2513	26
2514	26
2515	26
2516	26
2517	26
2518	26
2519	26
2520	26
2521	26
2522	26
2523	26
2524	26
2525	26
2526	26
2527	26
2528	26
2529	26
2530	26
2531	26
2532	26
2533	26
2534	26
2535	26
2536	26
2537	26
2538	26
2539	26
2540	26
2541	26
2542	26
2543	26
2544	26
2545	26
2546	26
2547	26
2548	26
2549	26
2550	26
2551	26
2552	26
2553	26
2554	26
2555	26
2556	26
2557	26
2558	26
2559	26
2560	26
2561	26
2562	26
2563	26
2564	26
2565	26
2566	26
2567	26
2568	26
2569	26
2570	26
2571	26
2572	26
2573	26
2574	26
2575	26
2576	26
2577	26
2578	26
2579	26
2580	26
2581	26
2582	26
2583	26
2584	26
2585	26
2586	26
2587	26
2588	26
2589	26
2590	26
2591	26
2592	26
2593	26
2594	26
2595	26
2596	26
2597	26
2598	26
2599	26
2600	26
2601	26
2602	26
2603	26
2604	26
2605	26
2606	26
2607	26
2608	26
2609	26
2610	26
2611	26
2612	26
2613	26
2614	26
2615	26
2616	26
2617	26
2618	26
2619	26
2620	26
2621	26
2622	26
2623	26
2624	26
2625	26
2626	26
2627	26
2628	26
2629	26
2630	26
2631	26
2632	26
2633	26
2634	26
2635	26
2636	26
2637	26
2638	26
2639	26
2640	26
2641	26
2642	26
2643	26
2644	26
2645	26
2646	26
2647	26
2648	26
2649	26
2650	26
2651	26
2652	26
2653	26
2654	26
2655	26
2656	26
2657	26
2658	26
2659	26
2660	26
2661	26
2662	26
2663	26
2664	26
2665	26
2666	26
2667	26
2668	26
2669	26
2670	26
2671	26
2672	26
2673	26
2674	26
2675	26
2676	26
2677	26
2678	26
2679	26
2680	26
2681	26
2682	26
2683	26
2684	26
2685	26
2686	26
2687	26
2688	26
2689	26
2690	26
2691	26
2692	26
2693	26
2694	26
2695	26
2696	26
2697	26
2698	26
2699	26
2700	26
2701	26
2702	26
2703	26
2704	26
2705	26
2706	26
2707	26
2708	26
2709	26
2710	26
2711	26
2712	26
2713	26
2714	26
2715	26
2716	26
2717	26
2718	26
2719	26
2720	26
2721	26
2722	26
2723	26
2724	26
2725	26
2726	26
2727	26
2728	26
2729	26
2730	26
2731	26
2732	26
2733	26
2734	26
2735	26
2736	26
2737	26
2738	26
2739	26
2740	26
2741	26
2742	26
2743	26
2744	26
2745	26
2746	26
2747	26
2748	26
2749	26
2750	26
2751	26
2752	26
2753	26
2754	26
2755	26
2756	26
2757	26
2758	26
2759	26
2760	26
2761	26
2762	26
2763	26
2764	26
2765	26
2766	26
2767	26
2768	26
2769	26
2770	26
2771	26
2772	26
2773	26
2774	26
2775	26
2776	26
2777	26
2778	26
2779	26
2780	26
2781	26
2782	26
2783	26
2784	26
2785	26
2786	26
2787	26
2788	26
2789	26
2790	26
2791	26
2792	26
2793	26
2794	26
2795	26
2796	26
2797	26
2798	26
2799	26
2800	26
2801	26
2802	26
2803	26
2804	26
2805	26
2806	26
2807	26
2808	26
2809	26
2810	26
2811	26
2812	26
2813	26
2814	26
2815	26
2816	26
2817	26
2818	26
2819	26
2820	26
2821	26
2822	26
2823	26
2824	26
2825	26
2826	26
2827	26
2828	26
2829	26
2830	26
2831	26
2832	26
2833	26
2834	26
2835	26
2836	26
2837	26
2838	26
2839	26
2840	26
2841	26
2842	26
2843	26
2844	26
2845	26
2846	26
2847	26
2848	26
2849	26
2850	26
2851	26
2852	26
2853	26
2854	26
2855	26
2856	26
2857	26
2858	26
2859	26
2860	26
2861	26
2862	26
2863	26
2864	26
2865	26
2866	26
2867	26
2868	26
2869	26
2870	26
2871	26
2872	26
2873	26
2874	26
2875	26
2876	26
2877	26
2878	26
2879	26
2880	26
2881	26
2882	26
2883	26
2884	26
2885	26
2886	26
2887	26
2888	26
2889	26
2890	26
2891	26
2892	26
2893	26
2894	26
2895	26
2896	26
2897	26
2898	26
2899	26
2900	26
2901	26
2902	26
2903	26
2904	26
2905	26
2906	26
2907	26
2908	26
2909	26
2910	26
2911	26
2912	26
2913	26
2914	26
2915	26
2916	26
2917	26
2918	26
2919	26
2920	26
2921	26
2922	26
2923	26
2924	26
2925	26
2926	26
2927	26
2928	26
2929	26
2930	26
2931	26
2932	26
2933	26
2934	26
2935	26
2936	26
2937	26
2938	26
2939	26
2940	26
2941	26
2942	26
2943	27
2944	27
2945	27
2946	27
2947	27
2948	27
2949	27
2950	27
2951	27
2952	27
2953	27
2954	27
2955	27
2956	27
2957	27
2958	27
2959	27
2960	27
2961	27
2962	27
2963	27
2964	27
2965	27
2966	27
2967	27
2968	27
2969	27
2970	27
2971	27
2972	27
2973	27
2974	27
2975	27
2976	27
2977	27
2978	27
2979	27
2980	27
2981	27
2982	27
2983	27
2984	28
2985	28
2986	28
2987	28
2988	28
2989	28
2990	28
2991	28
2992	28
2993	28
2994	28
2995	28
2996	28
2997	28
2998	28
2999	28
3000	28
3001	28
3002	28
3003	28
3004	28
3005	28
3006	28
3007	28
3008	28
3009	28
3010	28
3011	28
3012	28
3013	28
3014	28
3015	28
3016	28
3017	28
3018	28
3019	28
3020	28
3021	28
3022	28
3023	28
3024	28
3025	28
3026	28
3027	28
3028	28
3029	28
3030	28
3031	28
3032	28
3033	28
3034	28
3035	28
3036	28
3037	28
3038	28
3039	28
3040	28
3041	28
3042	28
3043	28
3044	28
3045	28
3046	28
3047	28
3048	28
3049	28
3050	28
3051	28
3052	28
3053	28
3054	28
3055	28
3056	28
3057	28
3058	28
3059	28
3060	28
3061	28
3062	28
3063	28
3064	28
3065	28
3066	28
3067	28
3068	28
3069	28
3070	28
3071	28
3072	28
3073	28
3074	28
3075	28
3076	28
3077	28
3078	28
3079	28
3080	28
3081	28
3082	28
3083	28
3084	28
3085	28
3086	28
3087	28
3088	28
3089	28
3090	28
3091	28
3092	28
3093	28
3094	28
3095	28
3096	28
3097	28
3098	28
3099	28
3100	28
3101	28
3102	28
3103	28
3104	28
3105	28
3106	28
3107	28
3108	28
3109	28
3110	28
3111	28
3112	28
3113	28
3114	28
3115	28
3116	28
3117	28
3118	28
3119	28
3120	28
3121	28
3122	28
3123	28
3124	28
3125	28
3126	28
3127	28
3128	28
3129	28
3130	28
3131	28
3132	28
3133	28
3134	28
3135	28
3136	28
3137	28
3138	28
3139	28
3140	29
3141	29
3142	29
3143	29
3144	29
3145	29
3146	29
3147	29
3148	29
3149	29
3150	29
3151	29
3152	29
3153	29
3154	29
3155	29
3156	29
3157	29
3158	29
3159	29
3160	29
3161	29
3162	29
3163	29
3164	29
3165	29
3166	29
3167	29
3168	29
3169	29
3170	29
3171	29
3172	29
3173	29
3174	29
3175	29
3176	29
3177	29
3178	29
3179	29
3180	29
3181	29
3182	29
3183	29
3184	29
3185	29
3186	29
3187	29
3188	29
3189	29
3190	29
3191	29
3192	29
3193	29
3194	29
3195	29
3196	29
3197	29
3198	29
3199	29
3200	29
3201	29
3202	29
3203	29
3204	29
3205	29
3206	29
3207	29
3208	29
3209	29
3210	29
3211	29
3212	29
3213	29
3214	29
3215	29
3216	29
3217	29
3218	29
3219	29
3220	29
3221	29
3222	29
3223	29
3224	29
3225	29
3226	29
3227	29
3228	29
3229	29
3230	29
3231	29
3232	29
3233	29
3234	29
3235	29
3236	29
3237	29
3238	29
3239	29
3240	29
3241	29
3242	29
3243	29
3244	29
3245	29
3246	29
3247	29
3248	29
3249	29
3250	29
3251	29
3252	29
3253	29
3254	29
3255	29
3256	29
3257	29
3258	29
3259	29
3260	29
3261	29
3262	29
3263	29
3264	29
3265	29
3266	29
3267	29
3268	29
3269	29
3270	29
3271	29
3272	29
3273	29
3274	29
3275	29
3276	29
3277	29
3278	29
3279	29
3280	29
3281	29
3282	29
3283	29
3284	29
3285	29
3286	29
3287	29
3288	29
3289	29
3290	29
3291	29
3292	29
3293	29
3294	29
3295	29
3296	29
3297	29
3298	29
3299	29
3300	29
3301	29
3302	29
3303	29
3304	29
3305	29
3306	29
3307	29
3308	29
3309	29
3310	29
3311	29
3312	29
3313	29
3314	29
3315	29
3316	29
3317	29
3318	29
3319	29
3320	29
3321	29
3322	29
3323	29
3324	29
3325	29
3326	29
3327	29
3328	29
3329	29
3330	29
3331	29
3332	29
3333	29
3334	29
3335	29
3336	29
3337	29
3338	29
3339	29
3340	29
3341	29
3342	29
3343	29
3344	29
3345	29
3346	29
3347	29
3348	29
3349	29
3350	29
3351	29
3352	29
3353	29
3354	29
3355	29
3356	29
3357	29
3358	29
3359	29
3360	29
3361	29
3362	29
3363	29
3364	29
3365	29
3366	29
3367	29
3368	29
3369	29
3370	29
3371	29
3372	29
3373	29
3374	29
3375	29
3376	29
3377	29
3378	29
3379	29
3380	29
3381	29
3382	29
3383	29
3384	29
3385	29
3386	29
3387	29
3388	29
3389	29
3390	29
3391	29
3392	29
3393	29
3394	29
3395	29
3396	29
3397	29
3398	29
3399	29
3400	29
3401	29
3402	29
3403	29
3404	29
3405	29
3406	29
3407	29
3408	29
3409	29
3410	29
3411	29
3412	29
3413	29
3414	29
3415	29
3416	29
3417	29
3418	30
3419	30
3420	30
3421	30
3422	30
3423	30
3424	30
3425	30
3426	30
3427	30
3428	30
3429	30
3430	30
3431	30
3432	30
3433	30
3434	30
3435	30
3436	30
3437	30
3438	30
3439	30
3440	30
3441	30
3442	30
3443	30
3444	30
3445	30
3446	30
3447	30
3448	30
3449	30
3450	30
3451	30
3452	30
3453	30
3454	30
3455	30
3456	30
3457	30
3458	30
3459	30
3460	30
3461	30
3462	30
3463	30
3464	30
3465	30
3466	30
3467	30
3468	30
3469	30
3470	30
3471	30
3472	30
3473	30
3474	30
3475	30
3476	30
3477	30
3478	30
3479	30
3480	30
3481	30
3482	30
3483	30
3484	30
3485	30
3486	30
3487	30
3488	30
3489	30
3490	30
3491	30
3492	30
3493	30
3494	30
3495	30
3496	30
3497	30
3498	30
3499	30
3500	30
3501	30
3502	30
3503	30
3504	30
3505	30
3506	30
3507	30
3508	30
3509	30
3510	30
3511	30
3512	30
3513	30
3514	30
3515	30
3516	30
3517	30
3518	30
3519	30
3520	30
3521	30
3522	30
3523	30
3524	30
3525	30
3526	30
3527	30
3528	30
3529	30
3530	30
3531	30
3532	30
3533	30
3534	30
3535	30
3536	30
3537	30
3538	30
3539	30
3540	30
3541	30
3542	30
3543	30
3544	30
3545	30
3546	30
3547	30
3548	30
3549	30
3550	30
3551	30
3552	30
3553	30
3554	30
3555	30
3556	30
3557	30
3558	30
3559	30
3560	30
3561	30
3562	30
3563	30
3564	30
3565	30
3566	30
3567	30
3568	30
3569	30
3570	30
3571	30
3572	30
3573	30
3574	30
3575	30
3576	30
3577	30
3578	30
3579	30
3580	30
3581	30
3582	30
3583	30
3584	30
3585	30
3586	30
3587	30
3588	30
3589	30
3590	30
3591	30
3592	30
3593	30
3594	30
3595	30
3596	30
3597	30
3598	30
3599	30
3600	30
3601	30
3602	30
3603	30
3604	30
3605	30
3606	30
3607	30
3608	30
3609	30
3610	30
3611	30
3612	30
3613	30
3614	30
3615	30
3616	30
3617	30
3618	30
3619	30
3620	30
3621	30
3622	30
3623	30
3624	30
3625	30
3626	30
3627	30
3628	30
3629	30
3630	30
3631	30
3632	30
3633	30
3634	30
3635	30
3636	30
3637	30
3638	30
3639	30
3640	30
3641	30
3642	30
3643	30
3644	30
3645	30
3646	30
3647	30
3648	30
3649	30
3650	30
3651	30
3652	30
3653	30
3654	30
3655	30
3656	30
3657	30
3658	30
3659	30
3660	30
3661	30
3662	30
3663	30
3664	30
3665	30
3666	30
3667	30
3668	30
3669	30
3670	30
3671	30
3672	30
3673	30
3674	30
3675	30
3676	30
3677	30
3678	30
3679	30
3680	30
3681	30
3682	30
3683	30
3684	30
3685	30
3686	30
3687	30
3688	30
3689	30
3690	30
3691	30
3692	30
3693	30
3694	30
3695	30
3696	30
3697	30
3698	30
3699	30
3700	30
3701	30
3702	30
3703	30
3704	30
3705	30
3706	30
3707	30
3708	30
3709	30
3710	30
3711	30
3712	30
3713	30
3714	30
3715	30
3716	30
3717	30
3718	30
3719	30
3720	30
3721	30
3722	30
3723	30
3724	30
3725	30
3726	30
3727	30
3728	30
3729	30
3730	30
3731	30
3732	30
3733	30
3734	30
3735	30
3736	30
3737	30
3738	30
3739	30
3740	30
3741	30
3742	30
3743	30
3744	30
3745	30
3746	30
3747	30
3748	30
3749	30
3750	30
3751	30
3752	30
3753	30
3754	30
3755	30
3756	30
3757	30
3758	30
3759	30
3760	30
3761	30
3762	30
3763	30
3764	30
3765	30
3766	30
3767	30
3768	30
3769	30
3770	30
3771	30
3772	30
3773	30
3774	30
3775	30
3776	30
3777	30
3778	30
3779	30
3780	30
3781	30
3782	30
3783	30
3784	30
3785	30
3786	30
3787	30
3788	30
3789	30
3790	30
3791	30
3792	30
3793	30
3794	30
3795	30
3796	30
3797	30
3798	30
3799	30
3800	30
3801	30
3802	30
3803	30
3804	30
3805	30
3806	30
3807	30
3808	30
3809	30
3810	30
3811	30
3812	30
3813	30
3814	30
3815	30
3816	30
3817	30
3818	30
3819	30
3820	30
3821	30
3822	30
3823	30
3824	30
3825	30
3826	30
3827	30
3828	30
3829	30
3830	30
3831	30
3832	30
3833	30
3834	30
3835	30
3836	30
3837	30
3838	30
3839	30
3840	30
3841	30
3842	30
3843	30
3844	30
3845	30
3846	30
3847	30
3848	30
3849	30
3850	30
3851	30
3852	30
3853	30
3854	30
3855	30
3856	30
3857	30
3858	30
3859	30
3860	30
3861	30
3862	30
3863	30
3864	30
3865	30
3866	30
3867	30
3868	30
3869	30
3870	30
3871	30
3872	30
3873	30
3874	30
3875	30
3876	30
3877	30
3878	30
3879	30
3880	30
3881	30
3882	30
3883	30
3884	30
3885	30
3886	30
3887	30
3888	30
3889	30
3890	30
3891	30
3892	30
3893	30
3894	30
3895	30
3896	30
3897	30
3898	30
3899	30
3900	30
3901	30
3902	30
3903	30
3904	30
3905	30
3906	30
3907	30
3908	30
3909	30
3910	30
3911	30
3912	30
3913	30
3914	30
3915	30
3916	30
3917	30
3918	30
3919	30
3920	30
3921	30
3922	30
3923	30
3924	30
3925	30
3926	30
3927	30
3928	30
3929	30
3930	30
3931	30
3932	30
3933	30
3934	30
3935	30
3936	30
3937	30
3938	30
3939	30
3940	30
3941	30
3942	30
3943	30
3944	30
3945	30
3946	30
3947	30
3948	30
3949	30
3950	30
3951	30
3952	30
3953	30
3954	30
3955	30
3956	30
3957	30
3958	30
3959	30
3960	30
3961	30
3962	30
3963	30
3964	30
3965	30
3966	30
3967	30
3968	30
3969	30
3970	30
3971	30
3972	30
3973	30
3974	30
3975	30
3976	30
3977	30
3978	30
3979	30
3980	30
3981	30
3982	30
3983	30
3984	30
3985	30
3986	30
3987	30
3988	30
3989	30
3990	30
3991	30
3992	30
3993	30
3994	30
3995	30
3996	30
3997	30
3998	30
3999	30
4000	30
4001	30
4002	30
4003	30
4004	30
4005	30
4006	30
4007	30
4008	30
4009	30
4010	30
4011	30
4012	30
4013	30
4014	30
4015	30
4016	30
4017	30
4018	30
4019	30
4020	30
4021	30
4022	30
4023	30
4024	30
4025	30
4026	30
4027	30
4028	30
4029	30
4030	30
4031	30
4032	30
4033	30
4034	30
4035	30
4036	30
4037	30
4038	30
4039	30
4040	30
4041	30
4042	30
4043	30
4044	30
4045	30
4046	30
4047	30
4048	30
4049	30
4050	30
4051	30
4052	30
4053	30
4054	30
4055	30
4056	30
4057	30
4058	30
4059	30
4060	30
4061	30
4062	30
4063	30
4064	30
4065	30
4066	30
4067	30
4068	30
4069	30
4070	30
4071	30
4072	30
4073	30
4074	30
4075	30
4076	30
4077	30
4078	30
4079	30
4080	30
4081	30
4082	30
4083	30
4084	30
4085	30
4086	30
4087	30
4088	30
4089	30
4090	30
4091	30
4092	30
4093	30
4094	30
4095	30
4096	30
4097	30
4098	30
4099	30
4100	30
4101	30
4102	30
4103	30
4104	30
4105	30
4106	30
4107	30
4108	30
4109	30
4110	30
4111	30
4112	30
4113	30
4114	30
4115	30
4116	30
4117	30
4118	30
4119	30
4120	30
4121	30
4122	30
4123	30
4124	30
4125	30
4126	30
4127	30
4128	30
4129	30
4130	30
4131	30
4132	30
4133	30
4134	30
4135	30
4136	30
4137	30
4138	30
4139	30
4140	30
4141	30
4142	30
4143	30
4144	30
4145	30
4146	30
4147	30
4148	30
4149	30
4150	30
4151	30
4152	30
4153	30
4154	30
4155	30
4156	30
4157	30
4158	30
4159	30
4160	30
4161	30
4162	30
4163	30
4164	30
4165	30
4166	30
4167	30
4168	30
4169	30
4170	30
4171	30
4172	30
4173	30
4174	30
4175	30
4176	30
4177	30
4178	30
4179	30
4180	30
4181	30
4182	30
4183	30
4184	30
4185	30
4186	30
4187	30
4188	30
4189	30
4190	30
4191	30
4192	30
4193	30
4194	30
4195	30
4196	30
4197	30
4198	30
4199	30
4200	30
4201	30
4202	30
4203	30
4204	30
4205	30
4206	30
4207	30
4208	30
4209	30
4210	30
4211	30
4212	30
4213	30
4214	30
4215	30
4216	30
4217	30
4218	30
4219	30
4220	30
4221	30
4222	30
4223	30
4224	30
4225	30
4226	30
4227	30
4228	30
4229	30
4230	30
4231	30
4232	30
4233	30
4234	30
4235	30
4236	30
4237	30
4238	30
4239	30
4240	30
4241	30
4242	30
4243	30
4244	30
4245	30
4246	30
4247	30
4248	30
4249	30
4250	30
4251	30
4252	30
4253	30
4254	30
4255	30
4256	30
4257	30
4258	30
4259	30
4260	30
4261	30
4262	30
4263	30
4264	30
4265	30
4266	30
4267	30
4268	30
4269	30
4270	30
4271	30
4272	30
4273	30
4274	30
4275	30
4276	30
4277	30
4278	30
4279	30
4280	30
4281	30
4282	30
4283	30
4284	30
4285	30
4286	30
4287	30
4288	30
4289	30
4290	30
4291	30
4292	30
4293	30
4294	30
4295	30
4296	30
4297	30
4298	30
4299	30
4300	30
4301	30
4302	30
4303	31
4304	31
4305	31
4306	31
4307	31
4308	31
4309	31
4310	31
4311	31
4312	31
4313	31
4314	31
4315	31
4316	31
4317	31
4318	31
4319	31
4320	31
4321	31
4322	31
4323	31
4324	31
4325	31
4326	31
4327	31
4328	31
4329	31
4330	31
4331	31
4332	31
4333	31
4334	31
4335	31
4336	31
4337	31
4338	31
4339	31
4340	31
4341	31
4342	31
4343	31
4344	31
4345	31
4346	31
4347	31
4348	31
4349	31
4350	31
4351	31
4352	31
4353	31
4354	31
4355	31
4356	31
4357	31
4358	31
4359	31
4360	31
4361	31
4362	31
4363	31
4364	31
4365	31
4366	31
4367	31
4368	31
4369	31
4370	31
4371	31
4372	31
4373	31
4374	31
4375	31
4376	31
4377	31
4378	31
4379	31
4380	31
4381	31
4382	31
4383	31
4384	31
4385	31
4386	31
4387	31
4388	31
4389	31
4390	31
4391	31
4392	31
4393	31
4394	31
4395	31
4396	31
4397	31
4398	31
4399	31
4400	31
4401	31
4402	31
4403	31
4404	31
4405	31
4406	31
4407	31
4408	31
4409	31
4410	31
4411	31
4412	31
4413	31
4414	31
4415	31
4416	31
4417	31
4418	31
4419	31
4420	31
4421	31
4422	31
4423	31
4424	31
4425	31
4426	31
4427	31
4428	31
4429	31
4430	31
4431	31
4432	31
4433	31
4434	31
4435	31
4436	31
4437	31
4438	31
4439	31
4440	31
4441	31
4442	31
4443	31
4444	31
4445	31
4446	31
4447	31
4448	31
4449	31
4450	31
4451	31
4452	31
4453	31
4454	31
4455	31
4456	31
4457	31
4458	31
4459	31
4460	31
4461	31
4462	31
4463	31
4464	31
4465	31
4466	31
4467	31
4468	31
4469	31
4470	31
4471	31
4472	31
4473	31
4474	31
4475	31
4476	31
4477	31
4478	31
4479	31
4480	31
4481	31
4482	31
4483	31
4484	31
4485	31
4486	31
4487	31
4488	31
4489	31
4490	31
4491	31
4492	31
4493	31
4494	31
4495	31
4496	31
4497	31
4498	31
4499	31
4500	31
4501	31
4502	31
4503	31
4504	31
4505	31
4506	31
4507	31
4508	31
4509	31
4510	31
4511	31
4512	31
4513	31
4514	31
4515	31
4516	31
4517	31
4518	31
4519	31
4520	31
4521	31
4522	31
4523	31
4524	31
4525	31
4526	31
4527	31
4528	31
4529	31
4530	31
4531	31
4532	31
4533	31
4534	31
4535	31
4536	31
4537	31
4538	31
4539	31
4540	31
4541	31
4542	31
4543	31
4544	31
4545	31
4546	31
4547	31
4548	31
4549	31
4550	31
4551	31
4552	31
4553	31
4554	31
4555	31
4556	31
4557	31
4558	31
4559	31
4560	31
4561	31
4562	31
4563	31
4564	31
4565	31
4566	31
4567	31
4568	31
4569	31
4570	31
4571	31
4572	31
4573	31
4574	31
4575	31
4576	31
4577	31
4578	31
4579	31
4580	31
4581	31
4582	31
4583	31
4584	31
4585	31
4586	31
4587	31
4588	31
4589	31
4590	31
4591	31
4592	31
4593	31
4594	31
4595	31
4596	31
4597	31
4598	31
4599	31
4600	31
4601	31
4602	31
4603	31
4604	31
4605	31
4606	31
4607	31
4608	31
4609	31
4610	31
4611	31
4612	31
4613	31
4614	31
4615	31
4616	31
4617	31
4618	31
4619	31
4620	31
4621	31
4622	31
4623	31
4624	31
4625	31
4626	31
4627	31
4628	31
4629	31
4630	31
4631	31
4632	31
4633	31
4634	31
4635	31
4636	31
4637	31
4638	31
4639	31
4640	31
4641	31
4642	31
4643	31
4644	31
4645	31
4646	31
4647	31
4648	31
4649	31
4650	31
4651	31
4652	31
4653	31
4654	31
4655	31
4656	31
4657	31
4658	31
4659	31
4660	31
4661	31
4662	31
4663	31
4664	31
4665	31
4666	31
4667	31
4668	31
4669	31
4670	31
4671	31
4672	31
4673	31
4674	31
4675	31
4676	31
4677	31
4678	31
4679	31
4680	31
4681	31
4682	31
4683	31
4684	31
4685	31
4686	31
4687	31
4688	31
4689	31
4690	31
4691	31
4692	31
4693	31
4694	31
4695	31
4696	31
4697	31
4698	31
4699	31
4700	31
4701	31
4702	31
4703	31
4704	31
4705	31
4706	31
4707	31
4708	31
4709	31
4710	31
4711	31
4712	31
4713	31
4714	31
4715	31
4716	31
4717	31
4718	31
4719	31
4720	31
4721	31
4722	31
4723	31
4724	31
4725	31
4726	31
4727	31
4728	31
4729	31
4730	31
4731	31
4732	31
4733	31
4734	31
4735	31
4736	31
4737	31
4738	31
4739	31
4740	31
4741	31
4742	31
4743	31
4744	31
4745	31
4746	31
4747	31
4748	31
4749	31
4750	31
4751	31
4752	31
4753	31
4754	31
4755	31
4756	31
4757	31
4758	31
4759	31
4760	31
4761	31
4762	31
4763	31
4764	31
4765	31
4766	31
4767	31
4768	31
4769	31
4770	31
4771	31
4772	31
4773	31
4774	31
4775	31
4776	31
4777	31
4778	31
4779	31
4780	31
4781	31
4782	31
4783	31
4784	31
4785	31
4786	31
4787	31
4788	31
4789	31
4790	31
4791	31
4792	31
4793	31
4794	31
4795	31
4796	31
4797	31
4798	31
4799	31
4800	31
4801	31
4802	31
4803	31
4804	31
4805	31
4806	31
4807	31
4808	31
4809	31
4810	31
4811	31
4812	31
4813	31
4814	31
4815	31
4816	31
4817	31
4818	31
4819	31
4820	31
4821	31
4822	31
4823	31
4824	31
4825	31
4826	31
4827	31
4828	31
4829	31
4830	31
4831	31
4832	31
4833	31
4834	31
4835	31
4836	31
4837	31
4838	31
4839	31
4840	31
4841	31
4842	31
4843	31
4844	31
4845	31
4846	31
4847	31
4848	31
4849	31
4850	31
4851	31
4852	31
4853	31
4854	31
4855	31
4856	31
4857	31
4858	31
4859	31
4860	31
4861	31
4862	31
4863	31
4864	31
4865	31
4866	31
4867	31
4868	31
4869	31
4870	31
4871	31
4872	31
4873	31
4874	31
4875	31
4876	31
4877	31
4878	31
4879	31
4880	31
4881	31
4882	31
4883	31
4884	31
4885	31
4886	31
4887	31
4888	31
4889	31
4890	31
4891	31
4892	31
4893	31
4894	31
4895	31
4896	31
4897	31
4898	31
4899	31
4900	31
4901	31
4902	31
4903	31
4904	31
4905	31
4906	31
4907	31
4908	31
4909	31
4910	31
4911	31
4912	31
4913	31
4914	31
4915	31
4916	31
4917	31
4918	31
4919	31
4920	31
4921	31
4922	31
4923	31
4924	31
4925	31
4926	31
4927	31
4928	31
4929	31
4930	31
4931	31
4932	31
4933	31
4934	31
4935	31
4936	31
4937	31
4938	31
4939	31
4940	31
4941	31
4942	31
4943	31
4944	31
4945	31
4946	31
4947	31
4948	31
4949	31
4950	31
4951	31
4952	31
4953	31
4954	31
4955	31
4956	31
4957	31
4958	31
4959	31
4960	31
4961	31
4962	31
4963	31
4964	31
4965	31
4966	31
4967	31
4968	31
4969	31
4970	31
4971	31
4972	31
4973	31
4974	31
4975	31
4976	31
4977	31
4978	31
4979	31
4980	31
4981	31
4982	31
4983	31
4984	31
4985	31
4986	31
4987	31
4988	31
4989	31
4990	31
4991	31
4992	31
4993	31
4994	31
4995	31
4996	31
4997	31
4998	31
4999	31
5000	31
5001	31
5002	31
5003	31
5004	31
5005	31
5006	31
5007	31
5008	31
5009	31
5010	31
5011	31
5012	31
5013	31
5014	31
5015	31
5016	31
5017	31
5018	31
5019	31
5020	31
5021	31
5022	31
5023	31
5024	31
5025	31
5026	31
5027	31
5028	31
5029	31
5030	31
5031	31
5032	31
5033	31
5034	31
5035	31
5036	31
5037	31
5038	31
5039	31
5040	31
5041	31
5042	31
5043	31
5044	31
5045	31
5046	31
5047	31
5048	31
5049	31
5050	31
5051	31
5052	31
5053	31
5054	31
5055	31
5056	31
5057	31
5058	31
5059	31
5060	31
5061	31
5062	31
5063	31
5064	31
5065	31
5066	31
5067	31
5068	31
5069	31
5070	31
5071	31
5072	31
5073	31
5074	31
5075	31
5076	31
5077	31
5078	31
5079	31
5080	31
5081	31
5082	31
5083	31
5084	31
5085	31
5086	31
5087	31
5088	31
5089	31
5090	31
5091	31
5092	31
5093	31
5094	31
5095	31
5096	31
5097	31
5098	31
5099	31
5100	31
5101	31
5102	31
5103	31
5104	31
5105	31
5106	31
5107	31
5108	31
5109	31
5110	31
5111	31
5112	31
5113	31
5114	31
5115	31
5116	31
5117	31
5118	31
5119	31
5120	31
5121	31
5122	31
5123	31
5124	31
5125	31
5126	31
5127	31
5128	31
5129	31
5130	31
5131	31
5132	31
5133	31
5134	31
5135	31
5136	31
5137	31
5138	31
5139	31
5140	31
5141	31
5142	31
5143	31
5144	31
5145	31
5146	31
5147	31
5148	31
5149	31
5150	31
5151	31
5152	31
5153	31
5154	31
5155	31
5156	31
5157	31
5158	31
5159	31
5160	31
5161	31
5162	31
5163	31
5164	31
5165	31
5166	31
5167	31
5168	31
5169	31
5170	31
5171	31
5172	31
5173	31
5174	31
5175	31
5176	31
5177	31
5178	31
5179	31
5180	31
5181	31
5182	31
5183	31
5184	31
5185	31
5186	31
5187	31
5188	31
5189	31
5190	31
5191	31
5192	31
5193	31
5194	31
5195	31
5196	31
5197	31
5198	31
5199	31
5200	31
5201	31
5202	31
5203	31
5204	31
5205	31
5206	31
5207	31
5208	31
5209	31
5210	31
5211	31
5212	31
5213	31
5214	31
5215	31
5216	31
5217	31
5218	31
5219	31
5220	31
5221	31
5222	31
5223	31
5224	31
5225	31
5226	31
5227	31
5228	31
5229	31
5230	31
5231	31
5232	31
5233	31
5234	31
5235	31
5236	31
5237	31
5238	31
5239	31
5240	31
5241	31
5242	31
5243	31
5244	31
5245	31
5246	31
5247	31
5248	31
5249	31
5250	31
5251	31
5252	31
5253	31
5254	31
5255	31
5256	31
5257	31
5258	31
5259	31
5260	31
5261	31
5262	31
5263	31
5264	31
5265	31
5266	31
5267	31
5268	31
5269	31
5270	31
5271	31
5272	31
5273	31
5274	31
5275	31
5276	31
5277	31
5278	31
5279	31
5280	31
5281	31
5282	31
5283	31
5284	31
5285	31
5286	31
5287	31
5288	31
5289	31
5290	31
5291	31
5292	31
5293	31
5294	31
5295	31
5296	31
5297	31
5298	31
5299	31
5300	31
5301	31
5302	31
5303	31
5304	31
5305	31
5306	31
5307	31
5308	31
5309	31
5310	31
5311	31
5312	31
5313	31
5314	31
5315	31
5316	31
5317	31
5318	31
5319	31
5320	31
5321	31
5322	31
5323	31
5324	31
5325	31
5326	31
5327	31
5328	31
5329	31
5330	31
5331	31
5332	31
5333	31
5334	31
5335	31
5336	31
5337	31
5338	31
5339	31
5340	31
5341	31
5342	31
5343	31
5344	31
5345	31
5346	31
5347	31
5348	31
5349	31
5350	31
5351	31
5352	31
5353	31
5354	31
5355	31
5356	31
5357	31
5358	31
5359	31
5360	31
5361	31
5362	31
5363	31
5364	31
5365	31
5366	31
5367	31
5368	31
5369	31
5370	31
5371	31
5372	31
5373	31
5374	31
5375	31
5376	31
5377	31
5378	31
5379	31
5380	31
5381	31
5382	31
5383	31
5384	31
5385	31
5386	31
5387	31
5388	31
5389	31
5390	31
5391	31
5392	31
5393	31
5394	31
5395	31
5396	31
5397	31
5398	31
5399	31
5400	31
5401	31
5402	31
5403	31
5404	31
5405	31
5406	31
5407	31
5408	31
5409	31
5410	31
5411	31
5412	31
5413	31
5414	31
5415	31
5416	31
5417	31
5418	31
5419	31
5420	31
5421	31
5422	31
5423	31
5424	31
5425	31
5426	31
5427	31
5428	31
5429	31
5430	31
5431	31
5432	31
5433	31
5434	31
5435	31
5436	31
5437	31
5438	31
5439	31
5440	31
5441	31
5442	31
5443	31
5444	31
5445	31
5446	31
5447	31
5448	31
5449	31
5450	31
5451	31
5452	31
5453	31
5454	31
5455	31
5456	31
5457	31
5458	31
5459	31
5460	31
5461	31
5462	31
5463	31
5464	31
5465	31
5466	31
5467	31
5468	31
5469	31
5470	31
5471	31
5472	31
5473	31
5474	31
5475	31
5476	31
5477	31
5478	31
5479	31
5480	31
5481	31
5482	31
5483	31
5484	31
5485	31
5486	31
5487	31
5488	31
5489	31
5490	31
5491	31
5492	31
5493	31
5494	31
5495	31
5496	31
5497	31
5498	31
5499	31
5500	31
5501	31
5502	31
5503	31
5504	31
5505	31
5506	31
5507	31
5508	31
5509	31
5510	31
5511	31
5512	31
5513	31
5514	31
5515	31
5516	31
5517	31
5518	31
5519	31
5520	31
5521	31
5522	31
5523	31
5524	31
5525	31
5526	31
5527	31
5528	31
5529	31
5530	31
5531	31
5532	31
5533	31
5534	31
5535	31
5536	31
5537	31
5538	31
5539	31
5540	31
5541	31
5542	31
5543	31
5544	31
5545	31
5546	31
5547	31
5548	31
5549	31
5550	31
5551	31
5552	31
5553	31
5554	31
5555	31
5556	31
5557	31
5558	31
5559	31
5560	31
5561	31
5562	31
5563	31
5564	31
5565	31
5566	31
5567	31
5568	31
5569	31
5570	31
5571	31
5572	31
5573	31
5574	31
5575	31
5576	31
5577	31
5578	31
5579	31
5580	31
5581	31
5582	31
5583	31
5584	31
5585	31
5586	31
5587	31
5588	31
5589	31
5590	31
5591	31
5592	31
5593	31
5594	31
5595	31
5596	31
5597	31
5598	31
5599	31
5600	31
5601	31
5602	31
5603	31
5604	31
5605	31
5606	31
5607	31
5608	31
5609	31
5610	31
5611	31
5612	31
5613	31
5614	31
5615	31
5616	31
5617	31
5618	31
5619	31
5620	31
5621	31
5622	31
5623	31
5624	31
5625	31
5626	31
5627	31
5628	31
5629	31
5630	31
5631	31
5632	31
5633	31
5634	31
5635	31
5636	31
5637	31
5638	31
5639	31
5640	31
5641	31
5642	31
5643	31
5644	31
5645	31
5646	31
5647	31
5648	31
5649	31
5650	31
5651	31
5652	31
5653	31
5654	31
5655	31
5656	31
5657	31
5658	31
5659	31
5660	31
5661	31
5662	31
5663	31
5664	31
5665	31
5666	31
5667	31
5668	31
5669	31
5670	31
5671	31
5672	31
5673	31
5674	31
5675	31
5676	31
5677	31
5678	31
5679	31
5680	31
5681	31
5682	31
5683	31
5684	31
5685	31
5686	31
5687	31
5688	31
5689	31
5690	31
5691	31
5692	31
5693	31
5694	31
5695	31
5696	31
5697	31
5698	31
5699	31
5700	31
5701	31
5702	31
5703	31
5704	31
5705	31
5706	31
5707	31
5708	31
5709	31
5710	31
5711	31
5712	31
5713	31
5714	31
5715	31
5716	31
5717	31
5718	31
5719	31
5720	31
5721	31
5722	31
5723	31
5724	31
5725	31
5726	31
5727	31
5728	31
5729	31
5730	31
5731	31
5732	31
5733	31
5734	31
5735	31
5736	31
5737	31
5738	31
5739	31
5740	31
5741	31
5742	31
5743	31
5744	31
5745	31
5746	31
5747	31
5748	31
5749	31
5750	31
5751	31
5752	31
5753	31
5754	31
5755	31
5756	31
5757	31
5758	31
5759	31
5760	31
5761	31
5762	31
5763	31
5764	31
5765	31
5766	31
5767	31
5768	31
5769	31
5770	31
5771	31
5772	31
5773	31
5774	31
5775	31
5776	31
5777	31
5778	31
5779	31
5780	31
5781	31
5782	31
5783	31
5784	31
5785	31
5786	31
5787	31
5788	31
5789	31
5790	31
5791	31
5792	31
5793	31
5794	31
5795	31
5796	31
5797	31
5798	31
5799	31
5800	31
5801	31
5802	31
5803	31
5804	31
5805	31
5806	31
5807	31
5808	31
5809	31
5810	31
5811	31
5812	31
5813	31
5814	31
5815	31
5816	31
5817	31
5818	31
5819	31
5820	31
5821	31
5822	31
5823	31
5824	31
5825	31
5826	31
5827	31
5828	31
5829	31
5830	31
5831	31
5832	31
5833	31
5834	31
5835	31
5836	31
5837	31
5838	31
5839	31
5840	31
5841	31
5842	31
5843	31
5844	31
5845	31
5846	31
5847	31
5848	31
5849	31
5850	31
5851	31
5852	31
5853	31
5854	31
5855	31
5856	31
5857	31
5858	31
5859	31
5860	31
5861	31
5862	31
5863	31
5864	31
5865	31
5866	31
5867	31
5868	31
5869	31
5870	31
5871	31
5872	31
5873	31
5874	31
5875	31
5876	31
5877	31
5878	31
5879	31
5880	31
5881	31
5882	31
5883	31
5884	31
5885	31
5886	31
5887	31
5888	31
5889	31
5890	31
5891	31
5892	31
5893	31
5894	31
5895	31
5896	31
5897	31
5898	31
5899	31
5900	31
5901	31
5902	31
5903	31
5904	31
5905	31
5906	31
5907	31
5908	31
5909	31
5910	31
5911	31
5912	31
5913	31
5914	31
5915	31
5916	31
5917	31
5918	31
5919	31
5920	31
5921	31
5922	31
5923	31
5924	31
5925	31
5926	31
5927	31
5928	31
5929	31
5930	31
5931	31
5932	31
5933	31
5934	31
5935	31
5936	31
5937	31
5938	31
5939	31
5940	31
5941	31
5942	31
5943	31
5944	31
5945	31
5946	31
5947	31
5948	31
5949	31
5950	31
5951	31
5952	31
5953	31
5954	31
5955	31
5956	31
5957	31
5958	31
5959	31
5960	31
5961	31
5962	31
5963	31
5964	31
5965	31
5966	31
5967	31
5968	31
5969	31
5970	31
5971	31
5972	31
5973	31
5974	31
5975	31
5976	31
5977	31
5978	31
5979	31
5980	31
5981	31
5982	31
5983	31
5984	31
5985	31
5986	31
5987	31
5988	31
5989	31
5990	31
5991	31
5992	31
5993	31
5994	31
5995	31
5996	31
5997	31
5998	31
5999	31
6000	31
6001	31
6002	31
6003	31
6004	31
6005	31
6006	31
6007	31
6008	31
6009	31
6010	31
6011	31
6012	31
6013	31
6014	31
6015	31
6016	31
6017	31
6018	31
6019	31
6020	31
6021	31
6022	31
6023	31
6024	31
6025	31
6026	31
6027	31
6028	31
6029	31
6030	31
6031	31
6032	31
6033	31
6034	31
6035	31
6036	31
6037	31
6038	31
6039	31
6040	31
6041	31
6042	31
6043	31
6044	31
6045	31
6046	31
6047	31
6048	31
6049	31
6050	31
6051	31
6052	31
6053	31
6054	31
6055	31
6056	31
6057	31
6058	31
6059	31
6060	31
6061	31
6062	31
6063	31
6064	31
6065	31
6066	31
6067	31
6068	31
6069	31
6070	31
6071	31
6072	31
6073	31
6074	31
6075	31
6076	31
6077	31
6078	31
6079	31
6080	31
6081	31
6082	31
6083	31
6084	31
6085	31
6086	31
6087	31
6088	31
6089	31
6090	31
6091	31
6092	31
6093	31
6094	31
6095	31
6096	31
6097	31
6098	31
6099	31
6100	31
6101	31
6102	31
6103	31
6104	31
6105	31
6106	31
6107	31
6108	31
6109	31
6110	31
6111	31
6112	31
6113	31
6114	31
6115	31
6116	31
6117	31
6118	31
6119	31
6120	31
6121	31
6122	31
6123	31
6124	31
6125	31
6126	31
6127	31
6128	31
6129	31
6130	31
6131	31
6132	31
6133	31
6134	31
6135	31
6136	31
6137	31
6138	31
6139	31
6140	31
6141	31
6142	31
6143	31
6144	31
6145	31
6146	31
6147	31
6148	31
6149	31
6150	31
6151	31
6152	31
6153	31
6154	31
6155	31
6156	31
6157	31
6158	31
6159	31
6160	31
6161	31
6162	31
6163	31
6164	31
6165	31
6166	31
6167	31
6168	31
6169	31
6170	31
6171	31
6172	31
6173	31
6174	31
6175	31
6176	31
6177	31
6178	31
6179	31
6180	31
6181	31
6182	31
6183	31
6184	31
6185	31
6186	31
6187	31
6188	31
6189	31
6190	31
6191	31
6192	31
6193	31
6194	31
6195	31
6196	31
6197	31
6198	31
6199	31
6200	31
6201	31
6202	31
6203	31
6204	31
6205	31
6206	31
6207	31
6208	31
6209	31
6210	31
6211	31
6212	31
6213	31
6214	31
6215	31
6216	31
6217	31
6218	31
6219	31
6220	31
6221	31
6222	31
6223	31
6224	31
6225	31
6226	31
6227	31
6228	31
6229	31
6230	31
6231	31
6232	31
6233	31
6234	31
6235	31
6236	31
6237	31
6238	31
6239	31
6240	31
6241	31
6242	31
6243	31
6244	31
6245	31
6246	31
6247	31
6248	31
6249	31
6250	31
6251	31
6252	31
6253	31
6254	31
6255	31
6256	31
6257	31
6258	31
6259	31
6260	31
6261	31
6262	31
6263	31
6264	31
6265	31
6266	31
6267	31
6268	31
6269	31
6270	31
6271	31
6272	31
6273	31
6274	31
6275	31
6276	31
6277	31
6278	31
6279	31
6280	31
6281	31
6282	31
6283	31
6284	31
6285	31
6286	31
6287	31
6288	31
6289	31
6290	31
6291	31
6292	31
6293	31
6294	31
6295	31
6296	31
6297	31
6298	31
6299	31
6300	31
6301	31
6302	31
6303	31
6304	31
6305	31
6306	31
6307	31
6308	31
6309	31
6310	31
6311	31
6312	31
6313	31
6314	31
6315	31
6316	31
6317	31
6318	31
6319	31
6320	31
6321	31
6322	31
6323	31
6324	31
6325	31
6326	31
6327	31
6328	31
6329	31
6330	31
6331	31
6332	31
6333	31
6334	31
6335	31
6336	31
6337	31
6338	31
6339	31
6340	31
6341	31
6342	31
6343	31
6344	31
6345	31
6346	31
6347	31
6348	31
6349	31
6350	31
6351	31
6352	31
6353	31
6354	31
6355	31
6356	31
6357	31
6358	31
6359	31
6360	31
6361	31
6362	31
6363	31
6364	31
6365	31
6366	31
6367	31
6368	31
6369	31
6370	31
6371	31
6372	31
6373	31
6374	31
6375	31
6376	31
6377	31
6378	31
6379	31
6380	31
6381	31
6382	31
6383	31
6384	31
6385	31
6386	31
6387	31
6388	31
6389	31
6390	31
6391	31
6392	31
6393	31
6394	31
6395	31
6396	31
6397	31
6398	31
6399	31
6400	31
6401	31
6402	31
6403	31
6404	31
6405	31
6406	31
6407	31
6408	31
6409	31
6410	31
6411	31
6412	31
6413	31
6414	31
6415	31
6416	31
6417	31
6418	31
6419	31
6420	31
6421	31
6422	31
6423	31
6424	31
6425	31
6426	31
6427	31
6428	31
6429	31
6430	31
6431	31
6432	31
6433	31
6434	31
6435	31
6436	31
6437	31
6438	31
6439	31
6440	31
6441	31
6442	31
6443	31
6444	31
6445	31
6446	31
6447	31
6448	31
6449	31
6450	31
6451	31
6452	31
6453	31
6454	31
6455	31
6456	31
6457	31
6458	31
6459	31
6460	31
6461	31
6462	31
6463	31
6464	31
6465	31
6466	31
6467	31
6468	31
6469	31
6470	31
6471	31
6472	31
6473	31
6474	31
6475	31
6476	31
6477	31
6478	31
6479	31
6480	31
6481	31
6482	31
6483	31
6484	31
6485	31
6486	31
6487	31
6488	31
6489	31
6490	31
6491	31
6492	31
6493	31
6494	31
6495	31
6496	31
6497	31
6498	31
6499	31
6500	31
6501	31
6502	31
6503	31
6504	31
6505	31
6506	31
6507	31
6508	31
6509	31
6510	31
6511	31
6512	31
6513	31
6514	31
6515	31
6516	31
6517	31
6518	31
6519	31
6520	31
6521	31
6522	31
6523	31
6524	31
6525	31
6526	31
6527	31
6528	31
6529	31
6530	31
6531	31
6532	31
6533	31
6534	31
6535	31
6536	31
6537	31
6538	31
6539	31
6540	31
6541	31
6542	31
6543	31
6544	31
6545	31
6546	31
6547	31
6548	31
6549	31
6550	31
6551	31
6552	31
6553	31
6554	31
6555	31
6556	31
6557	31
6558	31
6559	31
6560	31
6561	31
6562	31
6563	31
6564	31
6565	31
6566	31
6567	31
6568	31
6569	31
6570	31
6571	31
6572	31
6573	31
6574	31
6575	31
6576	31
6577	31
6578	31
6579	31
6580	31
6581	31
6582	31
6583	31
6584	31
6585	31
6586	31
6587	31
6588	31
6589	31
6590	31
6591	31
6592	31
6593	31
6594	31
6595	31
6596	31
6597	31
6598	31
6599	31
6600	31
6601	31
6602	31
6603	31
6604	31
6605	31
6606	31
6607	31
6608	31
6609	31
6610	31
6611	31
6612	31
6613	31
6614	31
6615	31
6616	31
6617	31
6618	31
6619	31
6620	31
6621	31
6622	31
6623	31
6624	31
6625	31
6626	31
6627	31
6628	31
6629	31
6630	31
6631	31
6632	31
6633	31
6634	31
6635	31
6636	31
6637	31
6638	31
6639	31
6640	31
6641	31
6642	31
6643	31
6644	31
6645	31
6646	31
6647	31
6648	31
6649	31
6650	31
6651	31
6652	31
6653	31
6654	31
6655	31
6656	31
6657	31
6658	31
6659	31
6660	31
6661	31
6662	31
6663	31
6664	31
6665	31
6666	31
6667	31
6668	31
6669	31
6670	31
6671	31
6672	31
6673	31
6674	31
6675	31
6676	31
6677	31
6678	31
6679	31
6680	31
6681	31
6682	31
6683	31
6684	31
6685	31
6686	31
6687	31
6688	31
6689	31
6690	31
6691	31
6692	31
6693	31
6694	31
6695	31
6696	31
6697	31
6698	31
6699	31
6700	31
6701	31
6702	31
6703	31
6704	31
6705	31
6706	31
6707	31
6708	31
6709	31
6710	31
6711	31
6712	31
6713	31
6714	31
6715	31
6716	31
6717	31
6718	31
6719	31
6720	31
6721	31
6722	31
6723	31
6724	31
6725	31
6726	31
6727	31
6728	31
6729	31
6730	31
6731	31
6732	31
6733	31
6734	31
6735	31
6736	31
6737	31
6738	31
6739	31
6740	31
6741	31
6742	31
6743	31
6744	31
6745	31
6746	31
6747	31
6748	31
6749	31
6750	31
6751	31
6752	31
6753	31
6754	31
6755	31
6756	31
6757	31
6758	31
6759	31
6760	31
6761	31
6762	31
6763	31
6764	31
6765	31
6766	31
6767	31
6768	31
6769	31
6770	31
6771	31
6772	31
6773	31
6774	31
6775	31
6776	31
6777	31
6778	31
6779	31
6780	31
6781	31
6782	31
6783	31
6784	31
6785	31
6786	31
6787	31
6788	31
6789	31
6790	31
6791	31
6792	31
6793	31
6794	31
6795	31
6796	31
6797	31
6798	31
6799	31
6800	31
6801	31
6802	31
6803	31
6804	31
6805	31
6806	31
6807	31
6808	31
6809	31
6810	31
6811	31
6812	31
6813	31
6814	31
6815	31
6816	31
6817	31
6818	31
6819	31
6820	31
6821	31
6822	31
6823	31
6824	31
6825	31
6826	31
6827	31
6828	31
6829	31
6830	31
6831	31
6832	31
6833	31
6834	31
6835	31
6836	31
6837	31
6838	31
6839	31
6840	31
6841	31
6842	31
6843	31
6844	31
6845	31
6846	31
6847	31
6848	31
6849	31
6850	31
6851	31
6852	31
6853	31
6854	31
6855	31
6856	31
6857	31
6858	31
6859	31
6860	31
6861	31
6862	31
6863	31
6864	31
6865	31
6866	31
6867	31
6868	31
6869	31
6870	31
6871	31
6872	31
6873	31
6874	31
6875	31
6876	31
6877	31
6878	31
6879	31
6880	31
6881	31
6882	31
6883	31
6884	31
6885	31
6886	31
6887	31
6888	31
6889	31
6890	31
6891	31
6892	31
6893	31
6894	31
6895	31
6896	31
6897	31
6898	31
6899	31
6900	31
6901	31
6902	31
6903	31
6904	31
6905	31
6906	31
6907	31
6908	31
6909	31
6910	31
6911	31
6912	31
6913	31
6914	31
6915	31
6916	31
6917	31
6918	31
6919	31
6920	31
6921	31
6922	31
6923	31
6924	31
6925	31
6926	31
6927	31
6928	31
6929	31
6930	31
6931	31
6932	31
6933	31
6934	31
6935	31
6936	31
6937	31
6938	31
6939	31
6940	31
6941	31
6942	31
6943	31
6944	31
6945	31
6946	31
6947	31
6948	31
6949	31
6950	31
6951	31
6952	31
6953	31
6954	31
6955	31
6956	31
6957	31
6958	31
6959	31
6960	31
6961	31
6962	31
6963	31
6964	31
6965	31
6966	31
6967	31
6968	31
6969	31
6970	31
6971	31
6972	31
6973	31
6974	31
6975	31
6976	31
6977	31
6978	31
6979	31
6980	31
6981	31
6982	31
6983	31
6984	31
6985	31
6986	31
6987	31
6988	31
6989	31
6990	31
6991	31
6992	31
6993	31
6994	31
6995	31
6996	31
6997	31
6998	31
6999	31
7000	31
7001	31
7002	31
7003	31
7004	31
7005	31
7006	31
7007	31
7008	31
7009	31
7010	31
7011	31
7012	31
7013	31
7014	31
7015	31
7016	31
7017	31
7018	31
7019	31
7020	31
7021	31
7022	31
7023	31
7024	31
7025	31
7026	31
7027	31
7028	31
7029	31
7030	31
7031	31
7032	31
7033	31
7034	31
7035	31
7036	31
7037	31
7038	31
7039	31
7040	31
7041	31
7042	31
7043	31
7044	31
7045	31
7046	31
7047	31
7048	31
7049	31
7050	31
7051	31
7052	31
7053	31
7054	31
7055	31
7056	31
7057	31
7058	31
7059	31
7060	31
7061	31
7062	31
7063	31
7064	31
7065	31
7066	31
7067	31
7068	31
7069	31
7070	31
7071	31
7072	31
7073	31
7074	31
7075	31
7076	31
7077	31
7078	31
7079	31
7080	31
7081	31
7082	31
7083	31
7084	31
7085	31
7086	31
7087	31
7088	31
7089	31
7090	31
7091	31
7092	31
7093	31
7094	31
7095	31
7096	31
7097	31
7098	31
7099	31
7100	31
7101	31
7102	31
7103	31
7104	31
7105	31
7106	31
7107	31
7108	31
7109	31
7110	31
7111	31
7112	31
7113	31
7114	31
7115	31
7116	31
7117	31
7118	31
7119	31
7120	31
7121	31
7122	31
7123	31
7124	31
7125	31
7126	31
7127	31
7128	31
7129	31
7130	31
7131	31
7132	31
7133	31
7134	31
7135	31
7136	31
7137	31
7138	31
7139	31
7140	31
7141	31
7142	31
7143	31
7144	31
7145	31
7146	31
7147	31
7148	31
7149	31
7150	31
7151	31
7152	31
7153	31
7154	31
7155	31
7156	31
7157	31
7158	31
7159	31
7160	31
7161	31
7162	31
7163	31
7164	31
7165	31
7166	31
7167	31
7168	31
7169	31
7170	31
7171	31
7172	31
7173	31
7174	31
7175	31
7176	31
7177	31
7178	31
7179	31
7180	31
7181	31
7182	31
7183	31
7184	31
7185	31
7186	31
7187	31
7188	31
7189	31
7190	31
7191	31
7192	31
7193	31
7194	31
7195	31
7196	31
7197	31
7198	31
7199	31
7200	31
7201	31
7202	31
7203	31
7204	31
7205	31
7206	31
7207	31
7208	31
7209	31
7210	31
7211	31
7212	31
7213	31
7214	31
7215	31
7216	31
7217	31
7218	31
7219	31
7220	31
7221	31
7222	31
7223	31
7224	31
7225	31
7226	31
7227	31
7228	31
7229	31
7230	31
7231	31
7232	31
7233	31
7234	31
7235	31
7236	31
7237	31
7238	31
7239	31
7240	31
7241	31
7242	31
7243	31
7244	31
7245	31
7246	31
7247	31
7248	31
7249	31
7250	31
7251	31
7252	31
7253	31
7254	31
7255	31
7256	31
7257	31
7258	31
7259	31
7260	31
7261	31
7262	31
7263	31
7264	31
7265	31
7266	31
7267	31
7268	31
7269	31
7270	31
7271	31
7272	31
7273	31
7274	31
7275	31
7276	31
7277	31
7278	31
7279	31
7280	31
7281	31
7282	31
7283	31
7284	31
7285	31
7286	31
7287	31
7288	31
7289	31
7290	31
7291	31
7292	31
7293	31
7294	31
7295	31
7296	31
7297	31
7298	31
7299	31
7300	31
7301	31
7302	31
7303	31
7304	31
7305	31
7306	31
7307	31
7308	31
7309	31
7310	31
7311	31
7312	31
7313	31
7314	31
7315	31
7316	31
7317	31
7318	31
7319	31
7320	31
7321	31
7322	31
7323	31
7324	31
7325	31
7326	31
7327	31
7328	31
7329	31
7330	31
7331	31
7332	31
7333	31
7334	31
7335	31
7336	31
7337	31
7338	31
7339	31
7340	31
7341	31
7342	31
7343	31
7344	31
7345	31
7346	31
7347	31
7348	31
7349	31
7350	31
7351	31
7352	31
7353	31
7354	31
7355	31
7356	31
7357	31
7358	31
7359	31
7360	31
7361	31
7362	31
7363	31
7364	31
7365	31
7366	31
7367	31
7368	31
7369	31
7370	31
7371	31
7372	31
7373	31
7374	31
7375	31
7376	31
7377	31
7378	31
7379	31
7380	31
7381	31
7382	31
7383	31
7384	31
7385	31
7386	31
7387	31
7388	31
7389	31
7390	31
7391	31
7392	31
7393	31
7394	31
7395	31
7396	31
7397	31
7398	31
7399	31
7400	31
7401	31
7402	31
7403	31
7404	31
7405	31
7406	31
7407	31
7408	31
7409	31
7410	31
7411	31
7412	31
7413	31
7414	31
7415	31
7416	31
7417	31
7418	31
7419	31
7420	31
7421	31
7422	31
7423	31
7424	31
7425	31
7426	31
7427	31
7428	31
7429	31
7430	31
7431	31
7432	31
7433	31
7434	31
7435	31
7436	31
7437	31
7438	31
7439	31
7440	31
7441	31
7442	31
7443	31
7444	31
7445	31
7446	31
7447	31
7448	31
7449	31
7450	31
7451	31
7452	31
7453	31
7454	31
7455	31
7456	31
7457	31
7458	31
7459	31
7460	31
7461	31
7462	31
7463	31
7464	31
7465	31
7466	31
7467	31
7468	31
7469	31
7470	31
7471	31
7472	31
7473	31
7474	31
7475	31
7476	31
7477	31
7478	31
7479	31
7480	31
7481	31
7482	31
7483	31
7484	31
7485	31
7486	31
7487	31
7488	31
7489	31
7490	31
7491	31
7492	31
7493	31
7494	31
7495	31
7496	31
7497	31
7498	31
7499	31
7500	31
7501	31
7502	31
7503	31
7504	31
7505	31
7506	31
7507	31
7508	31
7509	31
7510	31
7511	31
7512	31
7513	31
7514	31
7515	31
7516	31
7517	31
7518	31
7519	31
7520	31
7521	31
7522	31
7523	31
7524	31
7525	31
7526	31
7527	31
7528	31
7529	31
7530	31
7531	31
7532	31
7533	31
7534	31
7535	31
7536	31
7537	31
7538	31
7539	31
7540	31
7541	31
7542	31
7543	31
7544	31
7545	31
7546	31
7547	31
7548	31
7549	31
7550	31
7551	31
7552	31
7553	31
7554	31
7555	31
7556	31
7557	31
7558	31
7559	31
7560	31
7561	31
7562	31
7563	31
7564	31
7565	31
7566	31
7567	31
7568	31
7569	31
7570	31
7571	31
7572	31
7573	31
7574	31
7575	31
7576	31
7577	31
7578	31
7579	31
7580	31
7581	31
7582	31
7583	31
7584	31
7585	31
7586	31
7587	31
7588	31
7589	31
7590	31
7591	31
7592	31
7593	31
7594	31
7595	31
7596	31
7597	31
7598	31
7599	31
7600	31
7601	31
7602	31
7603	31
7604	31
7605	31
7606	31
7607	31
7608	31
7609	31
7610	31
7611	31
7612	31
7613	31
7614	31
7615	31
7616	31
7617	31
7618	31
7619	31
7620	31
7621	31
7622	31
7623	31
7624	31
7625	31
7626	31
7627	31
7628	31
7629	31
7630	31
7631	31
7632	31
7633	31
7634	31
7635	31
7636	31
7637	31
7638	31
7639	31
7640	31
7641	31
7642	31
7643	31
7644	31
7645	31
7646	31
7647	31
7648	31
7649	31
7650	31
7651	31
7652	31
7653	31
7654	31
7655	31
7656	31
7657	31
7658	31
7659	31
7660	31
7661	31
7662	31
7663	31
7664	31
7665	31
7666	31
7667	31
7668	31
7669	31
7670	31
7671	31
7672	31
7673	31
7674	31
7675	31
7676	31
7677	31
7678	31
7679	31
7680	31
7681	31
7682	31
7683	31
7684	31
7685	31
7686	31
7687	31
7688	31
7689	31
7690	31
7691	31
7692	31
7693	31
7694	31
7695	31
7696	31
7697	31
7698	31
7699	31
7700	31
7701	31
7702	31
7703	31
7704	31
7705	31
7706	31
7707	31
7708	31
7709	31
7710	31
7711	31
7712	31
7713	31
7714	31
7715	31
7716	31
7717	31
7718	31
7719	31
7720	31
7721	31
7722	31
7723	31
7724	31
7725	31
7726	31
7727	31
7728	31
7729	31
7730	31
7731	31
7732	31
7733	31
7734	31
7735	31
7736	31
7737	31
7738	31
7739	31
7740	31
7741	31
7742	31
7743	31
7744	31
7745	31
7746	31
7747	31
7748	31
7749	31
7750	31
7751	31
7752	31
7753	31
7754	31
7755	31
7756	31
7757	31
7758	31
7759	31
7760	31
7761	31
7762	31
7763	31
7764	31
7765	31
7766	31
7767	31
7768	31
7769	31
7770	31
7771	31
7772	31
7773	31
7774	31
7775	31
7776	31
7777	31
7778	31
7779	31
7780	31
7781	31
7782	31
7783	31
7784	31
7785	31
7786	31
7787	31
7788	31
7789	31
7790	31
7791	31
7792	31
7793	31
7794	31
7795	31
7796	31
7797	31
7798	31
7799	31
7800	31
7801	31
7802	31
7803	31
7804	31
7805	31
7806	31
7807	31
7808	31
7809	31
7810	31
7811	31
7812	31
7813	31
7814	31
7815	31
7816	31
7817	31
7818	31
7819	31
7820	31
7821	31
7822	31
7823	31
7824	31
7825	31
7826	31
7827	31
7828	31
7829	31
7830	31
7831	31
7832	31
7833	31
7834	31
7835	31
7836	31
7837	31
7838	31
7839	31
7840	31
7841	31
7842	31
7843	31
7844	31
7845	31
7846	31
7847	31
7848	31
7849	31
7850	31
7851	31
7852	31
7853	31
7854	31
7855	31
7856	31
7857	31
7858	31
7859	31
7860	31
7861	31
7862	31
7863	31
7864	31
7865	31
7866	31
7867	31
7868	31
7869	31
7870	31
7871	31
7872	32
7873	32
7874	32
7875	32
7876	32
7877	32
7878	32
7879	32
7880	32
7881	32
7882	32
7883	32
7884	32
7885	32
7886	32
7887	32
7888	32
7889	32
7890	32
7891	32
7892	32
7893	32
7894	32
7895	32
7896	32
7897	32
7898	32
7899	32
7900	32
7901	32
7902	32
7903	32
7904	32
7905	32
7906	32
7907	32
7908	32
7909	32
7910	32
7911	32
7912	32
7913	32
7914	32
7915	32
7916	32
7917	32
7918	32
7919	32
7920	32
7921	32
7922	32
7923	32
7924	32
7925	32
7926	32
7927	32
7928	32
7929	32
7930	32
7931	32
7932	32
7933	32
7934	32
7935	32
7936	32
7937	32
7938	32
7939	32
7940	32
7941	32
7942	32
7943	32
7944	32
7945	32
7946	32
7947	32
7948	32
7949	32
7950	32
7951	32
7952	32
7953	32
7954	32
7955	32
7956	32
7957	32
7958	32
7959	32
7960	32
7961	32
7962	32
7963	32
7964	32
7965	32
7966	32
7967	32
7968	32
7969	32
7970	32
7971	32
7972	32
7973	32
7974	32
7975	32
7976	32
7977	32
7978	32
7979	32
7980	32
7981	32
7982	32
7983	32
7984	32
7985	32
7986	32
7987	32
7988	32
7989	32
7990	32
7991	32
7992	32
7993	32
7994	32
7995	32
7996	32
7997	32
7998	32
7999	32
8000	32
8001	32
8002	32
8003	32
8004	32
8005	32
8006	32
8007	32
8008	32
8009	32
8010	32
8011	32
8012	32
8013	32
8014	32
8015	32
8016	32
8017	32
8018	32
8019	32
8020	32
8021	32
8022	32
8023	32
8024	32
8025	32
8026	32
8027	32
8028	32
8029	32
8030	32
8031	32
8032	32
8033	32
8034	32
8035	32
8036	32
8037	32
8038	32
8039	32
8040	32
8041	32
8042	32
8043	32
8044	32
8045	32
8046	32
8047	32
8048	32
8049	32
8050	32
8051	32
8052	32
8053	32
8054	32
8055	32
8056	32
8057	32
8058	32
8059	32
8060	32
8061	32
8062	32
8063	32
8064	32
8065	32
8066	32
8067	32
8068	32
8069	32
8070	32
8071	32
8072	32
8073	32
8074	32
8075	32
8076	32
8077	32
8078	32
8079	32
8080	32
8081	32
8082	32
8083	32
8084	32
8085	32
8086	32
8087	32
8088	32
8089	32
8090	32
8091	32
8092	32
8093	32
8094	32
8095	32
8096	32
8097	32
8098	32
8099	32
8100	32
8101	32
8102	32
8103	32
8104	32
8105	32
8106	32
8107	32
8108	32
8109	32
8110	32
8111	32
8112	32
8113	32
8114	32
8115	32
8116	32
8117	32
8118	32
8119	32
8120	32
8121	32
8122	32
8123	32
8124	32
8125	32
8126	32
8127	32
8128	32
8129	32
8130	32
8131	32
8132	32
8133	32
8134	32
8135	32
8136	32
8137	32
8138	32
8139	32
8140	32
8141	32
8142	32
8143	32
8144	32
8145	32
8146	32
8147	32
8148	32
8149	32
8150	32
8151	32
8152	32
8153	32
8154	32
8155	32
8156	32
8157	32
8158	32
8159	32
8160	32
8161	32
8162	32
8163	32
8164	32
8165	32
8166	32
8167	32
8168	32
8169	32
8170	32
8171	32
8172	32
8173	32
8174	32
8175	32
8176	32
8177	32
8178	32
8179	32
8180	32
8181	32
8182	32
8183	32
8184	32
8185	32
8186	32
8187	32
8188	32
8189	32
8190	32
8191	32
8192	32
8193	32
8194	32
8195	32
8196	32
8197	32
8198	32
8199	32
8200	32
8201	32
8202	32
8203	32
8204	32
8205	32
8206	32
8207	32
8208	32
8209	32
8210	32
8211	32
8212	32
8213	32
8214	32
8215	32
8216	32
8217	32
8218	32
8219	32
8220	32
8221	32
8222	32
8223	32
8224	32
8225	32
8226	32
8227	32
8228	32
8229	32
8230	32
8231	32
8232	32
8233	32
8234	32
8235	32
8236	32
8237	32
8238	32
8239	32
8240	32
8241	32
8242	32
8243	32
8244	32
8245	32
8246	32
8247	32
8248	32
8249	32
8250	32
8251	32
8252	32
8253	32
8254	32
8255	32
8256	32
8257	32
8258	32
8259	32
8260	32
8261	32
8262	32
8263	32
8264	32
8265	32
8266	32
8267	32
8268	32
8269	32
8270	32
8271	32
8272	32
8273	32
8274	32
8275	32
8276	32
8277	32
8278	32
8279	32
8280	32
8281	32
8282	32
8283	32
8284	32
8285	32
8286	32
8287	32
8288	32
8289	32
8290	32
8291	32
8292	32
8293	32
8294	32
8295	32
8296	32
8297	32
8298	32
8299	32
8300	32
8301	32
8302	32
8303	32
8304	32
8305	32
8306	32
8307	32
8308	32
8309	32
8310	32
8311	32
8312	32
8313	32
8314	32
8315	32
8316	32
8317	32
8318	32
8319	32
8320	32
8321	32
8322	32
8323	32
8324	32
8325	32
8326	32
8327	32
8328	32
8329	32
8330	32
8331	32
8332	32
8333	32
8334	32
8335	32
8336	32
8337	32
8338	32
8339	32
8340	32
8341	32
8342	32
8343	32
8344	32
8345	32
8346	32
8347	32
8348	32
8349	32
8350	32
8351	32
8352	32
8353	32
8354	32
8355	32
8356	32
8357	32
8358	32
8359	32
8360	32
8361	32
8362	32
8363	32
8364	32
8365	32
8366	32
8367	32
8368	32
8369	32
8370	32
8371	32
8372	32
8373	32
8374	32
8375	32
8376	32
8377	32
8378	32
8379	32
8380	32
8381	32
8382	32
8383	32
8384	32
8385	32
8386	32
8387	32
8388	32
8389	32
8390	32
8391	32
8392	32
8393	32
8394	32
8395	32
8396	32
8397	32
8398	32
8399	32
8400	32
8401	32
8402	32
8403	32
8404	32
8405	32
8406	32
8407	32
8408	32
8409	32
8410	32
8411	32
8412	32
8413	32
8414	32
8415	32
8416	32
8417	32
8418	32
8419	32
8420	32
8421	32
8422	32
8423	32
8424	32
8425	32
8426	32
8427	32
8428	32
8429	32
8430	32
8431	32
8432	32
8433	32
8434	32
8435	32
8436	32
8437	32
8438	32
8439	32
8440	32
8441	32
8442	32
8443	32
8444	32
8445	32
8446	32
8447	32
8448	32
8449	32
8450	32
8451	32
8452	32
8453	32
8454	32
8455	32
8456	32
8457	32
8458	32
8459	32
8460	32
8461	32
8462	32
8463	32
8464	32
8465	32
8466	32
8467	32
8468	32
8469	32
8470	32
8471	32
8472	32
8473	32
8474	32
8475	32
8476	32
8477	32
8478	32
8479	32
8480	32
8481	32
8482	32
8483	32
8484	32
8485	32
8486	32
8487	32
8488	32
8489	32
8490	32
8491	32
8492	32
8493	32
8494	32
8495	32
8496	32
8497	32
8498	32
8499	32
8500	32
8501	32
8502	32
8503	32
8504	32
8505	32
8506	32
8507	32
8508	32
8509	32
8510	32
8511	32
8512	32
8513	32
8514	32
8515	32
8516	32
8517	32
8518	32
8519	32
8520	32
8521	32
8522	32
8523	32
8524	32
8525	32
8526	32
8527	32
8528	32
8529	32
8530	32
8531	32
8532	32
8533	32
8534	32
8535	32
8536	32
8537	32
8538	32
8539	32
8540	32
8541	32
8542	32
8543	32
8544	32
8545	32
8546	32
8547	32
8548	32
8549	32
8550	32
8551	32
8552	32
8553	32
8554	32
8555	32
8556	32
8557	32
8558	32
8559	32
8560	32
8561	32
8562	32
8563	32
8564	32
8565	32
8566	32
8567	32
8568	32
8569	32
8570	32
8571	32
8572	32
8573	32
8574	32
8575	32
8576	32
8577	32
8578	32
8579	32
8580	32
8581	32
8582	32
8583	32
8584	32
8585	32
8586	32
8587	32
8588	32
8589	32
8590	32
8591	32
8592	32
8593	32
8594	32
8595	32
8596	32
8597	32
8598	32
8599	32
8600	32
8601	32
8602	32
8603	32
8604	32
8605	32
8606	32
8607	32
8608	32
8609	32
8610	32
8611	32
8612	32
8613	32
8614	32
8615	32
8616	32
8617	32
8618	32
8619	32
8620	32
8621	32
8622	32
8623	32
8624	32
8625	32
8626	32
8627	32
8628	32
8629	32
8630	32
8631	32
8632	32
8633	32
8634	32
8635	32
8636	32
8637	32
8638	32
8639	32
8640	32
8641	32
8642	32
8643	32
8644	32
8645	32
8646	32
8647	32
8648	32
8649	32
8650	32
8651	32
8652	32
8653	32
8654	32
8655	32
8656	32
8657	32
8658	32
8659	32
8660	32
8661	32
8662	32
8663	32
8664	32
8665	32
8666	32
8667	32
8668	32
8669	32
8670	32
8671	32
8672	32
8673	32
8674	32
8675	32
8676	32
8677	32
8678	32
8679	32
8680	32
8681	32
8682	32
8683	32
8684	32
8685	32
8686	32
8687	32
8688	32
8689	32
8690	32
8691	32
8692	32
8693	32
8694	32
8695	32
8696	32
8697	32
8698	32
8699	32
8700	32
8701	32
8702	32
8703	32
8704	32
8705	32
8706	32
8707	32
8708	32
8709	32
8710	32
8711	32
8712	32
8713	32
8714	32
8715	32
8716	32
8717	32
8718	32
8719	32
8720	32
8721	32
8722	32
8723	32
8724	32
8725	32
8726	32
8727	32
8728	32
8729	32
8730	32
8731	32
8732	32
8733	32
8734	32
8735	32
8736	32
8737	32
8738	32
8739	32
8740	32
8741	32
8742	32
8743	32
8744	32
8745	32
8746	32
8747	32
8748	32
8749	32
8750	32
8751	32
8752	32
8753	32
8754	32
8755	32
8756	32
8757	32
8758	32
8759	32
8760	32
8761	32
8762	32
8763	32
8764	32
8765	32
8766	32
8767	32
8768	32
8769	32
8770	32
8771	32
8772	32
8773	32
8774	32
8775	32
8776	32
8777	32
8778	32
8779	32
8780	32
8781	32
8782	32
8783	32
8784	32
8785	32
8786	32
8787	32
8788	32
8789	32
8790	32
8791	32
8792	32
8793	32
8794	32
8795	32
8796	32
8797	32
8798	32
8799	32
8800	32
8801	32
8802	32
8803	32
8804	32
8805	32
8806	32
8807	32
8808	32
8809	32
8810	32
8811	32
8812	32
8813	32
8814	32
8815	32
8816	32
8817	32
8818	32
8819	32
8820	32
8821	32
8822	32
8823	32
8824	32
8825	32
8826	32
8827	32
8828	32
8829	32
8830	32
8831	32
8832	32
8833	32
8834	32
8835	32
8836	32
8837	32
8838	32
8839	32
8840	32
8841	32
8842	32
8843	32
8844	32
8845	32
8846	32
8847	32
8848	32
8849	32
8850	32
8851	32
8852	32
8853	32
8854	32
8855	32
8856	32
8857	32
8858	32
8859	32
8860	32
8861	32
8862	32
8863	32
8864	32
8865	32
8866	32
8867	32
8868	32
8869	32
8870	32
8871	32
8872	32
8873	32
8874	32
8875	32
8876	32
8877	32
8878	32
8879	32
8880	32
8881	32
8882	32
8883	32
8884	32
8885	32
8886	32
8887	32
8888	32
8889	32
8890	32
8891	32
8892	32
8893	32
8894	32
8895	32
8896	32
8897	32
8898	32
8899	32
8900	32
8901	32
8902	32
8903	32
8904	32
8905	32
8906	32
8907	32
8908	32
8909	32
8910	32
8911	32
8912	32
8913	32
8914	32
8915	32
8916	32
8917	32
8918	32
8919	32
8920	32
8921	32
8922	32
8923	32
8924	32
8925	32
8926	32
8927	32
8928	32
8929	32
8930	32
8931	32
8932	32
8933	32
8934	32
8935	32
8936	32
8937	32
8938	32
8939	32
8940	32
8941	32
8942	32
8943	32
8944	32
8945	32
8946	32
8947	32
8948	32
8949	32
8950	32
8951	32
8952	32
8953	32
8954	32
8955	32
8956	32
8957	32
8958	32
8959	32
8960	32
8961	32
8962	32
8963	32
8964	32
8965	32
8966	32
8967	32
8968	32
8969	32
8970	32
8971	32
8972	32
8973	32
8974	32
8975	32
8976	32
8977	32
8978	32
8979	32
8980	32
8981	32
8982	32
8983	32
8984	32
8985	32
8986	32
8987	32
8988	32
8989	32
8990	32
8991	32
8992	32
8993	32
8994	32
8995	32
8996	32
8997	32
8998	32
8999	32
9000	32
9001	32
9002	32
9003	32
9004	32
9005	32
9006	32
9007	32
9008	32
9009	32
9010	32
9011	32
9012	32
9013	32
9014	32
9015	32
9016	32
9017	32
9018	32
9019	32
9020	32
9021	32
9022	32
9023	32
9024	32
9025	32
9026	32
9027	32
9028	32
9029	32
9030	32
9031	32
9032	32
9033	32
9034	32
9035	32
9036	32
9037	32
9038	32
9039	32
9040	32
9041	32
9042	32
9043	32
9044	32
9045	32
9046	32
9047	32
9048	32
9049	32
9050	32
9051	32
9052	32
9053	32
9054	32
9055	32
9056	32
9057	32
9058	32
9059	32
9060	32
9061	32
9062	32
9063	32
9064	32
9065	32
9066	32
9067	32
9068	32
9069	32
9070	32
9071	32
9072	32
9073	32
9074	32
9075	32
9076	32
9077	32
9078	32
9079	32
9080	32
9081	32
9082	32
9083	32
9084	32
9085	32
9086	32
9087	32
9088	32
9089	32
9090	32
9091	32
9092	32
9093	32
9094	32
9095	32
9096	32
9097	32
9098	32
9099	32
9100	32
9101	32
9102	32
9103	32
9104	32
9105	32
9106	32
9107	32
9108	32
9109	32
9110	32
9111	32
9112	32
9113	32
9114	32
9115	32
9116	32
9117	32
9118	32
9119	32
9120	32
9121	32
9122	32
9123	32
9124	32
9125	32
9126	32
9127	32
9128	32
9129	32
9130	32
9131	32
9132	32
9133	32
9134	32
9135	32
9136	32
9137	32
9138	32
9139	32
9140	32
9141	32
9142	32
9143	32
9144	32
9145	32
9146	32
9147	32
9148	32
9149	32
9150	32
9151	32
9152	32
9153	32
9154	32
9155	32
9156	32
9157	32
9158	32
9159	32
9160	32
9161	32
9162	32
9163	32
9164	32
9165	32
9166	32
9167	32
9168	32
9169	32
9170	32
9171	32
9172	32
9173	32
9174	32
9175	32
9176	32
9177	32
9178	32
9179	32
9180	32
9181	32
9182	32
9183	32
9184	32
9185	32
9186	32
9187	32
9188	32
9189	32
9190	32
9191	32
9192	32
9193	32
9194	32
9195	32
9196	32
9197	32
9198	32
9199	32
9200	32
9201	32
9202	32
9203	32
9204	32
9205	32
9206	32
9207	32
9208	32
9209	32
9210	32
9211	32
9212	32
9213	32
9214	32
9215	32
9216	32
9217	32
9218	32
9219	32
9220	32
9221	32
9222	32
9223	32
9224	32
9225	32
9226	32
9227	32
9228	32
9229	32
9230	32
9231	32
9232	32
9233	32
9234	32
9235	32
9236	32
9237	32
9238	32
9239	32
9240	32
9241	32
9242	32
9243	32
9244	32
9245	32
9246	32
9247	32
9248	32
9249	32
9250	32
9251	32
9252	32
9253	32
9254	32
9255	32
9256	32
9257	32
9258	32
9259	32
9260	32
9261	32
9262	32
9263	32
9264	32
9265	32
9266	32
9267	32
9268	32
9269	32
9270	32
9271	32
9272	32
9273	32
9274	32
9275	32
9276	32
9277	32
9278	32
9279	32
9280	32
9281	32
9282	32
9283	32
9284	32
9285	32
9286	32
9287	32
9288	32
9289	32
9290	32
9291	32
9292	32
9293	32
9294	32
9295	32
9296	32
9297	32
9298	32
9299	32
9300	32
9301	32
9302	32
9303	32
9304	32
9305	32
9306	32
9307	32
9308	32
9309	32
9310	32
9311	32
9312	32
9313	32
9314	32
9315	32
9316	32
9317	32
9318	32
9319	32
9320	32
9321	32
9322	32
9323	32
9324	32
9325	32
9326	32
9327	32
9328	32
9329	32
9330	32
9331	32
9332	32
9333	32
9334	32
9335	32
9336	32
9337	32
9338	32
9339	32
9340	32
9341	32
9342	32
9343	32
9344	32
9345	32
9346	32
9347	32
9348	32
9349	32
9350	32
9351	32
9352	32
9353	32
9354	32
9355	32
9356	32
9357	32
9358	32
9359	32
9360	32
9361	32
9362	32
9363	32
9364	32
9365	32
9366	32
9367	32
9368	32
9369	32
9370	32
9371	32
9372	32
9373	32
9374	32
9375	32
9376	32
9377	32
9378	32
9379	32
9380	32
9381	32
9382	32
9383	32
9384	32
9385	32
9386	32
9387	32
9388	32
9389	32
9390	32
9391	32
9392	32
9393	32
9394	32
9395	32
9396	32
9397	32
9398	32
9399	32
9400	32
9401	32
9402	32
9403	32
9404	32
9405	32
9406	32
9407	32
9408	32
9409	32
9410	32
9411	32
9412	32
9413	32
9414	32
9415	32
9416	32
9417	32
9418	32
9419	32
9420	32
9421	32
9422	32
9423	32
9424	32
9425	32
9426	32
9427	32
9428	32
9429	32
9430	32
9431	32
9432	32
9433	32
9434	32
9435	32
9436	32
9437	32
9438	32
9439	32
9440	32
9441	32
9442	32
9443	32
9444	32
9445	32
9446	32
9447	32
9448	32
9449	32
9450	32
9451	32
9452	32
9453	32
9454	32
9455	32
9456	32
9457	32
9458	32
9459	32
9460	32
9461	32
9462	32
9463	32
9464	32
9465	32
9466	32
9467	32
9468	32
9469	32
9470	32
9471	32
9472	32
9473	32
9474	32
9475	32
9476	32
9477	32
9478	32
9479	32
9480	32
9481	32
9482	32
9483	32
9484	32
9485	32
9486	32
9487	32
9488	32
9489	32
9490	32
9491	32
9492	32
9493	32
9494	32
9495	32
9496	32
9497	32
9498	32
9499	32
9500	32
9501	32
9502	32
9503	32
9504	32
9505	32
9506	32
9507	32
9508	32
9509	32
9510	32
9511	32
9512	32
9513	32
9514	32
9515	32
9516	32
9517	32
9518	32
9519	32
9520	32
9521	32
9522	32
9523	32
9524	32
9525	32
9526	32
9527	32
9528	32
9529	32
9530	32
9531	32
9532	32
9533	32
9534	32
9535	32
9536	32
9537	32
9538	32
9539	32
9540	32
9541	32
9542	32
9543	32
9544	32
9545	32
9546	32
9547	32
9548	32
9549	32
9550	32
9551	32
9552	32
9553	32
9554	32
9555	32
9556	32
9557	32
9558	32
9559	32
9560	32
9561	32
9562	32
9563	32
9564	32
9565	32
9566	32
9567	32
9568	32
9569	32
9570	32
9571	32
9572	32
9573	32
9574	32
9575	32
9576	32
9577	32
9578	32
9579	32
9580	32
9581	32
9582	32
9583	32
9584	32
9585	32
9586	32
9587	32
9588	32
9589	32
9590	32
9591	32
9592	32
9593	32
9594	32
9595	32
9596	32
9597	32
9598	32
9599	32
9600	32
9601	32
9602	32
9603	32
9604	32
9605	32
9606	32
9607	32
9608	32
9609	32
9610	32
9611	32
9612	32
9613	32
9614	32
9615	32
9616	32
9617	32
9618	32
9619	32
9620	32
9621	32
9622	32
9623	32
9624	32
9625	32
9626	32
9627	32
9628	32
9629	32
9630	32
9631	32
9632	32
9633	32
9634	32
9635	32
9636	32
9637	32
9638	32
9639	32
9640	32
9641	32
9642	32
9643	32
9644	32
9645	32
9646	32
9647	32
9648	32
9649	32
9650	32
9651	32
9652	32
9653	32
9654	32
9655	32
9656	32
9657	32
9658	32
9659	32
9660	32
9661	32
9662	32
9663	32
9664	32
9665	32
9666	32
9667	32
9668	32
9669	32
9670	32
9671	32
9672	32
9673	32
9674	32
9675	32
9676	32
9677	32
9678	32
9679	32
9680	32
9681	32
9682	32
9683	32
9684	32
9685	32
9686	32
9687	32
9688	32
9689	32
9690	32
9691	32
9692	32
9693	32
9694	32
9695	32
9696	32
9697	32
9698	32
9699	32
9700	32
9701	32
9702	32
9703	32
9704	32
9705	32
9706	32
9707	32
9708	32
9709	32
9710	32
9711	32
9712	32
9713	32
9714	32
9715	32
9716	32
9717	32
9718	32
9719	32
9720	32
9721	32
9722	32
9723	32
9724	32
9725	32
9726	32
9727	32
9728	32
9729	32
9730	32
9731	32
9732	32
9733	32
9734	32
9735	32
9736	32
9737	32
9738	32
9739	32
9740	32
9741	32
9742	32
9743	32
9744	32
9745	32
9746	32
9747	32
9748	32
9749	32
9750	32
9751	32
9752	32
9753	32
9754	32
9755	32
9756	32
9757	32
9758	32
9759	32
9760	32
9761	32
9762	32
9763	32
9764	32
9765	32
9766	32
9767	32
9768	32
9769	32
9770	32
9771	32
9772	32
9773	32
9774	32
9775	32
9776	32
9777	32
9778	32
9779	32
9780	32
9781	32
9782	32
9783	32
9784	32
9785	32
9786	32
9787	32
9788	32
9789	32
9790	32
9791	32
9792	32
9793	32
9794	32
9795	32
9796	32
9797	32
9798	32
9799	32
9800	32
9801	32
9802	32
9803	32
9804	32
9805	32
9806	32
9807	32
9808	32
9809	32
9810	32
9811	32
9812	32
9813	32
9814	32
9815	32
9816	32
9817	32
9818	32
9819	32
9820	32
9821	32
9822	32
9823	32
9824	32
9825	32
9826	32
9827	32
9828	32
9829	32
9830	33
9831	33
9832	33
9833	33
9834	33
9835	33
9836	33
9837	33
9838	33
9839	33
9840	33
9841	33
9842	33
9843	33
9844	33
9845	33
9846	33
9847	33
9848	33
9849	33
9850	33
9851	33
9852	33
9853	33
9854	33
9855	33
9856	33
9857	33
9858	33
9859	33
9860	33
9861	33
9862	33
9863	33
9864	33
9865	33
9866	33
9867	33
9868	33
9869	33
9870	33
9871	33
9872	33
9873	33
9874	33
9875	33
9876	33
9877	33
9878	33
9879	33
9880	33
9881	33
9882	33
9883	33
9884	33
9885	33
9886	33
9887	33
9888	33
9889	33
9890	33
9891	33
9892	33
9893	33
9894	33
9895	33
9896	33
9897	33
9898	33
9899	33
9900	33
9901	33
9902	33
9903	33
9904	33
9905	33
9906	33
9907	33
9908	33
9909	33
9910	33
9911	33
9912	33
9913	33
9914	33
9915	33
9916	33
9917	33
9918	33
9919	33
9920	33
9921	33
9922	33
9923	33
9924	33
9925	33
9926	33
9927	33
9928	33
9929	33
9930	33
9931	33
9932	33
9933	33
9934	33
9935	33
9936	33
9937	33
9938	33
9939	33
9940	33
9941	33
9942	33
9943	33
9944	33
9945	33
9946	33
9947	33
9948	33
9949	33
9950	33
9951	33
9952	33
9953	33
9954	33
9955	33
9956	33
9957	33
9958	33
9959	33
9960	33
9961	33
9962	33
9963	33
9964	33
9965	33
9966	33
9967	33
9968	33
9969	33
9970	33
9971	33
9972	33
9973	33
9974	33
9975	33
9976	33
9977	33
9978	33
9979	33
9980	33
9981	33
9982	33
9983	33
9984	33
9985	33
9986	33
9987	33
9988	33
9989	33
9990	33
9991	33
9992	33
9993	33
9994	33
9995	33
9996	33
9997	33
9998	33
9999	33
10000	33
10001	33
10002	33
10003	33
10004	33
10005	33
10006	33
10007	33
10008	33
10009	33
10010	33
10011	33
10012	33
10013	33
10014	33
10015	33
10016	33
10017	33
10018	33
10019	33
10020	33
10021	33
10022	33
10023	33
10024	33
10025	33
10026	33
10027	33
10028	33
10029	33
10030	33
10031	33
10032	33
10033	33
10034	33
10035	33
10036	33
10037	33
10038	33
10039	33
10040	33
10041	33
10042	33
10043	33
10044	33
10045	33
10046	33
10047	33
10048	33
10049	33
10050	33
10051	33
10052	33
10053	33
10054	33
10055	33
10056	33
10057	33
10058	33
10059	33
10060	33
10061	33
10062	33
10063	33
10064	33
10065	33
10066	33
10067	33
10068	33
10069	33
10070	33
10071	33
10072	33
10073	33
10074	33
10075	33
10076	33
10077	33
10078	33
10079	33
10080	33
10081	33
10082	33
10083	33
10084	33
10085	33
10086	33
10087	33
10088	33
10089	33
10090	33
10091	33
10092	33
10093	33
10094	33
10095	33
10096	33
10097	33
10098	33
10099	33
10100	33
10101	33
10102	33
10103	33
10104	33
10105	33
10106	33
10107	33
10108	33
10109	33
10110	33
10111	33
10112	33
10113	33
10114	33
10115	33
10116	33
10117	33
10118	33
10119	33
10120	33
10121	33
10122	33
10123	33
10124	33
10125	33
10126	33
10127	33
10128	33
10129	33
10130	33
10131	33
10132	33
10133	33
10134	33
10135	33
10136	33
10137	33
10138	33
10139	33
10140	33
10141	33
10142	33
10143	33
10144	33
10145	33
10146	33
10147	33
10148	33
10149	33
10150	33
10151	33
10152	33
10153	33
10154	33
10155	33
10156	33
10157	33
10158	33
10159	33
10160	33
10161	33
10162	33
10163	33
10164	33
10165	33
10166	33
10167	33
10168	33
10169	33
10170	33
10171	33
10172	33
10173	33
10174	33
10175	33
10176	33
10177	33
10178	33
10179	33
10180	33
10181	33
10182	33
10183	33
10184	33
10185	33
10186	33
10187	33
10188	33
10189	33
10190	33
10191	33
10192	33
10193	33
10194	33
10195	33
10196	33
10197	33
10198	33
10199	33
10200	33
10201	33
10202	33
10203	33
10204	33
10205	33
10206	33
10207	33
10208	33
10209	33
10210	33
10211	33
10212	33
10213	33
10214	33
10215	33
10216	33
10217	33
10218	33
10219	33
10220	33
10221	33
10222	33
10223	33
10224	33
10225	33
10226	33
10227	33
10228	33
10229	33
10230	33
10231	33
10232	33
10233	33
10234	33
10235	33
10236	33
10237	33
10238	33
10239	33
10240	33
10241	33
10242	34
10243	34
10244	34
10245	34
10246	34
10247	34
10248	34
10249	34
10250	34
10251	34
10252	34
10253	34
10254	34
10255	34
10256	34
10257	34
10258	34
10259	34
10260	34
10261	34
10262	34
10263	34
10264	34
10265	34
10266	34
10267	34
10268	34
10269	34
10270	34
10271	34
10272	34
10273	34
10274	34
10275	34
10276	34
10277	34
10278	34
10279	34
10280	34
10281	34
10282	34
10283	34
10284	34
10285	34
10286	34
10287	34
10288	34
10289	34
10290	34
10291	34
10292	34
10293	34
10294	34
10295	34
10296	34
10297	34
10298	34
10299	34
10300	34
10301	34
10302	34
10303	34
10304	34
10305	34
10306	34
10307	34
10308	34
10309	34
10310	34
10311	34
10312	34
10313	34
10314	34
10315	34
10316	34
10317	34
10318	34
10319	34
10320	34
10321	34
10322	34
10323	34
10324	34
10325	34
10326	34
10327	34
10328	34
10329	34
10330	34
10331	34
10332	34
10333	34
10334	34
10335	34
10336	34
10337	34
10338	34
10339	34
10340	34
10341	34
10342	34
10343	34
10344	34
10345	34
10346	34
10347	34
10348	34
10349	34
10350	34
10351	34
10352	34
10353	34
10354	34
10355	34
10356	34
10357	34
10358	34
10359	34
10360	34
10361	34
10362	34
10363	34
10364	34
10365	34
10366	34
10367	34
10368	34
10369	34
10370	34
10371	34
10372	34
10373	34
10374	34
10375	34
10376	34
10377	34
10378	34
10379	34
10380	34
10381	34
10382	34
10383	34
10384	34
10385	34
10386	34
10387	34
10388	34
10389	34
10390	34
10391	34
10392	34
10393	34
10394	34
10395	34
10396	34
10397	34
10398	34
10399	34
10400	34
10401	34
10402	34
10403	34
10404	34
10405	34
10406	34
10407	34
10408	34
10409	34
10410	34
10411	34
10412	34
10413	34
10414	34
10415	34
10416	34
10417	34
10418	34
10419	34
10420	34
10421	34
10422	34
10423	34
10424	34
10425	34
10426	34
10427	34
10428	34
10429	34
10430	34
10431	34
10432	34
10433	34
10434	34
10435	34
10436	34
10437	34
10438	34
10439	34
10440	34
10441	34
10442	34
10443	34
10444	34
10445	34
10446	34
10447	34
10448	34
10449	34
10450	34
10451	34
10452	34
10453	34
10454	34
10455	34
10456	34
10457	34
10458	34
10459	34
10460	34
10461	34
10462	34
10463	34
10464	34
10465	34
10466	34
10467	34
10468	34
10469	34
10470	34
10471	34
10472	34
10473	34
10474	34
10475	34
10476	34
10477	34
10478	34
10479	34
10480	34
10481	34
10482	34
10483	34
10484	34
10485	34
10486	34
10487	34
10488	34
10489	34
10490	34
10491	34
10492	34
10493	34
10494	34
10495	34
10496	34
10497	34
10498	34
10499	34
10500	34
10501	34
10502	34
10503	34
10504	34
10505	34
10506	34
10507	34
10508	34
10509	34
10510	34
10511	34
10512	34
10513	34
10514	34
10515	34
10516	34
10517	34
10518	34
10519	34
10520	34
10521	34
10522	34
10523	34
10524	34
10525	34
10526	34
10527	34
10528	34
10529	34
10530	34
10531	34
10532	34
10533	34
10534	34
10535	34
10536	34
10537	34
10538	34
10539	34
10540	34
10541	34
10542	34
10543	34
10544	34
10545	34
10546	34
10547	34
10548	34
10549	34
10550	34
10551	34
10552	34
10553	34
10554	34
10555	34
10556	34
10557	34
10558	34
10559	34
10560	34
10561	34
10562	34
10563	34
10564	34
10565	34
10566	34
10567	34
10568	34
10569	34
10570	34
10571	34
10572	34
10573	34
10574	34
10575	34
10576	34
10577	34
10578	34
10579	34
10580	34
10581	34
10582	34
10583	34
10584	34
10585	34
10586	34
10587	34
10588	34
10589	34
10590	34
10591	34
10592	34
10593	34
10594	34
10595	34
10596	34
10597	34
10598	34
10599	34
10600	34
10601	34
10602	34
10603	34
10604	34
10605	34
10606	34
10607	34
10608	34
10609	34
10610	34
10611	34
10612	34
10613	34
10614	34
10615	34
10616	34
10617	34
10618	34
10619	34
10620	34
10621	34
10622	34
10623	34
10624	34
10625	34
10626	34
10627	34
10628	34
10629	34
10630	34
10631	34
10632	34
10633	34
10634	34
10635	34
10636	34
10637	34
10638	34
10639	34
10640	34
10641	34
10642	34
10643	34
10644	34
10645	34
10646	34
10647	34
10648	34
10649	34
10650	34
10651	34
10652	34
10653	34
10654	34
10655	34
10656	34
10657	34
10658	34
10659	34
10660	34
10661	34
10662	34
10663	34
10664	34
10665	34
10666	34
10667	34
10668	34
10669	34
10670	34
10671	34
10672	34
10673	34
10674	34
10675	34
10676	34
10677	34
10678	34
10679	34
10680	34
10681	34
10682	34
10683	34
10684	34
10685	34
10686	34
10687	34
10688	34
10689	34
10690	34
10691	34
10692	34
10693	34
10694	34
10695	34
10696	34
10697	34
10698	34
10699	34
10700	34
10701	34
10702	34
10703	34
10704	34
10705	34
10706	34
10707	34
10708	34
10709	34
10710	34
10711	34
10712	34
10713	34
10714	34
10715	34
10716	34
10717	34
10718	34
10719	34
10720	34
10721	34
10722	34
10723	34
10724	34
10725	34
10726	34
10727	34
10728	34
10729	34
10730	34
10731	34
10732	34
10733	34
10734	34
10735	34
10736	34
10737	34
10738	34
10739	34
10740	34
10741	34
10742	34
10743	34
10744	34
10745	34
10746	34
10747	34
10748	34
10749	34
10750	34
10751	34
10752	34
10753	34
10754	34
10755	34
10756	34
10757	34
10758	34
10759	34
10760	34
10761	34
10762	34
10763	34
10764	34
10765	34
10766	34
10767	34
10768	34
10769	34
10770	34
10771	34
10772	34
10773	34
10774	34
10775	34
10776	34
10777	34
10778	34
10779	34
10780	34
10781	34
10782	34
10783	34
10784	34
10785	34
10786	34
10787	34
10788	34
10789	34
10790	34
10791	34
10792	34
10793	34
10794	34
10795	34
10796	34
10797	34
10798	34
10799	34
10800	34
10801	34
10802	34
10803	34
10804	34
10805	34
10806	34
10807	34
10808	34
10809	34
10810	34
10811	34
10812	34
10813	34
10814	34
10815	34
10816	34
10817	34
10818	34
10819	34
10820	34
10821	34
10822	34
10823	34
10824	34
10825	34
10826	34
10827	34
10828	34
10829	34
10830	34
10831	34
10832	34
10833	34
10834	34
10835	34
10836	34
10837	34
10838	34
10839	34
10840	34
10841	34
10842	34
10843	34
10844	34
10845	34
10846	34
10847	34
10848	34
10849	34
10850	34
10851	34
10852	34
10853	34
10854	34
10855	34
10856	34
10857	34
10858	34
10859	34
10860	34
10861	34
10862	34
10863	34
10864	34
10865	34
10866	34
10867	34
10868	34
10869	34
10870	34
10871	34
10872	34
10873	34
10874	34
10875	34
10876	34
10877	34
10878	34
10879	34
10880	34
10881	34
10882	34
10883	34
10884	34
10885	34
10886	34
10887	34
10888	34
10889	34
10890	34
10891	34
10892	34
10893	34
10894	34
10895	34
10896	34
10897	34
10898	34
10899	34
10900	34
10901	34
10902	34
10903	34
10904	34
10905	34
10906	34
10907	34
10908	34
10909	34
10910	34
10911	34
10912	34
10913	34
10914	34
10915	34
10916	34
10917	34
10918	34
10919	34
10920	34
10921	34
10922	34
10923	34
10924	34
10925	34
10926	34
10927	34
10928	34
10929	34
10930	34
10931	34
10932	34
10933	34
10934	34
10935	34
10936	34
10937	34
10938	34
10939	34
10940	34
10941	34
10942	34
10943	34
10944	34
10945	34
10946	34
10947	34
10948	34
10949	34
10950	34
10951	34
10952	34
10953	34
10954	34
10955	34
10956	34
10957	34
10958	34
10959	34
10960	34
10961	34
10962	34
10963	34
10964	34
10965	34
10966	34
10967	34
10968	34
10969	34
10970	34
10971	34
10972	34
10973	34
10974	34
10975	34
10976	34
10977	34
10978	34
10979	34
10980	34
10981	34
10982	34
10983	34
10984	34
10985	34
10986	34
10987	34
10988	34
10989	34
10990	34
10991	34
10992	34
10993	34
10994	34
10995	34
10996	34
10997	34
10998	34
10999	34
11000	34
11001	34
11002	34
11003	34
11004	34
11005	34
11006	34
11007	34
11008	34
11009	34
11010	34
11011	34
11012	34
11013	34
11014	34
11015	34
11016	34
11017	34
11018	34
11019	34
11020	34
11021	34
11022	34
11023	34
11024	34
11025	34
11026	34
11027	34
11028	34
11029	34
11030	34
11031	34
11032	34
11033	34
11034	34
11035	34
11036	34
11037	34
11038	34
11039	34
11040	34
11041	34
11042	34
11043	34
11044	34
11045	34
11046	34
11047	34
11048	34
11049	34
11050	34
11051	34
11052	34
11053	34
11054	34
11055	34
11056	34
11057	34
11058	34
11059	34
11060	34
11061	34
11062	34
11063	34
11064	34
11065	34
11066	34
11067	34
11068	34
11069	34
11070	34
11071	34
11072	34
11073	34
11074	34
11075	34
11076	34
11077	34
11078	34
11079	34
11080	34
11081	34
11082	34
11083	34
11084	34
11085	34
11086	34
11087	34
11088	34
11089	34
11090	34
11091	34
11092	34
11093	34
11094	34
11095	34
11096	34
11097	34
11098	34
11099	34
11100	34
11101	34
11102	34
11103	34
11104	34
11105	34
11106	34
11107	34
11108	34
11109	34
11110	34
11111	34
11112	34
11113	34
11114	34
11115	34
11116	34
11117	34
11118	34
11119	34
11120	34
11121	34
11122	34
11123	34
11124	34
11125	34
11126	34
11127	34
11128	34
11129	34
11130	34
11131	34
11132	34
11133	34
11134	34
11135	34
11136	34
11137	34
11138	34
11139	34
11140	34
11141	34
11142	34
11143	34
11144	34
11145	34
11146	34
11147	34
11148	34
11149	34
11150	34
11151	34
11152	34
11153	34
11154	34
11155	34
11156	34
11157	34
11158	34
11159	34
11160	34
11161	34
11162	34
11163	34
11164	34
11165	34
11166	34
11167	34
11168	34
11169	34
11170	34
11171	34
11172	34
11173	34
11174	34
11175	34
11176	34
11177	34
11178	34
11179	34
11180	34
11181	34
11182	34
11183	34
11184	34
11185	34
11186	34
11187	34
11188	34
11189	34
11190	34
11191	34
11192	34
11193	34
11194	34
11195	34
11196	34
11197	34
11198	34
11199	34
11200	34
11201	34
11202	34
11203	34
11204	34
11205	34
11206	34
11207	34
11208	34
11209	34
11210	34
11211	34
11212	34
11213	34
11214	34
11215	34
11216	34
11217	34
11218	34
11219	34
11220	34
11221	34
11222	34
11223	34
11224	34
11225	34
11226	34
11227	34
11228	34
11229	34
11230	34
11231	34
11232	34
11233	34
11234	34
11235	34
11236	34
11237	34
11238	34
11239	34
11240	34
11241	34
11242	34
11243	34
11244	34
11245	34
11246	34
11247	34
11248	34
11249	34
11250	34
11251	34
11252	34
11253	34
11254	34
11255	34
11256	34
11257	34
11258	34
11259	34
11260	34
11261	34
11262	34
11263	34
11264	34
11265	34
11266	34
11267	34
11268	34
11269	34
11270	34
11271	34
11272	34
11273	34
11274	34
11275	34
11276	34
11277	34
11278	34
11279	34
11280	34
11281	34
11282	34
11283	34
11284	34
11285	34
11286	34
11287	34
11288	34
11289	34
11290	34
11291	34
11292	34
11293	34
11294	34
11295	34
11296	34
11297	34
11298	34
11299	34
11300	34
11301	34
11302	34
11303	34
11304	34
11305	34
11306	34
11307	34
11308	34
11309	34
11310	34
11311	34
11312	34
11313	34
11314	34
11315	34
11316	34
11317	34
11318	34
11319	34
11320	34
11321	34
11322	34
11323	34
11324	34
11325	34
11326	34
11327	34
11328	34
11329	34
11330	34
11331	34
11332	34
11333	34
11334	34
11335	34
11336	34
11337	34
11338	34
11339	34
11340	34
11341	34
11342	34
11343	34
11344	34
11345	34
11346	34
11347	34
11348	34
11349	34
11350	34
11351	34
11352	34
11353	34
11354	34
11355	34
11356	34
11357	34
11358	34
11359	34
11360	34
11361	34
11362	34
11363	34
11364	34
11365	34
11366	34
11367	34
11368	34
11369	34
11370	34
11371	34
11372	34
11373	34
11374	34
11375	34
11376	34
11377	34
11378	34
11379	34
11380	34
11381	34
11382	34
11383	34
11384	34
11385	34
11386	34
11387	34
11388	34
11389	34
11390	34
11391	34
11392	34
11393	34
11394	34
11395	34
11396	34
11397	34
11398	34
11399	34
11400	34
11401	34
11402	34
11403	34
11404	34
11405	34
11406	34
11407	34
11408	34
11409	34
11410	34
11411	34
11412	34
11413	34
11414	34
11415	34
11416	34
11417	34
11418	34
11419	34
11420	34
11421	34
11422	34
11423	34
11424	34
11425	34
11426	34
11427	34
11428	34
11429	34
11430	34
11431	34
11432	34
11433	34
11434	34
11435	34
11436	34
11437	34
11438	34
11439	34
11440	34
11441	34
11442	34
11443	34
11444	34
11445	34
11446	34
11447	34
11448	34
11449	34
11450	34
11451	34
11452	34
11453	34
11454	34
11455	34
11456	34
11457	34
11458	34
11459	34
11460	34
11461	34
11462	34
11463	34
11464	34
11465	34
11466	34
11467	34
11468	34
11469	35
11470	35
11471	35
11472	35
11473	35
11474	35
11475	35
11476	35
11477	35
11478	35
11479	35
11480	35
11481	35
11482	35
11483	35
11484	35
11485	35
11486	35
11487	35
11488	35
11489	35
11490	35
11491	35
11492	35
11493	35
11494	35
11495	35
11496	35
11497	35
11498	35
11499	35
11500	35
11501	35
11502	35
11503	35
11504	35
11505	35
11506	35
11507	35
11508	35
11509	35
11510	35
11511	35
11512	35
11513	35
11514	35
11515	35
11516	35
11517	35
11518	35
11519	35
11520	35
11521	35
11522	35
11523	35
11524	35
11525	35
11526	35
11527	35
11528	35
11529	35
11530	35
11531	35
11532	35
11533	35
11534	35
11535	35
11536	35
11537	35
11538	35
11539	35
11540	35
11541	35
11542	35
11543	35
11544	35
11545	35
11546	35
11547	35
11548	35
11549	35
11550	35
11551	35
11552	35
11553	35
11554	35
11555	35
11556	35
11557	35
11558	35
11559	35
11560	35
11561	35
11562	35
11563	35
11564	35
11565	35
11566	35
11567	35
11568	35
11569	35
11570	35
11571	35
11572	35
11573	35
11574	35
11575	35
11576	35
11577	35
11578	35
11579	35
11580	35
11581	35
11582	35
11583	35
11584	35
11585	35
11586	35
11587	35
11588	35
11589	35
11590	35
11591	35
11592	35
11593	35
11594	35
11595	35
11596	35
11597	35
11598	35
11599	35
11600	35
11601	35
11602	35
11603	35
11604	35
11605	35
11606	35
11607	35
11608	35
11609	35
11610	35
11611	35
11612	35
11613	35
11614	35
11615	35
11616	35
11617	35
11618	35
11619	35
11620	35
11621	35
11622	35
11623	35
11624	35
11625	35
11626	35
11627	35
11628	35
11629	35
11630	35
11631	35
11632	35
11633	35
11634	35
11635	35
11636	35
11637	35
11638	35
11639	35
11640	35
11641	35
11642	35
11643	35
11644	35
11645	35
11646	35
11647	35
11648	35
11649	35
11650	35
11651	35
11652	35
11653	35
11654	35
11655	35
11656	35
11657	35
11658	35
11659	35
11660	35
11661	35
11662	35
11663	35
11664	35
11665	35
11666	35
11667	35
11668	35
11669	35
11670	35
11671	35
11672	35
11673	35
11674	35
11675	35
11676	35
11677	35
11678	35
11679	35
11680	35
11681	35
11682	35
11683	35
11684	35
11685	35
11686	35
11687	35
11688	35
11689	35
11690	35
11691	35
11692	35
11693	35
11694	35
11695	35
11696	35
11697	35
11698	35
11699	35
11700	35
11701	35
11702	35
11703	35
11704	35
11705	35
11706	35
11707	35
11708	35
11709	35
11710	35
11711	35
11712	35
11713	35
11714	35
11715	35
11716	35
11717	35
11718	35
11719	35
11720	35
11721	35
11722	35
11723	35
11724	35
11725	35
11726	35
11727	35
11728	35
11729	35
11730	35
11731	35
11732	35
11733	35
11734	35
11735	35
11736	35
11737	35
11738	35
11739	35
11740	35
11741	35
11742	35
11743	35
11744	35
11745	35
11746	35
11747	35
11748	35
11749	35
11750	35
11751	35
11752	35
11753	35
11754	35
11755	35
11756	35
11757	35
11758	35
11759	35
11760	35
11761	35
11762	35
11763	35
11764	35
11765	35
11766	35
11767	35
11768	35
11769	35
11770	35
11771	35
11772	35
11773	35
11774	35
11775	35
11776	35
11777	35
11778	35
11779	35
11780	35
11781	35
11782	35
11783	35
11784	35
11785	35
11786	35
11787	35
11788	35
11789	35
11790	35
11791	35
11792	35
11793	35
11794	35
11795	35
11796	35
11797	35
11798	35
11799	35
11800	35
11801	35
11802	35
11803	35
11804	35
11805	35
11806	35
11807	35
11808	35
11809	35
11810	35
11811	35
11812	35
11813	35
11814	35
11815	35
11816	35
11817	35
11818	35
11819	35
11820	35
11821	35
11822	35
11823	35
11824	35
11825	35
11826	35
11827	35
11828	35
11829	35
11830	35
11831	35
11832	35
11833	35
11834	35
11835	35
11836	35
11837	35
11838	35
11839	35
11840	35
11841	35
11842	35
11843	35
11844	35
11845	35
11846	35
11847	35
11848	35
11849	35
11850	35
11851	35
11852	35
11853	35
11854	35
11855	35
11856	35
11857	35
11858	35
11859	35
11860	35
11861	35
11862	35
11863	35
11864	35
11865	35
11866	35
11867	35
11868	35
11869	35
11870	35
11871	35
11872	35
11873	35
11874	35
11875	35
11876	35
11877	35
11878	35
11879	35
11880	35
11881	35
11882	35
11883	35
11884	35
11885	35
11886	35
11887	35
11888	35
11889	35
11890	35
11891	35
11892	35
11893	35
11894	35
11895	35
11896	35
11897	35
11898	35
11899	35
11900	35
11901	35
11902	35
11903	35
11904	35
11905	35
11906	35
11907	35
11908	35
11909	35
11910	35
11911	35
11912	35
11913	35
11914	35
11915	35
11916	35
11917	35
11918	35
11919	35
11920	35
11921	35
11922	35
11923	35
11924	35
11925	35
11926	35
11927	35
11928	35
11929	35
11930	35
11931	35
11932	35
11933	35
11934	35
11935	35
11936	35
11937	35
11938	35
11939	35
11940	35
11941	35
11942	35
11943	35
11944	35
11945	35
11946	35
11947	35
11948	35
11949	35
11950	35
11951	35
11952	35
11953	35
11954	35
11955	35
11956	35
11957	35
11958	35
11959	35
11960	35
11961	35
11962	35
11963	35
11964	35
11965	35
11966	35
11967	35
11968	35
11969	35
11970	35
11971	35
11972	35
11973	35
11974	35
11975	35
11976	35
11977	35
11978	35
11979	35
11980	35
11981	35
11982	35
11983	35
11984	35
11985	35
11986	35
11987	35
11988	35
11989	35
11990	35
11991	35
11992	35
11993	35
11994	35
11995	35
11996	35
11997	35
11998	35
11999	35
12000	35
12001	35
12002	35
12003	35
12004	35
12005	35
12006	35
12007	35
12008	35
12009	35
12010	35
12011	35
12012	35
12013	35
12014	35
12015	35
12016	35
12017	35
12018	35
12019	35
12020	35
12021	35
12022	35
12023	35
12024	35
12025	35
12026	35
12027	35
12028	35
12029	35
12030	35
12031	35
12032	35
12033	35
12034	35
12035	35
12036	35
12037	35
12038	35
12039	35
12040	35
12041	35
12042	35
12043	35
12044	35
12045	35
12046	35
12047	35
12048	35
12049	35
12050	35
12051	35
12052	35
12053	35
12054	35
12055	35
12056	35
12057	35
12058	35
12059	35
12060	35
12061	35
12062	35
12063	35
12064	35
12065	35
12066	35
12067	35
12068	35
12069	35
12070	35
12071	35
12072	35
12073	35
12074	35
12075	35
12076	35
12077	35
12078	35
12079	35
12080	35
12081	35
12082	35
12083	35
12084	35
12085	35
12086	35
12087	35
12088	35
12089	35
12090	35
12091	35
12092	35
12093	35
12094	35
12095	35
12096	35
12097	35
12098	35
12099	35
12100	35
12101	35
12102	35
12103	35
12104	35
12105	35
12106	35
12107	35
12108	35
12109	35
12110	35
12111	35
12112	35
12113	35
12114	35
12115	35
12116	35
12117	35
12118	35
12119	35
12120	35
12121	35
12122	35
12123	35
12124	35
12125	35
12126	35
12127	35
12128	35
12129	35
12130	35
12131	35
12132	35
12133	35
12134	35
12135	35
12136	35
12137	35
12138	35
12139	35
12140	35
12141	35
12142	35
12143	35
12144	35
12145	35
12146	35
12147	35
12148	35
12149	35
12150	35
12151	35
12152	35
12153	35
12154	35
12155	35
12156	35
12157	35
12158	35
12159	35
12160	35
12161	35
12162	35
12163	35
12164	35
12165	35
12166	35
12167	35
12168	35
12169	35
12170	35
12171	35
12172	35
12173	35
12174	35
12175	35
12176	35
12177	35
12178	35
12179	35
12180	35
12181	35
12182	35
12183	35
12184	35
12185	35
12186	35
12187	35
12188	35
12189	35
12190	35
12191	35
12192	35
12193	35
12194	35
12195	35
12196	35
12197	35
12198	35
12199	35
12200	35
12201	35
12202	35
12203	35
12204	35
12205	35
12206	35
12207	35
12208	35
12209	35
12210	35
12211	35
12212	35
12213	35
12214	35
12215	35
12216	35
12217	35
12218	35
12219	35
12220	35
12221	35
12222	35
12223	35
12224	35
12225	35
12226	35
12227	35
12228	35
12229	35
12230	35
12231	35
12232	35
12233	35
12234	35
12235	35
12236	35
12237	35
12238	35
12239	35
12240	35
12241	35
12242	35
12243	35
12244	35
12245	35
12246	35
12247	35
12248	35
12249	35
12250	35
12251	35
12252	35
12253	35
12254	35
12255	35
12256	35
12257	35
12258	35
12259	35
12260	35
12261	35
12262	35
12263	35
12264	35
12265	35
12266	35
12267	35
12268	35
12269	35
12270	35
12271	35
12272	35
12273	35
12274	35
12275	35
12276	35
12277	35
12278	35
12279	35
12280	35
12281	35
12282	35
12283	35
12284	35
12285	35
12286	35
12287	35
12288	35
12289	35
12290	35
12291	35
12292	35
12293	35
12294	35
12295	35
12296	35
12297	35
12298	35
12299	35
12300	35
12301	35
12302	35
12303	35
12304	35
12305	35
12306	35
12307	35
12308	35
12309	35
12310	35
12311	35
12312	35
12313	35
12314	35
12315	35
12316	35
12317	35
12318	35
12319	35
12320	35
12321	35
12322	35
12323	35
12324	35
12325	35
12326	35
12327	35
12328	35
12329	35
12330	35
12331	35
12332	35
12333	35
12334	35
12335	35
12336	35
12337	35
12338	35
12339	35
12340	35
12341	35
12342	35
12343	35
12344	35
12345	35
12346	35
12347	35
12348	35
12349	35
12350	35
12351	35
12352	35
12353	35
12354	35
12355	35
12356	35
12357	35
12358	35
12359	35
12360	35
12361	35
12362	35
12363	35
12364	35
12365	35
12366	35
12367	35
12368	35
12369	35
12370	35
12371	35
12372	35
12373	35
12374	35
12375	35
12376	35
12377	35
12378	35
12379	35
12380	35
12381	35
12382	35
12383	35
12384	35
12385	35
12386	35
12387	35
12388	35
12389	35
12390	35
12391	35
12392	35
12393	35
12394	35
12395	35
12396	35
12397	35
12398	35
12399	35
12400	35
12401	35
12402	35
12403	35
12404	35
12405	35
12406	35
12407	35
12408	35
12409	35
12410	35
12411	35
12412	35
12413	35
12414	35
12415	35
12416	35
12417	35
12418	35
12419	35
12420	35
12421	35
12422	35
12423	35
12424	35
12425	35
12426	35
12427	35
12428	35
12429	35
12430	35
12431	35
12432	35
12433	35
12434	35
12435	35
12436	35
12437	35
12438	35
12439	35
12440	35
12441	35
12442	35
12443	35
12444	35
12445	35
12446	35
12447	35
12448	35
12449	35
12450	35
12451	35
12452	35
12453	35
12454	35
12455	35
12456	35
12457	35
12458	35
12459	35
12460	35
12461	35
12462	35
12463	35
12464	35
12465	35
12466	35
12467	35
12468	35
12469	35
12470	35
12471	35
12472	35
12473	35
12474	35
12475	35
12476	35
12477	35
12478	35
12479	35
12480	35
12481	35
12482	35
12483	35
12484	35
12485	35
12486	35
12487	35
12488	35
12489	35
12490	35
12491	35
12492	35
12493	35
12494	35
12495	35
12496	35
12497	35
12498	35
12499	35
12500	35
12501	35
12502	35
12503	35
12504	35
12505	35
12506	35
12507	35
12508	35
12509	35
12510	35
12511	35
12512	35
12513	35
12514	35
12515	35
12516	35
12517	35
12518	35
12519	35
12520	35
12521	35
12522	35
12523	35
12524	35
12525	35
12526	35
12527	35
12528	35
12529	35
12530	35
12531	35
12532	35
12533	35
12534	35
12535	35
12536	35
12537	35
12538	35
12539	35
12540	35
12541	35
12542	35
12543	35
12544	35
12545	35
12546	35
12547	35
12548	35
12549	35
12550	35
12551	35
12552	35
12553	35
12554	35
12555	35
12556	35
12557	35
12558	35
12559	35
12560	35
12561	35
12562	35
12563	35
12564	35
12565	35
12566	35
12567	35
12568	35
12569	35
12570	35
12571	35
12572	35
12573	35
12574	35
12575	35
12576	35
12577	35
12578	35
12579	35
12580	35
12581	35
12582	35
12583	35
12584	35
12585	35
12586	35
12587	35
12588	35
12589	35
12590	35
12591	35
12592	35
12593	35
12594	35
12595	35
12596	35
12597	35
12598	35
12599	35
12600	35
12601	35
12602	35
12603	35
12604	35
12605	35
12606	35
12607	35
12608	35
12609	35
12610	35
12611	35
12612	35
12613	35
12614	35
12615	35
12616	35
12617	35
12618	35
12619	35
12620	35
12621	35
12622	35
12623	35
12624	35
12625	35
12626	35
12627	35
12628	35
12629	35
12630	35
12631	35
12632	35
12633	35
12634	35
12635	35
12636	35
12637	35
12638	35
12639	35
12640	35
12641	35
12642	35
12643	35
12644	35
12645	35
12646	35
12647	35
12648	35
12649	35
12650	35
12651	35
12652	35
12653	35
12654	35
12655	35
12656	35
12657	35
12658	35
12659	35
12660	35
12661	35
12662	35
12663	35
12664	35
12665	35
12666	35
12667	35
12668	35
12669	35
12670	35
12671	35
12672	35
12673	35
12674	35
12675	35
12676	35
12677	35
12678	35
12679	35
12680	35
12681	35
12682	35
12683	35
12684	35
12685	35
12686	35
12687	35
12688	35
12689	35
12690	35
12691	35
12692	35
12693	35
12694	35
12695	35
12696	35
12697	35
12698	35
12699	35
12700	35
12701	35
12702	35
12703	35
12704	35
12705	35
12706	35
12707	35
12708	35
12709	35
12710	35
12711	35
12712	35
12713	35
12714	35
12715	35
12716	35
12717	35
12718	35
12719	35
12720	35
12721	35
12722	35
12723	35
12724	35
12725	35
12726	35
12727	35
12728	35
12729	35
12730	35
12731	35
12732	35
12733	35
12734	35
12735	35
12736	35
12737	35
12738	35
12739	35
12740	35
12741	35
12742	35
12743	35
12744	35
12745	35
12746	35
12747	35
12748	35
12749	35
12750	35
12751	35
12752	35
12753	35
12754	35
12755	35
12756	35
12757	35
12758	35
12759	35
12760	35
12761	35
12762	35
12763	35
12764	35
12765	35
12766	35
12767	35
12768	35
12769	35
12770	35
12771	35
12772	35
12773	35
12774	35
12775	35
12776	35
12777	35
12778	35
12779	35
12780	35
12781	35
12782	35
12783	35
12784	35
12785	35
12786	35
12787	35
12788	35
12789	35
12790	35
12791	35
12792	35
12793	35
12794	35
12795	35
12796	35
12797	35
12798	35
12799	35
12800	35
12801	35
12802	35
12803	35
12804	35
12805	35
12806	35
12807	35
12808	35
12809	35
12810	35
12811	35
12812	35
12813	35
12814	35
12815	35
12816	35
12817	35
12818	35
12819	35
12820	35
12821	35
12822	35
12823	35
12824	35
12825	35
12826	35
12827	35
12828	35
12829	35
12830	35
12831	35
12832	35
12833	35
12834	35
12835	35
12836	35
12837	35
12838	35
12839	35
12840	35
12841	35
12842	35
12843	35
12844	35
12845	35
12846	35
12847	35
12848	35
12849	35
12850	35
12851	35
12852	35
12853	35
12854	35
12855	35
12856	35
12857	35
12858	35
12859	35
12860	35
12861	35
12862	35
12863	35
12864	35
12865	35
12866	35
12867	35
12868	35
12869	35
12870	35
12871	35
12872	35
12873	35
12874	35
12875	35
12876	35
12877	35
12878	35
12879	35
12880	35
12881	35
12882	35
12883	35
12884	35
12885	35
12886	35
12887	35
12888	35
12889	35
12890	35
12891	35
12892	35
12893	35
12894	35
12895	35
12896	35
12897	35
12898	35
12899	35
12900	35
12901	35
12902	35
12903	35
12904	35
12905	35
12906	35
12907	35
12908	35
12909	35
12910	35
12911	35
12912	35
12913	35
12914	35
12915	35
12916	35
12917	35
12918	35
12919	35
12920	35
12921	35
12922	35
12923	35
12924	35
12925	35
12926	35
12927	35
12928	35
12929	35
12930	35
12931	35
12932	35
12933	35
12934	35
12935	35
12936	35
12937	35
12938	35
12939	35
12940	35
12941	35
12942	35
12943	35
12944	35
12945	35
12946	35
12947	35
12948	35
12949	35
12950	35
12951	35
12952	35
12953	35
12954	35
12955	35
12956	35
12957	35
12958	35
12959	35
12960	35
12961	35
12962	35
12963	35
12964	35
12965	35
12966	35
12967	35
12968	35
12969	35
12970	35
12971	35
12972	35
12973	35
12974	35
12975	35
12976	35
12977	35
12978	35
12979	35
12980	35
12981	35
12982	35
12983	35
12984	35
12985	35
12986	35
12987	35
12988	35
12989	35
12990	35
12991	35
12992	35
12993	35
12994	35
12995	35
12996	35
12997	35
12998	35
12999	35
13000	35
13001	35
13002	35
13003	35
13004	35
13005	35
13006	35
13007	35
13008	35
13009	35
13010	35
13011	35
13012	35
13013	35
13014	35
13015	35
13016	35
13017	35
13018	35
13019	35
13020	35
13021	35
13022	35
13023	35
13024	35
13025	35
13026	35
13027	35
13028	35
13029	35
13030	35
13031	35
13032	35
13033	35
13034	35
13035	35
13036	35
13037	35
13038	35
13039	35
13040	35
13041	35
13042	35
13043	35
13044	35
13045	35
13046	35
13047	35
13048	35
13049	35
13050	35
13051	35
13052	35
13053	35
13054	35
13055	35
13056	35
13057	35
13058	35
13059	35
13060	35
13061	35
13062	35
13063	35
13064	35
13065	35
13066	35
13067	35
13068	35
13069	35
13070	35
13071	35
13072	35
13073	35
13074	35
13075	35
13076	35
13077	35
13078	35
13079	35
13080	35
13081	35
13082	35
13083	35
13084	35
13085	35
13086	35
13087	35
13088	35
13089	35
13090	35
13091	35
13092	35
13093	35
13094	35
13095	35
13096	35
13097	35
13098	35
13099	35
13100	35
13101	35
13102	35
13103	35
13104	35
13105	35
13106	35
13107	35
13108	35
13109	35
13110	35
13111	35
13112	35
13113	35
13114	35
13115	35
13116	35
13117	35
13118	35
13119	35
13120	35
13121	35
13122	35
13123	35
13124	35
13125	35
13126	35
13127	35
13128	35
13129	35
13130	35
13131	35
13132	35
13133	35
13134	35
13135	35
13136	35
13137	35
13138	35
13139	35
13140	35
13141	35
13142	35
13143	35
13144	35
13145	35
13146	35
13147	35
13148	35
13149	35
13150	35
13151	35
13152	35
13153	35
13154	35
13155	35
13156	35
13157	35
13158	35
13159	35
13160	35
13161	35
13162	35
13163	35
13164	35
13165	35
13166	35
13167	35
13168	35
13169	35
13170	35
13171	35
13172	35
13173	35
13174	35
13175	35
13176	35
13177	35
13178	35
13179	35
13180	35
13181	35
13182	35
13183	35
13184	35
13185	35
13186	35
13187	35
13188	35
13189	35
13190	35
13191	35
13192	35
13193	35
13194	35
13195	35
13196	35
13197	35
13198	35
13199	35
13200	35
13201	35
13202	35
13203	35
13204	35
13205	35
13206	35
13207	35
13208	35
13209	35
13210	35
13211	35
13212	35
13213	35
13214	35
13215	35
13216	35
13217	35
13218	35
13219	35
13220	35
13221	35
13222	35
13223	35
13224	35
13225	35
13226	35
13227	35
13228	35
13229	35
13230	35
13231	35
13232	35
13233	35
13234	35
13235	35
13236	35
13237	35
13238	35
13239	35
13240	35
13241	35
13242	35
13243	35
13244	35
13245	35
13246	35
13247	35
13248	35
13249	35
13250	35
13251	35
13252	35
13253	35
13254	35
13255	35
13256	35
13257	35
13258	35
13259	35
13260	35
13261	35
13262	35
13263	35
13264	35
13265	35
13266	35
13267	35
13268	35
13269	35
13270	35
13271	35
13272	35
13273	35
13274	35
13275	35
13276	35
13277	35
13278	35
13279	35
13280	35
13281	35
13282	35
13283	35
13284	35
13285	35
13286	35
13287	35
13288	35
13289	35
13290	35
13291	35
13292	35
13293	35
13294	35
13295	35
13296	35
13297	35
13298	35
13299	35
13300	35
13301	35
13302	35
13303	35
13304	35
13305	35
13306	35
13307	35
13308	35
13309	35
13310	35
13311	35
13312	35
13313	35
13314	35
13315	35
13316	35
13317	35
13318	35
13319	35
13320	35
13321	35
13322	35
13323	35
13324	35
13325	35
13326	35
13327	35
13328	35
13329	35
13330	35
13331	35
13332	35
13333	35
13334	35
13335	35
13336	35
13337	35
13338	35
13339	35
13340	35
13341	35
13342	35
13343	35
13344	35
13345	35
13346	35
13347	35
13348	35
13349	35
13350	35
13351	35
13352	35
13353	35
13354	35
13355	35
13356	35
13357	35
13358	35
13359	35
13360	35
13361	35
13362	35
13363	35
13364	35
13365	35
13366	35
13367	35
13368	35
13369	35
13370	35
13371	35
13372	35
13373	35
13374	35
13375	35
13376	35
13377	35
13378	35
13379	35
13380	35
13381	35
13382	35
13383	35
13384	35
13385	35
13386	35
13387	35
13388	35
13389	35
13390	35
13391	35
13392	35
13393	35
13394	35
13395	35
13396	35
13397	35
13398	35
13399	35
13400	35
13401	35
13402	35
13403	35
13404	35
13405	35
13406	35
13407	35
13408	35
13409	35
13410	35
13411	35
13412	35
13413	35
13414	35
13415	35
13416	35
13417	35
13418	35
13419	35
13420	35
13421	35
13422	35
13423	35
13424	35
13425	35
13426	35
13427	35
13428	35
13429	35
13430	35
13431	35
13432	35
13433	35
13434	35
13435	35
13436	35
13437	35
13438	35
13439	35
13440	35
13441	35
13442	35
13443	35
13444	35
13445	35
13446	35
13447	35
13448	35
13449	35
13450	35
13451	35
13452	35
13453	35
13454	35
13455	35
13456	35
13457	35
13458	35
13459	35
13460	35
13461	35
13462	35
13463	35
13464	35
13465	35
13466	35
13467	35
13468	35
13469	35
13470	35
13471	35
13472	35
13473	35
13474	35
13475	35
13476	35
13477	35
13478	35
13479	35
13480	35
13481	35
13482	35
13483	35
13484	35
13485	35
13486	35
13487	35
13488	35
13489	35
13490	35
13491	35
13492	35
13493	35
13494	35
13495	35
13496	35
13497	35
13498	35
13499	35
13500	35
13501	35
13502	35
13503	35
13504	35
13505	35
13506	35
13507	35
13508	35
13509	35
13510	35
13511	35
13512	35
13513	35
13514	35
13515	35
13516	35
13517	35
13518	35
13519	35
13520	35
13521	35
13522	35
13523	35
13524	35
13525	35
13526	35
13527	35
13528	35
13529	35
13530	35
13531	35
13532	35
13533	35
13534	35
13535	35
13536	35
13537	35
13538	35
13539	35
13540	35
13541	35
13542	35
13543	35
13544	35
13545	35
13546	35
13547	35
13548	35
13549	35
13550	35
13551	35
13552	35
13553	35
13554	35
13555	35
13556	35
13557	35
13558	35
13559	35
13560	35
13561	35
13562	35
13563	35
13564	35
13565	35
13566	35
13567	35
13568	35
13569	35
13570	35
13571	35
13572	35
13573	35
13574	35
13575	35
13576	35
13577	35
13578	35
13579	35
13580	35
13581	35
13582	35
13583	35
13584	35
13585	35
13586	35
13587	35
13588	35
13589	35
13590	35
13591	35
13592	35
13593	35
13594	35
13595	35
13596	35
13597	35
13598	35
13599	35
13600	35
13601	35
13602	35
13603	35
13604	35
13605	35
13606	35
13607	35
13608	35
13609	35
13610	35
13611	35
13612	35
13613	35
13614	35
13615	35
13616	35
13617	35
13618	35
13619	35
13620	35
13621	35
13622	35
13623	35
13624	35
13625	35
13626	35
13627	35
13628	35
13629	35
13630	35
13631	35
13632	35
13633	35
13634	35
13635	35
13636	35
13637	35
13638	35
13639	35
13640	35
13641	35
13642	35
13643	35
13644	35
13645	35
13646	35
13647	35
13648	35
13649	35
13650	35
13651	35
13652	35
13653	35
13654	35
13655	35
13656	35
13657	35
13658	35
13659	35
13660	35
13661	35
13662	35
13663	35
13664	35
13665	35
13666	35
13667	35
13668	35
13669	35
13670	35
13671	35
13672	35
13673	35
13674	35
13675	35
13676	35
13677	35
13678	35
13679	35
13680	35
13681	35
13682	35
13683	35
13684	35
13685	35
13686	35
13687	35
13688	35
13689	35
13690	35
13691	35
13692	35
13693	35
13694	35
13695	35
13696	35
13697	35
13698	35
13699	35
13700	35
13701	35
13702	35
13703	35
13704	35
13705	35
13706	35
13707	35
13708	35
13709	35
13710	35
13711	35
13712	35
13713	35
13714	35
13715	35
13716	35
13717	35
13718	35
13719	35
13720	35
13721	35
13722	35
13723	35
13724	35
13725	35
13726	35
13727	35
13728	35
13729	35
13730	35
13731	35
13732	35
13733	35
13734	35
13735	35
13736	35
13737	35
13738	35
13739	35
13740	35
13741	35
13742	35
13743	35
13744	35
13745	35
13746	35
13747	35
13748	35
13749	35
13750	35
13751	35
13752	35
13753	35
13754	35
13755	35
13756	35
13757	35
13758	35
13759	35
13760	35
13761	35
13762	35
13763	35
13764	35
13765	35
13766	35
13767	35
13768	35
13769	35
13770	35
13771	35
13772	35
13773	35
13774	35
13775	35
13776	35
13777	35
13778	35
13779	35
13780	35
13781	35
13782	35
13783	35
13784	35
13785	35
13786	35
13787	35
13788	35
13789	35
13790	35
13791	35
13792	35
13793	35
13794	35
13795	35
13796	35
13797	35
13798	35
13799	35
13800	35
13801	35
13802	35
13803	35
13804	35
13805	35
13806	35
13807	35
13808	35
13809	35
13810	35
13811	35
13812	35
13813	35
13814	35
13815	35
13816	35
13817	35
13818	35
13819	35
13820	35
13821	35
13822	35
13823	35
13824	35
13825	35
13826	35
13827	35
13828	35
13829	35
13830	35
13831	35
13832	35
13833	35
13834	35
13835	35
13836	35
13837	35
13838	35
13839	35
13840	35
13841	35
13842	35
13843	35
13844	35
13845	35
13846	35
13847	35
13848	35
13849	35
13850	35
13851	35
13852	35
13853	35
13854	35
13855	35
13856	35
13857	35
13858	35
13859	35
13860	35
13861	35
13862	35
13863	35
13864	35
13865	35
13866	35
13867	35
13868	35
13869	35
13870	35
13871	35
13872	35
13873	35
13874	35
13875	35
13876	35
13877	35
13878	35
13879	35
13880	35
13881	35
13882	35
13883	35
13884	35
13885	35
13886	35
13887	35
13888	35
13889	35
13890	35
13891	35
13892	35
13893	35
13894	35
13895	35
13896	35
13897	35
13898	35
13899	35
13900	35
13901	35
13902	35
13903	35
13904	35
13905	35
13906	35
13907	35
13908	35
13909	35
13910	35
13911	35
13912	35
13913	35
13914	35
13915	35
13916	35
13917	35
13918	35
13919	35
13920	35
13921	35
13922	35
13923	35
13924	35
13925	35
13926	35
13927	35
13928	35
13929	35
13930	35
13931	35
13932	35
13933	35
13934	35
13935	35
13936	35
13937	35
13938	35
13939	35
13940	35
13941	35
13942	35
13943	35
13944	35
13945	35
13946	35
13947	35
13948	35
13949	35
13950	35
13951	35
13952	35
13953	35
13954	35
13955	35
13956	35
13957	35
13958	35
13959	35
13960	35
13961	35
13962	35
13963	35
13964	35
13965	35
13966	35
13967	35
13968	35
13969	35
13970	35
13971	35
13972	35
13973	35
13974	35
13975	35
13976	35
13977	35
13978	35
13979	35
13980	35
13981	35
13982	35
13983	35
13984	35
13985	35
13986	35
13987	35
13988	35
13989	35
13990	35
13991	35
13992	35
13993	35
13994	35
13995	35
13996	35
13997	35
13998	35
13999	35
14000	35
14001	35
14002	35
14003	35
14004	35
14005	35
14006	35
14007	35
14008	35
14009	35
14010	35
14011	35
14012	35
14013	35
14014	35
14015	35
14016	35
14017	35
14018	35
14019	35
14020	35
14021	35
14022	35
14023	35
14024	35
14025	35
14026	35
14027	35
14028	35
14029	35
14030	35
14031	35
14032	35
14033	35
14034	35
14035	35
14036	35
14037	35
14038	35
14039	35
14040	35
14041	35
14042	35
14043	35
14044	35
14045	35
14046	35
14047	35
14048	35
14049	35
14050	35
14051	35
14052	35
14053	35
14054	35
14055	35
14056	35
14057	35
14058	35
14059	35
14060	35
14061	35
14062	35
14063	35
14064	35
14065	35
14066	35
14067	35
14068	35
14069	35
14070	35
14071	35
14072	35
14073	35
14074	35
14075	35
14076	35
14077	35
14078	35
14079	35
14080	35
14081	35
14082	35
14083	35
14084	35
14085	35
14086	35
14087	35
14088	35
14089	35
14090	35
14091	35
14092	35
14093	35
14094	35
14095	35
14096	35
14097	35
14098	35
14099	35
14100	35
14101	35
14102	35
14103	35
14104	35
14105	35
14106	35
14107	35
14108	35
14109	35
14110	35
14111	35
14112	35
14113	35
14114	35
14115	35
14116	35
14117	35
14118	35
14119	35
14120	35
14121	35
14122	35
14123	35
14124	35
14125	35
14126	35
14127	35
14128	35
14129	35
14130	35
14131	35
14132	35
14133	35
14134	35
14135	35
14136	35
14137	35
14138	35
14139	35
14140	35
14141	35
14142	35
14143	35
14144	35
14145	35
14146	35
14147	35
14148	35
14149	35
14150	35
14151	35
14152	35
14153	35
14154	35
14155	35
14156	35
14157	35
14158	35
14159	35
14160	35
14161	35
14162	35
14163	35
14164	35
14165	35
14166	35
14167	35
14168	35
14169	35
14170	35
14171	35
14172	35
14173	35
14174	35
14175	35
14176	35
14177	35
14178	35
14179	35
14180	35
14181	35
14182	35
14183	35
14184	35
14185	35
14186	35
14187	35
14188	35
14189	35
14190	35
14191	35
14192	35
14193	35
14194	35
14195	35
14196	35
14197	35
14198	35
14199	35
14200	35
14201	35
14202	35
14203	35
14204	35
14205	35
14206	35
14207	35
14208	35
14209	35
14210	35
14211	35
14212	35
14213	35
14214	35
14215	35
14216	35
14217	35
14218	35
14219	35
14220	35
14221	35
14222	35
14223	35
14224	35
14225	35
14226	35
14227	35
14228	35
14229	35
14230	35
14231	35
14232	35
14233	35
14234	35
14235	35
14236	35
14237	35
14238	35
14239	35
14240	35
14241	35
14242	35
14243	35
14244	35
14245	35
14246	35
14247	35
14248	35
14249	35
14250	35
14251	35
14252	35
14253	35
14254	35
14255	35
14256	35
14257	35
14258	35
14259	35
14260	35
14261	35
14262	35
14263	35
14264	35
14265	35
14266	35
14267	35
14268	35
14269	35
14270	35
14271	35
14272	35
14273	35
14274	35
14275	35
14276	35
14277	35
14278	35
14279	35
14280	35
14281	35
14282	35
14283	35
14284	35
14285	35
14286	35
14287	35
14288	35
14289	35
14290	35
14291	35
14292	35
14293	35
14294	35
14295	35
14296	35
14297	35
14298	35
14299	35
14300	35
14301	35
14302	35
14303	35
14304	35
14305	35
14306	35
14307	35
14308	35
14309	35
14310	35
14311	35
14312	35
14313	35
14314	35
14315	35
14316	35
14317	35
14318	35
14319	35
14320	35
14321	35
14322	35
14323	35
14324	35
14325	35
14326	35
14327	35
14328	35
14329	35
14330	35
14331	35
14332	35
14333	35
14334	35
14335	35
14336	35
14337	35
14338	35
14339	35
14340	35
14341	35
14342	35
14343	35
14344	35
14345	35
14346	35
14347	35
14348	35
14349	35
14350	35
14351	35
14352	35
14353	35
14354	35
14355	35
14356	35
14357	35
14358	35
14359	35
14360	35
14361	35
14362	35
14363	35
14364	35
14365	35
14366	35
14367	35
14368	35
14369	35
14370	35
14371	35
14372	35
14373	35
14374	35
14375	35
14376	35
14377	35
14378	35
14379	35
14380	35
14381	35
14382	35
14383	35
14384	35
14385	35
14386	35
14387	35
14388	35
14389	35
14390	35
14391	35
14392	35
14393	35
14394	35
14395	35
14396	35
14397	35
14398	35
14399	35
14400	35
14401	35
14402	35
14403	35
14404	35
14405	35
14406	35
14407	35
14408	35
14409	35
14410	35
14411	35
14412	35
14413	35
14414	35
14415	35
14416	35
14417	35
14418	35
14419	35
14420	35
14421	35
14422	35
14423	35
14424	35
14425	35
14426	35
14427	35
14428	35
14429	35
14430	35
14431	35
14432	35
14433	35
14434	35
14435	35
14436	35
14437	35
14438	35
14439	35
14440	35
14441	35
14442	35
14443	35
14444	35
14445	35
14446	35
14447	35
14448	35
14449	35
14450	35
14451	35
14452	35
14453	35
14454	35
14455	35
14456	35
14457	35
14458	35
14459	35
14460	35
14461	35
14462	35
14463	35
14464	35
14465	35
14466	35
14467	35
14468	35
14469	35
14470	35
14471	35
14472	35
14473	35
14474	35
14475	35
14476	35
14477	35
14478	35
14479	35
14480	35
14481	35
14482	35
14483	35
14484	35
14485	35
14486	35
14487	35
14488	35
14489	35
14490	35
14491	35
14492	35
14493	35
14494	35
14495	35
14496	35
14497	35
14498	35
14499	35
14500	35
14501	35
14502	35
14503	35
14504	35
14505	35
14506	35
14507	35
14508	35
14509	35
14510	35
14511	35
14512	35
14513	35
14514	35
14515	35
14516	35
14517	35
14518	35
14519	35
14520	35
14521	35
14522	35
14523	35
14524	35
14525	35
14526	35
14527	35
14528	35
14529	35
14530	35
14531	35
14532	35
14533	35
14534	35
14535	35
14536	35
14537	35
14538	35
14539	35
14540	35
14541	35
14542	35
14543	35
14544	35
14545	35
14546	35
14547	35
14548	35
14549	35
14550	35
14551	35
14552	35
14553	35
14554	35
14555	35
14556	35
14557	35
14558	35
14559	35
14560	35
14561	35
14562	35
14563	35
14564	35
14565	35
14566	35
14567	35
14568	35
14569	35
14570	35
14571	35
14572	35
14573	35
14574	35
14575	35
14576	35
14577	35
14578	35
14579	35
14580	35
14581	35
14582	35
14583	35
14584	35
14585	35
14586	35
14587	35
14588	35
14589	35
14590	35
14591	35
14592	35
14593	35
14594	35
14595	35
14596	35
14597	35
14598	35
14599	35
14600	35
14601	35
14602	35
14603	35
14604	35
14605	35
14606	35
14607	35
14608	35
14609	35
14610	35
14611	35
14612	35
14613	35
14614	35
14615	35
14616	35
14617	35
14618	35
14619	35
14620	35
14621	35
14622	35
14623	35
14624	35
14625	35
14626	35
14627	35
14628	35
14629	35
14630	35
14631	35
14632	35
14633	35
14634	35
14635	35
14636	35
14637	35
14638	35
14639	35
14640	35
14641	35
14642	35
14643	35
14644	35
14645	35
14646	35
14647	35
14648	35
14649	35
14650	35
14651	35
14652	35
14653	35
14654	35
14655	35
14656	35
14657	35
14658	35
14659	35
14660	35
14661	35
14662	35
14663	35
14664	35
14665	35
14666	35
14667	35
14668	35
14669	35
14670	35
14671	35
14672	35
14673	35
14674	35
14675	35
14676	35
14677	35
14678	35
14679	35
14680	35
14681	35
14682	35
14683	35
14684	35
14685	35
14686	35
14687	35
14688	35
14689	35
14690	35
14691	35
14692	35
14693	35
14694	35
14695	35
14696	35
14697	35
14698	35
14699	35
14700	35
14701	35
14702	35
14703	35
14704	35
14705	35
14706	35
14707	35
14708	35
14709	35
14710	35
14711	35
14712	35
14713	35
14714	35
14715	35
14716	35
14717	35
14718	35
14719	35
14720	35
14721	35
14722	35
14723	35
14724	35
14725	35
14726	35
14727	35
14728	35
14729	35
14730	35
14731	35
14732	35
14733	35
14734	35
14735	35
14736	35
14737	35
14738	35
14739	35
14740	35
14741	35
14742	35
14743	35
14744	35
14745	35
14746	35
14747	35
14748	35
14749	35
14750	35
14751	35
14752	35
14753	35
14754	35
14755	35
14756	35
14757	35
14758	35
14759	35
14760	35
14761	35
14762	35
14763	35
14764	35
14765	35
14766	35
14767	35
14768	35
14769	35
14770	35
14771	35
14772	35
14773	35
14774	35
14775	35
14776	35
14777	35
14778	35
14779	35
14780	35
14781	35
14782	35
14783	35
14784	35
14785	35
14786	35
14787	35
14788	35
14789	35
14790	35
14791	35
14792	35
14793	35
14794	35
14795	35
14796	35
14797	35
14798	35
14799	35
14800	35
14801	35
14802	35
14803	35
14804	35
14805	35
14806	35
14807	35
14808	35
14809	35
14810	35
14811	35
14812	35
14813	35
14814	35
14815	35
14816	35
14817	35
14818	35
14819	35
14820	35
14821	35
14822	35
14823	35
14824	35
14825	35
14826	35
14827	35
14828	35
14829	35
14830	35
14831	35
14832	35
14833	35
14834	35
14835	35
14836	35
14837	35
14838	35
14839	35
14840	35
14841	35
14842	35
14843	35
14844	35
14845	35
14846	35
14847	35
14848	35
14849	35
14850	35
14851	35
14852	35
14853	35
14854	35
14855	35
14856	35
14857	35
14858	35
14859	35
14860	35
14861	35
14862	35
14863	35
14864	35
14865	35
14866	35
14867	35
14868	35
14869	35
14870	35
14871	35
14872	35
14873	35
14874	35
14875	35
14876	35
14877	35
14878	35
14879	35
14880	35
14881	35
14882	35
14883	35
14884	35
14885	35
14886	35
14887	35
14888	35
14889	35
14890	35
14891	35
14892	35
14893	35
14894	35
14895	35
14896	35
14897	35
14898	35
14899	35
14900	35
14901	35
14902	35
14903	35
14904	35
14905	35
14906	35
14907	35
14908	35
14909	35
14910	35
14911	35
14912	35
14913	35
14914	35
14915	35
14916	35
14917	35
14918	35
14919	35
14920	35
14921	35
14922	35
14923	35
14924	35
14925	35
14926	35
14927	35
14928	35
14929	35
14930	35
14931	35
14932	35
14933	35
14934	35
14935	35
14936	35
14937	35
14938	35
14939	35
14940	35
14941	35
14942	35
14943	35
14944	35
14945	35
14946	35
14947	35
14948	35
14949	35
14950	35
14951	35
14952	35
14953	35
14954	35
14955	35
14956	35
14957	35
14958	35
14959	35
14960	35
14961	35
14962	35
14963	35
14964	35
14965	35
14966	35
14967	35
14968	35
14969	35
14970	35
14971	35
14972	35
14973	35
14974	35
14975	35
14976	35
14977	35
14978	35
14979	35
14980	35
14981	35
14982	35
14983	35
14984	35
14985	35
14986	35
14987	35
14988	35
14989	35
14990	35
14991	35
14992	35
14993	35
14994	35
14995	35
14996	35
14997	35
14998	35
14999	35
15000	35
15001	35
15002	35
15003	35
15004	35
15005	35
15006	35
15007	35
15008	35
15009	35
15010	35
15011	35
15012	35
15013	35
15014	35
15015	35
15016	35
15017	35
15018	35
15019	35
15020	35
15021	35
15022	35
15023	35
15024	35
15025	35
15026	35
15027	35
15028	35
15029	35
15030	35
15031	35
15032	35
15033	35
15034	35
15035	35
15036	35
15037	35
15038	35
15039	35
15040	35
15041	35
15042	35
15043	35
15044	35
15045	35
15046	35
15047	35
15048	35
15049	35
15050	35
15051	35
15052	35
15053	35
15054	35
15055	35
15056	35
15057	35
15058	35
15059	35
15060	35
15061	35
15062	35
15063	35
15064	35
15065	35
15066	35
15067	35
15068	35
15069	35
15070	35
15071	35
15072	35
15073	35
15074	35
15075	35
15076	35
15077	35
15078	35
15079	35
15080	35
15081	35
15082	35
15083	35
15084	35
15085	35
15086	35
15087	35
15088	35
15089	35
15090	35
15091	35
15092	35
15093	35
15094	35
15095	35
15096	35
15097	35
15098	35
15099	35
15100	35
15101	35
15102	35
15103	35
15104	35
15105	35
15106	35
15107	35
15108	35
15109	35
15110	35
15111	35
15112	35
15113	35
15114	35
15115	35
15116	35
15117	35
15118	35
15119	35
15120	35
15121	35
15122	35
15123	35
15124	35
15125	35
15126	35
15127	35
15128	35
15129	35
15130	35
15131	35
15132	35
15133	35
15134	35
15135	35
15136	35
15137	35
15138	35
15139	35
15140	35
15141	35
15142	35
15143	35
15144	35
15145	35
15146	35
15147	35
15148	35
15149	35
15150	35
15151	35
15152	35
15153	35
15154	35
15155	35
15156	35
15157	35
15158	35
15159	35
15160	35
15161	35
15162	35
15163	35
15164	35
15165	36
15166	36
15167	36
15168	36
15169	36
15170	36
15171	36
15172	36
15173	36
15174	36
15175	36
15176	36
15177	36
15178	36
15179	36
15180	36
15181	36
15182	36
15183	36
15184	36
15185	36
15186	36
15187	36
15188	36
15189	36
15190	36
15191	36
15192	36
15193	36
15194	36
15195	36
15196	36
15197	36
15198	36
15199	36
15200	36
15201	36
15202	36
15203	36
15204	36
15205	36
15206	36
15207	36
15208	36
15209	36
15210	36
15211	36
15212	36
15213	36
15214	36
15215	36
15216	36
15217	36
15218	36
15219	36
15220	36
15221	36
15222	36
15223	36
15224	36
15225	36
15226	36
15227	36
15228	36
15229	36
15230	36
15231	36
15232	36
15233	36
15234	36
15235	36
15236	36
15237	36
15238	36
15239	36
15240	36
15241	36
15242	36
15243	36
15244	36
15245	36
15246	36
15247	36
15248	36
15249	36
15250	36
15251	36
15252	36
15253	36
15254	36
15255	36
15256	36
15257	36
15258	36
15259	36
15260	36
15261	36
15262	36
15263	36
15264	36
15265	36
15266	36
15267	36
15268	36
15269	36
15270	36
15271	36
15272	36
15273	36
15274	36
15275	36
15276	36
15277	36
15278	36
15279	36
15280	36
15281	36
15282	36
15283	36
15284	36
15285	36
15286	36
15287	36
15288	36
15289	36
15290	36
15291	36
15292	36
15293	36
15294	36
15295	36
15296	36
15297	36
15298	36
15299	36
15300	36
15301	36
15302	36
15303	36
15304	36
15305	36
15306	36
15307	36
15308	36
15309	36
15310	36
15311	36
15312	36
15313	36
15314	36
15315	36
15316	36
15317	36
15318	36
15319	36
15320	36
15321	36
15322	36
15323	36
15324	36
15325	36
15326	36
15327	36
15328	36
15329	36
15330	36
15331	36
15332	36
15333	36
15334	36
15335	36
15336	36
15337	36
15338	36
15339	36
15340	36
15341	36
15342	36
15343	36
15344	36
15345	36
15346	36
15347	36
15348	36
15349	36
15350	36
15351	36
15352	36
15353	36
15354	36
15355	36
15356	36
15357	36
15358	36
15359	36
15360	36
15361	36
15362	36
15363	36
15364	36
15365	36
15366	36
15367	36
15368	36
15369	36
15370	36
15371	36
15372	36
15373	36
15374	36
15375	36
15376	36
15377	36
15378	36
15379	36
15380	36
15381	36
15382	36
15383	36
15384	36
15385	36
15386	36
15387	36
15388	36
15389	36
15390	36
15391	36
15392	36
15393	36
15394	36
15395	36
15396	36
15397	36
15398	36
15399	36
15400	36
15401	36
15402	36
15403	36
15404	36
15405	36
15406	36
15407	36
15408	36
15409	36
15410	36
15411	36
15412	36
15413	36
15414	36
15415	36
15416	36
15417	36
15418	36
15419	36
15420	36
15421	36
15422	36
15423	36
15424	36
15425	36
15426	36
15427	36
15428	36
15429	36
15430	36
15431	36
15432	36
15433	36
15434	36
15435	36
15436	36
15437	36
15438	36
15439	36
15440	36
15441	36
15442	36
15443	36
15444	36
15445	36
15446	36
15447	36
15448	36
15449	36
15450	36
15451	36
15452	36
15453	36
15454	36
15455	36
15456	36
15457	36
15458	36
15459	36
15460	36
15461	36
15462	36
15463	36
15464	36
15465	36
15466	36
15467	36
15468	36
15469	36
15470	36
15471	36
15472	36
15473	36
15474	36
15475	36
15476	36
15477	36
15478	36
15479	36
15480	36
15481	36
15482	36
15483	36
15484	36
15485	36
15486	36
15487	36
15488	36
15489	36
15490	36
15491	36
15492	36
15493	36
15494	36
15495	36
15496	36
15497	36
15498	36
15499	36
15500	36
15501	36
15502	36
15503	36
15504	36
15505	36
15506	36
15507	36
15508	36
15509	36
15510	36
15511	36
15512	36
15513	36
15514	36
15515	36
15516	36
15517	36
15518	36
15519	36
15520	36
15521	36
15522	36
15523	36
15524	36
15525	36
15526	36
15527	36
15528	36
15529	36
15530	36
15531	36
15532	36
15533	36
15534	36
15535	36
15536	36
15537	36
15538	36
15539	36
15540	36
15541	36
15542	36
15543	36
15544	36
15545	36
15546	36
15547	36
15548	36
15549	36
15550	36
15551	36
15552	36
15553	36
15554	36
15555	36
15556	36
15557	36
15558	36
15559	36
15560	36
15561	36
15562	36
15563	36
15564	36
15565	36
15566	36
15567	36
15568	36
15569	36
15570	36
15571	36
15572	36
15573	36
15574	36
15575	36
15576	36
15577	36
15578	36
15579	36
15580	36
15581	36
15582	36
15583	36
15584	36
15585	36
15586	36
15587	36
15588	36
15589	36
15590	36
15591	36
15592	36
15593	36
15594	36
15595	36
15596	36
15597	36
15598	36
15599	36
15600	36
15601	36
15602	36
15603	36
15604	36
15605	36
15606	36
15607	36
15608	36
15609	36
15610	36
15611	36
15612	36
15613	36
15614	36
15615	36
15616	36
15617	36
15618	36
15619	36
15620	36
15621	36
15622	36
15623	36
15624	36
15625	36
15626	36
15627	36
15628	36
15629	36
15630	36
15631	36
15632	36
15633	36
15634	36
15635	36
15636	36
15637	36
15638	36
15639	36
15640	36
15641	36
15642	36
15643	36
15644	36
15645	36
15646	36
15647	36
15648	36
15649	36
15650	36
15651	36
15652	36
15653	36
15654	36
15655	36
15656	36
15657	36
15658	36
15659	36
15660	36
15661	36
15662	36
15663	36
15664	36
15665	36
15666	36
15667	36
15668	36
15669	36
15670	36
15671	36
15672	36
15673	36
15674	36
15675	36
15676	36
15677	36
15678	36
15679	36
15680	36
15681	36
15682	36
15683	36
15684	36
15685	36
15686	36
15687	36
15688	36
15689	36
15690	36
15691	36
15692	36
15693	36
15694	36
15695	36
15696	36
15697	36
15698	36
15699	36
15700	36
15701	36
15702	36
15703	36
15704	36
15705	36
15706	36
15707	36
15708	36
15709	36
15710	36
15711	36
15712	36
15713	36
15714	36
15715	36
15716	36
15717	36
15718	36
15719	36
15720	36
15721	36
15722	36
15723	36
15724	36
15725	36
15726	36
15727	36
15728	36
15729	36
15730	36
15731	36
15732	36
15733	36
15734	36
15735	36
15736	36
15737	36
15738	36
15739	36
15740	36
15741	36
15742	36
15743	36
15744	36
15745	36
15746	36
15747	36
15748	36
15749	36
15750	36
15751	36
15752	36
15753	36
15754	36
15755	36
15756	36
15757	36
15758	36
15759	36
15760	36
15761	36
15762	36
15763	36
15764	36
15765	36
15766	36
15767	36
15768	36
15769	36
15770	36
15771	36
15772	36
15773	36
15774	36
15775	36
15776	36
15777	36
15778	36
15779	36
15780	36
15781	36
15782	36
15783	36
15784	36
15785	36
15786	36
15787	36
15788	36
15789	36
15790	36
15791	36
15792	36
15793	36
15794	36
15795	36
15796	36
15797	36
15798	36
15799	36
15800	36
15801	36
15802	36
15803	36
15804	36
15805	36
15806	36
15807	36
15808	36
15809	36
15810	36
15811	36
15812	36
15813	36
15814	36
15815	36
15816	36
15817	36
15818	36
15819	36
15820	36
15821	36
15822	36
15823	36
15824	36
15825	36
15826	36
15827	36
15828	36
15829	36
15830	36
15831	36
15832	36
15833	36
15834	36
15835	36
15836	36
15837	36
15838	36
15839	36
15840	36
15841	36
15842	36
15843	36
15844	36
15845	36
15846	36
15847	36
15848	36
15849	36
15850	36
15851	36
15852	36
15853	36
15854	36
15855	36
15856	36
15857	36
15858	36
15859	36
15860	36
15861	36
15862	36
15863	36
15864	36
15865	36
15866	36
15867	36
15868	36
15869	36
15870	36
15871	36
15872	36
15873	36
15874	36
15875	36
15876	36
15877	36
15878	36
15879	36
15880	36
15881	36
15882	36
15883	36
15884	36
15885	36
15886	36
15887	36
15888	36
15889	36
15890	36
15891	36
15892	36
15893	36
15894	36
15895	36
15896	36
15897	36
15898	36
15899	36
15900	36
15901	36
15902	36
15903	36
15904	36
15905	36
15906	36
15907	36
15908	36
15909	36
15910	36
15911	36
15912	36
15913	36
15914	36
15915	36
15916	36
15917	36
15918	36
15919	36
15920	36
15921	36
15922	36
15923	36
15924	36
15925	36
15926	36
15927	36
15928	36
15929	36
15930	36
15931	36
15932	36
15933	36
15934	36
15935	36
15936	36
15937	36
15938	36
15939	36
15940	36
15941	36
15942	36
15943	36
15944	36
15945	36
15946	36
15947	36
15948	36
15949	36
15950	36
15951	36
15952	36
15953	36
15954	36
15955	36
15956	36
15957	36
15958	36
15959	36
15960	36
15961	36
15962	36
15963	36
15964	36
15965	36
15966	36
15967	36
15968	36
15969	36
15970	36
15971	36
15972	36
15973	36
15974	36
15975	36
15976	36
15977	36
15978	36
15979	36
15980	36
15981	36
15982	36
15983	36
15984	36
15985	36
15986	36
15987	36
15988	36
15989	36
15990	36
15991	36
15992	36
15993	36
15994	36
15995	36
15996	36
15997	36
15998	36
15999	36
16000	36
16001	36
16002	36
16003	36
16004	36
16005	36
16006	36
16007	36
16008	36
16009	36
16010	36
16011	36
16012	36
16013	36
16014	36
16015	36
16016	36
16017	36
16018	36
16019	36
16020	36
16021	36
16022	36
16023	36
16024	36
16025	36
16026	36
16027	36
16028	36
16029	36
16030	36
16031	36
16032	36
16033	36
16034	36
16035	36
16036	36
16037	36
16038	36
16039	36
16040	36
16041	36
16042	36
16043	36
16044	36
16045	36
16046	36
16047	36
16048	36
16049	36
16050	36
16051	36
16052	36
16053	36
16054	36
16055	36
16056	36
16057	36
16058	36
16059	36
16060	36
16061	36
16062	36
16063	36
16064	36
16065	36
16066	36
16067	36
16068	36
16069	36
16070	36
16071	36
16072	36
16073	36
16074	36
16075	36
16076	36
16077	36
16078	36
16079	36
16080	36
16081	36
16082	36
16083	36
16084	36
16085	36
16086	36
16087	36
16088	36
16089	36
16090	36
16091	36
16092	36
16093	36
16094	36
16095	36
16096	36
16097	36
16098	36
16099	36
16100	36
16101	36
16102	36
16103	36
16104	36
16105	36
16106	36
16107	36
16108	36
16109	36
16110	36
16111	36
16112	36
16113	36
16114	36
16115	36
16116	36
16117	36
16118	36
16119	36
16120	36
16121	36
16122	36
16123	36
16124	36
16125	36
16126	36
16127	36
16128	36
16129	36
16130	36
16131	36
16132	36
16133	36
16134	36
16135	36
16136	36
16137	36
16138	36
16139	36
16140	36
16141	36
16142	36
16143	36
16144	36
16145	36
16146	36
16147	36
16148	36
16149	36
16150	36
16151	36
16152	36
16153	36
16154	36
16155	36
16156	36
16157	36
16158	36
16159	36
16160	36
16161	36
16162	36
16163	36
16164	36
16165	36
16166	36
16167	36
16168	36
16169	36
16170	36
16171	36
16172	36
16173	36
16174	36
16175	36
16176	36
16177	36
16178	36
16179	36
16180	36
16181	36
16182	36
16183	36
16184	36
16185	36
16186	36
16187	36
16188	36
16189	36
16190	36
16191	36
16192	36
16193	36
16194	36
16195	36
16196	36
16197	36
16198	36
16199	36
16200	36
16201	36
16202	36
16203	36
16204	36
16205	36
16206	36
16207	36
16208	36
16209	36
16210	36
16211	36
16212	36
16213	36
16214	36
16215	36
16216	36
16217	36
16218	36
16219	36
16220	36
16221	36
16222	36
16223	36
16224	36
16225	36
16226	36
16227	36
16228	36
16229	36
16230	36
16231	36
16232	36
16233	36
16234	36
16235	36
16236	36
16237	36
16238	36
16239	36
16240	36
16241	36
16242	36
16243	36
16244	36
16245	36
16246	36
16247	36
16248	36
16249	36
16250	36
16251	36
16252	36
16253	36
16254	36
16255	36
16256	36
16257	36
16258	36
16259	36
16260	36
16261	36
16262	36
16263	36
16264	36
16265	36
16266	36
16267	36
16268	36
16269	36
16270	36
16271	36
16272	36
16273	36
16274	36
16275	36
16276	36
16277	36
16278	36
16279	36
16280	36
16281	36
16282	36
16283	36
16284	36
16285	36
16286	36
16287	36
16288	36
16289	36
16290	36
16291	36
16292	36
16293	36
16294	36
16295	36
16296	36
16297	36
16298	36
16299	36
16300	36
16301	36
16302	36
16303	36
16304	36
16305	36
16306	36
16307	36
16308	36
16309	36
16310	36
16311	36
16312	36
16313	36
16314	36
16315	36
16316	36
16317	36
16318	36
16319	36
16320	36
16321	36
16322	36
16323	36
16324	36
16325	36
16326	36
16327	36
16328	36
16329	36
16330	36
16331	36
16332	36
16333	36
16334	36
16335	36
16336	36
16337	36
16338	36
16339	36
16340	36
16341	36
16342	36
16343	36
16344	36
16345	36
16346	36
16347	36
16348	36
16349	36
16350	36
16351	36
16352	36
16353	36
16354	36
16355	36
16356	36
16357	36
16358	36
16359	36
16360	36
16361	36
16362	36
16363	36
16364	36
16365	36
16366	36
16367	36
16368	36
16369	36
16370	36
16371	36
16372	36
16373	36
16374	36
16375	36
16376	36
16377	36
16378	36
16379	36
16380	36
16381	36
16382	36
16383	36
16384	36
16385	36
16386	36
16387	36
16388	36
16389	36
16390	36
16391	36
16392	36
16393	36
16394	36
16395	36
16396	36
16397	36
16398	36
16399	36
16400	36
16401	36
16402	36
16403	36
16404	36
16405	36
16406	36
16407	36
16408	36
16409	36
16410	36
16411	36
16412	36
16413	36
16414	36
16415	36
16416	36
16417	36
16418	36
16419	36
16420	36
16421	36
16422	36
16423	36
16424	36
16425	36
16426	36
16427	36
16428	36
16429	36
16430	36
16431	36
16432	36
16433	36
16434	36
16435	36
16436	36
16437	36
16438	36
16439	36
16440	36
16441	36
16442	36
16443	36
16444	36
16445	36
16446	36
16447	36
16448	36
16449	36
16450	36
16451	36
16452	36
16453	36
16454	36
16455	36
16456	36
16457	36
16458	36
16459	36
16460	36
16461	36
16462	36
16463	36
16464	36
16465	36
16466	36
16467	36
16468	36
16469	36
16470	36
16471	36
16472	36
16473	36
16474	36
16475	36
16476	36
16477	36
16478	36
16479	36
16480	36
16481	36
16482	36
16483	36
16484	36
16485	36
16486	36
16487	36
16488	36
16489	36
16490	36
16491	36
16492	36
16493	36
16494	36
16495	36
16496	36
16497	36
16498	36
16499	36
16500	36
16501	36
16502	36
16503	36
16504	36
16505	36
16506	36
16507	36
16508	36
16509	36
16510	36
16511	36
16512	36
16513	36
16514	36
16515	36
16516	36
16517	36
16518	36
16519	36
16520	36
16521	36
16522	36
16523	36
16524	36
16525	36
16526	36
16527	36
16528	36
16529	36
16530	36
16531	36
16532	36
16533	36
16534	36
16535	36
16536	36
16537	36
16538	36
16539	36
16540	36
16541	36
16542	36
16543	36
16544	36
16545	36
16546	36
16547	36
16548	36
16549	36
16550	36
16551	36
16552	36
16553	36
16554	36
16555	36
16556	36
16557	36
16558	36
16559	36
16560	36
16561	36
16562	36
16563	36
16564	36
16565	36
16566	36
16567	36
16568	36
16569	36
16570	36
16571	36
16572	36
16573	36
16574	36
16575	36
16576	36
16577	36
16578	36
16579	36
16580	36
16581	36
16582	36
16583	36
16584	36
16585	36
16586	36
16587	36
16588	36
16589	36
16590	36
16591	36
16592	36
16593	36
16594	36
16595	36
16596	36
16597	36
16598	36
16599	36
16600	36
16601	36
16602	36
16603	36
16604	36
16605	36
16606	36
16607	36
16608	36
16609	36
16610	36
16611	36
16612	36
16613	36
16614	36
16615	36
16616	36
16617	36
16618	36
16619	36
16620	36
16621	36
16622	36
16623	36
16624	36
16625	36
16626	36
16627	36
16628	36
16629	36
16630	36
16631	36
16632	36
16633	36
16634	36
16635	36
16636	36
16637	36
16638	36
16639	36
16640	36
16641	36
16642	36
16643	36
16644	36
16645	36
16646	36
16647	36
16648	36
16649	36
16650	36
16651	36
16652	36
16653	36
16654	36
16655	36
16656	36
16657	36
16658	36
16659	36
16660	36
16661	36
16662	36
16663	36
16664	36
16665	36
16666	36
16667	36
16668	36
16669	36
16670	36
16671	36
16672	36
16673	36
16674	36
16675	36
16676	36
16677	36
16678	36
16679	36
16680	36
16681	36
16682	36
16683	36
16684	36
16685	36
16686	36
16687	36
16688	36
16689	36
16690	36
16691	36
16692	36
16693	36
16694	36
16695	36
16696	36
16697	36
16698	36
16699	36
16700	36
16701	36
16702	36
16703	36
16704	36
16705	36
16706	36
16707	36
16708	36
16709	36
16710	36
16711	36
16712	36
16713	36
16714	36
16715	36
16716	36
16717	36
16718	36
16719	36
16720	36
16721	36
16722	36
16723	36
16724	36
16725	36
16726	36
16727	36
16728	36
16729	36
16730	36
16731	36
16732	36
16733	36
16734	36
16735	36
16736	36
16737	36
16738	36
16739	36
16740	36
16741	36
16742	36
16743	36
16744	36
16745	36
16746	36
16747	36
16748	36
16749	36
16750	36
16751	36
16752	36
16753	36
16754	36
16755	36
16756	36
16757	36
16758	36
16759	36
16760	36
16761	36
16762	36
16763	36
16764	36
16765	36
16766	36
16767	36
16768	36
16769	36
16770	36
16771	36
16772	36
16773	36
16774	36
16775	36
16776	36
16777	36
16778	36
16779	36
16780	36
16781	36
16782	36
16783	36
16784	36
16785	36
16786	36
16787	36
16788	36
16789	36
16790	36
16791	36
16792	36
16793	36
16794	36
16795	36
16796	36
16797	36
16798	36
16799	36
16800	36
16801	36
16802	36
16803	36
16804	36
16805	36
16806	36
16807	36
16808	36
16809	36
16810	36
16811	36
16812	36
16813	36
16814	36
16815	36
16816	36
16817	36
16818	36
16819	36
16820	36
16821	36
16822	36
16823	36
16824	36
16825	36
16826	36
16827	36
16828	36
16829	36
16830	36
16831	36
16832	36
16833	36
16834	36
16835	36
16836	36
16837	36
16838	36
16839	36
16840	36
16841	36
16842	36
16843	36
16844	36
16845	36
16846	36
16847	36
16848	36
16849	36
16850	36
16851	36
16852	36
16853	36
16854	36
16855	36
16856	36
16857	36
16858	36
16859	36
16860	36
16861	36
16862	36
16863	36
16864	36
16865	36
16866	36
16867	36
16868	36
16869	36
16870	36
16871	36
16872	36
16873	36
16874	36
16875	36
16876	36
16877	36
16878	36
16879	36
16880	36
16881	36
16882	36
16883	36
16884	36
16885	36
16886	36
16887	36
16888	36
16889	36
16890	36
16891	36
16892	36
16893	36
16894	36
16895	36
16896	36
16897	36
16898	36
16899	36
16900	36
16901	36
16902	36
16903	36
16904	36
16905	36
16906	36
16907	36
16908	36
16909	36
16910	36
16911	36
16912	36
16913	36
16914	36
16915	36
16916	36
16917	36
16918	36
16919	36
16920	36
16921	36
16922	36
16923	36
16924	36
16925	36
16926	36
16927	36
16928	36
16929	36
16930	36
16931	36
16932	36
16933	36
16934	36
16935	36
16936	36
16937	36
16938	36
16939	36
16940	36
16941	36
16942	36
16943	36
16944	36
16945	36
16946	36
16947	36
16948	36
16949	36
16950	36
16951	36
16952	36
16953	36
16954	36
16955	36
16956	36
16957	36
16958	36
16959	36
16960	36
16961	36
16962	36
16963	36
16964	36
16965	36
16966	36
16967	36
16968	36
16969	36
16970	36
16971	36
16972	36
16973	36
16974	36
16975	36
16976	36
16977	36
16978	36
16979	36
16980	36
16981	36
16982	36
16983	36
16984	36
16985	36
16986	36
16987	36
16988	36
16989	36
16990	36
16991	36
16992	36
16993	36
16994	36
16995	36
16996	36
16997	36
16998	36
16999	36
17000	36
17001	36
17002	36
17003	36
17004	36
17005	36
17006	36
17007	36
17008	36
17009	36
17010	36
17011	36
17012	36
17013	36
17014	36
17015	36
17016	36
17017	36
17018	36
17019	36
17020	36
17021	36
17022	36
17023	36
17024	36
17025	36
17026	36
17027	36
17028	36
17029	36
17030	36
17031	36
17032	36
17033	36
17034	36
17035	36
17036	36
17037	36
17038	36
17039	36
17040	36
17041	36
17042	36
17043	36
17044	36
17045	36
17046	36
17047	36
17048	36
17049	36
17050	36
17051	36
17052	36
17053	36
17054	36
17055	36
17056	36
17057	36
17058	36
17059	36
17060	36
17061	36
17062	36
17063	36
17064	36
17065	36
17066	36
17067	36
17068	36
17069	36
17070	36
17071	36
17072	36
17073	36
17074	36
17075	36
17076	36
17077	36
17078	36
17079	36
17080	36
17081	36
17082	36
17083	36
17084	36
17085	36
17086	36
17087	36
17088	36
17089	36
17090	36
17091	36
17092	36
17093	36
17094	36
17095	36
17096	36
17097	36
17098	36
17099	36
17100	36
17101	36
17102	36
17103	36
17104	36
17105	36
17106	36
17107	36
17108	36
17109	36
17110	36
17111	36
17112	36
17113	36
17114	36
17115	36
17116	36
17117	36
17118	36
17119	36
17120	36
17121	36
17122	36
17123	36
17124	36
17125	36
17126	36
17127	36
17128	36
17129	36
17130	36
17131	36
17132	36
17133	36
17134	36
17135	36
17136	36
17137	36
17138	36
17139	36
17140	36
17141	36
17142	36
17143	36
17144	36
17145	36
17146	36
17147	36
17148	36
17149	36
17150	36
17151	36
17152	36
17153	36
17154	36
17155	36
17156	36
17157	36
17158	36
17159	36
17160	36
17161	36
17162	36
17163	36
17164	36
17165	36
17166	36
17167	36
17168	36
17169	36
17170	36
17171	36
17172	36
17173	36
17174	36
17175	36
17176	36
17177	36
17178	36
17179	36
17180	36
17181	36
17182	36
17183	36
17184	36
17185	36
17186	36
17187	36
17188	36
17189	36
17190	36
17191	36
17192	36
17193	36
17194	36
17195	36
17196	36
17197	36
17198	36
17199	36
17200	36
17201	36
17202	36
17203	36
17204	36
17205	36
17206	36
17207	36
17208	36
17209	36
17210	36
17211	36
17212	36
17213	36
17214	36
17215	36
17216	36
17217	36
17218	36
17219	36
17220	36
17221	36
17222	36
17223	36
17224	36
17225	36
17226	36
17227	36
17228	36
17229	36
17230	36
17231	36
17232	36
17233	36
17234	36
17235	36
17236	36
17237	36
17238	36
17239	36
17240	36
17241	36
17242	36
17243	36
17244	36
17245	36
17246	36
17247	36
17248	36
17249	36
17250	36
17251	36
17252	36
17253	36
17254	36
17255	36
17256	36
17257	36
17258	36
17259	36
17260	36
17261	36
17262	36
17263	36
17264	36
17265	36
17266	36
17267	36
17268	36
17269	36
17270	36
17271	36
17272	36
17273	36
17274	36
17275	36
17276	36
17277	36
17278	36
17279	36
17280	36
17281	36
17282	36
17283	36
17284	36
17285	36
17286	36
17287	36
17288	36
17289	36
17290	36
17291	36
17292	36
17293	36
17294	36
17295	36
17296	36
17297	36
17298	36
17299	36
17300	36
17301	36
17302	36
17303	36
17304	36
17305	36
17306	36
17307	36
17308	36
17309	36
17310	36
17311	36
17312	36
17313	36
17314	36
17315	36
17316	36
17317	36
17318	36
17319	36
17320	36
17321	36
17322	36
17323	36
17324	36
17325	36
17326	36
17327	36
17328	36
17329	36
17330	36
17331	36
17332	36
17333	36
17334	36
17335	36
17336	36
17337	36
17338	36
17339	36
17340	36
17341	36
17342	36
17343	36
17344	36
17345	36
17346	36
17347	36
17348	36
17349	36
17350	36
17351	36
17352	36
17353	36
17354	36
17355	36
17356	36
17357	36
17358	36
17359	36
17360	36
17361	36
17362	36
17363	36
17364	36
17365	36
17366	36
17367	36
17368	36
17369	36
17370	36
17371	36
17372	36
17373	36
17374	36
17375	36
17376	36
17377	36
17378	36
17379	36
17380	36
17381	36
17382	36
17383	36
17384	36
17385	36
17386	36
17387	36
17388	36
17389	36
17390	36
17391	36
17392	36
17393	36
17394	36
17395	36
17396	36
17397	36
17398	36
17399	36
17400	36
17401	36
17402	36
17403	36
17404	36
17405	36
17406	36
17407	36
17408	36
17409	36
17410	36
17411	36
17412	36
17413	36
17414	36
17415	36
17416	36
17417	36
17418	36
17419	36
17420	36
17421	36
17422	36
17423	36
17424	36
17425	36
17426	36
17427	36
17428	36
17429	36
17430	36
17431	36
17432	36
17433	36
17434	36
17435	36
17436	36
17437	36
17438	36
17439	36
17440	36
17441	36
17442	36
17443	36
17444	36
17445	36
17446	36
17447	36
17448	36
17449	36
17450	36
17451	36
17452	36
17453	36
17454	36
17455	36
17456	36
17457	36
17458	36
17459	36
17460	36
17461	36
17462	36
17463	36
17464	36
17465	36
17466	36
17467	36
17468	36
17469	36
17470	36
17471	36
17472	36
17473	36
17474	36
17475	36
17476	36
17477	36
17478	36
17479	36
17480	36
17481	36
17482	36
17483	36
17484	36
17485	36
17486	36
17487	36
17488	36
17489	36
17490	36
17491	36
17492	36
17493	36
17494	36
17495	36
17496	36
17497	36
17498	36
17499	36
17500	36
17501	36
17502	36
17503	36
17504	36
17505	36
17506	36
17507	36
17508	36
17509	36
17510	36
17511	36
17512	36
17513	36
17514	36
17515	36
17516	36
17517	36
17518	36
17519	36
17520	36
17521	36
17522	36
17523	36
17524	36
17525	36
17526	36
17527	36
17528	36
17529	36
17530	36
17531	36
17532	36
17533	36
17534	36
17535	36
17536	36
17537	36
17538	36
17539	36
17540	36
17541	36
17542	36
17543	36
17544	36
17545	36
17546	36
17547	36
17548	36
17549	36
17550	36
17551	36
17552	36
17553	36
17554	36
17555	36
17556	36
17557	36
17558	36
17559	36
17560	36
17561	36
17562	36
17563	36
17564	36
17565	36
17566	36
17567	36
17568	36
17569	36
17570	36
17571	36
17572	36
17573	36
17574	36
17575	36
17576	36
17577	36
17578	36
17579	36
17580	36
17581	36
17582	36
17583	36
17584	36
17585	36
17586	36
17587	36
17588	36
17589	36
17590	36
17591	36
17592	36
17593	36
17594	36
17595	36
17596	36
17597	36
17598	36
17599	36
17600	36
17601	36
17602	36
17603	36
17604	36
17605	36
17606	36
17607	36
17608	36
17609	36
17610	36
17611	36
17612	36
17613	36
17614	36
17615	36
17616	36
17617	36
17618	36
17619	36
17620	36
17621	36
17622	36
17623	36
17624	36
17625	36
17626	36
17627	36
17628	36
17629	36
17630	36
17631	36
17632	36
17633	36
17634	36
17635	36
17636	36
17637	36
17638	36
17639	36
17640	36
17641	36
17642	36
17643	36
17644	36
17645	36
17646	36
17647	36
17648	36
17649	36
17650	36
17651	36
17652	36
17653	36
17654	36
17655	36
17656	36
17657	36
17658	36
17659	36
17660	36
17661	36
17662	36
17663	36
17664	36
17665	36
17666	36
17667	36
17668	36
17669	36
17670	36
17671	36
17672	36
17673	36
17674	36
17675	36
17676	36
17677	36
17678	36
17679	36
17680	36
17681	36
17682	36
17683	36
17684	36
17685	36
17686	36
17687	36
17688	36
17689	36
17690	36
17691	36
17692	36
17693	36
17694	36
17695	36
17696	36
17697	36
17698	36
17699	36
17700	36
17701	36
17702	36
17703	36
17704	36
17705	36
17706	36
17707	36
17708	36
17709	36
17710	36
17711	36
17712	36
17713	36
17714	36
17715	36
17716	36
17717	36
17718	36
17719	36
17720	36
17721	36
17722	36
17723	36
17724	36
17725	36
17726	36
17727	36
17728	36
17729	36
17730	36
17731	36
17732	36
17733	36
17734	36
17735	36
17736	36
17737	36
17738	36
17739	36
17740	36
17741	36
17742	36
17743	36
17744	36
17745	36
17746	36
17747	36
17748	36
17749	36
17750	36
17751	36
17752	36
17753	36
17754	36
17755	36
17756	36
17757	36
17758	36
17759	36
17760	36
17761	36
17762	36
17763	36
17764	36
17765	36
17766	36
17767	36
17768	36
17769	36
17770	36
17771	36
17772	36
17773	36
17774	36
17775	36
17776	36
17777	36
17778	36
17779	36
17780	36
17781	36
17782	36
17783	36
17784	36
17785	36
17786	36
17787	36
17788	36
17789	36
17790	36
17791	36
17792	36
17793	36
17794	36
17795	36
17796	36
17797	36
17798	36
17799	36
17800	36
17801	36
17802	36
17803	36
17804	36
17805	36
17806	36
17807	36
17808	36
17809	36
17810	36
17811	36
17812	36
17813	36
17814	36
17815	36
17816	36
17817	36
17818	36
17819	36
17820	36
17821	36
17822	36
17823	36
17824	36
17825	36
17826	36
17827	36
17828	36
17829	36
17830	36
17831	36
17832	36
17833	36
17834	36
17835	36
17836	36
17837	36
17838	36
17839	36
17840	36
17841	36
17842	36
17843	36
17844	36
17845	36
17846	36
17847	36
17848	36
17849	36
17850	36
17851	36
17852	36
17853	36
17854	36
17855	36
17856	36
17857	36
17858	36
17859	36
17860	36
17861	36
17862	36
17863	36
17864	36
17865	36
17866	36
17867	36
17868	36
17869	36
17870	36
17871	36
17872	36
17873	36
17874	36
17875	36
17876	36
17877	36
17878	36
17879	36
17880	36
17881	36
17882	36
17883	36
17884	36
17885	36
17886	36
17887	36
17888	36
17889	36
17890	36
17891	36
17892	36
17893	36
17894	36
17895	36
17896	36
17897	36
17898	36
17899	36
17900	36
17901	36
17902	36
17903	36
17904	36
17905	36
17906	36
17907	36
17908	36
17909	36
17910	36
17911	36
17912	36
17913	36
17914	36
17915	36
17916	36
17917	36
17918	36
17919	36
17920	36
17921	36
17922	36
17923	36
17924	36
17925	36
17926	36
17927	36
17928	36
17929	36
17930	36
17931	36
17932	36
17933	36
17934	36
17935	36
17936	36
17937	37
17938	37
17939	37
17940	37
17941	37
17942	37
17943	37
17944	37
17945	37
17946	37
17947	37
17948	37
17949	37
17950	37
17951	37
17952	37
17953	37
17954	37
17955	37
17956	37
17957	37
17958	37
17959	37
17960	37
17961	37
17962	37
17963	37
17964	37
17965	37
17966	37
17967	37
17968	37
17969	37
17970	37
17971	37
17972	37
17973	37
17974	37
17975	37
17976	37
17977	37
17978	37
17979	37
17980	37
17981	37
17982	37
17983	37
17984	37
17985	37
17986	37
17987	37
17988	37
17989	37
17990	37
17991	37
17992	37
17993	37
17994	37
17995	37
17996	37
17997	37
17998	37
17999	37
18000	37

==> data/with_restart/COMB/fw-c.1-wrnd.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	2
18	2
19	2
20	2
21	2
22	2
23	2
24	2
25	3
26	3
27	3
28	3
29	3
30	3
31	3
32	3
33	4
34	4
35	4
36	4
37	4
38	4
39	5
40	5
41	5
42	5
43	5
44	5
45	5
46	5
47	5
48	5
49	5
50	5
51	5
52	5
53	5
54	6
55	6
56	8
57	8
58	8
59	8
60	8
61	8
62	8
63	8
64	8
65	8
66	8
67	8
68	8
69	8
70	8
71	8
72	8
73	8
74	8
75	8
76	8
77	8
78	8
79	8
80	8
81	8
82	8
83	8
84	8
85	8
86	8
87	8
88	8
89	8
90	8
91	8
92	8
93	8
94	8
95	8
96	8
97	8
98	8
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	9
107	9
108	9
109	9
110	9
111	9
112	9
113	9
114	9
115	9
116	9
117	9
118	9
119	9
120	9
121	9
122	9
123	9
124	9
125	9
126	9
127	9
128	9
129	9
130	9
131	9
132	9
133	9
134	9
135	9
136	9
137	9
138	9
139	9
140	9
141	9
142	9
143	9
144	10
145	10
146	10
147	10
148	10
149	10
150	10
151	10
152	10
153	10
154	10
155	10
156	10
157	10
158	10
159	10
160	10
161	10
162	10
163	10
164	10
165	10
166	10
167	11
168	11
169	11
170	11
171	11
172	11
173	11
174	11
175	11
176	11
177	11
178	11
179	11
180	11
181	11
182	11
183	11
184	11
185	11
186	11
187	11
188	11
189	11
190	11
191	11
192	11
193	11
194	11
195	11
196	11
197	11
198	11
199	11
200	11
201	11
202	11
203	11
204	11
205	11
206	11
207	11
208	11
209	11
210	11
211	11
212	11
213	11
214	11
215	11
216	11
217	11
218	11
219	11
220	11
221	12
222	12
223	12
224	12
225	12
226	12
227	12
228	12
229	12
230	12
231	12
232	12
233	12
234	13
235	13
236	13
237	13
238	13
239	13
240	13
241	13
242	13
243	13
244	13
245	13
246	13
247	13
248	13
249	13
250	13
251	13
252	13
253	13
254	13
255	13
256	13
257	13
258	13
259	13
260	13
261	13
262	13
263	13
264	13
265	13
266	13
267	13
268	13
269	13
270	13
271	13
272	14
273	14
274	14
275	14
276	14
277	14
278	14
279	14
280	14
281	14
282	14
283	14
284	14
285	14
286	14
287	14
288	14
289	14
290	14
291	15
292	16
293	16
294	16
295	16
296	16
297	16
298	16
299	16
300	16
301	16
302	16
303	16
304	16
305	16
306	16
307	16
308	16
309	16
310	16
311	16
312	16
313	16
314	16
315	16
316	16
317	16
318	16
319	16
320	16
321	16
322	16
323	16
324	16
325	16
326	16
327	16
328	16
329	16
330	16
331	17
332	17
333	17
334	17
335	17
336	17
337	17
338	17
339	17
340	17
341	17
342	17
343	17
344	17
345	17
346	17
347	17
348	17
349	17
350	17
351	17
352	17
353	17
354	17
355	17
356	17
357	17
358	17
359	17
360	17
361	17
362	17
363	17
364	17
365	17
366	17
367	17
368	17
369	17
370	17
371	17
372	17
373	17
374	19
375	19
376	19
377	19
378	19
379	19
380	19
381	19
382	19
383	19
384	19
385	19
386	19
387	19
388	19
389	19
390	19
391	19
392	19
393	19
394	19
395	19
396	19
397	19
398	19
399	19
400	19
401	19
402	19
403	19
404	19
405	19
406	19
407	19
408	19
409	19
410	19
411	19
412	19
413	19
414	19
415	19
416	19
417	19
418	19
419	19
420	19
421	19
422	19
423	19
424	19
425	19
426	19
427	19
428	19
429	19
430	19
431	19
432	19
433	19
434	19
435	19
436	19
437	19
438	19
439	19
440	19
441	19
442	19
443	19
444	19
445	19
446	19
447	19
448	19
449	19
450	19
451	19
452	19
453	19
454	19
455	19
456	19
457	19
458	19
459	19
460	19
461	19
462	19
463	19
464	19
465	19
466	19
467	19
468	19
469	19
470	19
471	19
472	19
473	19
474	19
475	19
476	19
477	19
478	19
479	19
480	19
481	19
482	19
483	19
484	19
485	19
486	19
487	19
488	19
489	19
490	19
491	19
492	19
493	19
494	19
495	19
496	19
497	19
498	19
499	19
500	19
501	19
502	19
503	19
504	19
505	19
506	19
507	19
508	19
509	19
510	19
511	19
512	19
513	19
514	19
515	19
516	19
517	19
518	19
519	19
520	19
521	19
522	19
523	19
524	19
525	19
526	19
527	19
528	19
529	19
530	19
531	19
532	19
533	19
534	19
535	19
536	19
537	19
538	19
539	19
540	19
541	19
542	19
543	19
544	19
545	19
546	19
547	19
548	19
549	19
550	19
551	19
552	19
553	19
554	19
555	19
556	19
557	19
558	19
559	19
560	19
561	19
562	19
563	19
564	19
565	19
566	19
567	19
568	20
569	20
570	20
571	20
572	20
573	20
574	20
575	20
576	20
577	20
578	20
579	20
580	20
581	20
582	20
583	20
584	20
585	20
586	20
587	20
588	20
589	20
590	20
591	20
592	20
593	20
594	20
595	20
596	20
597	20
598	20
599	20
600	20
601	20
602	20
603	20
604	20
605	20
606	21
607	21
608	21
609	21
610	21
611	21
612	21
613	21
614	21
615	21
616	21
617	21
618	21
619	21
620	21
621	21
622	21
623	21
624	21
625	21
626	21
627	21
628	21
629	21
630	21
631	21
632	21
633	21
634	21
635	21
636	21
637	21
638	21
639	21
640	21
641	21
642	21
643	21
644	21
645	21
646	21
647	21
648	21
649	21
650	21
651	21
652	21
653	21
654	21
655	21
656	21
657	21
658	21
659	21
660	21
661	21
662	21
663	21
664	21
665	21
666	21
667	21
668	21
669	21
670	21
671	21
672	21
673	21
674	21
675	21
676	21
677	21
678	21
679	21
680	21
681	21
682	21
683	21
684	21
685	21
686	21
687	21
688	21
689	21
690	21
691	21
692	21
693	21
694	21
695	21
696	21
697	21
698	21
699	21
700	21
701	21
702	21
703	21
704	21
705	21
706	21
707	21
708	21
709	21
710	21
711	21
712	21
713	21
714	21
715	21
716	21
717	21
718	21
719	21
720	21
721	21
722	21
723	21
724	21
725	21
726	21
727	21
728	21
729	21
730	21
731	21
732	22
733	22
734	22
735	22
736	22
737	22
738	22
739	22
740	22
741	22
742	22
743	22
744	22
745	22
746	22
747	22
748	22
749	22
750	22
751	22
752	22
753	22
754	22
755	22
756	22
757	22
758	22
759	22
760	22
761	22
762	22
763	22
764	22
765	22
766	22
767	22
768	22
769	22
770	22
771	22
772	22
773	22
774	22
775	22
776	22
777	22
778	22
779	22
780	22
781	22
782	22
783	22
784	22
785	22
786	22
787	22
788	22
789	22
790	22
791	22
792	22
793	22
794	22
795	22
796	22
797	22
798	22
799	23
800	23
801	23
802	23
803	23
804	23
805	23
806	23
807	23
808	23
809	23
810	23
811	23
812	23
813	23
814	23
815	23
816	23
817	23
818	23
819	23
820	23
821	23
822	23
823	23
824	23
825	23
826	23
827	23
828	23
829	23
830	23
831	23
832	23
833	23
834	23
835	23
836	23
837	23
838	23
839	23
840	23
841	23
842	23
843	23
844	23
845	23
846	23
847	23
848	23
849	23
850	23
851	23
852	23
853	23
854	23
855	23
856	23
857	23
858	23
859	23
860	23
861	23
862	23
863	23
864	23
865	23
866	23
867	23
868	23
869	23
870	23
871	23
872	23
873	23
874	23
875	23
876	23
877	23
878	23
879	23
880	23
881	23
882	23
883	23
884	23
885	23
886	23
887	23
888	23
889	23
890	23
891	23
892	23
893	23
894	23
895	23
896	23
897	23
898	23
899	23
900	23
901	23
902	23
903	23
904	23
905	23
906	23
907	23
908	23
909	23
910	23
911	23
912	23
913	23
914	23
915	23
916	23
917	23
918	23
919	23
920	23
921	23
922	23
923	23
924	23
925	23
926	23
927	23
928	23
929	23
930	23
931	23
932	23
933	23
934	23
935	23
936	23
937	23
938	23
939	23
940	23
941	23
942	23
943	23
944	23
945	23
946	23
947	23
948	23
949	23
950	23
951	23
952	23
953	23
954	23
955	23
956	23
957	23
958	23
959	23
960	23
961	23
962	23
963	23
964	23
965	23
966	23
967	23
968	23
969	23
970	23
971	23
972	23
973	24
974	24
975	24
976	24
977	24
978	24
979	24
980	24
981	24
982	24
983	24
984	24
985	24
986	24
987	24
988	24
989	24
990	24
991	24
992	24
993	24
994	24
995	24
996	24
997	24
998	24
999	24
1000	24
1001	24
1002	24
1003	24
1004	24
1005	24
1006	24
1007	24
1008	24
1009	24
1010	24
1011	24
1012	24
1013	24
1014	24
1015	24
1016	24
1017	24
1018	24
1019	24
1020	24
1021	24
1022	24
1023	24
1024	24
1025	24
1026	24
1027	24
1028	24
1029	24
1030	24
1031	24
1032	24
1033	24
1034	24
1035	24
1036	24
1037	24
1038	24
1039	24
1040	24
1041	24
1042	24
1043	24
1044	24
1045	24
1046	24
1047	24
1048	24
1049	24
1050	24
1051	24
1052	24
1053	24
1054	24
1055	24
1056	24
1057	24
1058	24
1059	24
1060	24
1061	24
1062	24
1063	24
1064	24
1065	24
1066	24
1067	24
1068	24
1069	24
1070	24
1071	24
1072	24
1073	24
1074	24
1075	24
1076	24
1077	24
1078	24
1079	24
1080	24
1081	24
1082	24
1083	24
1084	24
1085	24
1086	24
1087	24
1088	24
1089	24
1090	24
1091	24
1092	24
1093	24
1094	24
1095	24
1096	24
1097	24
1098	24
1099	24
1100	24
1101	24
1102	24
1103	24
1104	24
1105	24
1106	24
1107	24
1108	24
1109	24
1110	24
1111	24
1112	24
1113	24
1114	24
1115	24
1116	24
1117	24
1118	24
1119	24
1120	24
1121	24
1122	24
1123	24
1124	24
1125	24
1126	24
1127	24
1128	24
1129	24
1130	24
1131	24
1132	24
1133	24
1134	24
1135	24
1136	24
1137	24
1138	24
1139	24
1140	24
1141	24
1142	24
1143	24
1144	24
1145	24
1146	24
1147	24
1148	24
1149	24
1150	24
1151	24
1152	24
1153	24
1154	24
1155	24
1156	24
1157	24
1158	24
1159	24
1160	24
1161	24
1162	24
1163	24
1164	24
1165	24
1166	24
1167	24
1168	24
1169	24
1170	24
1171	24
1172	24
1173	24
1174	24
1175	24
1176	24
1177	24
1178	24
1179	24
1180	24
1181	25
1182	25
1183	25
1184	25
1185	25
1186	25
1187	25
1188	25
1189	25
1190	25
1191	25
1192	25
1193	25
1194	25
1195	25
1196	25
1197	25
1198	25
1199	25
1200	25
1201	25
1202	25
1203	25
1204	25
1205	25
1206	25
1207	25
1208	25
1209	25
1210	25
1211	25
1212	25
1213	25
1214	25
1215	25
1216	25
1217	25
1218	25
1219	25
1220	25
1221	25
1222	25
1223	25
1224	25
1225	25
1226	25
1227	25
1228	25
1229	25
1230	25
1231	25
1232	25
1233	25
1234	25
1235	25
1236	25
1237	25
1238	25
1239	25
1240	25
1241	25
1242	25
1243	25
1244	25
1245	25
1246	25
1247	25
1248	25
1249	25
1250	25
1251	25
1252	25
1253	25
1254	25
1255	25
1256	25
1257	25
1258	25
1259	25
1260	25
1261	25
1262	25
1263	25
1264	25
1265	25
1266	25
1267	25
1268	25
1269	25
1270	25
1271	25
1272	25
1273	25
1274	25
1275	25
1276	25
1277	25
1278	25
1279	25
1280	25
1281	25
1282	25
1283	25
1284	25
1285	25
1286	25
1287	25
1288	25
1289	25
1290	25
1291	25
1292	25
1293	25
1294	25
1295	25
1296	25
1297	25
1298	25
1299	25
1300	25
1301	25
1302	25
1303	25
1304	25
1305	25
1306	25
1307	25
1308	25
1309	25
1310	25
1311	25
1312	25
1313	25
1314	25
1315	25
1316	25
1317	25
1318	25
1319	25
1320	25
1321	25
1322	25
1323	25
1324	25
1325	25
1326	25
1327	25
1328	25
1329	25
1330	25
1331	25
1332	25
1333	25
1334	25
1335	25
1336	25
1337	25
1338	25
1339	25
1340	25
1341	25
1342	25
1343	25
1344	25
1345	25
1346	25
1347	25
1348	25
1349	25
1350	25
1351	25
1352	25
1353	25
1354	25
1355	25
1356	25
1357	25
1358	25
1359	25
1360	25
1361	25
1362	25
1363	25
1364	25
1365	25
1366	25
1367	25
1368	25
1369	25
1370	25
1371	25
1372	25
1373	25
1374	25
1375	25
1376	25
1377	25
1378	25
1379	25
1380	25
1381	25
1382	25
1383	25
1384	25
1385	25
1386	25
1387	25
1388	25
1389	25
1390	25
1391	25
1392	25
1393	25
1394	25
1395	25
1396	25
1397	25
1398	25
1399	25
1400	25
1401	25
1402	25
1403	25
1404	25
1405	25
1406	25
1407	25
1408	25
1409	25
1410	25
1411	25
1412	25
1413	25
1414	25
1415	25
1416	25
1417	25
1418	25
1419	25
1420	25
1421	25
1422	25
1423	25
1424	25
1425	25
1426	25
1427	25
1428	25
1429	25
1430	25
1431	25
1432	25
1433	25
1434	25
1435	25
1436	25
1437	25
1438	25
1439	25
1440	25
1441	25
1442	25
1443	25
1444	25
1445	25
1446	25
1447	25
1448	25
1449	25
1450	25
1451	25
1452	25
1453	25
1454	25
1455	25
1456	25
1457	25
1458	25
1459	25
1460	25
1461	25
1462	25
1463	25
1464	25
1465	25
1466	25
1467	25
1468	25
1469	25
1470	25
1471	25
1472	25
1473	25
1474	26
1475	26
1476	26
1477	26
1478	26
1479	26
1480	26
1481	26
1482	26
1483	26
1484	26
1485	26
1486	26
1487	26
1488	26
1489	26
1490	26
1491	26
1492	26
1493	26
1494	26
1495	26
1496	26
1497	26
1498	26
1499	26
1500	26
1501	26
1502	26
1503	26
1504	26
1505	26
1506	26
1507	26
1508	26
1509	26
1510	26
1511	26
1512	26
1513	26
1514	26
1515	26
1516	26
1517	26
1518	26
1519	26
1520	26
1521	26
1522	26
1523	26
1524	26
1525	26
1526	26
1527	26
1528	26
1529	26
1530	26
1531	26
1532	26
1533	26
1534	26
1535	26
1536	26
1537	26
1538	26
1539	26
1540	26
1541	26
1542	26
1543	26
1544	26
1545	26
1546	26
1547	26
1548	26
1549	26
1550	26
1551	26
1552	26
1553	26
1554	26
1555	26
1556	26
1557	26
1558	26
1559	26
1560	26
1561	26
1562	26
1563	26
1564	26
1565	26
1566	26
1567	26
1568	26
1569	26
1570	26
1571	26
1572	26
1573	26
1574	26
1575	26
1576	26
1577	26
1578	26
1579	26
1580	26
1581	26
1582	26
1583	26
1584	26
1585	26
1586	26
1587	26
1588	26
1589	26
1590	26
1591	26
1592	26
1593	26
1594	26
1595	26
1596	26
1597	26
1598	26
1599	26
1600	26
1601	26
1602	26
1603	26
1604	26
1605	26
1606	26
1607	26
1608	26
1609	26
1610	26
1611	26
1612	26
1613	26
1614	26
1615	26
1616	26
1617	26
1618	26
1619	26
1620	26
1621	26
1622	26
1623	26
1624	26
1625	26
1626	26
1627	26
1628	26
1629	26
1630	26
1631	26
1632	26
1633	26
1634	26
1635	26
1636	26
1637	26
1638	26
1639	26
1640	26
1641	26
1642	26
1643	26
1644	26
1645	26
1646	26
1647	26
1648	26
1649	26
1650	26
1651	26
1652	26
1653	26
1654	26
1655	26
1656	26
1657	26
1658	26
1659	26
1660	26
1661	26
1662	26
1663	26
1664	26
1665	26
1666	26
1667	26
1668	26
1669	26
1670	26
1671	26
1672	26
1673	26
1674	26
1675	26
1676	26
1677	26
1678	26
1679	26
1680	26
1681	26
1682	26
1683	26
1684	26
1685	26
1686	26
1687	26
1688	26
1689	26
1690	26
1691	26
1692	26
1693	26
1694	26
1695	26
1696	26
1697	26
1698	26
1699	26
1700	26
1701	26
1702	26
1703	26
1704	26
1705	26
1706	26
1707	26
1708	26
1709	26
1710	26
1711	26
1712	26
1713	26
1714	26
1715	26
1716	26
1717	26
1718	26
1719	26
1720	26
1721	26
1722	26
1723	26
1724	26
1725	26
1726	26
1727	26
1728	26
1729	26
1730	26
1731	26
1732	26
1733	26
1734	26
1735	26
1736	26
1737	26
1738	26
1739	26
1740	26
1741	26
1742	26
1743	26
1744	26
1745	26
1746	26
1747	26
1748	26
1749	26
1750	26
1751	26
1752	26
1753	26
1754	26
1755	26
1756	26
1757	26
1758	26
1759	26
1760	26
1761	26
1762	26
1763	26
1764	26
1765	26
1766	26
1767	26
1768	26
1769	26
1770	26
1771	26
1772	26
1773	26
1774	26
1775	26
1776	26
1777	26
1778	26
1779	26
1780	26
1781	26
1782	26
1783	26
1784	26
1785	26
1786	26
1787	26
1788	26
1789	26
1790	26
1791	26
1792	26
1793	26
1794	26
1795	26
1796	26
1797	26
1798	26
1799	26
1800	26
1801	26
1802	26
1803	26
1804	26
1805	26
1806	26
1807	26
1808	26
1809	26
1810	26
1811	26
1812	26
1813	26
1814	26
1815	26
1816	26
1817	26
1818	26
1819	26
1820	26
1821	26
1822	26
1823	26
1824	26
1825	26
1826	26
1827	26
1828	26
1829	26
1830	26
1831	26
1832	26
1833	26
1834	26
1835	26
1836	26
1837	26
1838	26
1839	26
1840	26
1841	26
1842	26
1843	26
1844	26
1845	26
1846	26
1847	26
1848	26
1849	26
1850	26
1851	26
1852	26
1853	26
1854	26
1855	26
1856	26
1857	26
1858	26
1859	26
1860	26
1861	26
1862	26
1863	26
1864	26
1865	26
1866	26
1867	26
1868	26
1869	26
1870	26
1871	26
1872	26
1873	26
1874	26
1875	26
1876	26
1877	26
1878	26
1879	26
1880	26
1881	26
1882	26
1883	26
1884	26
1885	26
1886	26
1887	26
1888	26
1889	26
1890	26
1891	26
1892	26
1893	26
1894	26
1895	26
1896	26
1897	26
1898	26
1899	26
1900	26
1901	26
1902	26
1903	26
1904	26
1905	26
1906	26
1907	26
1908	26
1909	26
1910	26
1911	26
1912	26
1913	26
1914	26
1915	26
1916	26
1917	26
1918	26
1919	26
1920	26
1921	26
1922	26
1923	26
1924	26
1925	26
1926	26
1927	26
1928	26
1929	26
1930	26
1931	26
1932	26
1933	26
1934	26
1935	26
1936	26
1937	26
1938	26
1939	26
1940	26
1941	26
1942	26
1943	26
1944	26
1945	26
1946	26
1947	26
1948	26
1949	26
1950	26
1951	26
1952	26
1953	26
1954	26
1955	26
1956	26
1957	26
1958	26
1959	26
1960	26
1961	26
1962	26
1963	26
1964	26
1965	26
1966	26
1967	26
1968	26
1969	26
1970	26
1971	26
1972	26
1973	26
1974	26
1975	26
1976	26
1977	26
1978	26
1979	26
1980	26
1981	26
1982	26
1983	26
1984	26
1985	26
1986	26
1987	26
1988	26
1989	26
1990	26
1991	26
1992	26
1993	26
1994	26
1995	26
1996	26
1997	26
1998	26
1999	26
2000	26
2001	26
2002	26
2003	26
2004	26
2005	26
2006	26
2007	26
2008	26
2009	26
2010	26
2011	26
2012	26
2013	26
2014	26
2015	26
2016	26
2017	26
2018	26
2019	26
2020	26
2021	26
2022	26
2023	26
2024	26
2025	26
2026	26
2027	26
2028	26
2029	26
2030	26
2031	26
2032	26
2033	26
2034	26
2035	26
2036	26
2037	26
2038	26
2039	26
2040	26
2041	26
2042	26
2043	26
2044	26
2045	26
2046	26
2047	26
2048	26
2049	26
2050	26
2051	26
2052	26
2053	26
2054	26
2055	26
2056	26
2057	26
2058	26
2059	26
2060	26
2061	26
2062	26
2063	26
2064	26
2065	26
2066	26
2067	26
2068	26
2069	26
2070	26
2071	26
2072	26
2073	26
2074	26
2075	26
2076	26
2077	26
2078	26
2079	26
2080	26
2081	26
2082	26
2083	26
2084	26
2085	26
2086	26
2087	26
2088	26
2089	26
2090	26
2091	26
2092	26
2093	26
2094	26
2095	26
2096	26
2097	26
2098	26
2099	26
2100	26
2101	26
2102	26
2103	26
2104	26
2105	26
2106	26
2107	26
2108	26
2109	26
2110	26
2111	26
2112	26
2113	26
2114	26
2115	26
2116	26
2117	26
2118	26
2119	26
2120	26
2121	26
2122	26
2123	26
2124	26
2125	26
2126	26
2127	26
2128	26
2129	26
2130	26
2131	26
2132	26
2133	26
2134	26
2135	26
2136	26
2137	26
2138	26
2139	26
2140	26
2141	26
2142	26
2143	26
2144	26
2145	26
2146	26
2147	26
2148	26
2149	26
2150	26
2151	26
2152	26
2153	26
2154	26
2155	26
2156	26
2157	26
2158	26
2159	26
2160	26
2161	26
2162	26
2163	26
2164	26
2165	26
2166	26
2167	26
2168	26
2169	26
2170	26
2171	26
2172	26
2173	26
2174	26
2175	26
2176	26
2177	26
2178	26
2179	26
2180	26
2181	26
2182	26
2183	26
2184	26
2185	26
2186	26
2187	26
2188	26
2189	26
2190	26
2191	26
2192	26
2193	26
2194	26
2195	26
2196	26
2197	26
2198	26
2199	26
2200	26
2201	26
2202	26
2203	26
2204	26
2205	26
2206	26
2207	26
2208	26
2209	26
2210	26
2211	26
2212	26
2213	26
2214	26
2215	26
2216	26
2217	26
2218	26
2219	26
2220	26
2221	26
2222	26
2223	26
2224	26
2225	26
2226	26
2227	26
2228	26
2229	26
2230	26
2231	26
2232	26
2233	26
2234	26
2235	26
2236	26
2237	26
2238	26
2239	26
2240	26
2241	26
2242	26
2243	26
2244	26
2245	26
2246	26
2247	26
2248	26
2249	26
2250	26
2251	26
2252	26
2253	26
2254	26
2255	26
2256	26
2257	26
2258	26
2259	26
2260	26
2261	26
2262	26
2263	26
2264	26
2265	26
2266	26
2267	26
2268	26
2269	26
2270	26
2271	26
2272	26
2273	26
2274	26
2275	26
2276	26
2277	26
2278	26
2279	26
2280	26
2281	26
2282	26
2283	26
2284	26
2285	26
2286	26
2287	26
2288	26
2289	26
2290	26
2291	26
2292	26
2293	26
2294	26
2295	26
2296	26
2297	26
2298	26
2299	26
2300	26
2301	26
2302	26
2303	26
2304	26
2305	26
2306	26
2307	26
2308	26
2309	26
2310	26
2311	26
2312	26
2313	26
2314	26
2315	26
2316	26
2317	26
2318	26
2319	26
2320	26
2321	26
2322	26
2323	26
2324	26
2325	26
2326	26
2327	26
2328	26
2329	26
2330	26
2331	26
2332	26
2333	26
2334	26
2335	26
2336	26
2337	26
2338	26
2339	26
2340	26
2341	26
2342	26
2343	26
2344	26
2345	26
2346	26
2347	26
2348	26
2349	26
2350	26
2351	26
2352	26
2353	26
2354	26
2355	26
2356	26
2357	26
2358	26
2359	26
2360	26
2361	26
2362	26
2363	26
2364	26
2365	26
2366	26
2367	26
2368	26
2369	26
2370	26
2371	26
2372	26
2373	26
2374	26
2375	26
2376	26
2377	26
2378	26
2379	26
2380	26
2381	26
2382	26
2383	26
2384	26
2385	26
2386	26
2387	26
2388	26
2389	26
2390	26
2391	26
2392	26
2393	26
2394	26
2395	26
2396	26
2397	26
2398	26
2399	26
2400	26
2401	26
2402	26
2403	26
2404	26
2405	26
2406	26
2407	26
2408	26
2409	26
2410	26
2411	26
2412	26
2413	26
2414	26
2415	26
2416	26
2417	26
2418	26
2419	26
2420	26
2421	26
2422	26
2423	26
2424	26
2425	26
2426	26
2427	26
2428	26
2429	26
2430	26
2431	26
2432	26
2433	26
2434	26
2435	26
2436	26
2437	26
2438	26
2439	26
2440	26
2441	26
2442	26
2443	26
2444	26
2445	26
2446	26
2447	26
2448	26
2449	26
2450	26
2451	26
2452	26
2453	26
2454	26
2455	26
2456	26
2457	26
2458	26
2459	26
2460	26
2461	26
2462	26
2463	26
2464	26
2465	26
2466	26
2467	26
2468	26
2469	26
2470	26
2471	26
2472	26
2473	26
2474	26
2475	26
2476	26
2477	26
2478	26
2479	26
2480	26
2481	26
2482	26
2483	26
2484	26
2485	26
2486	26
2487	26
2488	26
2489	26
2490	26
2491	26
2492	26
2493	26
2494	26
2495	26
2496	26
2497	26
2498	26
2499	26
2500	26
2501	26
2502	26
2503	26
2504	26
2505	26
2506	26
2507	26
2508	26
2509	26
2510	26
2511	26
2512	26
2513	26
2514	26
2515	26
2516	26
2517	26
2518	26
2519	26
2520	26
2521	26
2522	26
2523	26
2524	26
2525	26
2526	26
2527	26
2528	26
2529	26
2530	26
2531	26
2532	26
2533	26
2534	26
2535	26
2536	26
2537	26
2538	26
2539	26
2540	26
2541	26
2542	26
2543	26
2544	26
2545	26
2546	26
2547	26
2548	26
2549	26
2550	26
2551	26
2552	26
2553	26
2554	26
2555	26
2556	26
2557	26
2558	26
2559	26
2560	26
2561	26
2562	26
2563	26
2564	26
2565	26
2566	26
2567	26
2568	26
2569	26
2570	26
2571	26
2572	26
2573	26
2574	26
2575	26
2576	26
2577	26
2578	26
2579	26
2580	26
2581	26
2582	26
2583	26
2584	26
2585	26
2586	26
2587	26
2588	26
2589	26
2590	26
2591	26
2592	26
2593	26
2594	26
2595	26
2596	26
2597	26
2598	26
2599	26
2600	26
2601	26
2602	26
2603	26
2604	26
2605	26
2606	26
2607	26
2608	26
2609	26
2610	26
2611	26
2612	26
2613	26
2614	26
2615	26
2616	26
2617	26
2618	26
2619	26
2620	26
2621	26
2622	26
2623	26
2624	26
2625	26
2626	26
2627	26
2628	26
2629	26
2630	26
2631	26
2632	26
2633	26
2634	26
2635	26
2636	27
2637	27
2638	27
2639	27
2640	27
2641	27
2642	27
2643	27
2644	27
2645	27
2646	27
2647	27
2648	27
2649	27
2650	27
2651	27
2652	27
2653	27
2654	27
2655	27
2656	27
2657	27
2658	27
2659	27
2660	27
2661	27
2662	27
2663	27
2664	27
2665	27
2666	27
2667	27
2668	27
2669	27
2670	27
2671	27
2672	27
2673	27
2674	27
2675	27
2676	27
2677	27
2678	27
2679	27
2680	27
2681	27
2682	27
2683	27
2684	27
2685	27
2686	27
2687	27
2688	27
2689	27
2690	27
2691	27
2692	27
2693	27
2694	27
2695	27
2696	27
2697	27
2698	27
2699	27
2700	27
2701	27
2702	27
2703	27
2704	27
2705	27
2706	27
2707	27
2708	27
2709	27
2710	27
2711	27
2712	27
2713	27
2714	27
2715	27
2716	27
2717	27
2718	27
2719	27
2720	27
2721	27
2722	27
2723	27
2724	27
2725	27
2726	27
2727	27
2728	27
2729	27
2730	27
2731	27
2732	27
2733	27
2734	27
2735	27
2736	27
2737	27
2738	27
2739	27
2740	27
2741	27
2742	27
2743	27
2744	27
2745	27
2746	27
2747	27
2748	27
2749	27
2750	27
2751	27
2752	27
2753	27
2754	27
2755	27
2756	27
2757	27
2758	27
2759	27
2760	27
2761	27
2762	27
2763	27
2764	27
2765	27
2766	27
2767	27
2768	27
2769	27
2770	27
2771	27
2772	27
2773	27
2774	27
2775	27
2776	27
2777	27
2778	27
2779	27
2780	27
2781	27
2782	27
2783	27
2784	27
2785	27
2786	27
2787	27
2788	27
2789	27
2790	27
2791	27
2792	27
2793	27
2794	27
2795	27
2796	27
2797	27
2798	27
2799	27
2800	27
2801	27
2802	27
2803	27
2804	27
2805	27
2806	27
2807	27
2808	27
2809	27
2810	27
2811	27
2812	27
2813	27
2814	27
2815	27
2816	27
2817	27
2818	27
2819	27
2820	27
2821	27
2822	27
2823	27
2824	27
2825	27
2826	27
2827	27
2828	27
2829	27
2830	27
2831	27
2832	27
2833	27
2834	27
2835	27
2836	27
2837	27
2838	27
2839	27
2840	27
2841	27
2842	27
2843	27
2844	27
2845	27
2846	27
2847	27
2848	27
2849	27
2850	27
2851	27
2852	27
2853	27
2854	27
2855	27
2856	27
2857	27
2858	27
2859	27
2860	27
2861	27
2862	27
2863	27
2864	27
2865	27
2866	27
2867	27
2868	27
2869	27
2870	27
2871	27
2872	27
2873	27
2874	27
2875	27
2876	27
2877	27
2878	27
2879	27
2880	27
2881	27
2882	27
2883	27
2884	27
2885	27
2886	27
2887	27
2888	27
2889	27
2890	27
2891	27
2892	27
2893	27
2894	27
2895	27
2896	27
2897	27
2898	27
2899	27
2900	27
2901	27
2902	27
2903	27
2904	27
2905	27
2906	27
2907	27
2908	27
2909	27
2910	27
2911	27
2912	27
2913	27
2914	27
2915	27
2916	27
2917	27
2918	27
2919	27
2920	27
2921	27
2922	27
2923	27
2924	27
2925	27
2926	27
2927	27
2928	27
2929	27
2930	27
2931	27
2932	27
2933	27
2934	27
2935	27
2936	27
2937	27
2938	27
2939	27
2940	27
2941	27
2942	27
2943	27
2944	27
2945	27
2946	27
2947	27
2948	27
2949	27
2950	27
2951	27
2952	27
2953	27
2954	27
2955	27
2956	27
2957	27
2958	27
2959	27
2960	27
2961	27
2962	27
2963	27
2964	27
2965	27
2966	27
2967	27
2968	27
2969	27
2970	27
2971	27
2972	27
2973	27
2974	27
2975	27
2976	27
2977	27
2978	27
2979	27
2980	27
2981	27
2982	27
2983	27
2984	27
2985	27
2986	27
2987	27
2988	27
2989	27
2990	27
2991	27
2992	27
2993	27
2994	27
2995	27
2996	27
2997	27
2998	27
2999	27
3000	27
3001	27
3002	27
3003	27
3004	27
3005	27
3006	27
3007	27
3008	27
3009	27
3010	27
3011	27
3012	27
3013	27
3014	27
3015	27
3016	27
3017	27
3018	27
3019	27
3020	27
3021	27
3022	27
3023	27
3024	27
3025	27
3026	27
3027	27
3028	27
3029	27
3030	27
3031	27
3032	27
3033	27
3034	27
3035	27
3036	27
3037	27
3038	27
3039	27
3040	27
3041	27
3042	27
3043	27
3044	27
3045	27
3046	27
3047	27
3048	27
3049	27
3050	27
3051	27
3052	27
3053	27
3054	27
3055	27
3056	27
3057	27
3058	27
3059	27
3060	27
3061	27
3062	27
3063	27
3064	27
3065	27
3066	27
3067	27
3068	27
3069	27
3070	27
3071	27
3072	27
3073	27
3074	27
3075	27
3076	27
3077	27
3078	27
3079	27
3080	27
3081	27
3082	27
3083	27
3084	27
3085	27
3086	27
3087	27
3088	27
3089	27
3090	27
3091	27
3092	27
3093	27
3094	27
3095	27
3096	27
3097	27
3098	27
3099	27
3100	27
3101	27
3102	27
3103	27
3104	27
3105	27
3106	27
3107	27
3108	27
3109	27
3110	27
3111	27
3112	27
3113	27
3114	27
3115	27
3116	27
3117	27
3118	27
3119	27
3120	27
3121	27
3122	27
3123	27
3124	27
3125	27
3126	27
3127	27
3128	27
3129	27
3130	27
3131	27
3132	27
3133	27
3134	27
3135	27
3136	27
3137	27
3138	27
3139	27
3140	27
3141	27
3142	27
3143	27
3144	27
3145	27
3146	27
3147	27
3148	27
3149	27
3150	27
3151	27
3152	27
3153	27
3154	27
3155	27
3156	27
3157	27
3158	27
3159	27
3160	27
3161	27
3162	27
3163	27
3164	27
3165	27
3166	27
3167	27
3168	27
3169	27
3170	27
3171	27
3172	27
3173	27
3174	27
3175	27
3176	27
3177	27
3178	27
3179	27
3180	27
3181	27
3182	27
3183	27
3184	27
3185	27
3186	27
3187	27
3188	27
3189	27
3190	27
3191	27
3192	27
3193	27
3194	27
3195	27
3196	27
3197	27
3198	27
3199	27
3200	27
3201	27
3202	27
3203	27
3204	27
3205	27
3206	27
3207	27
3208	27
3209	27
3210	27
3211	27
3212	27
3213	27
3214	27
3215	27
3216	27
3217	27
3218	27
3219	27
3220	27
3221	27
3222	27
3223	27
3224	27
3225	27
3226	27
3227	27
3228	27
3229	27
3230	27
3231	27
3232	27
3233	27
3234	27
3235	27
3236	27
3237	27
3238	27
3239	27
3240	27
3241	27
3242	27
3243	27
3244	27
3245	27
3246	27
3247	27
3248	27
3249	27
3250	27
3251	27
3252	27
3253	27
3254	27
3255	27
3256	27
3257	27
3258	27
3259	27
3260	27
3261	27
3262	27
3263	27
3264	27
3265	27
3266	27
3267	27
3268	27
3269	27
3270	27
3271	27
3272	27
3273	27
3274	27
3275	27
3276	27
3277	27
3278	27
3279	27
3280	27
3281	27
3282	27
3283	27
3284	27
3285	27
3286	27
3287	27
3288	27
3289	27
3290	27
3291	27
3292	27
3293	27
3294	27
3295	27
3296	27
3297	27
3298	27
3299	27
3300	27
3301	27
3302	27
3303	27
3304	27
3305	27
3306	27
3307	27
3308	27
3309	27
3310	27
3311	27
3312	27
3313	27
3314	27
3315	27
3316	27
3317	27
3318	27
3319	27
3320	27
3321	27
3322	27
3323	27
3324	27
3325	27
3326	27
3327	27
3328	27
3329	27
3330	27
3331	27
3332	27
3333	27
3334	27
3335	27
3336	27
3337	27
3338	27
3339	27
3340	27
3341	27
3342	27
3343	27
3344	27
3345	27
3346	27
3347	27
3348	27
3349	27
3350	27
3351	27
3352	27
3353	27
3354	27
3355	27
3356	27
3357	27
3358	27
3359	27
3360	27
3361	27
3362	27
3363	27
3364	27
3365	27
3366	27
3367	27
3368	27
3369	27
3370	27
3371	27
3372	27
3373	27
3374	27
3375	27
3376	27
3377	27
3378	27
3379	27
3380	27
3381	27
3382	27
3383	27
3384	27
3385	27
3386	27
3387	27
3388	27
3389	27
3390	27
3391	27
3392	27
3393	27
3394	27
3395	27
3396	27
3397	27
3398	27
3399	27
3400	27
3401	27
3402	27
3403	27
3404	27
3405	27
3406	27
3407	27
3408	27
3409	27
3410	27
3411	27
3412	27
3413	27
3414	27
3415	27
3416	27
3417	27
3418	27
3419	27
3420	27
3421	27
3422	27
3423	27
3424	27
3425	27
3426	27
3427	27
3428	27
3429	27
3430	27
3431	27
3432	27
3433	27
3434	27
3435	27
3436	27
3437	27
3438	27
3439	27
3440	27
3441	27
3442	27
3443	27
3444	27
3445	27
3446	27
3447	27
3448	27
3449	27
3450	27
3451	27
3452	27
3453	27
3454	27
3455	27
3456	27
3457	27
3458	27
3459	27
3460	27
3461	27
3462	27
3463	27
3464	27
3465	27
3466	27
3467	27
3468	27
3469	27
3470	27
3471	27
3472	27
3473	27
3474	27
3475	27
3476	27
3477	27
3478	27
3479	27
3480	27
3481	27
3482	27
3483	27
3484	27
3485	27
3486	27
3487	27
3488	27
3489	27
3490	27
3491	27
3492	27
3493	27
3494	27
3495	27
3496	27
3497	27
3498	27
3499	27
3500	27
3501	27
3502	27
3503	27
3504	27
3505	27
3506	27
3507	27
3508	27
3509	27
3510	27
3511	27
3512	27
3513	27
3514	27
3515	27
3516	27
3517	27
3518	27
3519	27
3520	27
3521	27
3522	27
3523	27
3524	27
3525	27
3526	27
3527	27
3528	27
3529	27
3530	27
3531	27
3532	27
3533	27
3534	27
3535	27
3536	27
3537	27
3538	27
3539	27
3540	27
3541	27
3542	27
3543	27
3544	27
3545	27
3546	27
3547	27
3548	27
3549	27
3550	27
3551	27
3552	27
3553	27
3554	27
3555	27
3556	27
3557	27
3558	27
3559	27
3560	27
3561	27
3562	27
3563	27
3564	27
3565	27
3566	27
3567	27
3568	27
3569	27
3570	27
3571	27
3572	27
3573	27
3574	27
3575	27
3576	27
3577	27
3578	27
3579	27
3580	27
3581	27
3582	27
3583	27
3584	27
3585	27
3586	27
3587	27
3588	27
3589	27
3590	27
3591	27
3592	27
3593	27
3594	27
3595	27
3596	27
3597	27
3598	27
3599	27
3600	27
3601	27
3602	27
3603	27
3604	27
3605	27
3606	27
3607	27
3608	27
3609	27
3610	27
3611	27
3612	27
3613	27
3614	27
3615	27
3616	27
3617	27
3618	27
3619	27
3620	27
3621	27
3622	27
3623	27
3624	27
3625	27
3626	27
3627	27
3628	27
3629	27
3630	27
3631	27
3632	27
3633	27
3634	27
3635	27
3636	27
3637	27
3638	27
3639	27
3640	27
3641	27
3642	27
3643	27
3644	27
3645	27
3646	27
3647	27
3648	27
3649	27
3650	27
3651	27
3652	27
3653	27
3654	27
3655	27
3656	27
3657	27
3658	27
3659	27
3660	27
3661	27
3662	27
3663	27
3664	27
3665	27
3666	27
3667	27
3668	27
3669	27
3670	27
3671	27
3672	27
3673	27
3674	27
3675	27
3676	27
3677	27
3678	27
3679	27
3680	27
3681	27
3682	27
3683	27
3684	27
3685	27
3686	27
3687	27
3688	27
3689	27
3690	27
3691	27
3692	27
3693	27
3694	27
3695	27
3696	27
3697	27
3698	27
3699	27
3700	27
3701	27
3702	27
3703	27
3704	27
3705	27
3706	27
3707	27
3708	27
3709	27
3710	27
3711	27
3712	27
3713	27
3714	27
3715	27
3716	27
3717	27
3718	27
3719	27
3720	27
3721	27
3722	27
3723	27
3724	27
3725	27
3726	27
3727	27
3728	27
3729	27
3730	27
3731	27
3732	27
3733	27
3734	27
3735	27
3736	27
3737	27
3738	27
3739	27
3740	27
3741	27
3742	27
3743	27
3744	27
3745	27
3746	27
3747	27
3748	27
3749	27
3750	27
3751	27
3752	27
3753	27
3754	27
3755	27
3756	27
3757	27
3758	27
3759	27
3760	27
3761	27
3762	27
3763	27
3764	27
3765	27
3766	27
3767	27
3768	27
3769	27
3770	27
3771	27
3772	27
3773	27
3774	27
3775	27
3776	27
3777	27
3778	27
3779	27
3780	27
3781	27
3782	27
3783	27
3784	27
3785	27
3786	27
3787	27
3788	27
3789	27
3790	27
3791	27
3792	27
3793	27
3794	27
3795	27
3796	27
3797	27
3798	27
3799	27
3800	27
3801	27
3802	27
3803	27
3804	27
3805	27
3806	27
3807	27
3808	27
3809	27
3810	27
3811	27
3812	27
3813	27
3814	27
3815	27
3816	27
3817	27
3818	27
3819	27
3820	27
3821	27
3822	27
3823	27
3824	27
3825	27
3826	27
3827	27
3828	27
3829	27
3830	27
3831	27
3832	27
3833	27
3834	27
3835	27
3836	27
3837	27
3838	27
3839	27
3840	27
3841	27
3842	27
3843	27
3844	27
3845	27
3846	27
3847	27
3848	27
3849	27
3850	27
3851	27
3852	27
3853	27
3854	27
3855	27
3856	27
3857	27
3858	27
3859	27
3860	27
3861	27
3862	27
3863	27
3864	27
3865	27
3866	27
3867	27
3868	27
3869	27
3870	27
3871	27
3872	27
3873	27
3874	27
3875	27
3876	27
3877	27
3878	27
3879	27
3880	27
3881	27
3882	27
3883	27
3884	27
3885	27
3886	27
3887	27
3888	27
3889	27
3890	27
3891	27
3892	27
3893	27
3894	27
3895	27
3896	27
3897	27
3898	27
3899	27
3900	27
3901	27
3902	27
3903	27
3904	27
3905	27
3906	27
3907	27
3908	27
3909	27
3910	27
3911	27
3912	27
3913	27
3914	27
3915	27
3916	27
3917	27
3918	27
3919	27
3920	27
3921	27
3922	27
3923	27
3924	27
3925	27
3926	27
3927	27
3928	27
3929	27
3930	27
3931	27
3932	27
3933	27
3934	27
3935	27
3936	27
3937	27
3938	27
3939	27
3940	27
3941	27
3942	27
3943	27
3944	27
3945	27
3946	27
3947	27
3948	27
3949	27
3950	27
3951	27
3952	27
3953	27
3954	27
3955	27
3956	27
3957	27
3958	27
3959	27
3960	27
3961	27
3962	27
3963	27
3964	27
3965	27
3966	27
3967	27
3968	27
3969	27
3970	27
3971	27
3972	27
3973	27
3974	27
3975	27
3976	27
3977	27
3978	27
3979	27
3980	27
3981	27
3982	27
3983	27
3984	27
3985	27
3986	27
3987	27
3988	27
3989	27
3990	27
3991	27
3992	27
3993	27
3994	27
3995	27
3996	27
3997	27
3998	27
3999	27
4000	27
4001	27
4002	27
4003	27
4004	27
4005	27
4006	27
4007	27
4008	27
4009	27
4010	27
4011	27
4012	27
4013	27
4014	27
4015	27
4016	27
4017	27
4018	27
4019	27
4020	27
4021	27
4022	27
4023	27
4024	27
4025	27
4026	27
4027	27
4028	27
4029	27
4030	27
4031	27
4032	27
4033	27
4034	27
4035	27
4036	27
4037	27
4038	27
4039	27
4040	27
4041	27
4042	27
4043	27
4044	27
4045	27
4046	27
4047	27
4048	27
4049	27
4050	27
4051	27
4052	27
4053	27
4054	27
4055	27
4056	27
4057	27
4058	27
4059	27
4060	27
4061	27
4062	27
4063	27
4064	27
4065	27
4066	27
4067	27
4068	27
4069	27
4070	27
4071	27
4072	27
4073	27
4074	27
4075	27
4076	27
4077	27
4078	27
4079	27
4080	27
4081	27
4082	27
4083	27
4084	27
4085	27
4086	27
4087	27
4088	27
4089	27
4090	27
4091	27
4092	27
4093	27
4094	27
4095	27
4096	27
4097	27
4098	27
4099	27
4100	27
4101	27
4102	27
4103	27
4104	27
4105	27
4106	27
4107	27
4108	27
4109	27
4110	27
4111	27
4112	27
4113	27
4114	27
4115	27
4116	27
4117	27
4118	27
4119	27
4120	27
4121	27
4122	27
4123	27
4124	27
4125	27
4126	27
4127	27
4128	27
4129	27
4130	27
4131	27
4132	27
4133	27
4134	27
4135	27
4136	27
4137	27
4138	27
4139	27
4140	27
4141	27
4142	27
4143	27
4144	27
4145	27
4146	27
4147	27
4148	27
4149	27
4150	27
4151	27
4152	27
4153	27
4154	27
4155	27
4156	27
4157	27
4158	27
4159	27
4160	27
4161	27
4162	27
4163	27
4164	27
4165	27
4166	27
4167	27
4168	27
4169	27
4170	27
4171	27
4172	27
4173	27
4174	27
4175	27
4176	27
4177	27
4178	27
4179	27
4180	27
4181	27
4182	27
4183	27
4184	27
4185	27
4186	27
4187	27
4188	27
4189	27
4190	27
4191	27
4192	27
4193	27
4194	27
4195	27
4196	27
4197	27
4198	27
4199	27
4200	27
4201	27
4202	27
4203	27
4204	27
4205	27
4206	27
4207	27
4208	27
4209	27
4210	27
4211	27
4212	27
4213	27
4214	27
4215	27
4216	27
4217	27
4218	27
4219	27
4220	27
4221	27
4222	27
4223	27
4224	27
4225	27
4226	27
4227	27
4228	27
4229	27
4230	27
4231	27
4232	27
4233	27
4234	27
4235	27
4236	27
4237	27
4238	27
4239	27
4240	27
4241	27
4242	27
4243	27
4244	27
4245	27
4246	27
4247	27
4248	27
4249	27
4250	27
4251	27
4252	27
4253	27
4254	27
4255	27
4256	27
4257	27
4258	27
4259	27
4260	27
4261	27
4262	27
4263	27
4264	27
4265	27
4266	27
4267	27
4268	27
4269	27
4270	27
4271	27
4272	27
4273	27
4274	27
4275	27
4276	27
4277	27
4278	27
4279	27
4280	27
4281	27
4282	27
4283	27
4284	27
4285	27
4286	27
4287	27
4288	27
4289	27
4290	27
4291	27
4292	27
4293	27
4294	27
4295	27
4296	27
4297	27
4298	27
4299	27
4300	27
4301	27
4302	27
4303	27
4304	27
4305	27
4306	27
4307	27
4308	27
4309	27
4310	27
4311	27
4312	27
4313	27
4314	27
4315	27
4316	27
4317	27
4318	27
4319	27
4320	27
4321	27
4322	27
4323	27
4324	27
4325	27
4326	27
4327	27
4328	27
4329	27
4330	27
4331	27
4332	27
4333	27
4334	27
4335	27
4336	27
4337	27
4338	27
4339	27
4340	27
4341	27
4342	27
4343	27
4344	27
4345	27
4346	27
4347	27
4348	27
4349	27
4350	27
4351	27
4352	27
4353	27
4354	27
4355	27
4356	27
4357	27
4358	27
4359	27
4360	27
4361	27
4362	27
4363	27
4364	27
4365	27
4366	27
4367	27
4368	27
4369	27
4370	27
4371	27
4372	27
4373	27
4374	27
4375	27
4376	27
4377	27
4378	27
4379	27
4380	27
4381	27
4382	27
4383	27
4384	27
4385	27
4386	27
4387	27
4388	27
4389	27
4390	27
4391	27
4392	27
4393	27
4394	27
4395	27
4396	27
4397	27
4398	27
4399	27
4400	27
4401	27
4402	27
4403	27
4404	27
4405	27
4406	27
4407	27
4408	27
4409	27
4410	27
4411	27
4412	27
4413	27
4414	27
4415	27
4416	27
4417	27
4418	27
4419	27
4420	27
4421	27
4422	27
4423	27
4424	27
4425	27
4426	27
4427	27
4428	27
4429	27
4430	27
4431	27
4432	27
4433	27
4434	27
4435	27
4436	27
4437	27
4438	27
4439	27
4440	27
4441	27
4442	27
4443	27
4444	27
4445	27
4446	27
4447	27
4448	27
4449	27
4450	27
4451	27
4452	27
4453	27
4454	27
4455	27
4456	27
4457	27
4458	27
4459	27
4460	27
4461	27
4462	27
4463	27
4464	27
4465	27
4466	27
4467	27
4468	27
4469	27
4470	27
4471	27
4472	27
4473	27
4474	27
4475	27
4476	27
4477	27
4478	27
4479	27
4480	27
4481	27
4482	27
4483	27
4484	27
4485	27
4486	27
4487	27
4488	27
4489	27
4490	27
4491	27
4492	27
4493	27
4494	27
4495	27
4496	27
4497	27
4498	27
4499	27
4500	27
4501	27
4502	27
4503	27
4504	27
4505	27
4506	27
4507	27
4508	27
4509	27
4510	27
4511	27
4512	27
4513	27
4514	27
4515	27
4516	27
4517	27
4518	27
4519	27
4520	27
4521	27
4522	27
4523	27
4524	27
4525	27
4526	27
4527	27
4528	27
4529	27
4530	27
4531	27
4532	27
4533	27
4534	27
4535	27
4536	27
4537	27
4538	27
4539	27
4540	27
4541	27
4542	27
4543	27
4544	27
4545	27
4546	27
4547	27
4548	27
4549	27
4550	27
4551	27
4552	27
4553	27
4554	27
4555	27
4556	27
4557	27
4558	27
4559	27
4560	27
4561	27
4562	27
4563	27
4564	27
4565	27
4566	27
4567	27
4568	27
4569	27
4570	27
4571	27
4572	27
4573	27
4574	27
4575	27
4576	27
4577	27
4578	27
4579	27
4580	27
4581	27
4582	27
4583	27
4584	27
4585	27
4586	27
4587	27
4588	27
4589	27
4590	27
4591	27
4592	27
4593	27
4594	27
4595	27
4596	27
4597	27
4598	27
4599	27
4600	27
4601	27
4602	27
4603	27
4604	27
4605	27
4606	27
4607	27
4608	27
4609	27
4610	27
4611	27
4612	27
4613	27
4614	27
4615	27
4616	27
4617	27
4618	27
4619	27
4620	27
4621	27
4622	27
4623	27
4624	27
4625	27
4626	27
4627	27
4628	27
4629	27
4630	27
4631	27
4632	27
4633	27
4634	27
4635	27
4636	27
4637	27
4638	27
4639	27
4640	27
4641	27
4642	27
4643	27
4644	27
4645	27
4646	27
4647	27
4648	27
4649	27
4650	27
4651	27
4652	27
4653	27
4654	27
4655	27
4656	27
4657	27
4658	27
4659	27
4660	27
4661	27
4662	27
4663	27
4664	27
4665	27
4666	27
4667	27
4668	27
4669	27
4670	27
4671	27
4672	27
4673	27
4674	27
4675	27
4676	27
4677	27
4678	27
4679	27
4680	27
4681	27
4682	27
4683	27
4684	27
4685	27
4686	27
4687	27
4688	27
4689	27
4690	27
4691	27
4692	27
4693	27
4694	27
4695	27
4696	27
4697	27
4698	27
4699	27
4700	27
4701	27
4702	27
4703	27
4704	27
4705	27
4706	27
4707	27
4708	27
4709	27
4710	27
4711	27
4712	27
4713	27
4714	27
4715	27
4716	27
4717	27
4718	27
4719	27
4720	27
4721	27
4722	27
4723	27
4724	27
4725	27
4726	27
4727	27
4728	27
4729	27
4730	27
4731	27
4732	27
4733	27
4734	27
4735	27
4736	27
4737	27
4738	27
4739	27
4740	27
4741	27
4742	27
4743	27
4744	27
4745	27
4746	27
4747	27
4748	27
4749	27
4750	27
4751	27
4752	27
4753	27
4754	27
4755	27
4756	27
4757	27
4758	27
4759	27
4760	27
4761	27
4762	27
4763	27
4764	27
4765	27
4766	27
4767	27
4768	27
4769	27
4770	27
4771	27
4772	27
4773	27
4774	27
4775	27
4776	27
4777	27
4778	27
4779	27
4780	27
4781	27
4782	27
4783	27
4784	27
4785	27
4786	27
4787	27
4788	27
4789	27
4790	27
4791	27
4792	27
4793	27
4794	27
4795	27
4796	27
4797	27
4798	27
4799	27
4800	27
4801	27
4802	27
4803	27
4804	27
4805	27
4806	27
4807	27
4808	27
4809	27
4810	27
4811	27
4812	27
4813	27
4814	27
4815	27
4816	27
4817	27
4818	27
4819	27
4820	27
4821	27
4822	27
4823	27
4824	27
4825	27
4826	27
4827	27
4828	27
4829	27
4830	27
4831	27
4832	27
4833	27
4834	27
4835	27
4836	27
4837	27
4838	27
4839	27
4840	27
4841	27
4842	27
4843	27
4844	27
4845	27
4846	27
4847	27
4848	27
4849	27
4850	27
4851	27
4852	27
4853	27
4854	27
4855	27
4856	27
4857	27
4858	27
4859	27
4860	27
4861	27
4862	27
4863	27
4864	27
4865	27
4866	27
4867	27
4868	27
4869	27
4870	27
4871	27
4872	27
4873	27
4874	27
4875	27
4876	27
4877	27
4878	27
4879	27
4880	27
4881	27
4882	27
4883	27
4884	27
4885	27
4886	27
4887	27
4888	27
4889	27
4890	27
4891	27
4892	27
4893	27
4894	27
4895	27
4896	27
4897	27
4898	27
4899	27
4900	27
4901	27
4902	27
4903	27
4904	27
4905	27
4906	27
4907	27
4908	27
4909	27
4910	27
4911	27
4912	27
4913	27
4914	27
4915	27
4916	27
4917	27
4918	27
4919	27
4920	27
4921	27
4922	27
4923	27
4924	27
4925	27
4926	27
4927	27
4928	27
4929	27
4930	27
4931	27
4932	27
4933	27
4934	27
4935	27
4936	27
4937	27
4938	27
4939	27
4940	27
4941	27
4942	27
4943	27
4944	27
4945	27
4946	27
4947	27
4948	27
4949	27
4950	27
4951	27
4952	27
4953	27
4954	27
4955	27
4956	27
4957	27
4958	27
4959	27
4960	27
4961	27
4962	27
4963	27
4964	27
4965	27
4966	27
4967	27
4968	27
4969	27
4970	27
4971	27
4972	27
4973	27
4974	27
4975	27
4976	27
4977	27
4978	27
4979	27
4980	27
4981	27
4982	27
4983	27
4984	27
4985	27
4986	27
4987	27
4988	27
4989	27
4990	27
4991	27
4992	27
4993	27
4994	27
4995	27
4996	27
4997	27
4998	27
4999	27
5000	27
5001	27
5002	27
5003	27
5004	27
5005	27
5006	27
5007	27
5008	27
5009	27
5010	27
5011	27
5012	27
5013	27
5014	27
5015	27
5016	27
5017	27
5018	27
5019	27
5020	27
5021	27
5022	27
5023	27
5024	27
5025	27
5026	27
5027	27
5028	27
5029	27
5030	27
5031	27
5032	27
5033	27
5034	27
5035	27
5036	27
5037	27
5038	27
5039	27
5040	27
5041	27
5042	27
5043	27
5044	27
5045	27
5046	27
5047	27
5048	27
5049	27
5050	27
5051	27
5052	27
5053	27
5054	27
5055	27
5056	27
5057	27
5058	27
5059	27
5060	27
5061	27
5062	27
5063	27
5064	27
5065	27
5066	27
5067	27
5068	27
5069	28
5070	28
5071	28
5072	28
5073	28
5074	28
5075	28
5076	28
5077	28
5078	28
5079	28
5080	28
5081	28
5082	28
5083	28
5084	28
5085	28
5086	28
5087	28
5088	28
5089	28
5090	28
5091	28
5092	28
5093	28
5094	28
5095	28
5096	28
5097	28
5098	28
5099	28
5100	28
5101	28
5102	28
5103	28
5104	28
5105	28
5106	28
5107	28
5108	28
5109	28
5110	28
5111	28
5112	28
5113	28
5114	28
5115	28
5116	28
5117	28
5118	28
5119	28
5120	28
5121	28
5122	28
5123	28
5124	28
5125	28
5126	28
5127	28
5128	28
5129	28
5130	28
5131	28
5132	28
5133	28
5134	28
5135	28
5136	28
5137	28
5138	28
5139	28
5140	28
5141	28
5142	28
5143	28
5144	28
5145	28
5146	28
5147	28
5148	28
5149	28
5150	28
5151	28
5152	28
5153	28
5154	28
5155	28
5156	28
5157	28
5158	28
5159	28
5160	28
5161	28
5162	28
5163	28
5164	28
5165	28
5166	28
5167	28
5168	28
5169	28
5170	28
5171	28
5172	28
5173	28
5174	28
5175	28
5176	28
5177	28
5178	28
5179	28
5180	28
5181	28
5182	28
5183	28
5184	28
5185	28
5186	28
5187	28
5188	28
5189	28
5190	28
5191	28
5192	28
5193	28
5194	28
5195	28
5196	28
5197	28
5198	28
5199	28
5200	28
5201	28
5202	28
5203	28
5204	28
5205	28
5206	28
5207	28
5208	28
5209	28
5210	28
5211	28
5212	28
5213	28
5214	28
5215	28
5216	28
5217	28
5218	28
5219	28
5220	28
5221	28
5222	28
5223	28
5224	28
5225	28
5226	28
5227	28
5228	28
5229	28
5230	28
5231	28
5232	28
5233	28
5234	28
5235	28
5236	28
5237	28
5238	28
5239	28
5240	28
5241	28
5242	28
5243	28
5244	28
5245	28
5246	28
5247	28
5248	28
5249	28
5250	28
5251	28
5252	28
5253	28
5254	28
5255	28
5256	28
5257	28
5258	28
5259	28
5260	28
5261	28
5262	28
5263	28
5264	28
5265	28
5266	28
5267	28
5268	28
5269	28
5270	28
5271	28
5272	28
5273	28
5274	28
5275	28
5276	28
5277	28
5278	28
5279	28
5280	28
5281	28
5282	28
5283	28
5284	28
5285	28
5286	28
5287	28
5288	28
5289	28
5290	28
5291	28
5292	28
5293	28
5294	28
5295	28
5296	28
5297	28
5298	28
5299	28
5300	28
5301	28
5302	28
5303	28
5304	28
5305	28
5306	28
5307	28
5308	28
5309	28
5310	28
5311	28
5312	28
5313	28
5314	28
5315	28
5316	28
5317	28
5318	28
5319	28
5320	28
5321	28
5322	28
5323	28
5324	28
5325	28
5326	28
5327	28
5328	28
5329	28
5330	28
5331	28
5332	28
5333	28
5334	28
5335	28
5336	28
5337	28
5338	28
5339	28
5340	28
5341	28
5342	28
5343	28
5344	28
5345	28
5346	28
5347	28
5348	28
5349	28
5350	28
5351	28
5352	28
5353	28
5354	28
5355	28
5356	28
5357	28
5358	28
5359	28
5360	28
5361	28
5362	28
5363	28
5364	28
5365	28
5366	28
5367	28
5368	28
5369	28
5370	28
5371	28
5372	28
5373	28
5374	28
5375	28
5376	28
5377	28
5378	28
5379	28
5380	28
5381	28
5382	28
5383	28
5384	28
5385	28
5386	28
5387	28
5388	28
5389	28
5390	28
5391	28
5392	28
5393	28
5394	28
5395	28
5396	28
5397	28
5398	28
5399	28
5400	28
5401	28
5402	28
5403	28
5404	28
5405	28
5406	28
5407	28
5408	28
5409	28
5410	28
5411	28
5412	28
5413	28
5414	28
5415	28
5416	28
5417	28
5418	28
5419	28
5420	28
5421	28
5422	28
5423	28
5424	28
5425	28
5426	28
5427	28
5428	28
5429	28
5430	28
5431	28
5432	28
5433	28
5434	28
5435	28
5436	28
5437	28
5438	28
5439	28
5440	28
5441	28
5442	28
5443	28
5444	28
5445	28
5446	28
5447	28
5448	28
5449	28
5450	28
5451	28
5452	28
5453	28
5454	28
5455	28
5456	28
5457	28
5458	28
5459	28
5460	28
5461	28
5462	28
5463	28
5464	28
5465	28
5466	28
5467	28
5468	28
5469	28
5470	28
5471	28
5472	28
5473	28
5474	28
5475	28
5476	28
5477	28
5478	28
5479	28
5480	28
5481	28
5482	28
5483	28
5484	28
5485	28
5486	28
5487	28
5488	28
5489	28
5490	28
5491	28
5492	28
5493	28
5494	28
5495	28
5496	28
5497	28
5498	28
5499	28
5500	28
5501	28
5502	28
5503	28
5504	28
5505	28
5506	28
5507	28
5508	28
5509	28
5510	28
5511	28
5512	28
5513	28
5514	28
5515	28
5516	28
5517	28
5518	28
5519	28
5520	28
5521	28
5522	28
5523	28
5524	28
5525	28
5526	28
5527	28
5528	28
5529	28
5530	28
5531	28
5532	28
5533	28
5534	28
5535	28
5536	28
5537	28
5538	28
5539	28
5540	28
5541	28
5542	28
5543	28
5544	28
5545	28
5546	28
5547	28
5548	28
5549	28
5550	28
5551	28
5552	28
5553	28
5554	28
5555	28
5556	28
5557	28
5558	28
5559	28
5560	28
5561	28
5562	28
5563	28
5564	28
5565	28
5566	28
5567	28
5568	28
5569	28
5570	28
5571	28
5572	28
5573	28
5574	28
5575	28
5576	28
5577	28
5578	28
5579	28
5580	28
5581	28
5582	28
5583	28
5584	28
5585	28
5586	28
5587	28
5588	28
5589	28
5590	28
5591	28
5592	28
5593	28
5594	28
5595	28
5596	28
5597	28
5598	28
5599	28
5600	28
5601	28
5602	28
5603	28
5604	28
5605	28
5606	28
5607	28
5608	28
5609	28
5610	28
5611	28
5612	28
5613	28
5614	28
5615	28
5616	28
5617	28
5618	28
5619	28
5620	28
5621	28
5622	28
5623	28
5624	28
5625	28
5626	28
5627	28
5628	28
5629	28
5630	28
5631	28
5632	28
5633	28
5634	28
5635	28
5636	28
5637	28
5638	28
5639	28
5640	28
5641	28
5642	28
5643	28
5644	28
5645	28
5646	28
5647	28
5648	28
5649	28
5650	28
5651	28
5652	28
5653	28
5654	28
5655	28
5656	28
5657	28
5658	28
5659	28
5660	28
5661	28
5662	28
5663	28
5664	28
5665	28
5666	28
5667	28
5668	28
5669	28
5670	28
5671	28
5672	28
5673	28
5674	28
5675	28
5676	28
5677	28
5678	28
5679	28
5680	28
5681	28
5682	28
5683	28
5684	28
5685	28
5686	28
5687	28
5688	28
5689	28
5690	28
5691	28
5692	28
5693	28
5694	28
5695	28
5696	28
5697	28
5698	28
5699	28
5700	28
5701	28
5702	28
5703	28
5704	28
5705	28
5706	28
5707	28
5708	28
5709	28
5710	28
5711	28
5712	28
5713	28
5714	28
5715	28
5716	28
5717	28
5718	28
5719	28
5720	28
5721	28
5722	28
5723	28
5724	28
5725	28
5726	28
5727	28
5728	28
5729	28
5730	28
5731	28
5732	28
5733	28
5734	28
5735	28
5736	28
5737	28
5738	28
5739	28
5740	28
5741	28
5742	28
5743	28
5744	28
5745	28
5746	28
5747	28
5748	28
5749	28
5750	28
5751	28
5752	28
5753	28
5754	28
5755	28
5756	28
5757	28
5758	28
5759	28
5760	28
5761	28
5762	28
5763	28
5764	28
5765	28
5766	28
5767	28
5768	28
5769	28
5770	28
5771	28
5772	28
5773	28
5774	28
5775	28
5776	28
5777	28
5778	28
5779	28
5780	28
5781	28
5782	28
5783	28
5784	28
5785	28
5786	28
5787	28
5788	28
5789	28
5790	28
5791	28
5792	28
5793	28
5794	28
5795	28
5796	28
5797	28
5798	28
5799	28
5800	28
5801	28
5802	28
5803	28
5804	28
5805	28
5806	28
5807	28
5808	28
5809	28
5810	28
5811	28
5812	28
5813	28
5814	28
5815	28
5816	28
5817	28
5818	28
5819	28
5820	28
5821	28
5822	28
5823	28
5824	28
5825	28
5826	28
5827	28
5828	28
5829	28
5830	28
5831	28
5832	28
5833	28
5834	28
5835	28
5836	28
5837	28
5838	28
5839	28
5840	28
5841	28
5842	28
5843	28
5844	28
5845	28
5846	28
5847	28
5848	28
5849	28
5850	28
5851	28
5852	28
5853	28
5854	28
5855	28
5856	28
5857	28
5858	28
5859	28
5860	28
5861	28
5862	28
5863	28
5864	28
5865	28
5866	28
5867	28
5868	28
5869	28
5870	28
5871	28
5872	28
5873	28
5874	28
5875	28
5876	28
5877	28
5878	28
5879	28
5880	28
5881	28
5882	28
5883	28
5884	28
5885	28
5886	28
5887	28
5888	28
5889	28
5890	28
5891	28
5892	28
5893	28
5894	28
5895	28
5896	28
5897	28
5898	28
5899	28
5900	28
5901	28
5902	28
5903	28
5904	28
5905	28
5906	28
5907	28
5908	28
5909	28
5910	28
5911	28
5912	28
5913	28
5914	28
5915	28
5916	28
5917	28
5918	28
5919	28
5920	28
5921	28
5922	28
5923	28
5924	28
5925	28
5926	28
5927	28
5928	28
5929	28
5930	28
5931	28
5932	28
5933	28
5934	28
5935	28
5936	28
5937	28
5938	28
5939	28
5940	28
5941	28
5942	28
5943	28
5944	28
5945	28
5946	28
5947	28
5948	28
5949	28
5950	28
5951	28
5952	28
5953	28
5954	28
5955	28
5956	28
5957	28
5958	28
5959	28
5960	28
5961	28
5962	28
5963	28
5964	28
5965	28
5966	28
5967	28
5968	28
5969	28
5970	28
5971	28
5972	28
5973	28
5974	28
5975	28
5976	28
5977	28
5978	28
5979	28
5980	28
5981	28
5982	28
5983	28
5984	28
5985	28
5986	28
5987	28
5988	28
5989	28
5990	28
5991	28
5992	28
5993	28
5994	28
5995	28
5996	28
5997	28
5998	28
5999	28
6000	28
6001	28
6002	28
6003	28
6004	28
6005	28
6006	28
6007	28
6008	28
6009	28
6010	28
6011	28
6012	28
6013	28
6014	28
6015	28
6016	28
6017	28
6018	28
6019	28
6020	28
6021	28
6022	28
6023	28
6024	28
6025	28
6026	28
6027	28
6028	28
6029	28
6030	28
6031	28
6032	28
6033	28
6034	28
6035	28
6036	28
6037	28
6038	28
6039	28
6040	28
6041	28
6042	28
6043	28
6044	28
6045	28
6046	28
6047	28
6048	28
6049	28
6050	28
6051	28
6052	28
6053	28
6054	28
6055	28
6056	28
6057	28
6058	28
6059	28
6060	28
6061	28
6062	28
6063	28
6064	28
6065	28
6066	28
6067	28
6068	28
6069	28
6070	28
6071	28
6072	28
6073	28
6074	28
6075	28
6076	28
6077	28
6078	28
6079	28
6080	28
6081	28
6082	28
6083	28
6084	28
6085	28
6086	28
6087	28
6088	28
6089	28
6090	28
6091	28
6092	28
6093	28
6094	28
6095	28
6096	28
6097	28
6098	28
6099	28
6100	28
6101	28
6102	28
6103	28
6104	28
6105	28
6106	28
6107	28
6108	28
6109	28
6110	28
6111	28
6112	28
6113	28
6114	28
6115	28
6116	28
6117	28
6118	28
6119	28
6120	28
6121	28
6122	28
6123	28
6124	28
6125	28
6126	28
6127	28
6128	28
6129	28
6130	28
6131	28
6132	28
6133	28
6134	28
6135	28
6136	28
6137	28
6138	28
6139	28
6140	28
6141	28
6142	28
6143	28
6144	28
6145	28
6146	28
6147	28
6148	28
6149	28
6150	28
6151	28
6152	28
6153	28
6154	28
6155	28
6156	28
6157	28
6158	28
6159	28
6160	28
6161	28
6162	28
6163	28
6164	28
6165	28
6166	28
6167	28
6168	28
6169	28
6170	28
6171	28
6172	28
6173	28
6174	28
6175	28
6176	28
6177	28
6178	28
6179	28
6180	28
6181	28
6182	28
6183	28
6184	28
6185	28
6186	28
6187	28
6188	28
6189	28
6190	28
6191	28
6192	28
6193	28
6194	28
6195	28
6196	28
6197	28
6198	28
6199	28
6200	28
6201	28
6202	28
6203	28
6204	28
6205	28
6206	28
6207	28
6208	28
6209	28
6210	28
6211	28
6212	28
6213	28
6214	28
6215	28
6216	28
6217	28
6218	28
6219	28
6220	28
6221	28
6222	28
6223	28
6224	28
6225	28
6226	28
6227	28
6228	28
6229	28
6230	28
6231	28
6232	28
6233	28
6234	28
6235	28
6236	28
6237	28
6238	28
6239	28
6240	28
6241	28
6242	28
6243	28
6244	28
6245	28
6246	28
6247	28
6248	28
6249	28
6250	28
6251	28
6252	28
6253	28
6254	28
6255	28
6256	28
6257	28
6258	28
6259	28
6260	28
6261	28
6262	28
6263	28
6264	28
6265	28
6266	28
6267	28
6268	28
6269	28
6270	28
6271	28
6272	28
6273	28
6274	28
6275	28
6276	28
6277	28
6278	28
6279	28
6280	28
6281	28
6282	28
6283	28
6284	28
6285	28
6286	28
6287	28
6288	28
6289	28
6290	28
6291	28
6292	28
6293	28
6294	28
6295	28
6296	28
6297	28
6298	28
6299	28
6300	28
6301	28
6302	28
6303	28
6304	28
6305	28
6306	28
6307	28
6308	28
6309	28
6310	28
6311	28
6312	28
6313	28
6314	28
6315	28
6316	28
6317	28
6318	28
6319	28
6320	28
6321	28
6322	28
6323	28
6324	28
6325	28
6326	28
6327	28
6328	28
6329	28
6330	28
6331	28
6332	28
6333	28
6334	28
6335	28
6336	28
6337	28
6338	28
6339	28
6340	28
6341	28
6342	28
6343	28
6344	28
6345	28
6346	28
6347	28
6348	28
6349	28
6350	28
6351	28
6352	28
6353	28
6354	28
6355	28
6356	28
6357	28
6358	28
6359	28
6360	28
6361	28
6362	28
6363	28
6364	28
6365	28
6366	28
6367	28
6368	28
6369	28
6370	28
6371	28
6372	28
6373	28
6374	28
6375	28
6376	28
6377	28
6378	28
6379	28
6380	28
6381	28
6382	28
6383	28
6384	28
6385	28
6386	28
6387	28
6388	28
6389	28
6390	28
6391	28
6392	28
6393	28
6394	28
6395	28
6396	28
6397	28
6398	28
6399	28
6400	28
6401	28
6402	28
6403	28
6404	28
6405	28
6406	28
6407	28
6408	28
6409	28
6410	28
6411	28
6412	28
6413	28
6414	28
6415	28
6416	28
6417	28
6418	28
6419	28
6420	28
6421	28
6422	28
6423	28
6424	28
6425	28
6426	28
6427	28
6428	28
6429	28
6430	28
6431	28
6432	28
6433	28
6434	28
6435	28
6436	28
6437	28
6438	28
6439	28
6440	28
6441	28
6442	28
6443	28
6444	28
6445	28
6446	28
6447	28
6448	28
6449	28
6450	28
6451	28
6452	28
6453	28
6454	28
6455	28
6456	28
6457	28
6458	28
6459	28
6460	28
6461	28
6462	28
6463	28
6464	28
6465	28
6466	28
6467	28
6468	28
6469	28
6470	28
6471	28
6472	28
6473	28
6474	28
6475	28
6476	28
6477	28
6478	28
6479	28
6480	28
6481	28
6482	28
6483	28
6484	28
6485	28
6486	28
6487	28
6488	28
6489	28
6490	28
6491	28
6492	28
6493	28
6494	28
6495	28
6496	28
6497	28
6498	28
6499	28
6500	28
6501	28
6502	28
6503	28
6504	28
6505	28
6506	28
6507	28
6508	28
6509	28
6510	28
6511	28
6512	28
6513	28
6514	28
6515	28
6516	28
6517	28
6518	28
6519	28
6520	28
6521	28
6522	28
6523	28
6524	28
6525	28
6526	28
6527	28
6528	28
6529	28
6530	28
6531	28
6532	28
6533	28
6534	28
6535	28
6536	28
6537	28
6538	28
6539	28
6540	28
6541	28
6542	28
6543	28
6544	28
6545	28
6546	28
6547	28
6548	28
6549	28
6550	28
6551	28
6552	28
6553	28
6554	28
6555	28
6556	28
6557	28
6558	28
6559	28
6560	28
6561	28
6562	28
6563	28
6564	28
6565	28
6566	28
6567	28
6568	28
6569	28
6570	28
6571	28
6572	28
6573	28
6574	28
6575	28
6576	28
6577	28
6578	28
6579	28
6580	28
6581	28
6582	28
6583	28
6584	28
6585	28
6586	28
6587	28
6588	28
6589	28
6590	28
6591	28
6592	28
6593	28
6594	28
6595	28
6596	28
6597	28
6598	28
6599	28
6600	28
6601	28
6602	28
6603	28
6604	28
6605	28
6606	28
6607	28
6608	28
6609	28
6610	28
6611	28
6612	28
6613	28
6614	28
6615	28
6616	28
6617	28
6618	28
6619	28
6620	28
6621	28
6622	28
6623	28
6624	28
6625	28
6626	28
6627	28
6628	28
6629	28
6630	28
6631	28
6632	28
6633	28
6634	28
6635	28
6636	28
6637	28
6638	28
6639	28
6640	28
6641	28
6642	28
6643	28
6644	28
6645	28
6646	28
6647	28
6648	28
6649	28
6650	28
6651	28
6652	28
6653	28
6654	28
6655	28
6656	28
6657	28
6658	28
6659	28
6660	28
6661	28
6662	28
6663	28
6664	29
6665	29
6666	29
6667	29
6668	29
6669	29
6670	29
6671	29
6672	29
6673	29
6674	29
6675	29
6676	29
6677	29
6678	29
6679	29
6680	29
6681	29
6682	29
6683	29
6684	29
6685	29
6686	29
6687	29
6688	29
6689	29
6690	29
6691	29
6692	29
6693	29
6694	29
6695	29
6696	29
6697	29
6698	29
6699	29
6700	29
6701	29
6702	29
6703	29
6704	29
6705	29
6706	29
6707	29
6708	29
6709	29
6710	29
6711	29
6712	29
6713	29
6714	29
6715	29
6716	29
6717	29
6718	29
6719	29
6720	29
6721	29
6722	29
6723	29
6724	29
6725	29
6726	29
6727	29
6728	29
6729	29
6730	29
6731	29
6732	29
6733	29
6734	29
6735	29
6736	29
6737	29
6738	29
6739	29
6740	29
6741	29
6742	29
6743	29
6744	29
6745	29
6746	29
6747	29
6748	29
6749	29
6750	29
6751	29
6752	29
6753	29
6754	29
6755	29
6756	29
6757	29
6758	29
6759	29
6760	29
6761	29
6762	29
6763	29
6764	29
6765	29
6766	29
6767	29
6768	29
6769	29
6770	29
6771	29
6772	29
6773	29
6774	29
6775	29
6776	29
6777	29
6778	29
6779	29
6780	29
6781	29
6782	29
6783	29
6784	29
6785	29
6786	29
6787	29
6788	29
6789	29
6790	29
6791	29
6792	29
6793	29
6794	29
6795	29
6796	29
6797	29
6798	29
6799	29
6800	29
6801	29
6802	29
6803	29
6804	29
6805	29
6806	29
6807	29
6808	29
6809	29
6810	29
6811	29
6812	29
6813	29
6814	29
6815	29
6816	29
6817	29
6818	29
6819	29
6820	29
6821	29
6822	29
6823	29
6824	29
6825	29
6826	29
6827	29
6828	29
6829	29
6830	29
6831	29
6832	29
6833	29
6834	29
6835	29
6836	29
6837	29
6838	29
6839	29
6840	29
6841	29
6842	29
6843	29
6844	29
6845	29
6846	29
6847	29
6848	29
6849	29
6850	29
6851	29
6852	29
6853	29
6854	29
6855	29
6856	29
6857	29
6858	29
6859	29
6860	29
6861	29
6862	29
6863	29
6864	29
6865	29
6866	29
6867	29
6868	29
6869	29
6870	29
6871	29
6872	29
6873	29
6874	29
6875	29
6876	29
6877	29
6878	29
6879	29
6880	29
6881	29
6882	29
6883	29
6884	29
6885	29
6886	29
6887	29
6888	29
6889	29
6890	29
6891	29
6892	29
6893	29
6894	29
6895	29
6896	29
6897	29
6898	29
6899	29
6900	29
6901	29
6902	29
6903	29
6904	29
6905	29
6906	29
6907	29
6908	29
6909	29
6910	29
6911	29
6912	29
6913	29
6914	29
6915	29
6916	29
6917	29
6918	29
6919	29
6920	29
6921	29
6922	29
6923	29
6924	29
6925	29
6926	29
6927	29
6928	29
6929	29
6930	29
6931	29
6932	29
6933	29
6934	29
6935	29
6936	29
6937	29
6938	29
6939	29
6940	29
6941	29
6942	29
6943	29
6944	29
6945	29
6946	29
6947	29
6948	29
6949	29
6950	29
6951	29
6952	29
6953	29
6954	29
6955	29
6956	29
6957	29
6958	29
6959	29
6960	29
6961	29
6962	29
6963	29
6964	29
6965	29
6966	29
6967	29
6968	29
6969	29
6970	29
6971	29
6972	29
6973	29
6974	29
6975	29
6976	29
6977	29
6978	29
6979	29
6980	29
6981	29
6982	29
6983	29
6984	29
6985	29
6986	29
6987	29
6988	29
6989	29
6990	29
6991	29
6992	29
6993	29
6994	29
6995	29
6996	29
6997	29
6998	29
6999	29
7000	29
7001	29
7002	29
7003	29
7004	29
7005	29
7006	29
7007	29
7008	29
7009	29
7010	29
7011	29
7012	29
7013	29
7014	29
7015	29
7016	29
7017	29
7018	29
7019	29
7020	29
7021	29
7022	29
7023	29
7024	29
7025	29
7026	29
7027	29
7028	29
7029	29
7030	29
7031	29
7032	29
7033	29
7034	29
7035	29
7036	29
7037	29
7038	29
7039	29
7040	29
7041	29
7042	29
7043	29
7044	29
7045	29
7046	29
7047	29
7048	29
7049	29
7050	29
7051	29
7052	29
7053	29
7054	29
7055	29
7056	29
7057	29
7058	29
7059	29
7060	29
7061	29
7062	29
7063	29
7064	29
7065	29
7066	29
7067	29
7068	29
7069	29
7070	29
7071	29
7072	29
7073	29
7074	29
7075	29
7076	29
7077	29
7078	29
7079	29
7080	29
7081	29
7082	29
7083	29
7084	29
7085	29
7086	29
7087	29
7088	29
7089	29
7090	29
7091	29
7092	29
7093	29
7094	29
7095	29
7096	29
7097	29
7098	29
7099	29
7100	29
7101	29
7102	29
7103	29
7104	29
7105	29
7106	29
7107	29
7108	29
7109	29
7110	29
7111	29
7112	29
7113	29
7114	29
7115	29
7116	29
7117	29
7118	29
7119	29
7120	29
7121	29
7122	29
7123	29
7124	29
7125	29
7126	29
7127	29
7128	29
7129	29
7130	29
7131	29
7132	29
7133	29
7134	29
7135	29
7136	29
7137	29
7138	29
7139	29
7140	29
7141	29
7142	29
7143	29
7144	29
7145	29
7146	29
7147	29
7148	29
7149	29
7150	29
7151	29
7152	29
7153	29
7154	29
7155	29
7156	29
7157	29
7158	29
7159	29
7160	29
7161	29
7162	29
7163	29
7164	29
7165	29
7166	29
7167	29
7168	29
7169	29
7170	29
7171	29
7172	29
7173	29
7174	29
7175	29
7176	29
7177	29
7178	29
7179	29
7180	29
7181	29
7182	29
7183	29
7184	29
7185	29
7186	29
7187	29
7188	29
7189	29
7190	29
7191	29
7192	29
7193	29
7194	29
7195	29
7196	29
7197	29
7198	29
7199	29
7200	29
7201	29
7202	29
7203	29
7204	29
7205	29
7206	29
7207	29
7208	29
7209	29
7210	29
7211	29
7212	29
7213	29
7214	29
7215	29
7216	29
7217	29
7218	29
7219	29
7220	29
7221	29
7222	29
7223	29
7224	29
7225	29
7226	29
7227	29
7228	29
7229	29
7230	29
7231	29
7232	29
7233	29
7234	29
7235	29
7236	29
7237	29
7238	29
7239	29
7240	29
7241	29
7242	29
7243	29
7244	29
7245	29
7246	29
7247	29
7248	29
7249	29
7250	29
7251	29
7252	29
7253	29
7254	29
7255	29
7256	29
7257	29
7258	29
7259	29
7260	29
7261	29
7262	29
7263	29
7264	29
7265	29
7266	29
7267	29
7268	29
7269	29
7270	29
7271	29
7272	29
7273	29
7274	29
7275	29
7276	29
7277	29
7278	29
7279	29
7280	29
7281	29
7282	29
7283	29
7284	29
7285	29
7286	29
7287	29
7288	29
7289	29
7290	29
7291	29
7292	29
7293	29
7294	29
7295	29
7296	29
7297	29
7298	29
7299	29
7300	29
7301	29
7302	29
7303	29
7304	29
7305	29
7306	29
7307	29
7308	29
7309	29
7310	29
7311	29
7312	29
7313	29
7314	29
7315	29
7316	29
7317	29
7318	29
7319	29
7320	29
7321	29
7322	29
7323	29
7324	29
7325	29
7326	29
7327	29
7328	29
7329	29
7330	29
7331	29
7332	29
7333	29
7334	29
7335	29
7336	29
7337	29
7338	29
7339	29
7340	29
7341	29
7342	29
7343	29
7344	29
7345	29
7346	29
7347	29
7348	29
7349	29
7350	29
7351	29
7352	29
7353	29
7354	29
7355	29
7356	29
7357	29
7358	29
7359	29
7360	29
7361	29
7362	29
7363	29
7364	29
7365	29
7366	29
7367	29
7368	29
7369	29
7370	29
7371	29
7372	29
7373	29
7374	29
7375	29
7376	29
7377	29
7378	29
7379	29
7380	29
7381	29
7382	29
7383	29
7384	29
7385	29
7386	29
7387	29
7388	29
7389	29
7390	29
7391	29
7392	29
7393	29
7394	29
7395	29
7396	29
7397	29
7398	29
7399	29
7400	29
7401	29
7402	29
7403	29
7404	29
7405	29
7406	29
7407	29
7408	29
7409	29
7410	29
7411	29
7412	29
7413	29
7414	29
7415	29
7416	29
7417	29
7418	29
7419	29
7420	29
7421	29
7422	29
7423	29
7424	29
7425	29
7426	29
7427	29
7428	29
7429	29
7430	29
7431	29
7432	29
7433	29
7434	29
7435	29
7436	29
7437	29
7438	29
7439	29
7440	29
7441	29
7442	29
7443	29
7444	29
7445	29
7446	29
7447	29
7448	29
7449	29
7450	29
7451	29
7452	29
7453	29
7454	29
7455	29
7456	29
7457	29
7458	29
7459	29
7460	29
7461	29
7462	29
7463	29
7464	29
7465	29
7466	29
7467	29
7468	29
7469	29
7470	29
7471	29
7472	29
7473	29
7474	29
7475	29
7476	29
7477	29
7478	29
7479	29
7480	29
7481	29
7482	29
7483	29
7484	29
7485	29
7486	29
7487	29
7488	29
7489	29
7490	29
7491	29
7492	29
7493	29
7494	29
7495	29
7496	29
7497	29
7498	29
7499	29
7500	29
7501	29
7502	29
7503	29
7504	29
7505	29
7506	29
7507	29
7508	29
7509	29
7510	29
7511	29
7512	29
7513	29
7514	29
7515	29
7516	29
7517	29
7518	29
7519	29
7520	29
7521	29
7522	29
7523	29
7524	29
7525	29
7526	29
7527	29
7528	29
7529	29
7530	29
7531	29
7532	29
7533	29
7534	29
7535	29
7536	29
7537	29
7538	29
7539	29
7540	29
7541	29
7542	29
7543	29
7544	29
7545	29
7546	29
7547	29
7548	29
7549	29
7550	29
7551	29
7552	29
7553	29
7554	29
7555	29
7556	29
7557	29
7558	29
7559	29
7560	29
7561	29
7562	29
7563	29
7564	29
7565	29
7566	29
7567	29
7568	29
7569	29
7570	29
7571	29
7572	29
7573	29
7574	29
7575	29
7576	29
7577	29
7578	29
7579	29
7580	29
7581	29
7582	29
7583	29
7584	29
7585	29
7586	29
7587	29
7588	29
7589	29
7590	29
7591	29
7592	29
7593	29
7594	29
7595	29
7596	29
7597	29
7598	29
7599	29
7600	29
7601	29
7602	29
7603	29
7604	29
7605	29
7606	29
7607	29
7608	29
7609	29
7610	29
7611	29
7612	29
7613	29
7614	29
7615	29
7616	29
7617	29
7618	29
7619	29
7620	29
7621	29
7622	29
7623	29
7624	29
7625	29
7626	29
7627	29
7628	29
7629	29
7630	29
7631	29
7632	29
7633	29
7634	29
7635	29
7636	29
7637	29
7638	29
7639	29
7640	29
7641	29
7642	29
7643	29
7644	29
7645	29
7646	29
7647	29
7648	29
7649	29
7650	29
7651	29
7652	29
7653	29
7654	29
7655	29
7656	29
7657	29
7658	29
7659	29
7660	29
7661	29
7662	29
7663	29
7664	29
7665	29
7666	29
7667	29
7668	29
7669	29
7670	29
7671	29
7672	29
7673	29
7674	29
7675	29
7676	29
7677	29
7678	29
7679	29
7680	29
7681	29
7682	29
7683	29
7684	29
7685	29
7686	29
7687	29
7688	29
7689	29
7690	29
7691	29
7692	29
7693	29
7694	29
7695	29
7696	29
7697	29
7698	29
7699	29
7700	29
7701	29
7702	29
7703	29
7704	29
7705	29
7706	29
7707	29
7708	29
7709	29
7710	29
7711	29
7712	29
7713	29
7714	29
7715	29
7716	29
7717	29
7718	29
7719	29
7720	29
7721	29
7722	29
7723	29
7724	29
7725	29
7726	29
7727	29
7728	29
7729	29
7730	29
7731	29
7732	29
7733	29
7734	29
7735	29
7736	29
7737	29
7738	29
7739	29
7740	29
7741	29
7742	29
7743	29
7744	29
7745	29
7746	29
7747	29
7748	29
7749	29
7750	29
7751	29
7752	29
7753	29
7754	29
7755	29
7756	29
7757	29
7758	29
7759	29
7760	29
7761	29
7762	29
7763	29
7764	29
7765	29
7766	29
7767	29
7768	29
7769	29
7770	29
7771	29
7772	29
7773	29
7774	29
7775	29
7776	29
7777	29
7778	29
7779	29
7780	29
7781	29
7782	29
7783	29
7784	29
7785	29
7786	29
7787	29
7788	29
7789	29
7790	29
7791	29
7792	29
7793	29
7794	29
7795	29
7796	29
7797	29
7798	29
7799	29
7800	29
7801	29
7802	29
7803	29
7804	29
7805	29
7806	29
7807	29
7808	29
7809	29
7810	29
7811	29
7812	29
7813	29
7814	29
7815	29
7816	29
7817	29
7818	29
7819	29
7820	29
7821	29
7822	29
7823	29
7824	29
7825	29
7826	29
7827	29
7828	29
7829	29
7830	29
7831	29
7832	29
7833	29
7834	29
7835	29
7836	29
7837	29
7838	29
7839	29
7840	29
7841	29
7842	29
7843	29
7844	29
7845	29
7846	29
7847	29
7848	29
7849	29
7850	29
7851	29
7852	29
7853	29
7854	29
7855	29
7856	29
7857	29
7858	29
7859	29
7860	29
7861	29
7862	29
7863	29
7864	29
7865	29
7866	29
7867	29
7868	29
7869	29
7870	29
7871	29
7872	29
7873	29
7874	29
7875	29
7876	29
7877	29
7878	29
7879	29
7880	29
7881	29
7882	29
7883	29
7884	29
7885	29
7886	29
7887	29
7888	29
7889	29
7890	29
7891	29
7892	29
7893	29
7894	29
7895	29
7896	29
7897	29
7898	29
7899	29
7900	29
7901	29
7902	29
7903	29
7904	29
7905	29
7906	29
7907	29
7908	29
7909	29
7910	29
7911	29
7912	29
7913	30
7914	30
7915	30
7916	30
7917	30
7918	30
7919	30
7920	30
7921	30
7922	30
7923	30
7924	30
7925	30
7926	30
7927	30
7928	30
7929	30
7930	30
7931	30
7932	30
7933	30
7934	30
7935	30
7936	30
7937	30
7938	30
7939	30
7940	30
7941	30
7942	30
7943	30
7944	30
7945	30
7946	30
7947	30
7948	30
7949	30
7950	30
7951	30
7952	30
7953	30
7954	30
7955	30
7956	30
7957	30
7958	30
7959	30
7960	30
7961	30
7962	30
7963	30
7964	30
7965	30
7966	30
7967	30
7968	30
7969	30
7970	30
7971	30
7972	30
7973	30
7974	30
7975	30
7976	30
7977	30
7978	30
7979	30
7980	30
7981	30
7982	30
7983	30
7984	30
7985	30
7986	30
7987	30
7988	30
7989	30
7990	30
7991	30
7992	30
7993	30
7994	30
7995	30
7996	30
7997	30
7998	30
7999	30
8000	30
8001	30
8002	30
8003	30
8004	30
8005	30
8006	30
8007	30
8008	30
8009	30
8010	30
8011	30
8012	30
8013	30
8014	30
8015	30
8016	30
8017	30
8018	30
8019	30
8020	30
8021	30
8022	30
8023	30
8024	30
8025	30
8026	30
8027	30
8028	30
8029	30
8030	30
8031	30
8032	30
8033	30
8034	30
8035	30
8036	30
8037	30
8038	30
8039	30
8040	30
8041	30
8042	30
8043	30
8044	30
8045	30
8046	30
8047	30
8048	30
8049	30
8050	30
8051	30
8052	30
8053	30
8054	30
8055	30
8056	30
8057	30
8058	30
8059	30
8060	30
8061	30
8062	30
8063	30
8064	30
8065	30
8066	30
8067	30
8068	30
8069	30
8070	30
8071	30
8072	30
8073	30
8074	30
8075	30
8076	30
8077	30
8078	30
8079	30
8080	30
8081	30
8082	30
8083	30
8084	30
8085	30
8086	30
8087	30
8088	30
8089	30
8090	30
8091	30
8092	30
8093	30
8094	30
8095	30
8096	30
8097	30
8098	30
8099	30
8100	30
8101	30
8102	30
8103	30
8104	30
8105	30
8106	30
8107	30
8108	30
8109	30
8110	30
8111	30
8112	30
8113	30
8114	30
8115	30
8116	30
8117	30
8118	30
8119	30
8120	30
8121	30
8122	30
8123	30
8124	30
8125	30
8126	30
8127	30
8128	30
8129	30
8130	30
8131	30
8132	30
8133	30
8134	30
8135	30
8136	30
8137	30
8138	30
8139	30
8140	30
8141	30
8142	30
8143	30
8144	30
8145	30
8146	30
8147	30
8148	30
8149	30
8150	30
8151	30
8152	30
8153	30
8154	30
8155	30
8156	30
8157	30
8158	30
8159	30
8160	30
8161	30
8162	30
8163	30
8164	30
8165	30
8166	30
8167	30
8168	30
8169	30
8170	30
8171	30
8172	30
8173	30
8174	30
8175	30
8176	30
8177	30
8178	30
8179	30
8180	30
8181	30
8182	30
8183	30
8184	30
8185	30
8186	30
8187	30
8188	30
8189	30
8190	30
8191	30
8192	30
8193	30
8194	30
8195	30
8196	30
8197	30
8198	30
8199	30
8200	30
8201	30
8202	30
8203	30
8204	30
8205	30
8206	30
8207	30
8208	30
8209	30
8210	30
8211	30
8212	30
8213	30
8214	30
8215	30
8216	30
8217	30
8218	30
8219	30
8220	30
8221	30
8222	30
8223	30
8224	30
8225	30
8226	30
8227	30
8228	30
8229	30
8230	30
8231	30
8232	30
8233	30
8234	30
8235	30
8236	30
8237	30
8238	30
8239	30
8240	30
8241	30
8242	30
8243	30
8244	30
8245	30
8246	30
8247	30
8248	30
8249	30
8250	30
8251	30
8252	30
8253	30
8254	30
8255	30
8256	30
8257	30
8258	30
8259	30
8260	30
8261	30
8262	30
8263	30
8264	30
8265	30
8266	30
8267	30
8268	30
8269	30
8270	30
8271	30
8272	30
8273	30
8274	30
8275	30
8276	30
8277	30
8278	30
8279	30
8280	30
8281	30
8282	30
8283	30
8284	30
8285	30
8286	30
8287	30
8288	30
8289	30
8290	30
8291	30
8292	30
8293	30
8294	30
8295	30
8296	30
8297	30
8298	30
8299	30
8300	30
8301	30
8302	30
8303	30
8304	30
8305	30
8306	30
8307	30
8308	30
8309	30
8310	30
8311	30
8312	30
8313	30
8314	30
8315	30
8316	30
8317	30
8318	30
8319	30
8320	30
8321	30
8322	30
8323	30
8324	30
8325	30
8326	30
8327	30
8328	30
8329	30
8330	30
8331	30
8332	30
8333	30
8334	30
8335	30
8336	30
8337	30
8338	30
8339	30
8340	30
8341	30
8342	30
8343	30
8344	30
8345	30
8346	30
8347	30
8348	30
8349	30
8350	30
8351	30
8352	30
8353	30
8354	30
8355	30
8356	30
8357	30
8358	30
8359	30
8360	30
8361	30
8362	30
8363	30
8364	30
8365	30
8366	30
8367	30
8368	30
8369	30
8370	30
8371	30
8372	30
8373	30
8374	30
8375	30
8376	30
8377	30
8378	30
8379	30
8380	30
8381	30
8382	30
8383	30
8384	30
8385	30
8386	30
8387	30
8388	30
8389	30
8390	30
8391	30
8392	30
8393	30
8394	30
8395	30
8396	30
8397	30
8398	30
8399	30
8400	30
8401	30
8402	30
8403	30
8404	30
8405	30
8406	30
8407	30
8408	30
8409	30
8410	30
8411	30
8412	30
8413	30
8414	30
8415	30
8416	30
8417	30
8418	30
8419	30
8420	30
8421	30
8422	30
8423	30
8424	30
8425	30
8426	30
8427	30
8428	30
8429	30
8430	30
8431	30
8432	30
8433	30
8434	30
8435	30
8436	30
8437	30
8438	30
8439	30
8440	30
8441	30
8442	30
8443	30
8444	30
8445	30
8446	30
8447	30
8448	30
8449	30
8450	30
8451	30
8452	30
8453	30
8454	30
8455	30
8456	30
8457	30
8458	30
8459	30
8460	30
8461	30
8462	30
8463	30
8464	30
8465	30
8466	30
8467	30
8468	30
8469	30
8470	30
8471	30
8472	30
8473	30
8474	30
8475	30
8476	30
8477	30
8478	30
8479	30
8480	30
8481	30
8482	30
8483	30
8484	30
8485	30
8486	30
8487	30
8488	30
8489	30
8490	30
8491	30
8492	30
8493	30
8494	30
8495	30
8496	30
8497	30
8498	30
8499	30
8500	30
8501	30
8502	30
8503	30
8504	30
8505	30
8506	30
8507	30
8508	30
8509	30
8510	30
8511	30
8512	30
8513	30
8514	30
8515	30
8516	30
8517	30
8518	30
8519	30
8520	30
8521	30
8522	30
8523	30
8524	30
8525	30
8526	30
8527	30
8528	30
8529	30
8530	30
8531	30
8532	30
8533	30
8534	30
8535	30
8536	30
8537	30
8538	30
8539	30
8540	30
8541	30
8542	30
8543	30
8544	30
8545	30
8546	30
8547	30
8548	30
8549	30
8550	30
8551	30
8552	30
8553	30
8554	30
8555	30
8556	30
8557	30
8558	30
8559	30
8560	30
8561	30
8562	30
8563	30
8564	30
8565	30
8566	30
8567	30
8568	30
8569	30
8570	30
8571	30
8572	30
8573	30
8574	30
8575	30
8576	30
8577	30
8578	30
8579	30
8580	30
8581	30
8582	30
8583	30
8584	30
8585	30
8586	30
8587	30
8588	30
8589	30
8590	30
8591	30
8592	30
8593	30
8594	30
8595	30
8596	30
8597	30
8598	30
8599	30
8600	30
8601	30
8602	30
8603	30
8604	30
8605	30
8606	30
8607	30
8608	30
8609	30
8610	30
8611	30
8612	30
8613	30
8614	30
8615	30
8616	30
8617	30
8618	30
8619	30
8620	30
8621	30
8622	30
8623	30
8624	30
8625	30
8626	30
8627	30
8628	30
8629	30
8630	30
8631	30
8632	30
8633	30
8634	30
8635	30
8636	30
8637	30
8638	30
8639	30
8640	30
8641	30
8642	30
8643	30
8644	30
8645	30
8646	30
8647	30
8648	30
8649	30
8650	30
8651	30
8652	30
8653	30
8654	30
8655	30
8656	30
8657	30
8658	30
8659	30
8660	30
8661	30
8662	30
8663	30
8664	30
8665	30
8666	30
8667	30
8668	30
8669	30
8670	30
8671	30
8672	30
8673	30
8674	30
8675	30
8676	30
8677	30
8678	30
8679	30
8680	30
8681	30
8682	30
8683	30
8684	30
8685	30
8686	30
8687	30
8688	30
8689	30
8690	30
8691	30
8692	30
8693	30
8694	30
8695	30
8696	30
8697	30
8698	30
8699	30
8700	30
8701	30
8702	30
8703	30
8704	30
8705	30
8706	30
8707	30
8708	30
8709	30
8710	30
8711	30
8712	30
8713	30
8714	30
8715	30
8716	30
8717	30
8718	30
8719	30
8720	30
8721	30
8722	30
8723	30
8724	30
8725	30
8726	30
8727	30
8728	30
8729	30
8730	30
8731	30
8732	30
8733	30
8734	30
8735	30
8736	30
8737	30
8738	30
8739	30
8740	30
8741	30
8742	30
8743	30
8744	30
8745	30
8746	30
8747	30
8748	30
8749	30
8750	30
8751	30
8752	30
8753	30
8754	30
8755	30
8756	30
8757	30
8758	30
8759	30
8760	30
8761	30
8762	30
8763	30
8764	30
8765	30
8766	30
8767	30
8768	30
8769	30
8770	30
8771	30
8772	30
8773	30
8774	30
8775	30
8776	30
8777	30
8778	30
8779	30
8780	30
8781	30
8782	30
8783	30
8784	30
8785	30
8786	30
8787	30
8788	30
8789	30
8790	30
8791	30
8792	30
8793	30
8794	30
8795	30
8796	30
8797	30
8798	30
8799	30
8800	30
8801	30
8802	30
8803	30
8804	30
8805	30
8806	30
8807	30
8808	30
8809	30
8810	30
8811	30
8812	30
8813	30
8814	30
8815	30
8816	30
8817	30
8818	30
8819	30
8820	30
8821	30
8822	30
8823	30
8824	30
8825	30
8826	30
8827	30
8828	30
8829	30
8830	30
8831	30
8832	30
8833	30
8834	30
8835	30
8836	30
8837	30
8838	30
8839	30
8840	30
8841	30
8842	30
8843	30
8844	30
8845	30
8846	30
8847	30
8848	30
8849	30
8850	30
8851	30
8852	30
8853	30
8854	30
8855	30
8856	30
8857	30
8858	30
8859	30
8860	30
8861	30
8862	30
8863	30
8864	30
8865	30
8866	30
8867	30
8868	30
8869	30
8870	30
8871	30
8872	30
8873	30
8874	30
8875	30
8876	30
8877	30
8878	30
8879	30
8880	30
8881	30
8882	30
8883	30
8884	30
8885	30
8886	30
8887	30
8888	30
8889	30
8890	30
8891	30
8892	30
8893	30
8894	30
8895	30
8896	30
8897	30
8898	30
8899	30
8900	30
8901	30
8902	30
8903	30
8904	30
8905	30
8906	30
8907	30
8908	30
8909	30
8910	30
8911	30
8912	30
8913	30
8914	30
8915	30
8916	30
8917	30
8918	30
8919	30
8920	30
8921	30
8922	30
8923	30
8924	30
8925	30
8926	30
8927	30
8928	30
8929	30
8930	30
8931	30
8932	30
8933	30
8934	30
8935	30
8936	30
8937	30
8938	30
8939	30
8940	30
8941	30
8942	30
8943	30
8944	30
8945	30
8946	30
8947	30
8948	30
8949	30
8950	30
8951	30
8952	30
8953	30
8954	30
8955	30
8956	30
8957	30
8958	30
8959	30
8960	30
8961	30
8962	30
8963	30
8964	30
8965	30
8966	30
8967	30
8968	30
8969	30
8970	30
8971	30
8972	30
8973	30
8974	30
8975	30
8976	30
8977	30
8978	30
8979	30
8980	30
8981	30
8982	30
8983	30
8984	30
8985	30
8986	30
8987	30
8988	30
8989	30
8990	30
8991	30
8992	30
8993	30
8994	30
8995	30
8996	30
8997	30
8998	30
8999	30
9000	30
9001	30
9002	30
9003	30
9004	30
9005	30
9006	30
9007	30
9008	30
9009	30
9010	30
9011	30
9012	30
9013	30
9014	30
9015	30
9016	30
9017	30
9018	30
9019	30
9020	30
9021	30
9022	30
9023	30
9024	30
9025	30
9026	30
9027	30
9028	30
9029	30
9030	30
9031	30
9032	30
9033	30
9034	30
9035	30
9036	30
9037	30
9038	30
9039	30
9040	30
9041	30
9042	30
9043	30
9044	30
9045	30
9046	30
9047	30
9048	30
9049	30
9050	30
9051	30
9052	30
9053	30
9054	30
9055	30
9056	30
9057	30
9058	30
9059	30
9060	30
9061	30
9062	30
9063	30
9064	30
9065	30
9066	30
9067	30
9068	30
9069	30
9070	30
9071	30
9072	30
9073	30
9074	30
9075	30
9076	30
9077	30
9078	30
9079	30
9080	30
9081	30
9082	30
9083	30
9084	30
9085	30
9086	30
9087	30
9088	30
9089	30
9090	30
9091	30
9092	30
9093	30
9094	30
9095	30
9096	30
9097	30
9098	30
9099	30
9100	30
9101	30
9102	30
9103	30
9104	30
9105	30
9106	30
9107	30
9108	30
9109	30
9110	30
9111	30
9112	30
9113	30
9114	30
9115	30
9116	30
9117	30
9118	30
9119	30
9120	30
9121	30
9122	30
9123	30
9124	30
9125	30
9126	30
9127	30
9128	30
9129	30
9130	30
9131	30
9132	30
9133	30
9134	30
9135	30
9136	30
9137	30
9138	30
9139	30
9140	30
9141	30
9142	30
9143	30
9144	30
9145	30
9146	30
9147	30
9148	30
9149	30
9150	30
9151	30
9152	30
9153	30
9154	30
9155	30
9156	30
9157	30
9158	30
9159	30
9160	30
9161	30
9162	30
9163	30
9164	30
9165	30
9166	30
9167	30
9168	30
9169	30
9170	30
9171	30
9172	30
9173	30
9174	30
9175	30
9176	30
9177	30
9178	30
9179	30
9180	30
9181	30
9182	30
9183	30
9184	30
9185	30
9186	30
9187	30
9188	30
9189	30
9190	30
9191	30
9192	30
9193	30
9194	30
9195	30
9196	30
9197	30
9198	30
9199	30
9200	30
9201	30
9202	30
9203	30
9204	30
9205	30
9206	30
9207	30
9208	30
9209	30
9210	30
9211	30
9212	30
9213	30
9214	30
9215	30
9216	30
9217	30
9218	30
9219	30
9220	30
9221	30
9222	30
9223	30
9224	30
9225	30
9226	30
9227	30
9228	30
9229	30
9230	30
9231	30
9232	30
9233	30
9234	30
9235	30
9236	30
9237	30
9238	30
9239	30
9240	30
9241	30
9242	30
9243	30
9244	30
9245	30
9246	30
9247	30
9248	30
9249	30
9250	30
9251	30
9252	30
9253	30
9254	30
9255	30
9256	30
9257	30
9258	30
9259	30
9260	30
9261	30
9262	30
9263	30
9264	30
9265	30
9266	30
9267	30
9268	30
9269	30
9270	30
9271	30
9272	30
9273	30
9274	30
9275	30
9276	30
9277	30
9278	30
9279	30
9280	30
9281	30
9282	30
9283	30
9284	30
9285	30
9286	30
9287	30
9288	30
9289	30
9290	30
9291	30
9292	30
9293	30
9294	30
9295	30
9296	30
9297	30
9298	30
9299	30
9300	30
9301	30
9302	30
9303	30
9304	30
9305	30
9306	30
9307	30
9308	30
9309	30
9310	30
9311	30
9312	30
9313	30
9314	30
9315	30
9316	30
9317	30
9318	30
9319	30
9320	30
9321	30
9322	30
9323	30
9324	30
9325	30
9326	30
9327	30
9328	30
9329	30
9330	30
9331	30
9332	30
9333	30
9334	30
9335	30
9336	30
9337	30
9338	30
9339	30
9340	30
9341	30
9342	30
9343	30
9344	30
9345	30
9346	30
9347	30
9348	30
9349	30
9350	30
9351	30
9352	30
9353	30
9354	30
9355	30
9356	30
9357	30
9358	30
9359	30
9360	30
9361	30
9362	30
9363	30
9364	30
9365	30
9366	30
9367	30
9368	30
9369	30
9370	30
9371	30
9372	30
9373	30
9374	30
9375	30
9376	30
9377	30
9378	30
9379	30
9380	30
9381	30
9382	30
9383	30
9384	30
9385	30
9386	30
9387	30
9388	30
9389	30
9390	30
9391	30
9392	30
9393	30
9394	30
9395	30
9396	30
9397	30
9398	30
9399	30
9400	30
9401	30
9402	30
9403	30
9404	30
9405	30
9406	30
9407	30
9408	30
9409	30
9410	30
9411	30
9412	30
9413	30
9414	30
9415	30
9416	30
9417	30
9418	30
9419	30
9420	30
9421	30
9422	30
9423	30
9424	30
9425	30
9426	30
9427	30
9428	30
9429	30
9430	30
9431	30
9432	30
9433	30
9434	30
9435	30
9436	30
9437	30
9438	30
9439	30
9440	30
9441	30
9442	30
9443	30
9444	30
9445	30
9446	30
9447	30
9448	30
9449	30
9450	30
9451	30
9452	30
9453	30
9454	30
9455	30
9456	30
9457	30
9458	30
9459	30
9460	30
9461	30
9462	30
9463	30
9464	30
9465	30
9466	30
9467	30
9468	30
9469	30
9470	30
9471	30
9472	30
9473	30
9474	30
9475	30
9476	30
9477	30
9478	30
9479	30
9480	30
9481	30
9482	30
9483	30
9484	30
9485	30
9486	30
9487	30
9488	30
9489	30
9490	30
9491	30
9492	30
9493	30
9494	30
9495	30
9496	30
9497	30
9498	30
9499	30
9500	30
9501	30
9502	30
9503	30
9504	30
9505	30
9506	30
9507	30
9508	30
9509	30
9510	30
9511	30
9512	30
9513	30
9514	30
9515	30
9516	30
9517	30
9518	30
9519	30
9520	30
9521	30
9522	30
9523	30
9524	30
9525	30
9526	30
9527	30
9528	30
9529	30
9530	30
9531	30
9532	30
9533	30
9534	30
9535	30
9536	30
9537	30
9538	30
9539	30
9540	30
9541	30
9542	30
9543	30
9544	30
9545	30
9546	30
9547	30
9548	30
9549	30
9550	30
9551	30
9552	30
9553	30
9554	30
9555	30
9556	30
9557	30
9558	30
9559	30
9560	30
9561	30
9562	30
9563	30
9564	30
9565	30
9566	30
9567	30
9568	30
9569	30
9570	30
9571	30
9572	30
9573	30
9574	30
9575	30
9576	30
9577	30
9578	30
9579	30
9580	30
9581	30
9582	30
9583	30
9584	30
9585	30
9586	30
9587	30
9588	30
9589	30
9590	30
9591	30
9592	30
9593	30
9594	30
9595	30
9596	30
9597	30
9598	30
9599	30
9600	30
9601	30
9602	30
9603	30
9604	30
9605	30
9606	30
9607	30
9608	30
9609	30
9610	30
9611	30
9612	30
9613	30
9614	30
9615	30
9616	30
9617	30
9618	30
9619	30
9620	30
9621	30
9622	30
9623	30
9624	30
9625	30
9626	30
9627	30
9628	30
9629	30
9630	30
9631	30
9632	30
9633	30
9634	30
9635	30
9636	30
9637	30
9638	30
9639	30
9640	30
9641	30
9642	30
9643	30
9644	30
9645	30
9646	30
9647	30
9648	30
9649	30
9650	30
9651	30
9652	30
9653	30
9654	30
9655	30
9656	30
9657	30
9658	30
9659	30
9660	30
9661	30
9662	30
9663	30
9664	30
9665	30
9666	30
9667	30
9668	30
9669	30
9670	30
9671	30
9672	30
9673	30
9674	30
9675	30
9676	30
9677	30
9678	30
9679	30
9680	30
9681	30
9682	30
9683	30
9684	30
9685	30
9686	30
9687	30
9688	30
9689	30
9690	30
9691	30
9692	30
9693	30
9694	30
9695	30
9696	30
9697	30
9698	30
9699	30
9700	30
9701	30
9702	30
9703	30
9704	30
9705	30
9706	30
9707	30
9708	30
9709	30
9710	30
9711	30
9712	30
9713	30
9714	30
9715	30
9716	30
9717	30
9718	30
9719	30
9720	30
9721	30
9722	30
9723	30
9724	30
9725	30
9726	30
9727	30
9728	30
9729	30
9730	30
9731	30
9732	30
9733	30
9734	30
9735	30
9736	30
9737	30
9738	30
9739	30
9740	30
9741	30
9742	30
9743	30
9744	30
9745	30
9746	30
9747	30
9748	30
9749	30
9750	30
9751	30
9752	30
9753	30
9754	30
9755	30
9756	30
9757	30
9758	30
9759	30
9760	30
9761	30
9762	30
9763	30
9764	30
9765	30
9766	30
9767	30
9768	30
9769	30
9770	30
9771	30
9772	30
9773	30
9774	30
9775	30
9776	30
9777	30
9778	30
9779	30
9780	30
9781	30
9782	30
9783	30
9784	30
9785	30
9786	30
9787	30
9788	30
9789	30
9790	30
9791	30
9792	30
9793	30
9794	30
9795	30
9796	30
9797	30
9798	30
9799	30
9800	30
9801	30
9802	30
9803	30
9804	30
9805	30
9806	30
9807	30
9808	30
9809	30
9810	30
9811	30
9812	30
9813	30
9814	30
9815	30
9816	30
9817	30
9818	30
9819	30
9820	30
9821	30
9822	30
9823	30
9824	30
9825	30
9826	30
9827	30
9828	30
9829	30
9830	30
9831	30
9832	30
9833	30
9834	30
9835	30
9836	30
9837	30
9838	30
9839	30
9840	30
9841	30
9842	30
9843	30
9844	30
9845	30
9846	30
9847	30
9848	30
9849	30
9850	30
9851	30
9852	30
9853	30
9854	30
9855	30
9856	30
9857	30
9858	30
9859	30
9860	30
9861	30
9862	30
9863	30
9864	30
9865	30
9866	30
9867	30
9868	30
9869	30
9870	30
9871	30
9872	30
9873	30
9874	30
9875	30
9876	30
9877	30
9878	30
9879	30
9880	30
9881	30
9882	30
9883	30
9884	30
9885	30
9886	30
9887	30
9888	30
9889	30
9890	30
9891	30
9892	30
9893	30
9894	30
9895	30
9896	30
9897	30
9898	30
9899	30
9900	30
9901	30
9902	30
9903	30
9904	30
9905	30
9906	30
9907	30
9908	30
9909	30
9910	30
9911	30
9912	30
9913	30
9914	30
9915	30
9916	30
9917	30
9918	30
9919	30
9920	30
9921	30
9922	30
9923	30
9924	30
9925	30
9926	30
9927	30
9928	30
9929	30
9930	30
9931	30
9932	30
9933	30
9934	30
9935	30
9936	30
9937	30
9938	30
9939	30
9940	30
9941	30
9942	30
9943	30
9944	30
9945	30
9946	30
9947	30
9948	30
9949	30
9950	30
9951	30
9952	30
9953	30
9954	30
9955	30
9956	30
9957	30
9958	30
9959	30
9960	30
9961	30
9962	30
9963	30
9964	30
9965	30
9966	30
9967	30
9968	30
9969	30
9970	30
9971	30
9972	30
9973	30
9974	30
9975	30
9976	30
9977	30
9978	30
9979	30
9980	30
9981	30
9982	30
9983	30
9984	30
9985	30
9986	30
9987	30
9988	30
9989	30
9990	30
9991	30
9992	30
9993	30
9994	30
9995	30
9996	30
9997	30
9998	30
9999	30
10000	30
10001	30
10002	30
10003	30
10004	30
10005	30
10006	30
10007	30
10008	30
10009	30
10010	30
10011	30
10012	30
10013	30
10014	30
10015	30
10016	30
10017	30
10018	30
10019	30
10020	30
10021	30
10022	30
10023	30
10024	30
10025	30
10026	30
10027	30
10028	30
10029	30
10030	30
10031	30
10032	30
10033	30
10034	30
10035	30
10036	30
10037	30
10038	30
10039	30
10040	30
10041	30
10042	30
10043	30
10044	30
10045	30
10046	30
10047	30
10048	30
10049	30
10050	30
10051	30
10052	30
10053	30
10054	30
10055	30
10056	30
10057	30
10058	30
10059	30
10060	30
10061	30
10062	30
10063	30
10064	30
10065	30
10066	30
10067	30
10068	30
10069	30
10070	30
10071	30
10072	30
10073	30
10074	30
10075	30
10076	30
10077	30
10078	30
10079	30
10080	30
10081	30
10082	30
10083	30
10084	30
10085	30
10086	30
10087	30
10088	30
10089	30
10090	30
10091	30
10092	30
10093	30
10094	30
10095	30
10096	30
10097	30
10098	30
10099	30
10100	30
10101	30
10102	30
10103	30
10104	30
10105	30
10106	30
10107	30
10108	30
10109	30
10110	30
10111	30
10112	30
10113	30
10114	30
10115	30
10116	30
10117	30
10118	30
10119	30
10120	30
10121	30
10122	30
10123	30
10124	30
10125	30
10126	30
10127	30
10128	30
10129	30
10130	30
10131	30
10132	30
10133	30
10134	30
10135	30
10136	30
10137	30
10138	30
10139	30
10140	30
10141	30
10142	30
10143	30
10144	30
10145	30
10146	30
10147	30
10148	30
10149	30
10150	30
10151	30
10152	30
10153	30
10154	30
10155	30
10156	30
10157	30
10158	30
10159	30
10160	30
10161	30
10162	30
10163	30
10164	30
10165	30
10166	30
10167	30
10168	30
10169	30
10170	30
10171	30
10172	30
10173	30
10174	30
10175	30
10176	30
10177	30
10178	30
10179	30
10180	30
10181	30
10182	30
10183	30
10184	30
10185	30
10186	30
10187	30
10188	30
10189	30
10190	30
10191	30
10192	30
10193	30
10194	30
10195	30
10196	30
10197	30
10198	30
10199	30
10200	30
10201	30
10202	30
10203	30
10204	30
10205	30
10206	30
10207	30
10208	30
10209	30
10210	30
10211	30
10212	30
10213	30
10214	30
10215	30
10216	30
10217	30
10218	30
10219	30
10220	30
10221	30
10222	30
10223	30
10224	30
10225	30
10226	30
10227	30
10228	30
10229	30
10230	30
10231	30
10232	30
10233	30
10234	30
10235	30
10236	30
10237	30
10238	30
10239	30
10240	30
10241	30
10242	30
10243	30
10244	30
10245	30
10246	30
10247	30
10248	30
10249	30
10250	30
10251	30
10252	30
10253	30
10254	30
10255	30
10256	30
10257	30
10258	30
10259	30
10260	30
10261	30
10262	30
10263	30
10264	30
10265	30
10266	30
10267	30
10268	30
10269	30
10270	30
10271	30
10272	30
10273	30
10274	30
10275	30
10276	30
10277	30
10278	30
10279	30
10280	30
10281	30
10282	30
10283	30
10284	30
10285	30
10286	30
10287	30
10288	30
10289	30
10290	30
10291	30
10292	30
10293	30
10294	30
10295	30
10296	30
10297	30
10298	30
10299	30
10300	30
10301	30
10302	30
10303	30
10304	30
10305	30
10306	30
10307	30
10308	30
10309	30
10310	30
10311	30
10312	30
10313	30
10314	30
10315	30
10316	30
10317	30
10318	30
10319	30
10320	30
10321	30
10322	30
10323	30
10324	30
10325	30
10326	30
10327	30
10328	30
10329	30
10330	30
10331	30
10332	30
10333	30
10334	30
10335	30
10336	30
10337	30
10338	30
10339	30
10340	30
10341	30
10342	30
10343	30
10344	30
10345	30
10346	30
10347	30
10348	30
10349	30
10350	30
10351	30
10352	30
10353	30
10354	30
10355	30
10356	30
10357	30
10358	30
10359	30
10360	30
10361	30
10362	30
10363	30
10364	30
10365	30
10366	30
10367	30
10368	30
10369	30
10370	30
10371	30
10372	30
10373	30
10374	30
10375	30
10376	30
10377	30
10378	30
10379	30
10380	30
10381	30
10382	30
10383	30
10384	30
10385	30
10386	30
10387	30
10388	30
10389	30
10390	30
10391	30
10392	30
10393	30
10394	30
10395	30
10396	30
10397	30
10398	30
10399	30
10400	30
10401	30
10402	30
10403	30
10404	30
10405	30
10406	30
10407	30
10408	30
10409	30
10410	30
10411	30
10412	30
10413	30
10414	30
10415	30
10416	30
10417	30
10418	30
10419	30
10420	30
10421	30
10422	30
10423	30
10424	30
10425	30
10426	30
10427	30
10428	30
10429	30
10430	30
10431	30
10432	30
10433	30
10434	30
10435	30
10436	30
10437	30
10438	30
10439	30
10440	30
10441	30
10442	30
10443	30
10444	30
10445	30
10446	30
10447	30
10448	30
10449	30
10450	30
10451	30
10452	30
10453	30
10454	30
10455	30
10456	30
10457	30
10458	30
10459	30
10460	30
10461	30
10462	30
10463	30
10464	30
10465	30
10466	30
10467	30
10468	30
10469	30
10470	30
10471	30
10472	30
10473	30
10474	30
10475	30
10476	30
10477	30
10478	30
10479	30
10480	30
10481	30
10482	30
10483	30
10484	30
10485	30
10486	30
10487	30
10488	30
10489	30
10490	30
10491	30
10492	30
10493	30
10494	30
10495	30
10496	30
10497	30
10498	30
10499	30
10500	30
10501	30
10502	30
10503	30
10504	30
10505	30
10506	30
10507	30
10508	30
10509	30
10510	30
10511	30
10512	30
10513	30
10514	30
10515	30
10516	30
10517	30
10518	30
10519	30
10520	30
10521	30
10522	30
10523	30
10524	30
10525	30
10526	30
10527	30
10528	30
10529	30
10530	30
10531	30
10532	30
10533	30
10534	30
10535	30
10536	30
10537	30
10538	30
10539	30
10540	30
10541	30
10542	30
10543	30
10544	30
10545	30
10546	30
10547	30
10548	30
10549	30
10550	30
10551	30
10552	30
10553	30
10554	30
10555	30
10556	30
10557	30
10558	30
10559	30
10560	30
10561	30
10562	30
10563	30
10564	30
10565	30
10566	30
10567	30
10568	30
10569	30
10570	30
10571	30
10572	30
10573	30
10574	30
10575	30
10576	30
10577	30
10578	30
10579	30
10580	30
10581	30
10582	30
10583	30
10584	30
10585	30
10586	30
10587	30
10588	30
10589	30
10590	30
10591	30
10592	30
10593	30
10594	30
10595	30
10596	30
10597	30
10598	30
10599	30
10600	30
10601	30
10602	30
10603	30
10604	30
10605	30
10606	30
10607	30
10608	30
10609	30
10610	30
10611	30
10612	30
10613	30
10614	30
10615	30
10616	30
10617	30
10618	30
10619	30
10620	30
10621	30
10622	30
10623	30
10624	30
10625	30
10626	30
10627	30
10628	30
10629	30
10630	30
10631	30
10632	30
10633	30
10634	30
10635	30
10636	30
10637	30
10638	30
10639	30
10640	30
10641	30
10642	30
10643	30
10644	30
10645	30
10646	30
10647	30
10648	30
10649	30
10650	30
10651	30
10652	30
10653	30
10654	30
10655	30
10656	30
10657	30
10658	30
10659	30
10660	30
10661	30
10662	30
10663	30
10664	30
10665	30
10666	30
10667	30
10668	30
10669	30
10670	30
10671	30
10672	30
10673	30
10674	30
10675	30
10676	30
10677	30
10678	30
10679	30
10680	30
10681	30
10682	30
10683	30
10684	30
10685	30
10686	30
10687	30
10688	30
10689	30
10690	30
10691	30
10692	30
10693	30
10694	30
10695	30
10696	30
10697	30
10698	30
10699	30
10700	30
10701	30
10702	30
10703	30
10704	30
10705	30
10706	30
10707	30
10708	30
10709	30
10710	30
10711	30
10712	30
10713	30
10714	30
10715	30
10716	30
10717	30
10718	30
10719	30
10720	30
10721	30
10722	30
10723	30
10724	30
10725	30
10726	30
10727	30
10728	30
10729	30
10730	30
10731	30
10732	30
10733	30
10734	30
10735	30
10736	30
10737	30
10738	30
10739	30
10740	30
10741	30
10742	30
10743	30
10744	30
10745	30
10746	30
10747	30
10748	30
10749	30
10750	30
10751	30
10752	30
10753	30
10754	30
10755	30
10756	30
10757	30
10758	30
10759	30
10760	30
10761	30
10762	30
10763	30
10764	30
10765	30
10766	30
10767	30
10768	30
10769	30
10770	30
10771	30
10772	30
10773	30
10774	30
10775	30
10776	30
10777	30
10778	30
10779	30
10780	30
10781	30
10782	30
10783	30
10784	30
10785	30
10786	30
10787	30
10788	30
10789	30
10790	30
10791	30
10792	30
10793	30
10794	30
10795	30
10796	30
10797	30
10798	30
10799	30
10800	30
10801	30
10802	30
10803	30
10804	30
10805	30
10806	30
10807	30
10808	30
10809	30
10810	30
10811	30
10812	30
10813	30
10814	30
10815	30
10816	30
10817	30
10818	30
10819	30
10820	30
10821	30
10822	30
10823	30
10824	30
10825	30
10826	30
10827	30
10828	30
10829	30
10830	30
10831	30
10832	30
10833	30
10834	30
10835	30
10836	30
10837	30
10838	30
10839	30
10840	30
10841	30
10842	30
10843	30
10844	30
10845	30
10846	30
10847	30
10848	30
10849	30
10850	30
10851	30
10852	30
10853	30
10854	30
10855	30
10856	30
10857	30
10858	30
10859	30
10860	30
10861	30
10862	30
10863	30
10864	30
10865	30
10866	30
10867	30
10868	30
10869	30
10870	30
10871	30
10872	30
10873	30
10874	30
10875	30
10876	30
10877	30
10878	30
10879	30
10880	30
10881	30
10882	30
10883	30
10884	30
10885	30
10886	30
10887	30
10888	30
10889	30
10890	30
10891	30
10892	30
10893	30
10894	30
10895	30
10896	30
10897	30
10898	30
10899	30
10900	30
10901	30
10902	30
10903	30
10904	30
10905	30
10906	30
10907	30
10908	30
10909	30
10910	30
10911	30
10912	30
10913	30
10914	30
10915	30
10916	30
10917	30
10918	30
10919	30
10920	30
10921	30
10922	30
10923	30
10924	30
10925	30
10926	30
10927	30
10928	30
10929	30
10930	30
10931	30
10932	30
10933	30
10934	30
10935	30
10936	30
10937	30
10938	30
10939	30
10940	30
10941	30
10942	30
10943	30
10944	30
10945	30
10946	30
10947	30
10948	30
10949	30
10950	30
10951	30
10952	30
10953	30
10954	30
10955	30
10956	30
10957	30
10958	30
10959	30
10960	30
10961	30
10962	30
10963	30
10964	30
10965	30
10966	30
10967	30
10968	30
10969	30
10970	30
10971	30
10972	30
10973	30
10974	30
10975	30
10976	30
10977	30
10978	30
10979	30
10980	30
10981	31
10982	31
10983	31
10984	31
10985	31
10986	31
10987	31
10988	31
10989	31
10990	31
10991	31
10992	31
10993	31
10994	31
10995	31
10996	31
10997	31
10998	31
10999	31
11000	31
11001	31
11002	31
11003	31
11004	31
11005	31
11006	31
11007	31
11008	31
11009	31
11010	31
11011	31
11012	31
11013	31
11014	31
11015	31
11016	31
11017	31
11018	31
11019	31
11020	31
11021	31
11022	31
11023	31
11024	31
11025	31
11026	31
11027	31
11028	31
11029	31
11030	31
11031	31
11032	31
11033	31
11034	31
11035	31
11036	31
11037	31
11038	31
11039	31
11040	31
11041	31
11042	31
11043	31
11044	31
11045	31
11046	31
11047	31
11048	31
11049	31
11050	31
11051	31
11052	31
11053	31
11054	31
11055	31
11056	31
11057	31
11058	31
11059	31
11060	31
11061	31
11062	31
11063	31
11064	31
11065	31
11066	31
11067	31
11068	31
11069	31
11070	31
11071	31
11072	31
11073	31
11074	31
11075	31
11076	31
11077	31
11078	31
11079	31
11080	31
11081	31
11082	31
11083	31
11084	31
11085	31
11086	31
11087	31
11088	31
11089	31
11090	31
11091	31
11092	31
11093	31
11094	31
11095	31
11096	31
11097	31
11098	31
11099	31
11100	31
11101	31
11102	31
11103	31
11104	31
11105	31
11106	31
11107	31
11108	31
11109	31
11110	31
11111	31
11112	31
11113	31
11114	31
11115	31
11116	31
11117	31
11118	31
11119	31
11120	31
11121	31
11122	31
11123	31
11124	31
11125	31
11126	31
11127	31
11128	31
11129	31
11130	31
11131	31
11132	31
11133	31
11134	31
11135	31
11136	31
11137	31
11138	31
11139	31
11140	31
11141	31
11142	31
11143	31
11144	31
11145	31
11146	31
11147	31
11148	31
11149	31
11150	31
11151	31
11152	31
11153	31
11154	31
11155	31
11156	31
11157	31
11158	31
11159	31
11160	31
11161	31
11162	31
11163	31
11164	31
11165	31
11166	31
11167	31
11168	31
11169	31
11170	31
11171	31
11172	31
11173	31
11174	31
11175	31
11176	31
11177	31
11178	31
11179	31
11180	31
11181	31
11182	31
11183	31
11184	31
11185	31
11186	31
11187	31
11188	31
11189	31
11190	31
11191	31
11192	31
11193	31
11194	31
11195	31
11196	31
11197	31
11198	31
11199	31
11200	31
11201	31
11202	31
11203	31
11204	31
11205	31
11206	31
11207	31
11208	31
11209	31
11210	31
11211	31
11212	31
11213	31
11214	31
11215	31
11216	31
11217	31
11218	31
11219	31
11220	31
11221	31
11222	31
11223	31
11224	31
11225	31
11226	31
11227	31
11228	31
11229	31
11230	31
11231	31
11232	31
11233	31
11234	31
11235	31
11236	31
11237	31
11238	31
11239	31
11240	31
11241	31
11242	31
11243	31
11244	31
11245	31
11246	31
11247	31
11248	31
11249	31
11250	31
11251	31
11252	31
11253	31
11254	31
11255	31
11256	31
11257	31
11258	31
11259	31
11260	31
11261	31
11262	31
11263	31
11264	31
11265	31
11266	31
11267	31
11268	31
11269	31
11270	31
11271	31
11272	31
11273	31
11274	31
11275	31
11276	31
11277	31
11278	31
11279	31
11280	31
11281	31
11282	31
11283	31
11284	31
11285	31
11286	31
11287	31
11288	31
11289	31
11290	31
11291	31
11292	31
11293	31
11294	31
11295	31
11296	31
11297	31
11298	31
11299	31
11300	31
11301	31
11302	31
11303	31
11304	31
11305	31
11306	31
11307	31
11308	31
11309	31
11310	31
11311	31
11312	31
11313	31
11314	31
11315	31
11316	31
11317	31
11318	31
11319	31
11320	31
11321	31
11322	31
11323	31
11324	31
11325	31
11326	31
11327	31
11328	31
11329	31
11330	31
11331	31
11332	31
11333	31
11334	31
11335	31
11336	31
11337	31
11338	31
11339	31
11340	31
11341	31
11342	31
11343	31
11344	31
11345	31
11346	31
11347	31
11348	31
11349	31
11350	31
11351	31
11352	31
11353	31
11354	31
11355	31
11356	31
11357	31
11358	31
11359	31
11360	31
11361	31
11362	31
11363	31
11364	31
11365	31
11366	31
11367	31
11368	31
11369	31
11370	31
11371	31
11372	31
11373	31
11374	31
11375	31
11376	31
11377	31
11378	31
11379	31
11380	31
11381	31
11382	31
11383	31
11384	31
11385	31
11386	31
11387	31
11388	31
11389	31
11390	31
11391	31
11392	31
11393	31
11394	31
11395	31
11396	31
11397	31
11398	31
11399	31
11400	31
11401	31
11402	31
11403	31
11404	31
11405	31
11406	31
11407	31
11408	31
11409	31
11410	31
11411	31
11412	31
11413	31
11414	31
11415	31
11416	31
11417	31
11418	31
11419	31
11420	31
11421	31
11422	31
11423	31
11424	31
11425	31
11426	31
11427	31
11428	31
11429	31
11430	31
11431	31
11432	31
11433	31
11434	31
11435	31
11436	31
11437	31
11438	31
11439	31
11440	31
11441	31
11442	31
11443	31
11444	31
11445	31
11446	31
11447	31
11448	31
11449	31
11450	31
11451	31
11452	31
11453	31
11454	31
11455	31
11456	31
11457	31
11458	31
11459	31
11460	31
11461	31
11462	31
11463	31
11464	31
11465	31
11466	31
11467	31
11468	31
11469	31
11470	31
11471	31
11472	31
11473	31
11474	31
11475	31
11476	31
11477	31
11478	31
11479	31
11480	31
11481	31
11482	31
11483	31
11484	31
11485	31
11486	31
11487	31
11488	31
11489	31
11490	31
11491	31
11492	31
11493	31
11494	31
11495	31
11496	31
11497	31
11498	31
11499	31
11500	31
11501	31
11502	31
11503	31
11504	31
11505	31
11506	31
11507	31
11508	31
11509	31
11510	31
11511	31
11512	31
11513	31
11514	31
11515	31
11516	31
11517	31
11518	31
11519	31
11520	31
11521	31
11522	31
11523	31
11524	31
11525	31
11526	31
11527	31
11528	31
11529	31
11530	31
11531	31
11532	31
11533	31
11534	31
11535	31
11536	31
11537	31
11538	31
11539	31
11540	31
11541	31
11542	31
11543	31
11544	31
11545	31
11546	31
11547	31
11548	31
11549	31
11550	31
11551	31
11552	31
11553	31
11554	31
11555	31
11556	31
11557	31
11558	31
11559	31
11560	31
11561	31
11562	31
11563	31
11564	31
11565	31
11566	31
11567	31
11568	31
11569	31
11570	31
11571	31
11572	31
11573	31
11574	31
11575	31
11576	31
11577	31
11578	31
11579	31
11580	31
11581	31
11582	31
11583	31
11584	31
11585	31
11586	31
11587	31
11588	31
11589	31
11590	31
11591	31
11592	31
11593	31
11594	31
11595	31
11596	31
11597	31
11598	31
11599	31
11600	31
11601	31
11602	31
11603	31
11604	31
11605	31
11606	31
11607	31
11608	31
11609	31
11610	31
11611	31
11612	31
11613	31
11614	31
11615	31
11616	31
11617	31
11618	31
11619	31
11620	31
11621	31
11622	31
11623	31
11624	31
11625	31
11626	31
11627	31
11628	31
11629	31
11630	31
11631	31
11632	31
11633	31
11634	31
11635	31
11636	31
11637	31
11638	31
11639	31
11640	31
11641	31
11642	31
11643	31
11644	31
11645	31
11646	31
11647	31
11648	31
11649	31
11650	31
11651	31
11652	31
11653	31
11654	31
11655	31
11656	31
11657	31
11658	31
11659	31
11660	31
11661	31
11662	31
11663	31
11664	31
11665	31
11666	31
11667	31
11668	31
11669	31
11670	31
11671	31
11672	31
11673	31
11674	31
11675	31
11676	31
11677	31
11678	31
11679	31
11680	31
11681	31
11682	31
11683	31
11684	31
11685	31
11686	31
11687	31
11688	31
11689	31
11690	31
11691	31
11692	31
11693	31
11694	31
11695	31
11696	31
11697	31
11698	31
11699	31
11700	31
11701	31
11702	31
11703	31
11704	31
11705	31
11706	31
11707	31
11708	31
11709	31
11710	31
11711	31
11712	31
11713	31
11714	31
11715	31
11716	31
11717	31
11718	31
11719	31
11720	31
11721	31
11722	31
11723	31
11724	31
11725	31
11726	31
11727	31
11728	31
11729	31
11730	31
11731	31
11732	31
11733	31
11734	31
11735	31
11736	31
11737	31
11738	31
11739	31
11740	31
11741	31
11742	31
11743	31
11744	31
11745	31
11746	31
11747	31
11748	31
11749	31
11750	31
11751	31
11752	31
11753	31
11754	31
11755	31
11756	31
11757	31
11758	31
11759	31
11760	31
11761	31
11762	31
11763	31
11764	31
11765	31
11766	31
11767	31
11768	31
11769	31
11770	31
11771	31
11772	31
11773	31
11774	31
11775	31
11776	31
11777	31
11778	31
11779	31
11780	31
11781	31
11782	31
11783	31
11784	31
11785	31
11786	31
11787	31
11788	31
11789	31
11790	31
11791	31
11792	31
11793	31
11794	31
11795	31
11796	31
11797	31
11798	31
11799	31
11800	31
11801	31
11802	31
11803	31
11804	31
11805	31
11806	31
11807	31
11808	31
11809	31
11810	31
11811	31
11812	31
11813	31
11814	31
11815	31
11816	31
11817	31
11818	31
11819	31
11820	31
11821	31
11822	31
11823	31
11824	31
11825	31
11826	31
11827	31
11828	31
11829	31
11830	31
11831	31
11832	31
11833	31
11834	31
11835	31
11836	31
11837	31
11838	31
11839	31
11840	31
11841	31
11842	31
11843	31
11844	31
11845	31
11846	31
11847	31
11848	31
11849	31
11850	31
11851	31
11852	31
11853	31
11854	31
11855	31
11856	31
11857	31
11858	31
11859	31
11860	31
11861	31
11862	31
11863	31
11864	31
11865	31
11866	31
11867	31
11868	31
11869	31
11870	31
11871	31
11872	31
11873	31
11874	31
11875	31
11876	31
11877	31
11878	31
11879	31
11880	31
11881	31
11882	31
11883	31
11884	31
11885	31
11886	31
11887	31
11888	31
11889	31
11890	31
11891	31
11892	31
11893	31
11894	31
11895	31
11896	31
11897	31
11898	31
11899	31
11900	31
11901	31
11902	31
11903	31
11904	31
11905	31
11906	31
11907	31
11908	31
11909	31
11910	31
11911	31
11912	31
11913	31
11914	31
11915	31
11916	31
11917	31
11918	31
11919	31
11920	31
11921	31
11922	31
11923	31
11924	31
11925	31
11926	31
11927	31
11928	31
11929	31
11930	31
11931	31
11932	31
11933	31
11934	31
11935	31
11936	31
11937	31
11938	31
11939	31
11940	31
11941	31
11942	31
11943	31
11944	31
11945	31
11946	31
11947	31
11948	31
11949	31
11950	31
11951	31
11952	31
11953	31
11954	31
11955	31
11956	31
11957	31
11958	31
11959	31
11960	31
11961	31
11962	31
11963	31
11964	31
11965	31
11966	31
11967	31
11968	31
11969	31
11970	31
11971	31
11972	31
11973	31
11974	31
11975	31
11976	31
11977	31
11978	31
11979	31
11980	31
11981	31
11982	31
11983	31
11984	31
11985	31
11986	31
11987	31
11988	31
11989	31
11990	31
11991	31
11992	31
11993	31
11994	31
11995	31
11996	31
11997	31
11998	31
11999	31
12000	31
12001	31
12002	31
12003	31
12004	31
12005	31
12006	31
12007	31
12008	31
12009	31
12010	31
12011	31
12012	31
12013	31
12014	31
12015	31
12016	31
12017	31
12018	31
12019	31
12020	31
12021	31
12022	31
12023	31
12024	31
12025	31
12026	31
12027	31
12028	31
12029	31
12030	31
12031	31
12032	31
12033	31
12034	31
12035	31
12036	31
12037	31
12038	31
12039	31
12040	31
12041	31
12042	31
12043	31
12044	31
12045	31
12046	31
12047	31
12048	31
12049	31
12050	31
12051	31
12052	31
12053	31
12054	31
12055	31
12056	31
12057	31
12058	31
12059	31
12060	31
12061	31
12062	31
12063	31
12064	31
12065	31
12066	31
12067	31
12068	31
12069	31
12070	31
12071	31
12072	31
12073	31
12074	31
12075	31
12076	31
12077	31
12078	31
12079	31
12080	31
12081	31
12082	31
12083	31
12084	31
12085	31
12086	31
12087	31
12088	31
12089	31
12090	31
12091	31
12092	31
12093	31
12094	31
12095	31
12096	31
12097	31
12098	31
12099	31
12100	31
12101	31
12102	31
12103	31
12104	31
12105	31
12106	31
12107	31
12108	31
12109	31
12110	31
12111	31
12112	31
12113	31
12114	31
12115	31
12116	31
12117	31
12118	31
12119	31
12120	31
12121	31
12122	31
12123	31
12124	31
12125	31
12126	31
12127	31
12128	31
12129	31
12130	31
12131	31
12132	31
12133	31
12134	31
12135	31
12136	31
12137	31
12138	31
12139	31
12140	31
12141	31
12142	31
12143	31
12144	31
12145	31
12146	31
12147	31
12148	31
12149	31
12150	31
12151	31
12152	31
12153	31
12154	31
12155	31
12156	31
12157	31
12158	31
12159	31
12160	31
12161	31
12162	31
12163	31
12164	31
12165	31
12166	31
12167	31
12168	31
12169	31
12170	31
12171	31
12172	31
12173	31
12174	31
12175	31
12176	31
12177	31
12178	31
12179	31
12180	31
12181	31
12182	31
12183	31
12184	31
12185	31
12186	31
12187	31
12188	31
12189	31
12190	31
12191	31
12192	31
12193	31
12194	31
12195	31
12196	31
12197	31
12198	31
12199	31
12200	31
12201	31
12202	31
12203	31
12204	31
12205	31
12206	31
12207	31
12208	31
12209	31
12210	31
12211	31
12212	31
12213	31
12214	31
12215	31
12216	31
12217	31
12218	31
12219	31
12220	31
12221	31
12222	31
12223	31
12224	31
12225	31
12226	31
12227	31
12228	31
12229	31
12230	31
12231	31
12232	31
12233	31
12234	31
12235	31
12236	31
12237	31
12238	31
12239	31
12240	31
12241	31
12242	31
12243	31
12244	31
12245	31
12246	31
12247	31
12248	31
12249	31
12250	31
12251	31
12252	31
12253	31
12254	31
12255	31
12256	31
12257	31
12258	31
12259	31
12260	31
12261	31
12262	31
12263	31
12264	31
12265	31
12266	31
12267	31
12268	31
12269	31
12270	31
12271	31
12272	31
12273	31
12274	31
12275	31
12276	31
12277	31
12278	31
12279	31
12280	31
12281	31
12282	31
12283	31
12284	31
12285	31
12286	31
12287	31
12288	31
12289	31
12290	31
12291	31
12292	31
12293	31
12294	31
12295	31
12296	31
12297	31
12298	31
12299	31
12300	31
12301	31
12302	31
12303	31
12304	31
12305	31
12306	31
12307	31
12308	31
12309	31
12310	31
12311	31
12312	31
12313	31
12314	31
12315	31
12316	31
12317	31
12318	31
12319	31
12320	31
12321	31
12322	31
12323	31
12324	31
12325	31
12326	31
12327	31
12328	31
12329	31
12330	31
12331	31
12332	31
12333	31
12334	31
12335	31
12336	31
12337	31
12338	31
12339	31
12340	31
12341	31
12342	31
12343	31
12344	31
12345	31
12346	31
12347	31
12348	31
12349	31
12350	31
12351	31
12352	31
12353	31
12354	31
12355	31
12356	31
12357	31
12358	31
12359	31
12360	31
12361	31
12362	31
12363	31
12364	31
12365	31
12366	31
12367	31
12368	31
12369	31
12370	31
12371	31
12372	31
12373	31
12374	31
12375	31
12376	31
12377	31
12378	31
12379	31
12380	31
12381	31
12382	31
12383	31
12384	31
12385	31
12386	31
12387	31
12388	31
12389	31
12390	31
12391	31
12392	31
12393	31
12394	31
12395	31
12396	31
12397	31
12398	31
12399	31
12400	31
12401	31
12402	31
12403	31
12404	31
12405	31
12406	31
12407	31
12408	31
12409	31
12410	31
12411	31
12412	31
12413	31
12414	31
12415	31
12416	31
12417	31
12418	31
12419	31
12420	31
12421	31
12422	31
12423	31
12424	31
12425	31
12426	31
12427	31
12428	31
12429	31
12430	31
12431	31
12432	31
12433	31
12434	31
12435	31
12436	31
12437	31
12438	31
12439	31
12440	31
12441	31
12442	31
12443	31
12444	31
12445	31
12446	31
12447	31
12448	31
12449	31
12450	31
12451	31
12452	31
12453	31
12454	31
12455	31
12456	31
12457	31
12458	31
12459	31
12460	31
12461	31
12462	31
12463	31
12464	31
12465	31
12466	31
12467	31
12468	31
12469	31
12470	31
12471	31
12472	31
12473	31
12474	31
12475	31
12476	31
12477	31
12478	31
12479	31
12480	31
12481	31
12482	31
12483	31
12484	31
12485	31
12486	31
12487	31
12488	31
12489	31
12490	31
12491	31
12492	31
12493	31
12494	31
12495	31
12496	31
12497	31
12498	31
12499	31
12500	31
12501	31
12502	31
12503	31
12504	31
12505	31
12506	31
12507	31
12508	31
12509	31
12510	31
12511	31
12512	31
12513	31
12514	31
12515	31
12516	31
12517	31
12518	31
12519	31
12520	31
12521	31
12522	31
12523	31
12524	31
12525	31
12526	31
12527	31
12528	31
12529	31
12530	31
12531	31
12532	31
12533	31
12534	31
12535	31
12536	31
12537	31
12538	31
12539	31
12540	31
12541	31
12542	31
12543	31
12544	31
12545	31
12546	31
12547	31
12548	31
12549	31
12550	31
12551	31
12552	31
12553	31
12554	31
12555	31
12556	31
12557	31
12558	31
12559	31
12560	31
12561	31
12562	31
12563	31
12564	31
12565	31
12566	31
12567	31
12568	31
12569	31
12570	31
12571	31
12572	31
12573	31
12574	31
12575	31
12576	31
12577	31
12578	31
12579	31
12580	31
12581	31
12582	31
12583	31
12584	31
12585	31
12586	31
12587	31
12588	31
12589	31
12590	31
12591	31
12592	31
12593	31
12594	31
12595	31
12596	31
12597	31
12598	31
12599	31
12600	31
12601	31
12602	31
12603	31
12604	31
12605	31
12606	31
12607	31
12608	31
12609	31
12610	31
12611	31
12612	31
12613	31
12614	31
12615	31
12616	31
12617	31
12618	31
12619	31
12620	31
12621	31
12622	31
12623	31
12624	31
12625	31
12626	31
12627	31
12628	31
12629	31
12630	31
12631	31
12632	31
12633	31
12634	31
12635	31
12636	31
12637	31
12638	31
12639	31
12640	31
12641	31
12642	31
12643	31
12644	31
12645	31
12646	31
12647	31
12648	31
12649	31
12650	31
12651	31
12652	31
12653	31
12654	31
12655	31
12656	31
12657	31
12658	31
12659	31
12660	31
12661	31
12662	31
12663	31
12664	31
12665	31
12666	31
12667	31
12668	31
12669	31
12670	31
12671	31
12672	31
12673	31
12674	31
12675	31
12676	31
12677	31
12678	31
12679	31
12680	31
12681	31
12682	31
12683	31
12684	31
12685	31
12686	31
12687	31
12688	31
12689	31
12690	31
12691	31
12692	31
12693	31
12694	31
12695	31
12696	31
12697	31
12698	31
12699	31
12700	31
12701	31
12702	31
12703	31
12704	31
12705	31
12706	31
12707	31
12708	31
12709	31
12710	31
12711	31
12712	31
12713	31
12714	31
12715	31
12716	31
12717	31
12718	31
12719	31
12720	31
12721	31
12722	31
12723	31
12724	31
12725	31
12726	31
12727	31
12728	31
12729	31
12730	31
12731	31
12732	31
12733	31
12734	31
12735	31
12736	31
12737	31
12738	31
12739	31
12740	31
12741	31
12742	31
12743	31
12744	31
12745	31
12746	31
12747	31
12748	31
12749	31
12750	31
12751	31
12752	31
12753	31
12754	31
12755	31
12756	31
12757	31
12758	31
12759	31
12760	31
12761	31
12762	31
12763	31
12764	31
12765	31
12766	31
12767	31
12768	31
12769	31
12770	31
12771	31
12772	31
12773	31
12774	31
12775	31
12776	31
12777	31
12778	31
12779	31
12780	31
12781	31
12782	31
12783	31
12784	31
12785	31
12786	31
12787	31
12788	31
12789	31
12790	31
12791	31
12792	31
12793	31
12794	31
12795	31
12796	31
12797	31
12798	31
12799	31
12800	31
12801	31
12802	31
12803	31
12804	31
12805	31
12806	31
12807	31
12808	31
12809	31
12810	31
12811	31
12812	31
12813	31
12814	31
12815	31
12816	31
12817	31
12818	31
12819	31
12820	31
12821	31
12822	31
12823	31
12824	31
12825	31
12826	31
12827	31
12828	31
12829	31
12830	31
12831	31
12832	31
12833	31
12834	31
12835	31
12836	31
12837	31
12838	31
12839	31
12840	31
12841	31
12842	31
12843	31
12844	31
12845	31
12846	31
12847	31
12848	31
12849	31
12850	31
12851	31
12852	31
12853	31
12854	31
12855	31
12856	31
12857	31
12858	31
12859	31
12860	31
12861	31
12862	31
12863	31
12864	31
12865	31
12866	31
12867	31
12868	31
12869	31
12870	31
12871	31
12872	31
12873	31
12874	31
12875	31
12876	31
12877	31
12878	31
12879	31
12880	31
12881	31
12882	31
12883	31
12884	31
12885	31
12886	31
12887	31
12888	31
12889	31
12890	31
12891	31
12892	31
12893	31
12894	31
12895	31
12896	31
12897	31
12898	31
12899	31
12900	31
12901	31
12902	31
12903	31
12904	31
12905	31
12906	31
12907	31
12908	31
12909	31
12910	31
12911	31
12912	31
12913	31
12914	31
12915	31
12916	31
12917	31
12918	31
12919	31
12920	31
12921	31
12922	31
12923	31
12924	31
12925	31
12926	31
12927	31
12928	31
12929	31
12930	31
12931	31
12932	31
12933	31
12934	31
12935	31
12936	31
12937	31
12938	31
12939	31
12940	31
12941	31
12942	31
12943	31
12944	31
12945	31
12946	31
12947	31
12948	31
12949	31
12950	31
12951	31
12952	31
12953	31
12954	31
12955	31
12956	31
12957	31
12958	31
12959	31
12960	31
12961	31
12962	31
12963	31
12964	31
12965	31
12966	31
12967	31
12968	31
12969	31
12970	31
12971	31
12972	31
12973	31
12974	31
12975	31
12976	31
12977	31
12978	31
12979	31
12980	31
12981	31
12982	31
12983	31
12984	31
12985	31
12986	31
12987	31
12988	31
12989	31
12990	31
12991	31
12992	31
12993	31
12994	31
12995	31
12996	31
12997	31
12998	31
12999	31
13000	31
13001	31
13002	31
13003	31
13004	31
13005	31
13006	31
13007	31
13008	31
13009	31
13010	31
13011	31
13012	31
13013	31
13014	31
13015	31
13016	31
13017	31
13018	31
13019	31
13020	31
13021	31
13022	31
13023	31
13024	31
13025	31
13026	31
13027	31
13028	31
13029	31
13030	31
13031	31
13032	31
13033	31
13034	31
13035	31
13036	31
13037	31
13038	31
13039	31
13040	31
13041	31
13042	31
13043	31
13044	31
13045	31
13046	31
13047	31
13048	31
13049	31
13050	31
13051	31
13052	31
13053	31
13054	31
13055	31
13056	31
13057	31
13058	31
13059	31
13060	31
13061	31
13062	31
13063	31
13064	31
13065	31
13066	31
13067	31
13068	31
13069	31
13070	31
13071	31
13072	31
13073	31
13074	31
13075	31
13076	31
13077	31
13078	31
13079	31
13080	31
13081	31
13082	31
13083	31
13084	31
13085	31
13086	31
13087	31
13088	31
13089	31
13090	31
13091	31
13092	31
13093	31
13094	31
13095	31
13096	31
13097	31
13098	31
13099	31
13100	31
13101	31
13102	31
13103	31
13104	31
13105	31
13106	31
13107	31
13108	31
13109	31
13110	31
13111	31
13112	31
13113	31
13114	31
13115	31
13116	31
13117	31
13118	31
13119	31
13120	31
13121	31
13122	31
13123	31
13124	31
13125	31
13126	31
13127	31
13128	31
13129	31
13130	31
13131	31
13132	31
13133	31
13134	31
13135	31
13136	31
13137	31
13138	31
13139	31
13140	31
13141	31
13142	31
13143	31
13144	31
13145	31
13146	31
13147	31
13148	31
13149	31
13150	31
13151	31
13152	31
13153	31
13154	31
13155	31
13156	31
13157	31
13158	31
13159	31
13160	31
13161	31
13162	31
13163	31
13164	31
13165	31
13166	31
13167	31
13168	31
13169	31
13170	31
13171	31
13172	31
13173	31
13174	31
13175	31
13176	31
13177	31
13178	31
13179	31
13180	31
13181	31
13182	31
13183	31
13184	31
13185	31
13186	31
13187	31
13188	31
13189	31
13190	31
13191	31
13192	31
13193	31
13194	31
13195	31
13196	31
13197	31
13198	31
13199	31
13200	31
13201	31
13202	31
13203	31
13204	31
13205	31
13206	31
13207	31
13208	31
13209	31
13210	31
13211	31
13212	31
13213	31
13214	31
13215	31
13216	31
13217	31
13218	31
13219	31
13220	31
13221	31
13222	31
13223	31
13224	31
13225	31
13226	31
13227	31
13228	31
13229	31
13230	31
13231	31
13232	31
13233	31
13234	31
13235	31
13236	31
13237	31
13238	31
13239	31
13240	31
13241	31
13242	31
13243	31
13244	31
13245	31
13246	31
13247	31
13248	31
13249	31
13250	31
13251	31
13252	31
13253	31
13254	31
13255	31
13256	31
13257	31
13258	31
13259	31
13260	31
13261	31
13262	31
13263	31
13264	31
13265	31
13266	31
13267	31
13268	31
13269	31
13270	31
13271	31
13272	31
13273	31
13274	31
13275	31
13276	31
13277	31
13278	31
13279	31
13280	31
13281	31
13282	31
13283	31
13284	31
13285	31
13286	31
13287	31
13288	31
13289	31
13290	31
13291	31
13292	31
13293	31
13294	31
13295	31
13296	31
13297	31
13298	31
13299	31
13300	31
13301	31
13302	31
13303	31
13304	31
13305	31
13306	31
13307	31
13308	31
13309	31
13310	31
13311	31
13312	31
13313	31
13314	31
13315	31
13316	31
13317	31
13318	31
13319	31
13320	31
13321	31
13322	31
13323	31
13324	31
13325	31
13326	31
13327	31
13328	31
13329	31
13330	31
13331	31
13332	31
13333	31
13334	31
13335	31
13336	31
13337	31
13338	31
13339	31
13340	31
13341	31
13342	31
13343	31
13344	31
13345	31
13346	31
13347	31
13348	31
13349	31
13350	31
13351	31
13352	31
13353	31
13354	31
13355	31
13356	31
13357	31
13358	31
13359	31
13360	31
13361	31
13362	31
13363	31
13364	31
13365	31
13366	31
13367	31
13368	31
13369	31
13370	31
13371	31
13372	31
13373	31
13374	31
13375	31
13376	31
13377	31
13378	31
13379	31
13380	31
13381	31
13382	31
13383	31
13384	31
13385	31
13386	31
13387	31
13388	31
13389	31
13390	31
13391	31
13392	31
13393	31
13394	31
13395	31
13396	31
13397	31
13398	31
13399	31
13400	31
13401	31
13402	31
13403	31
13404	31
13405	31
13406	31
13407	31
13408	31
13409	31
13410	31
13411	31
13412	31
13413	31
13414	31
13415	31
13416	31
13417	31
13418	31
13419	31
13420	31
13421	31
13422	31
13423	31
13424	31
13425	31
13426	31
13427	31
13428	31
13429	31
13430	31
13431	31
13432	31
13433	31
13434	31
13435	31
13436	31
13437	31
13438	31
13439	31
13440	31
13441	31
13442	31
13443	31
13444	31
13445	31
13446	31
13447	31
13448	31
13449	31
13450	31
13451	31
13452	31
13453	31
13454	31
13455	31
13456	31
13457	31
13458	31
13459	31
13460	31
13461	31
13462	31
13463	31
13464	31
13465	31
13466	31
13467	31
13468	31
13469	31
13470	31
13471	31
13472	31
13473	31
13474	31
13475	31
13476	31
13477	31
13478	31
13479	31
13480	31
13481	31
13482	31
13483	31
13484	31
13485	31
13486	31
13487	31
13488	31
13489	31
13490	31
13491	31
13492	31
13493	31
13494	31
13495	31
13496	31
13497	31
13498	31
13499	31
13500	31
13501	31
13502	31
13503	31
13504	31
13505	31
13506	31
13507	31
13508	31
13509	31
13510	31
13511	31
13512	31
13513	31
13514	31
13515	31
13516	31
13517	31
13518	31
13519	31
13520	31
13521	31
13522	31
13523	31
13524	31
13525	31
13526	31
13527	31
13528	31
13529	31
13530	31
13531	31
13532	31
13533	31
13534	31
13535	31
13536	31
13537	31
13538	31
13539	31
13540	31
13541	31
13542	31
13543	31
13544	31
13545	31
13546	31
13547	31
13548	31
13549	31
13550	31
13551	31
13552	31
13553	31
13554	31
13555	31
13556	31
13557	31
13558	31
13559	31
13560	31
13561	31
13562	31
13563	31
13564	31
13565	31
13566	31
13567	31
13568	31
13569	31
13570	31
13571	31
13572	31
13573	31
13574	31
13575	31
13576	31
13577	31
13578	31
13579	31
13580	31
13581	31
13582	31
13583	31
13584	31
13585	31
13586	31
13587	31
13588	31
13589	31
13590	31
13591	31
13592	31
13593	31
13594	31
13595	31
13596	31
13597	31
13598	31
13599	31
13600	31
13601	31
13602	31
13603	31
13604	31
13605	31
13606	31
13607	31
13608	31
13609	31
13610	31
13611	31
13612	31
13613	31
13614	31
13615	31
13616	31
13617	31
13618	31
13619	31
13620	31
13621	31
13622	31
13623	31
13624	31
13625	31
13626	31
13627	31
13628	31
13629	31
13630	31
13631	31
13632	31
13633	31
13634	31
13635	31
13636	31
13637	31
13638	31
13639	31
13640	31
13641	31
13642	31
13643	31
13644	31
13645	31
13646	31
13647	31
13648	31
13649	31
13650	31
13651	31
13652	31
13653	31
13654	31
13655	31
13656	31
13657	31
13658	31
13659	31
13660	31
13661	31
13662	31
13663	31
13664	31
13665	31
13666	31
13667	31
13668	31
13669	31
13670	31
13671	31
13672	31
13673	31
13674	31
13675	31
13676	31
13677	31
13678	31
13679	31
13680	31
13681	31
13682	31
13683	31
13684	31
13685	31
13686	31
13687	31
13688	31
13689	31
13690	31
13691	31
13692	31
13693	31
13694	31
13695	31
13696	31
13697	31
13698	31
13699	31
13700	31
13701	31
13702	31
13703	31
13704	31
13705	31
13706	31
13707	31
13708	31
13709	31
13710	31
13711	31
13712	31
13713	31
13714	31
13715	31
13716	31
13717	31
13718	31
13719	31
13720	31
13721	31
13722	31
13723	31
13724	31
13725	31
13726	31
13727	31
13728	31
13729	31
13730	31
13731	31
13732	31
13733	31
13734	31
13735	31
13736	31
13737	31
13738	31
13739	31
13740	31
13741	31
13742	31
13743	31
13744	31
13745	31
13746	31
13747	31
13748	31
13749	31
13750	31
13751	31
13752	31
13753	31
13754	31
13755	31
13756	31
13757	31
13758	31
13759	31
13760	31
13761	31
13762	31
13763	31
13764	31
13765	31
13766	31
13767	31
13768	31
13769	31
13770	31
13771	31
13772	31
13773	31
13774	31
13775	31
13776	31
13777	31
13778	31
13779	31
13780	31
13781	31
13782	31
13783	31
13784	31
13785	31
13786	31
13787	31
13788	31
13789	31
13790	31
13791	31
13792	31
13793	31
13794	31
13795	31
13796	31
13797	31
13798	31
13799	31
13800	31
13801	31
13802	31
13803	32
13804	32
13805	32
13806	32
13807	32
13808	32
13809	32
13810	32
13811	32
13812	32
13813	32
13814	32
13815	32
13816	32
13817	32
13818	32
13819	32
13820	32
13821	32
13822	32
13823	32
13824	32
13825	32
13826	32
13827	32
13828	32
13829	32
13830	32
13831	32
13832	32
13833	32
13834	32
13835	32
13836	32
13837	32
13838	32
13839	32
13840	32
13841	32
13842	32
13843	32
13844	32
13845	32
13846	32
13847	32
13848	32
13849	32
13850	32
13851	32
13852	32
13853	32
13854	32
13855	32
13856	32
13857	32
13858	32
13859	32
13860	32
13861	32
13862	32
13863	32
13864	32
13865	32
13866	32
13867	32
13868	32
13869	32
13870	32
13871	32
13872	32
13873	32
13874	32
13875	32
13876	32
13877	32
13878	32
13879	32
13880	32
13881	32
13882	32
13883	32
13884	32
13885	32
13886	32
13887	32
13888	32
13889	32
13890	32
13891	32
13892	32
13893	32
13894	32
13895	32
13896	32
13897	32
13898	32
13899	32
13900	32
13901	32
13902	32
13903	32
13904	32
13905	32
13906	32
13907	32
13908	32
13909	32
13910	32
13911	32
13912	32
13913	32
13914	32
13915	32
13916	32
13917	32
13918	32
13919	32
13920	32
13921	32
13922	32
13923	32
13924	32
13925	32
13926	32
13927	32
13928	32
13929	32
13930	32
13931	32
13932	32
13933	32
13934	32
13935	32
13936	32
13937	32
13938	32
13939	32
13940	32
13941	32
13942	32
13943	32
13944	32
13945	32
13946	32
13947	32
13948	32
13949	32
13950	32
13951	32
13952	32
13953	32
13954	32
13955	32
13956	32
13957	32
13958	32
13959	32
13960	32
13961	32
13962	32
13963	32
13964	32
13965	32
13966	32
13967	32
13968	32
13969	32
13970	32
13971	32
13972	32
13973	32
13974	32
13975	32
13976	32
13977	32
13978	32
13979	32
13980	32
13981	32
13982	32
13983	32
13984	32
13985	32
13986	32
13987	32
13988	32
13989	32
13990	32
13991	32
13992	32
13993	32
13994	32
13995	32
13996	32
13997	32
13998	32
13999	32
14000	32
14001	32
14002	32
14003	32
14004	32
14005	32
14006	32
14007	32
14008	32
14009	32
14010	32
14011	32
14012	32
14013	32
14014	32
14015	32
14016	32
14017	32
14018	32
14019	32
14020	32
14021	32
14022	32
14023	32
14024	32
14025	32
14026	32
14027	32
14028	32
14029	32
14030	32
14031	32
14032	32
14033	32
14034	32
14035	32
14036	32
14037	32
14038	32
14039	32
14040	32
14041	32
14042	32
14043	32
14044	32
14045	32
14046	32
14047	32
14048	32
14049	32
14050	32
14051	32
14052	32
14053	32
14054	32
14055	32
14056	32
14057	32
14058	32
14059	32
14060	32
14061	32
14062	32
14063	32
14064	32
14065	32
14066	32
14067	32
14068	32
14069	32
14070	32
14071	32
14072	32
14073	32
14074	32
14075	32
14076	32
14077	32
14078	32
14079	32
14080	32
14081	32
14082	32
14083	32
14084	32
14085	32
14086	32
14087	32
14088	32
14089	32
14090	32
14091	32
14092	32
14093	32
14094	32
14095	32
14096	32
14097	32
14098	32
14099	32
14100	32
14101	32
14102	32
14103	32
14104	32
14105	32
14106	32
14107	32
14108	32
14109	32
14110	32
14111	32
14112	32
14113	32
14114	32
14115	32
14116	32
14117	32
14118	32
14119	32
14120	32
14121	32
14122	32
14123	32
14124	32
14125	32
14126	32
14127	32
14128	32
14129	32
14130	32
14131	32
14132	32
14133	32
14134	32
14135	32
14136	32
14137	32
14138	32
14139	32
14140	32
14141	32
14142	32
14143	32
14144	32
14145	32
14146	32
14147	32
14148	32
14149	32
14150	32
14151	32
14152	32
14153	32
14154	32
14155	32
14156	32
14157	32
14158	32
14159	32
14160	32
14161	32
14162	32
14163	32
14164	32
14165	32
14166	32
14167	32
14168	32
14169	32
14170	32
14171	32
14172	32
14173	32
14174	32
14175	32
14176	32
14177	32
14178	32
14179	32
14180	32
14181	32
14182	32
14183	32
14184	32
14185	32
14186	32
14187	32
14188	32
14189	32
14190	32
14191	32
14192	32
14193	32
14194	32
14195	32
14196	32
14197	32
14198	32
14199	32
14200	32
14201	32
14202	32
14203	32
14204	32
14205	32
14206	32
14207	32
14208	32
14209	32
14210	32
14211	32
14212	32
14213	32
14214	32
14215	32
14216	32
14217	32
14218	32
14219	32
14220	32
14221	32
14222	32
14223	32
14224	32
14225	32
14226	32
14227	32
14228	32
14229	32
14230	32
14231	32
14232	32
14233	32
14234	32
14235	32
14236	32
14237	32
14238	32
14239	32
14240	32
14241	32
14242	32
14243	32
14244	32
14245	32
14246	32
14247	32
14248	32
14249	32
14250	32
14251	32
14252	32
14253	32
14254	32
14255	32
14256	32
14257	32
14258	32
14259	32
14260	32
14261	32
14262	32
14263	32
14264	32
14265	32
14266	32
14267	32
14268	32
14269	32
14270	32
14271	32
14272	32
14273	32
14274	32
14275	32
14276	32
14277	32
14278	32
14279	32
14280	32
14281	32
14282	32
14283	32
14284	32
14285	32
14286	32
14287	32
14288	32
14289	32
14290	32
14291	32
14292	32
14293	32
14294	32
14295	32
14296	32
14297	32
14298	32
14299	32
14300	32
14301	32
14302	32
14303	32
14304	32
14305	32
14306	32
14307	32
14308	32
14309	32
14310	32
14311	32
14312	32
14313	32
14314	32
14315	32
14316	32
14317	32
14318	32
14319	32
14320	32
14321	32
14322	32
14323	32
14324	32
14325	32
14326	32
14327	32
14328	32
14329	32
14330	32
14331	32
14332	32
14333	32
14334	32
14335	32
14336	32
14337	32
14338	32
14339	32
14340	32
14341	32
14342	32
14343	32
14344	32
14345	32
14346	32
14347	32
14348	32
14349	32
14350	32
14351	32
14352	32
14353	32
14354	32
14355	32
14356	32
14357	32
14358	32
14359	32
14360	32
14361	32
14362	32
14363	32
14364	32
14365	32
14366	32
14367	32
14368	32
14369	32
14370	32
14371	32
14372	32
14373	32
14374	32
14375	32
14376	32
14377	32
14378	32
14379	32
14380	32
14381	32
14382	32
14383	32
14384	32
14385	32
14386	32
14387	32
14388	32
14389	32
14390	32
14391	32
14392	32
14393	32
14394	32
14395	32
14396	32
14397	32
14398	32
14399	32
14400	32
14401	32
14402	32
14403	32
14404	32
14405	32
14406	32
14407	32
14408	32
14409	32
14410	32
14411	32
14412	32
14413	32
14414	32
14415	32
14416	32
14417	32
14418	32
14419	32
14420	32
14421	32
14422	32
14423	32
14424	32
14425	32
14426	32
14427	32
14428	32
14429	32
14430	32
14431	32
14432	32
14433	32
14434	32
14435	32
14436	32
14437	32
14438	32
14439	32
14440	32
14441	32
14442	32
14443	32
14444	32
14445	32
14446	32
14447	32
14448	32
14449	32
14450	32
14451	32
14452	32
14453	32
14454	32
14455	32
14456	32
14457	32
14458	32
14459	32
14460	32
14461	32
14462	32
14463	32
14464	32
14465	32
14466	32
14467	32
14468	32
14469	32
14470	32
14471	32
14472	32
14473	32
14474	32
14475	32
14476	32
14477	32
14478	32
14479	32
14480	32
14481	32
14482	32
14483	32
14484	32
14485	32
14486	32
14487	32
14488	32
14489	32
14490	32
14491	32
14492	32
14493	32
14494	32
14495	32
14496	32
14497	32
14498	32
14499	32
14500	32
14501	32
14502	32
14503	32
14504	32
14505	32
14506	32
14507	32
14508	32
14509	32
14510	32
14511	32
14512	32
14513	32
14514	32
14515	32
14516	32
14517	32
14518	32
14519	32
14520	32
14521	32
14522	32
14523	32
14524	32
14525	32
14526	32
14527	32
14528	32
14529	32
14530	32
14531	32
14532	32
14533	32
14534	32
14535	32
14536	32
14537	32
14538	32
14539	32
14540	32
14541	32
14542	32
14543	32
14544	32
14545	32
14546	32
14547	32
14548	32
14549	32
14550	32
14551	32
14552	32
14553	32
14554	32
14555	32
14556	32
14557	32
14558	32
14559	32
14560	32
14561	32
14562	32
14563	32
14564	32
14565	32
14566	32
14567	32
14568	32
14569	32
14570	32
14571	32
14572	32
14573	32
14574	32
14575	32
14576	32
14577	32
14578	32
14579	32
14580	32
14581	32
14582	32
14583	32
14584	32
14585	32
14586	32
14587	32
14588	32
14589	32
14590	32
14591	32
14592	32
14593	32
14594	32
14595	32
14596	32
14597	32
14598	32
14599	32
14600	32
14601	32
14602	32
14603	32
14604	32
14605	32
14606	32
14607	32
14608	32
14609	32
14610	32
14611	32
14612	32
14613	32
14614	32
14615	32
14616	32
14617	32
14618	32
14619	32
14620	32
14621	32
14622	32
14623	32
14624	32
14625	32
14626	32
14627	32
14628	32
14629	32
14630	32
14631	32
14632	32
14633	32
14634	32
14635	32
14636	32
14637	32
14638	32
14639	32
14640	32
14641	32
14642	32
14643	32
14644	32
14645	32
14646	32
14647	32
14648	32
14649	32
14650	32
14651	32
14652	32
14653	32
14654	32
14655	32
14656	32
14657	32
14658	32
14659	32
14660	32
14661	32
14662	32
14663	32
14664	32
14665	32
14666	32
14667	32
14668	32
14669	32
14670	32
14671	32
14672	32
14673	32
14674	32
14675	32
14676	32
14677	32
14678	32
14679	32
14680	32
14681	32
14682	32
14683	32
14684	32
14685	32
14686	32
14687	32
14688	32
14689	32
14690	32
14691	32
14692	32
14693	32
14694	32
14695	32
14696	32
14697	32
14698	32
14699	32
14700	32
14701	32
14702	32
14703	32
14704	32
14705	32
14706	32
14707	32
14708	32
14709	32
14710	32
14711	32
14712	32
14713	32
14714	32
14715	32
14716	32
14717	32
14718	32
14719	32
14720	32
14721	32
14722	32
14723	32
14724	32
14725	32
14726	32
14727	32
14728	32
14729	32
14730	32
14731	32
14732	32
14733	32
14734	32
14735	32
14736	32
14737	32
14738	32
14739	32
14740	32
14741	32
14742	32
14743	32
14744	32
14745	32
14746	32
14747	32
14748	32
14749	32
14750	32
14751	32
14752	32
14753	32
14754	32
14755	32
14756	32
14757	32
14758	32
14759	32
14760	32
14761	32
14762	32
14763	32
14764	32
14765	32
14766	32
14767	32
14768	32
14769	32
14770	32
14771	32
14772	32
14773	32
14774	32
14775	32
14776	32
14777	32
14778	32
14779	32
14780	32
14781	32
14782	32
14783	32
14784	32
14785	32
14786	32
14787	32
14788	32
14789	32
14790	32
14791	32
14792	32
14793	32
14794	32
14795	32
14796	32
14797	32
14798	32
14799	32
14800	32
14801	32
14802	32
14803	32
14804	32
14805	32
14806	32
14807	32
14808	32
14809	32
14810	32
14811	32
14812	32
14813	32
14814	32
14815	32
14816	32
14817	32
14818	32
14819	32
14820	32
14821	32
14822	32
14823	32
14824	32
14825	32
14826	32
14827	32
14828	32
14829	32
14830	32
14831	32
14832	32
14833	32
14834	32
14835	32
14836	32
14837	32
14838	32
14839	32
14840	32
14841	32
14842	32
14843	32
14844	32
14845	32
14846	32
14847	32
14848	32
14849	32
14850	32
14851	32
14852	32
14853	32
14854	32
14855	32
14856	32
14857	32
14858	32
14859	32
14860	32
14861	32
14862	32
14863	32
14864	32
14865	32
14866	32
14867	32
14868	32
14869	32
14870	32
14871	32
14872	32
14873	32
14874	32
14875	32
14876	32
14877	32
14878	32
14879	32
14880	32
14881	32
14882	32
14883	32
14884	32
14885	32
14886	32
14887	32
14888	32
14889	32
14890	32
14891	32
14892	32
14893	32
14894	32
14895	32
14896	32
14897	32
14898	32
14899	32
14900	32
14901	32
14902	32
14903	32
14904	32
14905	32
14906	32
14907	32
14908	32
14909	32
14910	32
14911	32
14912	32
14913	32
14914	32
14915	32
14916	32
14917	32
14918	32
14919	32
14920	32
14921	32
14922	32
14923	32
14924	32
14925	32
14926	32
14927	32
14928	32
14929	32
14930	32
14931	32
14932	32
14933	32
14934	32
14935	32
14936	32
14937	32
14938	32
14939	32
14940	32
14941	32
14942	32
14943	32
14944	32
14945	32
14946	32
14947	32
14948	32
14949	32
14950	32
14951	32
14952	32
14953	32
14954	32
14955	32
14956	32
14957	32
14958	32
14959	32
14960	32
14961	32
14962	32
14963	32
14964	32
14965	32
14966	32
14967	32
14968	32
14969	32
14970	32
14971	32
14972	32
14973	32
14974	32
14975	32
14976	32
14977	32
14978	32
14979	32
14980	32
14981	32
14982	32
14983	32
14984	32
14985	32
14986	32
14987	32
14988	32
14989	32
14990	32
14991	32
14992	32
14993	32
14994	32
14995	32
14996	32
14997	32
14998	32
14999	32
15000	32
15001	32
15002	32
15003	32
15004	32
15005	32
15006	32
15007	32
15008	32
15009	32
15010	32
15011	32
15012	32
15013	32
15014	32
15015	32
15016	32
15017	32
15018	32
15019	32
15020	32
15021	32
15022	32
15023	32
15024	32
15025	32
15026	32
15027	32
15028	32
15029	32
15030	32
15031	32
15032	32
15033	32
15034	32
15035	32
15036	32
15037	32
15038	32
15039	32
15040	32
15041	32
15042	32
15043	32
15044	32
15045	32
15046	32
15047	32
15048	32
15049	32
15050	32
15051	32
15052	32
15053	32
15054	32
15055	32
15056	32
15057	32
15058	32
15059	32
15060	32
15061	32
15062	32
15063	32
15064	32
15065	32
15066	32
15067	32
15068	32
15069	32
15070	32
15071	32
15072	32
15073	32
15074	32
15075	32
15076	32
15077	32
15078	32
15079	32
15080	32
15081	32
15082	32
15083	32
15084	32
15085	32
15086	32
15087	32
15088	32
15089	32
15090	32
15091	32
15092	32
15093	32
15094	32
15095	32
15096	32
15097	32
15098	32
15099	32
15100	32
15101	32
15102	32
15103	32
15104	32
15105	32
15106	32
15107	32
15108	32
15109	32
15110	32
15111	32
15112	32
15113	32
15114	32
15115	32
15116	32
15117	32
15118	32
15119	32
15120	32
15121	32
15122	32
15123	32
15124	32
15125	32
15126	32
15127	32
15128	32
15129	32
15130	32
15131	32
15132	32
15133	32
15134	32
15135	32
15136	32
15137	32
15138	32
15139	32
15140	32
15141	32
15142	32
15143	32
15144	32
15145	32
15146	32
15147	32
15148	32
15149	32
15150	32
15151	32
15152	32
15153	32
15154	32
15155	32
15156	32
15157	32
15158	32
15159	32
15160	32
15161	32
15162	32
15163	32
15164	32
15165	32
15166	32
15167	32
15168	32
15169	32
15170	32
15171	32
15172	32
15173	32
15174	32
15175	32
15176	32
15177	32
15178	32
15179	32
15180	32
15181	32
15182	32
15183	32
15184	32
15185	32
15186	32
15187	32
15188	32
15189	32
15190	32
15191	32
15192	32
15193	32
15194	32
15195	32
15196	32
15197	32
15198	32
15199	32
15200	32
15201	32
15202	32
15203	32
15204	32
15205	32
15206	32
15207	32
15208	32
15209	32
15210	32
15211	32
15212	32
15213	32
15214	32
15215	32
15216	32
15217	32
15218	32
15219	32
15220	32
15221	32
15222	32
15223	32
15224	32
15225	32
15226	32
15227	32
15228	32
15229	32
15230	32
15231	32
15232	32
15233	32
15234	32
15235	32
15236	32
15237	32
15238	32
15239	32
15240	32
15241	32
15242	32
15243	32
15244	32
15245	32
15246	32
15247	32
15248	32
15249	32
15250	32
15251	32
15252	32
15253	32
15254	32
15255	32
15256	32
15257	32
15258	32
15259	32
15260	32
15261	32
15262	32
15263	32
15264	32
15265	32
15266	32
15267	32
15268	32
15269	32
15270	32
15271	32
15272	32
15273	32
15274	32
15275	32
15276	32
15277	32
15278	32
15279	32
15280	32
15281	32
15282	32
15283	32
15284	32
15285	32
15286	32
15287	32
15288	32
15289	32
15290	32
15291	32
15292	32
15293	32
15294	32
15295	32
15296	32
15297	32
15298	32
15299	32
15300	32
15301	32
15302	32
15303	32
15304	32
15305	32
15306	32
15307	32
15308	32
15309	32
15310	32
15311	32
15312	32
15313	32
15314	32
15315	32
15316	32
15317	32
15318	32
15319	32
15320	32
15321	32
15322	32
15323	32
15324	32
15325	32
15326	32
15327	32
15328	32
15329	32
15330	32
15331	32
15332	32
15333	32
15334	32
15335	32
15336	32
15337	32
15338	32
15339	32
15340	32
15341	32
15342	32
15343	32
15344	32
15345	32
15346	32
15347	32
15348	32
15349	32
15350	32
15351	32
15352	32
15353	32
15354	32
15355	32
15356	32
15357	32
15358	32
15359	32
15360	32
15361	32
15362	32
15363	32
15364	32
15365	32
15366	32
15367	32
15368	32
15369	32
15370	32
15371	32
15372	32
15373	32
15374	32
15375	32
15376	32
15377	32
15378	32
15379	32
15380	32
15381	32
15382	32
15383	32
15384	32
15385	32
15386	32
15387	32
15388	32
15389	32
15390	32
15391	32
15392	32
15393	32
15394	32
15395	32
15396	32
15397	32
15398	32
15399	32
15400	32
15401	32
15402	32
15403	32
15404	32
15405	32
15406	32
15407	32
15408	32
15409	32
15410	32
15411	32
15412	32
15413	32
15414	32
15415	32
15416	32
15417	32
15418	32
15419	32
15420	32
15421	32
15422	32
15423	32
15424	32
15425	32
15426	32
15427	32
15428	32
15429	32
15430	32
15431	32
15432	32
15433	32
15434	32
15435	32
15436	32
15437	32
15438	32
15439	32
15440	32
15441	32
15442	32
15443	32
15444	32
15445	32
15446	32
15447	32
15448	32
15449	32
15450	32
15451	32
15452	32
15453	32
15454	32
15455	32
15456	32
15457	32
15458	32
15459	32
15460	32
15461	32
15462	32
15463	32
15464	32
15465	32
15466	32
15467	32
15468	32
15469	32
15470	32
15471	32
15472	32
15473	32
15474	32
15475	32
15476	32
15477	32
15478	32
15479	32
15480	32
15481	32
15482	32
15483	32
15484	32
15485	32
15486	32
15487	32
15488	32
15489	32
15490	32
15491	32
15492	32
15493	32
15494	32
15495	32
15496	32
15497	32
15498	32
15499	32
15500	32
15501	32
15502	32
15503	32
15504	32
15505	32
15506	32
15507	32
15508	32
15509	32
15510	32
15511	32
15512	32
15513	32
15514	32
15515	32
15516	32
15517	32
15518	32
15519	32
15520	32
15521	32
15522	32
15523	32
15524	32
15525	32
15526	32
15527	32
15528	32
15529	32
15530	32
15531	32
15532	32
15533	32
15534	32
15535	32
15536	32
15537	32
15538	32
15539	32
15540	32
15541	32
15542	32
15543	32
15544	32
15545	32
15546	32
15547	32
15548	32
15549	32
15550	32
15551	32
15552	32
15553	32
15554	32
15555	32
15556	32
15557	32
15558	32
15559	32
15560	32
15561	32
15562	32
15563	32
15564	32
15565	32
15566	32
15567	32
15568	32
15569	32
15570	32
15571	32
15572	32
15573	32
15574	32
15575	32
15576	32
15577	32
15578	32
15579	32
15580	32
15581	32
15582	32
15583	32
15584	32
15585	32
15586	32
15587	32
15588	32
15589	32
15590	32
15591	32
15592	32
15593	32
15594	32
15595	32
15596	32
15597	32
15598	32
15599	32
15600	32
15601	32
15602	32
15603	32
15604	32
15605	32
15606	32
15607	32
15608	32
15609	32
15610	32
15611	32
15612	32
15613	32
15614	32
15615	32
15616	32
15617	32
15618	32
15619	32
15620	32
15621	32
15622	32
15623	32
15624	32
15625	32
15626	32
15627	32
15628	32
15629	32
15630	32
15631	32
15632	32
15633	32
15634	32
15635	32
15636	32
15637	32
15638	32
15639	32
15640	32
15641	32
15642	32
15643	32
15644	32
15645	32
15646	32
15647	32
15648	32
15649	32
15650	32
15651	32
15652	32
15653	32
15654	32
15655	32
15656	32
15657	32
15658	32
15659	32
15660	32
15661	32
15662	32
15663	32
15664	32
15665	32
15666	32
15667	32
15668	32
15669	32
15670	32
15671	32
15672	32
15673	32
15674	32
15675	32
15676	32
15677	32
15678	32
15679	32
15680	32
15681	32
15682	32
15683	32
15684	32
15685	32
15686	32
15687	32
15688	32
15689	32
15690	32
15691	32
15692	32
15693	32
15694	32
15695	32
15696	32
15697	32
15698	32
15699	32
15700	32
15701	32
15702	32
15703	32
15704	32
15705	32
15706	32
15707	32
15708	32
15709	32
15710	32
15711	32
15712	32
15713	32
15714	32
15715	32
15716	32
15717	32
15718	32
15719	32
15720	32
15721	32
15722	32
15723	32
15724	32
15725	32
15726	32
15727	32
15728	32
15729	32
15730	32
15731	32
15732	32
15733	32
15734	32
15735	32
15736	32
15737	32
15738	32
15739	32
15740	32
15741	32
15742	32
15743	32
15744	32
15745	32
15746	32
15747	32
15748	32
15749	32
15750	32
15751	32
15752	32
15753	32
15754	32
15755	32
15756	32
15757	32
15758	32
15759	32
15760	32
15761	32
15762	32
15763	32
15764	32
15765	32
15766	32
15767	32
15768	32
15769	32
15770	32
15771	32
15772	32
15773	32
15774	32
15775	32
15776	32
15777	32
15778	32
15779	32
15780	32
15781	32
15782	32
15783	32
15784	32
15785	32
15786	32
15787	32
15788	32
15789	32
15790	32
15791	32
15792	32
15793	32
15794	32
15795	32
15796	32
15797	32
15798	32
15799	32
15800	32
15801	32
15802	32
15803	32
15804	32
15805	32
15806	32
15807	32
15808	32
15809	32
15810	32
15811	32
15812	32
15813	32
15814	32
15815	32
15816	32
15817	32
15818	32
15819	32
15820	32
15821	32
15822	32
15823	32
15824	32
15825	32
15826	32
15827	32
15828	32
15829	32
15830	32
15831	32
15832	32
15833	32
15834	32
15835	32
15836	32
15837	32
15838	32
15839	32
15840	32
15841	32
15842	32
15843	32
15844	32
15845	32
15846	32
15847	32
15848	32
15849	32
15850	32
15851	32
15852	32
15853	32
15854	32
15855	32
15856	32
15857	32
15858	32
15859	32
15860	32
15861	32
15862	32
15863	32
15864	32
15865	32
15866	32
15867	32
15868	32
15869	32
15870	32
15871	32
15872	32
15873	32
15874	32
15875	32
15876	32
15877	32
15878	32
15879	32
15880	32
15881	32
15882	32
15883	32
15884	32
15885	32
15886	32
15887	32
15888	32
15889	32
15890	32
15891	32
15892	32
15893	32
15894	32
15895	32
15896	32
15897	32
15898	32
15899	32
15900	32
15901	32
15902	32
15903	32
15904	32
15905	32
15906	32
15907	32
15908	32
15909	32
15910	32
15911	32
15912	32
15913	32
15914	32
15915	32
15916	32
15917	32
15918	32
15919	32
15920	32
15921	32
15922	32
15923	32
15924	32
15925	32
15926	32
15927	32
15928	32
15929	32
15930	32
15931	32
15932	32
15933	32
15934	32
15935	32
15936	32
15937	32
15938	32
15939	32
15940	32
15941	32
15942	32
15943	32
15944	32
15945	32
15946	32
15947	32
15948	32
15949	32
15950	32
15951	32
15952	32
15953	32
15954	32
15955	32
15956	32
15957	32
15958	32
15959	32
15960	32
15961	32
15962	32
15963	32
15964	32
15965	32
15966	32
15967	32
15968	32
15969	32
15970	32
15971	32
15972	32
15973	32
15974	32
15975	32
15976	32
15977	32
15978	32
15979	32
15980	32
15981	32
15982	32
15983	32
15984	32
15985	32
15986	32
15987	32
15988	32
15989	32
15990	32
15991	32
15992	32
15993	32
15994	32
15995	32
15996	32
15997	32
15998	32
15999	32
16000	32
16001	32
16002	32
16003	32
16004	32
16005	32
16006	32
16007	32
16008	32
16009	32
16010	32
16011	32
16012	32
16013	32
16014	32
16015	32
16016	32
16017	32
16018	32
16019	32
16020	32
16021	32
16022	32
16023	32
16024	32
16025	32
16026	32
16027	32
16028	32
16029	32
16030	32
16031	32
16032	32
16033	32
16034	32
16035	32
16036	32
16037	32
16038	32
16039	32
16040	32
16041	32
16042	32
16043	32
16044	32
16045	32
16046	32
16047	32
16048	32
16049	32
16050	32
16051	32
16052	32
16053	32
16054	32
16055	32
16056	32
16057	32
16058	32
16059	32
16060	32
16061	32
16062	32
16063	32
16064	32
16065	32
16066	32
16067	32
16068	32
16069	32
16070	32
16071	32
16072	32
16073	32
16074	32
16075	32
16076	32
16077	32
16078	32
16079	32
16080	32
16081	32
16082	32
16083	32
16084	32
16085	32
16086	32
16087	32
16088	32
16089	32
16090	32
16091	32
16092	32
16093	32
16094	32
16095	32
16096	32
16097	32
16098	32
16099	32
16100	32
16101	32
16102	32
16103	32
16104	32
16105	32
16106	32
16107	32
16108	32
16109	32
16110	32
16111	32
16112	32
16113	32
16114	32
16115	32
16116	32
16117	32
16118	32
16119	32
16120	32
16121	32
16122	32
16123	32
16124	32
16125	32
16126	32
16127	32
16128	32
16129	32
16130	32
16131	32
16132	32
16133	32
16134	32
16135	32
16136	32
16137	32
16138	32
16139	32
16140	32
16141	32
16142	32
16143	32
16144	32
16145	32
16146	32
16147	32
16148	32
16149	32
16150	32
16151	32
16152	32
16153	32
16154	32
16155	32
16156	32
16157	32
16158	32
16159	32
16160	32
16161	32
16162	32
16163	32
16164	32
16165	32
16166	32
16167	32
16168	32
16169	32
16170	32
16171	32
16172	32
16173	32
16174	32
16175	32
16176	32
16177	32
16178	32
16179	32
16180	32
16181	32
16182	32
16183	32
16184	32
16185	32
16186	32
16187	32
16188	32
16189	32
16190	32
16191	32
16192	32
16193	32
16194	32
16195	32
16196	32
16197	32
16198	32
16199	32
16200	32
16201	32
16202	32
16203	32
16204	32
16205	32
16206	32
16207	32
16208	32
16209	32
16210	32
16211	32
16212	32
16213	32
16214	32
16215	32
16216	32
16217	32
16218	32
16219	32
16220	32
16221	32
16222	32
16223	32
16224	32
16225	32
16226	32
16227	32
16228	32
16229	32
16230	32
16231	32
16232	32
16233	32
16234	32
16235	32
16236	32
16237	32
16238	32
16239	32
16240	32
16241	32
16242	32
16243	32
16244	32
16245	32
16246	32
16247	32
16248	32
16249	32
16250	32
16251	32
16252	32
16253	32
16254	32
16255	32
16256	32
16257	32
16258	32
16259	32
16260	32
16261	32
16262	32
16263	32
16264	32
16265	32
16266	32
16267	32
16268	32
16269	32
16270	32
16271	32
16272	32
16273	32
16274	32
16275	32
16276	32
16277	32
16278	32
16279	32
16280	32
16281	32
16282	32
16283	32
16284	32
16285	32
16286	32
16287	32
16288	32
16289	32
16290	32
16291	32
16292	32
16293	32
16294	32
16295	32
16296	32
16297	32
16298	32
16299	32
16300	32
16301	32
16302	32
16303	32
16304	32
16305	32
16306	32
16307	32
16308	32
16309	32
16310	32
16311	32
16312	32
16313	32
16314	32
16315	32
16316	32
16317	32
16318	32
16319	32
16320	32
16321	32
16322	32
16323	32
16324	32
16325	32
16326	32
16327	32
16328	32
16329	32
16330	32
16331	32
16332	32
16333	32
16334	32
16335	32
16336	32
16337	32
16338	32
16339	32
16340	32
16341	32
16342	32
16343	32
16344	32
16345	32
16346	32
16347	32
16348	32
16349	32
16350	32
16351	32
16352	32
16353	32
16354	32
16355	32
16356	32
16357	32
16358	32
16359	32
16360	32
16361	32
16362	32
16363	32
16364	32
16365	32
16366	32
16367	32
16368	32
16369	32
16370	32
16371	32
16372	32
16373	32
16374	32
16375	32
16376	32
16377	32
16378	32
16379	32
16380	32
16381	32
16382	32
16383	32
16384	32
16385	32
16386	32
16387	32
16388	32
16389	32
16390	32
16391	32
16392	32
16393	32
16394	32
16395	32
16396	32
16397	32
16398	32
16399	32
16400	32
16401	32
16402	32
16403	32
16404	32
16405	32
16406	32
16407	32
16408	32
16409	32
16410	32
16411	32
16412	32
16413	32
16414	32
16415	32
16416	32
16417	32
16418	32
16419	32
16420	32
16421	32
16422	32
16423	32
16424	32
16425	32
16426	32
16427	32
16428	32
16429	32
16430	32
16431	32
16432	32
16433	32
16434	32
16435	32
16436	32
16437	32
16438	32
16439	32
16440	32
16441	32
16442	32
16443	32
16444	32
16445	32
16446	32
16447	32
16448	32
16449	32
16450	32
16451	32
16452	32
16453	32
16454	32
16455	32
16456	32
16457	32
16458	32
16459	32
16460	32
16461	32
16462	32
16463	32
16464	32
16465	32
16466	32
16467	32
16468	32
16469	32
16470	32
16471	32
16472	32
16473	32
16474	32
16475	32
16476	32
16477	32
16478	32
16479	32
16480	32
16481	32
16482	32
16483	32
16484	32
16485	32
16486	32
16487	32
16488	32
16489	32
16490	32
16491	32
16492	32
16493	32
16494	32
16495	32
16496	32
16497	32
16498	32
16499	32
16500	32
16501	32
16502	32
16503	32
16504	32
16505	32
16506	32
16507	32
16508	32
16509	32
16510	32
16511	32
16512	32
16513	32
16514	32
16515	32
16516	32
16517	32
16518	32
16519	32
16520	32
16521	32
16522	32
16523	32
16524	32
16525	32
16526	32
16527	32
16528	32
16529	32
16530	32
16531	32
16532	32
16533	32
16534	32
16535	32
16536	32
16537	32
16538	32
16539	32
16540	32
16541	32
16542	32
16543	32
16544	32
16545	32
16546	32
16547	32
16548	32
16549	32
16550	32
16551	32
16552	32
16553	32
16554	32
16555	32
16556	32
16557	32
16558	32
16559	32
16560	32
16561	32
16562	32
16563	32
16564	32
16565	32
16566	32
16567	32
16568	32
16569	32
16570	32
16571	32
16572	32
16573	32
16574	32
16575	32
16576	32
16577	32
16578	32
16579	32
16580	32
16581	32
16582	32
16583	32
16584	32
16585	32
16586	32
16587	32
16588	32
16589	32
16590	32
16591	32
16592	32
16593	32
16594	32
16595	32
16596	32
16597	32
16598	32
16599	32
16600	32
16601	32
16602	32
16603	32
16604	32
16605	32
16606	32
16607	32
16608	32
16609	32
16610	32
16611	32
16612	32
16613	32
16614	32
16615	32
16616	32
16617	32
16618	32
16619	32
16620	32
16621	32
16622	32
16623	32
16624	32
16625	32
16626	32
16627	32
16628	32
16629	32
16630	32
16631	32
16632	32
16633	32
16634	32
16635	32
16636	32
16637	32
16638	32
16639	32
16640	32
16641	32
16642	32
16643	32
16644	32
16645	32
16646	32
16647	32
16648	32
16649	32
16650	32
16651	32
16652	32
16653	32
16654	32
16655	32
16656	32
16657	32
16658	32
16659	32
16660	32
16661	32
16662	32
16663	32
16664	32
16665	32
16666	32
16667	32
16668	32
16669	32
16670	32
16671	32
16672	32
16673	32
16674	32
16675	32
16676	32
16677	32
16678	32
16679	32
16680	32
16681	32
16682	32
16683	32
16684	32
16685	32
16686	32
16687	32
16688	32
16689	32
16690	32
16691	32
16692	32
16693	32
16694	32
16695	32
16696	32
16697	32
16698	32
16699	32
16700	32
16701	32
16702	32
16703	32
16704	32
16705	32
16706	32
16707	32
16708	32
16709	32
16710	32
16711	32
16712	32
16713	32
16714	32
16715	32
16716	32
16717	32
16718	32
16719	32
16720	32
16721	32
16722	32
16723	32
16724	32
16725	32
16726	32
16727	32
16728	32
16729	32
16730	32
16731	32
16732	32
16733	32
16734	32
16735	32
16736	32
16737	32
16738	32
16739	32
16740	32
16741	32
16742	32
16743	32
16744	32
16745	32
16746	32
16747	32
16748	32
16749	32
16750	32
16751	32
16752	32
16753	32
16754	32
16755	32
16756	32
16757	32
16758	32
16759	32
16760	32
16761	32
16762	32
16763	32
16764	32
16765	32
16766	32
16767	32
16768	32
16769	32
16770	32
16771	32
16772	32
16773	32
16774	32
16775	32
16776	32
16777	32
16778	32
16779	32
16780	32
16781	32
16782	32
16783	32
16784	32
16785	32
16786	32
16787	32
16788	32
16789	32
16790	32
16791	32
16792	32
16793	32
16794	32
16795	32
16796	32
16797	32
16798	32
16799	32
16800	32
16801	32
16802	32
16803	32
16804	32
16805	32
16806	32
16807	32
16808	32
16809	32
16810	32
16811	32
16812	32
16813	32
16814	32
16815	32
16816	32
16817	32
16818	32
16819	32
16820	32
16821	32
16822	32
16823	32
16824	32
16825	32
16826	32
16827	32
16828	32
16829	32
16830	32
16831	32
16832	32
16833	32
16834	32
16835	32
16836	32
16837	32
16838	32
16839	32
16840	32
16841	32
16842	32
16843	32
16844	32
16845	32
16846	32
16847	32
16848	32
16849	32
16850	32
16851	32
16852	32
16853	32
16854	32
16855	32
16856	32
16857	32
16858	32
16859	32
16860	32
16861	32
16862	32
16863	32
16864	32
16865	32
16866	32
16867	32
16868	32
16869	32
16870	32
16871	32
16872	32
16873	32
16874	32
16875	32
16876	32
16877	32
16878	32
16879	32
16880	32
16881	32
16882	32
16883	32
16884	32
16885	32
16886	32
16887	32
16888	32
16889	32
16890	32
16891	32
16892	32
16893	32
16894	32
16895	32
16896	32
16897	32
16898	32
16899	32
16900	32
16901	32
16902	32
16903	32
16904	32
16905	32
16906	32
16907	32
16908	32
16909	32
16910	32
16911	32
16912	32
16913	32
16914	32
16915	32
16916	32
16917	32
16918	32
16919	32
16920	32
16921	32
16922	32
16923	32
16924	32
16925	32
16926	32
16927	32
16928	32
16929	32
16930	32
16931	32
16932	32
16933	32
16934	32
16935	32
16936	32
16937	32
16938	32
16939	32
16940	32
16941	32
16942	32
16943	32
16944	32
16945	32
16946	32
16947	32
16948	32
16949	32
16950	32
16951	32
16952	32
16953	32
16954	32
16955	32
16956	32
16957	32
16958	32
16959	32
16960	32
16961	32
16962	32
16963	32
16964	32
16965	32
16966	32
16967	32
16968	32
16969	32
16970	32
16971	32
16972	32
16973	32
16974	32
16975	32
16976	32
16977	32
16978	32
16979	32
16980	32
16981	32
16982	32
16983	32
16984	32
16985	32
16986	32
16987	32
16988	32
16989	32
16990	32
16991	32
16992	32
16993	32
16994	32
16995	32
16996	32
16997	32
16998	32
16999	32
17000	32
17001	32
17002	32
17003	32
17004	32
17005	32
17006	32
17007	32
17008	32
17009	32
17010	32
17011	32
17012	32
17013	32
17014	32
17015	32
17016	32
17017	32
17018	32
17019	32
17020	32
17021	32
17022	32
17023	32
17024	32
17025	32
17026	32
17027	32
17028	32
17029	32
17030	32
17031	32
17032	32
17033	32
17034	32
17035	32
17036	32
17037	32
17038	32
17039	32
17040	32
17041	32
17042	32
17043	32
17044	32
17045	32
17046	32
17047	32
17048	32
17049	32
17050	32
17051	32
17052	32
17053	32
17054	32
17055	32
17056	32
17057	32
17058	32
17059	32
17060	32
17061	32
17062	32
17063	32
17064	32
17065	32
17066	32
17067	32
17068	32
17069	32
17070	32
17071	32
17072	32
17073	32
17074	32
17075	32
17076	32
17077	32
17078	32
17079	32
17080	32
17081	32
17082	32
17083	32
17084	32
17085	32
17086	32
17087	32
17088	32
17089	32
17090	32
17091	32
17092	32
17093	32
17094	32
17095	32
17096	32
17097	32
17098	32
17099	32
17100	32
17101	32
17102	32
17103	32
17104	32
17105	32
17106	32
17107	32
17108	32
17109	32
17110	32
17111	32
17112	32
17113	32
17114	32
17115	32
17116	32
17117	32
17118	32
17119	32
17120	32
17121	32
17122	32
17123	32
17124	32
17125	32
17126	32
17127	32
17128	32
17129	32
17130	32
17131	32
17132	32
17133	32
17134	32
17135	32
17136	32
17137	32
17138	32
17139	32
17140	32
17141	32
17142	32
17143	32
17144	32
17145	32
17146	32
17147	32
17148	32
17149	32
17150	32
17151	32
17152	32
17153	32
17154	32
17155	32
17156	32
17157	32
17158	32
17159	32
17160	32
17161	32
17162	32
17163	32
17164	32
17165	32
17166	32
17167	32
17168	32
17169	32
17170	32
17171	32
17172	32
17173	32
17174	32
17175	32
17176	32
17177	32
17178	32
17179	32
17180	32
17181	32
17182	32
17183	32
17184	32
17185	32
17186	32
17187	32
17188	32
17189	32
17190	32
17191	32
17192	32
17193	32
17194	32
17195	32
17196	32
17197	32
17198	32
17199	32
17200	32
17201	32
17202	32
17203	32
17204	32
17205	32
17206	32
17207	32
17208	32
17209	32
17210	32
17211	32
17212	32
17213	32
17214	32
17215	32
17216	32
17217	32
17218	32
17219	32
17220	32
17221	32
17222	32
17223	32
17224	32
17225	32
17226	32
17227	32
17228	32
17229	32
17230	32
17231	32
17232	32
17233	32
17234	32
17235	32
17236	32
17237	32
17238	32
17239	32
17240	32
17241	32
17242	32
17243	32
17244	32
17245	32
17246	32
17247	32
17248	32
17249	32
17250	32
17251	32
17252	32
17253	32
17254	32
17255	32
17256	32
17257	32
17258	32
17259	32
17260	32
17261	32
17262	32
17263	32
17264	32
17265	32
17266	32
17267	32
17268	32
17269	32
17270	32
17271	32
17272	32
17273	32
17274	32
17275	32
17276	32
17277	32
17278	32
17279	32
17280	32
17281	32
17282	32
17283	32
17284	32
17285	32
17286	32
17287	32
17288	32
17289	32
17290	32
17291	32
17292	32
17293	32
17294	32
17295	32
17296	32
17297	32
17298	32
17299	32
17300	32
17301	32
17302	32
17303	32
17304	32
17305	32
17306	32
17307	32
17308	32
17309	32
17310	32
17311	32
17312	32
17313	32
17314	32
17315	32
17316	32
17317	32
17318	32
17319	32
17320	32
17321	32
17322	32
17323	32
17324	32
17325	32
17326	32
17327	32
17328	32
17329	32
17330	32
17331	32
17332	32
17333	32
17334	32
17335	32
17336	32
17337	32
17338	32
17339	32
17340	32
17341	32
17342	32
17343	32
17344	32
17345	32
17346	32
17347	32
17348	32
17349	32
17350	32
17351	32
17352	32
17353	32
17354	32
17355	32
17356	32
17357	32
17358	32
17359	32
17360	32
17361	32
17362	32
17363	32
17364	32
17365	32
17366	32
17367	32
17368	32
17369	32
17370	32
17371	32
17372	32
17373	32
17374	32
17375	32
17376	32
17377	32
17378	32
17379	32
17380	32
17381	32
17382	32
17383	32
17384	32
17385	32
17386	32
17387	32
17388	32
17389	32
17390	32
17391	32
17392	32
17393	32
17394	32
17395	32
17396	32
17397	32
17398	32
17399	32
17400	32
17401	32
17402	32
17403	32
17404	32
17405	32
17406	32
17407	32
17408	32
17409	32
17410	32
17411	32
17412	32
17413	32
17414	32
17415	32
17416	32
17417	32
17418	32
17419	32
17420	32
17421	32
17422	32
17423	32
17424	32
17425	32
17426	32
17427	32
17428	32
17429	32
17430	32
17431	32
17432	32
17433	32
17434	32
17435	32
17436	32
17437	32
17438	32
17439	32
17440	32
17441	32
17442	32
17443	32
17444	32
17445	32
17446	32
17447	32
17448	32
17449	32
17450	32
17451	32
17452	32
17453	32
17454	32
17455	32
17456	32
17457	32
17458	32
17459	32
17460	32
17461	32
17462	32
17463	32
17464	32
17465	32
17466	32
17467	32
17468	32
17469	32
17470	32
17471	32
17472	32
17473	32
17474	32
17475	32
17476	32
17477	32
17478	32
17479	32
17480	32
17481	32
17482	32
17483	32
17484	32
17485	32
17486	32
17487	32
17488	32
17489	32
17490	32
17491	32
17492	32
17493	32
17494	32
17495	32
17496	32
17497	32
17498	32
17499	32
17500	32
17501	32
17502	32
17503	32
17504	32
17505	32
17506	32
17507	32
17508	32
17509	32
17510	32
17511	32
17512	32
17513	32
17514	32
17515	32
17516	32
17517	32
17518	32
17519	32
17520	32
17521	32
17522	32
17523	32
17524	32
17525	32
17526	32
17527	32
17528	32
17529	32
17530	32
17531	32
17532	32
17533	32
17534	32
17535	32
17536	32
17537	32
17538	32
17539	32
17540	32
17541	32
17542	32
17543	32
17544	32
17545	32
17546	32
17547	32
17548	32
17549	32
17550	32
17551	32
17552	32
17553	32
17554	32
17555	32
17556	32
17557	32
17558	32
17559	32
17560	32
17561	32
17562	32
17563	32
17564	32
17565	32
17566	32
17567	32
17568	32
17569	32
17570	32
17571	32
17572	32
17573	32
17574	32
17575	32
17576	32
17577	32
17578	32
17579	32
17580	32
17581	32
17582	32
17583	32
17584	32
17585	32
17586	32
17587	32
17588	32
17589	32
17590	32
17591	32
17592	32
17593	32
17594	32
17595	32
17596	32
17597	32
17598	32
17599	32
17600	32
17601	32
17602	32
17603	32
17604	32
17605	32
17606	32
17607	32
17608	32
17609	32
17610	32
17611	32
17612	32
17613	32
17614	32
17615	32
17616	32
17617	32
17618	32
17619	32
17620	32
17621	32
17622	32
17623	32
17624	32
17625	32
17626	32
17627	32
17628	32
17629	32
17630	32
17631	32
17632	32
17633	32
17634	32
17635	32
17636	32
17637	32
17638	32
17639	32
17640	32
17641	32
17642	32
17643	32
17644	32
17645	32
17646	32
17647	32
17648	32
17649	32
17650	32
17651	32
17652	32
17653	32
17654	32
17655	32
17656	32
17657	32
17658	32
17659	32
17660	32
17661	32
17662	32
17663	32
17664	32
17665	32
17666	32
17667	32
17668	32
17669	32
17670	32
17671	32
17672	32
17673	32
17674	32
17675	32
17676	32
17677	32
17678	32
17679	32
17680	32
17681	32
17682	32
17683	32
17684	32
17685	32
17686	32
17687	32
17688	32
17689	32
17690	32
17691	32
17692	32
17693	32
17694	32
17695	32
17696	32
17697	32
17698	32
17699	32
17700	32
17701	32
17702	32
17703	32
17704	32
17705	32
17706	32
17707	32
17708	32
17709	32
17710	32
17711	32
17712	32
17713	32
17714	32
17715	32
17716	32
17717	32
17718	32
17719	32
17720	32
17721	32
17722	32
17723	32
17724	32
17725	32
17726	32
17727	32
17728	32
17729	32
17730	32
17731	32
17732	32
17733	32
17734	32
17735	32
17736	32
17737	32
17738	32
17739	32
17740	32
17741	32
17742	32
17743	32
17744	32
17745	32
17746	32
17747	32
17748	32
17749	32
17750	32
17751	32
17752	32
17753	32
17754	32
17755	32
17756	32
17757	32
17758	32
17759	32
17760	32
17761	32
17762	32
17763	32
17764	32
17765	32
17766	32
17767	32
17768	32
17769	32
17770	32
17771	32
17772	32
17773	32
17774	32
17775	32
17776	32
17777	32
17778	32
17779	32
17780	32
17781	32
17782	32
17783	32
17784	32
17785	32
17786	32
17787	32
17788	32
17789	32
17790	32
17791	32
17792	32
17793	32
17794	32
17795	32
17796	32
17797	32
17798	32
17799	32
17800	32
17801	32
17802	32
17803	32
17804	32
17805	32
17806	32
17807	32
17808	32
17809	32
17810	32
17811	32
17812	32
17813	32
17814	32
17815	32
17816	32
17817	32
17818	32
17819	32
17820	32
17821	32
17822	32
17823	32
17824	32
17825	32
17826	32
17827	32
17828	32
17829	32
17830	32
17831	32
17832	32
17833	32
17834	32
17835	32
17836	32
17837	32
17838	32
17839	32
17840	32
17841	32
17842	32
17843	32
17844	32
17845	32
17846	32
17847	32
17848	32
17849	32
17850	32
17851	32
17852	32
17853	32
17854	32
17855	32
17856	32
17857	32
17858	32
17859	32
17860	32
17861	32
17862	32
17863	32
17864	32
17865	32
17866	32
17867	32
17868	32
17869	32
17870	32
17871	32
17872	32
17873	32
17874	32
17875	32
17876	32
17877	32
17878	32
17879	32
17880	32
17881	32
17882	32
17883	32
17884	32
17885	32
17886	32
17887	32
17888	33
17889	33
17890	33
17891	33
17892	33
17893	33
17894	33
17895	33
17896	33
17897	33
17898	33
17899	33
17900	33
17901	33
17902	33
17903	33
17904	33
17905	33
17906	33
17907	33
17908	33
17909	33
17910	33
17911	33
17912	33
17913	33
17914	33
17915	33
17916	33
17917	33
17918	33
17919	33
17920	33
17921	33
17922	33
17923	33
17924	33
17925	33
17926	33
17927	33
17928	33
17929	33
17930	33
17931	33
17932	33
17933	33
17934	33
17935	33
17936	33
17937	33
17938	33
17939	33
17940	33
17941	33
17942	33
17943	33
17944	33
17945	33
17946	33
17947	33
17948	33
17949	33
17950	33
17951	33
17952	33
17953	33
17954	33
17955	33
17956	33
17957	33
17958	33
17959	33
17960	33
17961	33
17962	33
17963	33
17964	33
17965	33
17966	33
17967	33
17968	33
17969	33
17970	33
17971	33
17972	33
17973	33
17974	33
17975	33
17976	33
17977	33
17978	33
17979	33
17980	33
17981	33
17982	33
17983	33
17984	33
17985	33
17986	33
17987	33
17988	33
17989	33
17990	33
17991	33
17992	33
17993	33
17994	33
17995	33
17996	33
17997	33
17998	33
17999	33
18000	33

==> data/with_restart/COMB/lwheq-c.1-grdy.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	1
8	1
9	1
10	1
11	2
12	2
13	3
14	3
15	3
16	3
17	4
18	4
19	4
20	4
21	4
22	4
23	4
24	4
25	4
26	4
27	4
28	4
29	4
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	5
38	5
39	5
40	5
41	5
42	5
43	5
44	5
45	5
46	5
47	5
48	5
49	5
50	5
51	5
52	5
53	5
54	5
55	5
56	5
57	5
58	5
59	5
60	5
61	5
62	5
63	5
64	5
65	5
66	5
67	5
68	5
69	5
70	5
71	5
72	5
73	5
74	5
75	5
76	5
77	5
78	5
79	5
80	5
81	5
82	5
83	5
84	5
85	5
86	5
87	5
88	5
89	5
90	5
91	5
92	5
93	5
94	5
95	5
96	5
97	5
98	5
99	5
100	5
101	5
102	5
103	5
104	5
105	5
106	5
107	5
108	5
109	5
110	5
111	6
112	6
113	6
114	6
115	6
116	6
117	6
118	6
119	6
120	6
121	6
122	7
123	7
124	7
125	7
126	7
127	7
128	7
129	7
130	7
131	7
132	7
133	7
134	7
135	7
136	7
137	7
138	7
139	7
140	7
141	7
142	7
143	7
144	7
145	7
146	7
147	7
148	7
149	7
150	7
151	7
152	7
153	7
154	7
155	7
156	7
157	7
158	7
159	7
160	7
161	7
162	7
163	7
164	7
165	7
166	7
167	7
168	7
169	7
170	8
171	8
172	8
173	8
174	8
175	8
176	8
177	8
178	8
179	8
180	8
181	8
182	8
183	8
184	8
185	8
186	8
187	8
188	8
189	8
190	8
191	8
192	8
193	8
194	8
195	8
196	8
197	8
198	8
199	8
200	8
201	8
202	8
203	8
204	8
205	8
206	8
207	8
208	8
209	8
210	8
211	8
212	8
213	8
214	8
215	8
216	8
217	8
218	9
219	9
220	9
221	9
222	9
223	9
224	9
225	9
226	9
227	9
228	9
229	9
230	9
231	9
232	9
233	9
234	9
235	9
236	9
237	9
238	9
239	9
240	9
241	9
242	9
243	9
244	9
245	9
246	9
247	9
248	9
249	9
250	9
251	9
252	9
253	9
254	9
255	9
256	9
257	9
258	9
259	10
260	10
261	10
262	10
263	10
264	10
265	10
266	10
267	10
268	10
269	10
270	10
271	10
272	10
273	10
274	10
275	10
276	10
277	10
278	10
279	10
280	10
281	10
282	10
283	10
284	10
285	10
286	10
287	10
288	10
289	10
290	10
291	10
292	10
293	10
294	10
295	10
296	10
297	10
298	10
299	10
300	10
301	10
302	10
303	10
304	10
305	10
306	10
307	10
308	10
309	10
310	10
311	10
312	10
313	10
314	10
315	10
316	10
317	10
318	10
319	10
320	10
321	10
322	10
323	10
324	10
325	10
326	10
327	10
328	10
329	10
330	10
331	10
332	12
333	12
334	12
335	12
336	12
337	12
338	12
339	12
340	12
341	12
342	12
343	12
344	12
345	12
346	12
347	12
348	12
349	12
350	12
351	12
352	12
353	12
354	12
355	12
356	12
357	12
358	12
359	12
360	12
361	12
362	12
363	12
364	12
365	12
366	12
367	12
368	12
369	12
370	12
371	12
372	12
373	12
374	12
375	12
376	12
377	12
378	12
379	12
380	12
381	12
382	12
383	12
384	12
385	12
386	12
387	12
388	12
389	12
390	12
391	12
392	12
393	12
394	12
395	12
396	12
397	12
398	12
399	12
400	12
401	12
402	12
403	12
404	12
405	12
406	12
407	12
408	13
409	13
410	13
411	13
412	14
413	14
414	14
415	14
416	14
417	14
418	14
419	14
420	14
421	14
422	14
423	15
424	15
425	15
426	15
427	15
428	15
429	15
430	15
431	15
432	15
433	15
434	15
435	15
436	15
437	15
438	15
439	15
440	15
441	15
442	15
443	15
444	15
445	15
446	15
447	15
448	15
449	15
450	15
451	15
452	15
453	15
454	15
455	15
456	15
457	15
458	15
459	15
460	15
461	15
462	15
463	15
464	15
465	15
466	15
467	15
468	15
469	15
470	15
471	15
472	15
473	15
474	15
475	15
476	15
477	15
478	15
479	15
480	15
481	15
482	15
483	15
484	15
485	15
486	15
487	15
488	15
489	15
490	15
491	15
492	15
493	15
494	15
495	15
496	15
497	15
498	15
499	15
500	15
501	15
502	15
503	15
504	15
505	15
506	15
507	15
508	15
509	15
510	15
511	15
512	15
513	15
514	15
515	15
516	15
517	15
518	15
519	15
520	15
521	15
522	15
523	15
524	15
525	15
526	15
527	15
528	15
529	15
530	15
531	15
532	15
533	15
534	15
535	15
536	15
537	15
538	15
539	15
540	15
541	15
542	15
543	15
544	15
545	15
546	15
547	15
548	15
549	15
550	15
551	15
552	15
553	15
554	15
555	15
556	15
557	15
558	15
559	15
560	15
561	15
562	15
563	15
564	15
565	15
566	15
567	15
568	15
569	15
570	15
571	15
572	15
573	15
574	15
575	15
576	15
577	15
578	16
579	16
580	16
581	16
582	16
583	16
584	16
585	16
586	16
587	16
588	17
589	17
590	17
591	17
592	17
593	17
594	17
595	17
596	17
597	17
598	17
599	17
600	17
601	17
602	17
603	17
604	17
605	17
606	17
607	17
608	17
609	17
610	17
611	17
612	17
613	17
614	17
615	17
616	17
617	17
618	17
619	17
620	17
621	17
622	17
623	17
624	17
625	17
626	17
627	17
628	17
629	17
630	17
631	17
632	17
633	17
634	17
635	18
636	18
637	18
638	18
639	18
640	18
641	18
642	18
643	18
644	18
645	18
646	18
647	18
648	18
649	18
650	18
651	18
652	18
653	18
654	18
655	18
656	18
657	18
658	18
659	18
660	18
661	18
662	18
663	18
664	18
665	18
666	18
667	18
668	18
669	18
670	18
671	18
672	18
673	18
674	18
675	18
676	18
677	18
678	18
679	18
680	18
681	18
682	18
683	18
684	18
685	18
686	18
687	18
688	18
689	18
690	18
691	18
692	18
693	18
694	18
695	18
696	18
697	18
698	18
699	18
700	18
701	18
702	18
703	18
704	18
705	18
706	18
707	18
708	18
709	18
710	18
711	19
712	19
713	19
714	19
715	19
716	19
717	19
718	19
719	19
720	19
721	19
722	19
723	19
724	19
725	19
726	19
727	19
728	19
729	19
730	19
731	19
732	19
733	19
734	19
735	19
736	19
737	19
738	19
739	19
740	19
741	19
742	19
743	19
744	20
745	20
746	20
747	20
748	20
749	20
750	20
751	20
752	20
753	20
754	20
755	20
756	20
757	20
758	21
759	21
760	21
761	21
762	21
763	21
764	21
765	21
766	21
767	21
768	21
769	21
770	21
771	21
772	21
773	21
774	21
775	21
776	21
777	21
778	21
779	21
780	21
781	21
782	21
783	21
784	21
785	21
786	21
787	21
788	21
789	21
790	21
791	21
792	21
793	21
794	21
795	21
796	21
797	21
798	21
799	21
800	21
801	21
802	21
803	21
804	21
805	21
806	21
807	21
808	21
809	21
810	21
811	21
812	21
813	21
814	21
815	21
816	21
817	21
818	21
819	21
820	21
821	21
822	21
823	21
824	21
825	21
826	22
827	22
828	22
829	22
830	22
831	22
832	22
833	22
834	22
835	22
836	22
837	22
838	22
839	22
840	22
841	22
842	22
843	22
844	22
845	22
846	22
847	22
848	22
849	22
850	22
851	22
852	22
853	23
854	23
855	23
856	23
857	23
858	23
859	24
860	24
861	24
862	24
863	24
864	24
865	24
866	24
867	24
868	24
869	24
870	24
871	24
872	24
873	24
874	24
875	24
876	24
877	24
878	24
879	24
880	24
881	24
882	24
883	24
884	24
885	24
886	24
887	24
888	24
889	24
890	24
891	24
892	24
893	24
894	24
895	24
896	24
897	24
898	24
899	24
900	24
901	24
902	24
903	24
904	24
905	24
906	24
907	24
908	24
909	24
910	24
911	24
912	24
913	24
914	24
915	24
916	24
917	24
918	24
919	24
920	24
921	24
922	24
923	24
924	24
925	24
926	24
927	24
928	24
929	24
930	24
931	24
932	24
933	24
934	24
935	24
936	24
937	24
938	24
939	24
940	24
941	24
942	24
943	24
944	24
945	24
946	24
947	24
948	24
949	24
950	24
951	24
952	24
953	24
954	24
955	24
956	24
957	24
958	24
959	24
960	24
961	24
962	24
963	24
964	24
965	24
966	24
967	24
968	24
969	24
970	24
971	24
972	24
973	24
974	24
975	24
976	24
977	24
978	24
979	24
980	24
981	24
982	24
983	24
984	24
985	24
986	24
987	24
988	24
989	24
990	24
991	24
992	24
993	24
994	24
995	24
996	24
997	24
998	24
999	24
1000	24
1001	24
1002	24
1003	24
1004	24
1005	24
1006	24
1007	24
1008	24
1009	24
1010	24
1011	24
1012	24
1013	24
1014	24
1015	24
1016	24
1017	24
1018	24
1019	24
1020	24
1021	24
1022	24
1023	24
1024	24
1025	24
1026	24
1027	24
1028	24
1029	24
1030	24
1031	24
1032	24
1033	24
1034	24
1035	24
1036	24
1037	24
1038	24
1039	24
1040	24
1041	24
1042	24
1043	24
1044	24
1045	24
1046	24
1047	24
1048	24
1049	24
1050	24
1051	24
1052	24
1053	24
1054	24
1055	24
1056	24
1057	24
1058	24
1059	24
1060	24
1061	24
1062	24
1063	24
1064	24
1065	24
1066	24
1067	24
1068	24
1069	24
1070	24
1071	24
1072	24
1073	24
1074	24
1075	24
1076	24
1077	24
1078	24
1079	24
1080	24
1081	24
1082	24
1083	24
1084	24
1085	24
1086	24
1087	24
1088	24
1089	24
1090	24
1091	24
1092	24
1093	24
1094	24
1095	24
1096	24
1097	24
1098	24
1099	24
1100	24
1101	24
1102	24
1103	24
1104	24
1105	24
1106	24
1107	24
1108	24
1109	24
1110	24
1111	24
1112	24
1113	24
1114	24
1115	24
1116	24
1117	24
1118	24
1119	24
1120	24
1121	24
1122	24
1123	24
1124	24
1125	24
1126	24
1127	24
1128	24
1129	24
1130	24
1131	24
1132	24
1133	24
1134	24
1135	24
1136	24
1137	24
1138	24
1139	24
1140	24
1141	24
1142	24
1143	24
1144	24
1145	24
1146	24
1147	24
1148	24
1149	24
1150	24
1151	24
1152	24
1153	24
1154	24
1155	24
1156	24
1157	24
1158	24
1159	24
1160	24
1161	24
1162	24
1163	24
1164	24
1165	24
1166	24
1167	24
1168	24
1169	24
1170	24
1171	24
1172	24
1173	24
1174	24
1175	24
1176	24
1177	24
1178	24
1179	24
1180	24
1181	24
1182	24
1183	24
1184	24
1185	24
1186	24
1187	24
1188	24
1189	24
1190	24
1191	24
1192	25
1193	25
1194	25
1195	25
1196	25
1197	25
1198	25
1199	25
1200	25
1201	25
1202	25
1203	25
1204	25
1205	25
1206	25
1207	25
1208	25
1209	25
1210	25
1211	25
1212	25
1213	25
1214	25
1215	25
1216	25
1217	25
1218	25
1219	25
1220	25
1221	25
1222	25
1223	25
1224	25
1225	25
1226	25
1227	25
1228	25
1229	25
1230	25
1231	25
1232	25
1233	25
1234	25
1235	25
1236	25
1237	25
1238	25
1239	25
1240	25
1241	25
1242	25
1243	25
1244	25
1245	25
1246	25
1247	25
1248	25
1249	25
1250	25
1251	25
1252	25
1253	25
1254	25
1255	25
1256	25
1257	25
1258	25
1259	25
1260	25
1261	25
1262	25
1263	25
1264	25
1265	25
1266	25
1267	25
1268	25
1269	25
1270	25
1271	25
1272	25
1273	25
1274	25
1275	25
1276	25
1277	25
1278	25
1279	25
1280	25
1281	25
1282	25
1283	25
1284	25
1285	25
1286	25
1287	25
1288	25
1289	25
1290	25
1291	25
1292	25
1293	25
1294	26
1295	26
1296	26
1297	26
1298	26
1299	26
1300	26
1301	26
1302	26
1303	26
1304	26
1305	26
1306	26
1307	26
1308	26
1309	26
1310	26
1311	26
1312	26
1313	26
1314	26
1315	26
1316	26
1317	26
1318	26
1319	26
1320	26
1321	26
1322	26
1323	26
1324	26
1325	26
1326	26
1327	26
1328	26
1329	26
1330	26
1331	26
1332	26
1333	26
1334	26
1335	26
1336	26
1337	26
1338	26
1339	26
1340	26
1341	26
1342	26
1343	26
1344	26
1345	26
1346	26
1347	26
1348	26
1349	26
1350	26
1351	26
1352	26
1353	26
1354	26
1355	26
1356	26
1357	26
1358	26
1359	26
1360	26
1361	26
1362	26
1363	26
1364	26
1365	26
1366	26
1367	26
1368	26
1369	26
1370	26
1371	26
1372	26
1373	26
1374	26
1375	26
1376	26
1377	26
1378	26
1379	26
1380	26
1381	26
1382	26
1383	26
1384	26
1385	26
1386	26
1387	26
1388	26
1389	26
1390	26
1391	26
1392	26
1393	26
1394	26
1395	26
1396	26
1397	26
1398	26
1399	26
1400	26
1401	26
1402	26
1403	26
1404	26
1405	26
1406	26
1407	26
1408	26
1409	26
1410	26
1411	26
1412	26
1413	26
1414	26
1415	26
1416	26
1417	26
1418	26
1419	26
1420	26
1421	26
1422	26
1423	26
1424	26
1425	26
1426	26
1427	26
1428	26
1429	26
1430	26
1431	26
1432	26
1433	26
1434	26
1435	26
1436	26
1437	26
1438	26
1439	26
1440	26
1441	26
1442	26
1443	26
1444	26
1445	26
1446	26
1447	26
1448	26
1449	26
1450	26
1451	26
1452	26
1453	26
1454	26
1455	26
1456	26
1457	26
1458	26
1459	26
1460	26
1461	26
1462	26
1463	26
1464	26
1465	26
1466	26
1467	26
1468	26
1469	26
1470	26
1471	26
1472	26
1473	26
1474	26
1475	26
1476	26
1477	26
1478	26
1479	26
1480	26
1481	26
1482	26
1483	26
1484	26
1485	26
1486	26
1487	26
1488	26
1489	26
1490	26
1491	26
1492	26
1493	26
1494	26
1495	26
1496	26
1497	26
1498	26
1499	26
1500	26
1501	26
1502	26
1503	26
1504	26
1505	26
1506	26
1507	26
1508	26
1509	26
1510	26
1511	26
1512	26
1513	26
1514	26
1515	26
1516	26
1517	26
1518	26
1519	26
1520	26
1521	26
1522	26
1523	26
1524	26
1525	26
1526	26
1527	26
1528	26
1529	26
1530	26
1531	26
1532	26
1533	26
1534	26
1535	26
1536	26
1537	26
1538	26
1539	26
1540	26
1541	26
1542	26
1543	26
1544	26
1545	26
1546	26
1547	26
1548	26
1549	26
1550	26
1551	26
1552	26
1553	26
1554	26
1555	26
1556	26
1557	26
1558	26
1559	26
1560	26
1561	26
1562	26
1563	26
1564	26
1565	26
1566	26
1567	26
1568	26
1569	26
1570	26
1571	26
1572	26
1573	26
1574	26
1575	26
1576	26
1577	26
1578	26
1579	26
1580	26
1581	26
1582	26
1583	26
1584	26
1585	26
1586	26
1587	26
1588	26
1589	26
1590	26
1591	26
1592	26
1593	26
1594	26
1595	26
1596	26
1597	26
1598	26
1599	26
1600	26
1601	26
1602	26
1603	26
1604	26
1605	26
1606	26
1607	26
1608	26
1609	26
1610	26
1611	26
1612	26
1613	26
1614	26
1615	26
1616	26
1617	26
1618	26
1619	26
1620	26
1621	26
1622	26
1623	26
1624	26
1625	26
1626	26
1627	26
1628	26
1629	26
1630	26
1631	26
1632	26
1633	26
1634	26
1635	26
1636	26
1637	26
1638	26
1639	26
1640	26
1641	26
1642	26
1643	26
1644	26
1645	26
1646	26
1647	26
1648	26
1649	26
1650	26
1651	26
1652	26
1653	26
1654	26
1655	26
1656	26
1657	26
1658	26
1659	26
1660	26
1661	26
1662	26
1663	26
1664	26
1665	26
1666	26
1667	26
1668	26
1669	26
1670	26
1671	26
1672	26
1673	26
1674	26
1675	26
1676	26
1677	26
1678	26
1679	26
1680	26
1681	26
1682	26
1683	26
1684	26
1685	26
1686	26
1687	26
1688	26
1689	26
1690	26
1691	26
1692	26
1693	26
1694	26
1695	26
1696	26
1697	26
1698	26
1699	26
1700	26
1701	26
1702	26
1703	26
1704	26
1705	26
1706	26
1707	26
1708	26
1709	26
1710	26
1711	26
1712	26
1713	26
1714	26
1715	26
1716	26
1717	26
1718	26
1719	26
1720	26
1721	26
1722	26
1723	26
1724	26
1725	26
1726	26
1727	26
1728	26
1729	26
1730	26
1731	26
1732	26
1733	26
1734	26
1735	26
1736	26
1737	26
1738	26
1739	26
1740	26
1741	26
1742	26
1743	26
1744	26
1745	26
1746	26
1747	26
1748	26
1749	26
1750	26
1751	26
1752	26
1753	26
1754	26
1755	26
1756	26
1757	26
1758	26
1759	26
1760	26
1761	26
1762	26
1763	26
1764	26
1765	26
1766	26
1767	26
1768	26
1769	26
1770	26
1771	26
1772	26
1773	26
1774	26
1775	26
1776	26
1777	26
1778	26
1779	26
1780	26
1781	26
1782	26
1783	26
1784	26
1785	26
1786	26
1787	26
1788	26
1789	26
1790	26
1791	26
1792	26
1793	26
1794	26
1795	26
1796	26
1797	26
1798	26
1799	26
1800	26
1801	26
1802	26
1803	26
1804	26
1805	26
1806	26
1807	26
1808	26
1809	26
1810	26
1811	26
1812	26
1813	26
1814	26
1815	26
1816	26
1817	26
1818	26
1819	26
1820	26
1821	26
1822	26
1823	26
1824	26
1825	26
1826	26
1827	26
1828	26
1829	26
1830	26
1831	26
1832	26
1833	26
1834	26
1835	26
1836	26
1837	26
1838	26
1839	26
1840	26
1841	26
1842	26
1843	27
1844	27
1845	27
1846	27
1847	27
1848	27
1849	27
1850	27
1851	27
1852	27
1853	27
1854	27
1855	27
1856	27
1857	27
1858	27
1859	27
1860	27
1861	27
1862	27
1863	27
1864	27
1865	27
1866	27
1867	27
1868	27
1869	27
1870	27
1871	27
1872	27
1873	27
1874	27
1875	27
1876	27
1877	27
1878	27
1879	27
1880	27
1881	27
1882	27
1883	27
1884	27
1885	27
1886	27
1887	27
1888	27
1889	27
1890	27
1891	27
1892	27
1893	27
1894	27
1895	27
1896	27
1897	27
1898	27
1899	27
1900	27
1901	27
1902	27
1903	27
1904	27
1905	27
1906	27
1907	27
1908	27
1909	27
1910	27
1911	27
1912	27
1913	27
1914	27
1915	27
1916	27
1917	27
1918	27
1919	27
1920	27
1921	27
1922	27
1923	27
1924	27
1925	27
1926	27
1927	27
1928	27
1929	27
1930	27
1931	27
1932	27
1933	27
1934	27
1935	27
1936	27
1937	27
1938	27
1939	27
1940	27
1941	27
1942	27
1943	27
1944	27
1945	27
1946	27
1947	27
1948	27
1949	27
1950	27
1951	27
1952	27
1953	27
1954	27
1955	27
1956	27
1957	27
1958	27
1959	27
1960	27
1961	27
1962	27
1963	27
1964	27
1965	27
1966	27
1967	27
1968	27
1969	27
1970	27
1971	27
1972	27
1973	27
1974	27
1975	27
1976	27
1977	27
1978	27
1979	27
1980	27
1981	27
1982	27
1983	27
1984	27
1985	27
1986	27
1987	27
1988	27
1989	27
1990	27
1991	27
1992	27
1993	27
1994	27
1995	27
1996	27
1997	27
1998	27
1999	27
2000	27
2001	27
2002	27
2003	27
2004	27
2005	27
2006	27
2007	27
2008	27
2009	27
2010	27
2011	27
2012	27
2013	27
2014	27
2015	27
2016	27
2017	27
2018	27
2019	27
2020	27
2021	27
2022	27
2023	27
2024	27
2025	27
2026	27
2027	27
2028	27
2029	27
2030	27
2031	27
2032	27
2033	27
2034	27
2035	27
2036	27
2037	27
2038	27
2039	27
2040	27
2041	27
2042	27
2043	27
2044	27
2045	27
2046	27
2047	27
2048	27
2049	27
2050	27
2051	27
2052	27
2053	27
2054	27
2055	27
2056	27
2057	27
2058	27
2059	27
2060	27
2061	27
2062	27
2063	27
2064	27
2065	27
2066	27
2067	27
2068	27
2069	27
2070	27
2071	27
2072	27
2073	27
2074	27
2075	27
2076	27
2077	27
2078	27
2079	27
2080	27
2081	27
2082	27
2083	27
2084	27
2085	27
2086	27
2087	27
2088	27
2089	27
2090	27
2091	27
2092	27
2093	27
2094	27
2095	27
2096	27
2097	27
2098	27
2099	27
2100	27
2101	27
2102	27
2103	27
2104	27
2105	27
2106	27
2107	27
2108	27
2109	27
2110	27
2111	27
2112	27
2113	27
2114	27
2115	27
2116	27
2117	28
2118	28
2119	28
2120	28
2121	28
2122	28
2123	28
2124	28
2125	28
2126	28
2127	28
2128	28
2129	28
2130	28
2131	28
2132	28
2133	28
2134	28
2135	28
2136	28
2137	28
2138	28
2139	28
2140	28
2141	28
2142	28
2143	28
2144	28
2145	28
2146	28
2147	28
2148	28
2149	28
2150	28
2151	28
2152	28
2153	28
2154	28
2155	28
2156	28
2157	28
2158	28
2159	28
2160	28
2161	28
2162	28
2163	28
2164	28
2165	28
2166	28
2167	28
2168	28
2169	28
2170	28
2171	28
2172	28
2173	28
2174	28
2175	28
2176	28
2177	28
2178	28
2179	28
2180	28
2181	28
2182	28
2183	28
2184	28
2185	28
2186	28
2187	28
2188	29
2189	29
2190	29
2191	29
2192	29
2193	29
2194	29
2195	29
2196	29
2197	29
2198	29
2199	29
2200	29
2201	29
2202	29
2203	29
2204	29
2205	29
2206	29
2207	29
2208	29
2209	29
2210	29
2211	29
2212	29
2213	29
2214	29
2215	29
2216	29
2217	29
2218	29
2219	29
2220	29
2221	29
2222	29
2223	29
2224	29
2225	29
2226	29
2227	29
2228	29
2229	29
2230	29
2231	29
2232	29
2233	29
2234	29
2235	29
2236	29
2237	29
2238	29
2239	29
2240	29
2241	29
2242	29
2243	29
2244	29
2245	29
2246	29
2247	29
2248	29
2249	29
2250	29
2251	29
2252	29
2253	29
2254	29
2255	29
2256	29
2257	29
2258	29
2259	29
2260	29
2261	29
2262	29
2263	29
2264	29
2265	29
2266	29
2267	29
2268	29
2269	29
2270	29
2271	29
2272	29
2273	29
2274	29
2275	29
2276	29
2277	29
2278	29
2279	29
2280	29
2281	29
2282	29
2283	29
2284	29
2285	29
2286	29
2287	29
2288	29
2289	29
2290	29
2291	29
2292	29
2293	29
2294	29
2295	29
2296	29
2297	29
2298	29
2299	29
2300	29
2301	29
2302	29
2303	29
2304	29
2305	29
2306	29
2307	29
2308	29
2309	29
2310	29
2311	29
2312	29
2313	29
2314	29
2315	29
2316	29
2317	29
2318	29
2319	29
2320	29
2321	29
2322	29
2323	29
2324	29
2325	29
2326	29
2327	29
2328	29
2329	29
2330	29
2331	29
2332	29
2333	29
2334	29
2335	29
2336	29
2337	29
2338	29
2339	29
2340	29
2341	29
2342	29
2343	29
2344	29
2345	29
2346	29
2347	29
2348	29
2349	29
2350	29
2351	29
2352	29
2353	29
2354	29
2355	29
2356	29
2357	29
2358	29
2359	29
2360	29
2361	29
2362	29
2363	29
2364	29
2365	29
2366	29
2367	29
2368	29
2369	29
2370	29
2371	29
2372	29
2373	29
2374	29
2375	29
2376	29
2377	29
2378	29
2379	29
2380	29
2381	29
2382	29
2383	29
2384	29
2385	29
2386	29
2387	29
2388	29
2389	29
2390	29
2391	29
2392	29
2393	29
2394	29
2395	29
2396	29
2397	29
2398	29
2399	29
2400	29
2401	29
2402	29
2403	29
2404	29
2405	29
2406	29
2407	29
2408	29
2409	29
2410	29
2411	29
2412	29
2413	29
2414	29
2415	29
2416	29
2417	29
2418	29
2419	29
2420	29
2421	29
2422	29
2423	29
2424	29
2425	29
2426	29
2427	29
2428	29
2429	29
2430	29
2431	29
2432	29
2433	29
2434	29
2435	29
2436	29
2437	29
2438	29
2439	29
2440	29
2441	29
2442	29
2443	29
2444	29
2445	29
2446	29
2447	29
2448	29
2449	29
2450	29
2451	29
2452	29
2453	29
2454	29
2455	29
2456	29
2457	29
2458	29
2459	29
2460	29
2461	29
2462	29
2463	29
2464	29
2465	29
2466	29
2467	29
2468	29
2469	29
2470	29
2471	29
2472	29
2473	29
2474	29
2475	29
2476	29
2477	29
2478	29
2479	29
2480	29
2481	29
2482	29
2483	29
2484	29
2485	29
2486	29
2487	29
2488	29
2489	29
2490	29
2491	29
2492	29
2493	29
2494	29
2495	29
2496	29
2497	29
2498	29
2499	29
2500	29
2501	29
2502	29
2503	29
2504	29
2505	29
2506	29
2507	29
2508	29
2509	29
2510	29
2511	29
2512	29
2513	29
2514	29
2515	29
2516	29
2517	29
2518	29
2519	29
2520	29
2521	29
2522	29
2523	29
2524	29
2525	29
2526	29
2527	29
2528	29
2529	29
2530	29
2531	29
2532	29
2533	29
2534	29
2535	29
2536	29
2537	29
2538	29
2539	29
2540	29
2541	29
2542	29
2543	29
2544	29
2545	29
2546	29
2547	29
2548	29
2549	29
2550	29
2551	29
2552	29
2553	29
2554	29
2555	29
2556	29
2557	29
2558	29
2559	29
2560	29
2561	29
2562	29
2563	29
2564	29
2565	29
2566	29
2567	29
2568	29
2569	29
2570	29
2571	29
2572	29
2573	29
2574	29
2575	29
2576	29
2577	29
2578	29
2579	29
2580	29
2581	29
2582	29
2583	29
2584	29
2585	29
2586	29
2587	29
2588	29
2589	29
2590	29
2591	29
2592	29
2593	29
2594	29
2595	29
2596	29
2597	29
2598	29
2599	29
2600	29
2601	29
2602	29
2603	29
2604	29
2605	29
2606	29
2607	29
2608	29
2609	29
2610	29
2611	29
2612	29
2613	29
2614	29
2615	29
2616	29
2617	29
2618	29
2619	29
2620	29
2621	29
2622	29
2623	29
2624	29
2625	29
2626	29
2627	29
2628	29
2629	29
2630	29
2631	29
2632	29
2633	29
2634	29
2635	29
2636	29
2637	29
2638	29
2639	29
2640	29
2641	29
2642	29
2643	29
2644	29
2645	29
2646	29
2647	29
2648	29
2649	29
2650	29
2651	29
2652	29
2653	29
2654	29
2655	29
2656	29
2657	29
2658	29
2659	29
2660	29
2661	29
2662	29
2663	29
2664	29
2665	29
2666	29
2667	29
2668	29
2669	29
2670	29
2671	29
2672	29
2673	29
2674	29
2675	29
2676	29
2677	29
2678	29
2679	29
2680	29
2681	29
2682	29
2683	29
2684	29
2685	29
2686	29
2687	29
2688	29
2689	29
2690	29
2691	29
2692	29
2693	29
2694	29
2695	29
2696	29
2697	29
2698	29
2699	29
2700	29
2701	29
2702	29
2703	29
2704	29
2705	29
2706	29
2707	29
2708	29
2709	29
2710	29
2711	29
2712	29
2713	29
2714	29
2715	29
2716	29
2717	29
2718	29
2719	29
2720	29
2721	29
2722	29
2723	29
2724	29
2725	29
2726	29
2727	29
2728	29
2729	29
2730	29
2731	29
2732	29
2733	29
2734	29
2735	29
2736	29
2737	29
2738	29
2739	29
2740	29
2741	29
2742	29
2743	29
2744	29
2745	29
2746	29
2747	29
2748	29
2749	29
2750	29
2751	29
2752	29
2753	29
2754	29
2755	29
2756	29
2757	29
2758	29
2759	29
2760	29
2761	29
2762	29
2763	29
2764	29
2765	29
2766	29
2767	29
2768	29
2769	29
2770	29
2771	29
2772	29
2773	29
2774	29
2775	29
2776	29
2777	29
2778	29
2779	29
2780	29
2781	29
2782	29
2783	29
2784	29
2785	29
2786	29
2787	29
2788	29
2789	29
2790	29
2791	29
2792	29
2793	29
2794	29
2795	29
2796	29
2797	29
2798	29
2799	29
2800	29
2801	29
2802	29
2803	29
2804	29
2805	29
2806	29
2807	29
2808	29
2809	29
2810	29
2811	29
2812	29
2813	29
2814	29
2815	29
2816	29
2817	29
2818	29
2819	29
2820	29
2821	29
2822	29
2823	29
2824	29
2825	29
2826	29
2827	29
2828	29
2829	29
2830	29
2831	29
2832	29
2833	29
2834	29
2835	29
2836	29
2837	29
2838	29
2839	29
2840	29
2841	29
2842	29
2843	29
2844	29
2845	29
2846	29
2847	29
2848	29
2849	29
2850	29
2851	29
2852	29
2853	29
2854	29
2855	29
2856	29
2857	29
2858	29
2859	29
2860	29
2861	29
2862	29
2863	29
2864	29
2865	29
2866	29
2867	29
2868	29
2869	29
2870	29
2871	29
2872	29
2873	29
2874	29
2875	29
2876	29
2877	29
2878	29
2879	29
2880	29
2881	29
2882	29
2883	29
2884	29
2885	29
2886	29
2887	29
2888	29
2889	29
2890	29
2891	29
2892	29
2893	29
2894	29
2895	29
2896	29
2897	29
2898	29
2899	29
2900	29
2901	29
2902	29
2903	29
2904	29
2905	29
2906	29
2907	29
2908	29
2909	29
2910	29
2911	29
2912	29
2913	29
2914	29
2915	29
2916	29
2917	29
2918	29
2919	29
2920	29
2921	29
2922	29
2923	29
2924	29
2925	29
2926	29
2927	29
2928	29
2929	29
2930	29
2931	29
2932	29
2933	29
2934	29
2935	29
2936	29
2937	29
2938	29
2939	29
2940	29
2941	29
2942	29
2943	29
2944	29
2945	29
2946	29
2947	29
2948	29
2949	29
2950	29
2951	29
2952	29
2953	29
2954	29
2955	29
2956	29
2957	29
2958	29
2959	29
2960	29
2961	29
2962	29
2963	29
2964	29
2965	29
2966	29
2967	29
2968	29
2969	29
2970	29
2971	29
2972	29
2973	29
2974	29
2975	29
2976	29
2977	29
2978	29
2979	29
2980	29
2981	29
2982	29
2983	29
2984	29
2985	29
2986	29
2987	29
2988	29
2989	29
2990	29
2991	29
2992	29
2993	29
2994	29
2995	29
2996	29
2997	29
2998	29
2999	29
3000	29
3001	29
3002	29
3003	29
3004	29
3005	29
3006	29
3007	29
3008	29
3009	29
3010	29
3011	29
3012	29
3013	29
3014	29
3015	29
3016	29
3017	29
3018	29
3019	29
3020	29
3021	29
3022	29
3023	29
3024	29
3025	29
3026	29
3027	29
3028	29
3029	29
3030	29
3031	29
3032	29
3033	29
3034	29
3035	29
3036	29
3037	29
3038	29
3039	29
3040	29
3041	29
3042	29
3043	29
3044	29
3045	29
3046	29
3047	29
3048	29
3049	29
3050	29
3051	29
3052	29
3053	29
3054	29
3055	29
3056	29
3057	29
3058	29
3059	29
3060	29
3061	29
3062	29
3063	29
3064	29
3065	29
3066	29
3067	29
3068	29
3069	29
3070	29
3071	29
3072	29
3073	29
3074	29
3075	29
3076	29
3077	29
3078	29
3079	29
3080	29
3081	29
3082	29
3083	29
3084	29
3085	29
3086	29
3087	29
3088	29
3089	29
3090	29
3091	29
3092	29
3093	29
3094	29
3095	29
3096	29
3097	29
3098	29
3099	29
3100	29
3101	29
3102	29
3103	29
3104	29
3105	29
3106	29
3107	29
3108	29
3109	29
3110	29
3111	29
3112	29
3113	29
3114	29
3115	29
3116	29
3117	29
3118	29
3119	29
3120	29
3121	29
3122	29
3123	29
3124	29
3125	29
3126	29
3127	29
3128	29
3129	29
3130	29
3131	29
3132	29
3133	29
3134	29
3135	29
3136	29
3137	29
3138	29
3139	29
3140	29
3141	29
3142	29
3143	29
3144	29
3145	29
3146	29
3147	29
3148	29
3149	29
3150	29
3151	29
3152	29
3153	29
3154	29
3155	29
3156	29
3157	29
3158	29
3159	29
3160	29
3161	29
3162	29
3163	29
3164	29
3165	29
3166	29
3167	29
3168	29
3169	29
3170	29
3171	29
3172	29
3173	29
3174	29
3175	29
3176	29
3177	29
3178	29
3179	29
3180	29
3181	29
3182	29
3183	29
3184	29
3185	29
3186	29
3187	29
3188	29
3189	29
3190	29
3191	29
3192	29
3193	29
3194	29
3195	29
3196	29
3197	29
3198	29
3199	29
3200	29
3201	29
3202	29
3203	29
3204	29
3205	29
3206	29
3207	29
3208	29
3209	29
3210	29
3211	29
3212	29
3213	29
3214	29
3215	29
3216	29
3217	29
3218	29
3219	29
3220	29
3221	29
3222	29
3223	29
3224	29
3225	29
3226	29
3227	29
3228	29
3229	29
3230	29
3231	29
3232	29
3233	29
3234	29
3235	29
3236	29
3237	29
3238	29
3239	29
3240	29
3241	29
3242	29
3243	29
3244	29
3245	29
3246	29
3247	29
3248	29
3249	29
3250	29
3251	29
3252	29
3253	29
3254	29
3255	29
3256	29
3257	29
3258	29
3259	29
3260	29
3261	29
3262	29
3263	29
3264	29
3265	29
3266	29
3267	29
3268	29
3269	29
3270	29
3271	29
3272	29
3273	29
3274	29
3275	29
3276	29
3277	29
3278	29
3279	29
3280	29
3281	29
3282	29
3283	29
3284	29
3285	29
3286	29
3287	29
3288	29
3289	29
3290	29
3291	29
3292	29
3293	29
3294	29
3295	29
3296	29
3297	29
3298	29
3299	29
3300	29
3301	29
3302	29
3303	29
3304	29
3305	29
3306	29
3307	29
3308	29
3309	29
3310	29
3311	29
3312	29
3313	29
3314	29
3315	29
3316	29
3317	29
3318	29
3319	29
3320	29
3321	29
3322	29
3323	29
3324	29
3325	29
3326	29
3327	29
3328	29
3329	29
3330	29
3331	29
3332	29
3333	29
3334	29
3335	29
3336	29
3337	29
3338	29
3339	29
3340	29
3341	29
3342	29
3343	29
3344	29
3345	29
3346	29
3347	29
3348	29
3349	29
3350	29
3351	29
3352	29
3353	29
3354	29
3355	29
3356	29
3357	29
3358	29
3359	29
3360	29
3361	29
3362	29
3363	29
3364	29
3365	29
3366	29
3367	29
3368	29
3369	29
3370	29
3371	29
3372	29
3373	29
3374	29
3375	29
3376	29
3377	29
3378	29
3379	29
3380	29
3381	29
3382	29
3383	29
3384	29
3385	29
3386	29
3387	29
3388	29
3389	29
3390	29
3391	29
3392	29
3393	29
3394	29
3395	29
3396	29
3397	29
3398	29
3399	29
3400	29
3401	29
3402	29
3403	29
3404	29
3405	29
3406	29
3407	29
3408	29
3409	29
3410	29
3411	29
3412	29
3413	29
3414	29
3415	29
3416	29
3417	29
3418	29
3419	29
3420	29
3421	29
3422	29
3423	29
3424	29
3425	29
3426	29
3427	29
3428	29
3429	29
3430	29
3431	29
3432	29
3433	29
3434	29
3435	29
3436	29
3437	29
3438	29
3439	29
3440	29
3441	29
3442	29
3443	29
3444	29
3445	29
3446	29
3447	29
3448	29
3449	29
3450	29
3451	29
3452	29
3453	29
3454	29
3455	29
3456	29
3457	29
3458	29
3459	29
3460	29
3461	29
3462	29
3463	29
3464	29
3465	29
3466	29
3467	29
3468	29
3469	29
3470	29
3471	29
3472	29
3473	29
3474	29
3475	29
3476	29
3477	29
3478	29
3479	29
3480	29
3481	29
3482	29
3483	29
3484	29
3485	29
3486	29
3487	29
3488	29
3489	29
3490	29
3491	29
3492	29
3493	29
3494	29
3495	29
3496	29
3497	29
3498	29
3499	29
3500	29
3501	29
3502	29
3503	29
3504	29
3505	29
3506	29
3507	29
3508	29
3509	29
3510	29
3511	29
3512	29
3513	29
3514	29
3515	29
3516	29
3517	29
3518	29
3519	29
3520	29
3521	29
3522	29
3523	29
3524	29
3525	29
3526	29
3527	29
3528	29
3529	29
3530	29
3531	29
3532	29
3533	29
3534	29
3535	29
3536	29
3537	29
3538	29
3539	29
3540	29
3541	29
3542	29
3543	29
3544	29
3545	29
3546	29
3547	29
3548	29
3549	29
3550	29
3551	29
3552	29
3553	29
3554	29
3555	29
3556	29
3557	29
3558	29
3559	29
3560	29
3561	29
3562	29
3563	29
3564	29
3565	29
3566	29
3567	29
3568	29
3569	29
3570	29
3571	29
3572	29
3573	29
3574	29
3575	29
3576	29
3577	29
3578	29
3579	29
3580	29
3581	29
3582	29
3583	29
3584	29
3585	29
3586	29
3587	29
3588	29
3589	29
3590	29
3591	29
3592	29
3593	29
3594	29
3595	29
3596	29
3597	29
3598	29
3599	29
3600	29
3601	29
3602	29
3603	29
3604	29
3605	29
3606	29
3607	29
3608	29
3609	29
3610	29
3611	29
3612	29
3613	29
3614	29
3615	29
3616	29
3617	29
3618	29
3619	29
3620	29
3621	29
3622	29
3623	29
3624	29
3625	29
3626	29
3627	29
3628	29
3629	29
3630	29
3631	29
3632	29
3633	29
3634	29
3635	29
3636	29
3637	29
3638	29
3639	29
3640	29
3641	29
3642	29
3643	29
3644	29
3645	29
3646	29
3647	29
3648	29
3649	29
3650	29
3651	29
3652	29
3653	29
3654	29
3655	29
3656	29
3657	29
3658	29
3659	29
3660	29
3661	29
3662	29
3663	29
3664	29
3665	29
3666	29
3667	29
3668	29
3669	29
3670	29
3671	29
3672	29
3673	29
3674	29
3675	29
3676	29
3677	29
3678	29
3679	29
3680	29
3681	29
3682	29
3683	29
3684	29
3685	29
3686	29
3687	29
3688	29
3689	29
3690	29
3691	29
3692	29
3693	29
3694	29
3695	29
3696	29
3697	29
3698	29
3699	29
3700	29
3701	29
3702	29
3703	29
3704	29
3705	29
3706	29
3707	29
3708	29
3709	29
3710	29
3711	29
3712	29
3713	29
3714	29
3715	29
3716	29
3717	29
3718	29
3719	29
3720	29
3721	29
3722	29
3723	29
3724	29
3725	29
3726	29
3727	29
3728	29
3729	29
3730	29
3731	29
3732	29
3733	29
3734	29
3735	29
3736	29
3737	29
3738	29
3739	29
3740	29
3741	29
3742	29
3743	29
3744	29
3745	29
3746	29
3747	29
3748	29
3749	29
3750	29
3751	29
3752	29
3753	29
3754	29
3755	29
3756	29
3757	29
3758	29
3759	29
3760	29
3761	29
3762	29
3763	29
3764	29
3765	29
3766	29
3767	29
3768	29
3769	29
3770	29
3771	29
3772	29
3773	29
3774	29
3775	29
3776	29
3777	29
3778	29
3779	29
3780	29
3781	29
3782	29
3783	29
3784	29
3785	29
3786	29
3787	29
3788	29
3789	29
3790	29
3791	29
3792	29
3793	29
3794	29
3795	29
3796	29
3797	29
3798	29
3799	29
3800	29
3801	29
3802	29
3803	29
3804	29
3805	29
3806	29
3807	29
3808	29
3809	29
3810	29
3811	29
3812	29
3813	29
3814	29
3815	29
3816	29
3817	29
3818	29
3819	29
3820	29
3821	29
3822	29
3823	29
3824	29
3825	29
3826	29
3827	29
3828	29
3829	29
3830	29
3831	29
3832	29
3833	29
3834	29
3835	29
3836	29
3837	29
3838	29
3839	29
3840	29
3841	29
3842	29
3843	29
3844	29
3845	29
3846	29
3847	29
3848	29
3849	29
3850	29
3851	29
3852	29
3853	29
3854	29
3855	29
3856	29
3857	29
3858	29
3859	29
3860	29
3861	29
3862	29
3863	29
3864	29
3865	29
3866	29
3867	29
3868	29
3869	29
3870	29
3871	29
3872	29
3873	29
3874	29
3875	29
3876	29
3877	29
3878	29
3879	29
3880	29
3881	29
3882	29
3883	29
3884	29
3885	29
3886	29
3887	29
3888	29
3889	29
3890	29
3891	29
3892	29
3893	29
3894	29
3895	29
3896	29
3897	29
3898	29
3899	29
3900	29
3901	29
3902	29
3903	29
3904	29
3905	29
3906	29
3907	29
3908	29
3909	29
3910	29
3911	29
3912	29
3913	29
3914	29
3915	29
3916	29
3917	29
3918	29
3919	29
3920	29
3921	29
3922	29
3923	29
3924	29
3925	29
3926	29
3927	29
3928	29
3929	29
3930	29
3931	29
3932	29
3933	29
3934	29
3935	29
3936	29
3937	29
3938	29
3939	29
3940	29
3941	29
3942	29
3943	29
3944	29
3945	29
3946	29
3947	29
3948	29
3949	29
3950	29
3951	29
3952	29
3953	29
3954	29
3955	29
3956	29
3957	29
3958	29
3959	29
3960	29
3961	29
3962	29
3963	29
3964	29
3965	29
3966	29
3967	29
3968	29
3969	29
3970	29
3971	29
3972	29
3973	29
3974	29
3975	29
3976	29
3977	29
3978	29
3979	29
3980	29
3981	29
3982	29
3983	29
3984	29
3985	29
3986	29
3987	29
3988	29
3989	29
3990	29
3991	29
3992	29
3993	29
3994	29
3995	29
3996	30
3997	30
3998	30
3999	30
4000	30
4001	30
4002	30
4003	30
4004	30
4005	30
4006	30
4007	30
4008	30
4009	30
4010	30
4011	30
4012	30
4013	30
4014	30
4015	30
4016	30
4017	30
4018	30
4019	30
4020	30
4021	30
4022	30
4023	30
4024	30
4025	30
4026	30
4027	30
4028	30
4029	30
4030	30
4031	30
4032	30
4033	30
4034	30
4035	30
4036	30
4037	30
4038	30
4039	30
4040	30
4041	30
4042	30
4043	30
4044	30
4045	30
4046	30
4047	30
4048	30
4049	30
4050	30
4051	30
4052	30
4053	30
4054	30
4055	30
4056	30
4057	30
4058	30
4059	30
4060	30
4061	30
4062	30
4063	30
4064	30
4065	30
4066	30
4067	30
4068	30
4069	30
4070	30
4071	30
4072	30
4073	30
4074	30
4075	30
4076	30
4077	30
4078	30
4079	30
4080	30
4081	30
4082	30
4083	30
4084	30
4085	30
4086	30
4087	30
4088	30
4089	30
4090	30
4091	30
4092	30
4093	30
4094	30
4095	30
4096	30
4097	30
4098	30
4099	30
4100	30
4101	30
4102	30
4103	30
4104	30
4105	30
4106	30
4107	30
4108	30
4109	30
4110	30
4111	30
4112	30
4113	30
4114	30
4115	30
4116	30
4117	30
4118	30
4119	30
4120	30
4121	30
4122	30
4123	30
4124	30
4125	30
4126	30
4127	30
4128	30
4129	30
4130	30
4131	30
4132	30
4133	30
4134	30
4135	30
4136	30
4137	30
4138	30
4139	30
4140	30
4141	30
4142	30
4143	30
4144	30
4145	30
4146	30
4147	30
4148	30
4149	30
4150	30
4151	30
4152	30
4153	30
4154	30
4155	30
4156	30
4157	30
4158	30
4159	30
4160	30
4161	30
4162	30
4163	30
4164	30
4165	30
4166	30
4167	30
4168	30
4169	30
4170	30
4171	30
4172	30
4173	30
4174	30
4175	30
4176	30
4177	30
4178	30
4179	30
4180	30
4181	30
4182	30
4183	30
4184	30
4185	30
4186	30
4187	30
4188	30
4189	30
4190	30
4191	30
4192	30
4193	30
4194	30
4195	30
4196	30
4197	30
4198	30
4199	30
4200	30
4201	30
4202	30
4203	30
4204	30
4205	30
4206	30
4207	30
4208	30
4209	30
4210	30
4211	30
4212	30
4213	30
4214	30
4215	30
4216	30
4217	30
4218	30
4219	30
4220	30
4221	30
4222	30
4223	30
4224	30
4225	30
4226	30
4227	30
4228	30
4229	30
4230	30
4231	30
4232	31
4233	31
4234	31
4235	31
4236	31
4237	31
4238	31
4239	31
4240	31
4241	31
4242	31
4243	31
4244	31
4245	31
4246	31
4247	31
4248	31
4249	31
4250	31
4251	31
4252	31
4253	31
4254	31
4255	31
4256	31
4257	31
4258	31
4259	31
4260	31
4261	31
4262	31
4263	31
4264	31
4265	31
4266	31
4267	31
4268	31
4269	31
4270	31
4271	31
4272	31
4273	31
4274	31
4275	31
4276	31
4277	31
4278	31
4279	31
4280	31
4281	31
4282	31
4283	31
4284	31
4285	31
4286	31
4287	31
4288	31
4289	31
4290	31
4291	31
4292	31
4293	31
4294	31
4295	31
4296	31
4297	31
4298	31
4299	31
4300	31
4301	31
4302	31
4303	31
4304	31
4305	31
4306	31
4307	31
4308	31
4309	31
4310	31
4311	31
4312	31
4313	31
4314	31
4315	31
4316	31
4317	31
4318	31
4319	31
4320	31
4321	31
4322	31
4323	31
4324	31
4325	31
4326	31
4327	31
4328	31
4329	31
4330	31
4331	31
4332	31
4333	31
4334	31
4335	31
4336	31
4337	31
4338	31
4339	31
4340	31
4341	31
4342	31
4343	31
4344	31
4345	31
4346	31
4347	31
4348	31
4349	31
4350	31
4351	31
4352	31
4353	31
4354	31
4355	31
4356	31
4357	31
4358	31
4359	31
4360	31
4361	31
4362	31
4363	31
4364	31
4365	31
4366	31
4367	31
4368	31
4369	31
4370	31
4371	31
4372	31
4373	31
4374	31
4375	31
4376	31
4377	31
4378	31
4379	31
4380	31
4381	31
4382	31
4383	31
4384	31
4385	31
4386	31
4387	31
4388	31
4389	31
4390	31
4391	31
4392	31
4393	31
4394	31
4395	31
4396	31
4397	31
4398	31
4399	31
4400	31
4401	31
4402	31
4403	31
4404	31
4405	31
4406	31
4407	31
4408	31
4409	31
4410	31
4411	31
4412	31
4413	31
4414	31
4415	31
4416	31
4417	31
4418	31
4419	31
4420	31
4421	31
4422	31
4423	31
4424	31
4425	31
4426	31
4427	31
4428	31
4429	31
4430	31
4431	31
4432	31
4433	31
4434	31
4435	31
4436	31
4437	31
4438	31
4439	31
4440	31
4441	31
4442	31
4443	31
4444	31
4445	31
4446	31
4447	31
4448	31
4449	31
4450	31
4451	31
4452	31
4453	31
4454	31
4455	31
4456	31
4457	31
4458	31
4459	31
4460	31
4461	31
4462	31
4463	31
4464	31
4465	31
4466	31
4467	31
4468	31
4469	31
4470	31
4471	31
4472	31
4473	31
4474	31
4475	31
4476	31
4477	31
4478	31
4479	31
4480	31
4481	31
4482	31
4483	31
4484	31
4485	31
4486	31
4487	31
4488	31
4489	31
4490	31
4491	31
4492	31
4493	31
4494	31
4495	31
4496	31
4497	31
4498	31
4499	31
4500	31
4501	31
4502	31
4503	31
4504	31
4505	31
4506	31
4507	31
4508	31
4509	31
4510	31
4511	31
4512	31
4513	31
4514	31
4515	31
4516	31
4517	31
4518	31
4519	31
4520	31
4521	31
4522	31
4523	31
4524	31
4525	31
4526	31
4527	31
4528	31
4529	31
4530	31
4531	31
4532	31
4533	31
4534	31
4535	31
4536	31
4537	31
4538	31
4539	31
4540	31
4541	31
4542	31
4543	31
4544	31
4545	31
4546	31
4547	31
4548	31
4549	31
4550	31
4551	31
4552	31
4553	31
4554	31
4555	31
4556	31
4557	31
4558	31
4559	31
4560	31
4561	31
4562	31
4563	31
4564	31
4565	31
4566	31
4567	31
4568	31
4569	31
4570	31
4571	31
4572	31
4573	31
4574	31
4575	31
4576	31
4577	31
4578	31
4579	31
4580	31
4581	31
4582	31
4583	31
4584	31
4585	31
4586	31
4587	31
4588	31
4589	31
4590	31
4591	31
4592	31
4593	31
4594	31
4595	31
4596	31
4597	31
4598	31
4599	31
4600	31
4601	31
4602	31
4603	31
4604	31
4605	31
4606	31
4607	31
4608	31
4609	31
4610	31
4611	31
4612	31
4613	31
4614	31
4615	31
4616	31
4617	31
4618	31
4619	32
4620	32
4621	32
4622	32
4623	32
4624	32
4625	32
4626	32
4627	32
4628	32
4629	32
4630	32
4631	32
4632	32
4633	32
4634	32
4635	32
4636	32
4637	32
4638	32
4639	32
4640	32
4641	32
4642	32
4643	32
4644	32
4645	32
4646	32
4647	32
4648	32
4649	32
4650	32
4651	32
4652	32
4653	32
4654	32
4655	32
4656	32
4657	32
4658	32
4659	32
4660	32
4661	32
4662	32
4663	32
4664	32
4665	32
4666	32
4667	32
4668	32
4669	32
4670	32
4671	32
4672	32
4673	32
4674	32
4675	32
4676	32
4677	32
4678	32
4679	32
4680	32
4681	32
4682	32
4683	32
4684	32
4685	32
4686	32
4687	32
4688	32
4689	32
4690	32
4691	32
4692	32
4693	32
4694	32
4695	32
4696	32
4697	32
4698	32
4699	32
4700	32
4701	32
4702	32
4703	32
4704	32
4705	32
4706	32
4707	32
4708	32
4709	32
4710	32
4711	32
4712	32
4713	32
4714	32
4715	32
4716	32
4717	32
4718	32
4719	32
4720	32
4721	32
4722	32
4723	32
4724	32
4725	32
4726	32
4727	32
4728	32
4729	32
4730	32
4731	32
4732	32
4733	32
4734	32
4735	32
4736	32
4737	32
4738	32
4739	32
4740	32
4741	32
4742	32
4743	32
4744	32
4745	32
4746	32
4747	32
4748	32
4749	32
4750	32
4751	32
4752	32
4753	32
4754	32
4755	32
4756	32
4757	32
4758	32
4759	32
4760	32
4761	32
4762	32
4763	32
4764	32
4765	32
4766	32
4767	32
4768	32
4769	32
4770	32
4771	32
4772	32
4773	32
4774	32
4775	32
4776	32
4777	32
4778	32
4779	32
4780	32
4781	32
4782	32
4783	32
4784	32
4785	32
4786	32
4787	32
4788	32
4789	32
4790	32
4791	32
4792	32
4793	32
4794	32
4795	32
4796	32
4797	32
4798	32
4799	32
4800	32
4801	32
4802	32
4803	32
4804	32
4805	32
4806	32
4807	32
4808	32
4809	32
4810	32
4811	32
4812	32
4813	32
4814	32
4815	32
4816	32
4817	32
4818	32
4819	32
4820	32
4821	32
4822	32
4823	32
4824	32
4825	32
4826	32
4827	32
4828	32
4829	32
4830	32
4831	32
4832	32
4833	32
4834	32
4835	32
4836	32
4837	32
4838	32
4839	32
4840	32
4841	32
4842	32
4843	32
4844	32
4845	32
4846	32
4847	32
4848	32
4849	32
4850	32
4851	32
4852	32
4853	32
4854	32
4855	32
4856	32
4857	32
4858	32
4859	32
4860	32
4861	32
4862	32
4863	32
4864	32
4865	32
4866	32
4867	32
4868	32
4869	32
4870	32
4871	32
4872	32
4873	32
4874	32
4875	32
4876	32
4877	32
4878	32
4879	32
4880	32
4881	32
4882	32
4883	32
4884	32
4885	32
4886	32
4887	32
4888	32
4889	32
4890	32
4891	32
4892	32
4893	32
4894	32
4895	32
4896	32
4897	32
4898	32
4899	32
4900	32
4901	32
4902	32
4903	32
4904	32
4905	32
4906	32
4907	32
4908	32
4909	32
4910	32
4911	32
4912	32
4913	32
4914	32
4915	32
4916	32
4917	32
4918	32
4919	32
4920	32
4921	32
4922	32
4923	32
4924	32
4925	32
4926	32
4927	32
4928	32
4929	32
4930	32
4931	32
4932	32
4933	32
4934	32
4935	32
4936	32
4937	32
4938	32
4939	32
4940	32
4941	32
4942	32
4943	32
4944	32
4945	32
4946	32
4947	32
4948	32
4949	32
4950	32
4951	32
4952	32
4953	32
4954	32
4955	32
4956	32
4957	32
4958	32
4959	32
4960	32
4961	32
4962	32
4963	32
4964	32
4965	32
4966	32
4967	32
4968	32
4969	32
4970	32
4971	32
4972	32
4973	32
4974	32
4975	32
4976	32
4977	32
4978	32
4979	32
4980	32
4981	32
4982	32
4983	32
4984	32
4985	32
4986	32
4987	32
4988	32
4989	32
4990	32
4991	32
4992	32
4993	32
4994	32
4995	32
4996	32
4997	32
4998	32
4999	32
5000	32
5001	32
5002	32
5003	32
5004	32
5005	32
5006	32
5007	32
5008	32
5009	32
5010	32
5011	32
5012	32
5013	32
5014	32
5015	32
5016	32
5017	32
5018	32
5019	32
5020	32
5021	32
5022	32
5023	32
5024	32
5025	32
5026	32
5027	32
5028	32
5029	32
5030	32
5031	32
5032	32
5033	32
5034	32
5035	32
5036	32
5037	32
5038	32
5039	32
5040	32
5041	32
5042	32
5043	32
5044	32
5045	32
5046	32
5047	32
5048	32
5049	32
5050	32
5051	32
5052	32
5053	32
5054	32
5055	32
5056	32
5057	32
5058	32
5059	32
5060	32
5061	32
5062	32
5063	32
5064	32
5065	32
5066	32
5067	32
5068	32
5069	32
5070	32
5071	32
5072	32
5073	32
5074	32
5075	32
5076	32
5077	32
5078	32
5079	32
5080	32
5081	32
5082	32
5083	32
5084	32
5085	32
5086	32
5087	32
5088	32
5089	32
5090	32
5091	32
5092	32
5093	32
5094	32
5095	32
5096	32
5097	32
5098	32
5099	32
5100	32
5101	32
5102	32
5103	32
5104	32
5105	32
5106	32
5107	32
5108	32
5109	32
5110	32
5111	32
5112	32
5113	32
5114	32
5115	32
5116	32
5117	32
5118	32
5119	32
5120	32
5121	32
5122	32
5123	32
5124	32
5125	32
5126	32
5127	32
5128	32
5129	32
5130	32
5131	32
5132	32
5133	32
5134	32
5135	32
5136	32
5137	32
5138	32
5139	32
5140	32
5141	32
5142	32
5143	32
5144	32
5145	32
5146	32
5147	32
5148	32
5149	32
5150	32
5151	32
5152	32
5153	32
5154	32
5155	32
5156	32
5157	32
5158	32
5159	32
5160	32
5161	32
5162	32
5163	32
5164	32
5165	32
5166	32
5167	32
5168	32
5169	32
5170	32
5171	32
5172	32
5173	32
5174	32
5175	32
5176	32
5177	32
5178	32
5179	32
5180	32
5181	32
5182	32
5183	32
5184	32
5185	32
5186	32
5187	32
5188	32
5189	32
5190	32
5191	32
5192	32
5193	32
5194	32
5195	32
5196	32
5197	32
5198	32
5199	32
5200	32
5201	32
5202	32
5203	32
5204	32
5205	32
5206	32
5207	32
5208	32
5209	32
5210	32
5211	32
5212	32
5213	32
5214	32
5215	32
5216	32
5217	32
5218	32
5219	32
5220	32
5221	32
5222	32
5223	32
5224	32
5225	32
5226	32
5227	32
5228	32
5229	32
5230	32
5231	32
5232	32
5233	32
5234	32
5235	32
5236	32
5237	32
5238	32
5239	32
5240	32
5241	32
5242	32
5243	32
5244	32
5245	32
5246	32
5247	32
5248	32
5249	32
5250	32
5251	32
5252	32
5253	32
5254	32
5255	32
5256	32
5257	32
5258	32
5259	32
5260	32
5261	32
5262	32
5263	32
5264	32
5265	32
5266	32
5267	32
5268	32
5269	32
5270	32
5271	32
5272	32
5273	32
5274	32
5275	32
5276	32
5277	32
5278	32
5279	32
5280	32
5281	32
5282	32
5283	32
5284	32
5285	32
5286	32
5287	32
5288	32
5289	32
5290	32
5291	32
5292	32
5293	32
5294	32
5295	32
5296	32
5297	32
5298	32
5299	32
5300	32
5301	32
5302	32
5303	32
5304	32
5305	32
5306	32
5307	32
5308	32
5309	32
5310	32
5311	32
5312	32
5313	32
5314	32
5315	32
5316	32
5317	32
5318	32
5319	32
5320	32
5321	32
5322	32
5323	32
5324	32
5325	32
5326	32
5327	32
5328	32
5329	32
5330	32
5331	32
5332	32
5333	32
5334	32
5335	32
5336	32
5337	32
5338	32
5339	32
5340	32
5341	32
5342	32
5343	32
5344	32
5345	32
5346	32
5347	32
5348	32
5349	32
5350	32
5351	32
5352	32
5353	32
5354	32
5355	32
5356	32
5357	32
5358	32
5359	32
5360	32
5361	32
5362	32
5363	32
5364	32
5365	32
5366	32
5367	32
5368	32
5369	32
5370	32
5371	32
5372	32
5373	32
5374	32
5375	32
5376	32
5377	32
5378	32
5379	32
5380	32
5381	32
5382	32
5383	32
5384	32
5385	32
5386	32
5387	32
5388	32
5389	32
5390	32
5391	32
5392	32
5393	32
5394	32
5395	32
5396	32
5397	32
5398	32
5399	32
5400	32
5401	32
5402	32
5403	32
5404	32
5405	32
5406	32
5407	32
5408	32
5409	32
5410	32
5411	32
5412	32
5413	32
5414	32
5415	32
5416	32
5417	32
5418	32
5419	32
5420	32
5421	32
5422	32
5423	32
5424	32
5425	32
5426	32
5427	32
5428	32
5429	32
5430	32
5431	32
5432	32
5433	32
5434	32
5435	32
5436	32
5437	32
5438	32
5439	32
5440	32
5441	32
5442	32
5443	32
5444	32
5445	32
5446	32
5447	32
5448	32
5449	32
5450	32
5451	32
5452	32
5453	32
5454	32
5455	32
5456	32
5457	32
5458	32
5459	32
5460	32
5461	32
5462	32
5463	32
5464	32
5465	32
5466	32
5467	32
5468	32
5469	32
5470	33
5471	33
5472	33
5473	33
5474	33
5475	33
5476	33
5477	33
5478	33
5479	33
5480	33
5481	33
5482	33
5483	33
5484	33
5485	33
5486	33
5487	33
5488	33
5489	33
5490	33
5491	33
5492	33
5493	33
5494	33
5495	33
5496	33
5497	33
5498	33
5499	33
5500	33
5501	33
5502	33
5503	33
5504	33
5505	33
5506	33
5507	33
5508	33
5509	33
5510	33
5511	33
5512	33
5513	33
5514	33
5515	33
5516	33
5517	33
5518	33
5519	33
5520	33
5521	33
5522	33
5523	33
5524	33
5525	33
5526	33
5527	33
5528	33
5529	33
5530	33
5531	33
5532	33
5533	33
5534	33
5535	33
5536	33
5537	33
5538	33
5539	33
5540	33
5541	33
5542	33
5543	33
5544	33
5545	33
5546	33
5547	33
5548	33
5549	33
5550	33
5551	33
5552	33
5553	33
5554	33
5555	33
5556	33
5557	33
5558	33
5559	33
5560	33
5561	33
5562	33
5563	33
5564	33
5565	33
5566	33
5567	33
5568	33
5569	33
5570	33
5571	33
5572	33
5573	33
5574	33
5575	33
5576	33
5577	33
5578	33
5579	33
5580	33
5581	33
5582	33
5583	33
5584	33
5585	33
5586	33
5587	33
5588	33
5589	33
5590	33
5591	33
5592	33
5593	33
5594	33
5595	33
5596	33
5597	33
5598	33
5599	33
5600	33
5601	33
5602	33
5603	33
5604	33
5605	33
5606	33
5607	33
5608	33
5609	33
5610	33
5611	33
5612	33
5613	33
5614	33
5615	33
5616	33
5617	33
5618	33
5619	33
5620	33
5621	33
5622	33
5623	33
5624	33
5625	33
5626	33
5627	33
5628	33
5629	33
5630	33
5631	33
5632	33
5633	33
5634	33
5635	33
5636	33
5637	33
5638	33
5639	33
5640	33
5641	33
5642	33
5643	33
5644	33
5645	33
5646	33
5647	33
5648	33
5649	33
5650	33
5651	33
5652	33
5653	33
5654	33
5655	33
5656	33
5657	33
5658	33
5659	33
5660	33
5661	33
5662	33
5663	33
5664	33
5665	33
5666	33
5667	33
5668	33
5669	33
5670	33
5671	33
5672	33
5673	33
5674	33
5675	33
5676	33
5677	33
5678	33
5679	33
5680	33
5681	33
5682	33
5683	33
5684	33
5685	33
5686	33
5687	33
5688	33
5689	33
5690	33
5691	33
5692	33
5693	33
5694	33
5695	33
5696	33
5697	33
5698	33
5699	33
5700	33
5701	33
5702	33
5703	33
5704	33
5705	33
5706	33
5707	33
5708	33
5709	33
5710	33
5711	33
5712	33
5713	33
5714	33
5715	33
5716	33
5717	33
5718	33
5719	33
5720	33
5721	33
5722	33
5723	33
5724	33
5725	33
5726	33
5727	33
5728	33
5729	33
5730	33
5731	33
5732	33
5733	33
5734	33
5735	33
5736	33
5737	33
5738	33
5739	33
5740	33
5741	33
5742	33
5743	33
5744	33
5745	33
5746	33
5747	33
5748	33
5749	33
5750	33
5751	33
5752	33
5753	33
5754	33
5755	33
5756	33
5757	33
5758	33
5759	33
5760	33
5761	33
5762	33
5763	33
5764	33
5765	33
5766	33
5767	33
5768	33
5769	33
5770	33
5771	33
5772	33
5773	33
5774	33
5775	33
5776	33
5777	33
5778	33
5779	33
5780	33
5781	33
5782	33
5783	33
5784	33
5785	33
5786	33
5787	33
5788	33
5789	33
5790	33
5791	33
5792	33
5793	33
5794	33
5795	33
5796	33
5797	33
5798	33
5799	33
5800	33
5801	33
5802	33
5803	33
5804	33
5805	33
5806	33
5807	33
5808	33
5809	33
5810	33
5811	33
5812	33
5813	33
5814	33
5815	33
5816	33
5817	33
5818	33
5819	33
5820	33
5821	33
5822	33
5823	33
5824	33
5825	33
5826	33
5827	33
5828	33
5829	33
5830	33
5831	33
5832	33
5833	33
5834	33
5835	33
5836	33
5837	33
5838	33
5839	33
5840	33
5841	33
5842	33
5843	33
5844	33
5845	33
5846	33
5847	33
5848	33
5849	33
5850	33
5851	33
5852	33
5853	33
5854	33
5855	33
5856	33
5857	33
5858	33
5859	33
5860	33
5861	33
5862	33
5863	33
5864	33
5865	33
5866	33
5867	33
5868	33
5869	33
5870	33
5871	33
5872	33
5873	33
5874	33
5875	33
5876	33
5877	33
5878	33
5879	33
5880	33
5881	33
5882	33
5883	33
5884	33
5885	33
5886	33
5887	33
5888	33
5889	33
5890	33
5891	33
5892	33
5893	33
5894	33
5895	33
5896	33
5897	33
5898	33
5899	33
5900	33
5901	33
5902	33
5903	33
5904	33
5905	33
5906	33
5907	33
5908	33
5909	33
5910	33
5911	33
5912	33
5913	33
5914	33
5915	33
5916	33
5917	33
5918	33
5919	33
5920	33
5921	33
5922	33
5923	33
5924	33
5925	33
5926	33
5927	33
5928	33
5929	33
5930	33
5931	33
5932	33
5933	33
5934	33
5935	33
5936	33
5937	33
5938	33
5939	33
5940	33
5941	33
5942	33
5943	33
5944	33
5945	33
5946	33
5947	33
5948	33
5949	33
5950	33
5951	33
5952	33
5953	33
5954	33
5955	33
5956	33
5957	33
5958	33
5959	33
5960	33
5961	33
5962	33
5963	33
5964	33
5965	33
5966	33
5967	33
5968	33
5969	33
5970	33
5971	33
5972	33
5973	33
5974	33
5975	33
5976	33
5977	33
5978	33
5979	33
5980	33
5981	33
5982	33
5983	33
5984	33
5985	33
5986	33
5987	33
5988	33
5989	33
5990	33
5991	33
5992	33
5993	33
5994	33
5995	33
5996	33
5997	33
5998	33
5999	33
6000	33
6001	33
6002	33
6003	33
6004	33
6005	33
6006	33
6007	33
6008	33
6009	33
6010	33
6011	33
6012	33
6013	33
6014	33
6015	33
6016	33
6017	33
6018	33
6019	33
6020	33
6021	33
6022	33
6023	33
6024	33
6025	33
6026	33
6027	33
6028	33
6029	33
6030	33
6031	33
6032	33
6033	33
6034	33
6035	33
6036	33
6037	33
6038	33
6039	33
6040	33
6041	33
6042	33
6043	33
6044	33
6045	33
6046	33
6047	33
6048	33
6049	33
6050	33
6051	33
6052	33
6053	33
6054	33
6055	33
6056	33
6057	33
6058	33
6059	33
6060	33
6061	33
6062	33
6063	33
6064	33
6065	33
6066	33
6067	33
6068	33
6069	33
6070	33
6071	33
6072	33
6073	33
6074	33
6075	33
6076	33
6077	33
6078	33
6079	33
6080	33
6081	33
6082	33
6083	33
6084	33
6085	33
6086	33
6087	33
6088	33
6089	33
6090	33
6091	33
6092	33
6093	33
6094	33
6095	33
6096	33
6097	33
6098	33
6099	33
6100	33
6101	33
6102	33
6103	33
6104	33
6105	33
6106	33
6107	33
6108	33
6109	33
6110	33
6111	33
6112	33
6113	33
6114	33
6115	33
6116	33
6117	33
6118	33
6119	33
6120	33
6121	33
6122	33
6123	33
6124	33
6125	33
6126	33
6127	33
6128	33
6129	33
6130	33
6131	33
6132	33
6133	33
6134	33
6135	33
6136	33
6137	33
6138	33
6139	33
6140	33
6141	33
6142	33
6143	33
6144	33
6145	33
6146	33
6147	33
6148	33
6149	33
6150	33
6151	33
6152	33
6153	33
6154	33
6155	33
6156	33
6157	33
6158	33
6159	33
6160	33
6161	33
6162	33
6163	33
6164	33
6165	33
6166	33
6167	33
6168	33
6169	33
6170	33
6171	33
6172	33
6173	33
6174	33
6175	33
6176	33
6177	33
6178	33
6179	33
6180	33
6181	33
6182	33
6183	33
6184	33
6185	33
6186	33
6187	33
6188	33
6189	33
6190	33
6191	33
6192	33
6193	33
6194	33
6195	33
6196	33
6197	33
6198	33
6199	33
6200	33
6201	33
6202	33
6203	33
6204	33
6205	33
6206	33
6207	33
6208	33
6209	33
6210	33
6211	33
6212	33
6213	33
6214	33
6215	33
6216	33
6217	33
6218	33
6219	33
6220	33
6221	33
6222	33
6223	33
6224	33
6225	33
6226	33
6227	33
6228	33
6229	33
6230	33
6231	33
6232	33
6233	33
6234	33
6235	33
6236	33
6237	33
6238	33
6239	33
6240	33
6241	33
6242	33
6243	33
6244	33
6245	33
6246	33
6247	33
6248	33
6249	33
6250	33
6251	33
6252	33
6253	33
6254	33
6255	33
6256	33
6257	33
6258	33
6259	33
6260	33
6261	33
6262	33
6263	33
6264	33
6265	33
6266	33
6267	33
6268	33
6269	33
6270	33
6271	33
6272	33
6273	33
6274	33
6275	33
6276	33
6277	33
6278	33
6279	33
6280	33
6281	33
6282	33
6283	33
6284	33
6285	33
6286	33
6287	33
6288	33
6289	33
6290	33
6291	33
6292	33
6293	33
6294	33
6295	33
6296	33
6297	33
6298	33
6299	33
6300	33
6301	33
6302	33
6303	33
6304	33
6305	33
6306	33
6307	33
6308	33
6309	33
6310	33
6311	33
6312	33
6313	33
6314	33
6315	33
6316	33
6317	33
6318	33
6319	33
6320	33
6321	33
6322	33
6323	33
6324	33
6325	33
6326	33
6327	33
6328	33
6329	33
6330	33
6331	33
6332	33
6333	33
6334	33
6335	33
6336	33
6337	33
6338	33
6339	33
6340	33
6341	33
6342	33
6343	33
6344	33
6345	33
6346	33
6347	33
6348	33
6349	33
6350	33
6351	33
6352	33
6353	33
6354	33
6355	33
6356	33
6357	33
6358	33
6359	33
6360	33
6361	33
6362	33
6363	33
6364	33
6365	33
6366	33
6367	33
6368	33
6369	33
6370	33
6371	33
6372	33
6373	33
6374	33
6375	33
6376	33
6377	33
6378	33
6379	33
6380	33
6381	33
6382	33
6383	33
6384	33
6385	33
6386	33
6387	33
6388	33
6389	33
6390	33
6391	33
6392	33
6393	33
6394	33
6395	33
6396	33
6397	33
6398	33
6399	33
6400	33
6401	33
6402	33
6403	33
6404	33
6405	33
6406	33
6407	33
6408	33
6409	33
6410	33
6411	33
6412	33
6413	33
6414	33
6415	33
6416	33
6417	33
6418	33
6419	33
6420	33
6421	33
6422	33
6423	33
6424	33
6425	33
6426	33
6427	33
6428	33
6429	33
6430	33
6431	33
6432	33
6433	33
6434	33
6435	33
6436	33
6437	33
6438	33
6439	33
6440	33
6441	33
6442	33
6443	33
6444	33
6445	33
6446	33
6447	33
6448	33
6449	33
6450	33
6451	33
6452	33
6453	33
6454	33
6455	33
6456	33
6457	33
6458	33
6459	33
6460	33
6461	33
6462	33
6463	33
6464	33
6465	33
6466	33
6467	33
6468	33
6469	33
6470	33
6471	33
6472	33
6473	33
6474	33
6475	33
6476	33
6477	33
6478	33
6479	33
6480	33
6481	33
6482	33
6483	33
6484	33
6485	33
6486	33
6487	33
6488	33
6489	33
6490	33
6491	33
6492	33
6493	33
6494	33
6495	33
6496	33
6497	33
6498	33
6499	33
6500	33
6501	33
6502	33
6503	33
6504	33
6505	33
6506	33
6507	33
6508	33
6509	33
6510	33
6511	33
6512	33
6513	33
6514	33
6515	33
6516	33
6517	33
6518	33
6519	33
6520	33
6521	33
6522	33
6523	33
6524	33
6525	33
6526	33
6527	33
6528	33
6529	33
6530	33
6531	33
6532	33
6533	33
6534	33
6535	33
6536	33
6537	33
6538	33
6539	33
6540	33
6541	33
6542	33
6543	33
6544	33
6545	33
6546	33
6547	33
6548	33
6549	33
6550	33
6551	33
6552	33
6553	33
6554	33
6555	33
6556	33
6557	33
6558	33
6559	33
6560	33
6561	33
6562	33
6563	33
6564	33
6565	33
6566	33
6567	33
6568	33
6569	33
6570	33
6571	33
6572	33
6573	33
6574	33
6575	33
6576	33
6577	33
6578	33
6579	33
6580	33
6581	33
6582	33
6583	33
6584	33
6585	33
6586	33
6587	33
6588	33
6589	33
6590	33
6591	33
6592	33
6593	33
6594	33
6595	33
6596	33
6597	33
6598	33
6599	33
6600	33
6601	33
6602	33
6603	33
6604	33
6605	33
6606	33
6607	33
6608	33
6609	33
6610	33
6611	33
6612	33
6613	33
6614	33
6615	33
6616	33
6617	33
6618	33
6619	33
6620	33
6621	33
6622	33
6623	33
6624	33
6625	33
6626	33
6627	33
6628	33
6629	33
6630	33
6631	33
6632	33
6633	33
6634	33
6635	33
6636	33
6637	33
6638	33
6639	33
6640	33
6641	33
6642	33
6643	33
6644	33
6645	33
6646	33
6647	33
6648	33
6649	33
6650	33
6651	33
6652	33
6653	33
6654	33
6655	33
6656	33
6657	33
6658	33
6659	33
6660	33
6661	33
6662	33
6663	33
6664	33
6665	33
6666	33
6667	33
6668	33
6669	33
6670	33
6671	33
6672	33
6673	33
6674	33
6675	33
6676	33
6677	33
6678	33
6679	33
6680	33
6681	33
6682	33
6683	33
6684	33
6685	33
6686	33
6687	33
6688	33
6689	33
6690	33
6691	33
6692	33
6693	33
6694	33
6695	33
6696	33
6697	33
6698	33
6699	33
6700	33
6701	33
6702	33
6703	33
6704	33
6705	33
6706	33
6707	33
6708	33
6709	33
6710	33
6711	33
6712	33
6713	33
6714	33
6715	33
6716	33
6717	33
6718	33
6719	33
6720	33
6721	33
6722	33
6723	33
6724	33
6725	33
6726	33
6727	33
6728	33
6729	33
6730	33
6731	33
6732	33
6733	33
6734	33
6735	33
6736	33
6737	33
6738	33
6739	33
6740	33
6741	33
6742	33
6743	33
6744	33
6745	33
6746	33
6747	33
6748	33
6749	33
6750	33
6751	33
6752	33
6753	33
6754	33
6755	33
6756	33
6757	33
6758	33
6759	33
6760	33
6761	33
6762	33
6763	33
6764	33
6765	33
6766	33
6767	33
6768	33
6769	33
6770	33
6771	33
6772	33
6773	33
6774	33
6775	33
6776	33
6777	33
6778	33
6779	33
6780	33
6781	33
6782	33
6783	33
6784	33
6785	33
6786	33
6787	33
6788	33
6789	33
6790	33
6791	33
6792	33
6793	33
6794	33
6795	33
6796	33
6797	33
6798	33
6799	33
6800	33
6801	33
6802	33
6803	33
6804	33
6805	33
6806	33
6807	33
6808	33
6809	33
6810	33
6811	33
6812	33
6813	33
6814	33
6815	33
6816	33
6817	33
6818	33
6819	33
6820	33
6821	33
6822	33
6823	33
6824	33
6825	33
6826	33
6827	33
6828	33
6829	33
6830	33
6831	33
6832	33
6833	33
6834	33
6835	33
6836	33
6837	33
6838	33
6839	33
6840	33
6841	33
6842	33
6843	33
6844	33
6845	33
6846	33
6847	33
6848	33
6849	33
6850	33
6851	33
6852	33
6853	33
6854	33
6855	33
6856	33
6857	33
6858	33
6859	33
6860	33
6861	33
6862	33
6863	33
6864	33
6865	33
6866	33
6867	33
6868	33
6869	33
6870	33
6871	33
6872	33
6873	33
6874	33
6875	33
6876	33
6877	33
6878	33
6879	33
6880	33
6881	33
6882	33
6883	33
6884	33
6885	33
6886	33
6887	33
6888	33
6889	33
6890	33
6891	33
6892	33
6893	33
6894	33
6895	33
6896	33
6897	33
6898	33
6899	33
6900	33
6901	33
6902	33
6903	33
6904	33
6905	33
6906	33
6907	33
6908	33
6909	33
6910	33
6911	33
6912	33
6913	33
6914	33
6915	33
6916	33
6917	33
6918	33
6919	33
6920	33
6921	33
6922	33
6923	33
6924	33
6925	33
6926	33
6927	33
6928	33
6929	33
6930	33
6931	33
6932	33
6933	33
6934	33
6935	33
6936	33
6937	33
6938	33
6939	33
6940	33
6941	33
6942	33
6943	33
6944	33
6945	33
6946	33
6947	33
6948	33
6949	33
6950	33
6951	33
6952	33
6953	33
6954	33
6955	33
6956	33
6957	33
6958	33
6959	33
6960	33
6961	33
6962	33
6963	33
6964	33
6965	33
6966	33
6967	33
6968	33
6969	33
6970	33
6971	33
6972	33
6973	33
6974	33
6975	33
6976	33
6977	33
6978	33
6979	33
6980	33
6981	33
6982	33
6983	33
6984	33
6985	33
6986	33
6987	33
6988	33
6989	33
6990	33
6991	33
6992	33
6993	33
6994	33
6995	33
6996	33
6997	33
6998	33
6999	33
7000	33
7001	33
7002	33
7003	33
7004	33
7005	33
7006	33
7007	33
7008	33
7009	33
7010	33
7011	33
7012	33
7013	33
7014	33
7015	33
7016	33
7017	33
7018	33
7019	33
7020	33
7021	33
7022	33
7023	33
7024	33
7025	33
7026	33
7027	33
7028	33
7029	33
7030	33
7031	33
7032	33
7033	33
7034	33
7035	33
7036	33
7037	33
7038	33
7039	33
7040	33
7041	33
7042	33
7043	33
7044	33
7045	33
7046	33
7047	33
7048	33
7049	33
7050	33
7051	33
7052	33
7053	33
7054	33
7055	33
7056	33
7057	33
7058	33
7059	33
7060	33
7061	33
7062	33
7063	33
7064	33
7065	33
7066	33
7067	33
7068	33
7069	33
7070	33
7071	33
7072	33
7073	33
7074	33
7075	33
7076	34
7077	34
7078	34
7079	34
7080	34
7081	34
7082	34
7083	34
7084	34
7085	34
7086	34
7087	34
7088	34
7089	34
7090	34
7091	34
7092	34
7093	34
7094	34
7095	34
7096	34
7097	34
7098	34
7099	34
7100	34
7101	34
7102	34
7103	34
7104	34
7105	34
7106	34
7107	34
7108	34
7109	34
7110	34
7111	34
7112	34
7113	34
7114	34
7115	34
7116	34
7117	34
7118	34
7119	34
7120	34
7121	34
7122	34
7123	34
7124	34
7125	34
7126	34
7127	34
7128	34
7129	34
7130	34
7131	34
7132	34
7133	34
7134	34
7135	34
7136	34
7137	34
7138	34
7139	34
7140	34
7141	34
7142	34
7143	34
7144	34
7145	34
7146	34
7147	34
7148	34
7149	34
7150	34
7151	34
7152	34
7153	34
7154	34
7155	34
7156	34
7157	34
7158	34
7159	34
7160	34
7161	34
7162	34
7163	34
7164	34
7165	34
7166	34
7167	34
7168	34
7169	34
7170	34
7171	34
7172	34
7173	34
7174	34
7175	34
7176	34
7177	34
7178	34
7179	34
7180	34
7181	34
7182	34
7183	34
7184	34
7185	34
7186	34
7187	34
7188	34
7189	34
7190	34
7191	34
7192	34
7193	34
7194	34
7195	34
7196	34
7197	34
7198	34
7199	34
7200	34
7201	34
7202	34
7203	34
7204	34
7205	34
7206	34
7207	34
7208	34
7209	34
7210	34
7211	34
7212	34
7213	34
7214	34
7215	34
7216	34
7217	34
7218	34
7219	34
7220	34
7221	34
7222	34
7223	34
7224	34
7225	34
7226	34
7227	34
7228	34
7229	34
7230	34
7231	34
7232	34
7233	34
7234	34
7235	34
7236	34
7237	34
7238	34
7239	34
7240	34
7241	34
7242	34
7243	34
7244	34
7245	34
7246	34
7247	34
7248	34
7249	34
7250	34
7251	34
7252	34
7253	34
7254	34
7255	34
7256	34
7257	34
7258	34
7259	34
7260	34
7261	34
7262	34
7263	34
7264	34
7265	34
7266	34
7267	34
7268	34
7269	34
7270	34
7271	34
7272	34
7273	34
7274	34
7275	34
7276	34
7277	34
7278	34
7279	34
7280	34
7281	34
7282	34
7283	34
7284	34
7285	34
7286	34
7287	34
7288	34
7289	34
7290	34
7291	34
7292	34
7293	34
7294	34
7295	34
7296	34
7297	34
7298	34
7299	34
7300	34
7301	34
7302	34
7303	34
7304	34
7305	34
7306	34
7307	34
7308	34
7309	34
7310	34
7311	34
7312	34
7313	34
7314	34
7315	34
7316	34
7317	34
7318	34
7319	34
7320	34
7321	34
7322	34
7323	34
7324	34
7325	34
7326	34
7327	34
7328	34
7329	34
7330	34
7331	34
7332	34
7333	34
7334	34
7335	34
7336	34
7337	34
7338	34
7339	34
7340	34
7341	34
7342	34
7343	34
7344	34
7345	34
7346	34
7347	34
7348	34
7349	34
7350	34
7351	34
7352	34
7353	34
7354	34
7355	34
7356	34
7357	34
7358	34
7359	34
7360	34
7361	34
7362	34
7363	34
7364	34
7365	34
7366	34
7367	34
7368	34
7369	34
7370	34
7371	34
7372	34
7373	34
7374	34
7375	34
7376	34
7377	34
7378	34
7379	34
7380	34
7381	34
7382	34
7383	34
7384	34
7385	34
7386	34
7387	34
7388	34
7389	34
7390	34
7391	34
7392	34
7393	34
7394	34
7395	34
7396	34
7397	34
7398	34
7399	34
7400	34
7401	34
7402	34
7403	34
7404	34
7405	34
7406	34
7407	34
7408	34
7409	34
7410	34
7411	34
7412	34
7413	34
7414	34
7415	34
7416	34
7417	34
7418	34
7419	34
7420	34
7421	34
7422	34
7423	34
7424	34
7425	34
7426	34
7427	34
7428	34
7429	34
7430	34
7431	34
7432	34
7433	34
7434	34
7435	34
7436	34
7437	34
7438	34
7439	34
7440	34
7441	34
7442	34
7443	34
7444	34
7445	34
7446	34
7447	34
7448	34
7449	34
7450	34
7451	34
7452	34
7453	34
7454	34
7455	34
7456	34
7457	34
7458	34
7459	34
7460	34
7461	34
7462	34
7463	34
7464	34
7465	34
7466	34
7467	34
7468	34
7469	34
7470	34
7471	34
7472	34
7473	34
7474	34
7475	34
7476	34
7477	34
7478	34
7479	34
7480	34
7481	34
7482	34
7483	34
7484	34
7485	34
7486	34
7487	34
7488	34
7489	34
7490	34
7491	34
7492	34
7493	34
7494	34
7495	34
7496	34
7497	34
7498	34
7499	34
7500	34
7501	34
7502	34
7503	34
7504	34
7505	34
7506	34
7507	34
7508	34
7509	34
7510	34
7511	34
7512	34
7513	34
7514	34
7515	34
7516	34
7517	34
7518	34
7519	34
7520	34
7521	34
7522	34
7523	34
7524	34
7525	34
7526	34
7527	34
7528	34
7529	34
7530	34
7531	34
7532	34
7533	34
7534	34
7535	34
7536	34
7537	34
7538	34
7539	34
7540	34
7541	34
7542	34
7543	34
7544	34
7545	34
7546	34
7547	34
7548	34
7549	34
7550	34
7551	34
7552	34
7553	34
7554	34
7555	34
7556	34
7557	34
7558	34
7559	34
7560	34
7561	34
7562	34
7563	34
7564	34
7565	34
7566	34
7567	34
7568	34
7569	34
7570	34
7571	34
7572	34
7573	34
7574	34
7575	34
7576	34
7577	34
7578	34
7579	34
7580	34
7581	34
7582	34
7583	34
7584	34
7585	34
7586	34
7587	34
7588	34
7589	34
7590	34
7591	34
7592	34
7593	34
7594	34
7595	34
7596	34
7597	34
7598	34
7599	34
7600	34
7601	34
7602	34
7603	34
7604	34
7605	34
7606	34
7607	34
7608	34
7609	34
7610	34
7611	34
7612	34
7613	34
7614	34
7615	34
7616	34
7617	34
7618	34
7619	34
7620	34
7621	34
7622	34
7623	34
7624	34
7625	34
7626	34
7627	34
7628	34
7629	34
7630	34
7631	34
7632	34
7633	34
7634	34
7635	34
7636	34
7637	34
7638	34
7639	34
7640	34
7641	34
7642	34
7643	34
7644	34
7645	34
7646	34
7647	34
7648	34
7649	34
7650	34
7651	34
7652	34
7653	34
7654	34
7655	34
7656	34
7657	34
7658	34
7659	34
7660	34
7661	34
7662	34
7663	34
7664	34
7665	34
7666	34
7667	34
7668	34
7669	34
7670	34
7671	34
7672	34
7673	34
7674	34
7675	34
7676	34
7677	34
7678	34
7679	34
7680	34
7681	34
7682	34
7683	34
7684	34
7685	34
7686	34
7687	34
7688	34
7689	34
7690	34
7691	34
7692	34
7693	34
7694	34
7695	34
7696	34
7697	34
7698	34
7699	34
7700	34
7701	34
7702	34
7703	34
7704	34
7705	34
7706	34
7707	34
7708	34
7709	34
7710	34
7711	34
7712	34
7713	34
7714	34
7715	34
7716	34
7717	34
7718	34
7719	34
7720	34
7721	34
7722	34
7723	34
7724	34
7725	34
7726	34
7727	34
7728	34
7729	34
7730	34
7731	34
7732	34
7733	34
7734	34
7735	34
7736	34
7737	34
7738	34
7739	34
7740	34
7741	34
7742	34
7743	34
7744	34
7745	34
7746	34
7747	34
7748	34
7749	34
7750	34
7751	34
7752	34
7753	34
7754	34
7755	34
7756	34
7757	34
7758	34
7759	34
7760	34
7761	34
7762	34
7763	34
7764	34
7765	34
7766	34
7767	34
7768	34
7769	34
7770	34
7771	34
7772	34
7773	34
7774	34
7775	34
7776	34
7777	34
7778	34
7779	34
7780	34
7781	34
7782	34
7783	34
7784	34
7785	34
7786	34
7787	34
7788	34
7789	34
7790	34
7791	34
7792	34
7793	34
7794	34
7795	34
7796	34
7797	34
7798	34
7799	34
7800	34
7801	34
7802	34
7803	34
7804	34
7805	34
7806	34
7807	34
7808	34
7809	34
7810	34
7811	34
7812	34
7813	34
7814	34
7815	34
7816	34
7817	34
7818	34
7819	34
7820	34
7821	34
7822	34
7823	34
7824	34
7825	34
7826	34
7827	34
7828	34
7829	34
7830	34
7831	34
7832	34
7833	34
7834	34
7835	34
7836	34
7837	34
7838	34
7839	34
7840	34
7841	34
7842	34
7843	34
7844	34
7845	34
7846	34
7847	34
7848	34
7849	34
7850	34
7851	34
7852	34
7853	34
7854	34
7855	34
7856	34
7857	34
7858	34
7859	34
7860	34
7861	34
7862	34
7863	34
7864	34
7865	34
7866	34
7867	34
7868	34
7869	34
7870	34
7871	34
7872	34
7873	34
7874	34
7875	34
7876	34
7877	34
7878	34
7879	34
7880	34
7881	34
7882	34
7883	34
7884	34
7885	34
7886	34
7887	34
7888	34
7889	34
7890	34
7891	34
7892	34
7893	34
7894	34
7895	34
7896	34
7897	34
7898	34
7899	34
7900	34
7901	34
7902	34
7903	34
7904	34
7905	34
7906	34
7907	34
7908	34
7909	34
7910	34
7911	34
7912	34
7913	34
7914	34
7915	34
7916	34
7917	34
7918	34
7919	34
7920	34
7921	34
7922	34
7923	34
7924	34
7925	34
7926	34
7927	34
7928	34
7929	34
7930	34
7931	34
7932	34
7933	34
7934	34
7935	34
7936	34
7937	34
7938	34
7939	34
7940	34
7941	34
7942	34
7943	34
7944	34
7945	34
7946	34
7947	34
7948	34
7949	34
7950	34
7951	34
7952	34
7953	34
7954	34
7955	34
7956	34
7957	34
7958	34
7959	34
7960	34
7961	34
7962	34
7963	34
7964	34
7965	34
7966	34
7967	34
7968	34
7969	34
7970	34
7971	34
7972	34
7973	34
7974	34
7975	34
7976	34
7977	34
7978	34
7979	34
7980	34
7981	34
7982	34
7983	34
7984	34
7985	34
7986	34
7987	34
7988	34
7989	34
7990	34
7991	34
7992	34
7993	34
7994	34
7995	34
7996	34
7997	34
7998	34
7999	34
8000	34
8001	34
8002	34
8003	34
8004	34
8005	34
8006	34
8007	34
8008	34
8009	34
8010	34
8011	34
8012	34
8013	34
8014	34
8015	34
8016	34
8017	34
8018	34
8019	34
8020	34
8021	34
8022	34
8023	34
8024	34
8025	34
8026	34
8027	34
8028	34
8029	34
8030	34
8031	34
8032	34
8033	34
8034	34
8035	34
8036	34
8037	34
8038	34
8039	34
8040	34
8041	34
8042	34
8043	34
8044	34
8045	34
8046	34
8047	34
8048	34
8049	34
8050	34
8051	34
8052	34
8053	34
8054	34
8055	34
8056	34
8057	34
8058	34
8059	34
8060	34
8061	34
8062	34
8063	34
8064	34
8065	34
8066	34
8067	34
8068	34
8069	34
8070	34
8071	34
8072	34
8073	34
8074	34
8075	34
8076	34
8077	34
8078	34
8079	34
8080	34
8081	34
8082	34
8083	34
8084	34
8085	34
8086	34
8087	34
8088	34
8089	34
8090	34
8091	34
8092	34
8093	34
8094	34
8095	34
8096	34
8097	34
8098	34
8099	34
8100	34
8101	34
8102	34
8103	34
8104	34
8105	34
8106	34
8107	34
8108	34
8109	34
8110	34
8111	34
8112	34
8113	34
8114	34
8115	34
8116	34
8117	34
8118	34
8119	34
8120	34
8121	34
8122	34
8123	34
8124	34
8125	34
8126	34
8127	34
8128	34
8129	34
8130	34
8131	34
8132	34
8133	34
8134	34
8135	34
8136	34
8137	34
8138	34
8139	34
8140	34
8141	34
8142	34
8143	34
8144	34
8145	34
8146	34
8147	34
8148	34
8149	34
8150	34
8151	34
8152	34
8153	34
8154	34
8155	34
8156	34
8157	34
8158	34
8159	34
8160	34
8161	34
8162	34
8163	34
8164	34
8165	34
8166	34
8167	34
8168	34
8169	34
8170	34
8171	34
8172	34
8173	34
8174	34
8175	34
8176	34
8177	34
8178	34
8179	34
8180	34
8181	34
8182	34
8183	34
8184	34
8185	34
8186	34
8187	34
8188	34
8189	34
8190	34
8191	34
8192	34
8193	34
8194	34
8195	34
8196	34
8197	34
8198	34
8199	34
8200	34
8201	34
8202	34
8203	34
8204	34
8205	34
8206	34
8207	34
8208	34
8209	34
8210	34
8211	34
8212	34
8213	34
8214	34
8215	34
8216	34
8217	34
8218	34
8219	34
8220	34
8221	34
8222	34
8223	34
8224	34
8225	34
8226	34
8227	34
8228	34
8229	34
8230	34
8231	34
8232	34
8233	34
8234	34
8235	34
8236	34
8237	34
8238	34
8239	34
8240	34
8241	34
8242	34
8243	34
8244	34
8245	34
8246	34
8247	34
8248	34
8249	34
8250	34
8251	34
8252	34
8253	34
8254	34
8255	34
8256	34
8257	34
8258	34
8259	34
8260	34
8261	34
8262	34
8263	34
8264	34
8265	34
8266	34
8267	34
8268	34
8269	34
8270	34
8271	34
8272	34
8273	34
8274	34
8275	34
8276	34
8277	34
8278	34
8279	34
8280	34
8281	34
8282	34
8283	34
8284	34
8285	34
8286	34
8287	34
8288	34
8289	34
8290	34
8291	34
8292	34
8293	34
8294	34
8295	34
8296	34
8297	34
8298	34
8299	34
8300	34
8301	34
8302	34
8303	34
8304	34
8305	34
8306	34
8307	34
8308	34
8309	34
8310	34
8311	34
8312	34
8313	34
8314	34
8315	34
8316	34
8317	34
8318	34
8319	34
8320	34
8321	34
8322	34
8323	34
8324	34
8325	34
8326	34
8327	34
8328	34
8329	34
8330	34
8331	34
8332	34
8333	34
8334	34
8335	34
8336	34
8337	34
8338	34
8339	34
8340	34
8341	34
8342	34
8343	34
8344	34
8345	34
8346	34
8347	34
8348	34
8349	34
8350	34
8351	34
8352	34
8353	34
8354	34
8355	34
8356	34
8357	34
8358	34
8359	34
8360	34
8361	34
8362	34
8363	34
8364	34
8365	34
8366	34
8367	34
8368	34
8369	34
8370	34
8371	34
8372	34
8373	34
8374	34
8375	34
8376	34
8377	34
8378	34
8379	34
8380	34
8381	34
8382	34
8383	34
8384	34
8385	34
8386	34
8387	34
8388	34
8389	34
8390	34
8391	34
8392	34
8393	34
8394	34
8395	34
8396	34
8397	34
8398	34
8399	34
8400	34
8401	34
8402	34
8403	34
8404	34
8405	34
8406	34
8407	34
8408	34
8409	34
8410	34
8411	34
8412	34
8413	34
8414	34
8415	34
8416	34
8417	34
8418	34
8419	34
8420	34
8421	34
8422	34
8423	34
8424	34
8425	34
8426	34
8427	34
8428	34
8429	34
8430	34
8431	34
8432	34
8433	34
8434	34
8435	34
8436	34
8437	34
8438	34
8439	34
8440	34
8441	34
8442	34
8443	34
8444	34
8445	34
8446	34
8447	34
8448	34
8449	34
8450	34
8451	34
8452	34
8453	34
8454	34
8455	34
8456	34
8457	34
8458	34
8459	34
8460	34
8461	34
8462	34
8463	34
8464	34
8465	34
8466	34
8467	34
8468	34
8469	34
8470	34
8471	34
8472	34
8473	34
8474	34
8475	34
8476	34
8477	34
8478	34
8479	34
8480	34
8481	34
8482	34
8483	34
8484	34
8485	34
8486	34
8487	34
8488	34
8489	34
8490	34
8491	34
8492	34
8493	34
8494	34
8495	34
8496	34
8497	34
8498	34
8499	34
8500	34
8501	34
8502	34
8503	34
8504	34
8505	34
8506	34
8507	34
8508	34
8509	34
8510	34
8511	34
8512	34
8513	34
8514	34
8515	34
8516	34
8517	34
8518	34
8519	34
8520	34
8521	34
8522	34
8523	34
8524	34
8525	34
8526	34
8527	34
8528	34
8529	34
8530	34
8531	34
8532	34
8533	34
8534	34
8535	34
8536	34
8537	34
8538	34
8539	34
8540	34
8541	34
8542	34
8543	34
8544	34
8545	34
8546	34
8547	34
8548	34
8549	34
8550	34
8551	34
8552	34
8553	34
8554	34
8555	34
8556	34
8557	34
8558	34
8559	34
8560	34
8561	34
8562	34
8563	34
8564	34
8565	34
8566	34
8567	34
8568	34
8569	34
8570	34
8571	34
8572	34
8573	34
8574	34
8575	34
8576	34
8577	34
8578	34
8579	34
8580	34
8581	34
8582	34
8583	34
8584	34
8585	34
8586	34
8587	34
8588	34
8589	34
8590	34
8591	34
8592	34
8593	34
8594	34
8595	34
8596	34
8597	34
8598	34
8599	34
8600	34
8601	34
8602	34
8603	34
8604	34
8605	34
8606	34
8607	34
8608	34
8609	34
8610	34
8611	34
8612	34
8613	34
8614	34
8615	34
8616	34
8617	34
8618	34
8619	34
8620	34
8621	34
8622	34
8623	34
8624	34
8625	34
8626	34
8627	34
8628	34
8629	34
8630	34
8631	34
8632	34
8633	34
8634	34
8635	34
8636	34
8637	34
8638	34
8639	34
8640	34
8641	34
8642	34
8643	34
8644	34
8645	34
8646	34
8647	34
8648	34
8649	34
8650	34
8651	34
8652	34
8653	34
8654	34
8655	34
8656	34
8657	34
8658	34
8659	34
8660	34
8661	34
8662	34
8663	34
8664	34
8665	34
8666	34
8667	34
8668	34
8669	34
8670	34
8671	34
8672	34
8673	34
8674	34
8675	34
8676	34
8677	34
8678	34
8679	34
8680	34
8681	34
8682	34
8683	34
8684	34
8685	34
8686	34
8687	34
8688	34
8689	34
8690	34
8691	34
8692	34
8693	34
8694	34
8695	34
8696	34
8697	34
8698	34
8699	34
8700	34
8701	34
8702	34
8703	34
8704	34
8705	34
8706	34
8707	34
8708	34
8709	34
8710	34
8711	34
8712	34
8713	34
8714	34
8715	34
8716	34
8717	34
8718	34
8719	34
8720	34
8721	34
8722	34
8723	34
8724	34
8725	34
8726	34
8727	34
8728	34
8729	34
8730	34
8731	34
8732	34
8733	34
8734	34
8735	34
8736	34
8737	34
8738	34
8739	34
8740	34
8741	34
8742	34
8743	34
8744	34
8745	34
8746	34
8747	34
8748	34
8749	34
8750	34
8751	34
8752	34
8753	34
8754	34
8755	34
8756	34
8757	34
8758	34
8759	34
8760	34
8761	34
8762	34
8763	34
8764	34
8765	34
8766	34
8767	34
8768	34
8769	34
8770	34
8771	34
8772	34
8773	34
8774	34
8775	34
8776	34
8777	34
8778	34
8779	34
8780	34
8781	34
8782	34
8783	34
8784	34
8785	34
8786	34
8787	34
8788	34
8789	34
8790	34
8791	34
8792	34
8793	34
8794	34
8795	34
8796	34
8797	34
8798	34
8799	34
8800	34
8801	34
8802	34
8803	34
8804	34
8805	34
8806	34
8807	34
8808	34
8809	34
8810	34
8811	34
8812	34
8813	34
8814	34
8815	34
8816	34
8817	34
8818	34
8819	34
8820	34
8821	34
8822	34
8823	34
8824	34
8825	34
8826	34
8827	34
8828	34
8829	34
8830	34
8831	34
8832	34
8833	34
8834	34
8835	34
8836	34
8837	34
8838	34
8839	34
8840	34
8841	34
8842	34
8843	34
8844	34
8845	34
8846	34
8847	34
8848	34
8849	34
8850	34
8851	34
8852	34
8853	34
8854	34
8855	34
8856	34
8857	34
8858	34
8859	34
8860	34
8861	34
8862	34
8863	34
8864	34
8865	34
8866	34
8867	34
8868	34
8869	34
8870	34
8871	34
8872	34
8873	34
8874	34
8875	34
8876	34
8877	34
8878	34
8879	34
8880	34
8881	34
8882	34
8883	34
8884	34
8885	34
8886	34
8887	34
8888	34
8889	34
8890	34
8891	34
8892	34
8893	34
8894	34
8895	34
8896	34
8897	34
8898	34
8899	34
8900	34
8901	34
8902	34
8903	34
8904	34
8905	34
8906	34
8907	34
8908	34
8909	34
8910	34
8911	34
8912	34
8913	34
8914	34
8915	34
8916	34
8917	34
8918	34
8919	34
8920	34
8921	34
8922	34
8923	34
8924	34
8925	34
8926	34
8927	34
8928	34
8929	34
8930	34
8931	34
8932	34
8933	34
8934	34
8935	34
8936	34
8937	34
8938	34
8939	34
8940	34
8941	34
8942	34
8943	34
8944	34
8945	34
8946	34
8947	34
8948	34
8949	34
8950	34
8951	34
8952	34
8953	34
8954	34
8955	34
8956	34
8957	34
8958	34
8959	34
8960	34
8961	34
8962	34
8963	34
8964	34
8965	34
8966	34
8967	34
8968	34
8969	34
8970	34
8971	34
8972	34
8973	34
8974	34
8975	34
8976	34
8977	34
8978	34
8979	34
8980	34
8981	34
8982	34
8983	34
8984	34
8985	34
8986	34
8987	34
8988	34
8989	34
8990	34
8991	34
8992	34
8993	34
8994	34
8995	34
8996	34
8997	34
8998	34
8999	34
9000	34
9001	34
9002	34
9003	34
9004	34
9005	34
9006	34
9007	34
9008	34
9009	34
9010	34
9011	34
9012	34
9013	34
9014	34
9015	34
9016	34
9017	34
9018	34
9019	34
9020	34
9021	34
9022	34
9023	34
9024	34
9025	34
9026	34
9027	34
9028	34
9029	34
9030	34
9031	34
9032	34
9033	34
9034	34
9035	34
9036	34
9037	34
9038	34
9039	34
9040	34
9041	34
9042	34
9043	34
9044	34
9045	34
9046	34
9047	34
9048	34
9049	34
9050	34
9051	34
9052	34
9053	34
9054	34
9055	34
9056	34
9057	34
9058	34
9059	34
9060	34
9061	34
9062	34
9063	34
9064	34
9065	34
9066	34
9067	34
9068	34
9069	34
9070	34
9071	34
9072	34
9073	34
9074	34
9075	34
9076	34
9077	34
9078	34
9079	34
9080	34
9081	34
9082	34
9083	34
9084	34
9085	34
9086	34
9087	34
9088	34
9089	34
9090	34
9091	34
9092	34
9093	34
9094	34
9095	34
9096	34
9097	34
9098	34
9099	34
9100	34
9101	34
9102	34
9103	34
9104	34
9105	34
9106	34
9107	34
9108	34
9109	34
9110	34
9111	34
9112	34
9113	34
9114	34
9115	34
9116	34
9117	34
9118	34
9119	34
9120	34
9121	34
9122	34
9123	34
9124	34
9125	34
9126	34
9127	34
9128	34
9129	34
9130	34
9131	34
9132	34
9133	34
9134	34
9135	34
9136	34
9137	34
9138	34
9139	34
9140	34
9141	34
9142	34
9143	34
9144	34
9145	34
9146	34
9147	34
9148	34
9149	34
9150	34
9151	34
9152	34
9153	34
9154	34
9155	34
9156	34
9157	34
9158	34
9159	34
9160	34
9161	34
9162	34
9163	34
9164	34
9165	34
9166	34
9167	34
9168	34
9169	34
9170	34
9171	34
9172	34
9173	34
9174	34
9175	34
9176	34
9177	34
9178	34
9179	34
9180	34
9181	34
9182	34
9183	34
9184	34
9185	34
9186	34
9187	34
9188	34
9189	34
9190	34
9191	34
9192	34
9193	34
9194	34
9195	34
9196	34
9197	34
9198	34
9199	34
9200	34
9201	34
9202	34
9203	34
9204	34
9205	34
9206	34
9207	34
9208	34
9209	34
9210	34
9211	34
9212	34
9213	34
9214	34
9215	34
9216	34
9217	34
9218	34
9219	34
9220	34
9221	34
9222	34
9223	34
9224	34
9225	34
9226	34
9227	34
9228	34
9229	34
9230	34
9231	34
9232	34
9233	34
9234	34
9235	34
9236	34
9237	34
9238	34
9239	34
9240	34
9241	34
9242	34
9243	34
9244	34
9245	34
9246	34
9247	34
9248	34
9249	34
9250	34
9251	34
9252	34
9253	34
9254	34
9255	34
9256	34
9257	34
9258	34
9259	34
9260	34
9261	34
9262	34
9263	34
9264	34
9265	34
9266	34
9267	34
9268	34
9269	34
9270	34
9271	34
9272	34
9273	34
9274	34
9275	34
9276	34
9277	34
9278	34
9279	34
9280	34
9281	34
9282	34
9283	34
9284	34
9285	34
9286	34
9287	34
9288	34
9289	34
9290	34
9291	34
9292	34
9293	34
9294	34
9295	34
9296	34
9297	34
9298	34
9299	34
9300	34
9301	34
9302	34
9303	34
9304	34
9305	34
9306	34
9307	34
9308	34
9309	34
9310	34
9311	34
9312	34
9313	34
9314	34
9315	34
9316	34
9317	34
9318	34
9319	34
9320	34
9321	34
9322	34
9323	34
9324	34
9325	34
9326	34
9327	34
9328	34
9329	34
9330	34
9331	34
9332	34
9333	34
9334	34
9335	34
9336	34
9337	34
9338	34
9339	34
9340	34
9341	34
9342	34
9343	34
9344	34
9345	34
9346	34
9347	34
9348	34
9349	34
9350	34
9351	34
9352	34
9353	34
9354	34
9355	34
9356	34
9357	34
9358	34
9359	34
9360	34
9361	34
9362	34
9363	34
9364	34
9365	34
9366	34
9367	34
9368	34
9369	34
9370	34
9371	34
9372	34
9373	34
9374	34
9375	34
9376	34
9377	34
9378	34
9379	34
9380	34
9381	34
9382	34
9383	34
9384	34
9385	34
9386	34
9387	34
9388	34
9389	34
9390	34
9391	34
9392	34
9393	34
9394	34
9395	34
9396	34
9397	34
9398	34
9399	34
9400	34
9401	34
9402	34
9403	34
9404	34
9405	34
9406	34
9407	34
9408	34
9409	34
9410	34
9411	34
9412	34
9413	34
9414	34
9415	34
9416	34
9417	34
9418	34
9419	34
9420	34
9421	34
9422	34
9423	34
9424	34
9425	34
9426	34
9427	34
9428	34
9429	34
9430	34
9431	34
9432	34
9433	34
9434	34
9435	34
9436	34
9437	34
9438	34
9439	34
9440	34
9441	34
9442	34
9443	34
9444	34
9445	34
9446	34
9447	34
9448	34
9449	34
9450	34
9451	34
9452	34
9453	34
9454	34
9455	34
9456	34
9457	34
9458	34
9459	34
9460	34
9461	34
9462	34
9463	34
9464	34
9465	34
9466	34
9467	34
9468	34
9469	34
9470	34
9471	34
9472	34
9473	34
9474	34
9475	34
9476	34
9477	34
9478	34
9479	34
9480	34
9481	34
9482	34
9483	34
9484	34
9485	34
9486	34
9487	34
9488	34
9489	34
9490	34
9491	34
9492	34
9493	34
9494	34
9495	34
9496	34
9497	34
9498	34
9499	34
9500	34
9501	34
9502	34
9503	34
9504	34
9505	34
9506	34
9507	34
9508	34
9509	34
9510	34
9511	34
9512	34
9513	34
9514	34
9515	34
9516	34
9517	34
9518	34
9519	34
9520	34
9521	34
9522	34
9523	34
9524	34
9525	34
9526	34
9527	34
9528	34
9529	34
9530	34
9531	34
9532	34
9533	34
9534	34
9535	34
9536	34
9537	34
9538	34
9539	34
9540	34
9541	34
9542	34
9543	34
9544	34
9545	34
9546	34
9547	34
9548	34
9549	34
9550	34
9551	34
9552	34
9553	34
9554	34
9555	34
9556	34
9557	34
9558	34
9559	34
9560	34
9561	34
9562	34
9563	34
9564	34
9565	34
9566	34
9567	34
9568	34
9569	34
9570	34
9571	34
9572	34
9573	34
9574	34
9575	34
9576	34
9577	34
9578	34
9579	34
9580	34
9581	34
9582	34
9583	34
9584	34
9585	34
9586	34
9587	34
9588	34
9589	34
9590	34
9591	34
9592	34
9593	34
9594	34
9595	34
9596	34
9597	34
9598	34
9599	34
9600	34
9601	34
9602	34
9603	34
9604	34
9605	34
9606	34
9607	34
9608	34
9609	34
9610	34
9611	34
9612	34
9613	34
9614	34
9615	34
9616	34
9617	34
9618	34
9619	34
9620	34
9621	34
9622	34
9623	34
9624	34
9625	34
9626	34
9627	34
9628	34
9629	34
9630	34
9631	34
9632	34
9633	34
9634	34
9635	34
9636	34
9637	34
9638	34
9639	34
9640	34
9641	34
9642	34
9643	34
9644	34
9645	34
9646	34
9647	34
9648	34
9649	34
9650	34
9651	34
9652	34
9653	34
9654	34
9655	34
9656	34
9657	34
9658	34
9659	34
9660	34
9661	34
9662	34
9663	34
9664	34
9665	34
9666	34
9667	34
9668	34
9669	34
9670	34
9671	34
9672	34
9673	34
9674	34
9675	34
9676	34
9677	34
9678	34
9679	34
9680	34
9681	34
9682	34
9683	34
9684	34
9685	34
9686	34
9687	34
9688	34
9689	34
9690	34
9691	34
9692	34
9693	34
9694	34
9695	34
9696	34
9697	34
9698	34
9699	34
9700	34
9701	34
9702	34
9703	34
9704	34
9705	34
9706	34
9707	34
9708	34
9709	34
9710	34
9711	34
9712	34
9713	34
9714	34
9715	34
9716	34
9717	34
9718	34
9719	34
9720	34
9721	34
9722	34
9723	34
9724	34
9725	34
9726	34
9727	34
9728	34
9729	34
9730	34
9731	34
9732	34
9733	34
9734	34
9735	34
9736	34
9737	34
9738	34
9739	34
9740	34
9741	34
9742	34
9743	34
9744	34
9745	34
9746	34
9747	34
9748	34
9749	34
9750	34
9751	34
9752	34
9753	34
9754	34
9755	34
9756	34
9757	34
9758	34
9759	34
9760	34
9761	34
9762	34
9763	34
9764	34
9765	34
9766	34
9767	34
9768	34
9769	34
9770	34
9771	34
9772	34
9773	34
9774	34
9775	34
9776	34
9777	34
9778	34
9779	34
9780	34
9781	34
9782	34
9783	34
9784	34
9785	34
9786	34
9787	34
9788	34
9789	34
9790	34
9791	34
9792	34
9793	34
9794	34
9795	34
9796	34
9797	34
9798	34
9799	34
9800	34
9801	34
9802	34
9803	34
9804	34
9805	34
9806	34
9807	34
9808	34
9809	34
9810	34
9811	34
9812	34
9813	34
9814	34
9815	34
9816	34
9817	34
9818	34
9819	34
9820	34
9821	34
9822	34
9823	34
9824	34
9825	34
9826	34
9827	34
9828	34
9829	34
9830	34
9831	34
9832	34
9833	34
9834	34
9835	34
9836	34
9837	34
9838	34
9839	34
9840	34
9841	34
9842	34
9843	34
9844	34
9845	34
9846	34
9847	34
9848	34
9849	34
9850	34
9851	34
9852	34
9853	34
9854	34
9855	34
9856	34
9857	34
9858	34
9859	34
9860	34
9861	34
9862	34
9863	34
9864	34
9865	34
9866	34
9867	34
9868	34
9869	34
9870	34
9871	34
9872	34
9873	34
9874	34
9875	34
9876	34
9877	34
9878	34
9879	34
9880	34
9881	34
9882	34
9883	34
9884	34
9885	34
9886	34
9887	34
9888	34
9889	34
9890	34
9891	34
9892	34
9893	34
9894	34
9895	34
9896	34
9897	34
9898	34
9899	34
9900	34
9901	34
9902	34
9903	34
9904	34
9905	34
9906	34
9907	34
9908	34
9909	34
9910	34
9911	34
9912	34
9913	34
9914	34
9915	34
9916	34
9917	34
9918	34
9919	34
9920	34
9921	34
9922	34
9923	34
9924	34
9925	34
9926	34
9927	34
9928	34
9929	34
9930	34
9931	34
9932	34
9933	34
9934	34
9935	34
9936	34
9937	34
9938	34
9939	34
9940	34
9941	34
9942	34
9943	34
9944	34
9945	34
9946	34
9947	34
9948	34
9949	34
9950	34
9951	34
9952	34
9953	34
9954	34
9955	34
9956	34
9957	34
9958	34
9959	34
9960	34
9961	34
9962	34
9963	34
9964	34
9965	34
9966	34
9967	34
9968	34
9969	34
9970	34
9971	34
9972	34
9973	34
9974	34
9975	34
9976	34
9977	34
9978	34
9979	34
9980	34
9981	34
9982	34
9983	34
9984	34
9985	34
9986	34
9987	34
9988	34
9989	34
9990	34
9991	34
9992	34
9993	34
9994	34
9995	34
9996	34
9997	34
9998	34
9999	34
10000	34
10001	34
10002	34
10003	34
10004	34
10005	34
10006	34
10007	34
10008	34
10009	34
10010	34
10011	34
10012	34
10013	34
10014	34
10015	34
10016	34
10017	34
10018	34
10019	34
10020	34
10021	34
10022	34
10023	34
10024	34
10025	34
10026	34
10027	34
10028	34
10029	34
10030	34
10031	34
10032	34
10033	34
10034	34
10035	34
10036	34
10037	34
10038	34
10039	34
10040	34
10041	34
10042	34
10043	34
10044	34
10045	34
10046	34
10047	34
10048	34
10049	34
10050	34
10051	34
10052	34
10053	34
10054	34
10055	34
10056	34
10057	34
10058	34
10059	34
10060	34
10061	34
10062	34
10063	34
10064	34
10065	34
10066	34
10067	34
10068	34
10069	34
10070	34
10071	34
10072	34
10073	34
10074	34
10075	34
10076	34
10077	34
10078	34
10079	34
10080	34
10081	34
10082	34
10083	34
10084	34
10085	34
10086	34
10087	34
10088	34
10089	34
10090	34
10091	34
10092	34
10093	34
10094	34
10095	34
10096	34
10097	34
10098	34
10099	34
10100	34
10101	34
10102	34
10103	34
10104	34
10105	34
10106	34
10107	34
10108	34
10109	34
10110	34
10111	34
10112	34
10113	34
10114	34
10115	34
10116	34
10117	34
10118	34
10119	34
10120	34
10121	34
10122	34
10123	34
10124	34
10125	34
10126	34
10127	34
10128	34
10129	34
10130	34
10131	34
10132	34
10133	34
10134	34
10135	34
10136	34
10137	34
10138	34
10139	34
10140	34
10141	34
10142	34
10143	34
10144	34
10145	34
10146	34
10147	34
10148	34
10149	34
10150	34
10151	34
10152	34
10153	34
10154	34
10155	34
10156	34
10157	34
10158	34
10159	34
10160	34
10161	34
10162	34
10163	34
10164	34
10165	34
10166	34
10167	34
10168	34
10169	34
10170	34
10171	34
10172	34
10173	34
10174	34
10175	34
10176	34
10177	34
10178	34
10179	34
10180	34
10181	34
10182	34
10183	34
10184	34
10185	34
10186	34
10187	34
10188	34
10189	34
10190	34
10191	34
10192	34
10193	34
10194	34
10195	34
10196	34
10197	34
10198	34
10199	34
10200	34
10201	34
10202	34
10203	34
10204	34
10205	34
10206	34
10207	34
10208	34
10209	34
10210	34
10211	34
10212	34
10213	34
10214	34
10215	34
10216	34
10217	34
10218	34
10219	34
10220	34
10221	34
10222	34
10223	34
10224	34
10225	34
10226	34
10227	34
10228	34
10229	34
10230	34
10231	34
10232	34
10233	34
10234	34
10235	34
10236	34
10237	34
10238	34
10239	34
10240	34
10241	34
10242	34
10243	34
10244	34
10245	34
10246	34
10247	34
10248	34
10249	34
10250	34
10251	34
10252	34
10253	34
10254	34
10255	34
10256	34
10257	34
10258	34
10259	34
10260	34
10261	34
10262	34
10263	34
10264	34
10265	34
10266	34
10267	34
10268	34
10269	34
10270	34
10271	34
10272	34
10273	34
10274	34
10275	34
10276	34
10277	34
10278	34
10279	34
10280	34
10281	34
10282	34
10283	34
10284	34
10285	34
10286	34
10287	34
10288	34
10289	34
10290	34
10291	34
10292	34
10293	34
10294	34
10295	34
10296	34
10297	34
10298	34
10299	34
10300	34
10301	34
10302	34
10303	34
10304	34
10305	34
10306	34
10307	34
10308	34
10309	34
10310	34
10311	34
10312	34
10313	34
10314	34
10315	34
10316	34
10317	34
10318	34
10319	34
10320	34
10321	34
10322	34
10323	34
10324	34
10325	34
10326	34
10327	34
10328	34
10329	34
10330	34
10331	34
10332	34
10333	34
10334	34
10335	34
10336	34
10337	34
10338	34
10339	34
10340	34
10341	34
10342	34
10343	34
10344	34
10345	34
10346	34
10347	34
10348	34
10349	34
10350	34
10351	34
10352	34
10353	34
10354	34
10355	34
10356	34
10357	34
10358	34
10359	34
10360	34
10361	34
10362	34
10363	34
10364	34
10365	34
10366	34
10367	34
10368	34
10369	34
10370	34
10371	34
10372	34
10373	34
10374	34
10375	34
10376	34
10377	34
10378	34
10379	34
10380	34
10381	34
10382	34
10383	34
10384	34
10385	34
10386	34
10387	34
10388	34
10389	34
10390	34
10391	34
10392	34
10393	34
10394	34
10395	34
10396	34
10397	34
10398	34
10399	34
10400	34
10401	34
10402	34
10403	34
10404	34
10405	34
10406	34
10407	34
10408	34
10409	34
10410	34
10411	34
10412	34
10413	34
10414	34
10415	34
10416	34
10417	34
10418	34
10419	34
10420	34
10421	34
10422	34
10423	34
10424	34
10425	34
10426	34
10427	34
10428	34
10429	34
10430	34
10431	34
10432	34
10433	34
10434	34
10435	34
10436	34
10437	34
10438	34
10439	34
10440	34
10441	34
10442	34
10443	34
10444	34
10445	34
10446	34
10447	34
10448	34
10449	34
10450	34
10451	34
10452	34
10453	34
10454	34
10455	34
10456	34
10457	34
10458	34
10459	34
10460	34
10461	34
10462	34
10463	34
10464	34
10465	34
10466	34
10467	34
10468	34
10469	34
10470	34
10471	34
10472	34
10473	34
10474	34
10475	34
10476	34
10477	34
10478	34
10479	34
10480	34
10481	34
10482	34
10483	34
10484	34
10485	34
10486	34
10487	34
10488	34
10489	34
10490	34
10491	34
10492	34
10493	34
10494	34
10495	34
10496	34
10497	34
10498	34
10499	34
10500	34
10501	34
10502	34
10503	34
10504	34
10505	34
10506	34
10507	34
10508	34
10509	34
10510	34
10511	34
10512	34
10513	34
10514	34
10515	34
10516	34
10517	34
10518	34
10519	34
10520	34
10521	34
10522	34
10523	34
10524	34
10525	34
10526	34
10527	34
10528	34
10529	34
10530	34
10531	34
10532	34
10533	34
10534	34
10535	34
10536	34
10537	34
10538	34
10539	34
10540	34
10541	34
10542	34
10543	34
10544	34
10545	34
10546	34
10547	34
10548	34
10549	34
10550	34
10551	34
10552	34
10553	34
10554	34
10555	34
10556	34
10557	34
10558	34
10559	34
10560	34
10561	34
10562	34
10563	34
10564	34
10565	34
10566	34
10567	34
10568	34
10569	34
10570	34
10571	34
10572	34
10573	34
10574	34
10575	34
10576	34
10577	34
10578	34
10579	34
10580	34
10581	34
10582	34
10583	34
10584	34
10585	34
10586	34
10587	34
10588	34
10589	34
10590	34
10591	34
10592	34
10593	34
10594	34
10595	34
10596	34
10597	34
10598	34
10599	34
10600	34
10601	34
10602	34
10603	34
10604	34
10605	34
10606	34
10607	34
10608	34
10609	34
10610	34
10611	34
10612	34
10613	34
10614	34
10615	34
10616	34
10617	34
10618	34
10619	34
10620	34
10621	34
10622	34
10623	34
10624	34
10625	34
10626	34
10627	34
10628	34
10629	34
10630	34
10631	34
10632	34
10633	34
10634	34
10635	34
10636	34
10637	34
10638	34
10639	34
10640	34
10641	34
10642	34
10643	34
10644	34
10645	34
10646	34
10647	34
10648	34
10649	34
10650	34
10651	34
10652	34
10653	34
10654	34
10655	34
10656	34
10657	34
10658	34
10659	34
10660	34
10661	34
10662	34
10663	34
10664	34
10665	34
10666	34
10667	34
10668	34
10669	34
10670	34
10671	34
10672	34
10673	34
10674	34
10675	34
10676	34
10677	34
10678	34
10679	34
10680	34
10681	34
10682	34
10683	34
10684	34
10685	34
10686	34
10687	34
10688	34
10689	34
10690	34
10691	34
10692	34
10693	34
10694	34
10695	34
10696	34
10697	34
10698	34
10699	34
10700	34
10701	34
10702	34
10703	34
10704	34
10705	34
10706	34
10707	34
10708	34
10709	34
10710	34
10711	34
10712	34
10713	34
10714	34
10715	34
10716	34
10717	34
10718	34
10719	34
10720	34
10721	34
10722	34
10723	34
10724	34
10725	34
10726	34
10727	34
10728	34
10729	34
10730	34
10731	34
10732	34
10733	34
10734	34
10735	34
10736	34
10737	34
10738	34
10739	34
10740	34
10741	34
10742	34
10743	34
10744	34
10745	34
10746	34
10747	34
10748	34
10749	34
10750	34
10751	34
10752	34
10753	34
10754	34
10755	34
10756	34
10757	34
10758	34
10759	34
10760	34
10761	34
10762	34
10763	34
10764	34
10765	34
10766	34
10767	34
10768	34
10769	34
10770	34
10771	34
10772	34
10773	34
10774	34
10775	34
10776	34
10777	34
10778	34
10779	34
10780	34
10781	34
10782	34
10783	34
10784	34
10785	34
10786	34
10787	34
10788	34
10789	34
10790	34
10791	34
10792	34
10793	34
10794	34
10795	34
10796	34
10797	34
10798	34
10799	34
10800	34
10801	34
10802	34
10803	34
10804	34
10805	34
10806	34
10807	34
10808	34
10809	34
10810	34
10811	34
10812	34
10813	34
10814	34
10815	34
10816	34
10817	34
10818	34
10819	34
10820	34
10821	34
10822	34
10823	34
10824	34
10825	34
10826	34
10827	34
10828	34
10829	34
10830	34
10831	34
10832	34
10833	34
10834	34
10835	34
10836	34
10837	34
10838	34
10839	34
10840	34
10841	34
10842	34
10843	34
10844	34
10845	34
10846	34
10847	34
10848	34
10849	34
10850	34
10851	34
10852	34
10853	34
10854	34
10855	34
10856	34
10857	34
10858	34
10859	34
10860	34
10861	34
10862	34
10863	34
10864	34
10865	34
10866	34
10867	34
10868	34
10869	34
10870	34
10871	34
10872	34
10873	34
10874	34
10875	34
10876	34
10877	34
10878	34
10879	34
10880	34
10881	34
10882	34
10883	34
10884	34
10885	34
10886	34
10887	34
10888	34
10889	34
10890	34
10891	34
10892	34
10893	34
10894	34
10895	34
10896	34
10897	34
10898	34
10899	34
10900	34
10901	34
10902	34
10903	34
10904	34
10905	34
10906	34
10907	34
10908	34
10909	34
10910	34
10911	34
10912	34
10913	34
10914	34
10915	34
10916	34
10917	34
10918	34
10919	34
10920	34
10921	34
10922	34
10923	34
10924	34
10925	34
10926	34
10927	34
10928	34
10929	34
10930	34
10931	34
10932	34
10933	34
10934	34
10935	34
10936	34
10937	34
10938	34
10939	34
10940	34
10941	34
10942	34
10943	34
10944	34
10945	34
10946	34
10947	34
10948	34
10949	34
10950	34
10951	34
10952	34
10953	34
10954	34
10955	34
10956	34
10957	34
10958	34
10959	34
10960	34
10961	34
10962	34
10963	34
10964	34
10965	34
10966	34
10967	34
10968	34
10969	34
10970	34
10971	34
10972	34
10973	34
10974	34
10975	34
10976	34
10977	34
10978	34
10979	34
10980	34
10981	34
10982	34
10983	34
10984	34
10985	34
10986	34
10987	34
10988	34
10989	34
10990	34
10991	34
10992	34
10993	34
10994	34
10995	34
10996	34
10997	34
10998	34
10999	34
11000	34
11001	34
11002	34
11003	34
11004	34
11005	34
11006	34
11007	34
11008	34
11009	34
11010	34
11011	34
11012	34
11013	34
11014	34
11015	34
11016	34
11017	34
11018	34
11019	34
11020	34
11021	34
11022	34
11023	34
11024	34
11025	34
11026	34
11027	34
11028	34
11029	34
11030	34
11031	34
11032	34
11033	34
11034	34
11035	34
11036	34
11037	34
11038	34
11039	34
11040	34
11041	34
11042	34
11043	34
11044	34
11045	34
11046	34
11047	34
11048	34
11049	34
11050	34
11051	34
11052	34
11053	34
11054	34
11055	34
11056	34
11057	34
11058	34
11059	34
11060	34
11061	34
11062	34
11063	34
11064	34
11065	34
11066	34
11067	34
11068	34
11069	34
11070	34
11071	34
11072	34
11073	34
11074	34
11075	34
11076	34
11077	34
11078	34
11079	34
11080	34
11081	34
11082	34
11083	34
11084	34
11085	34
11086	34
11087	34
11088	34
11089	34
11090	34
11091	34
11092	34
11093	34
11094	34
11095	34
11096	34
11097	34
11098	34
11099	34
11100	34
11101	34
11102	34
11103	34
11104	34
11105	34
11106	34
11107	34
11108	34
11109	34
11110	34
11111	34
11112	34
11113	34
11114	34
11115	34
11116	34
11117	34
11118	34
11119	34
11120	34
11121	34
11122	34
11123	34
11124	34
11125	34
11126	34
11127	34
11128	34
11129	34
11130	34
11131	34
11132	34
11133	34
11134	34
11135	34
11136	34
11137	34
11138	34
11139	34
11140	34
11141	34
11142	34
11143	34
11144	34
11145	34
11146	34
11147	34
11148	34
11149	34
11150	34
11151	34
11152	34
11153	34
11154	34
11155	34
11156	34
11157	34
11158	34
11159	34
11160	34
11161	34
11162	34
11163	34
11164	34
11165	34
11166	34
11167	34
11168	34
11169	34
11170	34
11171	34
11172	34
11173	34
11174	34
11175	34
11176	34
11177	34
11178	34
11179	34
11180	34
11181	34
11182	34
11183	34
11184	34
11185	34
11186	34
11187	34
11188	34
11189	34
11190	34
11191	34
11192	34
11193	34
11194	34
11195	34
11196	34
11197	34
11198	34
11199	34
11200	34
11201	34
11202	34
11203	34
11204	34
11205	34
11206	34
11207	34
11208	34
11209	34
11210	34
11211	34
11212	34
11213	34
11214	34
11215	34
11216	34
11217	34
11218	34
11219	34
11220	34
11221	34
11222	34
11223	34
11224	34
11225	34
11226	34
11227	34
11228	34
11229	34
11230	34
11231	34
11232	34
11233	34
11234	34
11235	34
11236	34
11237	34
11238	34
11239	34
11240	34
11241	34
11242	34
11243	34
11244	34
11245	34
11246	34
11247	34
11248	34
11249	34
11250	34
11251	34
11252	34
11253	34
11254	34
11255	34
11256	34
11257	34
11258	34
11259	34
11260	34
11261	34
11262	34
11263	34
11264	34
11265	34
11266	34
11267	34
11268	34
11269	34
11270	34
11271	34
11272	34
11273	34
11274	34
11275	34
11276	34
11277	34
11278	34
11279	34
11280	34
11281	34
11282	34
11283	34
11284	34
11285	34
11286	34
11287	34
11288	34
11289	34
11290	34
11291	34
11292	34
11293	34
11294	34
11295	34
11296	34
11297	34
11298	34
11299	34
11300	34
11301	34
11302	34
11303	34
11304	34
11305	34
11306	34
11307	34
11308	34
11309	34
11310	34
11311	34
11312	34
11313	34
11314	34
11315	34
11316	34
11317	34
11318	34
11319	34
11320	34
11321	34
11322	34
11323	34
11324	34
11325	34
11326	34
11327	34
11328	34
11329	34
11330	34
11331	34
11332	34
11333	34
11334	34
11335	34
11336	34
11337	34
11338	34
11339	34
11340	34
11341	34
11342	34
11343	34
11344	34
11345	34
11346	34
11347	34
11348	34
11349	34
11350	34
11351	34
11352	34
11353	34
11354	34
11355	34
11356	34
11357	34
11358	34
11359	34
11360	34
11361	34
11362	34
11363	34
11364	34
11365	34
11366	34
11367	34
11368	34
11369	34
11370	34
11371	34
11372	34
11373	34
11374	34
11375	34
11376	34
11377	34
11378	34
11379	34
11380	34
11381	34
11382	34
11383	34
11384	34
11385	34
11386	34
11387	34
11388	34
11389	34
11390	34
11391	34
11392	34
11393	34
11394	34
11395	34
11396	34
11397	34
11398	34
11399	34
11400	34
11401	34
11402	34
11403	34
11404	34
11405	34
11406	34
11407	34
11408	34
11409	34
11410	34
11411	34
11412	34
11413	34
11414	34
11415	34
11416	34
11417	34
11418	34
11419	34
11420	34
11421	34
11422	34
11423	34
11424	34
11425	34
11426	34
11427	34
11428	34
11429	34
11430	34
11431	34
11432	34
11433	34
11434	34
11435	34
11436	34
11437	34
11438	34
11439	34
11440	34
11441	34
11442	34
11443	34
11444	34
11445	34
11446	34
11447	34
11448	34
11449	34
11450	34
11451	34
11452	34
11453	34
11454	34
11455	34
11456	34
11457	34
11458	34
11459	34
11460	34
11461	34
11462	34
11463	34
11464	34
11465	34
11466	34
11467	34
11468	34
11469	34
11470	34
11471	34
11472	34
11473	34
11474	34
11475	34
11476	34
11477	34
11478	34
11479	34
11480	34
11481	34
11482	34
11483	34
11484	34
11485	34
11486	34
11487	34
11488	34
11489	34
11490	34
11491	34
11492	34
11493	34
11494	34
11495	34
11496	34
11497	34
11498	34
11499	34
11500	34
11501	34
11502	34
11503	34
11504	34
11505	34
11506	34
11507	34
11508	34
11509	34
11510	34
11511	34
11512	34
11513	34
11514	34
11515	34
11516	34
11517	34
11518	34
11519	34
11520	34
11521	34
11522	34
11523	34
11524	34
11525	34
11526	34
11527	34
11528	34
11529	34
11530	34
11531	34
11532	34
11533	34
11534	34
11535	34
11536	34
11537	34
11538	34
11539	34
11540	34
11541	34
11542	34
11543	34
11544	34
11545	34
11546	34
11547	34
11548	34
11549	34
11550	34
11551	34
11552	34
11553	34
11554	34
11555	34
11556	34
11557	34
11558	34
11559	34
11560	34
11561	34
11562	34
11563	34
11564	34
11565	34
11566	34
11567	34
11568	34
11569	34
11570	34
11571	34
11572	34
11573	34
11574	34
11575	34
11576	34
11577	34
11578	34
11579	34
11580	34
11581	34
11582	34
11583	34
11584	34
11585	34
11586	34
11587	34
11588	34
11589	34
11590	34
11591	34
11592	34
11593	34
11594	34
11595	34
11596	34
11597	34
11598	34
11599	34
11600	34
11601	34
11602	34
11603	34
11604	34
11605	34
11606	34
11607	34
11608	34
11609	34
11610	34
11611	34
11612	34
11613	34
11614	34
11615	34
11616	34
11617	34
11618	34
11619	34
11620	34
11621	34
11622	34
11623	34
11624	34
11625	34
11626	34
11627	34
11628	34
11629	34
11630	34
11631	34
11632	34
11633	34
11634	34
11635	34
11636	34
11637	34
11638	34
11639	34
11640	34
11641	34
11642	34
11643	34
11644	34
11645	34
11646	34
11647	34
11648	34
11649	34
11650	34
11651	34
11652	34
11653	34
11654	34
11655	34
11656	34
11657	34
11658	34
11659	34
11660	34
11661	34
11662	34
11663	34
11664	34
11665	34
11666	34
11667	34
11668	34
11669	34
11670	34
11671	34
11672	34
11673	34
11674	34
11675	34
11676	34
11677	34
11678	34
11679	34
11680	34
11681	34
11682	34
11683	34
11684	34
11685	34
11686	34
11687	34
11688	34
11689	34
11690	34
11691	34
11692	34
11693	34
11694	34
11695	34
11696	34
11697	34
11698	34
11699	34
11700	34
11701	34
11702	34
11703	34
11704	34
11705	34
11706	34
11707	34
11708	34
11709	34
11710	34
11711	34
11712	34
11713	34
11714	34
11715	34
11716	34
11717	34
11718	34
11719	34
11720	34
11721	34
11722	34
11723	34
11724	34
11725	34
11726	34
11727	34
11728	34
11729	34
11730	34
11731	34
11732	34
11733	34
11734	34
11735	34
11736	34
11737	34
11738	34
11739	34
11740	34
11741	34
11742	34
11743	34
11744	34
11745	34
11746	34
11747	34
11748	34
11749	34
11750	34
11751	34
11752	34
11753	34
11754	34
11755	34
11756	34
11757	34
11758	34
11759	34
11760	34
11761	34
11762	34
11763	34
11764	34
11765	34
11766	34
11767	34
11768	34
11769	34
11770	34
11771	34
11772	34
11773	34
11774	34
11775	34
11776	34
11777	34
11778	34
11779	34
11780	34
11781	34
11782	34
11783	34
11784	34
11785	34
11786	34
11787	34
11788	34
11789	34
11790	34
11791	34
11792	34
11793	34
11794	34
11795	34
11796	34
11797	34
11798	34
11799	34
11800	34
11801	34
11802	34
11803	34
11804	34
11805	34
11806	34
11807	34
11808	34
11809	34
11810	34
11811	34
11812	34
11813	34
11814	34
11815	34
11816	34
11817	34
11818	34
11819	34
11820	34
11821	34
11822	34
11823	34
11824	34
11825	34
11826	34
11827	34
11828	34
11829	34
11830	34
11831	34
11832	34
11833	34
11834	34
11835	34
11836	34
11837	34
11838	34
11839	34
11840	34
11841	34
11842	34
11843	34
11844	34
11845	34
11846	34
11847	34
11848	34
11849	34
11850	34
11851	34
11852	34
11853	34
11854	34
11855	34
11856	34
11857	34
11858	34
11859	34
11860	34
11861	34
11862	34
11863	34
11864	34
11865	34
11866	34
11867	34
11868	34
11869	34
11870	34
11871	34
11872	34
11873	34
11874	34
11875	34
11876	34
11877	34
11878	34
11879	34
11880	34
11881	34
11882	34
11883	34
11884	34
11885	34
11886	34
11887	34
11888	34
11889	34
11890	34
11891	34
11892	34
11893	34
11894	34
11895	34
11896	34
11897	34
11898	34
11899	34
11900	34
11901	34
11902	34
11903	34
11904	34
11905	34
11906	34
11907	34
11908	34
11909	34
11910	34
11911	34
11912	34
11913	34
11914	34
11915	34
11916	34
11917	34
11918	34
11919	34
11920	34
11921	34
11922	34
11923	34
11924	34
11925	34
11926	34
11927	34
11928	34
11929	34
11930	34
11931	34
11932	34
11933	34
11934	34
11935	34
11936	34
11937	34
11938	34
11939	34
11940	34
11941	34
11942	34
11943	34
11944	34
11945	34
11946	34
11947	34
11948	34
11949	34
11950	34
11951	34
11952	34
11953	34
11954	34
11955	34
11956	34
11957	34
11958	34
11959	34
11960	34
11961	34
11962	34
11963	34
11964	34
11965	34
11966	34
11967	34
11968	34
11969	34
11970	34
11971	34
11972	34
11973	34
11974	34
11975	34
11976	34
11977	34
11978	34
11979	34
11980	34
11981	34
11982	34
11983	34
11984	34
11985	34
11986	34
11987	34
11988	34
11989	34
11990	34
11991	34
11992	34
11993	34
11994	34
11995	34
11996	34
11997	34
11998	34
11999	34
12000	34
12001	34
12002	34
12003	34
12004	34
12005	34
12006	34
12007	34
12008	34
12009	34
12010	34
12011	34
12012	34
12013	34
12014	34
12015	34
12016	34
12017	34
12018	34
12019	34
12020	34
12021	34
12022	34
12023	34
12024	34
12025	34
12026	34
12027	34
12028	34
12029	34
12030	34
12031	34
12032	34
12033	34
12034	34
12035	34
12036	34
12037	34
12038	34
12039	34
12040	34
12041	34
12042	34
12043	34
12044	34
12045	34
12046	34
12047	34
12048	34
12049	34
12050	34
12051	34
12052	34
12053	34
12054	34
12055	34
12056	34
12057	34
12058	34
12059	34
12060	34
12061	34
12062	34
12063	34
12064	34
12065	34
12066	34
12067	34
12068	34
12069	34
12070	34
12071	34
12072	34
12073	34
12074	34
12075	34
12076	34
12077	34
12078	34
12079	34
12080	34
12081	34
12082	34
12083	34
12084	34
12085	34
12086	34
12087	34
12088	34
12089	34
12090	34
12091	34
12092	34
12093	34
12094	34
12095	34
12096	34
12097	34
12098	34
12099	34
12100	34
12101	34
12102	34
12103	34
12104	34
12105	34
12106	34
12107	34
12108	34
12109	34
12110	34
12111	34
12112	34
12113	34
12114	34
12115	34
12116	34
12117	34
12118	34
12119	34
12120	34
12121	34
12122	34
12123	34
12124	34
12125	34
12126	34
12127	34
12128	34
12129	34
12130	34
12131	34
12132	34
12133	34
12134	34
12135	34
12136	34
12137	34
12138	34
12139	34
12140	34
12141	34
12142	34
12143	34
12144	34
12145	34
12146	34
12147	34
12148	34
12149	34
12150	34
12151	34
12152	34
12153	34
12154	34
12155	34
12156	34
12157	34
12158	34
12159	34
12160	34
12161	34
12162	34
12163	34
12164	34
12165	34
12166	34
12167	34
12168	34
12169	34
12170	34
12171	34
12172	34
12173	34
12174	34
12175	34
12176	34
12177	34
12178	34
12179	34
12180	34
12181	34
12182	34
12183	34
12184	34
12185	34
12186	34
12187	34
12188	34
12189	34
12190	34
12191	34
12192	34
12193	34
12194	34
12195	34
12196	34
12197	34
12198	34
12199	34
12200	34
12201	34
12202	34
12203	34
12204	34
12205	34
12206	34
12207	34
12208	34
12209	34
12210	34
12211	34
12212	34
12213	34
12214	34
12215	34
12216	34
12217	34
12218	34
12219	34
12220	34
12221	34
12222	34
12223	34
12224	34
12225	34
12226	34
12227	34
12228	34
12229	34
12230	34
12231	34
12232	34
12233	34
12234	34
12235	34
12236	34
12237	34
12238	34
12239	34
12240	34
12241	34
12242	34
12243	34
12244	34
12245	34
12246	34
12247	34
12248	34
12249	34
12250	34
12251	34
12252	34
12253	34
12254	34
12255	34
12256	34
12257	34
12258	34
12259	34
12260	34
12261	34
12262	34
12263	34
12264	34
12265	34
12266	34
12267	34
12268	34
12269	34
12270	34
12271	34
12272	34
12273	34
12274	34
12275	34
12276	34
12277	34
12278	34
12279	34
12280	34
12281	34
12282	34
12283	34
12284	34
12285	34
12286	34
12287	34
12288	34
12289	34
12290	34
12291	34
12292	34
12293	34
12294	34
12295	34
12296	34
12297	34
12298	34
12299	34
12300	34
12301	34
12302	34
12303	34
12304	34
12305	34
12306	34
12307	34
12308	34
12309	34
12310	34
12311	34
12312	34
12313	34
12314	34
12315	34
12316	34
12317	34
12318	34
12319	34
12320	34
12321	34
12322	34
12323	34
12324	34
12325	34
12326	34
12327	34
12328	34
12329	34
12330	34
12331	34
12332	34
12333	34
12334	34
12335	34
12336	34
12337	34
12338	34
12339	34
12340	34
12341	34
12342	34
12343	34
12344	34
12345	34
12346	34
12347	34
12348	34
12349	34
12350	34
12351	34
12352	34
12353	34
12354	34
12355	34
12356	34
12357	34
12358	34
12359	34
12360	34
12361	34
12362	34
12363	34
12364	34
12365	34
12366	34
12367	34
12368	34
12369	34
12370	34
12371	34
12372	34
12373	34
12374	34
12375	34
12376	34
12377	34
12378	34
12379	34
12380	34
12381	34
12382	34
12383	34
12384	34
12385	34
12386	34
12387	34
12388	34
12389	34
12390	34
12391	34
12392	34
12393	34
12394	34
12395	34
12396	34
12397	34
12398	34
12399	34
12400	34
12401	34
12402	34
12403	34
12404	34
12405	34
12406	34
12407	34
12408	34
12409	34
12410	34
12411	34
12412	34
12413	34
12414	34
12415	34
12416	34
12417	34
12418	34
12419	34
12420	34
12421	34
12422	34
12423	34
12424	34
12425	34
12426	34
12427	34
12428	34
12429	34
12430	34
12431	34
12432	34
12433	34
12434	34
12435	34
12436	34
12437	34
12438	34
12439	34
12440	34
12441	34
12442	34
12443	34
12444	34
12445	34
12446	34
12447	34
12448	34
12449	34
12450	34
12451	34
12452	34
12453	34
12454	34
12455	34
12456	34
12457	34
12458	34
12459	34
12460	34
12461	34
12462	34
12463	34
12464	34
12465	34
12466	34
12467	34
12468	34
12469	34
12470	34
12471	34
12472	34
12473	34
12474	34
12475	34
12476	34
12477	34
12478	34
12479	34
12480	34
12481	34
12482	34
12483	34
12484	34
12485	34
12486	34
12487	34
12488	34
12489	34
12490	34
12491	34
12492	34
12493	34
12494	34
12495	34
12496	34
12497	34
12498	34
12499	34
12500	34
12501	34
12502	34
12503	34
12504	34
12505	34
12506	34
12507	34
12508	34
12509	34
12510	34
12511	34
12512	34
12513	34
12514	34
12515	34
12516	34
12517	34
12518	34
12519	34
12520	34
12521	34
12522	34
12523	34
12524	34
12525	34
12526	34
12527	34
12528	34
12529	34
12530	34
12531	34
12532	34
12533	34
12534	34
12535	34
12536	34
12537	34
12538	34
12539	34
12540	34
12541	34
12542	34
12543	34
12544	34
12545	34
12546	34
12547	34
12548	34
12549	34
12550	34
12551	34
12552	34
12553	34
12554	34
12555	34
12556	34
12557	34
12558	34
12559	34
12560	34
12561	34
12562	34
12563	34
12564	34
12565	34
12566	34
12567	34
12568	34
12569	34
12570	34
12571	34
12572	34
12573	34
12574	34
12575	34
12576	34
12577	34
12578	34
12579	34
12580	34
12581	34
12582	34
12583	34
12584	34
12585	34
12586	34
12587	34
12588	34
12589	34
12590	34
12591	34
12592	34
12593	34
12594	34
12595	34
12596	34
12597	34
12598	34
12599	34
12600	34
12601	34
12602	34
12603	34
12604	34
12605	34
12606	34
12607	34
12608	34
12609	34
12610	34
12611	34
12612	34
12613	34
12614	34
12615	34
12616	34
12617	34
12618	34
12619	34
12620	34
12621	34
12622	34
12623	34
12624	34
12625	34
12626	34
12627	34
12628	34
12629	34
12630	34
12631	34
12632	34
12633	34
12634	34
12635	34
12636	34
12637	34
12638	34
12639	34
12640	34
12641	34
12642	34
12643	34
12644	34
12645	34
12646	34
12647	34
12648	34
12649	34
12650	34
12651	34
12652	34
12653	34
12654	34
12655	34
12656	34
12657	34
12658	34
12659	34
12660	34
12661	34
12662	34
12663	34
12664	34
12665	34
12666	34
12667	34
12668	34
12669	34
12670	34
12671	34
12672	34
12673	34
12674	34
12675	34
12676	34
12677	34
12678	34
12679	34
12680	34
12681	34
12682	34
12683	34
12684	34
12685	34
12686	34
12687	34
12688	34
12689	34
12690	34
12691	34
12692	34
12693	34
12694	34
12695	34
12696	34
12697	34
12698	34
12699	34
12700	34
12701	34
12702	34
12703	34
12704	34
12705	34
12706	34
12707	34
12708	34
12709	34
12710	34
12711	34
12712	34
12713	34
12714	34
12715	34
12716	34
12717	34
12718	34
12719	34
12720	34
12721	34
12722	34
12723	34
12724	34
12725	34
12726	34
12727	34
12728	34
12729	34
12730	34
12731	34
12732	34
12733	34
12734	34
12735	34
12736	34
12737	34
12738	34
12739	34
12740	34
12741	34
12742	34
12743	34
12744	34
12745	34
12746	34
12747	34
12748	34
12749	34
12750	34
12751	34
12752	34
12753	34
12754	34
12755	34
12756	34
12757	34
12758	34
12759	34
12760	34
12761	34
12762	34
12763	34
12764	34
12765	34
12766	34
12767	34
12768	34
12769	34
12770	34
12771	34
12772	34
12773	34
12774	34
12775	34
12776	34
12777	34
12778	34
12779	34
12780	34
12781	34
12782	34
12783	34
12784	34
12785	34
12786	34
12787	34
12788	34
12789	34
12790	34
12791	34
12792	34
12793	34
12794	34
12795	34
12796	34
12797	34
12798	34
12799	34
12800	34
12801	34
12802	34
12803	34
12804	34
12805	34
12806	34
12807	34
12808	34
12809	34
12810	34
12811	34
12812	34
12813	34
12814	34
12815	34
12816	34
12817	34
12818	34
12819	34
12820	34
12821	34
12822	34
12823	34
12824	34
12825	34
12826	34
12827	34
12828	34
12829	34
12830	34
12831	34
12832	34
12833	34
12834	34
12835	34
12836	34
12837	34
12838	34
12839	34
12840	34
12841	34
12842	34
12843	34
12844	34
12845	34
12846	34
12847	34
12848	34
12849	34
12850	34
12851	34
12852	34
12853	34
12854	34
12855	34
12856	34
12857	34
12858	34
12859	34
12860	34
12861	34
12862	34
12863	34
12864	34
12865	34
12866	34
12867	34
12868	34
12869	34
12870	34
12871	34
12872	34
12873	34
12874	34
12875	34
12876	34
12877	34
12878	34
12879	34
12880	34
12881	34
12882	34
12883	34
12884	34
12885	34
12886	34
12887	34
12888	34
12889	34
12890	34
12891	34
12892	34
12893	34
12894	34
12895	34
12896	34
12897	34
12898	34
12899	34
12900	34
12901	34
12902	34
12903	34
12904	34
12905	34
12906	34
12907	34
12908	34
12909	34
12910	34
12911	34
12912	34
12913	34
12914	34
12915	34
12916	34
12917	34
12918	34
12919	34
12920	34
12921	34
12922	34
12923	34
12924	34
12925	34
12926	34
12927	34
12928	34
12929	34
12930	34
12931	34
12932	34
12933	34
12934	34
12935	34
12936	34
12937	34
12938	34
12939	34
12940	34
12941	34
12942	34
12943	34
12944	34
12945	34
12946	34
12947	34
12948	34
12949	34
12950	34
12951	34
12952	34
12953	34
12954	34
12955	34
12956	34
12957	34
12958	34
12959	34
12960	34
12961	34
12962	34
12963	34
12964	34
12965	34
12966	34
12967	34
12968	34
12969	34
12970	34
12971	34
12972	34
12973	34
12974	34
12975	34
12976	34
12977	34
12978	34
12979	34
12980	34
12981	34
12982	34
12983	34
12984	34
12985	34
12986	34
12987	34
12988	34
12989	34
12990	34
12991	34
12992	34
12993	34
12994	34
12995	34
12996	34
12997	34
12998	34
12999	34
13000	34
13001	34
13002	34
13003	34
13004	34
13005	34
13006	34
13007	34
13008	34
13009	34
13010	34
13011	34
13012	34
13013	34
13014	34
13015	34
13016	34
13017	34
13018	34
13019	34
13020	34
13021	34
13022	34
13023	34
13024	34
13025	34
13026	34
13027	34
13028	34
13029	34
13030	34
13031	34
13032	34
13033	34
13034	34
13035	34
13036	34
13037	34
13038	34
13039	34
13040	34
13041	34
13042	34
13043	34
13044	34
13045	34
13046	34
13047	34
13048	34
13049	34
13050	34
13051	34
13052	34
13053	34
13054	34
13055	34
13056	34
13057	34
13058	34
13059	34
13060	34
13061	34
13062	34
13063	34
13064	34
13065	34
13066	34
13067	34
13068	34
13069	34
13070	34
13071	34
13072	34
13073	34
13074	34
13075	34
13076	34
13077	34
13078	34
13079	34
13080	34
13081	34
13082	34
13083	34
13084	34
13085	34
13086	34
13087	34
13088	34
13089	34
13090	34
13091	34
13092	34
13093	34
13094	34
13095	34
13096	34
13097	34
13098	34
13099	34
13100	34
13101	34
13102	34
13103	34
13104	34
13105	34
13106	34
13107	34
13108	34
13109	34
13110	34
13111	34
13112	34
13113	34
13114	34
13115	34
13116	34
13117	34
13118	34
13119	34
13120	34
13121	34
13122	34
13123	34
13124	34
13125	34
13126	34
13127	34
13128	34
13129	34
13130	34
13131	34
13132	34
13133	34
13134	34
13135	34
13136	34
13137	34
13138	34
13139	34
13140	34
13141	34
13142	34
13143	34
13144	34
13145	34
13146	34
13147	34
13148	34
13149	34
13150	34
13151	34
13152	34
13153	34
13154	34
13155	34
13156	34
13157	34
13158	34
13159	34
13160	34
13161	34
13162	34
13163	34
13164	34
13165	34
13166	34
13167	34
13168	34
13169	34
13170	34
13171	34
13172	34
13173	34
13174	34
13175	34
13176	34
13177	34
13178	34
13179	34
13180	34
13181	34
13182	34
13183	34
13184	34
13185	34
13186	34
13187	34
13188	34
13189	34
13190	34
13191	34
13192	34
13193	34
13194	34
13195	34
13196	34
13197	34
13198	34
13199	34
13200	34
13201	34
13202	34
13203	34
13204	34
13205	34
13206	34
13207	34
13208	34
13209	34
13210	34
13211	34
13212	34
13213	34
13214	34
13215	34
13216	34
13217	34
13218	34
13219	34
13220	34
13221	34
13222	34
13223	34
13224	34
13225	34
13226	34
13227	34
13228	34
13229	34
13230	34
13231	34
13232	34
13233	34
13234	34
13235	34
13236	34
13237	34
13238	34
13239	34
13240	34
13241	34
13242	34
13243	34
13244	34
13245	34
13246	34
13247	34
13248	34
13249	34
13250	34
13251	34
13252	34
13253	34
13254	34
13255	34
13256	34
13257	34
13258	34
13259	34
13260	34
13261	34
13262	34
13263	34
13264	34
13265	34
13266	34
13267	34
13268	34
13269	34
13270	34
13271	34
13272	34
13273	34
13274	34
13275	34
13276	34
13277	34
13278	34
13279	34
13280	34
13281	34
13282	34
13283	34
13284	34
13285	34
13286	34
13287	34
13288	34
13289	34
13290	34
13291	34
13292	34
13293	34
13294	34
13295	34
13296	34
13297	34
13298	34
13299	34
13300	34
13301	34
13302	34
13303	34
13304	34
13305	34
13306	34
13307	34
13308	34
13309	34
13310	34
13311	34
13312	34
13313	34
13314	34
13315	34
13316	34
13317	34
13318	34
13319	34
13320	34
13321	34
13322	34
13323	34
13324	34
13325	34
13326	34
13327	34
13328	34
13329	34
13330	34
13331	34
13332	34
13333	34
13334	34
13335	34
13336	34
13337	34
13338	34
13339	34
13340	34
13341	34
13342	34
13343	34
13344	34
13345	34
13346	34
13347	34
13348	34
13349	34
13350	34
13351	34
13352	34
13353	34
13354	34
13355	34
13356	34
13357	34
13358	34
13359	34
13360	34
13361	34
13362	34
13363	34
13364	34
13365	34
13366	34
13367	34
13368	34
13369	34
13370	34
13371	34
13372	34
13373	34
13374	34
13375	34
13376	34
13377	34
13378	34
13379	34
13380	34
13381	34
13382	34
13383	34
13384	34
13385	34
13386	34
13387	34
13388	34
13389	34
13390	34
13391	34
13392	34
13393	34
13394	34
13395	34
13396	34
13397	34
13398	34
13399	34
13400	34
13401	34
13402	34
13403	34
13404	34
13405	34
13406	34
13407	34
13408	34
13409	34
13410	34
13411	34
13412	34
13413	34
13414	34
13415	34
13416	34
13417	34
13418	34
13419	34
13420	34
13421	34
13422	34
13423	34
13424	34
13425	34
13426	34
13427	34
13428	34
13429	34
13430	34
13431	34
13432	34
13433	34
13434	34
13435	34
13436	34
13437	34
13438	34
13439	34
13440	34
13441	34
13442	34
13443	34
13444	34
13445	34
13446	34
13447	34
13448	34
13449	34
13450	34
13451	34
13452	34
13453	34
13454	34
13455	34
13456	34
13457	34
13458	34
13459	34
13460	34
13461	34
13462	34
13463	34
13464	34
13465	34
13466	34
13467	34
13468	34
13469	34
13470	34
13471	34
13472	34
13473	34
13474	34
13475	34
13476	34
13477	34
13478	34
13479	34
13480	34
13481	34
13482	34
13483	34
13484	34
13485	34
13486	34
13487	34
13488	34
13489	34
13490	34
13491	34
13492	34
13493	34
13494	34
13495	34
13496	34
13497	34
13498	34
13499	34
13500	34
13501	34
13502	34
13503	34
13504	34
13505	34
13506	34
13507	34
13508	34
13509	34
13510	34
13511	34
13512	34
13513	34
13514	34
13515	34
13516	34
13517	34
13518	34
13519	34
13520	34
13521	34
13522	34
13523	34
13524	34
13525	34
13526	34
13527	34
13528	34
13529	34
13530	34
13531	34
13532	34
13533	34
13534	34
13535	34
13536	34
13537	34
13538	34
13539	34
13540	34
13541	34
13542	34
13543	34
13544	34
13545	34
13546	34
13547	34
13548	34
13549	34
13550	34
13551	34
13552	34
13553	34
13554	34
13555	34
13556	34
13557	34
13558	34
13559	34
13560	34
13561	34
13562	34
13563	34
13564	34
13565	34
13566	34
13567	34
13568	34
13569	34
13570	34
13571	34
13572	34
13573	34
13574	34
13575	34
13576	34
13577	34
13578	34
13579	34
13580	34
13581	34
13582	34
13583	34
13584	34
13585	34
13586	34
13587	34
13588	34
13589	34
13590	34
13591	34
13592	34
13593	34
13594	34
13595	34
13596	34
13597	34
13598	34
13599	34
13600	34
13601	34
13602	34
13603	34
13604	34
13605	34
13606	34
13607	34
13608	34
13609	34
13610	34
13611	34
13612	34
13613	34
13614	34
13615	34
13616	34
13617	34
13618	34
13619	34
13620	34
13621	34
13622	34
13623	34
13624	34
13625	34
13626	34
13627	34
13628	34
13629	34
13630	34
13631	34
13632	34
13633	34
13634	34
13635	34
13636	34
13637	34
13638	34
13639	34
13640	34
13641	34
13642	34
13643	34
13644	34
13645	34
13646	34
13647	34
13648	34
13649	34
13650	34
13651	34
13652	34
13653	34
13654	34
13655	34
13656	34
13657	34
13658	34
13659	34
13660	34
13661	34
13662	34
13663	34
13664	34
13665	34
13666	34
13667	34
13668	34
13669	34
13670	34
13671	34
13672	34
13673	34
13674	34
13675	34
13676	34
13677	34
13678	34
13679	34
13680	34
13681	34
13682	34
13683	34
13684	34
13685	34
13686	34
13687	34
13688	34
13689	34
13690	34
13691	34
13692	34
13693	34
13694	34
13695	34
13696	34
13697	34
13698	34
13699	34
13700	34
13701	34
13702	34
13703	34
13704	34
13705	34
13706	34
13707	34
13708	34
13709	34
13710	34
13711	34
13712	34
13713	34
13714	34
13715	34
13716	34
13717	34
13718	34
13719	34
13720	34
13721	34
13722	34
13723	34
13724	34
13725	34
13726	34
13727	34
13728	34
13729	34
13730	34
13731	34
13732	34
13733	34
13734	34
13735	34
13736	34
13737	34
13738	34
13739	34
13740	34
13741	34
13742	34
13743	34
13744	34
13745	34
13746	34
13747	34
13748	34
13749	34
13750	34
13751	34
13752	34
13753	34
13754	34
13755	34
13756	34
13757	34
13758	34
13759	34
13760	34
13761	34
13762	34
13763	34
13764	34
13765	34
13766	34
13767	34
13768	34
13769	34
13770	34
13771	34
13772	34
13773	34
13774	34
13775	34
13776	34
13777	34
13778	34
13779	34
13780	34
13781	34
13782	34
13783	34
13784	34
13785	34
13786	34
13787	34
13788	34
13789	34
13790	34
13791	34
13792	34
13793	34
13794	34
13795	34
13796	34
13797	34
13798	34
13799	34
13800	34
13801	34
13802	34
13803	34
13804	34
13805	34
13806	34
13807	34
13808	34
13809	34
13810	34
13811	34
13812	34
13813	34
13814	34
13815	34
13816	34
13817	34
13818	34
13819	34
13820	34
13821	34
13822	34
13823	34
13824	34
13825	34
13826	34
13827	34
13828	34
13829	34
13830	34
13831	34
13832	34
13833	34
13834	34
13835	34
13836	34
13837	34
13838	34
13839	34
13840	34
13841	34
13842	34
13843	34
13844	34
13845	34
13846	34
13847	34
13848	34
13849	34
13850	34
13851	34
13852	34
13853	34
13854	34
13855	34
13856	34
13857	34
13858	34
13859	34
13860	34
13861	34
13862	34
13863	34
13864	34
13865	34
13866	34
13867	34
13868	34
13869	34
13870	34
13871	34
13872	34
13873	34
13874	34
13875	34
13876	34
13877	34
13878	34
13879	34
13880	34
13881	34
13882	34
13883	34
13884	34
13885	34
13886	34
13887	34
13888	34
13889	34
13890	34
13891	34
13892	34
13893	34
13894	34
13895	34
13896	34
13897	34
13898	34
13899	34
13900	34
13901	34
13902	34
13903	34
13904	34
13905	34
13906	34
13907	34
13908	34
13909	34
13910	34
13911	34
13912	34
13913	34
13914	34
13915	34
13916	34
13917	34
13918	34
13919	34
13920	34
13921	34
13922	34
13923	34
13924	34
13925	34
13926	34
13927	34
13928	34
13929	34
13930	34
13931	34
13932	34
13933	34
13934	34
13935	34
13936	34
13937	34
13938	34
13939	34
13940	34
13941	34
13942	34
13943	34
13944	34
13945	34
13946	34
13947	34
13948	34
13949	34
13950	34
13951	34
13952	34
13953	34
13954	34
13955	34
13956	34
13957	34
13958	34
13959	34
13960	34
13961	34
13962	34
13963	34
13964	34
13965	34
13966	34
13967	34
13968	34
13969	34
13970	34
13971	34
13972	34
13973	34
13974	34
13975	34
13976	34
13977	34
13978	34
13979	34
13980	34
13981	34
13982	34
13983	34
13984	34
13985	34
13986	34
13987	34
13988	34
13989	34
13990	34
13991	34
13992	34
13993	34
13994	34
13995	34
13996	34
13997	34
13998	34
13999	34
14000	34
14001	34
14002	34
14003	34
14004	34
14005	34
14006	34
14007	34
14008	34
14009	34
14010	34
14011	34
14012	34
14013	34
14014	34
14015	34
14016	34
14017	34
14018	34
14019	34
14020	34
14021	34
14022	34
14023	34
14024	34
14025	34
14026	34
14027	34
14028	34
14029	34
14030	34
14031	34
14032	34
14033	34
14034	34
14035	34
14036	34
14037	34
14038	34
14039	34
14040	34
14041	34
14042	34
14043	34
14044	34
14045	34
14046	34
14047	34
14048	34
14049	34
14050	34
14051	34
14052	34
14053	34
14054	34
14055	34
14056	34
14057	34
14058	34
14059	34
14060	34
14061	34
14062	34
14063	34
14064	34
14065	34
14066	34
14067	34
14068	34
14069	34
14070	34
14071	34
14072	34
14073	34
14074	34
14075	34
14076	34
14077	34
14078	34
14079	34
14080	34
14081	34
14082	34
14083	34
14084	34
14085	34
14086	34
14087	34
14088	34
14089	34
14090	34
14091	34
14092	34
14093	34
14094	34
14095	34
14096	34
14097	34
14098	34
14099	34
14100	34
14101	34
14102	34
14103	34
14104	34
14105	34
14106	34
14107	34
14108	34
14109	34
14110	34
14111	34
14112	34
14113	34
14114	34
14115	34
14116	34
14117	34
14118	34
14119	34
14120	34
14121	34
14122	34
14123	34
14124	34
14125	34
14126	34
14127	34
14128	34
14129	34
14130	34
14131	34
14132	34
14133	34
14134	34
14135	34
14136	34
14137	34
14138	34
14139	34
14140	34
14141	34
14142	34
14143	34
14144	34
14145	34
14146	34
14147	34
14148	34
14149	34
14150	34
14151	34
14152	34
14153	34
14154	34
14155	34
14156	34
14157	34
14158	34
14159	34
14160	34
14161	34
14162	34
14163	34
14164	34
14165	34
14166	34
14167	34
14168	34
14169	34
14170	34
14171	34
14172	34
14173	34
14174	34
14175	34
14176	34
14177	34
14178	34
14179	34
14180	34
14181	34
14182	34
14183	34
14184	34
14185	34
14186	34
14187	34
14188	34
14189	34
14190	34
14191	34
14192	34
14193	34
14194	34
14195	34
14196	34
14197	34
14198	34
14199	34
14200	34
14201	34
14202	34
14203	34
14204	34
14205	34
14206	34
14207	34
14208	34
14209	34
14210	34
14211	34
14212	34
14213	34
14214	34
14215	34
14216	34
14217	34
14218	34
14219	34
14220	34
14221	34
14222	34
14223	34
14224	34
14225	34
14226	34
14227	34
14228	34
14229	34
14230	34
14231	34
14232	34
14233	34
14234	34
14235	34
14236	34
14237	34
14238	34
14239	34
14240	34
14241	34
14242	34
14243	34
14244	34
14245	34
14246	34
14247	34
14248	34
14249	34
14250	34
14251	34
14252	34
14253	34
14254	34
14255	34
14256	34
14257	34
14258	34
14259	34
14260	34
14261	34
14262	34
14263	34
14264	34
14265	34
14266	34
14267	34
14268	34
14269	34
14270	34
14271	34
14272	34
14273	34
14274	34
14275	34
14276	34
14277	34
14278	34
14279	34
14280	34
14281	34
14282	34
14283	34
14284	34
14285	34
14286	34
14287	34
14288	34
14289	34
14290	34
14291	34
14292	34
14293	34
14294	34
14295	34
14296	34
14297	34
14298	34
14299	34
14300	34
14301	34
14302	34
14303	34
14304	34
14305	34
14306	34
14307	34
14308	34
14309	34
14310	34
14311	34
14312	34
14313	34
14314	34
14315	34
14316	34
14317	34
14318	34
14319	34
14320	34
14321	34
14322	34
14323	34
14324	34
14325	34
14326	34
14327	34
14328	34
14329	34
14330	34
14331	34
14332	34
14333	34
14334	34
14335	34
14336	34
14337	34
14338	34
14339	34
14340	34
14341	34
14342	34
14343	34
14344	34
14345	34
14346	34
14347	34
14348	34
14349	34
14350	34
14351	34
14352	34
14353	34
14354	34
14355	34
14356	34
14357	34
14358	34
14359	34
14360	34
14361	34
14362	34
14363	34
14364	34
14365	34
14366	34
14367	34
14368	34
14369	34
14370	34
14371	34
14372	34
14373	34
14374	34
14375	34
14376	34
14377	34
14378	34
14379	34
14380	34
14381	34
14382	34
14383	34
14384	34
14385	34
14386	34
14387	34
14388	34
14389	34
14390	34
14391	34
14392	34
14393	34
14394	34
14395	34
14396	34
14397	34
14398	34
14399	34
14400	34
14401	34
14402	34
14403	34
14404	34
14405	34
14406	34
14407	34
14408	34
14409	34
14410	34
14411	34
14412	34
14413	34
14414	34
14415	34
14416	34
14417	34
14418	34
14419	34
14420	34
14421	34
14422	34
14423	34
14424	34
14425	34
14426	34
14427	34
14428	34
14429	34
14430	34
14431	34
14432	34
14433	34
14434	34
14435	34
14436	34
14437	34
14438	34
14439	34
14440	34
14441	34
14442	34
14443	34
14444	34
14445	34
14446	34
14447	34
14448	34
14449	34
14450	34
14451	34
14452	34
14453	34
14454	34
14455	34
14456	34
14457	34
14458	34
14459	34
14460	34
14461	34
14462	34
14463	34
14464	34
14465	34
14466	34
14467	34
14468	34
14469	34
14470	34
14471	34
14472	34
14473	34
14474	34
14475	34
14476	34
14477	34
14478	34
14479	34
14480	34
14481	34
14482	34
14483	34
14484	34
14485	34
14486	34
14487	34
14488	34
14489	34
14490	34
14491	34
14492	34
14493	34
14494	34
14495	34
14496	34
14497	34
14498	34
14499	34
14500	34
14501	34
14502	34
14503	34
14504	34
14505	34
14506	34
14507	34
14508	34
14509	34
14510	34
14511	34
14512	34
14513	34
14514	34
14515	34
14516	34
14517	34
14518	34
14519	34
14520	34
14521	34
14522	34
14523	34
14524	34
14525	34
14526	34
14527	34
14528	34
14529	34
14530	34
14531	34
14532	34
14533	34
14534	34
14535	34
14536	34
14537	34
14538	34
14539	34
14540	34
14541	34
14542	34
14543	34
14544	34
14545	34
14546	34
14547	34
14548	34
14549	34
14550	34
14551	34
14552	34
14553	34
14554	34
14555	34
14556	34
14557	34
14558	34
14559	34
14560	34
14561	34
14562	34
14563	34
14564	34
14565	34
14566	34
14567	34
14568	34
14569	34
14570	34
14571	34
14572	34
14573	34
14574	34
14575	34
14576	34
14577	34
14578	34
14579	34
14580	34
14581	34
14582	34
14583	34
14584	34
14585	34
14586	34
14587	34
14588	34
14589	34
14590	34
14591	34
14592	34
14593	34
14594	34
14595	34
14596	34
14597	34
14598	34
14599	34
14600	34
14601	34
14602	34
14603	34
14604	34
14605	34
14606	34
14607	34
14608	34
14609	34
14610	34
14611	34
14612	34
14613	34
14614	34
14615	34
14616	34
14617	34
14618	34
14619	34
14620	34
14621	34
14622	34
14623	34
14624	34
14625	34
14626	34
14627	34
14628	34
14629	34
14630	34
14631	34
14632	34
14633	34
14634	34
14635	34
14636	34
14637	34
14638	34
14639	34
14640	34
14641	34
14642	34
14643	34
14644	34
14645	34
14646	34
14647	34
14648	34
14649	34
14650	34
14651	34
14652	34
14653	34
14654	34
14655	34
14656	34
14657	34
14658	34
14659	34
14660	34
14661	34
14662	34
14663	34
14664	34
14665	34
14666	34
14667	34
14668	34
14669	34
14670	34
14671	34
14672	34
14673	34
14674	34
14675	34
14676	34
14677	34
14678	34
14679	34
14680	34
14681	34
14682	34
14683	34
14684	34
14685	34
14686	34
14687	34
14688	34
14689	34
14690	34
14691	34
14692	34
14693	34
14694	34
14695	34
14696	34
14697	34
14698	34
14699	34
14700	34
14701	34
14702	34
14703	34
14704	34
14705	34
14706	34
14707	34
14708	34
14709	34
14710	34
14711	34
14712	34
14713	34
14714	34
14715	34
14716	34
14717	34
14718	34
14719	34
14720	34
14721	34
14722	34
14723	34
14724	34
14725	34
14726	34
14727	34
14728	34
14729	34
14730	34
14731	34
14732	34
14733	34
14734	34
14735	34
14736	34
14737	34
14738	34
14739	34
14740	34
14741	34
14742	34
14743	34
14744	34
14745	34
14746	34
14747	34
14748	34
14749	34
14750	34
14751	34
14752	34
14753	34
14754	34
14755	34
14756	34
14757	34
14758	34
14759	34
14760	34
14761	34
14762	34
14763	34
14764	34
14765	34
14766	34
14767	34
14768	34
14769	34
14770	34
14771	34
14772	34
14773	34
14774	34
14775	34
14776	34
14777	34
14778	34
14779	34
14780	34
14781	34
14782	34
14783	34
14784	34
14785	34
14786	34
14787	34
14788	34
14789	34
14790	34
14791	34
14792	34
14793	34
14794	34
14795	34
14796	34
14797	34
14798	34
14799	34
14800	34
14801	34
14802	34
14803	34
14804	34
14805	34
14806	34
14807	34
14808	34
14809	34
14810	34
14811	34
14812	34
14813	34
14814	34
14815	34
14816	34
14817	34
14818	34
14819	34
14820	34
14821	34
14822	34
14823	34
14824	34
14825	34
14826	34
14827	34
14828	34
14829	34
14830	34
14831	34
14832	34
14833	34
14834	34
14835	34
14836	34
14837	34
14838	34
14839	34
14840	34
14841	34
14842	34
14843	34
14844	34
14845	34
14846	34
14847	34
14848	34
14849	34
14850	34
14851	34
14852	34
14853	34
14854	34
14855	34
14856	34
14857	34
14858	34
14859	34
14860	34
14861	34
14862	34
14863	34
14864	34
14865	34
14866	34
14867	34
14868	34
14869	34
14870	34
14871	34
14872	34
14873	34
14874	34
14875	34
14876	34
14877	34
14878	34
14879	34
14880	34
14881	34
14882	34
14883	34
14884	34
14885	34
14886	34
14887	34
14888	34
14889	34
14890	34
14891	34
14892	34
14893	34
14894	34
14895	34
14896	34
14897	34
14898	34
14899	34
14900	34
14901	34
14902	34
14903	34
14904	34
14905	34
14906	34
14907	34
14908	34
14909	34
14910	34
14911	34
14912	34
14913	34
14914	34
14915	34
14916	34
14917	34
14918	34
14919	34
14920	34
14921	34
14922	34
14923	34
14924	34
14925	34
14926	34
14927	34
14928	34
14929	34
14930	34
14931	34
14932	34
14933	34
14934	34
14935	34
14936	34
14937	34
14938	34
14939	34
14940	34
14941	34
14942	34
14943	34
14944	34
14945	34
14946	34
14947	34
14948	34
14949	34
14950	34
14951	34
14952	34
14953	34
14954	34
14955	34
14956	34
14957	34
14958	34
14959	34
14960	34
14961	34
14962	34
14963	34
14964	34
14965	34
14966	34
14967	34
14968	34
14969	34
14970	34
14971	34
14972	34
14973	34
14974	34
14975	34
14976	34
14977	34
14978	34
14979	34
14980	34
14981	34
14982	34
14983	34
14984	34
14985	34
14986	34
14987	34
14988	34
14989	34
14990	34
14991	34
14992	34
14993	34
14994	34
14995	34
14996	34
14997	34
14998	34
14999	34
15000	34
15001	34
15002	34
15003	34
15004	34
15005	34
15006	34
15007	34
15008	34
15009	34
15010	34
15011	34
15012	34
15013	34
15014	34
15015	34
15016	34
15017	34
15018	34
15019	34
15020	34
15021	34
15022	34
15023	34
15024	34
15025	34
15026	34
15027	34
15028	34
15029	34
15030	34
15031	34
15032	34
15033	34
15034	34
15035	34
15036	34
15037	34
15038	34
15039	34
15040	34
15041	34
15042	34
15043	34
15044	34
15045	34
15046	34
15047	34
15048	34
15049	34
15050	34
15051	34
15052	34
15053	34
15054	34
15055	34
15056	34
15057	34
15058	34
15059	34
15060	34
15061	34
15062	34
15063	34
15064	34
15065	34
15066	34
15067	34
15068	34
15069	34
15070	34
15071	34
15072	34
15073	34
15074	34
15075	34
15076	34
15077	34
15078	34
15079	34
15080	34
15081	34
15082	34
15083	34
15084	34
15085	34
15086	34
15087	34
15088	34
15089	34
15090	34
15091	34
15092	34
15093	34
15094	34
15095	34
15096	34
15097	34
15098	34
15099	34
15100	34
15101	34
15102	34
15103	34
15104	34
15105	34
15106	34
15107	34
15108	34
15109	34
15110	34
15111	34
15112	34
15113	34
15114	34
15115	34
15116	34
15117	34
15118	34
15119	34
15120	34
15121	34
15122	34
15123	34
15124	34
15125	34
15126	34
15127	34
15128	34
15129	34
15130	34
15131	34
15132	34
15133	34
15134	34
15135	34
15136	34
15137	34
15138	34
15139	34
15140	34
15141	34
15142	34
15143	34
15144	34
15145	34
15146	34
15147	34
15148	34
15149	34
15150	34
15151	34
15152	34
15153	34
15154	34
15155	34
15156	34
15157	34
15158	34
15159	34
15160	34
15161	34
15162	34
15163	34
15164	34
15165	34
15166	34
15167	34
15168	34
15169	34
15170	34
15171	34
15172	34
15173	34
15174	34
15175	34
15176	34
15177	34
15178	34
15179	34
15180	34
15181	34
15182	34
15183	34
15184	34
15185	34
15186	34
15187	34
15188	34
15189	34
15190	34
15191	34
15192	34
15193	34
15194	34
15195	34
15196	34
15197	34
15198	34
15199	34
15200	34
15201	34
15202	34
15203	34
15204	34
15205	34
15206	34
15207	34
15208	34
15209	34
15210	34
15211	34
15212	34
15213	34
15214	34
15215	34
15216	34
15217	34
15218	34
15219	34
15220	34
15221	34
15222	34
15223	34
15224	34
15225	34
15226	34
15227	34
15228	34
15229	34
15230	34
15231	34
15232	34
15233	34
15234	34
15235	34
15236	34
15237	34
15238	34
15239	34
15240	34
15241	34
15242	34
15243	34
15244	34
15245	34
15246	34
15247	34
15248	34
15249	34
15250	34
15251	34
15252	34
15253	34
15254	34
15255	34
15256	34
15257	34
15258	34
15259	34
15260	34
15261	34
15262	34
15263	34
15264	34
15265	34
15266	34
15267	34
15268	34
15269	34
15270	34
15271	34
15272	34
15273	34
15274	34
15275	34
15276	34
15277	34
15278	34
15279	34
15280	34
15281	34
15282	34
15283	34
15284	34
15285	34
15286	34
15287	34
15288	34
15289	34
15290	34
15291	34
15292	34
15293	34
15294	34
15295	34
15296	34
15297	34
15298	34
15299	34
15300	34
15301	34
15302	34
15303	34
15304	34
15305	34
15306	34
15307	34
15308	34
15309	34
15310	34
15311	34
15312	34
15313	34
15314	34
15315	34
15316	34
15317	34
15318	34
15319	34
15320	34
15321	34
15322	34
15323	34
15324	34
15325	34
15326	34
15327	34
15328	34
15329	34
15330	34
15331	34
15332	34
15333	34
15334	34
15335	34
15336	34
15337	34
15338	35
15339	35
15340	35
15341	35
15342	35
15343	35
15344	35
15345	35
15346	35
15347	35
15348	35
15349	35
15350	35
15351	35
15352	35
15353	35
15354	35
15355	35
15356	35
15357	35
15358	35
15359	35
15360	35
15361	35
15362	35
15363	35
15364	35
15365	35
15366	35
15367	35
15368	35
15369	35
15370	35
15371	35
15372	35
15373	35
15374	35
15375	35
15376	35
15377	35
15378	35
15379	35
15380	35
15381	35
15382	35
15383	35
15384	35
15385	35
15386	35
15387	35
15388	35
15389	35
15390	35
15391	35
15392	35
15393	35
15394	35
15395	35
15396	35
15397	35
15398	35
15399	35
15400	35
15401	35
15402	35
15403	35
15404	35
15405	35
15406	35
15407	35
15408	35
15409	35
15410	35
15411	35
15412	35
15413	35
15414	35
15415	35
15416	35
15417	35
15418	35
15419	35
15420	35
15421	35
15422	35
15423	35
15424	35
15425	35
15426	35
15427	35
15428	35
15429	35
15430	35
15431	35
15432	35
15433	35
15434	35
15435	35
15436	35
15437	35
15438	35
15439	35
15440	35
15441	35
15442	35
15443	35
15444	35
15445	35
15446	35
15447	35
15448	35
15449	35
15450	35
15451	35
15452	35
15453	35
15454	35
15455	35
15456	35
15457	35
15458	35
15459	35
15460	35
15461	35
15462	35
15463	35
15464	35
15465	35
15466	35
15467	35
15468	35
15469	35
15470	35
15471	35
15472	35
15473	35
15474	35
15475	35
15476	35
15477	35
15478	35
15479	35
15480	35
15481	35
15482	35
15483	35
15484	35
15485	35
15486	35
15487	35
15488	35
15489	35
15490	35
15491	35
15492	35
15493	35
15494	35
15495	35
15496	35
15497	35
15498	35
15499	35
15500	35
15501	35
15502	35
15503	35
15504	35
15505	35
15506	35
15507	35
15508	35
15509	35
15510	35
15511	35
15512	35
15513	35
15514	35
15515	35
15516	35
15517	35
15518	35
15519	35
15520	35
15521	35
15522	35
15523	35
15524	35
15525	35
15526	35
15527	35
15528	35
15529	35
15530	35
15531	35
15532	35
15533	35
15534	35
15535	35
15536	35
15537	35
15538	35
15539	35
15540	35
15541	35
15542	35
15543	35
15544	35
15545	35
15546	35
15547	35
15548	35
15549	35
15550	35
15551	35
15552	35
15553	35
15554	35
15555	35
15556	35
15557	35
15558	35
15559	35
15560	35
15561	35
15562	35
15563	35
15564	35
15565	35
15566	35
15567	35
15568	35
15569	35
15570	35
15571	35
15572	35
15573	35
15574	35
15575	35
15576	35
15577	35
15578	35
15579	35
15580	35
15581	35
15582	35
15583	35
15584	35
15585	35
15586	35
15587	35
15588	35
15589	35
15590	35
15591	35
15592	35
15593	35
15594	35
15595	35
15596	35
15597	35
15598	35
15599	35
15600	35
15601	35
15602	35
15603	35
15604	35
15605	35
15606	35
15607	35
15608	35
15609	35
15610	35
15611	35
15612	35
15613	35
15614	35
15615	35
15616	35
15617	35
15618	35
15619	35
15620	35
15621	35
15622	35
15623	35
15624	35
15625	35
15626	35
15627	35
15628	35
15629	35
15630	35
15631	35
15632	35
15633	35
15634	35
15635	35
15636	35
15637	35
15638	35
15639	35
15640	35
15641	35
15642	35
15643	35
15644	35
15645	35
15646	35
15647	35
15648	35
15649	35
15650	35
15651	35
15652	35
15653	35
15654	35
15655	35
15656	35
15657	35
15658	35
15659	35
15660	35
15661	35
15662	35
15663	35
15664	35
15665	35
15666	35
15667	35
15668	35
15669	35
15670	35
15671	35
15672	35
15673	35
15674	35
15675	35
15676	35
15677	35
15678	35
15679	35
15680	35
15681	35
15682	35
15683	35
15684	35
15685	35
15686	35
15687	35
15688	35
15689	35
15690	35
15691	35
15692	35
15693	35
15694	35
15695	35
15696	35
15697	35
15698	35
15699	35
15700	35
15701	35
15702	35
15703	35
15704	35
15705	35
15706	35
15707	35
15708	35
15709	35
15710	35
15711	35
15712	35
15713	35
15714	35
15715	35
15716	35
15717	35
15718	35
15719	35
15720	35
15721	35
15722	35
15723	35
15724	35
15725	35
15726	35
15727	35
15728	35
15729	35
15730	35
15731	35
15732	35
15733	35
15734	35
15735	35
15736	35
15737	35
15738	35
15739	35
15740	35
15741	35
15742	35
15743	35
15744	35
15745	35
15746	35
15747	35
15748	35
15749	35
15750	35
15751	35
15752	35
15753	35
15754	35
15755	35
15756	35
15757	35
15758	35
15759	35
15760	35
15761	35
15762	35
15763	35
15764	35
15765	35
15766	35
15767	35
15768	35
15769	35
15770	35
15771	35
15772	35
15773	35
15774	35
15775	35
15776	35
15777	35
15778	35
15779	35
15780	35
15781	35
15782	35
15783	35
15784	35
15785	35
15786	35
15787	35
15788	35
15789	35
15790	35
15791	35
15792	35
15793	35
15794	35
15795	35
15796	35
15797	35
15798	35
15799	35
15800	35
15801	35
15802	35
15803	35
15804	35
15805	35
15806	35
15807	35
15808	35
15809	35
15810	35
15811	35
15812	35
15813	35
15814	35
15815	35
15816	35
15817	35
15818	35
15819	35
15820	35
15821	35
15822	35
15823	35
15824	35
15825	35
15826	35
15827	35
15828	35
15829	35
15830	35
15831	35
15832	35
15833	35
15834	35
15835	35
15836	35
15837	35
15838	35
15839	35
15840	35
15841	35
15842	35
15843	35
15844	35
15845	35
15846	35
15847	35
15848	35
15849	35
15850	35
15851	35
15852	35
15853	35
15854	35
15855	35
15856	35
15857	35
15858	35
15859	35
15860	35
15861	35
15862	35
15863	35
15864	35
15865	35
15866	35
15867	35
15868	35
15869	35
15870	35
15871	35
15872	35
15873	35
15874	35
15875	35
15876	35
15877	35
15878	35
15879	35
15880	35
15881	35
15882	35
15883	35
15884	35
15885	35
15886	35
15887	35
15888	35
15889	35
15890	35
15891	35
15892	35
15893	35
15894	35
15895	35
15896	35
15897	35
15898	35
15899	35
15900	35
15901	35
15902	35
15903	35
15904	35
15905	35
15906	35
15907	35
15908	35
15909	35
15910	35
15911	35
15912	35
15913	35
15914	35
15915	35
15916	35
15917	35
15918	35
15919	35
15920	35
15921	35
15922	35
15923	35
15924	35
15925	35
15926	35
15927	35
15928	35
15929	35
15930	35
15931	35
15932	35
15933	35
15934	35
15935	35
15936	35
15937	35
15938	35
15939	35
15940	35
15941	35
15942	35
15943	35
15944	35
15945	35
15946	35
15947	35
15948	35
15949	35
15950	35
15951	35
15952	35
15953	35
15954	35
15955	35
15956	35
15957	35
15958	35
15959	35
15960	35
15961	35
15962	35
15963	35
15964	35
15965	35
15966	35
15967	35
15968	35
15969	35
15970	35
15971	35
15972	35
15973	35
15974	35
15975	35
15976	35
15977	35
15978	35
15979	35
15980	35
15981	35
15982	35
15983	35
15984	35
15985	35
15986	35
15987	35
15988	35
15989	35
15990	35
15991	35
15992	35
15993	35
15994	35
15995	35
15996	35
15997	35
15998	35
15999	35
16000	35
16001	35
16002	35
16003	35
16004	35
16005	35
16006	35
16007	35
16008	35
16009	35
16010	35
16011	35
16012	35
16013	35
16014	35
16015	35
16016	35
16017	35
16018	35
16019	35
16020	35
16021	35
16022	35
16023	35
16024	35
16025	35
16026	35
16027	35
16028	35
16029	35
16030	35
16031	35
16032	35
16033	35
16034	35
16035	35
16036	35
16037	35
16038	35
16039	35
16040	35
16041	35
16042	35
16043	35
16044	35
16045	35
16046	35
16047	35
16048	35
16049	35
16050	35
16051	35
16052	35
16053	35
16054	35
16055	35
16056	35
16057	35
16058	35
16059	35
16060	35
16061	35
16062	35
16063	35
16064	35
16065	35
16066	35
16067	35
16068	35
16069	35
16070	35
16071	35
16072	35
16073	35
16074	35
16075	35
16076	35
16077	35
16078	35
16079	35
16080	35
16081	35
16082	35
16083	35
16084	35
16085	35
16086	35
16087	35
16088	35
16089	35
16090	35
16091	35
16092	35
16093	35
16094	35
16095	35
16096	35
16097	35
16098	35
16099	35
16100	35
16101	35
16102	35
16103	35
16104	35
16105	35
16106	35
16107	35
16108	35
16109	35
16110	35
16111	35
16112	35
16113	35
16114	35
16115	35
16116	35
16117	35
16118	35
16119	35
16120	35
16121	35
16122	35
16123	35
16124	35
16125	35
16126	35
16127	35
16128	35
16129	35
16130	35
16131	35
16132	35
16133	35
16134	35
16135	35
16136	35
16137	35
16138	35
16139	35
16140	35
16141	35
16142	35
16143	35
16144	35
16145	35
16146	35
16147	35
16148	35
16149	35
16150	35
16151	35
16152	35
16153	35
16154	35
16155	35
16156	35
16157	35
16158	35
16159	35
16160	35
16161	35
16162	35
16163	35
16164	35
16165	35
16166	35
16167	35
16168	35
16169	35
16170	35
16171	35
16172	35
16173	35
16174	35
16175	35
16176	35
16177	35
16178	35
16179	35
16180	35
16181	35
16182	35
16183	35
16184	35
16185	35
16186	35
16187	35
16188	35
16189	35
16190	35
16191	35
16192	35
16193	35
16194	35
16195	35
16196	35
16197	35
16198	35
16199	35
16200	35
16201	35
16202	35
16203	35
16204	35
16205	35
16206	35
16207	35
16208	35
16209	35
16210	35
16211	35
16212	35
16213	35
16214	35
16215	35
16216	35
16217	35
16218	35
16219	35
16220	35
16221	35
16222	35
16223	35
16224	35
16225	35
16226	35
16227	35
16228	35
16229	35
16230	35
16231	35
16232	35
16233	35
16234	35
16235	35
16236	35
16237	35
16238	35
16239	35
16240	35
16241	35
16242	35
16243	35
16244	35
16245	35
16246	35
16247	35
16248	35
16249	35
16250	35
16251	35
16252	35
16253	35
16254	35
16255	35
16256	35
16257	35
16258	35
16259	35
16260	35
16261	35
16262	35
16263	35
16264	35
16265	35
16266	35
16267	35
16268	35
16269	35
16270	35
16271	35
16272	35
16273	35
16274	35
16275	35
16276	35
16277	35
16278	35
16279	35
16280	35
16281	35
16282	35
16283	35
16284	35
16285	35
16286	35
16287	35
16288	35
16289	35
16290	35
16291	35
16292	35
16293	35
16294	35
16295	35
16296	35
16297	35
16298	35
16299	35
16300	35
16301	35
16302	35
16303	35
16304	35
16305	35
16306	35
16307	35
16308	35
16309	35
16310	35
16311	35
16312	35
16313	35
16314	35
16315	35
16316	35
16317	35
16318	35
16319	35
16320	35
16321	35
16322	35
16323	35
16324	35
16325	35
16326	35
16327	35
16328	35
16329	35
16330	35
16331	35
16332	35
16333	35
16334	35
16335	35
16336	35
16337	35
16338	35
16339	35
16340	35
16341	35
16342	35
16343	35
16344	35
16345	35
16346	35
16347	35
16348	35
16349	35
16350	35
16351	35
16352	35
16353	35
16354	35
16355	35
16356	35
16357	35
16358	35
16359	35
16360	35
16361	35
16362	35
16363	35
16364	35
16365	35
16366	35
16367	35
16368	35
16369	35
16370	35
16371	35
16372	35
16373	35
16374	35
16375	35
16376	35
16377	35
16378	35
16379	35
16380	35
16381	35
16382	35
16383	35
16384	35
16385	35
16386	35
16387	35
16388	35
16389	35
16390	35
16391	35
16392	35
16393	35
16394	35
16395	35
16396	35
16397	35
16398	35
16399	35
16400	35
16401	35
16402	35
16403	35
16404	35
16405	35
16406	35
16407	35
16408	35
16409	35
16410	35
16411	35
16412	35
16413	35
16414	35
16415	35
16416	35
16417	35
16418	35
16419	35
16420	35
16421	35
16422	35
16423	35
16424	35
16425	35
16426	35
16427	35
16428	35
16429	35
16430	35
16431	35
16432	35
16433	35
16434	35
16435	35
16436	35
16437	35
16438	35
16439	35
16440	35
16441	35
16442	35
16443	35
16444	35
16445	35
16446	35
16447	35
16448	35
16449	35
16450	35
16451	35
16452	35
16453	35
16454	35
16455	35
16456	35
16457	35
16458	35
16459	35
16460	35
16461	35
16462	35
16463	35
16464	35
16465	35
16466	35
16467	35
16468	35
16469	35
16470	35
16471	35
16472	35
16473	35
16474	35
16475	35
16476	35
16477	35
16478	35
16479	35
16480	35
16481	35
16482	35
16483	35
16484	35
16485	35
16486	35
16487	35
16488	35
16489	35
16490	35
16491	35
16492	35
16493	35
16494	35
16495	35
16496	35
16497	35
16498	35
16499	35
16500	35
16501	35
16502	35
16503	35
16504	35
16505	35
16506	35
16507	35
16508	35
16509	35
16510	35
16511	35
16512	35
16513	35
16514	35
16515	35
16516	35
16517	35
16518	35
16519	35
16520	35
16521	35
16522	35
16523	35
16524	35
16525	35
16526	35
16527	35
16528	35
16529	35
16530	35
16531	35
16532	35
16533	35
16534	35
16535	35
16536	35
16537	35
16538	35
16539	35
16540	35
16541	35
16542	35
16543	35
16544	35
16545	35
16546	35
16547	35
16548	35
16549	35
16550	35
16551	35
16552	35
16553	35
16554	35
16555	35
16556	35
16557	35
16558	35
16559	35
16560	35
16561	35
16562	35
16563	35
16564	35
16565	35
16566	35
16567	35
16568	35
16569	35
16570	35
16571	35
16572	35
16573	35
16574	35
16575	35
16576	35
16577	35
16578	35
16579	35
16580	35
16581	35
16582	35
16583	35
16584	35
16585	35
16586	35
16587	35
16588	35
16589	35
16590	35
16591	35
16592	35
16593	35
16594	35
16595	35
16596	35
16597	35
16598	35
16599	35
16600	35
16601	35
16602	35
16603	35
16604	35
16605	35
16606	35
16607	35
16608	35
16609	35
16610	35
16611	35
16612	35
16613	35
16614	35
16615	35
16616	35
16617	35
16618	35
16619	35
16620	35
16621	35
16622	35
16623	35
16624	35
16625	35
16626	35
16627	35
16628	35
16629	35
16630	35
16631	35
16632	35
16633	35
16634	35
16635	35
16636	35
16637	35
16638	35
16639	35
16640	35
16641	35
16642	35
16643	35
16644	35
16645	35
16646	35
16647	35
16648	35
16649	35
16650	35
16651	35
16652	35
16653	35
16654	35
16655	35
16656	35
16657	35
16658	35
16659	35
16660	35
16661	35
16662	35
16663	35
16664	35
16665	35
16666	35
16667	35
16668	35
16669	35
16670	35
16671	35
16672	35
16673	35
16674	35
16675	35
16676	35
16677	35
16678	35
16679	35
16680	35
16681	35
16682	35
16683	35
16684	35
16685	35
16686	35
16687	35
16688	35
16689	35
16690	35
16691	35
16692	35
16693	35
16694	35
16695	35
16696	35
16697	35
16698	35
16699	35
16700	35
16701	35
16702	35
16703	35
16704	35
16705	35
16706	35
16707	35
16708	35
16709	35
16710	35
16711	35
16712	35
16713	35
16714	35
16715	35
16716	35
16717	35
16718	35
16719	35
16720	35
16721	35
16722	35
16723	35
16724	35
16725	35
16726	35
16727	35
16728	35
16729	35
16730	35
16731	35
16732	35
16733	35
16734	35
16735	35
16736	35
16737	35
16738	35
16739	35
16740	35
16741	35
16742	35
16743	35
16744	35
16745	35
16746	35
16747	35
16748	35
16749	35
16750	35
16751	35
16752	35
16753	35
16754	35
16755	35
16756	35
16757	35
16758	35
16759	35
16760	35
16761	35
16762	35
16763	35
16764	35
16765	35
16766	35
16767	35
16768	35
16769	35
16770	35
16771	35
16772	35
16773	35
16774	35
16775	35
16776	35
16777	35
16778	35
16779	35
16780	35
16781	35
16782	35
16783	35
16784	35
16785	35
16786	35
16787	35
16788	35
16789	35
16790	35
16791	35
16792	35
16793	35
16794	35
16795	35
16796	35
16797	35
16798	35
16799	35
16800	35
16801	35
16802	35
16803	35
16804	35
16805	35
16806	35
16807	35
16808	35
16809	35
16810	35
16811	35
16812	35
16813	35
16814	35
16815	35
16816	35
16817	35
16818	35
16819	35
16820	35
16821	35
16822	35
16823	35
16824	35
16825	35
16826	35
16827	35
16828	35
16829	35
16830	35
16831	35
16832	35
16833	35
16834	35
16835	35
16836	35
16837	35
16838	35
16839	35
16840	35
16841	35
16842	35
16843	35
16844	35
16845	35
16846	35
16847	35
16848	35
16849	35
16850	35
16851	35
16852	35
16853	35
16854	35
16855	35
16856	35
16857	35
16858	35
16859	35
16860	35
16861	35
16862	35
16863	35
16864	35
16865	35
16866	35
16867	35
16868	35
16869	35
16870	35
16871	35
16872	35
16873	35
16874	35
16875	35
16876	35
16877	35
16878	35
16879	35
16880	35
16881	35
16882	35
16883	35
16884	35
16885	35
16886	35
16887	35
16888	35
16889	35
16890	35
16891	35
16892	35
16893	35
16894	35
16895	35
16896	35
16897	35
16898	35
16899	35
16900	35
16901	35
16902	35
16903	35
16904	35
16905	35
16906	35
16907	35
16908	35
16909	35
16910	35
16911	35
16912	35
16913	35
16914	35
16915	35
16916	35
16917	35
16918	35
16919	35
16920	35
16921	35
16922	35
16923	35
16924	35
16925	35
16926	35
16927	35
16928	35
16929	35
16930	35
16931	35
16932	35
16933	35
16934	35
16935	35
16936	35
16937	35
16938	35
16939	35
16940	35
16941	35
16942	35
16943	35
16944	35
16945	35
16946	35
16947	35
16948	35
16949	35
16950	35
16951	35
16952	35
16953	35
16954	35
16955	35
16956	35
16957	35
16958	35
16959	35
16960	35
16961	35
16962	35
16963	35
16964	35
16965	35
16966	35
16967	35
16968	35
16969	35
16970	35
16971	35
16972	35
16973	35
16974	35
16975	35
16976	35
16977	35
16978	35
16979	35
16980	35
16981	35
16982	35
16983	35
16984	35
16985	35
16986	35
16987	35
16988	35
16989	35
16990	35
16991	35
16992	35
16993	35
16994	35
16995	35
16996	35
16997	35
16998	35
16999	35
17000	35
17001	35
17002	35
17003	35
17004	35
17005	35
17006	35
17007	35
17008	35
17009	35
17010	35
17011	35
17012	35
17013	35
17014	35
17015	35
17016	35
17017	35
17018	35
17019	35
17020	35
17021	35
17022	35
17023	35
17024	35
17025	35
17026	35
17027	35
17028	35
17029	35
17030	35
17031	35
17032	35
17033	35
17034	35
17035	35
17036	35
17037	35
17038	35
17039	35
17040	35
17041	35
17042	35
17043	35
17044	35
17045	35
17046	35
17047	35
17048	35
17049	35
17050	35
17051	35
17052	35
17053	35
17054	35
17055	35
17056	35
17057	35
17058	35
17059	35
17060	35
17061	35
17062	35
17063	35
17064	35
17065	35
17066	35
17067	35
17068	35
17069	35
17070	35
17071	35
17072	35
17073	35
17074	35
17075	35
17076	35
17077	35
17078	35
17079	35
17080	35
17081	35
17082	35
17083	35
17084	35
17085	35
17086	35
17087	35
17088	35
17089	35
17090	35
17091	35
17092	35
17093	35
17094	35
17095	35
17096	35
17097	35
17098	35
17099	35
17100	35
17101	35
17102	35
17103	35
17104	35
17105	35
17106	35
17107	35
17108	35
17109	35
17110	35
17111	35
17112	35
17113	35
17114	35
17115	35
17116	35
17117	35
17118	35
17119	35
17120	35
17121	35
17122	35
17123	35
17124	35
17125	35
17126	35
17127	35
17128	35
17129	35
17130	35
17131	35
17132	35
17133	35
17134	35
17135	35
17136	35
17137	35
17138	35
17139	35
17140	35
17141	35
17142	35
17143	35
17144	35
17145	35
17146	35
17147	35
17148	35
17149	35
17150	35
17151	35
17152	35
17153	35
17154	35
17155	35
17156	35
17157	35
17158	35
17159	35
17160	35
17161	35
17162	35
17163	35
17164	35
17165	35
17166	35
17167	35
17168	35
17169	35
17170	35
17171	35
17172	35
17173	35
17174	35
17175	35
17176	35
17177	35
17178	35
17179	35
17180	35
17181	35
17182	35
17183	35
17184	35
17185	35
17186	35
17187	35
17188	35
17189	35
17190	35
17191	35
17192	35
17193	35
17194	35
17195	35
17196	35
17197	35
17198	35
17199	35
17200	35
17201	35
17202	35
17203	35
17204	35
17205	35
17206	35
17207	35
17208	35
17209	35
17210	35
17211	35
17212	35
17213	35
17214	35
17215	35
17216	35
17217	35
17218	35
17219	35
17220	35
17221	35
17222	35
17223	35
17224	35
17225	35
17226	35
17227	35
17228	35
17229	35
17230	35
17231	35
17232	35
17233	35
17234	35
17235	35
17236	35
17237	35
17238	35
17239	35
17240	35
17241	35
17242	35
17243	35
17244	35
17245	35
17246	35
17247	35
17248	35
17249	35
17250	35
17251	35
17252	35
17253	35
17254	35
17255	35
17256	35
17257	35
17258	35
17259	35
17260	35
17261	35
17262	35
17263	35
17264	35
17265	35
17266	35
17267	35
17268	35
17269	35
17270	35
17271	35
17272	35
17273	35
17274	35
17275	35
17276	35
17277	35
17278	35
17279	35
17280	35
17281	35
17282	35
17283	35
17284	35
17285	35
17286	35
17287	35
17288	35
17289	35
17290	35
17291	35
17292	35
17293	35
17294	35
17295	35
17296	35
17297	35
17298	35
17299	35
17300	35
17301	35
17302	35
17303	35
17304	35
17305	35
17306	35
17307	35
17308	35
17309	35
17310	35
17311	35
17312	35
17313	35
17314	35
17315	35
17316	35
17317	35
17318	35
17319	35
17320	35
17321	35
17322	35
17323	35
17324	35
17325	35
17326	35
17327	35
17328	35
17329	35
17330	35
17331	35
17332	35
17333	35
17334	35
17335	35
17336	35
17337	35
17338	35
17339	35
17340	35
17341	35
17342	35
17343	35
17344	35
17345	35
17346	35
17347	35
17348	35
17349	35
17350	35
17351	35
17352	35
17353	35
17354	35
17355	35
17356	35
17357	35
17358	35
17359	35
17360	35
17361	35
17362	35
17363	35
17364	35
17365	35
17366	35
17367	35
17368	35
17369	35
17370	35
17371	35
17372	35
17373	35
17374	35
17375	35
17376	35
17377	35
17378	35
17379	35
17380	35
17381	35
17382	35
17383	35
17384	35
17385	35
17386	35
17387	35
17388	35
17389	35
17390	35
17391	35
17392	35
17393	35
17394	35
17395	35
17396	35
17397	35
17398	35
17399	35
17400	35
17401	35
17402	35
17403	35
17404	35
17405	35
17406	35
17407	35
17408	35
17409	35
17410	35
17411	35
17412	35
17413	35
17414	35
17415	35
17416	35
17417	35
17418	35
17419	35
17420	35
17421	35
17422	35
17423	35
17424	35
17425	35
17426	35
17427	35
17428	35
17429	35
17430	35
17431	35
17432	35
17433	35
17434	35
17435	35
17436	35
17437	35
17438	35
17439	35
17440	35
17441	35
17442	35
17443	35
17444	35
17445	35
17446	35
17447	35
17448	35
17449	35
17450	35
17451	35
17452	35
17453	35
17454	35
17455	35
17456	35
17457	35
17458	35
17459	35
17460	35
17461	35
17462	35
17463	35
17464	35
17465	35
17466	35
17467	35
17468	35
17469	35
17470	35
17471	35
17472	35
17473	35
17474	35
17475	35
17476	35
17477	35
17478	35
17479	35
17480	35
17481	35
17482	35
17483	35
17484	35
17485	35
17486	35
17487	35
17488	35
17489	35
17490	35
17491	35
17492	35
17493	35
17494	35
17495	35
17496	35
17497	35
17498	35
17499	35
17500	35
17501	35
17502	35
17503	35
17504	35
17505	35
17506	35
17507	35
17508	35
17509	35
17510	35
17511	35
17512	35
17513	35
17514	35
17515	35
17516	35
17517	35
17518	35
17519	35
17520	35
17521	35
17522	35
17523	35
17524	35
17525	35
17526	35
17527	35
17528	35
17529	35
17530	35
17531	35
17532	35
17533	35
17534	35
17535	35
17536	35
17537	35
17538	35
17539	35
17540	35
17541	35
17542	35
17543	35
17544	35
17545	35
17546	35
17547	35
17548	35
17549	35
17550	35
17551	35
17552	35
17553	35
17554	35
17555	35
17556	35
17557	35
17558	35
17559	35
17560	35
17561	35
17562	35
17563	35
17564	35
17565	35
17566	35
17567	35
17568	35
17569	35
17570	35
17571	35
17572	35
17573	35
17574	35
17575	35
17576	35
17577	35
17578	35
17579	35
17580	35
17581	35
17582	35
17583	35
17584	35
17585	35
17586	35
17587	35
17588	35
17589	35
17590	35
17591	35
17592	35
17593	35
17594	35
17595	35
17596	35
17597	35
17598	35
17599	35
17600	35
17601	35
17602	35
17603	35
17604	35
17605	35
17606	35
17607	35
17608	35
17609	35
17610	35
17611	35
17612	35
17613	35
17614	35
17615	35
17616	35
17617	35
17618	35
17619	35
17620	35
17621	35
17622	35
17623	35
17624	35
17625	35
17626	35
17627	35
17628	35
17629	35
17630	35
17631	35
17632	35
17633	35
17634	35
17635	35
17636	35
17637	35
17638	35
17639	35
17640	35
17641	35
17642	35
17643	35
17644	35
17645	35
17646	35
17647	35
17648	35
17649	35
17650	35
17651	35
17652	35
17653	35
17654	35
17655	35
17656	35
17657	35
17658	35
17659	35
17660	35
17661	35
17662	35
17663	35
17664	35
17665	35
17666	35
17667	35
17668	35
17669	35
17670	35
17671	35
17672	35
17673	35
17674	35
17675	35
17676	35
17677	35
17678	35
17679	35
17680	35
17681	35
17682	35
17683	35
17684	35
17685	35
17686	35
17687	35
17688	35
17689	35
17690	35
17691	35
17692	35
17693	35
17694	35
17695	35
17696	35
17697	35
17698	35
17699	35
17700	35
17701	35
17702	35
17703	35
17704	35
17705	35
17706	35
17707	35
17708	35
17709	35
17710	35
17711	35
17712	35
17713	35
17714	36
17715	36
17716	36
17717	36
17718	36
17719	36
17720	36
17721	36
17722	36
17723	36
17724	36
17725	36
17726	36
17727	36
17728	36
17729	36
17730	36
17731	36
17732	36
17733	36
17734	36
17735	36
17736	36
17737	36
17738	36
17739	36
17740	36
17741	36
17742	36
17743	36
17744	36
17745	36
17746	36
17747	36
17748	36
17749	36
17750	36
17751	36
17752	36
17753	36
17754	36
17755	36
17756	36
17757	36
17758	36
17759	36
17760	36
17761	36
17762	36
17763	36
17764	36
17765	36
17766	36
17767	36
17768	36
17769	36
17770	36
17771	36
17772	36
17773	36
17774	36
17775	36
17776	36
17777	36
17778	36
17779	36
17780	36
17781	36
17782	36
17783	36
17784	36
17785	36
17786	36
17787	36
17788	36
17789	36
17790	36
17791	36
17792	36
17793	36
17794	36
17795	36
17796	36
17797	36
17798	36
17799	36
17800	36
17801	36
17802	36
17803	36
17804	36
17805	36
17806	36
17807	36
17808	36
17809	36
17810	36
17811	36
17812	36
17813	36
17814	36
17815	36
17816	36
17817	36
17818	36
17819	36
17820	36
17821	36
17822	36
17823	36
17824	36
17825	36
17826	36
17827	36
17828	36
17829	36
17830	36
17831	36
17832	36
17833	36
17834	36
17835	36
17836	36
17837	36
17838	36
17839	36
17840	36
17841	36
17842	36
17843	36
17844	36
17845	36
17846	36
17847	36
17848	36
17849	36
17850	36
17851	36
17852	36
17853	36
17854	36
17855	36
17856	36
17857	36
17858	36
17859	36
17860	36
17861	36
17862	36
17863	36
17864	36
17865	36
17866	36
17867	36
17868	36
17869	36
17870	36
17871	36
17872	36
17873	36
17874	36
17875	36
17876	36
17877	36
17878	36
17879	36
17880	36
17881	36
17882	36
17883	36
17884	36
17885	36
17886	36
17887	36
17888	36
17889	36
17890	36
17891	36
17892	36
17893	36
17894	36
17895	36
17896	36
17897	36
17898	36
17899	36
17900	36
17901	36
17902	36
17903	36
17904	36
17905	36
17906	36
17907	36
17908	36
17909	36
17910	36
17911	36
17912	36
17913	36
17914	36
17915	36
17916	36
17917	36
17918	36
17919	36
17920	36
17921	36
17922	36
17923	36
17924	36
17925	36
17926	36
17927	36
17928	36
17929	36
17930	36
17931	36
17932	36
17933	36
17934	36
17935	36
17936	36
17937	36
17938	36
17939	36
17940	36
17941	36
17942	36
17943	36
17944	36
17945	36
17946	36
17947	36
17948	36
17949	36
17950	36
17951	36
17952	36
17953	36
17954	36
17955	36
17956	36
17957	36
17958	36
17959	36
17960	36
17961	36
17962	36
17963	36
17964	36
17965	36
17966	36
17967	36
17968	36
17969	36
17970	36
17971	36
17972	36
17973	36
17974	36
17975	36
17976	36
17977	36
17978	36
17979	36
17980	36
17981	36
17982	36
17983	36
17984	36
17985	36
17986	36
17987	36
17988	36
17989	36
17990	36
17991	36
17992	36
17993	36
17994	36
17995	36
17996	36
17997	36
17998	36
17999	36
18000	36

==> data/with_restart/COMB/lwheq-c.1-wrand.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	2
17	2
18	2
19	2
20	2
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	3
31	3
32	3
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	5
59	5
60	5
61	5
62	5
63	6
64	6
65	6
66	6
67	6
68	6
69	6
70	6
71	6
72	6
73	6
74	6
75	6
76	6
77	7
78	7
79	7
80	7
81	7
82	7
83	7
84	8
85	8
86	8
87	8
88	8
89	8
90	8
91	8
92	8
93	8
94	8
95	8
96	8
97	8
98	8
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	9
107	9
108	9
109	9
110	9
111	9
112	9
113	9
114	9
115	9
116	9
117	9
118	9
119	9
120	9
121	9
122	9
123	9
124	9
125	9
126	9
127	9
128	9
129	9
130	9
131	9
132	9
133	9
134	9
135	9
136	9
137	9
138	9
139	9
140	9
141	9
142	9
143	9
144	9
145	9
146	9
147	9
148	9
149	9
150	9
151	10
152	10
153	10
154	10
155	10
156	10
157	10
158	10
159	10
160	10
161	10
162	10
163	10
164	10
165	10
166	10
167	10
168	10
169	10
170	10
171	10
172	10
173	10
174	10
175	10
176	10
177	10
178	10
179	10
180	10
181	10
182	10
183	10
184	10
185	10
186	10
187	10
188	10
189	10
190	10
191	10
192	10
193	10
194	10
195	10
196	10
197	10
198	10
199	10
200	10
201	10
202	10
203	10
204	10
205	10
206	10
207	10
208	10
209	10
210	10
211	10
212	10
213	10
214	11
215	11
216	11
217	11
218	11
219	11
220	11
221	11
222	11
223	11
224	11
225	11
226	11
227	11
228	11
229	11
230	11
231	11
232	11
233	11
234	11
235	11
236	11
237	11
238	11
239	11
240	11
241	11
242	11
243	11
244	11
245	11
246	11
247	11
248	11
249	11
250	11
251	11
252	11
253	11
254	11
255	11
256	11
257	11
258	11
259	11
260	11
261	11
262	11
263	11
264	11
265	11
266	11
267	11
268	11
269	11
270	11
271	11
272	11
273	12
274	12
275	12
276	12
277	12
278	12
279	12
280	12
281	12
282	12
283	12
284	12
285	12
286	12
287	12
288	12
289	12
290	12
291	12
292	12
293	12
294	12
295	12
296	12
297	12
298	12
299	12
300	12
301	12
302	12
303	12
304	12
305	12
306	12
307	12
308	12
309	12
310	12
311	12
312	12
313	12
314	12
315	12
316	12
317	12
318	12
319	12
320	12
321	12
322	12
323	12
324	12
325	12
326	12
327	12
328	12
329	12
330	12
331	12
332	12
333	12
334	12
335	12
336	12
337	12
338	12
339	12
340	12
341	12
342	12
343	12
344	12
345	12
346	12
347	12
348	12
349	12
350	12
351	12
352	12
353	13
354	13
355	13
356	13
357	13
358	13
359	13
360	13
361	13
362	13
363	13
364	13
365	13
366	13
367	13
368	13
369	13
370	13
371	13
372	13
373	13
374	13
375	13
376	13
377	13
378	13
379	13
380	13
381	13
382	14
383	14
384	14
385	14
386	14
387	14
388	14
389	14
390	14
391	14
392	14
393	14
394	14
395	14
396	14
397	14
398	14
399	14
400	14
401	14
402	14
403	14
404	14
405	14
406	14
407	14
408	14
409	14
410	14
411	14
412	14
413	14
414	14
415	14
416	15
417	15
418	15
419	15
420	16
421	16
422	16
423	16
424	16
425	16
426	16
427	16
428	16
429	16
430	16
431	16
432	16
433	16
434	16
435	16
436	16
437	16
438	16
439	16
440	16
441	16
442	16
443	16
444	16
445	16
446	16
447	16
448	16
449	16
450	16
451	16
452	16
453	16
454	16
455	16
456	16
457	16
458	16
459	16
460	16
461	16
462	16
463	16
464	16
465	16
466	16
467	16
468	16
469	16
470	16
471	16
472	16
473	16
474	16
475	16
476	16
477	16
478	16
479	16
480	16
481	16
482	16
483	16
484	16
485	16
486	16
487	16
488	16
489	16
490	16
491	16
492	16
493	16
494	16
495	16
496	16
497	16
498	16
499	16
500	16
501	16
502	16
503	16
504	16
505	16
506	16
507	16
508	16
509	16
510	16
511	16
512	16
513	16
514	16
515	16
516	16
517	16
518	16
519	16
520	16
521	16
522	16
523	16
524	16
525	16
526	16
527	16
528	16
529	16
530	16
531	16
532	16
533	16
534	16
535	16
536	16
537	16
538	16
539	16
540	16
541	16
542	16
543	16
544	16
545	16
546	16
547	16
548	16
549	16
550	16
551	16
552	16
553	16
554	16
555	16
556	16
557	16
558	16
559	16
560	16
561	16
562	17
563	17
564	17
565	17
566	17
567	17
568	17
569	17
570	17
571	17
572	17
573	17
574	17
575	17
576	17
577	17
578	17
579	17
580	17
581	17
582	17
583	17
584	17
585	17
586	17
587	17
588	17
589	17
590	17
591	17
592	17
593	17
594	17
595	17
596	17
597	17
598	17
599	17
600	17
601	17
602	17
603	17
604	17
605	17
606	17
607	17
608	17
609	17
610	17
611	17
612	17
613	17
614	17
615	17
616	17
617	17
618	17
619	17
620	17
621	17
622	17
623	17
624	17
625	17
626	17
627	17
628	17
629	17
630	17
631	17
632	17
633	17
634	17
635	17
636	17
637	17
638	17
639	17
640	17
641	17
642	17
643	17
644	17
645	17
646	17
647	17
648	17
649	17
650	17
651	17
652	17
653	17
654	17
655	17
656	17
657	17
658	17
659	17
660	17
661	17
662	17
663	17
664	17
665	17
666	17
667	17
668	17
669	17
670	17
671	17
672	17
673	17
674	17
675	17
676	17
677	17
678	17
679	17
680	17
681	17
682	17
683	17
684	17
685	17
686	17
687	17
688	17
689	17
690	17
691	17
692	17
693	17
694	17
695	17
696	17
697	17
698	17
699	17
700	17
701	17
702	17
703	17
704	17
705	17
706	17
707	17
708	17
709	17
710	17
711	17
712	17
713	17
714	17
715	17
716	17
717	17
718	17
719	17
720	17
721	17
722	17
723	17
724	17
725	17
726	17
727	17
728	17
729	17
730	17
731	17
732	17
733	17
734	17
735	17
736	17
737	17
738	17
739	17
740	17
741	17
742	17
743	17
744	17
745	17
746	17
747	17
748	17
749	17
750	17
751	17
752	17
753	17
754	17
755	17
756	17
757	17
758	17
759	17
760	17
761	17
762	17
763	17
764	17
765	17
766	17
767	17
768	17
769	17
770	17
771	17
772	17
773	17
774	17
775	17
776	17
777	18
778	18
779	18
780	18
781	18
782	18
783	18
784	18
785	18
786	18
787	18
788	18
789	18
790	18
791	18
792	18
793	18
794	18
795	18
796	18
797	18
798	18
799	18
800	18
801	18
802	18
803	18
804	18
805	18
806	18
807	18
808	18
809	18
810	18
811	18
812	18
813	18
814	18
815	18
816	18
817	18
818	18
819	18
820	18
821	18
822	18
823	18
824	18
825	18
826	18
827	18
828	18
829	18
830	18
831	18
832	18
833	18
834	18
835	18
836	18
837	18
838	18
839	18
840	18
841	18
842	18
843	18
844	18
845	18
846	18
847	18
848	18
849	18
850	18
851	18
852	18
853	18
854	18
855	18
856	18
857	18
858	18
859	18
860	18
861	18
862	18
863	18
864	18
865	18
866	18
867	18
868	18
869	18
870	18
871	18
872	18
873	18
874	18
875	18
876	18
877	18
878	18
879	18
880	18
881	18
882	18
883	18
884	18
885	18
886	18
887	18
888	18
889	18
890	18
891	18
892	18
893	18
894	18
895	18
896	18
897	18
898	18
899	18
900	18
901	18
902	18
903	18
904	18
905	18
906	18
907	18
908	18
909	18
910	18
911	18
912	18
913	18
914	18
915	18
916	18
917	18
918	18
919	18
920	18
921	18
922	18
923	18
924	18
925	18
926	18
927	18
928	18
929	18
930	18
931	18
932	18
933	18
934	18
935	18
936	18
937	18
938	18
939	18
940	18
941	18
942	18
943	18
944	18
945	18
946	18
947	18
948	18
949	18
950	18
951	18
952	18
953	18
954	18
955	18
956	18
957	18
958	19
959	19
960	19
961	19
962	19
963	19
964	19
965	19
966	19
967	19
968	19
969	19
970	19
971	20
972	20
973	20
974	20
975	20
976	20
977	20
978	20
979	20
980	20
981	20
982	20
983	20
984	20
985	20
986	20
987	20
988	20
989	20
990	20
991	20
992	20
993	20
994	20
995	20
996	20
997	20
998	20
999	20
1000	20
1001	20
1002	20
1003	20
1004	20
1005	20
1006	20
1007	20
1008	20
1009	20
1010	20
1011	20
1012	20
1013	20
1014	20
1015	20
1016	20
1017	20
1018	20
1019	20
1020	20
1021	20
1022	20
1023	20
1024	20
1025	20
1026	20
1027	20
1028	20
1029	20
1030	20
1031	20
1032	20
1033	20
1034	20
1035	20
1036	20
1037	20
1038	20
1039	20
1040	20
1041	20
1042	20
1043	20
1044	20
1045	20
1046	20
1047	20
1048	20
1049	20
1050	20
1051	20
1052	20
1053	20
1054	20
1055	20
1056	20
1057	20
1058	20
1059	20
1060	20
1061	20
1062	20
1063	20
1064	20
1065	20
1066	20
1067	20
1068	20
1069	20
1070	20
1071	20
1072	20
1073	20
1074	20
1075	20
1076	20
1077	20
1078	20
1079	20
1080	20
1081	20
1082	20
1083	20
1084	20
1085	20
1086	20
1087	20
1088	20
1089	20
1090	20
1091	20
1092	20
1093	20
1094	20
1095	20
1096	20
1097	20
1098	20
1099	20
1100	20
1101	20
1102	20
1103	20
1104	20
1105	20
1106	20
1107	20
1108	20
1109	20
1110	20
1111	20
1112	20
1113	20
1114	20
1115	20
1116	20
1117	20
1118	20
1119	20
1120	20
1121	20
1122	20
1123	20
1124	20
1125	20
1126	20
1127	20
1128	20
1129	20
1130	20
1131	20
1132	20
1133	20
1134	20
1135	20
1136	20
1137	20
1138	20
1139	20
1140	20
1141	20
1142	20
1143	20
1144	20
1145	20
1146	20
1147	20
1148	20
1149	20
1150	20
1151	20
1152	20
1153	20
1154	20
1155	20
1156	20
1157	20
1158	20
1159	20
1160	20
1161	20
1162	20
1163	20
1164	20
1165	20
1166	20
1167	20
1168	20
1169	20
1170	20
1171	20
1172	20
1173	20
1174	20
1175	20
1176	20
1177	20
1178	20
1179	20
1180	20
1181	20
1182	20
1183	20
1184	20
1185	20
1186	20
1187	20
1188	20
1189	20
1190	20
1191	20
1192	20
1193	20
1194	20
1195	20
1196	20
1197	20
1198	20
1199	20
1200	20
1201	20
1202	20
1203	20
1204	20
1205	20
1206	20
1207	20
1208	20
1209	21
1210	21
1211	21
1212	21
1213	21
1214	21
1215	21
1216	21
1217	21
1218	21
1219	21
1220	21
1221	21
1222	21
1223	21
1224	21
1225	21
1226	21
1227	21
1228	21
1229	21
1230	21
1231	21
1232	21
1233	21
1234	21
1235	21
1236	21
1237	21
1238	21
1239	21
1240	21
1241	21
1242	21
1243	21
1244	21
1245	21
1246	21
1247	21
1248	21
1249	21
1250	21
1251	21
1252	21
1253	21
1254	21
1255	21
1256	21
1257	21
1258	21
1259	21
1260	21
1261	21
1262	21
1263	21
1264	21
1265	21
1266	21
1267	21
1268	22
1269	22
1270	22
1271	22
1272	22
1273	22
1274	22
1275	22
1276	22
1277	22
1278	22
1279	22
1280	22
1281	22
1282	22
1283	22
1284	22
1285	22
1286	22
1287	22
1288	22
1289	22
1290	22
1291	22
1292	22
1293	22
1294	23
1295	23
1296	23
1297	23
1298	23
1299	23
1300	23
1301	23
1302	23
1303	23
1304	23
1305	23
1306	23
1307	23
1308	23
1309	23
1310	23
1311	23
1312	23
1313	23
1314	23
1315	23
1316	23
1317	23
1318	23
1319	23
1320	23
1321	23
1322	23
1323	23
1324	23
1325	23
1326	23
1327	23
1328	23
1329	23
1330	23
1331	23
1332	23
1333	23
1334	23
1335	23
1336	23
1337	23
1338	23
1339	23
1340	23
1341	23
1342	23
1343	23
1344	23
1345	23
1346	23
1347	23
1348	23
1349	23
1350	23
1351	23
1352	23
1353	23
1354	23
1355	23
1356	23
1357	23
1358	23
1359	23
1360	23
1361	23
1362	23
1363	23
1364	23
1365	23
1366	23
1367	23
1368	23
1369	24
1370	24
1371	24
1372	24
1373	24
1374	24
1375	24
1376	24
1377	24
1378	24
1379	24
1380	24
1381	24
1382	24
1383	24
1384	24
1385	24
1386	24
1387	24
1388	24
1389	24
1390	24
1391	24
1392	24
1393	24
1394	24
1395	24
1396	24
1397	24
1398	24
1399	24
1400	24
1401	24
1402	24
1403	24
1404	24
1405	24
1406	24
1407	24
1408	24
1409	24
1410	24
1411	24
1412	24
1413	24
1414	24
1415	24
1416	24
1417	24
1418	24
1419	25
1420	25
1421	25
1422	25
1423	25
1424	25
1425	25
1426	25
1427	25
1428	25
1429	25
1430	25
1431	25
1432	25
1433	25
1434	25
1435	25
1436	25
1437	25
1438	25
1439	25
1440	25
1441	25
1442	25
1443	25
1444	25
1445	25
1446	25
1447	25
1448	25
1449	25
1450	25
1451	25
1452	25
1453	25
1454	25
1455	25
1456	25
1457	25
1458	25
1459	25
1460	25
1461	25
1462	25
1463	25
1464	25
1465	25
1466	25
1467	25
1468	25
1469	25
1470	25
1471	25
1472	25
1473	25
1474	25
1475	25
1476	25
1477	25
1478	25
1479	25
1480	25
1481	25
1482	25
1483	25
1484	25
1485	25
1486	25
1487	25
1488	25
1489	25
1490	25
1491	25
1492	25
1493	25
1494	25
1495	25
1496	25
1497	25
1498	25
1499	25
1500	25
1501	25
1502	25
1503	25
1504	25
1505	25
1506	25
1507	25
1508	25
1509	25
1510	25
1511	25
1512	25
1513	25
1514	25
1515	25
1516	25
1517	25
1518	25
1519	25
1520	25
1521	25
1522	25
1523	25
1524	25
1525	25
1526	25
1527	25
1528	25
1529	25
1530	25
1531	25
1532	25
1533	25
1534	25
1535	25
1536	25
1537	25
1538	25
1539	25
1540	25
1541	25
1542	25
1543	25
1544	25
1545	25
1546	25
1547	25
1548	25
1549	25
1550	25
1551	25
1552	25
1553	25
1554	25
1555	25
1556	25
1557	25
1558	25
1559	25
1560	25
1561	25
1562	25
1563	25
1564	25
1565	25
1566	25
1567	25
1568	25
1569	25
1570	25
1571	25
1572	25
1573	25
1574	25
1575	25
1576	25
1577	25
1578	25
1579	25
1580	25
1581	25
1582	25
1583	25
1584	25
1585	25
1586	25
1587	25
1588	25
1589	25
1590	25
1591	25
1592	25
1593	25
1594	25
1595	25
1596	25
1597	25
1598	25
1599	25
1600	25
1601	25
1602	25
1603	25
1604	25
1605	25
1606	25
1607	25
1608	25
1609	25
1610	25
1611	25
1612	25
1613	25
1614	25
1615	25
1616	25
1617	25
1618	25
1619	25
1620	25
1621	25
1622	25
1623	25
1624	25
1625	25
1626	25
1627	25
1628	25
1629	25
1630	25
1631	25
1632	25
1633	25
1634	25
1635	25
1636	25
1637	25
1638	25
1639	25
1640	25
1641	25
1642	25
1643	25
1644	25
1645	25
1646	25
1647	25
1648	25
1649	25
1650	25
1651	25
1652	25
1653	25
1654	25
1655	25
1656	25
1657	25
1658	25
1659	25
1660	25
1661	25
1662	25
1663	25
1664	25
1665	25
1666	25
1667	25
1668	25
1669	25
1670	25
1671	25
1672	25
1673	25
1674	25
1675	25
1676	25
1677	25
1678	25
1679	25
1680	25
1681	25
1682	25
1683	25
1684	25
1685	25
1686	25
1687	25
1688	25
1689	25
1690	25
1691	25
1692	25
1693	25
1694	25
1695	25
1696	25
1697	25
1698	25
1699	25
1700	25
1701	25
1702	25
1703	25
1704	25
1705	25
1706	25
1707	25
1708	25
1709	25
1710	25
1711	25
1712	25
1713	25
1714	25
1715	25
1716	25
1717	25
1718	25
1719	25
1720	25
1721	25
1722	25
1723	25
1724	25
1725	25
1726	25
1727	25
1728	25
1729	25
1730	25
1731	25
1732	25
1733	25
1734	25
1735	25
1736	25
1737	25
1738	25
1739	25
1740	25
1741	25
1742	25
1743	25
1744	25
1745	25
1746	25
1747	25
1748	25
1749	25
1750	25
1751	25
1752	25
1753	25
1754	25
1755	25
1756	25
1757	25
1758	25
1759	25
1760	25
1761	25
1762	25
1763	25
1764	25
1765	25
1766	25
1767	25
1768	25
1769	25
1770	25
1771	25
1772	25
1773	25
1774	25
1775	25
1776	25
1777	25
1778	25
1779	25
1780	25
1781	25
1782	25
1783	25
1784	25
1785	25
1786	25
1787	25
1788	25
1789	25
1790	25
1791	25
1792	25
1793	25
1794	25
1795	25
1796	25
1797	25
1798	25
1799	25
1800	25
1801	25
1802	25
1803	25
1804	25
1805	25
1806	25
1807	25
1808	25
1809	25
1810	25
1811	25
1812	25
1813	25
1814	25
1815	25
1816	25
1817	25
1818	25
1819	25
1820	25
1821	25
1822	25
1823	25
1824	25
1825	25
1826	25
1827	25
1828	25
1829	25
1830	25
1831	25
1832	25
1833	25
1834	25
1835	25
1836	25
1837	25
1838	25
1839	25
1840	25
1841	25
1842	25
1843	25
1844	25
1845	25
1846	25
1847	25
1848	25
1849	25
1850	25
1851	25
1852	25
1853	25
1854	25
1855	25
1856	25
1857	25
1858	25
1859	25
1860	25
1861	25
1862	25
1863	25
1864	25
1865	25
1866	25
1867	25
1868	25
1869	25
1870	25
1871	25
1872	25
1873	25
1874	25
1875	25
1876	25
1877	25
1878	25
1879	25
1880	25
1881	25
1882	25
1883	25
1884	25
1885	25
1886	25
1887	25
1888	25
1889	25
1890	25
1891	25
1892	25
1893	25
1894	25
1895	25
1896	25
1897	25
1898	25
1899	25
1900	25
1901	25
1902	25
1903	25
1904	25
1905	25
1906	25
1907	25
1908	25
1909	25
1910	25
1911	25
1912	25
1913	25
1914	25
1915	25
1916	25
1917	25
1918	25
1919	25
1920	25
1921	25
1922	25
1923	25
1924	25
1925	25
1926	25
1927	25
1928	25
1929	25
1930	25
1931	25
1932	25
1933	25
1934	25
1935	25
1936	25
1937	25
1938	25
1939	25
1940	25
1941	25
1942	25
1943	25
1944	25
1945	25
1946	25
1947	25
1948	25
1949	25
1950	25
1951	25
1952	25
1953	25
1954	25
1955	26
1956	26
1957	26
1958	26
1959	26
1960	26
1961	26
1962	26
1963	26
1964	26
1965	26
1966	26
1967	26
1968	26
1969	26
1970	26
1971	26
1972	26
1973	26
1974	26
1975	26
1976	26
1977	26
1978	26
1979	26
1980	26
1981	26
1982	26
1983	26
1984	26
1985	26
1986	26
1987	26
1988	26
1989	26
1990	26
1991	26
1992	26
1993	26
1994	26
1995	26
1996	26
1997	26
1998	26
1999	26
2000	26
2001	26
2002	26
2003	26
2004	26
2005	26
2006	26
2007	26
2008	26
2009	26
2010	26
2011	26
2012	26
2013	26
2014	26
2015	26
2016	26
2017	26
2018	26
2019	26
2020	26
2021	26
2022	26
2023	26
2024	26
2025	26
2026	26
2027	26
2028	26
2029	26
2030	26
2031	26
2032	26
2033	26
2034	26
2035	26
2036	26
2037	26
2038	26
2039	26
2040	26
2041	26
2042	26
2043	26
2044	26
2045	26
2046	26
2047	26
2048	26
2049	26
2050	26
2051	26
2052	26
2053	26
2054	26
2055	26
2056	26
2057	26
2058	26
2059	26
2060	26
2061	26
2062	26
2063	26
2064	26
2065	26
2066	26
2067	26
2068	26
2069	26
2070	26
2071	26
2072	26
2073	26
2074	26
2075	26
2076	26
2077	26
2078	26
2079	26
2080	26
2081	26
2082	26
2083	26
2084	26
2085	26
2086	26
2087	26
2088	26
2089	26
2090	26
2091	26
2092	26
2093	26
2094	26
2095	26
2096	26
2097	26
2098	26
2099	26
2100	26
2101	26
2102	26
2103	26
2104	26
2105	26
2106	26
2107	26
2108	26
2109	26
2110	26
2111	26
2112	26
2113	26
2114	26
2115	26
2116	26
2117	26
2118	26
2119	26
2120	26
2121	26
2122	26
2123	26
2124	26
2125	26
2126	26
2127	26
2128	26
2129	26
2130	26
2131	26
2132	26
2133	26
2134	26
2135	26
2136	26
2137	26
2138	26
2139	26
2140	26
2141	26
2142	26
2143	26
2144	26
2145	26
2146	26
2147	26
2148	26
2149	26
2150	26
2151	26
2152	26
2153	26
2154	26
2155	26
2156	26
2157	26
2158	26
2159	26
2160	26
2161	26
2162	26
2163	26
2164	26
2165	26
2166	26
2167	26
2168	26
2169	26
2170	26
2171	26
2172	26
2173	26
2174	26
2175	26
2176	26
2177	26
2178	26
2179	26
2180	26
2181	26
2182	26
2183	26
2184	26
2185	26
2186	26
2187	26
2188	26
2189	26
2190	26
2191	26
2192	26
2193	26
2194	26
2195	26
2196	26
2197	26
2198	26
2199	26
2200	26
2201	26
2202	26
2203	26
2204	26
2205	26
2206	26
2207	26
2208	26
2209	26
2210	26
2211	26
2212	26
2213	26
2214	26
2215	26
2216	26
2217	26
2218	26
2219	26
2220	26
2221	26
2222	26
2223	26
2224	26
2225	26
2226	26
2227	26
2228	26
2229	26
2230	26
2231	26
2232	26
2233	26
2234	26
2235	26
2236	26
2237	26
2238	26
2239	26
2240	26
2241	26
2242	26
2243	26
2244	26
2245	26
2246	26
2247	26
2248	26
2249	26
2250	26
2251	26
2252	26
2253	26
2254	26
2255	26
2256	26
2257	26
2258	26
2259	26
2260	26
2261	26
2262	26
2263	26
2264	26
2265	26
2266	26
2267	26
2268	26
2269	26
2270	26
2271	26
2272	26
2273	26
2274	26
2275	26
2276	26
2277	26
2278	26
2279	26
2280	26
2281	26
2282	26
2283	26
2284	26
2285	26
2286	26
2287	26
2288	26
2289	26
2290	26
2291	26
2292	26
2293	26
2294	26
2295	26
2296	26
2297	26
2298	26
2299	26
2300	26
2301	26
2302	26
2303	26
2304	26
2305	26
2306	26
2307	26
2308	26
2309	26
2310	26
2311	26
2312	26
2313	26
2314	26
2315	26
2316	26
2317	26
2318	26
2319	26
2320	26
2321	26
2322	26
2323	26
2324	26
2325	26
2326	26
2327	26
2328	26
2329	26
2330	26
2331	26
2332	26
2333	26
2334	26
2335	26
2336	26
2337	26
2338	26
2339	26
2340	26
2341	26
2342	26
2343	26
2344	26
2345	26
2346	26
2347	26
2348	26
2349	26
2350	26
2351	26
2352	26
2353	26
2354	26
2355	26
2356	26
2357	26
2358	26
2359	26
2360	26
2361	26
2362	26
2363	26
2364	26
2365	26
2366	26
2367	26
2368	26
2369	26
2370	26
2371	26
2372	26
2373	26
2374	26
2375	26
2376	26
2377	26
2378	26
2379	26
2380	26
2381	26
2382	26
2383	26
2384	26
2385	26
2386	26
2387	26
2388	26
2389	26
2390	26
2391	26
2392	26
2393	26
2394	26
2395	26
2396	26
2397	26
2398	26
2399	26
2400	26
2401	26
2402	26
2403	26
2404	26
2405	26
2406	26
2407	26
2408	26
2409	26
2410	26
2411	26
2412	26
2413	26
2414	26
2415	26
2416	26
2417	26
2418	26
2419	26
2420	26
2421	26
2422	26
2423	26
2424	26
2425	26
2426	26
2427	26
2428	26
2429	26
2430	26
2431	26
2432	26
2433	26
2434	26
2435	26
2436	26
2437	26
2438	26
2439	26
2440	26
2441	26
2442	26
2443	26
2444	26
2445	26
2446	26
2447	26
2448	26
2449	26
2450	26
2451	26
2452	26
2453	26
2454	26
2455	26
2456	26
2457	26
2458	26
2459	26
2460	26
2461	26
2462	26
2463	26
2464	26
2465	26
2466	26
2467	26
2468	26
2469	26
2470	26
2471	26
2472	26
2473	26
2474	26
2475	26
2476	26
2477	26
2478	26
2479	26
2480	26
2481	26
2482	26
2483	26
2484	26
2485	26
2486	26
2487	26
2488	26
2489	26
2490	26
2491	26
2492	26
2493	26
2494	26
2495	26
2496	26
2497	26
2498	26
2499	26
2500	26
2501	26
2502	26
2503	26
2504	26
2505	26
2506	26
2507	26
2508	26
2509	26
2510	26
2511	26
2512	26
2513	26
2514	26
2515	26
2516	26
2517	26
2518	26
2519	26
2520	26
2521	26
2522	26
2523	26
2524	26
2525	26
2526	26
2527	26
2528	26
2529	26
2530	26
2531	26
2532	26
2533	26
2534	26
2535	26
2536	26
2537	26
2538	26
2539	26
2540	26
2541	26
2542	26
2543	26
2544	26
2545	26
2546	26
2547	26
2548	26
2549	26
2550	26
2551	26
2552	26
2553	26
2554	26
2555	26
2556	26
2557	26
2558	26
2559	26
2560	26
2561	26
2562	26
2563	26
2564	26
2565	26
2566	26
2567	26
2568	26
2569	26
2570	26
2571	26
2572	26
2573	26
2574	26
2575	26
2576	26
2577	26
2578	26
2579	26
2580	26
2581	26
2582	26
2583	26
2584	26
2585	26
2586	26
2587	26
2588	26
2589	26
2590	26
2591	26
2592	26
2593	26
2594	26
2595	26
2596	26
2597	26
2598	26
2599	26
2600	26
2601	26
2602	26
2603	26
2604	26
2605	26
2606	26
2607	26
2608	26
2609	26
2610	26
2611	26
2612	26
2613	26
2614	26
2615	26
2616	26
2617	26
2618	26
2619	26
2620	26
2621	26
2622	26
2623	26
2624	26
2625	26
2626	26
2627	26
2628	26
2629	26
2630	26
2631	26
2632	26
2633	26
2634	26
2635	26
2636	26
2637	26
2638	26
2639	26
2640	26
2641	26
2642	26
2643	26
2644	26
2645	26
2646	26
2647	26
2648	26
2649	26
2650	26
2651	26
2652	26
2653	26
2654	26
2655	26
2656	26
2657	26
2658	26
2659	26
2660	26
2661	26
2662	26
2663	26
2664	26
2665	26
2666	26
2667	26
2668	26
2669	26
2670	26
2671	26
2672	26
2673	26
2674	26
2675	26
2676	26
2677	26
2678	26
2679	26
2680	26
2681	26
2682	26
2683	26
2684	26
2685	26
2686	26
2687	26
2688	26
2689	26
2690	26
2691	26
2692	26
2693	26
2694	26
2695	26
2696	26
2697	26
2698	26
2699	26
2700	26
2701	26
2702	26
2703	26
2704	26
2705	26
2706	26
2707	26
2708	26
2709	26
2710	26
2711	26
2712	26
2713	26
2714	26
2715	26
2716	26
2717	26
2718	26
2719	26
2720	26
2721	26
2722	26
2723	26
2724	26
2725	26
2726	26
2727	26
2728	26
2729	26
2730	26
2731	26
2732	26
2733	26
2734	26
2735	26
2736	26
2737	26
2738	26
2739	26
2740	26
2741	26
2742	26
2743	26
2744	26
2745	26
2746	26
2747	26
2748	26
2749	26
2750	26
2751	26
2752	26
2753	26
2754	26
2755	26
2756	26
2757	26
2758	26
2759	26
2760	26
2761	26
2762	26
2763	26
2764	26
2765	26
2766	26
2767	26
2768	26
2769	26
2770	26
2771	26
2772	26
2773	26
2774	26
2775	26
2776	26
2777	26
2778	26
2779	26
2780	26
2781	26
2782	26
2783	26
2784	26
2785	26
2786	26
2787	26
2788	26
2789	26
2790	26
2791	26
2792	26
2793	26
2794	26
2795	26
2796	26
2797	26
2798	26
2799	26
2800	26
2801	26
2802	26
2803	26
2804	26
2805	26
2806	26
2807	26
2808	26
2809	26
2810	26
2811	26
2812	26
2813	26
2814	26
2815	26
2816	26
2817	26
2818	26
2819	26
2820	26
2821	26
2822	26
2823	26
2824	26
2825	26
2826	26
2827	26
2828	26
2829	26
2830	26
2831	26
2832	26
2833	26
2834	26
2835	26
2836	26
2837	26
2838	26
2839	26
2840	26
2841	26
2842	26
2843	26
2844	26
2845	26
2846	26
2847	26
2848	26
2849	26
2850	26
2851	26
2852	26
2853	26
2854	26
2855	26
2856	26
2857	26
2858	26
2859	26
2860	26
2861	26
2862	26
2863	26
2864	26
2865	26
2866	26
2867	26
2868	26
2869	26
2870	26
2871	26
2872	26
2873	26
2874	26
2875	26
2876	26
2877	26
2878	26
2879	26
2880	26
2881	26
2882	26
2883	26
2884	26
2885	26
2886	26
2887	26
2888	26
2889	26
2890	26
2891	26
2892	26
2893	26
2894	26
2895	26
2896	26
2897	26
2898	26
2899	26
2900	26
2901	26
2902	26
2903	26
2904	26
2905	26
2906	26
2907	26
2908	26
2909	26
2910	26
2911	26
2912	26
2913	26
2914	26
2915	26
2916	26
2917	26
2918	26
2919	26
2920	26
2921	26
2922	26
2923	26
2924	26
2925	26
2926	26
2927	26
2928	26
2929	26
2930	26
2931	26
2932	26
2933	26
2934	26
2935	26
2936	26
2937	26
2938	26
2939	26
2940	26
2941	26
2942	26
2943	26
2944	26
2945	26
2946	26
2947	26
2948	26
2949	26
2950	26
2951	26
2952	26
2953	26
2954	26
2955	26
2956	26
2957	26
2958	26
2959	26
2960	26
2961	26
2962	26
2963	26
2964	26
2965	26
2966	26
2967	26
2968	26
2969	26
2970	26
2971	26
2972	26
2973	26
2974	26
2975	26
2976	26
2977	26
2978	26
2979	26
2980	26
2981	26
2982	26
2983	26
2984	26
2985	26
2986	26
2987	26
2988	26
2989	26
2990	26
2991	26
2992	26
2993	26
2994	26
2995	26
2996	26
2997	26
2998	27
2999	27
3000	27
3001	27
3002	27
3003	27
3004	27
3005	27
3006	27
3007	27
3008	27
3009	27
3010	27
3011	27
3012	27
3013	27
3014	27
3015	27
3016	27
3017	27
3018	27
3019	27
3020	27
3021	27
3022	27
3023	27
3024	27
3025	27
3026	27
3027	27
3028	27
3029	27
3030	27
3031	27
3032	27
3033	27
3034	27
3035	27
3036	27
3037	27
3038	27
3039	27
3040	27
3041	27
3042	27
3043	27
3044	27
3045	27
3046	27
3047	27
3048	27
3049	27
3050	27
3051	27
3052	27
3053	27
3054	27
3055	27
3056	27
3057	27
3058	27
3059	27
3060	27
3061	27
3062	27
3063	27
3064	27
3065	27
3066	27
3067	27
3068	27
3069	27
3070	27
3071	27
3072	27
3073	27
3074	27
3075	27
3076	27
3077	27
3078	27
3079	27
3080	27
3081	27
3082	27
3083	27
3084	27
3085	27
3086	27
3087	27
3088	27
3089	27
3090	27
3091	27
3092	27
3093	27
3094	27
3095	27
3096	27
3097	27
3098	27
3099	27
3100	27
3101	27
3102	27
3103	27
3104	27
3105	27
3106	27
3107	27
3108	27
3109	27
3110	27
3111	27
3112	27
3113	27
3114	27
3115	27
3116	27
3117	27
3118	27
3119	27
3120	27
3121	27
3122	27
3123	27
3124	27
3125	27
3126	27
3127	27
3128	27
3129	27
3130	27
3131	27
3132	27
3133	27
3134	27
3135	27
3136	27
3137	27
3138	27
3139	27
3140	27
3141	27
3142	27
3143	27
3144	27
3145	27
3146	27
3147	27
3148	27
3149	27
3150	27
3151	27
3152	27
3153	27
3154	27
3155	27
3156	27
3157	27
3158	27
3159	27
3160	27
3161	27
3162	27
3163	27
3164	27
3165	27
3166	27
3167	27
3168	27
3169	27
3170	27
3171	27
3172	27
3173	27
3174	27
3175	27
3176	27
3177	27
3178	27
3179	27
3180	27
3181	27
3182	27
3183	27
3184	27
3185	27
3186	27
3187	27
3188	27
3189	27
3190	27
3191	27
3192	27
3193	27
3194	27
3195	27
3196	27
3197	27
3198	27
3199	27
3200	27
3201	27
3202	27
3203	27
3204	27
3205	27
3206	27
3207	27
3208	27
3209	27
3210	27
3211	27
3212	27
3213	27
3214	27
3215	27
3216	27
3217	27
3218	27
3219	27
3220	27
3221	27
3222	27
3223	27
3224	27
3225	27
3226	27
3227	27
3228	27
3229	27
3230	27
3231	27
3232	27
3233	27
3234	27
3235	27
3236	27
3237	27
3238	27
3239	27
3240	27
3241	27
3242	27
3243	27
3244	27
3245	27
3246	27
3247	27
3248	27
3249	27
3250	27
3251	27
3252	27
3253	27
3254	27
3255	27
3256	27
3257	27
3258	27
3259	27
3260	27
3261	27
3262	27
3263	27
3264	27
3265	27
3266	27
3267	27
3268	27
3269	27
3270	27
3271	27
3272	27
3273	27
3274	27
3275	27
3276	27
3277	27
3278	27
3279	27
3280	27
3281	27
3282	27
3283	27
3284	27
3285	27
3286	27
3287	27
3288	27
3289	27
3290	27
3291	27
3292	27
3293	27
3294	27
3295	27
3296	27
3297	27
3298	27
3299	27
3300	27
3301	27
3302	27
3303	27
3304	27
3305	27
3306	27
3307	27
3308	27
3309	27
3310	27
3311	27
3312	27
3313	27
3314	27
3315	27
3316	27
3317	27
3318	27
3319	27
3320	27
3321	27
3322	27
3323	27
3324	27
3325	27
3326	27
3327	27
3328	27
3329	27
3330	27
3331	27
3332	27
3333	27
3334	27
3335	27
3336	27
3337	27
3338	27
3339	27
3340	27
3341	27
3342	27
3343	27
3344	27
3345	27
3346	27
3347	27
3348	27
3349	27
3350	27
3351	27
3352	27
3353	27
3354	27
3355	27
3356	27
3357	27
3358	27
3359	27
3360	27
3361	27
3362	27
3363	27
3364	27
3365	27
3366	27
3367	27
3368	27
3369	27
3370	27
3371	27
3372	27
3373	27
3374	27
3375	27
3376	27
3377	27
3378	27
3379	27
3380	27
3381	27
3382	27
3383	27
3384	27
3385	27
3386	27
3387	27
3388	27
3389	27
3390	27
3391	27
3392	27
3393	27
3394	27
3395	27
3396	27
3397	27
3398	27
3399	27
3400	27
3401	27
3402	27
3403	27
3404	27
3405	27
3406	27
3407	27
3408	27
3409	27
3410	27
3411	27
3412	27
3413	27
3414	27
3415	27
3416	27
3417	27
3418	27
3419	27
3420	27
3421	27
3422	27
3423	27
3424	27
3425	27
3426	27
3427	27
3428	27
3429	27
3430	27
3431	27
3432	27
3433	27
3434	27
3435	27
3436	27
3437	27
3438	27
3439	27
3440	27
3441	27
3442	27
3443	27
3444	27
3445	27
3446	27
3447	27
3448	27
3449	27
3450	27
3451	27
3452	27
3453	27
3454	27
3455	27
3456	27
3457	27
3458	27
3459	27
3460	27
3461	27
3462	27
3463	27
3464	27
3465	27
3466	27
3467	27
3468	27
3469	27
3470	27
3471	27
3472	27
3473	27
3474	27
3475	27
3476	27
3477	27
3478	27
3479	27
3480	27
3481	27
3482	27
3483	27
3484	27
3485	27
3486	27
3487	27
3488	27
3489	27
3490	27
3491	27
3492	27
3493	27
3494	27
3495	27
3496	27
3497	27
3498	27
3499	27
3500	27
3501	27
3502	27
3503	27
3504	27
3505	27
3506	27
3507	27
3508	27
3509	27
3510	27
3511	27
3512	27
3513	27
3514	27
3515	27
3516	27
3517	27
3518	27
3519	27
3520	27
3521	27
3522	27
3523	27
3524	27
3525	27
3526	27
3527	27
3528	27
3529	27
3530	27
3531	27
3532	27
3533	27
3534	27
3535	27
3536	27
3537	27
3538	27
3539	27
3540	27
3541	27
3542	27
3543	27
3544	27
3545	27
3546	27
3547	27
3548	27
3549	27
3550	27
3551	27
3552	27
3553	27
3554	27
3555	27
3556	27
3557	27
3558	27
3559	27
3560	27
3561	27
3562	27
3563	27
3564	27
3565	27
3566	27
3567	27
3568	27
3569	27
3570	27
3571	27
3572	27
3573	27
3574	27
3575	27
3576	27
3577	27
3578	27
3579	27
3580	27
3581	27
3582	27
3583	27
3584	27
3585	27
3586	27
3587	27
3588	27
3589	27
3590	27
3591	27
3592	27
3593	27
3594	27
3595	27
3596	27
3597	27
3598	27
3599	27
3600	27
3601	27
3602	27
3603	27
3604	27
3605	27
3606	27
3607	27
3608	27
3609	27
3610	27
3611	27
3612	27
3613	27
3614	27
3615	27
3616	27
3617	27
3618	27
3619	27
3620	27
3621	27
3622	27
3623	27
3624	27
3625	27
3626	27
3627	27
3628	27
3629	27
3630	27
3631	27
3632	27
3633	27
3634	27
3635	27
3636	27
3637	27
3638	27
3639	27
3640	27
3641	27
3642	27
3643	27
3644	27
3645	27
3646	27
3647	27
3648	27
3649	27
3650	27
3651	27
3652	27
3653	27
3654	27
3655	27
3656	27
3657	27
3658	27
3659	27
3660	27
3661	27
3662	27
3663	27
3664	27
3665	27
3666	27
3667	27
3668	27
3669	27
3670	27
3671	27
3672	27
3673	27
3674	27
3675	27
3676	27
3677	27
3678	27
3679	27
3680	27
3681	27
3682	27
3683	27
3684	27
3685	27
3686	27
3687	27
3688	27
3689	27
3690	27
3691	27
3692	27
3693	27
3694	27
3695	27
3696	27
3697	27
3698	27
3699	27
3700	27
3701	27
3702	27
3703	27
3704	27
3705	27
3706	27
3707	27
3708	27
3709	27
3710	27
3711	27
3712	27
3713	27
3714	27
3715	27
3716	27
3717	27
3718	27
3719	27
3720	27
3721	27
3722	27
3723	27
3724	27
3725	27
3726	27
3727	27
3728	27
3729	27
3730	27
3731	27
3732	27
3733	27
3734	27
3735	27
3736	27
3737	27
3738	27
3739	27
3740	27
3741	27
3742	27
3743	27
3744	27
3745	27
3746	27
3747	27
3748	27
3749	27
3750	27
3751	27
3752	27
3753	27
3754	27
3755	27
3756	27
3757	27
3758	27
3759	27
3760	27
3761	27
3762	27
3763	27
3764	27
3765	27
3766	27
3767	27
3768	27
3769	27
3770	27
3771	27
3772	27
3773	27
3774	27
3775	27
3776	27
3777	27
3778	27
3779	27
3780	27
3781	27
3782	27
3783	27
3784	27
3785	27
3786	27
3787	27
3788	27
3789	27
3790	27
3791	27
3792	27
3793	27
3794	27
3795	27
3796	27
3797	27
3798	27
3799	27
3800	27
3801	27
3802	27
3803	27
3804	27
3805	27
3806	27
3807	27
3808	27
3809	27
3810	27
3811	27
3812	27
3813	27
3814	27
3815	27
3816	27
3817	27
3818	27
3819	27
3820	27
3821	27
3822	27
3823	27
3824	27
3825	27
3826	27
3827	27
3828	27
3829	27
3830	27
3831	27
3832	27
3833	27
3834	27
3835	27
3836	27
3837	27
3838	27
3839	27
3840	27
3841	27
3842	27
3843	27
3844	27
3845	27
3846	27
3847	27
3848	27
3849	27
3850	27
3851	27
3852	27
3853	27
3854	27
3855	27
3856	27
3857	27
3858	27
3859	27
3860	27
3861	27
3862	27
3863	27
3864	27
3865	27
3866	27
3867	27
3868	27
3869	27
3870	27
3871	27
3872	27
3873	27
3874	27
3875	27
3876	27
3877	27
3878	27
3879	27
3880	27
3881	27
3882	27
3883	27
3884	27
3885	27
3886	27
3887	27
3888	27
3889	27
3890	27
3891	27
3892	27
3893	27
3894	27
3895	27
3896	27
3897	27
3898	27
3899	27
3900	27
3901	27
3902	27
3903	27
3904	27
3905	27
3906	27
3907	27
3908	27
3909	27
3910	27
3911	27
3912	27
3913	27
3914	27
3915	27
3916	27
3917	27
3918	27
3919	27
3920	27
3921	27
3922	27
3923	27
3924	27
3925	27
3926	27
3927	27
3928	27
3929	27
3930	27
3931	27
3932	27
3933	27
3934	27
3935	27
3936	27
3937	27
3938	27
3939	27
3940	27
3941	27
3942	27
3943	27
3944	27
3945	27
3946	27
3947	27
3948	27
3949	27
3950	27
3951	27
3952	27
3953	27
3954	27
3955	27
3956	27
3957	27
3958	27
3959	27
3960	27
3961	27
3962	27
3963	27
3964	27
3965	27
3966	27
3967	27
3968	27
3969	27
3970	27
3971	27
3972	27
3973	27
3974	27
3975	27
3976	27
3977	27
3978	27
3979	27
3980	27
3981	27
3982	27
3983	27
3984	27
3985	27
3986	27
3987	27
3988	27
3989	27
3990	27
3991	27
3992	27
3993	27
3994	27
3995	27
3996	27
3997	27
3998	27
3999	27
4000	27
4001	27
4002	27
4003	27
4004	27
4005	27
4006	27
4007	27
4008	27
4009	27
4010	27
4011	27
4012	27
4013	27
4014	27
4015	27
4016	27
4017	27
4018	27
4019	27
4020	27
4021	27
4022	27
4023	27
4024	27
4025	27
4026	27
4027	27
4028	27
4029	27
4030	27
4031	27
4032	27
4033	27
4034	27
4035	27
4036	27
4037	27
4038	27
4039	27
4040	27
4041	27
4042	27
4043	27
4044	27
4045	27
4046	27
4047	27
4048	27
4049	27
4050	27
4051	27
4052	27
4053	27
4054	27
4055	27
4056	27
4057	27
4058	27
4059	27
4060	27
4061	27
4062	27
4063	27
4064	27
4065	27
4066	27
4067	27
4068	27
4069	27
4070	27
4071	27
4072	27
4073	27
4074	27
4075	27
4076	27
4077	27
4078	27
4079	27
4080	27
4081	27
4082	27
4083	27
4084	27
4085	27
4086	27
4087	27
4088	27
4089	27
4090	27
4091	27
4092	27
4093	27
4094	27
4095	27
4096	27
4097	27
4098	27
4099	27
4100	27
4101	27
4102	27
4103	27
4104	27
4105	27
4106	27
4107	27
4108	27
4109	27
4110	27
4111	27
4112	27
4113	27
4114	27
4115	27
4116	27
4117	27
4118	27
4119	27
4120	27
4121	27
4122	27
4123	27
4124	27
4125	27
4126	27
4127	27
4128	27
4129	27
4130	27
4131	27
4132	27
4133	27
4134	27
4135	27
4136	27
4137	27
4138	27
4139	27
4140	27
4141	27
4142	27
4143	27
4144	27
4145	27
4146	27
4147	27
4148	27
4149	27
4150	27
4151	27
4152	27
4153	27
4154	27
4155	27
4156	27
4157	27
4158	27
4159	27
4160	27
4161	27
4162	27
4163	27
4164	27
4165	27
4166	27
4167	27
4168	27
4169	27
4170	27
4171	27
4172	27
4173	27
4174	27
4175	27
4176	27
4177	27
4178	27
4179	27
4180	27
4181	27
4182	27
4183	27
4184	27
4185	27
4186	27
4187	27
4188	27
4189	27
4190	27
4191	27
4192	27
4193	27
4194	27
4195	27
4196	27
4197	27
4198	27
4199	27
4200	27
4201	27
4202	27
4203	27
4204	27
4205	27
4206	27
4207	27
4208	27
4209	27
4210	27
4211	27
4212	27
4213	27
4214	27
4215	27
4216	27
4217	27
4218	27
4219	27
4220	27
4221	27
4222	27
4223	27
4224	27
4225	27
4226	27
4227	27
4228	27
4229	27
4230	27
4231	27
4232	27
4233	27
4234	27
4235	27
4236	27
4237	27
4238	27
4239	27
4240	27
4241	27
4242	27
4243	27
4244	27
4245	27
4246	27
4247	27
4248	27
4249	27
4250	27
4251	27
4252	27
4253	27
4254	27
4255	27
4256	27
4257	27
4258	27
4259	27
4260	27
4261	27
4262	27
4263	27
4264	27
4265	27
4266	27
4267	27
4268	27
4269	27
4270	27
4271	27
4272	27
4273	27
4274	27
4275	27
4276	27
4277	27
4278	27
4279	27
4280	27
4281	27
4282	27
4283	27
4284	27
4285	27
4286	27
4287	27
4288	27
4289	27
4290	27
4291	27
4292	27
4293	27
4294	27
4295	27
4296	27
4297	27
4298	27
4299	27
4300	27
4301	27
4302	27
4303	27
4304	27
4305	27
4306	27
4307	27
4308	27
4309	27
4310	27
4311	27
4312	27
4313	27
4314	27
4315	27
4316	27
4317	27
4318	27
4319	27
4320	27
4321	27
4322	27
4323	27
4324	27
4325	27
4326	27
4327	27
4328	27
4329	27
4330	27
4331	27
4332	27
4333	27
4334	27
4335	27
4336	27
4337	27
4338	27
4339	27
4340	27
4341	27
4342	27
4343	27
4344	27
4345	27
4346	27
4347	27
4348	27
4349	27
4350	27
4351	27
4352	27
4353	27
4354	27
4355	27
4356	27
4357	27
4358	27
4359	27
4360	27
4361	27
4362	27
4363	27
4364	27
4365	27
4366	27
4367	27
4368	27
4369	27
4370	27
4371	27
4372	27
4373	27
4374	27
4375	27
4376	27
4377	27
4378	27
4379	27
4380	27
4381	27
4382	27
4383	27
4384	27
4385	27
4386	27
4387	27
4388	27
4389	27
4390	27
4391	27
4392	27
4393	27
4394	27
4395	27
4396	27
4397	27
4398	27
4399	27
4400	27
4401	27
4402	27
4403	27
4404	27
4405	27
4406	27
4407	27
4408	27
4409	27
4410	27
4411	27
4412	27
4413	27
4414	27
4415	27
4416	27
4417	27
4418	27
4419	27
4420	27
4421	27
4422	27
4423	27
4424	27
4425	27
4426	27
4427	27
4428	27
4429	27
4430	27
4431	27
4432	27
4433	27
4434	27
4435	27
4436	27
4437	27
4438	27
4439	27
4440	27
4441	27
4442	27
4443	27
4444	27
4445	27
4446	27
4447	27
4448	27
4449	27
4450	27
4451	27
4452	27
4453	27
4454	27
4455	27
4456	27
4457	27
4458	27
4459	27
4460	27
4461	27
4462	27
4463	27
4464	27
4465	27
4466	27
4467	27
4468	27
4469	27
4470	27
4471	27
4472	27
4473	27
4474	27
4475	27
4476	27
4477	27
4478	27
4479	27
4480	27
4481	27
4482	27
4483	27
4484	27
4485	27
4486	27
4487	27
4488	27
4489	27
4490	27
4491	27
4492	27
4493	27
4494	27
4495	27
4496	27
4497	27
4498	27
4499	27
4500	27
4501	27
4502	27
4503	27
4504	27
4505	27
4506	27
4507	27
4508	27
4509	27
4510	27
4511	27
4512	27
4513	27
4514	27
4515	27
4516	27
4517	27
4518	27
4519	27
4520	27
4521	27
4522	27
4523	27
4524	27
4525	27
4526	27
4527	27
4528	27
4529	27
4530	27
4531	27
4532	27
4533	27
4534	27
4535	27
4536	27
4537	27
4538	27
4539	27
4540	27
4541	27
4542	27
4543	27
4544	27
4545	27
4546	27
4547	27
4548	27
4549	27
4550	27
4551	27
4552	27
4553	27
4554	27
4555	27
4556	27
4557	27
4558	27
4559	27
4560	27
4561	27
4562	27
4563	27
4564	27
4565	27
4566	27
4567	27
4568	27
4569	27
4570	27
4571	27
4572	27
4573	27
4574	27
4575	27
4576	27
4577	27
4578	27
4579	27
4580	27
4581	27
4582	27
4583	27
4584	27
4585	27
4586	27
4587	27
4588	27
4589	27
4590	27
4591	27
4592	27
4593	27
4594	27
4595	27
4596	27
4597	27
4598	27
4599	27
4600	27
4601	27
4602	27
4603	27
4604	27
4605	27
4606	27
4607	27
4608	27
4609	27
4610	27
4611	27
4612	27
4613	27
4614	27
4615	27
4616	27
4617	27
4618	27
4619	27
4620	27
4621	27
4622	27
4623	27
4624	27
4625	27
4626	27
4627	27
4628	27
4629	27
4630	27
4631	27
4632	27
4633	27
4634	27
4635	27
4636	27
4637	27
4638	27
4639	27
4640	27
4641	27
4642	27
4643	27
4644	27
4645	27
4646	27
4647	27
4648	27
4649	27
4650	27
4651	27
4652	27
4653	27
4654	27
4655	27
4656	27
4657	27
4658	27
4659	27
4660	27
4661	27
4662	27
4663	27
4664	27
4665	27
4666	27
4667	27
4668	27
4669	27
4670	27
4671	27
4672	27
4673	27
4674	27
4675	27
4676	27
4677	27
4678	27
4679	27
4680	27
4681	27
4682	27
4683	27
4684	27
4685	27
4686	27
4687	27
4688	27
4689	27
4690	27
4691	27
4692	27
4693	27
4694	27
4695	27
4696	27
4697	27
4698	27
4699	27
4700	27
4701	27
4702	27
4703	27
4704	27
4705	27
4706	27
4707	27
4708	27
4709	27
4710	27
4711	27
4712	27
4713	27
4714	27
4715	27
4716	27
4717	27
4718	27
4719	27
4720	27
4721	27
4722	27
4723	27
4724	27
4725	27
4726	27
4727	27
4728	27
4729	27
4730	27
4731	27
4732	27
4733	27
4734	27
4735	27
4736	27
4737	27
4738	27
4739	27
4740	27
4741	27
4742	27
4743	27
4744	27
4745	27
4746	27
4747	27
4748	27
4749	27
4750	27
4751	27
4752	27
4753	27
4754	27
4755	27
4756	27
4757	27
4758	27
4759	27
4760	27
4761	27
4762	27
4763	27
4764	27
4765	27
4766	27
4767	27
4768	27
4769	27
4770	27
4771	27
4772	27
4773	27
4774	27
4775	27
4776	27
4777	27
4778	27
4779	27
4780	27
4781	27
4782	27
4783	27
4784	27
4785	27
4786	27
4787	27
4788	27
4789	27
4790	27
4791	27
4792	27
4793	27
4794	27
4795	27
4796	27
4797	27
4798	27
4799	27
4800	27
4801	27
4802	27
4803	27
4804	27
4805	27
4806	27
4807	27
4808	27
4809	27
4810	27
4811	27
4812	27
4813	27
4814	27
4815	27
4816	27
4817	27
4818	27
4819	27
4820	27
4821	27
4822	27
4823	27
4824	27
4825	27
4826	27
4827	27
4828	27
4829	27
4830	27
4831	27
4832	27
4833	27
4834	27
4835	27
4836	27
4837	27
4838	27
4839	27
4840	27
4841	27
4842	27
4843	27
4844	27
4845	27
4846	27
4847	27
4848	27
4849	27
4850	27
4851	27
4852	27
4853	27
4854	27
4855	27
4856	27
4857	27
4858	27
4859	27
4860	27
4861	27
4862	27
4863	27
4864	27
4865	27
4866	27
4867	27
4868	27
4869	27
4870	27
4871	27
4872	27
4873	27
4874	27
4875	27
4876	27
4877	27
4878	27
4879	27
4880	27
4881	27
4882	27
4883	27
4884	27
4885	27
4886	27
4887	27
4888	27
4889	27
4890	27
4891	27
4892	27
4893	27
4894	27
4895	27
4896	27
4897	27
4898	27
4899	27
4900	27
4901	27
4902	27
4903	27
4904	27
4905	27
4906	27
4907	27
4908	27
4909	27
4910	27
4911	27
4912	27
4913	27
4914	27
4915	27
4916	27
4917	27
4918	27
4919	27
4920	27
4921	27
4922	27
4923	27
4924	27
4925	27
4926	27
4927	27
4928	27
4929	27
4930	27
4931	27
4932	27
4933	27
4934	27
4935	27
4936	27
4937	27
4938	27
4939	27
4940	27
4941	27
4942	27
4943	27
4944	27
4945	27
4946	27
4947	27
4948	27
4949	27
4950	27
4951	27
4952	27
4953	27
4954	27
4955	27
4956	27
4957	27
4958	27
4959	27
4960	27
4961	27
4962	27
4963	27
4964	27
4965	27
4966	27
4967	27
4968	27
4969	27
4970	27
4971	27
4972	27
4973	27
4974	27
4975	27
4976	27
4977	27
4978	27
4979	27
4980	27
4981	27
4982	27
4983	27
4984	27
4985	27
4986	27
4987	27
4988	27
4989	27
4990	27
4991	27
4992	27
4993	27
4994	27
4995	27
4996	27
4997	27
4998	27
4999	27
5000	27
5001	27
5002	27
5003	27
5004	27
5005	27
5006	27
5007	27
5008	27
5009	27
5010	27
5011	27
5012	27
5013	27
5014	27
5015	27
5016	27
5017	27
5018	27
5019	27
5020	27
5021	27
5022	27
5023	27
5024	27
5025	27
5026	27
5027	27
5028	27
5029	27
5030	27
5031	27
5032	27
5033	27
5034	27
5035	27
5036	27
5037	27
5038	27
5039	27
5040	27
5041	27
5042	27
5043	27
5044	27
5045	27
5046	27
5047	27
5048	27
5049	27
5050	27
5051	27
5052	27
5053	27
5054	27
5055	27
5056	27
5057	27
5058	27
5059	27
5060	27
5061	27
5062	27
5063	27
5064	27
5065	27
5066	27
5067	27
5068	27
5069	27
5070	27
5071	27
5072	27
5073	27
5074	27
5075	27
5076	27
5077	27
5078	27
5079	27
5080	27
5081	27
5082	27
5083	27
5084	27
5085	27
5086	27
5087	27
5088	27
5089	27
5090	27
5091	27
5092	27
5093	27
5094	27
5095	27
5096	27
5097	27
5098	27
5099	27
5100	27
5101	27
5102	27
5103	27
5104	27
5105	27
5106	27
5107	27
5108	27
5109	27
5110	27
5111	27
5112	27
5113	27
5114	27
5115	27
5116	27
5117	27
5118	27
5119	27
5120	27
5121	27
5122	27
5123	27
5124	27
5125	27
5126	27
5127	27
5128	27
5129	27
5130	27
5131	27
5132	27
5133	27
5134	27
5135	27
5136	27
5137	27
5138	27
5139	27
5140	27
5141	27
5142	27
5143	27
5144	27
5145	27
5146	27
5147	27
5148	27
5149	27
5150	27
5151	27
5152	27
5153	27
5154	27
5155	27
5156	27
5157	27
5158	27
5159	27
5160	27
5161	27
5162	27
5163	27
5164	27
5165	27
5166	27
5167	27
5168	27
5169	27
5170	27
5171	27
5172	27
5173	27
5174	27
5175	27
5176	27
5177	27
5178	27
5179	27
5180	27
5181	27
5182	27
5183	27
5184	27
5185	27
5186	27
5187	27
5188	27
5189	27
5190	27
5191	27
5192	27
5193	27
5194	27
5195	27
5196	27
5197	27
5198	27
5199	27
5200	27
5201	27
5202	27
5203	27
5204	27
5205	27
5206	27
5207	27
5208	27
5209	27
5210	27
5211	27
5212	27
5213	27
5214	28
5215	28
5216	28
5217	28
5218	28
5219	28
5220	28
5221	28
5222	28
5223	28
5224	28
5225	28
5226	28
5227	28
5228	28
5229	28
5230	28
5231	28
5232	28
5233	28
5234	28
5235	28
5236	28
5237	28
5238	28
5239	28
5240	28
5241	28
5242	28
5243	28
5244	28
5245	28
5246	28
5247	28
5248	28
5249	28
5250	28
5251	28
5252	28
5253	28
5254	28
5255	28
5256	28
5257	28
5258	28
5259	28
5260	28
5261	28
5262	28
5263	28
5264	28
5265	28
5266	28
5267	28
5268	28
5269	28
5270	28
5271	28
5272	28
5273	28
5274	28
5275	28
5276	28
5277	28
5278	28
5279	28
5280	28
5281	28
5282	28
5283	28
5284	28
5285	28
5286	28
5287	28
5288	28
5289	28
5290	28
5291	28
5292	28
5293	28
5294	28
5295	28
5296	28
5297	28
5298	28
5299	28
5300	28
5301	28
5302	28
5303	28
5304	28
5305	28
5306	28
5307	28
5308	28
5309	28
5310	28
5311	28
5312	28
5313	28
5314	28
5315	28
5316	28
5317	28
5318	28
5319	28
5320	28
5321	28
5322	28
5323	28
5324	28
5325	28
5326	28
5327	28
5328	28
5329	28
5330	28
5331	28
5332	28
5333	28
5334	28
5335	28
5336	28
5337	28
5338	28
5339	28
5340	28
5341	28
5342	28
5343	28
5344	28
5345	28
5346	28
5347	28
5348	28
5349	28
5350	28
5351	28
5352	28
5353	28
5354	28
5355	28
5356	28
5357	28
5358	28
5359	28
5360	28
5361	28
5362	28
5363	28
5364	28
5365	28
5366	28
5367	28
5368	28
5369	28
5370	28
5371	28
5372	28
5373	28
5374	28
5375	28
5376	28
5377	28
5378	28
5379	28
5380	28
5381	28
5382	28
5383	28
5384	28
5385	28
5386	28
5387	28
5388	28
5389	28
5390	28
5391	28
5392	28
5393	28
5394	28
5395	28
5396	28
5397	28
5398	28
5399	28
5400	28
5401	28
5402	28
5403	28
5404	28
5405	28
5406	28
5407	28
5408	28
5409	28
5410	28
5411	28
5412	28
5413	28
5414	28
5415	28
5416	28
5417	28
5418	28
5419	28
5420	28
5421	28
5422	28
5423	28
5424	28
5425	28
5426	28
5427	28
5428	28
5429	28
5430	28
5431	28
5432	28
5433	28
5434	28
5435	28
5436	28
5437	28
5438	28
5439	28
5440	28
5441	28
5442	28
5443	28
5444	28
5445	28
5446	28
5447	28
5448	28
5449	28
5450	28
5451	28
5452	28
5453	28
5454	28
5455	28
5456	28
5457	28
5458	28
5459	28
5460	28
5461	28
5462	28
5463	28
5464	28
5465	28
5466	28
5467	28
5468	28
5469	28
5470	28
5471	28
5472	28
5473	28
5474	28
5475	28
5476	28
5477	28
5478	28
5479	28
5480	28
5481	28
5482	28
5483	28
5484	28
5485	28
5486	28
5487	28
5488	28
5489	28
5490	28
5491	28
5492	28
5493	28
5494	28
5495	28
5496	28
5497	28
5498	28
5499	28
5500	28
5501	28
5502	28
5503	28
5504	28
5505	28
5506	28
5507	28
5508	28
5509	28
5510	28
5511	28
5512	28
5513	28
5514	28
5515	28
5516	28
5517	28
5518	28
5519	28
5520	28
5521	28
5522	28
5523	28
5524	28
5525	28
5526	28
5527	28
5528	28
5529	28
5530	28
5531	28
5532	28
5533	28
5534	28
5535	28
5536	28
5537	28
5538	28
5539	28
5540	28
5541	28
5542	28
5543	28
5544	28
5545	28
5546	28
5547	28
5548	28
5549	28
5550	28
5551	28
5552	28
5553	28
5554	28
5555	28
5556	28
5557	28
5558	28
5559	28
5560	28
5561	28
5562	28
5563	28
5564	28
5565	28
5566	28
5567	28
5568	28
5569	28
5570	28
5571	28
5572	28
5573	28
5574	28
5575	28
5576	28
5577	28
5578	28
5579	28
5580	28
5581	28
5582	28
5583	28
5584	28
5585	28
5586	28
5587	28
5588	28
5589	28
5590	28
5591	28
5592	28
5593	28
5594	28
5595	28
5596	28
5597	28
5598	28
5599	28
5600	28
5601	28
5602	28
5603	28
5604	28
5605	28
5606	28
5607	28
5608	28
5609	28
5610	28
5611	28
5612	28
5613	28
5614	28
5615	28
5616	28
5617	28
5618	28
5619	28
5620	28
5621	28
5622	28
5623	28
5624	28
5625	28
5626	28
5627	28
5628	28
5629	28
5630	28
5631	28
5632	28
5633	28
5634	28
5635	28
5636	28
5637	28
5638	28
5639	28
5640	28
5641	28
5642	28
5643	28
5644	28
5645	28
5646	28
5647	28
5648	28
5649	28
5650	28
5651	28
5652	28
5653	28
5654	28
5655	28
5656	28
5657	28
5658	28
5659	28
5660	28
5661	28
5662	28
5663	28
5664	28
5665	28
5666	28
5667	28
5668	28
5669	28
5670	28
5671	28
5672	28
5673	28
5674	28
5675	28
5676	28
5677	28
5678	28
5679	28
5680	28
5681	28
5682	28
5683	28
5684	28
5685	28
5686	28
5687	28
5688	28
5689	28
5690	28
5691	28
5692	28
5693	28
5694	28
5695	28
5696	28
5697	28
5698	28
5699	28
5700	28
5701	28
5702	28
5703	28
5704	28
5705	28
5706	28
5707	28
5708	28
5709	28
5710	28
5711	28
5712	28
5713	28
5714	28
5715	28
5716	28
5717	28
5718	28
5719	28
5720	28
5721	28
5722	28
5723	28
5724	28
5725	28
5726	28
5727	28
5728	28
5729	28
5730	28
5731	28
5732	28
5733	28
5734	28
5735	28
5736	28
5737	28
5738	28
5739	28
5740	28
5741	28
5742	28
5743	28
5744	28
5745	28
5746	28
5747	28
5748	28
5749	28
5750	28
5751	28
5752	28
5753	28
5754	28
5755	28
5756	28
5757	28
5758	28
5759	28
5760	28
5761	28
5762	28
5763	28
5764	28
5765	28
5766	28
5767	28
5768	28
5769	28
5770	28
5771	28
5772	28
5773	28
5774	28
5775	28
5776	28
5777	28
5778	28
5779	28
5780	28
5781	28
5782	28
5783	28
5784	28
5785	28
5786	28
5787	28
5788	28
5789	28
5790	28
5791	28
5792	28
5793	28
5794	28
5795	28
5796	28
5797	28
5798	28
5799	28
5800	28
5801	28
5802	28
5803	28
5804	28
5805	28
5806	28
5807	28
5808	28
5809	28
5810	28
5811	28
5812	28
5813	28
5814	28
5815	28
5816	28
5817	28
5818	28
5819	28
5820	28
5821	28
5822	28
5823	28
5824	28
5825	28
5826	28
5827	28
5828	28
5829	28
5830	28
5831	28
5832	28
5833	28
5834	28
5835	28
5836	28
5837	28
5838	28
5839	28
5840	28
5841	28
5842	28
5843	28
5844	28
5845	28
5846	28
5847	28
5848	28
5849	28
5850	28
5851	28
5852	28
5853	28
5854	28
5855	28
5856	28
5857	28
5858	28
5859	28
5860	28
5861	28
5862	28
5863	28
5864	28
5865	28
5866	28
5867	28
5868	28
5869	28
5870	28
5871	28
5872	28
5873	28
5874	28
5875	28
5876	28
5877	28
5878	28
5879	28
5880	28
5881	28
5882	28
5883	28
5884	28
5885	28
5886	28
5887	28
5888	28
5889	28
5890	28
5891	28
5892	28
5893	28
5894	28
5895	28
5896	28
5897	28
5898	28
5899	28
5900	28
5901	28
5902	28
5903	28
5904	28
5905	28
5906	28
5907	28
5908	28
5909	28
5910	28
5911	28
5912	28
5913	28
5914	28
5915	28
5916	28
5917	28
5918	28
5919	28
5920	28
5921	28
5922	28
5923	28
5924	28
5925	28
5926	28
5927	28
5928	28
5929	28
5930	28
5931	28
5932	28
5933	28
5934	28
5935	28
5936	28
5937	28
5938	28
5939	28
5940	28
5941	28
5942	28
5943	28
5944	28
5945	28
5946	28
5947	28
5948	28
5949	28
5950	28
5951	28
5952	28
5953	28
5954	28
5955	28
5956	28
5957	28
5958	28
5959	28
5960	28
5961	28
5962	28
5963	28
5964	28
5965	28
5966	28
5967	28
5968	28
5969	28
5970	28
5971	28
5972	28
5973	28
5974	28
5975	28
5976	28
5977	28
5978	28
5979	28
5980	28
5981	28
5982	28
5983	28
5984	28
5985	28
5986	28
5987	28
5988	28
5989	28
5990	28
5991	28
5992	28
5993	28
5994	28
5995	28
5996	28
5997	28
5998	28
5999	28
6000	28
6001	28
6002	28
6003	28
6004	28
6005	28
6006	28
6007	28
6008	28
6009	28
6010	28
6011	28
6012	28
6013	28
6014	28
6015	28
6016	28
6017	28
6018	28
6019	28
6020	28
6021	28
6022	28
6023	28
6024	28
6025	28
6026	28
6027	28
6028	28
6029	28
6030	28
6031	28
6032	28
6033	28
6034	28
6035	28
6036	28
6037	28
6038	28
6039	28
6040	28
6041	28
6042	28
6043	28
6044	28
6045	28
6046	28
6047	28
6048	28
6049	28
6050	28
6051	28
6052	28
6053	28
6054	28
6055	28
6056	28
6057	28
6058	28
6059	28
6060	28
6061	28
6062	28
6063	28
6064	28
6065	28
6066	28
6067	28
6068	28
6069	28
6070	28
6071	28
6072	28
6073	28
6074	28
6075	28
6076	28
6077	28
6078	28
6079	28
6080	28
6081	28
6082	28
6083	28
6084	28
6085	28
6086	28
6087	28
6088	28
6089	28
6090	28
6091	28
6092	28
6093	28
6094	28
6095	28
6096	28
6097	28
6098	28
6099	28
6100	28
6101	28
6102	28
6103	28
6104	28
6105	28
6106	28
6107	28
6108	28
6109	28
6110	28
6111	28
6112	28
6113	28
6114	28
6115	28
6116	28
6117	28
6118	28
6119	28
6120	28
6121	28
6122	28
6123	28
6124	28
6125	28
6126	28
6127	28
6128	28
6129	28
6130	28
6131	28
6132	28
6133	28
6134	28
6135	28
6136	28
6137	28
6138	28
6139	28
6140	28
6141	28
6142	28
6143	28
6144	28
6145	28
6146	28
6147	28
6148	28
6149	28
6150	28
6151	28
6152	28
6153	28
6154	28
6155	28
6156	28
6157	28
6158	28
6159	28
6160	28
6161	28
6162	28
6163	28
6164	28
6165	28
6166	28
6167	28
6168	28
6169	28
6170	28
6171	28
6172	28
6173	28
6174	28
6175	28
6176	28
6177	28
6178	28
6179	28
6180	28
6181	28
6182	28
6183	28
6184	28
6185	28
6186	28
6187	28
6188	28
6189	28
6190	28
6191	28
6192	28
6193	28
6194	28
6195	28
6196	28
6197	28
6198	28
6199	28
6200	28
6201	28
6202	28
6203	28
6204	28
6205	28
6206	28
6207	28
6208	28
6209	28
6210	28
6211	28
6212	28
6213	28
6214	28
6215	28
6216	28
6217	28
6218	28
6219	28
6220	28
6221	28
6222	28
6223	28
6224	28
6225	28
6226	28
6227	28
6228	28
6229	28
6230	28
6231	28
6232	28
6233	28
6234	28
6235	28
6236	28
6237	28
6238	28
6239	28
6240	28
6241	28
6242	28
6243	28
6244	28
6245	28
6246	28
6247	28
6248	28
6249	28
6250	28
6251	28
6252	28
6253	28
6254	28
6255	28
6256	28
6257	28
6258	28
6259	28
6260	28
6261	28
6262	28
6263	28
6264	28
6265	28
6266	28
6267	28
6268	28
6269	28
6270	28
6271	28
6272	28
6273	28
6274	28
6275	28
6276	28
6277	28
6278	28
6279	28
6280	28
6281	28
6282	28
6283	28
6284	28
6285	28
6286	28
6287	28
6288	28
6289	28
6290	28
6291	28
6292	28
6293	28
6294	28
6295	28
6296	28
6297	28
6298	28
6299	28
6300	28
6301	28
6302	28
6303	28
6304	28
6305	28
6306	28
6307	28
6308	28
6309	28
6310	28
6311	28
6312	28
6313	28
6314	28
6315	28
6316	28
6317	28
6318	28
6319	28
6320	28
6321	28
6322	28
6323	28
6324	28
6325	28
6326	28
6327	28
6328	28
6329	28
6330	28
6331	28
6332	28
6333	28
6334	28
6335	28
6336	28
6337	28
6338	28
6339	28
6340	28
6341	28
6342	28
6343	28
6344	28
6345	28
6346	28
6347	28
6348	28
6349	28
6350	28
6351	28
6352	28
6353	28
6354	28
6355	28
6356	28
6357	28
6358	28
6359	28
6360	28
6361	28
6362	28
6363	28
6364	28
6365	28
6366	28
6367	28
6368	28
6369	28
6370	28
6371	28
6372	28
6373	28
6374	28
6375	28
6376	28
6377	28
6378	28
6379	28
6380	28
6381	28
6382	28
6383	28
6384	28
6385	28
6386	28
6387	28
6388	28
6389	28
6390	28
6391	28
6392	28
6393	28
6394	28
6395	28
6396	28
6397	28
6398	28
6399	28
6400	28
6401	28
6402	28
6403	28
6404	28
6405	28
6406	28
6407	28
6408	28
6409	28
6410	28
6411	28
6412	28
6413	28
6414	28
6415	28
6416	28
6417	28
6418	28
6419	28
6420	28
6421	28
6422	28
6423	28
6424	28
6425	28
6426	28
6427	28
6428	28
6429	28
6430	28
6431	28
6432	28
6433	28
6434	28
6435	28
6436	28
6437	28
6438	28
6439	28
6440	28
6441	28
6442	28
6443	28
6444	28
6445	28
6446	28
6447	28
6448	28
6449	28
6450	28
6451	28
6452	28
6453	28
6454	28
6455	28
6456	28
6457	28
6458	28
6459	28
6460	28
6461	28
6462	28
6463	28
6464	28
6465	28
6466	28
6467	28
6468	28
6469	28
6470	28
6471	28
6472	28
6473	28
6474	28
6475	28
6476	28
6477	28
6478	28
6479	28
6480	28
6481	28
6482	28
6483	28
6484	28
6485	28
6486	28
6487	28
6488	28
6489	28
6490	28
6491	28
6492	28
6493	28
6494	28
6495	28
6496	28
6497	28
6498	28
6499	28
6500	28
6501	28
6502	28
6503	28
6504	28
6505	28
6506	28
6507	28
6508	28
6509	28
6510	28
6511	28
6512	28
6513	28
6514	28
6515	28
6516	28
6517	28
6518	28
6519	28
6520	28
6521	28
6522	28
6523	28
6524	28
6525	28
6526	28
6527	28
6528	28
6529	28
6530	28
6531	28
6532	28
6533	28
6534	28
6535	28
6536	28
6537	28
6538	28
6539	28
6540	28
6541	28
6542	28
6543	28
6544	28
6545	28
6546	28
6547	28
6548	28
6549	28
6550	28
6551	28
6552	28
6553	28
6554	28
6555	28
6556	28
6557	28
6558	28
6559	28
6560	28
6561	28
6562	28
6563	28
6564	28
6565	28
6566	28
6567	28
6568	28
6569	28
6570	28
6571	28
6572	28
6573	28
6574	28
6575	28
6576	28
6577	28
6578	28
6579	28
6580	28
6581	28
6582	28
6583	28
6584	28
6585	28
6586	28
6587	28
6588	28
6589	28
6590	28
6591	28
6592	28
6593	28
6594	28
6595	28
6596	28
6597	28
6598	28
6599	28
6600	28
6601	28
6602	28
6603	28
6604	28
6605	28
6606	28
6607	28
6608	28
6609	28
6610	28
6611	28
6612	28
6613	28
6614	28
6615	28
6616	28
6617	28
6618	28
6619	28
6620	28
6621	28
6622	28
6623	28
6624	28
6625	28
6626	28
6627	28
6628	28
6629	28
6630	28
6631	28
6632	28
6633	28
6634	28
6635	28
6636	28
6637	28
6638	28
6639	28
6640	28
6641	28
6642	28
6643	28
6644	28
6645	28
6646	28
6647	28
6648	28
6649	28
6650	28
6651	28
6652	28
6653	28
6654	28
6655	28
6656	28
6657	28
6658	28
6659	28
6660	28
6661	28
6662	28
6663	28
6664	28
6665	28
6666	28
6667	28
6668	28
6669	28
6670	28
6671	28
6672	28
6673	28
6674	28
6675	28
6676	28
6677	28
6678	28
6679	28
6680	28
6681	28
6682	28
6683	28
6684	28
6685	28
6686	28
6687	28
6688	28
6689	28
6690	28
6691	28
6692	28
6693	28
6694	28
6695	28
6696	28
6697	28
6698	28
6699	28
6700	28
6701	28
6702	28
6703	28
6704	28
6705	28
6706	28
6707	28
6708	28
6709	28
6710	28
6711	28
6712	28
6713	28
6714	28
6715	28
6716	28
6717	28
6718	28
6719	28
6720	28
6721	28
6722	28
6723	28
6724	28
6725	28
6726	28
6727	28
6728	28
6729	28
6730	28
6731	28
6732	28
6733	28
6734	28
6735	28
6736	28
6737	28
6738	28
6739	28
6740	28
6741	28
6742	28
6743	28
6744	28
6745	28
6746	28
6747	28
6748	28
6749	28
6750	28
6751	28
6752	28
6753	28
6754	28
6755	28
6756	28
6757	28
6758	28
6759	28
6760	28
6761	28
6762	28
6763	28
6764	28
6765	28
6766	28
6767	28
6768	28
6769	28
6770	28
6771	28
6772	28
6773	28
6774	28
6775	28
6776	28
6777	28
6778	28
6779	28
6780	28
6781	28
6782	28
6783	28
6784	28
6785	28
6786	28
6787	28
6788	28
6789	28
6790	28
6791	28
6792	28
6793	28
6794	28
6795	28
6796	28
6797	28
6798	28
6799	28
6800	28
6801	28
6802	28
6803	28
6804	28
6805	28
6806	28
6807	28
6808	28
6809	28
6810	28
6811	28
6812	28
6813	28
6814	28
6815	28
6816	28
6817	28
6818	28
6819	28
6820	28
6821	28
6822	28
6823	28
6824	28
6825	28
6826	28
6827	28
6828	28
6829	28
6830	28
6831	28
6832	28
6833	28
6834	28
6835	28
6836	28
6837	28
6838	28
6839	28
6840	28
6841	28
6842	28
6843	28
6844	28
6845	28
6846	28
6847	28
6848	28
6849	28
6850	28
6851	28
6852	28
6853	28
6854	28
6855	28
6856	28
6857	28
6858	28
6859	28
6860	28
6861	28
6862	28
6863	28
6864	28
6865	28
6866	28
6867	28
6868	28
6869	28
6870	28
6871	28
6872	28
6873	28
6874	28
6875	28
6876	28
6877	28
6878	28
6879	28
6880	28
6881	28
6882	28
6883	28
6884	28
6885	28
6886	28
6887	28
6888	28
6889	28
6890	28
6891	28
6892	28
6893	28
6894	28
6895	28
6896	28
6897	28
6898	28
6899	28
6900	28
6901	28
6902	28
6903	28
6904	28
6905	28
6906	28
6907	28
6908	28
6909	28
6910	28
6911	28
6912	28
6913	28
6914	28
6915	28
6916	28
6917	28
6918	28
6919	28
6920	28
6921	28
6922	28
6923	28
6924	28
6925	28
6926	28
6927	28
6928	28
6929	28
6930	28
6931	28
6932	28
6933	28
6934	28
6935	28
6936	28
6937	28
6938	28
6939	28
6940	28
6941	28
6942	28
6943	28
6944	28
6945	28
6946	28
6947	28
6948	28
6949	28
6950	28
6951	28
6952	28
6953	28
6954	28
6955	28
6956	28
6957	28
6958	28
6959	28
6960	28
6961	28
6962	28
6963	28
6964	28
6965	28
6966	28
6967	28
6968	28
6969	28
6970	28
6971	28
6972	28
6973	28
6974	28
6975	28
6976	28
6977	28
6978	28
6979	28
6980	28
6981	28
6982	28
6983	28
6984	28
6985	28
6986	28
6987	28
6988	28
6989	28
6990	28
6991	28
6992	28
6993	28
6994	28
6995	28
6996	28
6997	28
6998	28
6999	28
7000	28
7001	28
7002	28
7003	28
7004	28
7005	28
7006	28
7007	28
7008	28
7009	28
7010	28
7011	28
7012	28
7013	28
7014	28
7015	28
7016	28
7017	28
7018	28
7019	28
7020	28
7021	28
7022	28
7023	28
7024	28
7025	28
7026	28
7027	28
7028	28
7029	28
7030	28
7031	28
7032	28
7033	28
7034	28
7035	28
7036	28
7037	28
7038	28
7039	28
7040	28
7041	28
7042	28
7043	28
7044	28
7045	28
7046	28
7047	28
7048	28
7049	28
7050	28
7051	28
7052	28
7053	28
7054	28
7055	28
7056	28
7057	28
7058	28
7059	28
7060	28
7061	28
7062	28
7063	28
7064	28
7065	28
7066	28
7067	28
7068	28
7069	28
7070	28
7071	28
7072	28
7073	28
7074	28
7075	28
7076	28
7077	28
7078	28
7079	28
7080	28
7081	28
7082	28
7083	28
7084	28
7085	28
7086	28
7087	28
7088	28
7089	28
7090	28
7091	28
7092	28
7093	28
7094	28
7095	28
7096	28
7097	28
7098	28
7099	28
7100	28
7101	28
7102	28
7103	28
7104	28
7105	28
7106	28
7107	28
7108	28
7109	28
7110	28
7111	28
7112	28
7113	28
7114	28
7115	28
7116	28
7117	28
7118	28
7119	28
7120	28
7121	28
7122	28
7123	28
7124	28
7125	28
7126	28
7127	28
7128	28
7129	28
7130	28
7131	28
7132	28
7133	28
7134	28
7135	28
7136	28
7137	28
7138	28
7139	28
7140	28
7141	28
7142	28
7143	28
7144	28
7145	28
7146	28
7147	28
7148	28
7149	28
7150	28
7151	28
7152	28
7153	28
7154	28
7155	28
7156	28
7157	28
7158	28
7159	28
7160	28
7161	28
7162	28
7163	28
7164	28
7165	28
7166	28
7167	28
7168	28
7169	28
7170	28
7171	28
7172	28
7173	28
7174	28
7175	28
7176	28
7177	28
7178	28
7179	28
7180	28
7181	28
7182	28
7183	28
7184	28
7185	28
7186	28
7187	28
7188	28
7189	28
7190	28
7191	28
7192	28
7193	28
7194	28
7195	28
7196	28
7197	28
7198	28
7199	28
7200	28
7201	28
7202	28
7203	28
7204	28
7205	28
7206	28
7207	28
7208	28
7209	28
7210	28
7211	28
7212	28
7213	28
7214	28
7215	28
7216	28
7217	28
7218	28
7219	28
7220	28
7221	28
7222	28
7223	28
7224	28
7225	28
7226	28
7227	28
7228	28
7229	28
7230	28
7231	28
7232	28
7233	28
7234	28
7235	28
7236	28
7237	28
7238	28
7239	28
7240	28
7241	28
7242	28
7243	28
7244	28
7245	28
7246	28
7247	28
7248	28
7249	28
7250	28
7251	28
7252	28
7253	28
7254	28
7255	28
7256	28
7257	28
7258	28
7259	28
7260	28
7261	28
7262	28
7263	28
7264	28
7265	28
7266	28
7267	28
7268	28
7269	28
7270	28
7271	28
7272	28
7273	28
7274	28
7275	28
7276	28
7277	28
7278	28
7279	28
7280	28
7281	28
7282	28
7283	28
7284	28
7285	28
7286	28
7287	28
7288	28
7289	28
7290	28
7291	28
7292	28
7293	28
7294	28
7295	28
7296	28
7297	28
7298	28
7299	28
7300	28
7301	28
7302	28
7303	28
7304	28
7305	28
7306	28
7307	28
7308	28
7309	28
7310	28
7311	28
7312	28
7313	28
7314	28
7315	28
7316	28
7317	28
7318	28
7319	28
7320	28
7321	28
7322	28
7323	28
7324	28
7325	28
7326	28
7327	28
7328	28
7329	28
7330	28
7331	28
7332	28
7333	28
7334	28
7335	28
7336	28
7337	28
7338	28
7339	28
7340	28
7341	28
7342	28
7343	28
7344	28
7345	28
7346	28
7347	28
7348	28
7349	28
7350	28
7351	28
7352	28
7353	28
7354	28
7355	28
7356	28
7357	28
7358	28
7359	28
7360	28
7361	28
7362	28
7363	28
7364	28
7365	28
7366	28
7367	28
7368	28
7369	28
7370	28
7371	28
7372	28
7373	28
7374	28
7375	28
7376	28
7377	28
7378	28
7379	28
7380	28
7381	28
7382	28
7383	28
7384	28
7385	28
7386	28
7387	28
7388	28
7389	28
7390	28
7391	28
7392	28
7393	28
7394	28
7395	28
7396	28
7397	28
7398	28
7399	28
7400	28
7401	28
7402	28
7403	28
7404	28
7405	28
7406	28
7407	28
7408	28
7409	28
7410	28
7411	28
7412	28
7413	28
7414	28
7415	28
7416	28
7417	28
7418	28
7419	28
7420	28
7421	28
7422	28
7423	28
7424	28
7425	28
7426	28
7427	28
7428	28
7429	28
7430	28
7431	28
7432	28
7433	28
7434	28
7435	28
7436	28
7437	28
7438	28
7439	28
7440	28
7441	28
7442	28
7443	28
7444	28
7445	28
7446	28
7447	28
7448	28
7449	28
7450	28
7451	28
7452	28
7453	28
7454	28
7455	28
7456	28
7457	28
7458	28
7459	28
7460	28
7461	28
7462	28
7463	28
7464	28
7465	28
7466	28
7467	28
7468	28
7469	28
7470	28
7471	28
7472	28
7473	28
7474	28
7475	28
7476	28
7477	28
7478	28
7479	28
7480	28
7481	28
7482	28
7483	28
7484	28
7485	28
7486	28
7487	28
7488	28
7489	28
7490	28
7491	28
7492	28
7493	28
7494	28
7495	28
7496	28
7497	28
7498	28
7499	28
7500	28
7501	28
7502	28
7503	28
7504	28
7505	28
7506	28
7507	28
7508	28
7509	28
7510	28
7511	28
7512	28
7513	28
7514	28
7515	28
7516	28
7517	28
7518	28
7519	28
7520	28
7521	28
7522	28
7523	28
7524	28
7525	28
7526	28
7527	28
7528	28
7529	28
7530	28
7531	28
7532	28
7533	28
7534	28
7535	28
7536	28
7537	28
7538	28
7539	28
7540	28
7541	28
7542	28
7543	28
7544	28
7545	28
7546	28
7547	28
7548	28
7549	28
7550	28
7551	28
7552	28
7553	28
7554	28
7555	28
7556	28
7557	28
7558	28
7559	28
7560	28
7561	28
7562	28
7563	28
7564	28
7565	28
7566	28
7567	28
7568	28
7569	28
7570	28
7571	28
7572	28
7573	28
7574	28
7575	28
7576	28
7577	28
7578	28
7579	28
7580	28
7581	28
7582	28
7583	28
7584	28
7585	28
7586	28
7587	28
7588	28
7589	28
7590	28
7591	28
7592	28
7593	28
7594	28
7595	28
7596	28
7597	28
7598	28
7599	28
7600	28
7601	28
7602	28
7603	28
7604	28
7605	28
7606	28
7607	28
7608	28
7609	28
7610	28
7611	28
7612	28
7613	28
7614	28
7615	28
7616	28
7617	28
7618	28
7619	28
7620	28
7621	28
7622	28
7623	28
7624	28
7625	28
7626	28
7627	28
7628	28
7629	28
7630	28
7631	28
7632	28
7633	28
7634	28
7635	28
7636	28
7637	28
7638	28
7639	28
7640	28
7641	28
7642	28
7643	28
7644	28
7645	28
7646	28
7647	28
7648	28
7649	28
7650	28
7651	28
7652	28
7653	28
7654	28
7655	28
7656	28
7657	28
7658	28
7659	28
7660	28
7661	28
7662	28
7663	28
7664	28
7665	28
7666	28
7667	28
7668	28
7669	28
7670	28
7671	28
7672	28
7673	28
7674	28
7675	28
7676	28
7677	28
7678	28
7679	28
7680	28
7681	28
7682	28
7683	28
7684	28
7685	28
7686	28
7687	28
7688	28
7689	28
7690	28
7691	28
7692	28
7693	28
7694	28
7695	28
7696	28
7697	28
7698	28
7699	28
7700	28
7701	28
7702	28
7703	28
7704	28
7705	28
7706	28
7707	28
7708	28
7709	28
7710	28
7711	28
7712	28
7713	28
7714	28
7715	28
7716	28
7717	28
7718	28
7719	28
7720	28
7721	28
7722	28
7723	28
7724	28
7725	28
7726	28
7727	28
7728	28
7729	28
7730	28
7731	28
7732	28
7733	28
7734	28
7735	28
7736	28
7737	28
7738	28
7739	28
7740	28
7741	28
7742	28
7743	28
7744	28
7745	28
7746	28
7747	28
7748	28
7749	28
7750	28
7751	28
7752	28
7753	28
7754	28
7755	28
7756	28
7757	28
7758	28
7759	28
7760	28
7761	28
7762	28
7763	28
7764	28
7765	28
7766	28
7767	28
7768	28
7769	28
7770	28
7771	28
7772	28
7773	28
7774	28
7775	28
7776	28
7777	28
7778	28
7779	28
7780	28
7781	28
7782	28
7783	28
7784	28
7785	28
7786	28
7787	28
7788	28
7789	28
7790	28
7791	28
7792	28
7793	28
7794	28
7795	28
7796	28
7797	28
7798	28
7799	28
7800	28
7801	28
7802	28
7803	28
7804	28
7805	28
7806	28
7807	28
7808	28
7809	28
7810	28
7811	28
7812	28
7813	28
7814	28
7815	28
7816	28
7817	28
7818	28
7819	28
7820	28
7821	28
7822	28
7823	28
7824	28
7825	28
7826	28
7827	28
7828	28
7829	28
7830	28
7831	28
7832	28
7833	28
7834	28
7835	28
7836	28
7837	28
7838	28
7839	28
7840	28
7841	28
7842	28
7843	28
7844	28
7845	28
7846	28
7847	28
7848	28
7849	28
7850	28
7851	28
7852	28
7853	28
7854	28
7855	28
7856	28
7857	28
7858	28
7859	28
7860	28
7861	28
7862	28
7863	28
7864	28
7865	28
7866	28
7867	28
7868	28
7869	28
7870	28
7871	28
7872	28
7873	28
7874	28
7875	28
7876	28
7877	28
7878	28
7879	28
7880	28
7881	28
7882	28
7883	28
7884	28
7885	28
7886	28
7887	28
7888	28
7889	28
7890	28
7891	28
7892	28
7893	28
7894	28
7895	28
7896	28
7897	28
7898	28
7899	28
7900	28
7901	28
7902	28
7903	28
7904	28
7905	28
7906	28
7907	28
7908	28
7909	28
7910	28
7911	28
7912	28
7913	28
7914	28
7915	28
7916	28
7917	28
7918	28
7919	28
7920	28
7921	28
7922	28
7923	28
7924	28
7925	28
7926	28
7927	28
7928	28
7929	28
7930	28
7931	28
7932	28
7933	28
7934	28
7935	28
7936	28
7937	28
7938	28
7939	28
7940	28
7941	28
7942	28
7943	28
7944	28
7945	28
7946	28
7947	28
7948	28
7949	28
7950	28
7951	28
7952	28
7953	28
7954	28
7955	28
7956	28
7957	28
7958	28
7959	28
7960	28
7961	28
7962	28
7963	28
7964	28
7965	28
7966	28
7967	28
7968	28
7969	28
7970	28
7971	28
7972	28
7973	28
7974	28
7975	28
7976	28
7977	28
7978	28
7979	28
7980	28
7981	28
7982	28
7983	28
7984	28
7985	28
7986	28
7987	28
7988	28
7989	28
7990	28
7991	28
7992	28
7993	28
7994	28
7995	28
7996	28
7997	28
7998	28
7999	28
8000	28
8001	28
8002	28
8003	28
8004	28
8005	28
8006	28
8007	28
8008	28
8009	28
8010	28
8011	28
8012	28
8013	28
8014	28
8015	28
8016	28
8017	28
8018	28
8019	28
8020	28
8021	28
8022	28
8023	28
8024	28
8025	28
8026	28
8027	28
8028	28
8029	28
8030	28
8031	28
8032	28
8033	28
8034	28
8035	28
8036	28
8037	28
8038	28
8039	28
8040	28
8041	28
8042	28
8043	28
8044	28
8045	28
8046	28
8047	28
8048	28
8049	28
8050	28
8051	28
8052	28
8053	28
8054	28
8055	28
8056	28
8057	28
8058	28
8059	28
8060	28
8061	28
8062	28
8063	28
8064	28
8065	28
8066	28
8067	28
8068	28
8069	28
8070	28
8071	28
8072	28
8073	28
8074	28
8075	28
8076	28
8077	28
8078	28
8079	28
8080	28
8081	28
8082	28
8083	28
8084	28
8085	28
8086	28
8087	28
8088	28
8089	28
8090	28
8091	28
8092	28
8093	28
8094	28
8095	28
8096	28
8097	28
8098	28
8099	28
8100	28
8101	28
8102	28
8103	28
8104	28
8105	28
8106	28
8107	28
8108	28
8109	28
8110	28
8111	28
8112	28
8113	28
8114	28
8115	28
8116	28
8117	28
8118	28
8119	28
8120	28
8121	28
8122	28
8123	28
8124	28
8125	28
8126	28
8127	28
8128	28
8129	28
8130	28
8131	28
8132	28
8133	28
8134	28
8135	28
8136	28
8137	28
8138	28
8139	28
8140	28
8141	28
8142	28
8143	28
8144	28
8145	28
8146	28
8147	28
8148	28
8149	28
8150	28
8151	28
8152	28
8153	28
8154	28
8155	28
8156	28
8157	28
8158	28
8159	28
8160	28
8161	28
8162	28
8163	28
8164	28
8165	28
8166	28
8167	28
8168	28
8169	28
8170	28
8171	28
8172	28
8173	28
8174	28
8175	28
8176	28
8177	28
8178	28
8179	28
8180	28
8181	28
8182	28
8183	28
8184	28
8185	28
8186	28
8187	28
8188	28
8189	28
8190	28
8191	28
8192	28
8193	28
8194	28
8195	28
8196	28
8197	28
8198	28
8199	28
8200	28
8201	28
8202	28
8203	28
8204	28
8205	28
8206	28
8207	28
8208	28
8209	28
8210	28
8211	28
8212	28
8213	28
8214	28
8215	28
8216	28
8217	28
8218	28
8219	28
8220	28
8221	28
8222	28
8223	28
8224	28
8225	28
8226	28
8227	28
8228	28
8229	28
8230	28
8231	28
8232	28
8233	28
8234	28
8235	28
8236	28
8237	28
8238	28
8239	28
8240	28
8241	28
8242	28
8243	28
8244	28
8245	28
8246	28
8247	28
8248	28
8249	28
8250	28
8251	28
8252	28
8253	28
8254	28
8255	28
8256	28
8257	28
8258	28
8259	28
8260	28
8261	28
8262	28
8263	28
8264	28
8265	28
8266	28
8267	28
8268	28
8269	28
8270	28
8271	28
8272	28
8273	28
8274	28
8275	28
8276	28
8277	28
8278	28
8279	28
8280	28
8281	28
8282	28
8283	28
8284	28
8285	28
8286	28
8287	28
8288	28
8289	28
8290	28
8291	28
8292	28
8293	28
8294	28
8295	28
8296	28
8297	28
8298	28
8299	28
8300	28
8301	28
8302	28
8303	28
8304	28
8305	28
8306	28
8307	28
8308	28
8309	28
8310	28
8311	28
8312	28
8313	28
8314	28
8315	28
8316	28
8317	28
8318	28
8319	28
8320	28
8321	28
8322	28
8323	28
8324	28
8325	28
8326	28
8327	28
8328	28
8329	28
8330	28
8331	28
8332	28
8333	28
8334	28
8335	28
8336	28
8337	28
8338	28
8339	28
8340	28
8341	28
8342	28
8343	28
8344	28
8345	28
8346	28
8347	28
8348	28
8349	28
8350	28
8351	28
8352	28
8353	28
8354	28
8355	28
8356	28
8357	28
8358	28
8359	28
8360	28
8361	28
8362	28
8363	28
8364	28
8365	28
8366	28
8367	28
8368	28
8369	28
8370	28
8371	28
8372	28
8373	28
8374	28
8375	28
8376	28
8377	28
8378	28
8379	28
8380	28
8381	28
8382	28
8383	28
8384	28
8385	28
8386	28
8387	28
8388	28
8389	28
8390	28
8391	28
8392	28
8393	28
8394	28
8395	28
8396	28
8397	28
8398	28
8399	28
8400	28
8401	28
8402	28
8403	28
8404	28
8405	28
8406	28
8407	28
8408	28
8409	28
8410	28
8411	28
8412	28
8413	28
8414	28
8415	28
8416	28
8417	28
8418	28
8419	28
8420	28
8421	28
8422	28
8423	28
8424	28
8425	28
8426	28
8427	28
8428	28
8429	28
8430	28
8431	28
8432	28
8433	28
8434	28
8435	28
8436	28
8437	28
8438	28
8439	28
8440	28
8441	28
8442	28
8443	28
8444	28
8445	28
8446	28
8447	28
8448	28
8449	28
8450	28
8451	28
8452	28
8453	28
8454	28
8455	28
8456	28
8457	28
8458	28
8459	28
8460	28
8461	28
8462	28
8463	28
8464	28
8465	28
8466	28
8467	28
8468	28
8469	28
8470	28
8471	28
8472	28
8473	28
8474	28
8475	28
8476	28
8477	28
8478	28
8479	28
8480	28
8481	28
8482	28
8483	28
8484	28
8485	28
8486	28
8487	28
8488	28
8489	28
8490	28
8491	28
8492	28
8493	28
8494	28
8495	28
8496	28
8497	28
8498	28
8499	28
8500	28
8501	28
8502	28
8503	28
8504	28
8505	28
8506	28
8507	28
8508	28
8509	28
8510	28
8511	28
8512	28
8513	28
8514	28
8515	28
8516	28
8517	28
8518	28
8519	28
8520	28
8521	28
8522	28
8523	28
8524	28
8525	28
8526	28
8527	28
8528	28
8529	28
8530	28
8531	28
8532	28
8533	28
8534	28
8535	28
8536	28
8537	28
8538	28
8539	28
8540	28
8541	28
8542	28
8543	28
8544	28
8545	28
8546	28
8547	28
8548	28
8549	28
8550	28
8551	28
8552	28
8553	28
8554	28
8555	28
8556	28
8557	28
8558	28
8559	28
8560	28
8561	28
8562	28
8563	28
8564	28
8565	28
8566	28
8567	28
8568	28
8569	28
8570	28
8571	28
8572	28
8573	28
8574	28
8575	28
8576	28
8577	28
8578	28
8579	28
8580	28
8581	28
8582	28
8583	28
8584	28
8585	28
8586	28
8587	28
8588	28
8589	28
8590	28
8591	28
8592	28
8593	28
8594	28
8595	28
8596	28
8597	28
8598	28
8599	28
8600	28
8601	28
8602	28
8603	28
8604	28
8605	28
8606	28
8607	28
8608	28
8609	28
8610	28
8611	28
8612	28
8613	28
8614	28
8615	28
8616	28
8617	28
8618	28
8619	28
8620	28
8621	28
8622	28
8623	28
8624	28
8625	28
8626	28
8627	28
8628	28
8629	28
8630	28
8631	28
8632	28
8633	28
8634	28
8635	28
8636	28
8637	28
8638	28
8639	28
8640	28
8641	28
8642	28
8643	28
8644	28
8645	28
8646	28
8647	28
8648	28
8649	28
8650	28
8651	28
8652	28
8653	28
8654	28
8655	28
8656	28
8657	28
8658	28
8659	28
8660	28
8661	28
8662	28
8663	28
8664	28
8665	28
8666	28
8667	28
8668	28
8669	28
8670	28
8671	28
8672	28
8673	28
8674	28
8675	28
8676	28
8677	28
8678	28
8679	28
8680	28
8681	28
8682	28
8683	28
8684	28
8685	28
8686	28
8687	28
8688	28
8689	28
8690	28
8691	28
8692	28
8693	28
8694	28
8695	28
8696	28
8697	28
8698	28
8699	28
8700	28
8701	28
8702	28
8703	28
8704	28
8705	28
8706	28
8707	28
8708	28
8709	28
8710	28
8711	28
8712	28
8713	28
8714	28
8715	28
8716	28
8717	28
8718	28
8719	28
8720	28
8721	28
8722	28
8723	28
8724	28
8725	28
8726	28
8727	28
8728	28
8729	28
8730	28
8731	28
8732	28
8733	28
8734	28
8735	28
8736	28
8737	28
8738	28
8739	28
8740	28
8741	28
8742	28
8743	28
8744	28
8745	28
8746	28
8747	28
8748	28
8749	28
8750	28
8751	28
8752	28
8753	28
8754	28
8755	28
8756	28
8757	28
8758	28
8759	28
8760	28
8761	28
8762	28
8763	28
8764	28
8765	28
8766	28
8767	28
8768	28
8769	28
8770	28
8771	28
8772	28
8773	28
8774	28
8775	28
8776	28
8777	28
8778	28
8779	28
8780	28
8781	28
8782	28
8783	28
8784	28
8785	28
8786	28
8787	28
8788	28
8789	28
8790	28
8791	28
8792	28
8793	28
8794	28
8795	28
8796	28
8797	28
8798	28
8799	28
8800	28
8801	28
8802	28
8803	28
8804	28
8805	28
8806	28
8807	28
8808	28
8809	28
8810	28
8811	28
8812	28
8813	28
8814	28
8815	28
8816	28
8817	28
8818	28
8819	28
8820	28
8821	28
8822	28
8823	28
8824	28
8825	28
8826	28
8827	28
8828	28
8829	28
8830	28
8831	28
8832	28
8833	28
8834	28
8835	28
8836	28
8837	28
8838	28
8839	28
8840	28
8841	28
8842	28
8843	28
8844	28
8845	28
8846	28
8847	28
8848	28
8849	28
8850	28
8851	28
8852	28
8853	28
8854	28
8855	28
8856	28
8857	28
8858	28
8859	28
8860	28
8861	28
8862	28
8863	28
8864	28
8865	28
8866	28
8867	28
8868	28
8869	28
8870	28
8871	28
8872	28
8873	28
8874	28
8875	28
8876	28
8877	28
8878	28
8879	28
8880	28
8881	28
8882	28
8883	28
8884	28
8885	28
8886	28
8887	28
8888	28
8889	28
8890	28
8891	28
8892	28
8893	28
8894	28
8895	28
8896	28
8897	28
8898	28
8899	28
8900	28
8901	28
8902	28
8903	28
8904	28
8905	28
8906	28
8907	28
8908	28
8909	28
8910	28
8911	28
8912	28
8913	28
8914	28
8915	28
8916	28
8917	28
8918	28
8919	28
8920	28
8921	28
8922	28
8923	28
8924	28
8925	28
8926	28
8927	28
8928	28
8929	28
8930	28
8931	28
8932	28
8933	28
8934	28
8935	28
8936	28
8937	28
8938	28
8939	28
8940	28
8941	28
8942	28
8943	28
8944	28
8945	28
8946	28
8947	28
8948	28
8949	28
8950	28
8951	28
8952	28
8953	28
8954	28
8955	28
8956	28
8957	28
8958	28
8959	28
8960	28
8961	28
8962	28
8963	28
8964	28
8965	28
8966	28
8967	28
8968	28
8969	28
8970	28
8971	28
8972	28
8973	28
8974	28
8975	28
8976	28
8977	28
8978	28
8979	28
8980	28
8981	28
8982	28
8983	28
8984	28
8985	28
8986	28
8987	28
8988	28
8989	28
8990	28
8991	28
8992	28
8993	28
8994	28
8995	28
8996	28
8997	28
8998	28
8999	28
9000	28
9001	28
9002	28
9003	28
9004	28
9005	28
9006	28
9007	28
9008	28
9009	28
9010	28
9011	28
9012	28
9013	28
9014	28
9015	28
9016	28
9017	28
9018	28
9019	28
9020	28
9021	28
9022	28
9023	28
9024	28
9025	28
9026	28
9027	28
9028	28
9029	28
9030	28
9031	28
9032	28
9033	28
9034	28
9035	28
9036	28
9037	28
9038	28
9039	28
9040	28
9041	28
9042	28
9043	28
9044	28
9045	28
9046	28
9047	28
9048	28
9049	28
9050	28
9051	28
9052	28
9053	28
9054	28
9055	28
9056	28
9057	28
9058	28
9059	28
9060	28
9061	28
9062	28
9063	28
9064	28
9065	28
9066	28
9067	28
9068	28
9069	28
9070	28
9071	28
9072	28
9073	28
9074	28
9075	28
9076	28
9077	28
9078	28
9079	28
9080	28
9081	28
9082	28
9083	28
9084	28
9085	28
9086	28
9087	28
9088	28
9089	28
9090	28
9091	28
9092	28
9093	28
9094	28
9095	28
9096	28
9097	28
9098	28
9099	28
9100	28
9101	28
9102	28
9103	28
9104	28
9105	28
9106	28
9107	28
9108	28
9109	28
9110	28
9111	28
9112	28
9113	28
9114	28
9115	28
9116	28
9117	28
9118	28
9119	28
9120	28
9121	28
9122	28
9123	28
9124	28
9125	28
9126	28
9127	28
9128	28
9129	28
9130	28
9131	28
9132	28
9133	28
9134	28
9135	28
9136	28
9137	28
9138	28
9139	28
9140	28
9141	28
9142	28
9143	28
9144	28
9145	28
9146	28
9147	28
9148	28
9149	28
9150	28
9151	28
9152	28
9153	28
9154	28
9155	28
9156	28
9157	28
9158	28
9159	28
9160	28
9161	28
9162	28
9163	28
9164	28
9165	28
9166	28
9167	28
9168	28
9169	28
9170	28
9171	28
9172	28
9173	28
9174	28
9175	28
9176	28
9177	28
9178	28
9179	28
9180	28
9181	28
9182	28
9183	28
9184	28
9185	28
9186	28
9187	28
9188	28
9189	28
9190	28
9191	28
9192	28
9193	28
9194	28
9195	28
9196	28
9197	28
9198	28
9199	28
9200	28
9201	28
9202	28
9203	28
9204	28
9205	28
9206	28
9207	28
9208	28
9209	28
9210	28
9211	28
9212	28
9213	28
9214	28
9215	28
9216	28
9217	28
9218	28
9219	28
9220	28
9221	28
9222	28
9223	28
9224	28
9225	28
9226	28
9227	28
9228	28
9229	28
9230	28
9231	28
9232	28
9233	28
9234	28
9235	28
9236	28
9237	28
9238	28
9239	28
9240	28
9241	28
9242	28
9243	28
9244	28
9245	28
9246	28
9247	28
9248	28
9249	28
9250	28
9251	28
9252	28
9253	28
9254	28
9255	28
9256	28
9257	28
9258	28
9259	28
9260	28
9261	28
9262	28
9263	28
9264	28
9265	28
9266	28
9267	28
9268	28
9269	28
9270	28
9271	28
9272	28
9273	28
9274	28
9275	28
9276	28
9277	28
9278	28
9279	28
9280	28
9281	28
9282	28
9283	28
9284	28
9285	28
9286	28
9287	28
9288	28
9289	28
9290	28
9291	28
9292	28
9293	28
9294	28
9295	28
9296	28
9297	28
9298	28
9299	28
9300	28
9301	28
9302	28
9303	28
9304	28
9305	28
9306	28
9307	28
9308	28
9309	28
9310	28
9311	28
9312	28
9313	28
9314	28
9315	28
9316	28
9317	28
9318	28
9319	28
9320	28
9321	28
9322	28
9323	28
9324	28
9325	28
9326	28
9327	28
9328	28
9329	28
9330	28
9331	28
9332	28
9333	28
9334	28
9335	28
9336	28
9337	28
9338	28
9339	28
9340	28
9341	28
9342	28
9343	28
9344	28
9345	28
9346	28
9347	28
9348	28
9349	28
9350	28
9351	28
9352	28
9353	28
9354	28
9355	28
9356	28
9357	28
9358	28
9359	28
9360	28
9361	28
9362	28
9363	28
9364	28
9365	28
9366	28
9367	28
9368	28
9369	28
9370	28
9371	28
9372	28
9373	28
9374	28
9375	28
9376	28
9377	28
9378	28
9379	28
9380	28
9381	28
9382	28
9383	28
9384	28
9385	28
9386	28
9387	28
9388	28
9389	28
9390	28
9391	28
9392	28
9393	28
9394	28
9395	28
9396	28
9397	28
9398	28
9399	28
9400	28
9401	28
9402	28
9403	28
9404	28
9405	28
9406	28
9407	28
9408	28
9409	28
9410	28
9411	28
9412	28
9413	28
9414	28
9415	28
9416	28
9417	28
9418	28
9419	28
9420	28
9421	28
9422	28
9423	28
9424	28
9425	28
9426	28
9427	28
9428	28
9429	28
9430	28
9431	28
9432	28
9433	28
9434	28
9435	28
9436	28
9437	28
9438	28
9439	28
9440	28
9441	28
9442	28
9443	28
9444	28
9445	28
9446	28
9447	28
9448	28
9449	28
9450	28
9451	28
9452	28
9453	28
9454	28
9455	28
9456	28
9457	28
9458	28
9459	28
9460	28
9461	28
9462	28
9463	28
9464	28
9465	28
9466	28
9467	28
9468	28
9469	28
9470	28
9471	28
9472	28
9473	28
9474	28
9475	28
9476	28
9477	28
9478	28
9479	28
9480	28
9481	28
9482	28
9483	28
9484	28
9485	28
9486	28
9487	28
9488	28
9489	28
9490	28
9491	28
9492	28
9493	28
9494	28
9495	28
9496	28
9497	28
9498	28
9499	28
9500	28
9501	28
9502	28
9503	28
9504	28
9505	28
9506	28
9507	28
9508	28
9509	28
9510	28
9511	28
9512	28
9513	28
9514	28
9515	28
9516	28
9517	28
9518	28
9519	28
9520	28
9521	28
9522	28
9523	28
9524	28
9525	28
9526	28
9527	28
9528	28
9529	28
9530	28
9531	28
9532	28
9533	28
9534	28
9535	28
9536	28
9537	28
9538	28
9539	28
9540	28
9541	28
9542	28
9543	28
9544	28
9545	28
9546	28
9547	28
9548	28
9549	28
9550	28
9551	28
9552	28
9553	28
9554	28
9555	28
9556	28
9557	28
9558	28
9559	28
9560	28
9561	28
9562	28
9563	28
9564	28
9565	28
9566	28
9567	28
9568	28
9569	28
9570	28
9571	28
9572	28
9573	28
9574	28
9575	28
9576	28
9577	28
9578	28
9579	28
9580	28
9581	28
9582	28
9583	28
9584	28
9585	28
9586	28
9587	28
9588	28
9589	28
9590	28
9591	28
9592	28
9593	28
9594	28
9595	28
9596	28
9597	28
9598	28
9599	28
9600	28
9601	28
9602	28
9603	28
9604	28
9605	28
9606	28
9607	28
9608	28
9609	28
9610	28
9611	28
9612	28
9613	28
9614	28
9615	28
9616	28
9617	28
9618	28
9619	28
9620	28
9621	28
9622	28
9623	28
9624	28
9625	28
9626	28
9627	28
9628	28
9629	28
9630	28
9631	28
9632	28
9633	28
9634	28
9635	28
9636	28
9637	28
9638	28
9639	28
9640	28
9641	28
9642	28
9643	28
9644	28
9645	28
9646	28
9647	28
9648	28
9649	28
9650	28
9651	28
9652	28
9653	28
9654	28
9655	28
9656	28
9657	28
9658	28
9659	28
9660	28
9661	28
9662	28
9663	28
9664	28
9665	28
9666	28
9667	28
9668	28
9669	28
9670	28
9671	28
9672	28
9673	28
9674	28
9675	28
9676	28
9677	28
9678	28
9679	28
9680	28
9681	28
9682	28
9683	28
9684	28
9685	28
9686	28
9687	28
9688	28
9689	28
9690	28
9691	28
9692	28
9693	28
9694	28
9695	28
9696	28
9697	28
9698	28
9699	28
9700	28
9701	28
9702	28
9703	28
9704	28
9705	28
9706	28
9707	28
9708	28
9709	28
9710	28
9711	28
9712	28
9713	28
9714	28
9715	28
9716	28
9717	28
9718	28
9719	28
9720	28
9721	28
9722	28
9723	28
9724	28
9725	28
9726	28
9727	28
9728	28
9729	28
9730	28
9731	28
9732	28
9733	28
9734	28
9735	28
9736	28
9737	28
9738	28
9739	28
9740	28
9741	28
9742	28
9743	28
9744	28
9745	28
9746	28
9747	28
9748	28
9749	28
9750	28
9751	28
9752	28
9753	28
9754	28
9755	28
9756	28
9757	28
9758	28
9759	28
9760	28
9761	28
9762	28
9763	28
9764	28
9765	28
9766	28
9767	28
9768	28
9769	28
9770	28
9771	28
9772	28
9773	28
9774	28
9775	28
9776	28
9777	28
9778	28
9779	28
9780	28
9781	28
9782	28
9783	28
9784	28
9785	28
9786	28
9787	28
9788	28
9789	28
9790	28
9791	28
9792	28
9793	28
9794	28
9795	28
9796	28
9797	28
9798	28
9799	28
9800	28
9801	28
9802	28
9803	28
9804	28
9805	28
9806	28
9807	28
9808	28
9809	28
9810	28
9811	28
9812	28
9813	28
9814	28
9815	28
9816	28
9817	28
9818	28
9819	28
9820	28
9821	28
9822	28
9823	28
9824	28
9825	28
9826	28
9827	28
9828	28
9829	28
9830	28
9831	28
9832	28
9833	28
9834	28
9835	28
9836	28
9837	28
9838	28
9839	28
9840	28
9841	28
9842	28
9843	28
9844	28
9845	28
9846	28
9847	28
9848	28
9849	28
9850	28
9851	28
9852	28
9853	28
9854	28
9855	28
9856	28
9857	28
9858	28
9859	28
9860	28
9861	28
9862	28
9863	28
9864	28
9865	28
9866	28
9867	28
9868	28
9869	28
9870	28
9871	28
9872	28
9873	28
9874	28
9875	28
9876	28
9877	28
9878	28
9879	28
9880	28
9881	28
9882	28
9883	28
9884	28
9885	28
9886	28
9887	28
9888	28
9889	28
9890	28
9891	28
9892	28
9893	28
9894	28
9895	28
9896	28
9897	28
9898	28
9899	28
9900	28
9901	28
9902	28
9903	28
9904	28
9905	28
9906	28
9907	28
9908	29
9909	29
9910	29
9911	29
9912	29
9913	29
9914	29
9915	29
9916	29
9917	29
9918	29
9919	29
9920	29
9921	29
9922	29
9923	29
9924	29
9925	29
9926	29
9927	29
9928	29
9929	29
9930	29
9931	29
9932	29
9933	29
9934	29
9935	29
9936	29
9937	29
9938	29
9939	29
9940	29
9941	29
9942	29
9943	29
9944	29
9945	29
9946	29
9947	29
9948	29
9949	29
9950	29
9951	29
9952	29
9953	29
9954	29
9955	29
9956	29
9957	29
9958	29
9959	29
9960	29
9961	29
9962	29
9963	29
9964	29
9965	29
9966	29
9967	29
9968	29
9969	29
9970	29
9971	29
9972	29
9973	29
9974	29
9975	29
9976	29
9977	29
9978	29
9979	29
9980	29
9981	29
9982	29
9983	29
9984	29
9985	29
9986	29
9987	29
9988	29
9989	29
9990	29
9991	29
9992	29
9993	30
9994	30
9995	30
9996	30
9997	30
9998	30
9999	30
10000	30
10001	30
10002	30
10003	30
10004	30
10005	30
10006	30
10007	30
10008	30
10009	30
10010	30
10011	30
10012	30
10013	30
10014	30
10015	30
10016	30
10017	30
10018	30
10019	30
10020	30
10021	30
10022	30
10023	30
10024	30
10025	30
10026	30
10027	30
10028	30
10029	30
10030	30
10031	30
10032	30
10033	30
10034	30
10035	30
10036	30
10037	30
10038	30
10039	30
10040	30
10041	30
10042	30
10043	30
10044	30
10045	30
10046	30
10047	30
10048	30
10049	30
10050	30
10051	30
10052	30
10053	30
10054	30
10055	30
10056	30
10057	30
10058	30
10059	30
10060	30
10061	30
10062	30
10063	30
10064	30
10065	30
10066	30
10067	30
10068	30
10069	30
10070	30
10071	30
10072	30
10073	30
10074	30
10075	30
10076	30
10077	30
10078	30
10079	30
10080	30
10081	30
10082	30
10083	30
10084	30
10085	30
10086	30
10087	30
10088	30
10089	30
10090	30
10091	30
10092	30
10093	30
10094	30
10095	30
10096	30
10097	30
10098	30
10099	30
10100	30
10101	30
10102	30
10103	30
10104	30
10105	30
10106	30
10107	30
10108	30
10109	30
10110	30
10111	30
10112	30
10113	30
10114	30
10115	30
10116	30
10117	30
10118	30
10119	30
10120	30
10121	30
10122	30
10123	30
10124	30
10125	30
10126	30
10127	30
10128	30
10129	30
10130	30
10131	30
10132	30
10133	30
10134	30
10135	30
10136	30
10137	30
10138	30
10139	30
10140	30
10141	30
10142	30
10143	30
10144	30
10145	30
10146	30
10147	30
10148	30
10149	30
10150	30
10151	30
10152	30
10153	30
10154	30
10155	30
10156	30
10157	30
10158	30
10159	30
10160	30
10161	30
10162	30
10163	30
10164	30
10165	30
10166	30
10167	30
10168	30
10169	30
10170	30
10171	30
10172	30
10173	30
10174	30
10175	30
10176	30
10177	30
10178	30
10179	30
10180	30
10181	30
10182	30
10183	30
10184	30
10185	30
10186	30
10187	30
10188	30
10189	30
10190	30
10191	30
10192	30
10193	30
10194	30
10195	30
10196	30
10197	30
10198	30
10199	30
10200	30
10201	30
10202	30
10203	30
10204	30
10205	30
10206	30
10207	30
10208	30
10209	30
10210	30
10211	30
10212	30
10213	30
10214	30
10215	30
10216	30
10217	30
10218	30
10219	30
10220	30
10221	30
10222	30
10223	30
10224	30
10225	30
10226	30
10227	30
10228	30
10229	30
10230	30
10231	30
10232	30
10233	30
10234	30
10235	30
10236	30
10237	30
10238	30
10239	30
10240	30
10241	30
10242	30
10243	30
10244	30
10245	30
10246	30
10247	30
10248	30
10249	30
10250	30
10251	30
10252	30
10253	30
10254	30
10255	30
10256	30
10257	30
10258	30
10259	30
10260	30
10261	30
10262	30
10263	30
10264	30
10265	30
10266	30
10267	30
10268	30
10269	30
10270	30
10271	30
10272	30
10273	30
10274	30
10275	30
10276	30
10277	30
10278	30
10279	30
10280	30
10281	30
10282	30
10283	30
10284	30
10285	30
10286	30
10287	30
10288	30
10289	30
10290	30
10291	30
10292	30
10293	30
10294	30
10295	30
10296	30
10297	30
10298	30
10299	30
10300	30
10301	30
10302	30
10303	30
10304	30
10305	30
10306	30
10307	30
10308	30
10309	30
10310	30
10311	30
10312	30
10313	30
10314	30
10315	30
10316	30
10317	30
10318	30
10319	30
10320	30
10321	30
10322	30
10323	30
10324	30
10325	30
10326	30
10327	30
10328	30
10329	30
10330	30
10331	30
10332	30
10333	30
10334	30
10335	30
10336	30
10337	30
10338	30
10339	30
10340	30
10341	30
10342	30
10343	30
10344	30
10345	30
10346	30
10347	30
10348	30
10349	30
10350	30
10351	30
10352	30
10353	30
10354	30
10355	30
10356	30
10357	30
10358	30
10359	30
10360	30
10361	30
10362	30
10363	30
10364	30
10365	30
10366	30
10367	30
10368	31
10369	31
10370	31
10371	31
10372	31
10373	31
10374	31
10375	31
10376	31
10377	31
10378	31
10379	31
10380	31
10381	31
10382	31
10383	31
10384	31
10385	31
10386	31
10387	31
10388	31
10389	31
10390	31
10391	31
10392	31
10393	31
10394	31
10395	31
10396	31
10397	31
10398	31
10399	31
10400	31
10401	31
10402	31
10403	31
10404	31
10405	31
10406	31
10407	31
10408	31
10409	31
10410	31
10411	31
10412	31
10413	31
10414	31
10415	31
10416	31
10417	31
10418	31
10419	31
10420	31
10421	31
10422	31
10423	31
10424	31
10425	31
10426	31
10427	31
10428	31
10429	31
10430	31
10431	31
10432	31
10433	31
10434	31
10435	31
10436	31
10437	31
10438	31
10439	31
10440	31
10441	31
10442	31
10443	31
10444	31
10445	31
10446	31
10447	31
10448	31
10449	31
10450	31
10451	31
10452	31
10453	31
10454	31
10455	31
10456	31
10457	31
10458	31
10459	31
10460	31
10461	31
10462	31
10463	31
10464	31
10465	31
10466	31
10467	31
10468	31
10469	31
10470	31
10471	31
10472	31
10473	31
10474	31
10475	31
10476	31
10477	31
10478	31
10479	31
10480	31
10481	31
10482	31
10483	31
10484	31
10485	31
10486	31
10487	31
10488	31
10489	31
10490	31
10491	31
10492	31
10493	31
10494	31
10495	31
10496	31
10497	31
10498	31
10499	31
10500	31
10501	31
10502	31
10503	31
10504	31
10505	31
10506	31
10507	31
10508	31
10509	31
10510	31
10511	31
10512	31
10513	31
10514	31
10515	31
10516	31
10517	31
10518	31
10519	31
10520	31
10521	31
10522	31
10523	31
10524	31
10525	31
10526	31
10527	31
10528	31
10529	31
10530	31
10531	31
10532	31
10533	31
10534	31
10535	31
10536	31
10537	31
10538	31
10539	31
10540	31
10541	31
10542	31
10543	31
10544	31
10545	31
10546	31
10547	31
10548	31
10549	31
10550	31
10551	31
10552	31
10553	31
10554	31
10555	31
10556	31
10557	31
10558	31
10559	31
10560	31
10561	31
10562	31
10563	31
10564	31
10565	31
10566	31
10567	31
10568	31
10569	31
10570	31
10571	31
10572	31
10573	31
10574	31
10575	31
10576	31
10577	31
10578	31
10579	31
10580	31
10581	31
10582	31
10583	31
10584	31
10585	31
10586	31
10587	31
10588	31
10589	31
10590	31
10591	31
10592	31
10593	31
10594	31
10595	31
10596	31
10597	31
10598	31
10599	31
10600	31
10601	31
10602	31
10603	31
10604	31
10605	31
10606	31
10607	31
10608	31
10609	31
10610	31
10611	31
10612	31
10613	31
10614	31
10615	31
10616	31
10617	31
10618	31
10619	31
10620	31
10621	31
10622	31
10623	31
10624	31
10625	31
10626	31
10627	31
10628	31
10629	31
10630	31
10631	31
10632	31
10633	31
10634	31
10635	31
10636	31
10637	31
10638	31
10639	31
10640	31
10641	31
10642	31
10643	31
10644	31
10645	31
10646	31
10647	31
10648	31
10649	31
10650	31
10651	31
10652	31
10653	31
10654	31
10655	31
10656	31
10657	31
10658	31
10659	31
10660	31
10661	31
10662	31
10663	31
10664	31
10665	31
10666	31
10667	31
10668	31
10669	31
10670	31
10671	31
10672	31
10673	31
10674	31
10675	31
10676	31
10677	31
10678	31
10679	31
10680	31
10681	31
10682	31
10683	31
10684	31
10685	31
10686	31
10687	31
10688	31
10689	31
10690	31
10691	31
10692	31
10693	31
10694	31
10695	31
10696	31
10697	31
10698	31
10699	31
10700	31
10701	31
10702	31
10703	31
10704	31
10705	31
10706	31
10707	31
10708	31
10709	31
10710	31
10711	31
10712	31
10713	31
10714	31
10715	31
10716	31
10717	31
10718	31
10719	31
10720	31
10721	31
10722	31
10723	31
10724	31
10725	31
10726	31
10727	31
10728	31
10729	31
10730	31
10731	31
10732	31
10733	31
10734	31
10735	31
10736	31
10737	31
10738	31
10739	31
10740	31
10741	31
10742	31
10743	31
10744	31
10745	31
10746	31
10747	31
10748	31
10749	31
10750	31
10751	31
10752	31
10753	31
10754	31
10755	31
10756	31
10757	31
10758	31
10759	31
10760	31
10761	31
10762	31
10763	31
10764	31
10765	31
10766	31
10767	31
10768	31
10769	31
10770	31
10771	31
10772	31
10773	31
10774	31
10775	31
10776	31
10777	31
10778	31
10779	31
10780	31
10781	31
10782	31
10783	31
10784	31
10785	31
10786	31
10787	31
10788	31
10789	31
10790	31
10791	31
10792	31
10793	31
10794	31
10795	31
10796	31
10797	31
10798	31
10799	31
10800	31
10801	31
10802	31
10803	31
10804	31
10805	31
10806	31
10807	31
10808	31
10809	31
10810	31
10811	31
10812	31
10813	31
10814	31
10815	31
10816	31
10817	31
10818	31
10819	31
10820	31
10821	31
10822	31
10823	31
10824	31
10825	31
10826	31
10827	31
10828	31
10829	31
10830	31
10831	31
10832	31
10833	31
10834	31
10835	31
10836	31
10837	31
10838	31
10839	31
10840	31
10841	31
10842	31
10843	31
10844	31
10845	31
10846	31
10847	31
10848	31
10849	31
10850	31
10851	31
10852	31
10853	31
10854	31
10855	31
10856	31
10857	31
10858	31
10859	31
10860	31
10861	31
10862	31
10863	31
10864	31
10865	31
10866	31
10867	31
10868	31
10869	31
10870	31
10871	31
10872	31
10873	31
10874	31
10875	31
10876	31
10877	31
10878	31
10879	31
10880	31
10881	31
10882	31
10883	31
10884	31
10885	31
10886	31
10887	31
10888	31
10889	31
10890	31
10891	31
10892	31
10893	31
10894	31
10895	32
10896	32
10897	32
10898	32
10899	32
10900	32
10901	32
10902	32
10903	32
10904	32
10905	32
10906	32
10907	32
10908	32
10909	32
10910	32
10911	32
10912	32
10913	32
10914	32
10915	32
10916	32
10917	32
10918	32
10919	32
10920	32
10921	32
10922	32
10923	32
10924	32
10925	32
10926	32
10927	32
10928	32
10929	32
10930	32
10931	32
10932	32
10933	32
10934	32
10935	32
10936	32
10937	32
10938	32
10939	32
10940	32
10941	32
10942	32
10943	32
10944	32
10945	32
10946	32
10947	32
10948	32
10949	32
10950	32
10951	32
10952	32
10953	32
10954	32
10955	32
10956	32
10957	32
10958	32
10959	32
10960	32
10961	32
10962	32
10963	32
10964	32
10965	32
10966	32
10967	32
10968	32
10969	32
10970	32
10971	32
10972	32
10973	32
10974	32
10975	32
10976	32
10977	32
10978	32
10979	32
10980	32
10981	32
10982	32
10983	32
10984	32
10985	32
10986	32
10987	32
10988	32
10989	32
10990	32
10991	32
10992	32
10993	32
10994	32
10995	32
10996	32
10997	32
10998	32
10999	32
11000	32
11001	32
11002	32
11003	32
11004	32
11005	32
11006	32
11007	32
11008	32
11009	32
11010	32
11011	32
11012	32
11013	32
11014	32
11015	32
11016	32
11017	32
11018	32
11019	32
11020	32
11021	32
11022	32
11023	32
11024	32
11025	32
11026	32
11027	32
11028	32
11029	32
11030	32
11031	32
11032	32
11033	32
11034	32
11035	32
11036	32
11037	32
11038	32
11039	32
11040	32
11041	32
11042	32
11043	32
11044	32
11045	32
11046	32
11047	32
11048	32
11049	32
11050	32
11051	32
11052	32
11053	32
11054	32
11055	32
11056	32
11057	32
11058	32
11059	32
11060	32
11061	32
11062	32
11063	32
11064	32
11065	32
11066	32
11067	32
11068	32
11069	32
11070	32
11071	32
11072	32
11073	32
11074	32
11075	32
11076	32
11077	32
11078	32
11079	32
11080	32
11081	32
11082	32
11083	32
11084	32
11085	32
11086	32
11087	32
11088	32
11089	32
11090	32
11091	32
11092	32
11093	32
11094	32
11095	32
11096	32
11097	32
11098	32
11099	32
11100	32
11101	32
11102	32
11103	32
11104	32
11105	32
11106	32
11107	32
11108	32
11109	32
11110	32
11111	32
11112	32
11113	32
11114	32
11115	32
11116	32
11117	32
11118	32
11119	32
11120	32
11121	32
11122	32
11123	32
11124	32
11125	32
11126	32
11127	32
11128	32
11129	32
11130	32
11131	32
11132	32
11133	32
11134	32
11135	32
11136	32
11137	32
11138	32
11139	32
11140	32
11141	32
11142	32
11143	32
11144	32
11145	32
11146	32
11147	32
11148	32
11149	32
11150	32
11151	32
11152	32
11153	32
11154	32
11155	33
11156	33
11157	33
11158	33
11159	33
11160	33
11161	33
11162	33
11163	33
11164	33
11165	33
11166	33
11167	33
11168	33
11169	33
11170	33
11171	33
11172	33
11173	33
11174	33
11175	33
11176	33
11177	33
11178	33
11179	33
11180	33
11181	33
11182	33
11183	33
11184	33
11185	33
11186	33
11187	33
11188	33
11189	33
11190	33
11191	33
11192	33
11193	33
11194	33
11195	33
11196	33
11197	33
11198	33
11199	33
11200	33
11201	33
11202	33
11203	33
11204	33
11205	33
11206	33
11207	33
11208	33
11209	33
11210	33
11211	33
11212	33
11213	33
11214	33
11215	33
11216	33
11217	33
11218	33
11219	33
11220	33
11221	33
11222	33
11223	33
11224	33
11225	33
11226	33
11227	33
11228	33
11229	33
11230	33
11231	33
11232	33
11233	33
11234	33
11235	33
11236	33
11237	33
11238	33
11239	33
11240	33
11241	33
11242	33
11243	33
11244	33
11245	33
11246	33
11247	33
11248	33
11249	33
11250	33
11251	33
11252	33
11253	33
11254	33
11255	33
11256	33
11257	33
11258	33
11259	33
11260	33
11261	33
11262	33
11263	33
11264	33
11265	33
11266	33
11267	33
11268	33
11269	33
11270	33
11271	33
11272	33
11273	33
11274	33
11275	33
11276	33
11277	33
11278	33
11279	33
11280	33
11281	33
11282	33
11283	33
11284	33
11285	33
11286	33
11287	33
11288	33
11289	33
11290	33
11291	33
11292	33
11293	33
11294	33
11295	33
11296	33
11297	33
11298	33
11299	33
11300	33
11301	33
11302	33
11303	33
11304	33
11305	33
11306	33
11307	33
11308	33
11309	33
11310	33
11311	33
11312	33
11313	33
11314	33
11315	33
11316	33
11317	33
11318	33
11319	33
11320	33
11321	33
11322	33
11323	33
11324	33
11325	33
11326	33
11327	33
11328	33
11329	33
11330	33
11331	33
11332	33
11333	33
11334	33
11335	33
11336	33
11337	33
11338	33
11339	33
11340	33
11341	33
11342	33
11343	33
11344	33
11345	33
11346	33
11347	33
11348	33
11349	33
11350	33
11351	33
11352	33
11353	33
11354	33
11355	33
11356	33
11357	33
11358	33
11359	33
11360	33
11361	33
11362	33
11363	33
11364	33
11365	33
11366	33
11367	33
11368	33
11369	33
11370	33
11371	33
11372	33
11373	33
11374	33
11375	33
11376	33
11377	33
11378	33
11379	33
11380	33
11381	33
11382	33
11383	33
11384	33
11385	33
11386	33
11387	33
11388	33
11389	33
11390	33
11391	33
11392	33
11393	33
11394	33
11395	33
11396	33
11397	33
11398	33
11399	33
11400	33
11401	33
11402	33
11403	33
11404	33
11405	33
11406	33
11407	33
11408	33
11409	33
11410	33
11411	33
11412	33
11413	33
11414	33
11415	33
11416	33
11417	33
11418	33
11419	33
11420	33
11421	33
11422	33
11423	33
11424	33
11425	33
11426	33
11427	33
11428	33
11429	33
11430	33
11431	33
11432	33
11433	33
11434	33
11435	33
11436	33
11437	33
11438	33
11439	33
11440	33
11441	33
11442	33
11443	33
11444	33
11445	33
11446	33
11447	33
11448	33
11449	33
11450	33
11451	33
11452	33
11453	33
11454	33
11455	33
11456	33
11457	33
11458	33
11459	33
11460	33
11461	33
11462	33
11463	33
11464	33
11465	33
11466	33
11467	33
11468	33
11469	33
11470	33
11471	33
11472	33
11473	33
11474	33
11475	33
11476	33
11477	33
11478	33
11479	33
11480	33
11481	33
11482	33
11483	33
11484	33
11485	33
11486	33
11487	33
11488	33
11489	33
11490	33
11491	33
11492	33
11493	33
11494	33
11495	33
11496	33
11497	33
11498	33
11499	33
11500	33
11501	33
11502	33
11503	33
11504	33
11505	33
11506	33
11507	33
11508	33
11509	33
11510	33
11511	33
11512	33
11513	33
11514	33
11515	33
11516	33
11517	33
11518	33
11519	33
11520	33
11521	33
11522	33
11523	33
11524	33
11525	33
11526	33
11527	33
11528	33
11529	33
11530	33
11531	33
11532	33
11533	33
11534	33
11535	33
11536	33
11537	33
11538	33
11539	33
11540	33
11541	33
11542	33
11543	33
11544	33
11545	33
11546	33
11547	33
11548	33
11549	33
11550	33
11551	33
11552	33
11553	33
11554	33
11555	33
11556	33
11557	33
11558	33
11559	33
11560	33
11561	33
11562	33
11563	33
11564	33
11565	33
11566	33
11567	33
11568	33
11569	33
11570	33
11571	33
11572	33
11573	33
11574	33
11575	33
11576	33
11577	33
11578	33
11579	33
11580	33
11581	33
11582	33
11583	33
11584	33
11585	33
11586	33
11587	33
11588	33
11589	33
11590	33
11591	33
11592	33
11593	33
11594	33
11595	33
11596	33
11597	33
11598	33
11599	33
11600	33
11601	33
11602	33
11603	33
11604	33
11605	33
11606	33
11607	33
11608	33
11609	33
11610	33
11611	33
11612	33
11613	33
11614	33
11615	33
11616	33
11617	33
11618	33
11619	33
11620	33
11621	33
11622	33
11623	33
11624	33
11625	33
11626	33
11627	33
11628	33
11629	33
11630	33
11631	33
11632	33
11633	33
11634	33
11635	33
11636	33
11637	33
11638	33
11639	33
11640	33
11641	33
11642	33
11643	33
11644	33
11645	33
11646	33
11647	33
11648	33
11649	33
11650	33
11651	33
11652	33
11653	33
11654	33
11655	33
11656	33
11657	33
11658	33
11659	33
11660	33
11661	33
11662	33
11663	33
11664	33
11665	33
11666	33
11667	33
11668	33
11669	33
11670	33
11671	33
11672	33
11673	33
11674	33
11675	33
11676	33
11677	33
11678	33
11679	33
11680	33
11681	33
11682	33
11683	33
11684	33
11685	33
11686	33
11687	33
11688	33
11689	33
11690	33
11691	33
11692	33
11693	33
11694	33
11695	33
11696	33
11697	33
11698	33
11699	33
11700	33
11701	33
11702	33
11703	33
11704	33
11705	33
11706	33
11707	33
11708	33
11709	33
11710	33
11711	33
11712	33
11713	33
11714	33
11715	33
11716	33
11717	33
11718	33
11719	33
11720	33
11721	33
11722	33
11723	33
11724	33
11725	33
11726	33
11727	33
11728	33
11729	33
11730	33
11731	33
11732	33
11733	33
11734	33
11735	33
11736	33
11737	33
11738	33
11739	33
11740	33
11741	33
11742	33
11743	33
11744	33
11745	33
11746	33
11747	33
11748	33
11749	33
11750	33
11751	33
11752	33
11753	33
11754	33
11755	33
11756	33
11757	33
11758	33
11759	33
11760	33
11761	33
11762	33
11763	33
11764	33
11765	33
11766	33
11767	33
11768	33
11769	33
11770	33
11771	33
11772	33
11773	33
11774	33
11775	33
11776	33
11777	33
11778	33
11779	33
11780	33
11781	33
11782	33
11783	33
11784	33
11785	33
11786	33
11787	33
11788	33
11789	33
11790	33
11791	33
11792	33
11793	33
11794	33
11795	33
11796	33
11797	33
11798	33
11799	33
11800	33
11801	33
11802	33
11803	33
11804	33
11805	33
11806	33
11807	33
11808	33
11809	33
11810	33
11811	33
11812	33
11813	33
11814	33
11815	33
11816	33
11817	33
11818	33
11819	33
11820	33
11821	33
11822	33
11823	33
11824	33
11825	33
11826	33
11827	33
11828	33
11829	33
11830	33
11831	33
11832	33
11833	33
11834	33
11835	33
11836	33
11837	33
11838	33
11839	33
11840	33
11841	33
11842	33
11843	33
11844	33
11845	33
11846	33
11847	33
11848	33
11849	33
11850	33
11851	33
11852	33
11853	33
11854	33
11855	33
11856	33
11857	34
11858	34
11859	34
11860	34
11861	34
11862	34
11863	34
11864	34
11865	34
11866	34
11867	34
11868	34
11869	34
11870	34
11871	34
11872	34
11873	34
11874	34
11875	34
11876	34
11877	34
11878	34
11879	34
11880	34
11881	34
11882	34
11883	34
11884	34
11885	34
11886	34
11887	34
11888	34
11889	34
11890	34
11891	34
11892	34
11893	34
11894	34
11895	34
11896	34
11897	34
11898	34
11899	34
11900	34
11901	34
11902	34
11903	34
11904	34
11905	34
11906	34
11907	34
11908	34
11909	34
11910	34
11911	34
11912	34
11913	34
11914	34
11915	34
11916	34
11917	34
11918	34
11919	34
11920	34
11921	34
11922	34
11923	34
11924	34
11925	34
11926	34
11927	34
11928	34
11929	34
11930	34
11931	34
11932	34
11933	34
11934	34
11935	34
11936	34
11937	34
11938	34
11939	34
11940	34
11941	34
11942	34
11943	34
11944	34
11945	34
11946	34
11947	34
11948	34
11949	34
11950	34
11951	34
11952	34
11953	34
11954	34
11955	34
11956	34
11957	34
11958	34
11959	34
11960	34
11961	34
11962	34
11963	34
11964	34
11965	34
11966	34
11967	34
11968	34
11969	34
11970	34
11971	34
11972	34
11973	34
11974	34
11975	34
11976	34
11977	34
11978	34
11979	34
11980	34
11981	34
11982	34
11983	34
11984	34
11985	34
11986	34
11987	34
11988	34
11989	34
11990	34
11991	34
11992	34
11993	34
11994	34
11995	34
11996	34
11997	34
11998	34
11999	34
12000	34
12001	34
12002	34
12003	34
12004	34
12005	34
12006	34
12007	34
12008	34
12009	34
12010	34
12011	34
12012	34
12013	34
12014	34
12015	34
12016	34
12017	34
12018	34
12019	34
12020	34
12021	34
12022	34
12023	34
12024	34
12025	34
12026	34
12027	34
12028	34
12029	34
12030	34
12031	34
12032	34
12033	34
12034	34
12035	34
12036	34
12037	34
12038	34
12039	34
12040	34
12041	34
12042	34
12043	34
12044	34
12045	34
12046	34
12047	34
12048	34
12049	34
12050	34
12051	34
12052	34
12053	34
12054	34
12055	34
12056	34
12057	34
12058	34
12059	34
12060	34
12061	34
12062	34
12063	34
12064	34
12065	34
12066	34
12067	34
12068	34
12069	34
12070	34
12071	34
12072	34
12073	34
12074	34
12075	34
12076	34
12077	34
12078	34
12079	34
12080	34
12081	34
12082	34
12083	34
12084	34
12085	34
12086	34
12087	34
12088	34
12089	34
12090	34
12091	34
12092	34
12093	34
12094	34
12095	34
12096	34
12097	34
12098	34
12099	34
12100	34
12101	34
12102	34
12103	34
12104	34
12105	34
12106	34
12107	34
12108	34
12109	34
12110	34
12111	34
12112	34
12113	34
12114	34
12115	34
12116	34
12117	34
12118	34
12119	34
12120	34
12121	34
12122	34
12123	34
12124	34
12125	34
12126	34
12127	34
12128	34
12129	34
12130	34
12131	34
12132	34
12133	34
12134	34
12135	34
12136	34
12137	34
12138	34
12139	34
12140	34
12141	34
12142	34
12143	34
12144	34
12145	34
12146	34
12147	34
12148	34
12149	34
12150	34
12151	34
12152	34
12153	34
12154	34
12155	34
12156	34
12157	34
12158	34
12159	34
12160	34
12161	34
12162	34
12163	34
12164	34
12165	34
12166	34
12167	34
12168	34
12169	34
12170	34
12171	34
12172	34
12173	34
12174	34
12175	34
12176	34
12177	34
12178	34
12179	34
12180	34
12181	34
12182	34
12183	34
12184	34
12185	34
12186	34
12187	34
12188	34
12189	34
12190	34
12191	34
12192	34
12193	34
12194	34
12195	34
12196	34
12197	34
12198	34
12199	34
12200	34
12201	34
12202	34
12203	34
12204	34
12205	34
12206	34
12207	34
12208	34
12209	34
12210	34
12211	34
12212	34
12213	34
12214	34
12215	34
12216	34
12217	34
12218	34
12219	34
12220	34
12221	34
12222	34
12223	34
12224	34
12225	34
12226	34
12227	34
12228	34
12229	34
12230	34
12231	34
12232	34
12233	34
12234	34
12235	34
12236	34
12237	34
12238	34
12239	34
12240	34
12241	34
12242	34
12243	34
12244	34
12245	34
12246	34
12247	34
12248	34
12249	34
12250	34
12251	34
12252	34
12253	34
12254	34
12255	34
12256	34
12257	34
12258	34
12259	34
12260	34
12261	34
12262	34
12263	34
12264	34
12265	34
12266	34
12267	34
12268	34
12269	34
12270	34
12271	34
12272	34
12273	34
12274	34
12275	34
12276	34
12277	34
12278	34
12279	34
12280	34
12281	34
12282	34
12283	34
12284	34
12285	34
12286	34
12287	34
12288	34
12289	34
12290	34
12291	34
12292	34
12293	34
12294	34
12295	34
12296	34
12297	34
12298	34
12299	34
12300	34
12301	34
12302	34
12303	34
12304	34
12305	34
12306	34
12307	34
12308	34
12309	34
12310	34
12311	34
12312	34
12313	34
12314	34
12315	34
12316	34
12317	34
12318	34
12319	34
12320	34
12321	34
12322	34
12323	34
12324	34
12325	34
12326	34
12327	34
12328	34
12329	34
12330	34
12331	34
12332	34
12333	34
12334	34
12335	34
12336	34
12337	34
12338	34
12339	34
12340	34
12341	34
12342	34
12343	34
12344	34
12345	34
12346	34
12347	34
12348	34
12349	34
12350	34
12351	34
12352	34
12353	34
12354	34
12355	34
12356	34
12357	34
12358	34
12359	34
12360	34
12361	34
12362	34
12363	34
12364	34
12365	34
12366	34
12367	34
12368	34
12369	34
12370	34
12371	34
12372	34
12373	34
12374	34
12375	34
12376	34
12377	34
12378	34
12379	34
12380	34
12381	34
12382	34
12383	34
12384	34
12385	34
12386	34
12387	34
12388	34
12389	34
12390	34
12391	34
12392	34
12393	34
12394	34
12395	34
12396	34
12397	34
12398	34
12399	34
12400	34
12401	34
12402	34
12403	34
12404	34
12405	34
12406	34
12407	34
12408	34
12409	34
12410	34
12411	34
12412	34
12413	34
12414	34
12415	34
12416	34
12417	34
12418	34
12419	34
12420	34
12421	34
12422	34
12423	34
12424	34
12425	34
12426	34
12427	34
12428	34
12429	34
12430	34
12431	34
12432	34
12433	34
12434	34
12435	34
12436	34
12437	34
12438	34
12439	34
12440	34
12441	34
12442	34
12443	34
12444	34
12445	34
12446	34
12447	34
12448	34
12449	34
12450	34
12451	34
12452	34
12453	34
12454	34
12455	34
12456	34
12457	34
12458	34
12459	34
12460	34
12461	34
12462	34
12463	34
12464	34
12465	34
12466	34
12467	34
12468	34
12469	34
12470	34
12471	34
12472	34
12473	34
12474	34
12475	34
12476	34
12477	34
12478	34
12479	34
12480	34
12481	34
12482	34
12483	34
12484	34
12485	34
12486	34
12487	34
12488	34
12489	34
12490	34
12491	34
12492	34
12493	34
12494	34
12495	34
12496	34
12497	34
12498	34
12499	34
12500	34
12501	34
12502	34
12503	34
12504	34
12505	34
12506	34
12507	34
12508	34
12509	34
12510	34
12511	34
12512	34
12513	34
12514	34
12515	34
12516	34
12517	34
12518	34
12519	34
12520	34
12521	34
12522	34
12523	34
12524	34
12525	34
12526	34
12527	34
12528	34
12529	34
12530	34
12531	34
12532	34
12533	34
12534	34
12535	34
12536	34
12537	34
12538	34
12539	34
12540	34
12541	34
12542	34
12543	34
12544	34
12545	34
12546	34
12547	34
12548	34
12549	34
12550	34
12551	34
12552	34
12553	34
12554	34
12555	34
12556	34
12557	34
12558	34
12559	34
12560	34
12561	34
12562	34
12563	34
12564	34
12565	34
12566	34
12567	34
12568	34
12569	34
12570	34
12571	34
12572	34
12573	34
12574	34
12575	34
12576	34
12577	34
12578	34
12579	34
12580	34
12581	34
12582	34
12583	34
12584	34
12585	34
12586	34
12587	34
12588	34
12589	34
12590	34
12591	34
12592	34
12593	34
12594	34
12595	34
12596	34
12597	34
12598	34
12599	34
12600	34
12601	34
12602	34
12603	34
12604	34
12605	34
12606	34
12607	34
12608	34
12609	34
12610	34
12611	34
12612	34
12613	34
12614	34
12615	34
12616	34
12617	34
12618	34
12619	34
12620	34
12621	34
12622	34
12623	34
12624	34
12625	34
12626	34
12627	34
12628	34
12629	34
12630	34
12631	34
12632	34
12633	34
12634	34
12635	34
12636	34
12637	34
12638	34
12639	34
12640	34
12641	34
12642	34
12643	34
12644	34
12645	34
12646	34
12647	34
12648	34
12649	34
12650	34
12651	34
12652	34
12653	34
12654	34
12655	34
12656	34
12657	34
12658	34
12659	34
12660	34
12661	34
12662	34
12663	34
12664	34
12665	34
12666	34
12667	34
12668	34
12669	34
12670	34
12671	34
12672	34
12673	34
12674	34
12675	34
12676	34
12677	34
12678	34
12679	34
12680	34
12681	34
12682	34
12683	34
12684	34
12685	34
12686	34
12687	34
12688	34
12689	34
12690	34
12691	34
12692	34
12693	34
12694	34
12695	34
12696	34
12697	34
12698	34
12699	34
12700	34
12701	34
12702	34
12703	34
12704	34
12705	34
12706	34
12707	34
12708	34
12709	34
12710	34
12711	34
12712	34
12713	34
12714	34
12715	34
12716	34
12717	34
12718	34
12719	34
12720	34
12721	34
12722	34
12723	34
12724	34
12725	34
12726	34
12727	34
12728	34
12729	34
12730	34
12731	34
12732	34
12733	34
12734	34
12735	34
12736	34
12737	34
12738	34
12739	34
12740	34
12741	34
12742	34
12743	34
12744	34
12745	34
12746	34
12747	34
12748	34
12749	34
12750	34
12751	34
12752	34
12753	34
12754	34
12755	34
12756	34
12757	34
12758	34
12759	34
12760	34
12761	34
12762	34
12763	34
12764	34
12765	34
12766	34
12767	34
12768	34
12769	34
12770	34
12771	34
12772	34
12773	34
12774	34
12775	34
12776	34
12777	34
12778	34
12779	34
12780	34
12781	34
12782	34
12783	34
12784	34
12785	34
12786	34
12787	34
12788	34
12789	34
12790	34
12791	34
12792	34
12793	34
12794	34
12795	34
12796	34
12797	34
12798	34
12799	34
12800	34
12801	34
12802	34
12803	34
12804	34
12805	34
12806	34
12807	34
12808	34
12809	34
12810	34
12811	34
12812	34
12813	34
12814	34
12815	34
12816	34
12817	34
12818	34
12819	34
12820	34
12821	34
12822	34
12823	34
12824	34
12825	34
12826	34
12827	34
12828	34
12829	34
12830	34
12831	34
12832	34
12833	34
12834	34
12835	34
12836	34
12837	34
12838	34
12839	34
12840	34
12841	34
12842	34
12843	34
12844	34
12845	34
12846	34
12847	34
12848	34
12849	34
12850	34
12851	34
12852	34
12853	34
12854	34
12855	34
12856	34
12857	34
12858	34
12859	34
12860	34
12861	34
12862	34
12863	34
12864	34
12865	34
12866	34
12867	34
12868	34
12869	34
12870	34
12871	34
12872	34
12873	34
12874	34
12875	34
12876	34
12877	34
12878	34
12879	34
12880	34
12881	34
12882	34
12883	34
12884	34
12885	34
12886	34
12887	34
12888	34
12889	34
12890	34
12891	34
12892	34
12893	34
12894	34
12895	34
12896	34
12897	34
12898	34
12899	34
12900	34
12901	34
12902	34
12903	34
12904	34
12905	34
12906	34
12907	34
12908	34
12909	34
12910	34
12911	34
12912	34
12913	34
12914	34
12915	34
12916	34
12917	34
12918	34
12919	34
12920	34
12921	34
12922	34
12923	34
12924	34
12925	34
12926	34
12927	34
12928	34
12929	34
12930	34
12931	34
12932	34
12933	34
12934	34
12935	34
12936	34
12937	34
12938	34
12939	34
12940	34
12941	34
12942	34
12943	34
12944	34
12945	34
12946	34
12947	34
12948	34
12949	34
12950	34
12951	34
12952	34
12953	34
12954	34
12955	34
12956	34
12957	34
12958	34
12959	34
12960	34
12961	34
12962	34
12963	34
12964	34
12965	34
12966	34
12967	34
12968	34
12969	34
12970	34
12971	34
12972	34
12973	34
12974	34
12975	34
12976	34
12977	34
12978	34
12979	34
12980	34
12981	34
12982	34
12983	34
12984	34
12985	34
12986	34
12987	34
12988	34
12989	34
12990	34
12991	34
12992	34
12993	34
12994	34
12995	34
12996	34
12997	34
12998	34
12999	34
13000	34
13001	34
13002	34
13003	34
13004	34
13005	34
13006	34
13007	34
13008	34
13009	34
13010	34
13011	34
13012	34
13013	34
13014	34
13015	34
13016	34
13017	34
13018	34
13019	34
13020	34
13021	34
13022	34
13023	34
13024	34
13025	34
13026	34
13027	34
13028	34
13029	34
13030	34
13031	34
13032	34
13033	34
13034	34
13035	34
13036	34
13037	34
13038	34
13039	34
13040	34
13041	34
13042	34
13043	34
13044	34
13045	34
13046	34
13047	34
13048	34
13049	34
13050	34
13051	34
13052	34
13053	34
13054	34
13055	34
13056	34
13057	34
13058	34
13059	34
13060	34
13061	34
13062	34
13063	34
13064	34
13065	34
13066	34
13067	34
13068	34
13069	34
13070	34
13071	34
13072	34
13073	34
13074	34
13075	34
13076	34
13077	34
13078	34
13079	34
13080	34
13081	34
13082	34
13083	34
13084	34
13085	34
13086	34
13087	34
13088	34
13089	34
13090	34
13091	34
13092	34
13093	34
13094	34
13095	34
13096	34
13097	34
13098	34
13099	34
13100	34
13101	34
13102	34
13103	34
13104	34
13105	34
13106	34
13107	34
13108	34
13109	34
13110	34
13111	34
13112	34
13113	34
13114	34
13115	34
13116	34
13117	34
13118	34
13119	34
13120	34
13121	34
13122	34
13123	34
13124	34
13125	34
13126	34
13127	34
13128	34
13129	34
13130	34
13131	34
13132	34
13133	34
13134	34
13135	34
13136	34
13137	34
13138	34
13139	34
13140	34
13141	34
13142	34
13143	34
13144	34
13145	34
13146	34
13147	34
13148	34
13149	34
13150	34
13151	34
13152	34
13153	34
13154	34
13155	34
13156	34
13157	34
13158	34
13159	34
13160	34
13161	34
13162	34
13163	34
13164	34
13165	34
13166	34
13167	34
13168	34
13169	34
13170	34
13171	34
13172	34
13173	34
13174	34
13175	34
13176	34
13177	34
13178	34
13179	34
13180	34
13181	34
13182	34
13183	34
13184	34
13185	34
13186	34
13187	34
13188	34
13189	34
13190	34
13191	34
13192	34
13193	34
13194	34
13195	34
13196	34
13197	34
13198	34
13199	34
13200	34
13201	34
13202	34
13203	34
13204	34
13205	34
13206	34
13207	34
13208	34
13209	34
13210	34
13211	34
13212	34
13213	34
13214	34
13215	34
13216	34
13217	34
13218	34
13219	34
13220	34
13221	34
13222	34
13223	34
13224	34
13225	34
13226	34
13227	34
13228	34
13229	34
13230	34
13231	34
13232	34
13233	34
13234	34
13235	34
13236	34
13237	34
13238	34
13239	34
13240	34
13241	34
13242	34
13243	34
13244	34
13245	34
13246	34
13247	34
13248	34
13249	34
13250	34
13251	34
13252	34
13253	34
13254	34
13255	34
13256	34
13257	34
13258	34
13259	34
13260	34
13261	34
13262	34
13263	34
13264	34
13265	34
13266	34
13267	34
13268	34
13269	34
13270	34
13271	34
13272	34
13273	34
13274	34
13275	34
13276	34
13277	34
13278	34
13279	34
13280	34
13281	34
13282	34
13283	34
13284	34
13285	34
13286	34
13287	34
13288	34
13289	34
13290	34
13291	34
13292	34
13293	34
13294	34
13295	34
13296	34
13297	34
13298	34
13299	34
13300	34
13301	34
13302	34
13303	34
13304	34
13305	34
13306	34
13307	34
13308	34
13309	34
13310	34
13311	34
13312	34
13313	34
13314	34
13315	34
13316	34
13317	34
13318	34
13319	34
13320	34
13321	34
13322	34
13323	34
13324	34
13325	34
13326	34
13327	34
13328	34
13329	34
13330	34
13331	34
13332	34
13333	34
13334	34
13335	34
13336	34
13337	34
13338	34
13339	34
13340	34
13341	34
13342	34
13343	34
13344	34
13345	34
13346	34
13347	34
13348	34
13349	34
13350	34
13351	34
13352	34
13353	34
13354	34
13355	34
13356	34
13357	34
13358	34
13359	34
13360	34
13361	34
13362	34
13363	34
13364	34
13365	34
13366	34
13367	34
13368	34
13369	34
13370	34
13371	34
13372	34
13373	34
13374	34
13375	34
13376	34
13377	34
13378	34
13379	34
13380	34
13381	34
13382	34
13383	34
13384	34
13385	34
13386	34
13387	34
13388	34
13389	34
13390	34
13391	34
13392	34
13393	34
13394	34
13395	34
13396	34
13397	34
13398	34
13399	34
13400	34
13401	34
13402	34
13403	34
13404	34
13405	34
13406	34
13407	34
13408	34
13409	34
13410	34
13411	34
13412	34
13413	34
13414	34
13415	34
13416	34
13417	34
13418	34
13419	34
13420	34
13421	34
13422	34
13423	34
13424	34
13425	34
13426	34
13427	34
13428	34
13429	34
13430	34
13431	34
13432	34
13433	34
13434	34
13435	34
13436	34
13437	34
13438	34
13439	34
13440	34
13441	34
13442	34
13443	34
13444	34
13445	34
13446	34
13447	34
13448	34
13449	34
13450	34
13451	34
13452	34
13453	34
13454	34
13455	34
13456	34
13457	34
13458	34
13459	34
13460	34
13461	34
13462	34
13463	34
13464	34
13465	34
13466	34
13467	34
13468	34
13469	34
13470	34
13471	34
13472	34
13473	34
13474	34
13475	34
13476	34
13477	34
13478	34
13479	34
13480	34
13481	34
13482	34
13483	34
13484	34
13485	34
13486	34
13487	34
13488	34
13489	34
13490	34
13491	34
13492	34
13493	34
13494	34
13495	34
13496	34
13497	34
13498	34
13499	34
13500	34
13501	34
13502	34
13503	34
13504	34
13505	34
13506	34
13507	34
13508	34
13509	34
13510	34
13511	34
13512	34
13513	34
13514	34
13515	34
13516	34
13517	34
13518	34
13519	34
13520	34
13521	34
13522	34
13523	34
13524	34
13525	34
13526	34
13527	34
13528	34
13529	34
13530	34
13531	34
13532	34
13533	34
13534	34
13535	34
13536	34
13537	34
13538	34
13539	34
13540	34
13541	34
13542	34
13543	34
13544	34
13545	34
13546	34
13547	34
13548	34
13549	34
13550	34
13551	34
13552	34
13553	34
13554	34
13555	34
13556	34
13557	34
13558	34
13559	34
13560	34
13561	34
13562	34
13563	34
13564	34
13565	34
13566	34
13567	34
13568	34
13569	34
13570	34
13571	34
13572	34
13573	34
13574	34
13575	34
13576	34
13577	34
13578	34
13579	34
13580	34
13581	34
13582	34
13583	34
13584	34
13585	34
13586	34
13587	34
13588	34
13589	34
13590	34
13591	34
13592	34
13593	34
13594	34
13595	34
13596	34
13597	34
13598	34
13599	34
13600	34
13601	34
13602	34
13603	34
13604	34
13605	34
13606	34
13607	34
13608	34
13609	34
13610	34
13611	34
13612	34
13613	34
13614	34
13615	34
13616	34
13617	34
13618	34
13619	34
13620	34
13621	34
13622	34
13623	34
13624	34
13625	34
13626	34
13627	34
13628	34
13629	34
13630	34
13631	34
13632	34
13633	34
13634	34
13635	34
13636	34
13637	34
13638	34
13639	34
13640	34
13641	34
13642	34
13643	34
13644	34
13645	34
13646	34
13647	34
13648	34
13649	34
13650	34
13651	34
13652	34
13653	34
13654	34
13655	34
13656	34
13657	34
13658	34
13659	34
13660	34
13661	34
13662	34
13663	34
13664	34
13665	34
13666	34
13667	34
13668	34
13669	34
13670	34
13671	34
13672	34
13673	34
13674	34
13675	34
13676	34
13677	34
13678	34
13679	34
13680	34
13681	34
13682	34
13683	34
13684	34
13685	34
13686	34
13687	34
13688	34
13689	34
13690	34
13691	34
13692	34
13693	34
13694	34
13695	34
13696	34
13697	34
13698	34
13699	34
13700	34
13701	34
13702	34
13703	34
13704	34
13705	34
13706	34
13707	34
13708	34
13709	34
13710	34
13711	34
13712	34
13713	34
13714	34
13715	34
13716	34
13717	34
13718	34
13719	34
13720	34
13721	34
13722	34
13723	34
13724	34
13725	34
13726	34
13727	34
13728	34
13729	34
13730	34
13731	34
13732	34
13733	34
13734	34
13735	34
13736	34
13737	34
13738	34
13739	34
13740	34
13741	34
13742	34
13743	34
13744	34
13745	34
13746	34
13747	34
13748	34
13749	34
13750	34
13751	34
13752	34
13753	34
13754	34
13755	34
13756	34
13757	34
13758	34
13759	34
13760	34
13761	34
13762	34
13763	34
13764	34
13765	34
13766	34
13767	34
13768	34
13769	34
13770	34
13771	34
13772	34
13773	34
13774	34
13775	34
13776	34
13777	34
13778	34
13779	34
13780	34
13781	34
13782	34
13783	34
13784	34
13785	34
13786	34
13787	34
13788	34
13789	34
13790	34
13791	34
13792	34
13793	34
13794	34
13795	34
13796	34
13797	34
13798	34
13799	34
13800	34
13801	34
13802	34
13803	34
13804	34
13805	34
13806	34
13807	34
13808	34
13809	34
13810	34
13811	34
13812	34
13813	34
13814	34
13815	34
13816	34
13817	34
13818	34
13819	34
13820	34
13821	34
13822	34
13823	34
13824	34
13825	34
13826	34
13827	34
13828	34
13829	34
13830	34
13831	34
13832	34
13833	34
13834	34
13835	34
13836	34
13837	34
13838	34
13839	34
13840	34
13841	34
13842	34
13843	34
13844	34
13845	34
13846	34
13847	34
13848	34
13849	34
13850	34
13851	34
13852	34
13853	34
13854	34
13855	34
13856	34
13857	34
13858	34
13859	34
13860	34
13861	34
13862	34
13863	34
13864	34
13865	34
13866	34
13867	34
13868	34
13869	34
13870	34
13871	34
13872	34
13873	34
13874	34
13875	34
13876	34
13877	34
13878	34
13879	34
13880	34
13881	34
13882	34
13883	34
13884	34
13885	34
13886	34
13887	34
13888	34
13889	34
13890	34
13891	34
13892	34
13893	34
13894	34
13895	34
13896	34
13897	34
13898	34
13899	34
13900	34
13901	34
13902	34
13903	34
13904	34
13905	34
13906	34
13907	34
13908	34
13909	34
13910	34
13911	34
13912	34
13913	34
13914	34
13915	34
13916	34
13917	34
13918	34
13919	34
13920	34
13921	34
13922	34
13923	34
13924	34
13925	34
13926	34
13927	34
13928	34
13929	34
13930	34
13931	34
13932	34
13933	34
13934	34
13935	34
13936	34
13937	34
13938	34
13939	34
13940	34
13941	34
13942	34
13943	34
13944	34
13945	34
13946	34
13947	34
13948	34
13949	34
13950	34
13951	34
13952	34
13953	34
13954	34
13955	34
13956	34
13957	34
13958	34
13959	34
13960	34
13961	34
13962	34
13963	34
13964	34
13965	34
13966	34
13967	34
13968	34
13969	34
13970	34
13971	34
13972	34
13973	34
13974	34
13975	34
13976	34
13977	34
13978	34
13979	34
13980	34
13981	34
13982	34
13983	34
13984	34
13985	34
13986	34
13987	34
13988	34
13989	34
13990	34
13991	34
13992	34
13993	34
13994	34
13995	34
13996	34
13997	34
13998	34
13999	34
14000	34
14001	34
14002	34
14003	34
14004	34
14005	34
14006	34
14007	34
14008	34
14009	34
14010	34
14011	34
14012	34
14013	34
14014	34
14015	34
14016	34
14017	34
14018	34
14019	34
14020	34
14021	34
14022	34
14023	34
14024	34
14025	34
14026	34
14027	34
14028	34
14029	34
14030	34
14031	34
14032	34
14033	34
14034	34
14035	34
14036	34
14037	34
14038	34
14039	34
14040	34
14041	34
14042	34
14043	34
14044	34
14045	34
14046	34
14047	34
14048	34
14049	34
14050	34
14051	34
14052	34
14053	34
14054	34
14055	34
14056	34
14057	34
14058	34
14059	34
14060	34
14061	34
14062	34
14063	34
14064	34
14065	34
14066	34
14067	34
14068	34
14069	34
14070	34
14071	34
14072	34
14073	34
14074	34
14075	34
14076	34
14077	34
14078	34
14079	34
14080	34
14081	34
14082	34
14083	34
14084	34
14085	34
14086	34
14087	34
14088	34
14089	34
14090	34
14091	34
14092	34
14093	34
14094	34
14095	34
14096	34
14097	34
14098	34
14099	34
14100	34
14101	34
14102	34
14103	34
14104	34
14105	34
14106	34
14107	34
14108	34
14109	34
14110	34
14111	34
14112	34
14113	34
14114	34
14115	34
14116	34
14117	34
14118	34
14119	34
14120	34
14121	34
14122	34
14123	34
14124	34
14125	34
14126	34
14127	34
14128	34
14129	34
14130	34
14131	34
14132	34
14133	34
14134	34
14135	34
14136	34
14137	34
14138	34
14139	34
14140	34
14141	34
14142	34
14143	34
14144	34
14145	34
14146	34
14147	34
14148	34
14149	34
14150	34
14151	34
14152	34
14153	34
14154	34
14155	34
14156	34
14157	34
14158	34
14159	34
14160	34
14161	34
14162	34
14163	34
14164	34
14165	34
14166	34
14167	34
14168	34
14169	34
14170	34
14171	34
14172	34
14173	34
14174	34
14175	34
14176	34
14177	34
14178	34
14179	34
14180	34
14181	34
14182	34
14183	34
14184	34
14185	34
14186	34
14187	34
14188	34
14189	34
14190	34
14191	34
14192	34
14193	34
14194	34
14195	34
14196	34
14197	34
14198	34
14199	34
14200	34
14201	34
14202	34
14203	34
14204	34
14205	34
14206	34
14207	34
14208	34
14209	34
14210	34
14211	34
14212	34
14213	34
14214	34
14215	34
14216	34
14217	34
14218	34
14219	34
14220	34
14221	34
14222	34
14223	34
14224	34
14225	34
14226	34
14227	34
14228	34
14229	34
14230	34
14231	34
14232	34
14233	34
14234	34
14235	34
14236	34
14237	34
14238	34
14239	34
14240	34
14241	34
14242	34
14243	34
14244	34
14245	34
14246	34
14247	34
14248	34
14249	34
14250	34
14251	34
14252	34
14253	34
14254	34
14255	34
14256	34
14257	34
14258	34
14259	34
14260	34
14261	34
14262	34
14263	34
14264	34
14265	34
14266	34
14267	34
14268	34
14269	34
14270	34
14271	34
14272	34
14273	34
14274	34
14275	34
14276	34
14277	34
14278	34
14279	34
14280	34
14281	34
14282	34
14283	34
14284	34
14285	34
14286	34
14287	34
14288	34
14289	34
14290	34
14291	34
14292	34
14293	34
14294	34
14295	34
14296	34
14297	34
14298	34
14299	34
14300	34
14301	34
14302	34
14303	34
14304	34
14305	34
14306	34
14307	34
14308	34
14309	34
14310	34
14311	34
14312	34
14313	34
14314	34
14315	34
14316	34
14317	34
14318	34
14319	34
14320	34
14321	34
14322	34
14323	34
14324	34
14325	34
14326	34
14327	34
14328	34
14329	34
14330	34
14331	34
14332	34
14333	34
14334	34
14335	34
14336	34
14337	34
14338	34
14339	34
14340	34
14341	34
14342	34
14343	34
14344	34
14345	34
14346	34
14347	34
14348	34
14349	34
14350	34
14351	34
14352	34
14353	34
14354	34
14355	34
14356	34
14357	34
14358	34
14359	34
14360	34
14361	34
14362	34
14363	34
14364	34
14365	34
14366	34
14367	34
14368	34
14369	34
14370	34
14371	34
14372	34
14373	34
14374	34
14375	34
14376	34
14377	34
14378	34
14379	34
14380	34
14381	34
14382	34
14383	34
14384	34
14385	34
14386	34
14387	34
14388	34
14389	34
14390	34
14391	34
14392	34
14393	34
14394	34
14395	34
14396	34
14397	34
14398	34
14399	34
14400	34
14401	34
14402	34
14403	34
14404	34
14405	34
14406	34
14407	34
14408	34
14409	34
14410	34
14411	34
14412	34
14413	34
14414	34
14415	34
14416	34
14417	34
14418	34
14419	34
14420	34
14421	34
14422	34
14423	34
14424	34
14425	34
14426	34
14427	34
14428	34
14429	34
14430	34
14431	34
14432	34
14433	34
14434	34
14435	34
14436	34
14437	34
14438	34
14439	34
14440	34
14441	34
14442	34
14443	34
14444	34
14445	34
14446	34
14447	34
14448	34
14449	34
14450	34
14451	34
14452	34
14453	34
14454	34
14455	34
14456	34
14457	34
14458	34
14459	34
14460	34
14461	34
14462	34
14463	34
14464	34
14465	34
14466	34
14467	34
14468	34
14469	34
14470	34
14471	34
14472	34
14473	34
14474	34
14475	34
14476	34
14477	34
14478	34
14479	34
14480	34
14481	34
14482	34
14483	34
14484	34
14485	34
14486	34
14487	34
14488	34
14489	34
14490	34
14491	34
14492	34
14493	34
14494	34
14495	34
14496	34
14497	34
14498	34
14499	34
14500	34
14501	34
14502	34
14503	34
14504	34
14505	34
14506	34
14507	34
14508	34
14509	34
14510	34
14511	34
14512	34
14513	34
14514	34
14515	34
14516	34
14517	34
14518	34
14519	34
14520	34
14521	34
14522	34
14523	34
14524	34
14525	34
14526	34
14527	34
14528	34
14529	34
14530	34
14531	34
14532	34
14533	34
14534	34
14535	34
14536	34
14537	34
14538	34
14539	34
14540	34
14541	34
14542	34
14543	34
14544	34
14545	34
14546	34
14547	34
14548	34
14549	34
14550	34
14551	34
14552	34
14553	34
14554	34
14555	34
14556	34
14557	34
14558	34
14559	34
14560	34
14561	34
14562	34
14563	34
14564	34
14565	34
14566	34
14567	34
14568	34
14569	34
14570	34
14571	34
14572	34
14573	34
14574	34
14575	34
14576	34
14577	34
14578	34
14579	34
14580	34
14581	34
14582	34
14583	34
14584	34
14585	34
14586	34
14587	34
14588	34
14589	34
14590	34
14591	34
14592	34
14593	34
14594	34
14595	34
14596	34
14597	34
14598	34
14599	34
14600	34
14601	34
14602	34
14603	34
14604	34
14605	34
14606	34
14607	34
14608	34
14609	34
14610	34
14611	34
14612	34
14613	34
14614	34
14615	34
14616	34
14617	34
14618	34
14619	34
14620	34
14621	34
14622	34
14623	34
14624	34
14625	34
14626	34
14627	34
14628	34
14629	34
14630	34
14631	34
14632	34
14633	34
14634	34
14635	34
14636	34
14637	34
14638	34
14639	34
14640	34
14641	34
14642	34
14643	34
14644	34
14645	34
14646	34
14647	34
14648	34
14649	34
14650	34
14651	34
14652	34
14653	34
14654	34
14655	34
14656	34
14657	34
14658	34
14659	34
14660	34
14661	34
14662	34
14663	34
14664	34
14665	34
14666	34
14667	34
14668	34
14669	34
14670	34
14671	34
14672	34
14673	34
14674	34
14675	34
14676	34
14677	34
14678	34
14679	34
14680	34
14681	34
14682	34
14683	34
14684	34
14685	34
14686	34
14687	34
14688	34
14689	34
14690	34
14691	34
14692	34
14693	34
14694	34
14695	34
14696	34
14697	34
14698	34
14699	34
14700	34
14701	34
14702	34
14703	34
14704	34
14705	34
14706	34
14707	34
14708	34
14709	34
14710	34
14711	34
14712	34
14713	34
14714	34
14715	34
14716	34
14717	34
14718	34
14719	34
14720	34
14721	34
14722	34
14723	34
14724	34
14725	34
14726	34
14727	34
14728	34
14729	34
14730	34
14731	34
14732	34
14733	34
14734	34
14735	34
14736	34
14737	34
14738	34
14739	34
14740	34
14741	34
14742	34
14743	34
14744	34
14745	34
14746	34
14747	34
14748	34
14749	34
14750	34
14751	34
14752	34
14753	34
14754	34
14755	34
14756	34
14757	34
14758	34
14759	34
14760	34
14761	34
14762	34
14763	34
14764	34
14765	34
14766	34
14767	34
14768	34
14769	34
14770	34
14771	34
14772	34
14773	34
14774	34
14775	34
14776	34
14777	34
14778	34
14779	34
14780	34
14781	34
14782	34
14783	34
14784	34
14785	34
14786	34
14787	34
14788	34
14789	34
14790	34
14791	34
14792	34
14793	34
14794	34
14795	34
14796	34
14797	34
14798	34
14799	34
14800	34
14801	34
14802	34
14803	34
14804	34
14805	34
14806	34
14807	34
14808	34
14809	34
14810	34
14811	34
14812	34
14813	34
14814	34
14815	34
14816	34
14817	34
14818	34
14819	34
14820	34
14821	34
14822	34
14823	34
14824	34
14825	34
14826	34
14827	34
14828	34
14829	34
14830	34
14831	34
14832	34
14833	34
14834	34
14835	34
14836	34
14837	34
14838	34
14839	34
14840	34
14841	34
14842	34
14843	34
14844	34
14845	34
14846	34
14847	34
14848	34
14849	34
14850	34
14851	34
14852	34
14853	34
14854	34
14855	34
14856	34
14857	34
14858	34
14859	34
14860	34
14861	34
14862	34
14863	34
14864	34
14865	34
14866	34
14867	34
14868	34
14869	34
14870	34
14871	34
14872	34
14873	34
14874	34
14875	34
14876	34
14877	34
14878	34
14879	34
14880	34
14881	34
14882	34
14883	34
14884	34
14885	34
14886	34
14887	34
14888	34
14889	34
14890	34
14891	34
14892	34
14893	34
14894	34
14895	34
14896	34
14897	34
14898	34
14899	34
14900	34
14901	34
14902	34
14903	34
14904	34
14905	34
14906	34
14907	34
14908	34
14909	34
14910	34
14911	34
14912	34
14913	34
14914	34
14915	34
14916	34
14917	34
14918	34
14919	34
14920	34
14921	34
14922	34
14923	34
14924	34
14925	34
14926	34
14927	34
14928	34
14929	34
14930	34
14931	34
14932	34
14933	34
14934	34
14935	34
14936	34
14937	34
14938	34
14939	34
14940	34
14941	34
14942	34
14943	34
14944	34
14945	34
14946	34
14947	34
14948	34
14949	34
14950	34
14951	34
14952	34
14953	34
14954	34
14955	34
14956	34
14957	34
14958	34
14959	34
14960	34
14961	34
14962	34
14963	34
14964	34
14965	34
14966	34
14967	34
14968	34
14969	34
14970	34
14971	34
14972	34
14973	34
14974	34
14975	34
14976	34
14977	34
14978	34
14979	34
14980	34
14981	34
14982	34
14983	34
14984	34
14985	34
14986	34
14987	34
14988	34
14989	34
14990	34
14991	34
14992	34
14993	34
14994	34
14995	34
14996	34
14997	34
14998	34
14999	34
15000	34
15001	34
15002	34
15003	34
15004	34
15005	34
15006	34
15007	34
15008	34
15009	34
15010	34
15011	34
15012	34
15013	34
15014	34
15015	34
15016	34
15017	34
15018	34
15019	34
15020	34
15021	34
15022	34
15023	34
15024	34
15025	34
15026	34
15027	34
15028	34
15029	34
15030	34
15031	34
15032	34
15033	34
15034	34
15035	34
15036	34
15037	34
15038	34
15039	34
15040	34
15041	34
15042	34
15043	34
15044	34
15045	34
15046	34
15047	34
15048	34
15049	34
15050	34
15051	34
15052	34
15053	34
15054	34
15055	34
15056	34
15057	34
15058	34
15059	34
15060	34
15061	34
15062	34
15063	34
15064	34
15065	34
15066	34
15067	34
15068	34
15069	34
15070	34
15071	34
15072	34
15073	34
15074	34
15075	34
15076	34
15077	34
15078	34
15079	34
15080	34
15081	34
15082	34
15083	34
15084	34
15085	34
15086	34
15087	34
15088	34
15089	34
15090	34
15091	34
15092	34
15093	34
15094	34
15095	34
15096	34
15097	34
15098	34
15099	34
15100	34
15101	34
15102	34
15103	34
15104	34
15105	34
15106	34
15107	34
15108	34
15109	34
15110	34
15111	34
15112	34
15113	34
15114	34
15115	34
15116	34
15117	34
15118	34
15119	34
15120	34
15121	34
15122	34
15123	34
15124	34
15125	34
15126	34
15127	34
15128	34
15129	34
15130	34
15131	34
15132	34
15133	34
15134	34
15135	34
15136	34
15137	34
15138	34
15139	34
15140	34
15141	34
15142	34
15143	34
15144	34
15145	34
15146	34
15147	34
15148	34
15149	34
15150	34
15151	34
15152	34
15153	34
15154	34
15155	34
15156	34
15157	34
15158	34
15159	34
15160	34
15161	34
15162	34
15163	34
15164	34
15165	34
15166	34
15167	34
15168	34
15169	34
15170	34
15171	34
15172	34
15173	34
15174	34
15175	34
15176	34
15177	34
15178	34
15179	34
15180	34
15181	34
15182	34
15183	34
15184	34
15185	34
15186	34
15187	34
15188	34
15189	34
15190	34
15191	34
15192	34
15193	34
15194	34
15195	34
15196	34
15197	34
15198	34
15199	34
15200	34
15201	34
15202	34
15203	34
15204	34
15205	34
15206	34
15207	34
15208	34
15209	34
15210	34
15211	34
15212	34
15213	34
15214	34
15215	34
15216	34
15217	34
15218	34
15219	34
15220	34
15221	34
15222	34
15223	34
15224	34
15225	34
15226	34
15227	34
15228	34
15229	34
15230	34
15231	34
15232	34
15233	34
15234	34
15235	34
15236	34
15237	34
15238	34
15239	34
15240	34
15241	34
15242	34
15243	34
15244	34
15245	34
15246	34
15247	34
15248	34
15249	34
15250	34
15251	34
15252	34
15253	34
15254	34
15255	34
15256	34
15257	34
15258	34
15259	34
15260	34
15261	34
15262	34
15263	34
15264	34
15265	34
15266	34
15267	34
15268	34
15269	34
15270	34
15271	34
15272	34
15273	34
15274	34
15275	34
15276	34
15277	34
15278	34
15279	34
15280	34
15281	34
15282	34
15283	34
15284	34
15285	34
15286	34
15287	34
15288	34
15289	34
15290	34
15291	34
15292	34
15293	34
15294	34
15295	34
15296	34
15297	34
15298	34
15299	34
15300	34
15301	34
15302	34
15303	34
15304	34
15305	34
15306	34
15307	34
15308	34
15309	34
15310	34
15311	34
15312	34
15313	34
15314	34
15315	34
15316	34
15317	34
15318	34
15319	34
15320	34
15321	34
15322	34
15323	34
15324	34
15325	34
15326	34
15327	34
15328	34
15329	34
15330	34
15331	34
15332	34
15333	34
15334	34
15335	34
15336	34
15337	34
15338	34
15339	34
15340	34
15341	34
15342	34
15343	34
15344	34
15345	34
15346	34
15347	34
15348	34
15349	34
15350	34
15351	34
15352	34
15353	34
15354	34
15355	34
15356	34
15357	34
15358	34
15359	34
15360	34
15361	34
15362	34
15363	34
15364	34
15365	34
15366	34
15367	34
15368	34
15369	34
15370	34
15371	34
15372	34
15373	34
15374	34
15375	34
15376	34
15377	34
15378	34
15379	34
15380	34
15381	34
15382	34
15383	34
15384	34
15385	34
15386	34
15387	34
15388	34
15389	34
15390	34
15391	34
15392	34
15393	34
15394	34
15395	34
15396	34
15397	34
15398	34
15399	34
15400	34
15401	34
15402	34
15403	34
15404	34
15405	34
15406	34
15407	34
15408	34
15409	34
15410	34
15411	34
15412	34
15413	34
15414	34
15415	34
15416	34
15417	34
15418	34
15419	34
15420	34
15421	34
15422	34
15423	34
15424	34
15425	34
15426	34
15427	34
15428	34
15429	34
15430	34
15431	34
15432	34
15433	34
15434	34
15435	34
15436	34
15437	34
15438	34
15439	34
15440	34
15441	34
15442	34
15443	34
15444	34
15445	34
15446	34
15447	34
15448	34
15449	34
15450	34
15451	34
15452	34
15453	34
15454	34
15455	34
15456	34
15457	34
15458	34
15459	34
15460	34
15461	34
15462	34
15463	34
15464	34
15465	34
15466	34
15467	34
15468	34
15469	34
15470	34
15471	34
15472	34
15473	34
15474	34
15475	34
15476	34
15477	34
15478	34
15479	34
15480	34
15481	34
15482	34
15483	34
15484	34
15485	34
15486	34
15487	34
15488	34
15489	34
15490	34
15491	34
15492	34
15493	34
15494	34
15495	34
15496	34
15497	34
15498	34
15499	34
15500	34
15501	34
15502	34
15503	34
15504	34
15505	34
15506	34
15507	34
15508	34
15509	34
15510	34
15511	34
15512	34
15513	34
15514	34
15515	34
15516	34
15517	34
15518	34
15519	34
15520	34
15521	34
15522	34
15523	34
15524	34
15525	34
15526	34
15527	34
15528	34
15529	34
15530	34
15531	34
15532	34
15533	34
15534	34
15535	34
15536	34
15537	34
15538	34
15539	34
15540	34
15541	34
15542	34
15543	34
15544	34
15545	34
15546	34
15547	34
15548	34
15549	34
15550	34
15551	34
15552	34
15553	34
15554	34
15555	34
15556	34
15557	34
15558	34
15559	34
15560	34
15561	34
15562	34
15563	34
15564	34
15565	34
15566	34
15567	34
15568	34
15569	34
15570	34
15571	34
15572	34
15573	34
15574	34
15575	34
15576	34
15577	34
15578	34
15579	34
15580	34
15581	34
15582	34
15583	34
15584	34
15585	34
15586	34
15587	35
15588	35
15589	35
15590	35
15591	35
15592	35
15593	35
15594	35
15595	35
15596	35
15597	35
15598	35
15599	35
15600	35
15601	35
15602	35
15603	35
15604	35
15605	35
15606	35
15607	35
15608	35
15609	35
15610	35
15611	35
15612	35
15613	35
15614	35
15615	35
15616	35
15617	35
15618	35
15619	35
15620	35
15621	35
15622	35
15623	35
15624	35
15625	35
15626	35
15627	35
15628	35
15629	35
15630	35
15631	35
15632	35
15633	35
15634	35
15635	35
15636	35
15637	35
15638	35
15639	35
15640	35
15641	35
15642	35
15643	35
15644	35
15645	35
15646	35
15647	35
15648	35
15649	35
15650	35
15651	35
15652	35
15653	35
15654	35
15655	35
15656	35
15657	35
15658	35
15659	35
15660	35
15661	35
15662	35
15663	35
15664	35
15665	35
15666	35
15667	35
15668	35
15669	35
15670	35
15671	35
15672	35
15673	35
15674	35
15675	35
15676	35
15677	35
15678	35
15679	35
15680	35
15681	35
15682	35
15683	35
15684	35
15685	35
15686	35
15687	35
15688	35
15689	35
15690	35
15691	35
15692	35
15693	35
15694	35
15695	35
15696	35
15697	35
15698	35
15699	35
15700	35
15701	35
15702	35
15703	35
15704	35
15705	35
15706	35
15707	35
15708	35
15709	35
15710	35
15711	35
15712	35
15713	35
15714	35
15715	35
15716	35
15717	35
15718	35
15719	35
15720	35
15721	35
15722	35
15723	35
15724	35
15725	35
15726	35
15727	35
15728	35
15729	35
15730	35
15731	35
15732	35
15733	35
15734	35
15735	35
15736	35
15737	35
15738	35
15739	35
15740	35
15741	35
15742	35
15743	35
15744	35
15745	35
15746	35
15747	35
15748	35
15749	35
15750	35
15751	35
15752	35
15753	35
15754	35
15755	35
15756	35
15757	35
15758	35
15759	35
15760	35
15761	35
15762	35
15763	35
15764	35
15765	35
15766	35
15767	35
15768	35
15769	35
15770	35
15771	35
15772	35
15773	35
15774	35
15775	35
15776	35
15777	35
15778	35
15779	35
15780	35
15781	35
15782	35
15783	35
15784	35
15785	35
15786	35
15787	35
15788	35
15789	35
15790	35
15791	35
15792	35
15793	35
15794	35
15795	35
15796	35
15797	35
15798	35
15799	35
15800	35
15801	35
15802	35
15803	35
15804	35
15805	35
15806	35
15807	35
15808	35
15809	35
15810	35
15811	35
15812	35
15813	35
15814	35
15815	35
15816	35
15817	35
15818	35
15819	35
15820	35
15821	35
15822	35
15823	35
15824	35
15825	35
15826	35
15827	35
15828	35
15829	35
15830	35
15831	35
15832	35
15833	35
15834	35
15835	35
15836	35
15837	35
15838	35
15839	35
15840	35
15841	35
15842	35
15843	35
15844	35
15845	35
15846	35
15847	35
15848	35
15849	35
15850	35
15851	35
15852	35
15853	35
15854	35
15855	35
15856	35
15857	35
15858	35
15859	35
15860	35
15861	35
15862	35
15863	35
15864	35
15865	35
15866	35
15867	35
15868	35
15869	35
15870	35
15871	35
15872	35
15873	35
15874	35
15875	35
15876	35
15877	35
15878	35
15879	35
15880	35
15881	35
15882	35
15883	35
15884	35
15885	35
15886	35
15887	35
15888	35
15889	35
15890	35
15891	35
15892	35
15893	35
15894	35
15895	35
15896	35
15897	35
15898	35
15899	35
15900	35
15901	35
15902	35
15903	35
15904	35
15905	35
15906	35
15907	35
15908	35
15909	35
15910	35
15911	35
15912	35
15913	35
15914	35
15915	35
15916	35
15917	35
15918	35
15919	35
15920	35
15921	35
15922	35
15923	35
15924	35
15925	35
15926	35
15927	35
15928	35
15929	35
15930	35
15931	35
15932	35
15933	35
15934	35
15935	35
15936	35
15937	35
15938	35
15939	35
15940	35
15941	35
15942	35
15943	35
15944	35
15945	35
15946	35
15947	35
15948	35
15949	35
15950	35
15951	35
15952	35
15953	35
15954	35
15955	35
15956	35
15957	35
15958	35
15959	35
15960	35
15961	35
15962	35
15963	35
15964	35
15965	35
15966	35
15967	35
15968	35
15969	35
15970	35
15971	35
15972	35
15973	35
15974	35
15975	35
15976	35
15977	35
15978	35
15979	35
15980	35
15981	35
15982	35
15983	35
15984	35
15985	35
15986	35
15987	35
15988	35
15989	35
15990	35
15991	35
15992	35
15993	35
15994	35
15995	35
15996	35
15997	35
15998	35
15999	35
16000	35
16001	35
16002	35
16003	35
16004	35
16005	35
16006	35
16007	35
16008	35
16009	35
16010	35
16011	35
16012	35
16013	35
16014	35
16015	35
16016	35
16017	35
16018	35
16019	35
16020	35
16021	35
16022	35
16023	35
16024	35
16025	35
16026	35
16027	35
16028	35
16029	35
16030	35
16031	35
16032	35
16033	35
16034	35
16035	35
16036	35
16037	35
16038	35
16039	35
16040	35
16041	35
16042	35
16043	35
16044	35
16045	35
16046	35
16047	35
16048	35
16049	35
16050	35
16051	35
16052	35
16053	35
16054	35
16055	35
16056	35
16057	35
16058	35
16059	35
16060	35
16061	35
16062	35
16063	35
16064	35
16065	35
16066	35
16067	35
16068	35
16069	35
16070	35
16071	35
16072	35
16073	35
16074	35
16075	35
16076	35
16077	35
16078	35
16079	35
16080	35
16081	35
16082	35
16083	35
16084	35
16085	35
16086	35
16087	35
16088	35
16089	35
16090	35
16091	35
16092	35
16093	35
16094	35
16095	35
16096	35
16097	35
16098	35
16099	35
16100	35
16101	35
16102	35
16103	35
16104	35
16105	35
16106	35
16107	35
16108	35
16109	35
16110	35
16111	35
16112	35
16113	35
16114	35
16115	35
16116	35
16117	35
16118	35
16119	35
16120	35
16121	35
16122	35
16123	35
16124	35
16125	35
16126	35
16127	35
16128	35
16129	35
16130	35
16131	35
16132	35
16133	35
16134	35
16135	35
16136	35
16137	35
16138	35
16139	35
16140	35
16141	35
16142	35
16143	35
16144	35
16145	35
16146	35
16147	35
16148	35
16149	35
16150	35
16151	35
16152	35
16153	35
16154	35
16155	35
16156	35
16157	35
16158	35
16159	35
16160	35
16161	35
16162	35
16163	35
16164	35
16165	35
16166	35
16167	35
16168	35
16169	35
16170	35
16171	35
16172	35
16173	35
16174	35
16175	35
16176	35
16177	35
16178	35
16179	35
16180	35
16181	35
16182	35
16183	35
16184	35
16185	35
16186	35
16187	35
16188	35
16189	35
16190	35
16191	35
16192	35
16193	36
16194	36
16195	36
16196	36
16197	36
16198	36
16199	36
16200	36
16201	36
16202	36
16203	36
16204	36
16205	36
16206	36
16207	36
16208	36
16209	36
16210	36
16211	36
16212	36
16213	36
16214	36
16215	36
16216	36
16217	36
16218	36
16219	36
16220	36
16221	36
16222	36
16223	36
16224	36
16225	36
16226	36
16227	36
16228	36
16229	36
16230	36
16231	36
16232	36
16233	36
16234	36
16235	36
16236	36
16237	36
16238	36
16239	36
16240	36
16241	36
16242	36
16243	36
16244	36
16245	36
16246	36
16247	36
16248	36
16249	36
16250	36
16251	36
16252	36
16253	36
16254	36
16255	36
16256	36
16257	36
16258	36
16259	36
16260	36
16261	36
16262	36
16263	36
16264	36
16265	36
16266	36
16267	36
16268	36
16269	36
16270	36
16271	36
16272	36
16273	36
16274	36
16275	36
16276	36
16277	36
16278	36
16279	36
16280	36
16281	36
16282	36
16283	36
16284	36
16285	36
16286	36
16287	36
16288	36
16289	36
16290	36
16291	36
16292	36
16293	36
16294	36
16295	36
16296	36
16297	36
16298	36
16299	36
16300	36
16301	36
16302	36
16303	36
16304	36
16305	36
16306	36
16307	36
16308	36
16309	36
16310	36
16311	36
16312	36
16313	36
16314	36
16315	36
16316	36
16317	36
16318	36
16319	36
16320	36
16321	36
16322	36
16323	36
16324	36
16325	36
16326	36
16327	36
16328	36
16329	36
16330	36
16331	36
16332	36
16333	36
16334	36
16335	36
16336	36
16337	36
16338	36
16339	36
16340	36
16341	36
16342	36
16343	36
16344	36
16345	36
16346	36
16347	36
16348	36
16349	36
16350	36
16351	36
16352	36
16353	36
16354	36
16355	36
16356	36
16357	36
16358	36
16359	36
16360	36
16361	36
16362	36
16363	36
16364	36
16365	36
16366	36
16367	36
16368	36
16369	36
16370	36
16371	36
16372	36
16373	36
16374	36
16375	36
16376	36
16377	36
16378	36
16379	36
16380	36
16381	36
16382	36
16383	36
16384	36
16385	36
16386	36
16387	36
16388	36
16389	36
16390	36
16391	36
16392	36
16393	36
16394	36
16395	36
16396	36
16397	36
16398	36
16399	36
16400	36
16401	36
16402	36
16403	36
16404	36
16405	36
16406	36
16407	36
16408	36
16409	36
16410	36
16411	36
16412	36
16413	36
16414	36
16415	36
16416	36
16417	36
16418	36
16419	36
16420	36
16421	36
16422	36
16423	36
16424	36
16425	36
16426	36
16427	36
16428	36
16429	36
16430	36
16431	36
16432	36
16433	36
16434	36
16435	36
16436	36
16437	36
16438	36
16439	36
16440	36
16441	36
16442	36
16443	36
16444	36
16445	36
16446	36
16447	36
16448	36
16449	36
16450	36
16451	36
16452	36
16453	36
16454	36
16455	36
16456	36
16457	36
16458	36
16459	36
16460	36
16461	36
16462	36
16463	36
16464	36
16465	36
16466	36
16467	36
16468	36
16469	36
16470	36
16471	36
16472	36
16473	36
16474	36
16475	36
16476	36
16477	36
16478	36
16479	36
16480	36
16481	36
16482	36
16483	36
16484	36
16485	36
16486	36
16487	36
16488	36
16489	36
16490	36
16491	36
16492	36
16493	36
16494	36
16495	36
16496	36
16497	36
16498	36
16499	36
16500	36
16501	36
16502	36
16503	36
16504	36
16505	36
16506	36
16507	36
16508	36
16509	36
16510	36
16511	36
16512	36
16513	36
16514	36
16515	36
16516	36
16517	36
16518	36
16519	36
16520	36
16521	36
16522	36
16523	36
16524	36
16525	36
16526	36
16527	36
16528	36
16529	36
16530	36
16531	36
16532	36
16533	36
16534	36
16535	36
16536	36
16537	36
16538	36
16539	36
16540	36
16541	36
16542	36
16543	36
16544	36
16545	36
16546	36
16547	36
16548	36
16549	36
16550	36
16551	36
16552	36
16553	36
16554	36
16555	36
16556	36
16557	36
16558	36
16559	36
16560	36
16561	36
16562	36
16563	36
16564	36
16565	36
16566	36
16567	36
16568	36
16569	36
16570	36
16571	36
16572	36
16573	36
16574	36
16575	36
16576	36
16577	36
16578	36
16579	36
16580	36
16581	36
16582	36
16583	36
16584	36
16585	36
16586	36
16587	36
16588	36
16589	36
16590	36
16591	36
16592	36
16593	36
16594	36
16595	36
16596	36
16597	36
16598	36
16599	36
16600	36
16601	36
16602	36
16603	36
16604	36
16605	36
16606	36
16607	36
16608	36
16609	36
16610	36
16611	36
16612	36
16613	36
16614	36
16615	36
16616	36
16617	36
16618	36
16619	36
16620	36
16621	36
16622	36
16623	36
16624	36
16625	36
16626	36
16627	36
16628	36
16629	36
16630	36
16631	36
16632	36
16633	36
16634	36
16635	36
16636	36
16637	36
16638	36
16639	36
16640	36
16641	36
16642	36
16643	36
16644	36
16645	36
16646	36
16647	36
16648	36
16649	36
16650	36
16651	36
16652	36
16653	36
16654	36
16655	36
16656	36
16657	36
16658	36
16659	36
16660	36
16661	36
16662	36
16663	36
16664	36
16665	36
16666	36
16667	36
16668	36
16669	36
16670	36
16671	36
16672	36
16673	36
16674	36
16675	36
16676	36
16677	36
16678	36
16679	36
16680	36
16681	36
16682	36
16683	36
16684	36
16685	36
16686	36
16687	36
16688	36
16689	36
16690	36
16691	36
16692	36
16693	36
16694	36
16695	36
16696	36
16697	36
16698	36
16699	36
16700	36
16701	36
16702	36
16703	36
16704	36
16705	36
16706	36
16707	36
16708	36
16709	36
16710	36
16711	36
16712	36
16713	36
16714	36
16715	36
16716	36
16717	36
16718	36
16719	36
16720	36
16721	36
16722	36
16723	36
16724	36
16725	36
16726	36
16727	36
16728	36
16729	36
16730	36
16731	36
16732	36
16733	36
16734	36
16735	36
16736	36
16737	36
16738	36
16739	36
16740	36
16741	36
16742	36
16743	36
16744	36
16745	36
16746	36
16747	36
16748	36
16749	36
16750	36
16751	36
16752	36
16753	36
16754	36
16755	36
16756	36
16757	36
16758	36
16759	36
16760	36
16761	36
16762	36
16763	36
16764	36
16765	36
16766	36
16767	36
16768	36
16769	36
16770	36
16771	36
16772	36
16773	36
16774	36
16775	36
16776	36
16777	36
16778	36
16779	36
16780	36
16781	36
16782	36
16783	36
16784	36
16785	36
16786	36
16787	36
16788	36
16789	36
16790	36
16791	36
16792	36
16793	36
16794	36
16795	36
16796	36
16797	36
16798	36
16799	36
16800	36
16801	36
16802	36
16803	36
16804	36
16805	36
16806	36
16807	36
16808	36
16809	36
16810	36
16811	36
16812	36
16813	36
16814	36
16815	36
16816	36
16817	36
16818	36
16819	36
16820	36
16821	36
16822	36
16823	36
16824	36
16825	36
16826	36
16827	36
16828	36
16829	36
16830	36
16831	36
16832	36
16833	36
16834	36
16835	36
16836	36
16837	36
16838	36
16839	36
16840	36
16841	36
16842	36
16843	36
16844	36
16845	36
16846	36
16847	36
16848	36
16849	36
16850	36
16851	36
16852	36
16853	36
16854	36
16855	36
16856	36
16857	36
16858	36
16859	36
16860	36
16861	36
16862	36
16863	36
16864	36
16865	36
16866	36
16867	36
16868	36
16869	36
16870	36
16871	36
16872	36
16873	36
16874	36
16875	36
16876	36
16877	36
16878	36
16879	36
16880	36
16881	36
16882	36
16883	36
16884	36
16885	36
16886	36
16887	36
16888	36
16889	36
16890	36
16891	36
16892	36
16893	36
16894	36
16895	36
16896	36
16897	36
16898	36
16899	36
16900	36
16901	36
16902	36
16903	36
16904	36
16905	36
16906	36
16907	36
16908	36
16909	36
16910	36
16911	36
16912	36
16913	36
16914	36
16915	36
16916	36
16917	36
16918	36
16919	36
16920	36
16921	36
16922	36
16923	36
16924	36
16925	36
16926	36
16927	36
16928	36
16929	36
16930	36
16931	36
16932	36
16933	36
16934	36
16935	36
16936	36
16937	36
16938	36
16939	36
16940	36
16941	36
16942	36
16943	36
16944	36
16945	36
16946	36
16947	36
16948	36
16949	36
16950	36
16951	36
16952	36
16953	36
16954	36
16955	36
16956	36
16957	36
16958	36
16959	36
16960	36
16961	36
16962	36
16963	36
16964	36
16965	36
16966	36
16967	36
16968	36
16969	36
16970	36
16971	36
16972	36
16973	36
16974	36
16975	36
16976	36
16977	36
16978	36
16979	36
16980	36
16981	36
16982	36
16983	36
16984	36
16985	36
16986	36
16987	36
16988	36
16989	36
16990	36
16991	36
16992	36
16993	36
16994	36
16995	36
16996	36
16997	36
16998	36
16999	36
17000	36
17001	36
17002	36
17003	36
17004	36
17005	36
17006	36
17007	36
17008	36
17009	36
17010	36
17011	36
17012	36
17013	36
17014	36
17015	36
17016	36
17017	36
17018	36
17019	36
17020	36
17021	36
17022	36
17023	36
17024	36
17025	36
17026	36
17027	36
17028	36
17029	36
17030	36
17031	36
17032	36
17033	36
17034	36
17035	36
17036	36
17037	36
17038	36
17039	36
17040	36
17041	36
17042	36
17043	36
17044	36
17045	36
17046	36
17047	36
17048	36
17049	36
17050	36
17051	36
17052	36
17053	36
17054	36
17055	36
17056	36
17057	36
17058	36
17059	36
17060	36
17061	36
17062	36
17063	36
17064	36
17065	36
17066	36
17067	36
17068	36
17069	36
17070	36
17071	36
17072	36
17073	36
17074	36
17075	36
17076	36
17077	36
17078	36
17079	36
17080	36
17081	36
17082	36
17083	36
17084	36
17085	36
17086	36
17087	36
17088	36
17089	36
17090	36
17091	36
17092	36
17093	36
17094	36
17095	36
17096	36
17097	36
17098	36
17099	36
17100	36
17101	36
17102	36
17103	36
17104	36
17105	36
17106	36
17107	36
17108	36
17109	36
17110	36
17111	36
17112	36
17113	36
17114	36
17115	36
17116	36
17117	36
17118	36
17119	36
17120	36
17121	36
17122	36
17123	36
17124	36
17125	36
17126	36
17127	36
17128	36
17129	36
17130	36
17131	36
17132	36
17133	36
17134	36
17135	36
17136	36
17137	36
17138	36
17139	36
17140	36
17141	36
17142	36
17143	36
17144	36
17145	36
17146	36
17147	36
17148	36
17149	36
17150	36
17151	36
17152	36
17153	36
17154	36
17155	36
17156	36
17157	36
17158	36
17159	36
17160	36
17161	36
17162	36
17163	36
17164	36
17165	36
17166	36
17167	36
17168	36
17169	36
17170	36
17171	36
17172	36
17173	36
17174	36
17175	36
17176	36
17177	36
17178	36
17179	36
17180	36
17181	36
17182	36
17183	36
17184	36
17185	36
17186	36
17187	36
17188	36
17189	36
17190	36
17191	36
17192	36
17193	36
17194	36
17195	36
17196	36
17197	36
17198	36
17199	36
17200	36
17201	36
17202	36
17203	36
17204	36
17205	36
17206	36
17207	36
17208	36
17209	36
17210	36
17211	36
17212	36
17213	36
17214	36
17215	36
17216	36
17217	36
17218	36
17219	36
17220	36
17221	36
17222	36
17223	36
17224	36
17225	36
17226	36
17227	36
17228	36
17229	36
17230	36
17231	36
17232	36
17233	36
17234	36
17235	36
17236	36
17237	36
17238	36
17239	36
17240	36
17241	36
17242	36
17243	36
17244	36
17245	36
17246	36
17247	36
17248	36
17249	36
17250	36
17251	36
17252	36
17253	36
17254	36
17255	36
17256	36
17257	36
17258	36
17259	36
17260	36
17261	36
17262	36
17263	36
17264	36
17265	36
17266	36
17267	36
17268	36
17269	36
17270	36
17271	36
17272	36
17273	36
17274	36
17275	36
17276	36
17277	36
17278	36
17279	36
17280	36
17281	36
17282	36
17283	36
17284	36
17285	36
17286	36
17287	36
17288	36
17289	36
17290	36
17291	36
17292	36
17293	36
17294	36
17295	36
17296	36
17297	36
17298	36
17299	36
17300	36
17301	36
17302	36
17303	36
17304	36
17305	36
17306	36
17307	36
17308	36
17309	36
17310	36
17311	36
17312	36
17313	36
17314	36
17315	36
17316	36
17317	36
17318	36
17319	36
17320	36
17321	36
17322	36
17323	36
17324	36
17325	36
17326	36
17327	36
17328	36
17329	36
17330	36
17331	36
17332	36
17333	36
17334	36
17335	36
17336	36
17337	36
17338	36
17339	36
17340	36
17341	36
17342	36
17343	36
17344	36
17345	36
17346	36
17347	36
17348	36
17349	36
17350	36
17351	36
17352	36
17353	36
17354	36
17355	36
17356	36
17357	36
17358	36
17359	36
17360	36
17361	36
17362	36
17363	36
17364	36
17365	36
17366	36
17367	36
17368	36
17369	36
17370	36
17371	36
17372	36
17373	36
17374	36
17375	36
17376	36
17377	36
17378	36
17379	36
17380	36
17381	36
17382	36
17383	36
17384	36
17385	36
17386	36
17387	36
17388	36
17389	36
17390	36
17391	36
17392	36
17393	36
17394	36
17395	36
17396	36
17397	36
17398	36
17399	36
17400	36
17401	36
17402	36
17403	36
17404	36
17405	36
17406	36
17407	36
17408	36
17409	36
17410	36
17411	36
17412	36
17413	36
17414	36
17415	36
17416	36
17417	36
17418	36
17419	36
17420	36
17421	36
17422	36
17423	36
17424	36
17425	36
17426	36
17427	36
17428	36
17429	36
17430	36
17431	36
17432	36
17433	36
17434	36
17435	36
17436	36
17437	36
17438	36
17439	36
17440	36
17441	36
17442	36
17443	36
17444	36
17445	36
17446	36
17447	36
17448	36
17449	36
17450	36
17451	36
17452	36
17453	36
17454	36
17455	36
17456	36
17457	36
17458	36
17459	36
17460	36
17461	36
17462	36
17463	36
17464	36
17465	36
17466	36
17467	36
17468	36
17469	36
17470	36
17471	36
17472	36
17473	36
17474	36
17475	36
17476	36
17477	36
17478	36
17479	36
17480	36
17481	36
17482	36
17483	36
17484	36
17485	36
17486	36
17487	36
17488	36
17489	36
17490	36
17491	36
17492	36
17493	36
17494	36
17495	36
17496	36
17497	36
17498	36
17499	36
17500	36
17501	36
17502	36
17503	36
17504	36
17505	36
17506	36
17507	36
17508	36
17509	36
17510	36
17511	36
17512	36
17513	36
17514	36
17515	36
17516	36
17517	36
17518	36
17519	36
17520	36
17521	36
17522	36
17523	36
17524	36
17525	36
17526	36
17527	36
17528	36
17529	36
17530	36
17531	36
17532	36
17533	36
17534	36
17535	36
17536	36
17537	36
17538	36
17539	36
17540	36
17541	36
17542	36
17543	36
17544	36
17545	36
17546	36
17547	36
17548	36
17549	36
17550	36
17551	36
17552	36
17553	36
17554	36
17555	36
17556	36
17557	36
17558	36
17559	36
17560	36
17561	36
17562	36
17563	36
17564	36
17565	36
17566	36
17567	36
17568	36
17569	36
17570	36
17571	36
17572	36
17573	36
17574	36
17575	36
17576	36
17577	36
17578	36
17579	36
17580	36
17581	36
17582	36
17583	36
17584	36
17585	36
17586	36
17587	36
17588	36
17589	36
17590	36
17591	36
17592	36
17593	36
17594	36
17595	36
17596	36
17597	36
17598	36
17599	36
17600	36
17601	36
17602	36
17603	36
17604	36
17605	36
17606	36
17607	36
17608	36
17609	36
17610	36
17611	36
17612	36
17613	36
17614	36
17615	36
17616	36
17617	36
17618	36
17619	36
17620	36
17621	36
17622	36
17623	36
17624	36
17625	36
17626	36
17627	36
17628	36
17629	36
17630	36
17631	36
17632	36
17633	36
17634	36
17635	36
17636	36
17637	36
17638	36
17639	36
17640	36
17641	36
17642	36
17643	36
17644	36
17645	36
17646	36
17647	36
17648	36
17649	36
17650	36
17651	36
17652	36
17653	36
17654	36
17655	36
17656	36
17657	36
17658	36
17659	36
17660	36
17661	36
17662	36
17663	36
17664	36
17665	36
17666	36
17667	36
17668	36
17669	36
17670	36
17671	36
17672	36
17673	36
17674	36
17675	36
17676	36
17677	36
17678	36
17679	36
17680	36
17681	36
17682	36
17683	36
17684	36
17685	36
17686	36
17687	36
17688	36
17689	36
17690	36
17691	36
17692	36
17693	36
17694	36
17695	36
17696	36
17697	36
17698	36
17699	36
17700	36
17701	36
17702	36
17703	36
17704	36
17705	36
17706	36
17707	36
17708	36
17709	36
17710	36
17711	36
17712	36
17713	36
17714	36
17715	36
17716	36
17717	36
17718	36
17719	36
17720	36
17721	36
17722	36
17723	36
17724	36
17725	36
17726	36
17727	36
17728	36
17729	36
17730	36
17731	36
17732	36
17733	36
17734	36
17735	36
17736	36
17737	36
17738	36
17739	36
17740	36
17741	36
17742	36
17743	36
17744	36
17745	36
17746	36
17747	36
17748	36
17749	36
17750	36
17751	36
17752	36
17753	36
17754	36
17755	36
17756	36
17757	36
17758	36
17759	36
17760	36
17761	36
17762	36
17763	36
17764	36
17765	36
17766	36
17767	36
17768	36
17769	36
17770	36
17771	36
17772	36
17773	36
17774	36
17775	36
17776	36
17777	36
17778	36
17779	36
17780	36
17781	36
17782	36
17783	36
17784	36
17785	36
17786	36
17787	36
17788	36
17789	36
17790	36
17791	36
17792	36
17793	36
17794	36
17795	36
17796	36
17797	36
17798	36
17799	36
17800	36
17801	36
17802	36
17803	36
17804	36
17805	36
17806	36
17807	36
17808	36
17809	36
17810	36
17811	36
17812	36
17813	36
17814	36
17815	36
17816	36
17817	36
17818	36
17819	36
17820	36
17821	36
17822	36
17823	36
17824	36
17825	36
17826	36
17827	36
17828	36
17829	36
17830	36
17831	36
17832	36
17833	36
17834	36
17835	36
17836	36
17837	36
17838	36
17839	36
17840	36
17841	36
17842	36
17843	36
17844	36
17845	36
17846	36
17847	36
17848	36
17849	36
17850	36
17851	36
17852	36
17853	36
17854	36
17855	36
17856	36
17857	36
17858	36
17859	36
17860	36
17861	36
17862	36
17863	36
17864	36
17865	36
17866	36
17867	36
17868	36
17869	36
17870	36
17871	36
17872	36
17873	36
17874	36
17875	36
17876	36
17877	36
17878	36
17879	36
17880	36
17881	36
17882	36
17883	36
17884	36
17885	36
17886	36
17887	36
17888	36
17889	36
17890	36
17891	36
17892	36
17893	36
17894	36
17895	36
17896	36
17897	36
17898	36
17899	36
17900	36
17901	36
17902	36
17903	36
17904	36
17905	36
17906	36
17907	36
17908	36
17909	36
17910	36
17911	36
17912	36
17913	36
17914	36
17915	36
17916	36
17917	36
17918	36
17919	36
17920	36
17921	36
17922	36
17923	36
17924	36
17925	36
17926	36
17927	36
17928	36
17929	36
17930	36
17931	36
17932	36
17933	36
17934	36
17935	36
17936	36
17937	36
17938	36
17939	36
17940	36
17941	36
17942	36
17943	36
17944	36
17945	36
17946	36
17947	36
17948	36
17949	36
17950	36
17951	36
17952	36
17953	36
17954	36
17955	36
17956	36
17957	36
17958	36
17959	36
17960	36
17961	36
17962	36
17963	36
17964	36
17965	36
17966	36
17967	36
17968	36
17969	36
17970	36
17971	36
17972	36
17973	36
17974	36
17975	36
17976	36
17977	36
17978	36
17979	36
17980	36
17981	36
17982	36
17983	36
17984	36
17985	36
17986	36
17987	36
17988	36
17989	36
17990	36
17991	36
17992	36
17993	36
17994	36
17995	36
17996	36
17997	36
17998	36
17999	36
18000	36

==> data/with_restart/COMB/lwhle-c.1-grdy.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	1
8	2
9	2
10	2
11	2
12	2
13	2
14	2
15	2
16	2
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	4
27	4
28	4
29	4
30	4
31	5
32	5
33	5
34	5
35	5
36	5
37	5
38	5
39	6
40	6
41	6
42	6
43	6
44	6
45	6
46	6
47	6
48	6
49	6
50	6
51	6
52	7
53	7
54	7
55	7
56	7
57	7
58	7
59	7
60	8
61	8
62	8
63	8
64	8
65	8
66	8
67	8
68	8
69	8
70	8
71	8
72	8
73	8
74	8
75	8
76	9
77	9
78	9
79	9
80	9
81	9
82	9
83	9
84	9
85	10
86	10
87	10
88	10
89	10
90	10
91	10
92	10
93	10
94	10
95	10
96	10
97	10
98	10
99	10
100	10
101	10
102	11
103	11
104	11
105	11
106	11
107	11
108	11
109	11
110	11
111	11
112	11
113	11
114	11
115	11
116	11
117	11
118	11
119	11
120	11
121	11
122	11
123	11
124	11
125	11
126	12
127	12
128	12
129	13
130	13
131	13
132	13
133	13
134	13
135	13
136	13
137	13
138	13
139	13
140	13
141	13
142	13
143	13
144	13
145	13
146	13
147	13
148	13
149	13
150	13
151	13
152	13
153	13
154	13
155	13
156	13
157	13
158	13
159	13
160	13
161	13
162	13
163	13
164	13
165	14
166	14
167	14
168	14
169	14
170	14
171	14
172	14
173	14
174	14
175	14
176	14
177	14
178	14
179	14
180	14
181	14
182	14
183	14
184	14
185	14
186	14
187	14
188	14
189	14
190	15
191	15
192	15
193	15
194	15
195	15
196	15
197	15
198	15
199	16
200	16
201	16
202	16
203	16
204	16
205	16
206	16
207	16
208	16
209	16
210	16
211	16
212	16
213	16
214	16
215	16
216	16
217	17
218	17
219	17
220	17
221	17
222	17
223	17
224	17
225	18
226	18
227	18
228	19
229	19
230	19
231	19
232	19
233	19
234	19
235	19
236	19
237	19
238	19
239	19
240	19
241	19
242	19
243	19
244	19
245	19
246	19
247	19
248	19
249	19
250	19
251	19
252	19
253	19
254	19
255	19
256	19
257	19
258	19
259	19
260	19
261	19
262	19
263	19
264	19
265	19
266	19
267	19
268	19
269	19
270	19
271	19
272	19
273	19
274	19
275	19
276	19
277	19
278	19
279	19
280	19
281	19
282	19
283	19
284	19
285	19
286	19
287	19
288	19
289	19
290	19
291	19
292	19
293	19
294	19
295	19
296	19
297	19
298	19
299	19
300	19
301	19
302	19
303	19
304	19
305	19
306	19
307	19
308	19
309	19
310	19
311	19
312	19
313	19
314	19
315	19
316	19
317	19
318	19
319	19
320	19
321	19
322	19
323	19
324	19
325	19
326	19
327	19
328	19
329	19
330	19
331	19
332	19
333	19
334	19
335	19
336	19
337	19
338	19
339	19
340	19
341	19
342	19
343	19
344	19
345	19
346	19
347	19
348	19
349	19
350	19
351	19
352	19
353	19
354	19
355	19
356	19
357	19
358	19
359	19
360	19
361	19
362	19
363	19
364	19
365	19
366	19
367	19
368	19
369	19
370	19
371	19
372	19
373	19
374	19
375	19
376	19
377	19
378	19
379	19
380	19
381	19
382	19
383	19
384	19
385	19
386	19
387	19
388	20
389	20
390	20
391	20
392	20
393	20
394	20
395	20
396	20
397	20
398	20
399	20
400	20
401	20
402	20
403	20
404	20
405	20
406	20
407	20
408	20
409	20
410	20
411	20
412	20
413	20
414	20
415	20
416	20
417	20
418	20
419	20
420	20
421	20
422	20
423	20
424	20
425	20
426	20
427	20
428	20
429	20
430	20
431	20
432	20
433	20
434	20
435	20
436	20
437	20
438	20
439	20
440	20
441	20
442	20
443	20
444	20
445	20
446	20
447	20
448	20
449	20
450	20
451	20
452	20
453	20
454	20
455	20
456	20
457	20
458	20
459	20
460	20
461	20
462	20
463	20
464	20
465	20
466	21
467	21
468	21
469	21
470	21
471	21
472	21
473	21
474	21
475	21
476	21
477	21
478	21
479	21
480	21
481	21
482	21
483	21
484	21
485	21
486	22
487	22
488	22
489	22
490	22
491	22
492	22
493	22
494	22
495	22
496	22
497	22
498	22
499	22
500	22
501	22
502	22
503	22
504	22
505	22
506	22
507	22
508	22
509	22
510	22
511	22
512	22
513	22
514	22
515	22
516	22
517	22
518	22
519	22
520	22
521	22
522	22
523	22
524	22
525	22
526	22
527	22
528	22
529	22
530	22
531	22
532	22
533	22
534	22
535	22
536	22
537	22
538	22
539	22
540	22
541	22
542	22
543	23
544	23
545	23
546	23
547	23
548	23
549	23
550	23
551	23
552	23
553	23
554	23
555	23
556	23
557	23
558	23
559	23
560	23
561	23
562	23
563	23
564	23
565	23
566	23
567	23
568	23
569	23
570	23
571	23
572	23
573	23
574	23
575	23
576	23
577	23
578	23
579	23
580	23
581	23
582	23
583	23
584	23
585	23
586	23
587	23
588	23
589	23
590	23
591	23
592	23
593	23
594	23
595	23
596	23
597	23
598	23
599	23
600	23
601	23
602	23
603	23
604	23
605	23
606	23
607	23
608	23
609	23
610	23
611	23
612	23
613	23
614	23
615	23
616	23
617	23
618	23
619	23
620	23
621	23
622	23
623	23
624	23
625	23
626	23
627	23
628	23
629	23
630	23
631	23
632	23
633	23
634	23
635	23
636	23
637	23
638	23
639	23
640	23
641	23
642	23
643	23
644	23
645	23
646	23
647	23
648	23
649	23
650	23
651	23
652	23
653	23
654	23
655	23
656	23
657	23
658	23
659	23
660	23
661	23
662	23
663	23
664	23
665	23
666	23
667	23
668	23
669	23
670	23
671	23
672	23
673	23
674	23
675	23
676	23
677	23
678	23
679	23
680	23
681	23
682	23
683	23
684	23
685	23
686	23
687	23
688	23
689	23
690	23
691	23
692	23
693	23
694	23
695	23
696	23
697	23
698	23
699	23
700	23
701	23
702	23
703	23
704	23
705	23
706	23
707	23
708	23
709	23
710	23
711	23
712	23
713	23
714	23
715	23
716	23
717	23
718	23
719	23
720	23
721	23
722	23
723	23
724	23
725	23
726	23
727	23
728	23
729	23
730	23
731	23
732	23
733	23
734	23
735	23
736	23
737	23
738	23
739	23
740	23
741	23
742	23
743	23
744	23
745	23
746	23
747	23
748	23
749	23
750	23
751	23
752	23
753	24
754	24
755	24
756	24
757	24
758	24
759	24
760	24
761	24
762	24
763	24
764	24
765	24
766	24
767	24
768	24
769	24
770	24
771	24
772	24
773	24
774	24
775	24
776	24
777	24
778	24
779	24
780	24
781	24
782	24
783	24
784	24
785	24
786	24
787	24
788	24
789	24
790	24
791	24
792	24
793	24
794	24
795	24
796	25
797	25
798	25
799	25
800	25
801	27
802	27
803	27
804	27
805	27
806	27
807	27
808	27
809	27
810	27
811	27
812	27
813	27
814	27
815	27
816	27
817	27
818	27
819	27
820	27
821	27
822	27
823	27
824	27
825	27
826	27
827	27
828	27
829	27
830	27
831	27
832	27
833	27
834	27
835	27
836	27
837	27
838	27
839	27
840	27
841	27
842	27
843	27
844	27
845	27
846	27
847	27
848	27
849	27
850	27
851	27
852	27
853	27
854	27
855	27
856	27
857	27
858	27
859	27
860	27
861	27
862	27
863	27
864	27
865	28
866	28
867	28
868	28
869	28
870	28
871	28
872	28
873	28
874	28
875	28
876	28
877	28
878	28
879	28
880	28
881	28
882	28
883	28
884	28
885	28
886	28
887	28
888	28
889	28
890	28
891	28
892	28
893	28
894	28
895	28
896	28
897	28
898	28
899	28
900	28
901	28
902	28
903	28
904	28
905	28
906	28
907	28
908	28
909	28
910	28
911	28
912	28
913	28
914	28
915	28
916	28
917	28
918	28
919	28
920	28
921	28
922	28
923	28
924	28
925	28
926	28
927	28
928	28
929	28
930	28
931	28
932	28
933	28
934	28
935	28
936	28
937	28
938	28
939	28
940	28
941	28
942	28
943	28
944	28
945	28
946	28
947	28
948	28
949	28
950	28
951	28
952	28
953	28
954	28
955	28
956	28
957	28
958	28
959	28
960	28
961	28
962	28
963	28
964	28
965	28
966	28
967	28
968	28
969	28
970	28
971	28
972	28
973	28
974	28
975	28
976	28
977	28
978	28
979	28
980	28
981	28
982	28
983	28
984	28
985	28
986	28
987	28
988	28
989	28
990	28
991	28
992	28
993	28
994	28
995	28
996	28
997	28
998	28
999	28
1000	28
1001	28
1002	28
1003	28
1004	28
1005	28
1006	28
1007	28
1008	28
1009	28
1010	28
1011	28
1012	28
1013	28
1014	28
1015	28
1016	28
1017	28
1018	28
1019	28
1020	28
1021	28
1022	28
1023	28
1024	28
1025	28
1026	28
1027	28
1028	28
1029	28
1030	28
1031	28
1032	28
1033	28
1034	28
1035	28
1036	28
1037	28
1038	28
1039	28
1040	28
1041	28
1042	28
1043	28
1044	28
1045	28
1046	28
1047	28
1048	28
1049	28
1050	28
1051	28
1052	28
1053	28
1054	28
1055	28
1056	28
1057	28
1058	28
1059	28
1060	28
1061	28
1062	28
1063	28
1064	28
1065	28
1066	28
1067	28
1068	28
1069	28
1070	28
1071	28
1072	28
1073	28
1074	28
1075	28
1076	28
1077	28
1078	28
1079	28
1080	28
1081	28
1082	28
1083	28
1084	28
1085	28
1086	28
1087	28
1088	28
1089	28
1090	28
1091	28
1092	28
1093	28
1094	28
1095	28
1096	28
1097	28
1098	28
1099	28
1100	28
1101	28
1102	28
1103	28
1104	28
1105	28
1106	28
1107	28
1108	28
1109	28
1110	28
1111	28
1112	28
1113	28
1114	28
1115	28
1116	28
1117	28
1118	28
1119	28
1120	28
1121	28
1122	28
1123	28
1124	28
1125	28
1126	28
1127	28
1128	28
1129	28
1130	28
1131	28
1132	28
1133	28
1134	28
1135	28
1136	28
1137	28
1138	28
1139	28
1140	28
1141	28
1142	28
1143	28
1144	28
1145	28
1146	28
1147	28
1148	28
1149	28
1150	28
1151	28
1152	28
1153	28
1154	28
1155	28
1156	28
1157	28
1158	28
1159	28
1160	28
1161	28
1162	28
1163	28
1164	28
1165	28
1166	28
1167	28
1168	28
1169	28
1170	28
1171	28
1172	28
1173	28
1174	28
1175	28
1176	28
1177	28
1178	28
1179	28
1180	28
1181	28
1182	28
1183	28
1184	28
1185	28
1186	28
1187	28
1188	28
1189	28
1190	28
1191	28
1192	28
1193	28
1194	28
1195	28
1196	28
1197	28
1198	28
1199	28
1200	28
1201	28
1202	28
1203	28
1204	28
1205	28
1206	28
1207	28
1208	28
1209	28
1210	28
1211	28
1212	28
1213	28
1214	28
1215	28
1216	28
1217	28
1218	28
1219	28
1220	28
1221	28
1222	28
1223	28
1224	28
1225	28
1226	28
1227	28
1228	28
1229	28
1230	28
1231	28
1232	28
1233	28
1234	28
1235	28
1236	28
1237	28
1238	28
1239	28
1240	28
1241	28
1242	28
1243	28
1244	28
1245	28
1246	28
1247	28
1248	28
1249	28
1250	28
1251	28
1252	28
1253	28
1254	28
1255	28
1256	28
1257	28
1258	29
1259	29
1260	29
1261	29
1262	29
1263	29
1264	29
1265	29
1266	29
1267	29
1268	29
1269	29
1270	29
1271	29
1272	29
1273	29
1274	29
1275	29
1276	29
1277	29
1278	29
1279	29
1280	29
1281	29
1282	29
1283	29
1284	29
1285	29
1286	29
1287	29
1288	29
1289	29
1290	29
1291	29
1292	29
1293	29
1294	29
1295	29
1296	29
1297	29
1298	29
1299	29
1300	29
1301	29
1302	29
1303	29
1304	29
1305	29
1306	29
1307	29
1308	29
1309	29
1310	29
1311	29
1312	29
1313	29
1314	29
1315	29
1316	29
1317	29
1318	29
1319	29
1320	29
1321	29
1322	29
1323	29
1324	29
1325	29
1326	29
1327	29
1328	29
1329	29
1330	29
1331	29
1332	29
1333	29
1334	29
1335	29
1336	29
1337	29
1338	29
1339	29
1340	29
1341	29
1342	29
1343	29
1344	29
1345	29
1346	29
1347	29
1348	29
1349	29
1350	29
1351	29
1352	29
1353	29
1354	29
1355	29
1356	29
1357	29
1358	29
1359	29
1360	29
1361	29
1362	29
1363	29
1364	29
1365	29
1366	29
1367	29
1368	29
1369	29
1370	29
1371	29
1372	29
1373	29
1374	29
1375	29
1376	29
1377	29
1378	29
1379	29
1380	29
1381	29
1382	29
1383	29
1384	29
1385	29
1386	29
1387	29
1388	29
1389	29
1390	29
1391	29
1392	29
1393	29
1394	29
1395	29
1396	30
1397	30
1398	30
1399	30
1400	30
1401	30
1402	30
1403	30
1404	30
1405	30
1406	30
1407	30
1408	30
1409	30
1410	30
1411	30
1412	30
1413	30
1414	30
1415	30
1416	30
1417	30
1418	30
1419	30
1420	30
1421	30
1422	30
1423	30
1424	30
1425	30
1426	31
1427	31
1428	31
1429	31
1430	31
1431	31
1432	31
1433	31
1434	31
1435	31
1436	31
1437	31
1438	31
1439	31
1440	31
1441	31
1442	31
1443	31
1444	31
1445	31
1446	31
1447	31
1448	31
1449	31
1450	31
1451	31
1452	31
1453	31
1454	31
1455	31
1456	31
1457	31
1458	31
1459	31
1460	31
1461	31
1462	31
1463	31
1464	31
1465	31
1466	31
1467	31
1468	31
1469	31
1470	31
1471	31
1472	31
1473	31
1474	31
1475	31
1476	31
1477	31
1478	31
1479	31
1480	31
1481	31
1482	31
1483	31
1484	31
1485	31
1486	31
1487	31
1488	31
1489	31
1490	31
1491	31
1492	31
1493	31
1494	31
1495	31
1496	31
1497	31
1498	31
1499	31
1500	31
1501	31
1502	31
1503	31
1504	31
1505	31
1506	31
1507	31
1508	31
1509	31
1510	31
1511	31
1512	31
1513	31
1514	31
1515	31
1516	31
1517	31
1518	31
1519	31
1520	31
1521	31
1522	31
1523	31
1524	31
1525	31
1526	31
1527	31
1528	31
1529	31
1530	31
1531	31
1532	31
1533	31
1534	31
1535	31
1536	31
1537	31
1538	31
1539	31
1540	31
1541	31
1542	31
1543	31
1544	31
1545	31
1546	31
1547	31
1548	31
1549	31
1550	31
1551	31
1552	31
1553	31
1554	31
1555	31
1556	31
1557	31
1558	31
1559	31
1560	31
1561	31
1562	31
1563	31
1564	31
1565	31
1566	31
1567	31
1568	31
1569	31
1570	31
1571	31
1572	31
1573	31
1574	31
1575	31
1576	31
1577	31
1578	31
1579	31
1580	31
1581	31
1582	31
1583	31
1584	31
1585	31
1586	31
1587	31
1588	31
1589	31
1590	31
1591	31
1592	31
1593	31
1594	31
1595	31
1596	31
1597	31
1598	31
1599	31
1600	31
1601	31
1602	31
1603	31
1604	31
1605	31
1606	31
1607	31
1608	31
1609	31
1610	31
1611	31
1612	31
1613	31
1614	31
1615	31
1616	31
1617	31
1618	31
1619	31
1620	31
1621	31
1622	31
1623	31
1624	31
1625	31
1626	31
1627	31
1628	31
1629	31
1630	31
1631	31
1632	31
1633	31
1634	31
1635	31
1636	31
1637	31
1638	31
1639	31
1640	31
1641	31
1642	31
1643	31
1644	31
1645	31
1646	31
1647	31
1648	31
1649	31
1650	31
1651	31
1652	31
1653	31
1654	31
1655	31
1656	31
1657	31
1658	31
1659	31
1660	31
1661	31
1662	31
1663	31
1664	31
1665	31
1666	31
1667	31
1668	31
1669	31
1670	31
1671	31
1672	31
1673	31
1674	31
1675	31
1676	31
1677	31
1678	31
1679	31
1680	31
1681	31
1682	31
1683	31
1684	31
1685	31
1686	31
1687	31
1688	31
1689	31
1690	31
1691	31
1692	31
1693	31
1694	31
1695	31
1696	31
1697	31
1698	31
1699	31
1700	31
1701	31
1702	31
1703	31
1704	31
1705	31
1706	31
1707	31
1708	31
1709	31
1710	31
1711	31
1712	31
1713	31
1714	31
1715	31
1716	31
1717	31
1718	31
1719	31
1720	31
1721	31
1722	31
1723	31
1724	31
1725	31
1726	31
1727	31
1728	31
1729	31
1730	31
1731	31
1732	31
1733	31
1734	31
1735	31
1736	31
1737	31
1738	31
1739	31
1740	31
1741	31
1742	31
1743	31
1744	31
1745	31
1746	31
1747	31
1748	31
1749	31
1750	31
1751	31
1752	31
1753	31
1754	31
1755	31
1756	31
1757	31
1758	31
1759	31
1760	31
1761	31
1762	31
1763	31
1764	31
1765	31
1766	31
1767	31
1768	31
1769	31
1770	31
1771	31
1772	31
1773	31
1774	31
1775	31
1776	31
1777	31
1778	31
1779	31
1780	31
1781	31
1782	31
1783	31
1784	31
1785	31
1786	31
1787	31
1788	31
1789	31
1790	31
1791	31
1792	31
1793	31
1794	31
1795	31
1796	31
1797	31
1798	31
1799	31
1800	31
1801	31
1802	31
1803	31
1804	31
1805	31
1806	31
1807	31
1808	31
1809	31
1810	31
1811	31
1812	31
1813	31
1814	31
1815	31
1816	31
1817	31
1818	31
1819	32
1820	32
1821	32
1822	32
1823	32
1824	32
1825	32
1826	32
1827	32
1828	32
1829	32
1830	32
1831	32
1832	32
1833	32
1834	32
1835	32
1836	32
1837	32
1838	32
1839	32
1840	32
1841	32
1842	32
1843	32
1844	32
1845	32
1846	32
1847	32
1848	32
1849	32
1850	32
1851	32
1852	32
1853	32
1854	32
1855	32
1856	32
1857	32
1858	32
1859	32
1860	32
1861	32
1862	32
1863	32
1864	32
1865	32
1866	32
1867	32
1868	32
1869	32
1870	32
1871	32
1872	32
1873	32
1874	32
1875	32
1876	32
1877	32
1878	32
1879	32
1880	32
1881	32
1882	32
1883	32
1884	32
1885	32
1886	32
1887	32
1888	32
1889	32
1890	32
1891	32
1892	32
1893	32
1894	32
1895	32
1896	32
1897	32
1898	32
1899	32
1900	32
1901	32
1902	32
1903	32
1904	32
1905	32
1906	32
1907	32
1908	32
1909	32
1910	32
1911	32
1912	32
1913	32
1914	32
1915	32
1916	32
1917	32
1918	32
1919	32
1920	32
1921	32
1922	32
1923	32
1924	32
1925	32
1926	32
1927	32
1928	32
1929	32
1930	32
1931	32
1932	32
1933	32
1934	32
1935	32
1936	32
1937	32
1938	32
1939	32
1940	32
1941	32
1942	32
1943	32
1944	32
1945	32
1946	32
1947	32
1948	32
1949	32
1950	32
1951	32
1952	32
1953	32
1954	32
1955	32
1956	32
1957	32
1958	32
1959	32
1960	32
1961	32
1962	32
1963	32
1964	32
1965	32
1966	32
1967	32
1968	32
1969	32
1970	32
1971	32
1972	32
1973	32
1974	32
1975	32
1976	32
1977	32
1978	32
1979	32
1980	32
1981	32
1982	32
1983	32
1984	32
1985	32
1986	32
1987	32
1988	32
1989	32
1990	33
1991	33
1992	33
1993	33
1994	33
1995	33
1996	33
1997	33
1998	33
1999	33
2000	33
2001	33
2002	33
2003	33
2004	33
2005	33
2006	33
2007	33
2008	33
2009	33
2010	33
2011	33
2012	33
2013	33
2014	33
2015	33
2016	33
2017	33
2018	33
2019	33
2020	33
2021	33
2022	33
2023	33
2024	33
2025	33
2026	33
2027	33
2028	34
2029	34
2030	34
2031	34
2032	34
2033	34
2034	34
2035	34
2036	34
2037	34
2038	34
2039	34
2040	34
2041	34
2042	34
2043	34
2044	34
2045	34
2046	34
2047	34
2048	34
2049	34
2050	34
2051	34
2052	34
2053	34
2054	34
2055	34
2056	34
2057	34
2058	34
2059	34
2060	34
2061	34
2062	34
2063	34
2064	34
2065	34
2066	34
2067	34
2068	34
2069	34
2070	34
2071	34
2072	34
2073	34
2074	34
2075	34
2076	34
2077	34
2078	34
2079	34
2080	34
2081	34
2082	34
2083	34
2084	34
2085	34
2086	34
2087	34
2088	34
2089	34
2090	34
2091	34
2092	34
2093	34
2094	34
2095	34
2096	34
2097	34
2098	34
2099	34
2100	34
2101	34
2102	34
2103	34
2104	34
2105	34
2106	34
2107	34
2108	34
2109	34
2110	34
2111	34
2112	34
2113	34
2114	34
2115	34
2116	34
2117	34
2118	34
2119	34
2120	34
2121	34
2122	34
2123	34
2124	34
2125	34
2126	34
2127	34
2128	34
2129	34
2130	34
2131	34
2132	34
2133	34
2134	34
2135	34
2136	34
2137	34
2138	34
2139	34
2140	34
2141	34
2142	34
2143	34
2144	34
2145	34
2146	34
2147	34
2148	34
2149	34
2150	34
2151	34
2152	34
2153	34
2154	34
2155	34
2156	34
2157	34
2158	34
2159	34
2160	34
2161	34
2162	34
2163	34
2164	34
2165	34
2166	34
2167	34
2168	34
2169	34
2170	34
2171	34
2172	34
2173	34
2174	34
2175	34
2176	34
2177	34
2178	34
2179	34
2180	34
2181	34
2182	34
2183	34
2184	34
2185	34
2186	34
2187	34
2188	34
2189	34
2190	34
2191	34
2192	34
2193	34
2194	34
2195	34
2196	34
2197	34
2198	34
2199	34
2200	34
2201	34
2202	34
2203	34
2204	34
2205	34
2206	34
2207	34
2208	34
2209	34
2210	34
2211	34
2212	34
2213	34
2214	34
2215	34
2216	34
2217	34
2218	34
2219	34
2220	34
2221	34
2222	34
2223	34
2224	34
2225	34
2226	34
2227	34
2228	34
2229	34
2230	34
2231	34
2232	34
2233	34
2234	34
2235	34
2236	34
2237	34
2238	34
2239	34
2240	34
2241	34
2242	34
2243	34
2244	34
2245	34
2246	34
2247	34
2248	34
2249	34
2250	34
2251	34
2252	34
2253	34
2254	34
2255	34
2256	34
2257	34
2258	34
2259	34
2260	34
2261	34
2262	34
2263	34
2264	34
2265	34
2266	34
2267	34
2268	34
2269	34
2270	34
2271	34
2272	34
2273	34
2274	34
2275	34
2276	34
2277	34
2278	34
2279	34
2280	34
2281	34
2282	34
2283	34
2284	34
2285	34
2286	34
2287	34
2288	34
2289	34
2290	34
2291	34
2292	34
2293	34
2294	34
2295	34
2296	34
2297	34
2298	34
2299	34
2300	34
2301	34
2302	34
2303	34
2304	34
2305	34
2306	35
2307	35
2308	35
2309	35
2310	35
2311	35
2312	35
2313	35
2314	35
2315	35
2316	35
2317	35
2318	35
2319	35
2320	35
2321	35
2322	35
2323	35
2324	35
2325	35
2326	35
2327	35
2328	35
2329	35
2330	35
2331	35
2332	35
2333	35
2334	35
2335	35
2336	35
2337	35
2338	35
2339	35
2340	35
2341	35
2342	35
2343	35
2344	35
2345	35
2346	35
2347	35
2348	35
2349	35
2350	35
2351	35
2352	35
2353	35
2354	35
2355	35
2356	35
2357	35
2358	35
2359	35
2360	35
2361	35
2362	35
2363	35
2364	35
2365	35
2366	35
2367	35
2368	35
2369	35
2370	35
2371	35
2372	35
2373	35
2374	35
2375	35
2376	35
2377	35
2378	35
2379	35
2380	35
2381	35
2382	35
2383	35
2384	35
2385	35
2386	35
2387	35
2388	35
2389	35
2390	35
2391	35
2392	35
2393	35
2394	35
2395	35
2396	35
2397	35
2398	35
2399	35
2400	35
2401	35
2402	35
2403	35
2404	35
2405	35
2406	35
2407	35
2408	35
2409	35
2410	35
2411	35
2412	35
2413	35
2414	35
2415	35
2416	35
2417	35
2418	35
2419	35
2420	35
2421	35
2422	35
2423	35
2424	35
2425	35
2426	35
2427	35
2428	35
2429	35
2430	35
2431	35
2432	35
2433	35
2434	35
2435	35
2436	35
2437	35
2438	35
2439	35
2440	35
2441	35
2442	35
2443	35
2444	35
2445	35
2446	35
2447	35
2448	35
2449	35
2450	35
2451	35
2452	35
2453	35
2454	35
2455	35
2456	35
2457	35
2458	35
2459	35
2460	35
2461	35
2462	35
2463	35
2464	35
2465	35
2466	35
2467	35
2468	35
2469	35
2470	35
2471	35
2472	35
2473	35
2474	35
2475	35
2476	35
2477	35
2478	35
2479	35
2480	35
2481	35
2482	35
2483	35
2484	35
2485	35
2486	35
2487	35
2488	35
2489	35
2490	35
2491	35
2492	35
2493	35
2494	35
2495	35
2496	35
2497	35
2498	35
2499	35
2500	35
2501	35
2502	35
2503	35
2504	35
2505	35
2506	35
2507	35
2508	35
2509	36
2510	36
2511	36
2512	36
2513	36
2514	36
2515	36
2516	36
2517	36
2518	36
2519	36
2520	36
2521	36
2522	36
2523	36
2524	36
2525	36
2526	36
2527	36
2528	36
2529	36
2530	36
2531	36
2532	36
2533	36
2534	36
2535	36
2536	36
2537	36
2538	36
2539	36
2540	36
2541	36
2542	36
2543	36
2544	36
2545	36
2546	36
2547	36
2548	36
2549	36
2550	36
2551	36
2552	36
2553	36
2554	36
2555	36
2556	36
2557	36
2558	36
2559	36
2560	36
2561	36
2562	36
2563	36
2564	36
2565	36
2566	36
2567	36
2568	36
2569	36
2570	36
2571	36
2572	36
2573	36
2574	36
2575	36
2576	36
2577	36
2578	36
2579	36
2580	36
2581	36
2582	36
2583	36
2584	36
2585	36
2586	36
2587	36
2588	36
2589	36
2590	36
2591	36
2592	36
2593	36
2594	36
2595	36
2596	36
2597	36
2598	36
2599	36
2600	36
2601	36
2602	36
2603	36
2604	36
2605	36
2606	36
2607	36
2608	36
2609	36
2610	36
2611	36
2612	36
2613	36
2614	36
2615	36
2616	36
2617	36
2618	36
2619	36
2620	36
2621	36
2622	36
2623	36
2624	36
2625	36
2626	36
2627	36
2628	36
2629	36
2630	36
2631	36
2632	36
2633	36
2634	36
2635	36
2636	36
2637	36
2638	36
2639	36
2640	36
2641	36
2642	36
2643	36
2644	36
2645	36
2646	36
2647	36
2648	36
2649	36
2650	36
2651	36
2652	36
2653	36
2654	36
2655	36
2656	36
2657	36
2658	36
2659	36
2660	36
2661	36
2662	36
2663	36
2664	36
2665	36
2666	36
2667	36
2668	36
2669	36
2670	36
2671	36
2672	36
2673	36
2674	36
2675	36
2676	36
2677	36
2678	36
2679	36
2680	36
2681	36
2682	36
2683	36
2684	36
2685	36
2686	36
2687	36
2688	36
2689	36
2690	36
2691	36
2692	36
2693	36
2694	36
2695	36
2696	36
2697	36
2698	36
2699	36
2700	36
2701	36
2702	36
2703	36
2704	36
2705	36
2706	36
2707	36
2708	36
2709	36
2710	36
2711	36
2712	36
2713	36
2714	36
2715	36
2716	36
2717	36
2718	36
2719	36
2720	36
2721	36
2722	36
2723	36
2724	36
2725	36
2726	36
2727	36
2728	36
2729	36
2730	36
2731	36
2732	36
2733	36
2734	36
2735	36
2736	36
2737	36
2738	36
2739	36
2740	36
2741	36
2742	36
2743	36
2744	36
2745	36
2746	36
2747	36
2748	36
2749	36
2750	36
2751	36
2752	36
2753	36
2754	36
2755	36
2756	36
2757	36
2758	36
2759	36
2760	36
2761	36
2762	36
2763	36
2764	36
2765	36
2766	36
2767	36
2768	36
2769	36
2770	36
2771	36
2772	36
2773	36
2774	36
2775	36
2776	36
2777	36
2778	36
2779	36
2780	36
2781	36
2782	36
2783	36
2784	36
2785	36
2786	36
2787	36
2788	36
2789	36
2790	36
2791	36
2792	36
2793	36
2794	36
2795	36
2796	36
2797	36
2798	36
2799	36
2800	36
2801	36
2802	36
2803	36
2804	36
2805	36
2806	36
2807	36
2808	36
2809	36
2810	36
2811	36
2812	36
2813	36
2814	36
2815	36
2816	36
2817	36
2818	36
2819	36
2820	36
2821	36
2822	36
2823	36
2824	36
2825	36
2826	36
2827	36
2828	36
2829	36
2830	36
2831	36
2832	36
2833	36
2834	36
2835	36
2836	36
2837	36
2838	36
2839	36
2840	36
2841	36
2842	36
2843	36
2844	36
2845	36
2846	36
2847	36
2848	36
2849	36
2850	36
2851	36
2852	36
2853	36
2854	36
2855	36
2856	36
2857	36
2858	36
2859	36
2860	36
2861	36
2862	36
2863	36
2864	36
2865	36
2866	36
2867	36
2868	36
2869	36
2870	36
2871	36
2872	36
2873	36
2874	36
2875	36
2876	36
2877	36
2878	36
2879	36
2880	36
2881	36
2882	36
2883	36
2884	36
2885	36
2886	36
2887	36
2888	36
2889	36
2890	36
2891	36
2892	36
2893	36
2894	36
2895	36
2896	36
2897	36
2898	36
2899	36
2900	36
2901	36
2902	36
2903	36
2904	36
2905	36
2906	36
2907	36
2908	36
2909	36
2910	36
2911	36
2912	36
2913	36
2914	36
2915	36
2916	36
2917	36
2918	36
2919	36
2920	36
2921	36
2922	36
2923	36
2924	36
2925	36
2926	36
2927	36
2928	36
2929	36
2930	36
2931	36
2932	36
2933	36
2934	36
2935	36
2936	36
2937	36
2938	36
2939	36
2940	36
2941	36
2942	36
2943	36
2944	36
2945	36
2946	36
2947	36
2948	36
2949	36
2950	36
2951	36
2952	36
2953	36
2954	36
2955	36
2956	36
2957	36
2958	36
2959	36
2960	36
2961	36
2962	36
2963	36
2964	36
2965	36
2966	36
2967	36
2968	36
2969	36
2970	36
2971	36
2972	36
2973	36
2974	36
2975	36
2976	36
2977	36
2978	36
2979	36
2980	36
2981	36
2982	36
2983	36
2984	36
2985	36
2986	36
2987	36
2988	36
2989	36
2990	36
2991	36
2992	36
2993	36
2994	36
2995	36
2996	36
2997	36
2998	36
2999	36
3000	36
3001	36
3002	36
3003	36
3004	36
3005	36
3006	36
3007	36
3008	36
3009	36
3010	36
3011	36
3012	36
3013	36
3014	36
3015	36
3016	36
3017	36
3018	36
3019	36
3020	36
3021	36
3022	36
3023	36
3024	36
3025	36
3026	36
3027	36
3028	36
3029	36
3030	36
3031	36
3032	36
3033	36
3034	36
3035	36
3036	36
3037	36
3038	36
3039	36
3040	36
3041	36
3042	36
3043	36
3044	36
3045	36
3046	36
3047	36
3048	36
3049	36
3050	36
3051	36
3052	36
3053	36
3054	36
3055	36
3056	36
3057	36
3058	36
3059	36
3060	36
3061	36
3062	36
3063	36
3064	36
3065	36
3066	36
3067	36
3068	36
3069	36
3070	36
3071	36
3072	36
3073	36
3074	36
3075	36
3076	36
3077	36
3078	36
3079	36
3080	36
3081	36
3082	36
3083	36
3084	36
3085	36
3086	36
3087	36
3088	36
3089	36
3090	36
3091	36
3092	36
3093	36
3094	36
3095	36
3096	36
3097	36
3098	36
3099	36
3100	36
3101	36
3102	36
3103	36
3104	36
3105	36
3106	36
3107	36
3108	36
3109	36
3110	36
3111	36
3112	36
3113	36
3114	36
3115	36
3116	36
3117	36
3118	36
3119	36
3120	36
3121	36
3122	36
3123	36
3124	36
3125	36
3126	36
3127	36
3128	36
3129	36
3130	36
3131	36
3132	36
3133	36
3134	36
3135	36
3136	36
3137	36
3138	36
3139	36
3140	36
3141	36
3142	36
3143	36
3144	36
3145	36
3146	36
3147	36
3148	36
3149	36
3150	36
3151	36
3152	36
3153	36
3154	36
3155	36
3156	36
3157	36
3158	36
3159	36
3160	36
3161	36
3162	36
3163	36
3164	36
3165	36
3166	36
3167	36
3168	36
3169	36
3170	36
3171	36
3172	36
3173	36
3174	36
3175	36
3176	36
3177	36
3178	36
3179	36
3180	36
3181	36
3182	36
3183	36
3184	36
3185	36
3186	36
3187	36
3188	36
3189	36
3190	36
3191	36
3192	36
3193	36
3194	36
3195	36
3196	36
3197	36
3198	36
3199	36
3200	36
3201	36
3202	36
3203	36
3204	36
3205	36
3206	36
3207	36
3208	36
3209	36
3210	36
3211	36
3212	36
3213	36
3214	36
3215	36
3216	36
3217	36
3218	36
3219	36
3220	36
3221	36
3222	36
3223	36
3224	36
3225	36
3226	36
3227	36
3228	36
3229	36
3230	36
3231	36
3232	36
3233	36
3234	36
3235	36
3236	36
3237	36
3238	36
3239	36
3240	36
3241	36
3242	36
3243	36
3244	36
3245	36
3246	36
3247	36
3248	36
3249	36
3250	36
3251	36
3252	36
3253	36
3254	36
3255	36
3256	36
3257	36
3258	36
3259	36
3260	36
3261	36
3262	36
3263	36
3264	36
3265	36
3266	36
3267	36
3268	36
3269	36
3270	36
3271	36
3272	36
3273	36
3274	36
3275	36
3276	36
3277	36
3278	36
3279	36
3280	36
3281	36
3282	36
3283	36
3284	36
3285	36
3286	36
3287	36
3288	36
3289	36
3290	36
3291	36
3292	36
3293	36
3294	36
3295	36
3296	36
3297	36
3298	36
3299	36
3300	36
3301	36
3302	36
3303	36
3304	36
3305	36
3306	36
3307	36
3308	36
3309	36
3310	36
3311	36
3312	36
3313	36
3314	36
3315	36
3316	36
3317	36
3318	36
3319	36
3320	36
3321	36
3322	36
3323	36
3324	36
3325	36
3326	36
3327	36
3328	36
3329	36
3330	36
3331	36
3332	36
3333	36
3334	36
3335	36
3336	36
3337	36
3338	36
3339	36
3340	36
3341	36
3342	36
3343	36
3344	36
3345	36
3346	36
3347	36
3348	36
3349	36
3350	36
3351	36
3352	36
3353	36
3354	36
3355	36
3356	36
3357	36
3358	36
3359	36
3360	36
3361	36
3362	36
3363	36
3364	36
3365	36
3366	37
3367	37
3368	37
3369	37
3370	37
3371	37
3372	37
3373	37
3374	37
3375	37
3376	37
3377	37
3378	37
3379	37
3380	37
3381	37
3382	37
3383	37
3384	37
3385	37
3386	37
3387	37
3388	37
3389	37
3390	37
3391	37
3392	37
3393	37
3394	37
3395	37
3396	37
3397	37
3398	37
3399	37
3400	37
3401	37
3402	37
3403	37
3404	37
3405	37
3406	37
3407	37
3408	37
3409	37
3410	37
3411	37
3412	37
3413	37
3414	37
3415	37
3416	37
3417	37
3418	37
3419	37
3420	37
3421	37
3422	37
3423	37
3424	37
3425	37
3426	37
3427	37
3428	37
3429	37
3430	37
3431	37
3432	37
3433	37
3434	37
3435	37
3436	37
3437	37
3438	37
3439	37
3440	37
3441	37
3442	37
3443	37
3444	37
3445	37
3446	37
3447	37
3448	37
3449	37
3450	37
3451	37
3452	37
3453	37
3454	37
3455	37
3456	37
3457	37
3458	37
3459	37
3460	37
3461	37
3462	37
3463	37
3464	37
3465	37
3466	37
3467	37
3468	37
3469	37
3470	37
3471	37
3472	37
3473	37
3474	37
3475	37
3476	37
3477	37
3478	37
3479	37
3480	37
3481	37
3482	37
3483	37
3484	37
3485	37
3486	37
3487	37
3488	37
3489	37
3490	37
3491	37
3492	37
3493	37
3494	37
3495	37
3496	37
3497	37
3498	37
3499	37
3500	37
3501	37
3502	37
3503	37
3504	37
3505	37
3506	37
3507	37
3508	37
3509	37
3510	37
3511	37
3512	37
3513	37
3514	37
3515	37
3516	37
3517	37
3518	37
3519	37
3520	37
3521	37
3522	37
3523	37
3524	37
3525	37
3526	37
3527	37
3528	37
3529	37
3530	37
3531	37
3532	37
3533	37
3534	37
3535	37
3536	37
3537	37
3538	37
3539	37
3540	37
3541	37
3542	37
3543	37
3544	37
3545	37
3546	37
3547	37
3548	37
3549	37
3550	37
3551	37
3552	37
3553	37
3554	37
3555	37
3556	37
3557	37
3558	37
3559	37
3560	37
3561	37
3562	37
3563	37
3564	37
3565	37
3566	37
3567	37
3568	37
3569	37
3570	37
3571	37
3572	37
3573	37
3574	37
3575	37
3576	37
3577	37
3578	37
3579	37
3580	37
3581	37
3582	37
3583	37
3584	37
3585	37
3586	37
3587	37
3588	37
3589	37
3590	37
3591	37
3592	37
3593	37
3594	37
3595	37
3596	37
3597	37
3598	37
3599	37
3600	37
3601	37
3602	37
3603	37
3604	37
3605	37
3606	37
3607	37
3608	37
3609	37
3610	37
3611	37
3612	37
3613	37
3614	37
3615	37
3616	37
3617	37
3618	37
3619	37
3620	37
3621	37
3622	37
3623	37
3624	37
3625	37
3626	37
3627	37
3628	37
3629	37
3630	37
3631	37
3632	37
3633	37
3634	37
3635	37
3636	37
3637	37
3638	37
3639	37
3640	37
3641	37
3642	37
3643	37
3644	37
3645	37
3646	37
3647	37
3648	37
3649	37
3650	37
3651	37
3652	37
3653	37
3654	37
3655	37
3656	37
3657	37
3658	37
3659	37
3660	37
3661	37
3662	37
3663	37
3664	37
3665	37
3666	37
3667	37
3668	37
3669	37
3670	37
3671	37
3672	37
3673	37
3674	37
3675	37
3676	37
3677	37
3678	37
3679	37
3680	37
3681	37
3682	37
3683	37
3684	37
3685	37
3686	37
3687	37
3688	37
3689	37
3690	37
3691	37
3692	37
3693	37
3694	37
3695	37
3696	37
3697	37
3698	37
3699	37
3700	37
3701	37
3702	37
3703	37
3704	37
3705	37
3706	37
3707	37
3708	37
3709	37
3710	37
3711	37
3712	37
3713	37
3714	37
3715	37
3716	37
3717	37
3718	37
3719	37
3720	37
3721	37
3722	37
3723	37
3724	37
3725	37
3726	37
3727	37
3728	37
3729	37
3730	37
3731	37
3732	37
3733	37
3734	37
3735	37
3736	37
3737	37
3738	37
3739	37
3740	37
3741	37
3742	37
3743	37
3744	37
3745	37
3746	37
3747	37
3748	37
3749	37
3750	37
3751	37
3752	37
3753	37
3754	37
3755	37
3756	37
3757	37
3758	37
3759	37
3760	37
3761	37
3762	37
3763	37
3764	37
3765	37
3766	37
3767	37
3768	37
3769	37
3770	37
3771	37
3772	37
3773	37
3774	37
3775	37
3776	37
3777	37
3778	37
3779	37
3780	37
3781	37
3782	37
3783	37
3784	37
3785	37
3786	37
3787	37
3788	37
3789	37
3790	37
3791	37
3792	37
3793	37
3794	37
3795	37
3796	37
3797	37
3798	37
3799	37
3800	37
3801	37
3802	37
3803	37
3804	37
3805	37
3806	37
3807	37
3808	37
3809	37
3810	37
3811	37
3812	37
3813	37
3814	37
3815	37
3816	37
3817	37
3818	37
3819	37
3820	37
3821	37
3822	37
3823	37
3824	37
3825	37
3826	37
3827	37
3828	37
3829	37
3830	37
3831	37
3832	37
3833	37
3834	37
3835	37
3836	37
3837	37
3838	37
3839	37
3840	37
3841	37
3842	37
3843	37
3844	37
3845	37
3846	37
3847	37
3848	37
3849	37
3850	37
3851	37
3852	37
3853	37
3854	37
3855	37
3856	37
3857	37
3858	37
3859	37
3860	37
3861	37
3862	37
3863	37
3864	37
3865	37
3866	37
3867	37
3868	37
3869	37
3870	37
3871	37
3872	37
3873	37
3874	37
3875	37
3876	37
3877	37
3878	37
3879	37
3880	37
3881	37
3882	37
3883	37
3884	37
3885	37
3886	37
3887	37
3888	37
3889	37
3890	37
3891	37
3892	37
3893	37
3894	37
3895	37
3896	37
3897	37
3898	37
3899	37
3900	37
3901	37
3902	37
3903	37
3904	37
3905	37
3906	37
3907	37
3908	37
3909	37
3910	37
3911	37
3912	37
3913	37
3914	37
3915	37
3916	37
3917	37
3918	37
3919	37
3920	37
3921	37
3922	37
3923	37
3924	37
3925	37
3926	37
3927	37
3928	37
3929	37
3930	37
3931	37
3932	37
3933	37
3934	37
3935	37
3936	37
3937	37
3938	37
3939	37
3940	37
3941	37
3942	37
3943	37
3944	37
3945	37
3946	37
3947	37
3948	37
3949	37
3950	37
3951	37
3952	37
3953	37
3954	37
3955	37
3956	37
3957	37
3958	37
3959	37
3960	37
3961	37
3962	37
3963	37
3964	37
3965	37
3966	37
3967	37
3968	37
3969	37
3970	37
3971	37
3972	37
3973	37
3974	37
3975	37
3976	37
3977	37
3978	37
3979	37
3980	37
3981	37
3982	37
3983	37
3984	37
3985	37
3986	37
3987	37
3988	37
3989	37
3990	37
3991	37
3992	37
3993	37
3994	37
3995	37
3996	37
3997	37
3998	37
3999	37
4000	37
4001	37
4002	37
4003	37
4004	37
4005	37
4006	37
4007	37
4008	37
4009	37
4010	37
4011	37
4012	37
4013	37
4014	37
4015	37
4016	37
4017	37
4018	37
4019	37
4020	37
4021	37
4022	37
4023	37
4024	37
4025	37
4026	37
4027	37
4028	37
4029	37
4030	37
4031	37
4032	37
4033	37
4034	37
4035	37
4036	37
4037	37
4038	37
4039	37
4040	37
4041	37
4042	37
4043	37
4044	37
4045	37
4046	37
4047	37
4048	37
4049	37
4050	37
4051	37
4052	37
4053	37
4054	37
4055	37
4056	37
4057	37
4058	37
4059	37
4060	37
4061	37
4062	37
4063	37
4064	37
4065	37
4066	37
4067	37
4068	37
4069	37
4070	37
4071	37
4072	37
4073	37
4074	37
4075	37
4076	37
4077	37
4078	37
4079	37
4080	37
4081	37
4082	37
4083	37
4084	37
4085	37
4086	37
4087	37
4088	37
4089	37
4090	37
4091	37
4092	37
4093	37
4094	37
4095	37
4096	37
4097	37
4098	37
4099	37
4100	37
4101	37
4102	37
4103	37
4104	37
4105	37
4106	37
4107	37
4108	37
4109	37
4110	37
4111	37
4112	37
4113	37
4114	37
4115	37
4116	37
4117	37
4118	37
4119	37
4120	37
4121	37
4122	37
4123	37
4124	37
4125	37
4126	37
4127	37
4128	37
4129	37
4130	37
4131	37
4132	37
4133	37
4134	37
4135	37
4136	37
4137	37
4138	37
4139	37
4140	37
4141	37
4142	37
4143	37
4144	37
4145	37
4146	37
4147	37
4148	37
4149	37
4150	37
4151	37
4152	37
4153	37
4154	37
4155	37
4156	37
4157	37
4158	37
4159	37
4160	37
4161	37
4162	37
4163	37
4164	37
4165	37
4166	37
4167	37
4168	37
4169	37
4170	37
4171	37
4172	37
4173	37
4174	37
4175	37
4176	37
4177	37
4178	37
4179	37
4180	37
4181	37
4182	37
4183	37
4184	37
4185	37
4186	37
4187	37
4188	37
4189	37
4190	37
4191	37
4192	37
4193	37
4194	37
4195	37
4196	37
4197	37
4198	37
4199	37
4200	37
4201	37
4202	37
4203	37
4204	37
4205	37
4206	37
4207	37
4208	37
4209	37
4210	37
4211	37
4212	37
4213	37
4214	37
4215	37
4216	37
4217	37
4218	37
4219	37
4220	37
4221	37
4222	37
4223	37
4224	37
4225	37
4226	37
4227	37
4228	37
4229	37
4230	37
4231	37
4232	37
4233	37
4234	37
4235	37
4236	37
4237	37
4238	37
4239	37
4240	37
4241	37
4242	37
4243	37
4244	37
4245	37
4246	37
4247	37
4248	37
4249	37
4250	37
4251	37
4252	37
4253	37
4254	37
4255	37
4256	37
4257	37
4258	37
4259	37
4260	37
4261	37
4262	37
4263	37
4264	37
4265	37
4266	37
4267	37
4268	37
4269	37
4270	37
4271	37
4272	37
4273	37
4274	37
4275	37
4276	37
4277	37
4278	37
4279	37
4280	37
4281	37
4282	37
4283	37
4284	37
4285	37
4286	37
4287	37
4288	37
4289	37
4290	37
4291	37
4292	37
4293	37
4294	37
4295	37
4296	37
4297	37
4298	37
4299	37
4300	37
4301	37
4302	37
4303	37
4304	37
4305	37
4306	37
4307	37
4308	37
4309	37
4310	37
4311	37
4312	37
4313	37
4314	37
4315	37
4316	37
4317	37
4318	37
4319	37
4320	37
4321	37
4322	37
4323	37
4324	37
4325	37
4326	37
4327	37
4328	37
4329	37
4330	37
4331	37
4332	37
4333	37
4334	37
4335	37
4336	37
4337	37
4338	37
4339	37
4340	37
4341	37
4342	37
4343	37
4344	37
4345	37
4346	37
4347	37
4348	37
4349	37
4350	37
4351	37
4352	37
4353	37
4354	37
4355	37
4356	37
4357	37
4358	37
4359	37
4360	37
4361	37
4362	37
4363	37
4364	37
4365	37
4366	37
4367	37
4368	37
4369	37
4370	37
4371	37
4372	37
4373	37
4374	37
4375	37
4376	37
4377	37
4378	37
4379	37
4380	37
4381	37
4382	37
4383	37
4384	37
4385	37
4386	37
4387	37
4388	37
4389	37
4390	37
4391	37
4392	37
4393	37
4394	37
4395	37
4396	37
4397	37
4398	37
4399	37
4400	37
4401	37
4402	37
4403	37
4404	37
4405	37
4406	37
4407	37
4408	37
4409	37
4410	37
4411	37
4412	37
4413	37
4414	37
4415	37
4416	37
4417	37
4418	37
4419	37
4420	37
4421	37
4422	37
4423	37
4424	37
4425	37
4426	37
4427	37
4428	37
4429	37
4430	37
4431	37
4432	37
4433	37
4434	37
4435	37
4436	37
4437	37
4438	37
4439	37
4440	37
4441	37
4442	37
4443	37
4444	37
4445	37
4446	37
4447	37
4448	37
4449	37
4450	37
4451	37
4452	37
4453	37
4454	37
4455	37
4456	37
4457	37
4458	37
4459	37
4460	37
4461	37
4462	37
4463	37
4464	37
4465	37
4466	37
4467	37
4468	37
4469	37
4470	37
4471	37
4472	37
4473	37
4474	37
4475	37
4476	37
4477	37
4478	37
4479	37
4480	37
4481	37
4482	37
4483	37
4484	37
4485	37
4486	37
4487	37
4488	37
4489	37
4490	37
4491	37
4492	37
4493	37
4494	37
4495	37
4496	37
4497	37
4498	37
4499	37
4500	37
4501	37
4502	37
4503	37
4504	37
4505	37
4506	37
4507	37
4508	37
4509	37
4510	37
4511	37
4512	37
4513	37
4514	37
4515	37
4516	37
4517	37
4518	37
4519	37
4520	37
4521	37
4522	37
4523	37
4524	37
4525	37
4526	37
4527	37
4528	37
4529	37
4530	37
4531	37
4532	37
4533	37
4534	37
4535	37
4536	37
4537	37
4538	37
4539	37
4540	37
4541	37
4542	37
4543	37
4544	37
4545	37
4546	37
4547	37
4548	37
4549	37
4550	37
4551	37
4552	37
4553	37
4554	37
4555	37
4556	37
4557	37
4558	37
4559	37
4560	37
4561	37
4562	37
4563	37
4564	37
4565	37
4566	37
4567	37
4568	37
4569	37
4570	37
4571	37
4572	37
4573	37
4574	37
4575	37
4576	37
4577	37
4578	37
4579	37
4580	37
4581	37
4582	37
4583	37
4584	37
4585	37
4586	37
4587	37
4588	37
4589	37
4590	37
4591	37
4592	37
4593	37
4594	37
4595	37
4596	37
4597	37
4598	37
4599	37
4600	37
4601	37
4602	37
4603	37
4604	37
4605	37
4606	37
4607	37
4608	37
4609	37
4610	37
4611	37
4612	37
4613	37
4614	37
4615	37
4616	37
4617	37
4618	37
4619	37
4620	37
4621	37
4622	37
4623	37
4624	37
4625	37
4626	37
4627	37
4628	37
4629	37
4630	37
4631	37
4632	37
4633	37
4634	37
4635	37
4636	37
4637	37
4638	37
4639	37
4640	37
4641	37
4642	37
4643	37
4644	37
4645	37
4646	37
4647	37
4648	37
4649	37
4650	37
4651	37
4652	37
4653	37
4654	37
4655	37
4656	37
4657	37
4658	37
4659	37
4660	37
4661	37
4662	37
4663	37
4664	37
4665	37
4666	37
4667	37
4668	37
4669	37
4670	37
4671	37
4672	37
4673	37
4674	37
4675	37
4676	37
4677	37
4678	37
4679	37
4680	37
4681	37
4682	37
4683	37
4684	37
4685	37
4686	37
4687	37
4688	37
4689	37
4690	37
4691	37
4692	37
4693	37
4694	37
4695	37
4696	37
4697	37
4698	37
4699	37
4700	37
4701	37
4702	37
4703	37
4704	37
4705	37
4706	37
4707	37
4708	37
4709	37
4710	37
4711	37
4712	37
4713	37
4714	37
4715	37
4716	37
4717	37
4718	37
4719	37
4720	37
4721	37
4722	37
4723	37
4724	37
4725	37
4726	37
4727	37
4728	37
4729	37
4730	37
4731	37
4732	37
4733	37
4734	37
4735	37
4736	37
4737	37
4738	37
4739	37
4740	37
4741	37
4742	37
4743	37
4744	37
4745	37
4746	37
4747	37
4748	37
4749	37
4750	37
4751	37
4752	37
4753	37
4754	37
4755	37
4756	37
4757	37
4758	37
4759	37
4760	37
4761	37
4762	37
4763	37
4764	37
4765	37
4766	37
4767	37
4768	37
4769	37
4770	37
4771	37
4772	37
4773	37
4774	37
4775	37
4776	37
4777	37
4778	37
4779	37
4780	37
4781	37
4782	37
4783	37
4784	37
4785	37
4786	37
4787	37
4788	37
4789	37
4790	37
4791	37
4792	37
4793	37
4794	37
4795	37
4796	37
4797	37
4798	37
4799	37
4800	37
4801	37
4802	37
4803	37
4804	37
4805	37
4806	37
4807	37
4808	37
4809	37
4810	37
4811	37
4812	37
4813	37
4814	37
4815	37
4816	37
4817	37
4818	37
4819	37
4820	37
4821	37
4822	37
4823	37
4824	37
4825	37
4826	37
4827	37
4828	37
4829	37
4830	37
4831	37
4832	37
4833	37
4834	37
4835	37
4836	37
4837	37
4838	37
4839	37
4840	37
4841	37
4842	37
4843	37
4844	37
4845	37
4846	37
4847	37
4848	37
4849	37
4850	37
4851	37
4852	37
4853	37
4854	37
4855	37
4856	37
4857	37
4858	37
4859	37
4860	37
4861	37
4862	37
4863	37
4864	37
4865	37
4866	37
4867	37
4868	37
4869	37
4870	37
4871	37
4872	37
4873	37
4874	37
4875	37
4876	37
4877	37
4878	37
4879	37
4880	37
4881	37
4882	37
4883	37
4884	37
4885	37
4886	37
4887	37
4888	37
4889	37
4890	37
4891	37
4892	37
4893	37
4894	37
4895	37
4896	37
4897	37
4898	37
4899	37
4900	37
4901	37
4902	37
4903	37
4904	37
4905	37
4906	37
4907	37
4908	37
4909	37
4910	37
4911	37
4912	37
4913	37
4914	37
4915	37
4916	37
4917	37
4918	37
4919	37
4920	37
4921	37
4922	37
4923	37
4924	37
4925	37
4926	37
4927	37
4928	37
4929	37
4930	37
4931	37
4932	37
4933	37
4934	37
4935	37
4936	37
4937	37
4938	37
4939	37
4940	37
4941	37
4942	37
4943	37
4944	37
4945	37
4946	37
4947	37
4948	37
4949	37
4950	37
4951	37
4952	37
4953	37
4954	37
4955	37
4956	37
4957	37
4958	37
4959	37
4960	37
4961	37
4962	37
4963	37
4964	37
4965	37
4966	37
4967	37
4968	37
4969	37
4970	37
4971	37
4972	37
4973	37
4974	37
4975	37
4976	37
4977	37
4978	37
4979	37
4980	37
4981	37
4982	37
4983	37
4984	37
4985	37
4986	37
4987	37
4988	37
4989	37
4990	37
4991	37
4992	37
4993	37
4994	37
4995	37
4996	37
4997	37
4998	37
4999	37
5000	37
5001	37
5002	37
5003	37
5004	37
5005	37
5006	37
5007	37
5008	37
5009	37
5010	37
5011	37
5012	37
5013	37
5014	37
5015	37
5016	37
5017	37
5018	37
5019	37
5020	37
5021	37
5022	37
5023	37
5024	37
5025	37
5026	37
5027	37
5028	37
5029	37
5030	37
5031	37
5032	37
5033	37
5034	37
5035	37
5036	37
5037	37
5038	37
5039	37
5040	37
5041	37
5042	37
5043	37
5044	37
5045	37
5046	37
5047	37
5048	37
5049	37
5050	37
5051	37
5052	37
5053	37
5054	37
5055	37
5056	37
5057	37
5058	37
5059	37
5060	37
5061	37
5062	37
5063	37
5064	37
5065	37
5066	37
5067	37
5068	37
5069	37
5070	37
5071	37
5072	37
5073	37
5074	37
5075	37
5076	37
5077	37
5078	37
5079	37
5080	37
5081	37
5082	37
5083	37
5084	37
5085	37
5086	37
5087	37
5088	37
5089	37
5090	37
5091	37
5092	37
5093	37
5094	37
5095	37
5096	37
5097	37
5098	37
5099	37
5100	37
5101	37
5102	37
5103	37
5104	37
5105	37
5106	37
5107	37
5108	37
5109	37
5110	37
5111	37
5112	37
5113	37
5114	37
5115	37
5116	37
5117	37
5118	37
5119	37
5120	37
5121	37
5122	37
5123	37
5124	37
5125	37
5126	37
5127	37
5128	37
5129	37
5130	37
5131	37
5132	37
5133	37
5134	37
5135	37
5136	37
5137	37
5138	37
5139	37
5140	37
5141	37
5142	37
5143	37
5144	37
5145	37
5146	37
5147	37
5148	37
5149	37
5150	37
5151	37
5152	37
5153	37
5154	37
5155	37
5156	37
5157	37
5158	37
5159	37
5160	37
5161	37
5162	37
5163	37
5164	37
5165	37
5166	37
5167	37
5168	37
5169	37
5170	37
5171	37
5172	37
5173	37
5174	37
5175	37
5176	37
5177	37
5178	37
5179	37
5180	37
5181	37
5182	37
5183	37
5184	37
5185	37
5186	37
5187	37
5188	37
5189	37
5190	37
5191	37
5192	37
5193	37
5194	37
5195	37
5196	37
5197	37
5198	37
5199	37
5200	37
5201	37
5202	37
5203	37
5204	37
5205	37
5206	37
5207	37
5208	37
5209	37
5210	37
5211	37
5212	37
5213	37
5214	37
5215	37
5216	37
5217	37
5218	37
5219	37
5220	37
5221	37
5222	37
5223	37
5224	37
5225	37
5226	37
5227	37
5228	37
5229	37
5230	37
5231	37
5232	37
5233	37
5234	37
5235	37
5236	37
5237	37
5238	37
5239	37
5240	37
5241	37
5242	37
5243	37
5244	37
5245	37
5246	37
5247	37
5248	37
5249	37
5250	37
5251	37
5252	37
5253	37
5254	37
5255	37
5256	37
5257	37
5258	37
5259	37
5260	37
5261	37
5262	37
5263	37
5264	37
5265	37
5266	37
5267	37
5268	37
5269	37
5270	37
5271	37
5272	37
5273	37
5274	37
5275	37
5276	37
5277	37
5278	37
5279	37
5280	37
5281	37
5282	37
5283	37
5284	37
5285	37
5286	37
5287	37
5288	37
5289	37
5290	37
5291	37
5292	37
5293	37
5294	37
5295	37
5296	37
5297	37
5298	37
5299	37
5300	37
5301	37
5302	37
5303	37
5304	37
5305	37
5306	37
5307	37
5308	37
5309	37
5310	37
5311	37
5312	37
5313	37
5314	37
5315	37
5316	37
5317	37
5318	37
5319	37
5320	37
5321	37
5322	37
5323	37
5324	37
5325	37
5326	37
5327	37
5328	37
5329	37
5330	37
5331	37
5332	37
5333	37
5334	37
5335	37
5336	37
5337	37
5338	37
5339	37
5340	37
5341	37
5342	37
5343	37
5344	37
5345	37
5346	37
5347	37
5348	37
5349	37
5350	37
5351	37
5352	37
5353	37
5354	37
5355	37
5356	37
5357	37
5358	37
5359	37
5360	37
5361	37
5362	37
5363	37
5364	37
5365	37
5366	37
5367	37
5368	37
5369	37
5370	37
5371	37
5372	37
5373	37
5374	37
5375	37
5376	37
5377	37
5378	37
5379	37
5380	37
5381	37
5382	37
5383	37
5384	37
5385	37
5386	37
5387	37
5388	37
5389	37
5390	37
5391	37
5392	37
5393	37
5394	37
5395	37
5396	37
5397	37
5398	37
5399	37
5400	37
5401	37
5402	37
5403	37
5404	37
5405	37
5406	37
5407	37
5408	37
5409	37
5410	37
5411	37
5412	37
5413	37
5414	37
5415	37
5416	37
5417	37
5418	37
5419	37
5420	37
5421	37
5422	37
5423	37
5424	37
5425	37
5426	37
5427	37
5428	37
5429	37
5430	37
5431	37
5432	37
5433	37
5434	37
5435	37
5436	37
5437	37
5438	37
5439	37
5440	37
5441	37
5442	37
5443	37
5444	37
5445	37
5446	37
5447	37
5448	37
5449	37
5450	37
5451	37
5452	37
5453	37
5454	37
5455	37
5456	37
5457	37
5458	37
5459	37
5460	37
5461	37
5462	37
5463	37
5464	37
5465	37
5466	37
5467	37
5468	37
5469	37
5470	37
5471	37
5472	37
5473	37
5474	37
5475	37
5476	37
5477	37
5478	37
5479	37
5480	37
5481	37
5482	37
5483	37
5484	37
5485	37
5486	37
5487	37
5488	37
5489	37
5490	37
5491	37
5492	37
5493	37
5494	37
5495	37
5496	37
5497	37
5498	37
5499	37
5500	37
5501	37
5502	37
5503	37
5504	37
5505	37
5506	37
5507	37
5508	37
5509	37
5510	37
5511	37
5512	37
5513	37
5514	37
5515	37
5516	37
5517	37
5518	37
5519	37
5520	37
5521	37
5522	37
5523	37
5524	37
5525	37
5526	37
5527	37
5528	37
5529	37
5530	37
5531	37
5532	37
5533	37
5534	37
5535	37
5536	37
5537	37
5538	37
5539	37
5540	37
5541	37
5542	37
5543	37
5544	37
5545	37
5546	37
5547	37
5548	37
5549	37
5550	37
5551	37
5552	37
5553	37
5554	37
5555	37
5556	37
5557	37
5558	37
5559	37
5560	37
5561	37
5562	37
5563	37
5564	37
5565	37
5566	37
5567	37
5568	37
5569	37
5570	37
5571	37
5572	37
5573	37
5574	37
5575	37
5576	37
5577	37
5578	37
5579	37
5580	37
5581	37
5582	37
5583	37
5584	37
5585	37
5586	37
5587	37
5588	37
5589	37
5590	37
5591	37
5592	37
5593	37
5594	37
5595	37
5596	37
5597	37
5598	37
5599	37
5600	37
5601	37
5602	37
5603	37
5604	37
5605	37
5606	37
5607	37
5608	37
5609	37
5610	37
5611	37
5612	37
5613	37
5614	37
5615	37
5616	37
5617	37
5618	37
5619	37
5620	37
5621	37
5622	37
5623	37
5624	37
5625	37
5626	37
5627	37
5628	37
5629	37
5630	37
5631	37
5632	37
5633	37
5634	37
5635	37
5636	37
5637	37
5638	37
5639	37
5640	37
5641	37
5642	37
5643	37
5644	37
5645	37
5646	37
5647	37
5648	37
5649	37
5650	37
5651	37
5652	37
5653	37
5654	37
5655	37
5656	37
5657	37
5658	37
5659	37
5660	37
5661	37
5662	37
5663	37
5664	37
5665	37
5666	37
5667	37
5668	37
5669	37
5670	37
5671	37
5672	37
5673	37
5674	37
5675	37
5676	37
5677	37
5678	37
5679	37
5680	37
5681	37
5682	37
5683	37
5684	37
5685	37
5686	37
5687	37
5688	37
5689	37
5690	37
5691	37
5692	37
5693	37
5694	37
5695	37
5696	37
5697	37
5698	37
5699	37
5700	37
5701	37
5702	37
5703	37
5704	37
5705	37
5706	37
5707	37
5708	37
5709	37
5710	37
5711	37
5712	37
5713	37
5714	37
5715	37
5716	37
5717	37
5718	37
5719	37
5720	37
5721	37
5722	37
5723	37
5724	37
5725	37
5726	37
5727	37
5728	37
5729	37
5730	37
5731	37
5732	37
5733	37
5734	37
5735	37
5736	37
5737	37
5738	37
5739	37
5740	37
5741	38
5742	38
5743	38
5744	38
5745	38
5746	38
5747	38
5748	38
5749	38
5750	38
5751	38
5752	38
5753	38
5754	38
5755	38
5756	38
5757	38
5758	38
5759	38
5760	38
5761	38
5762	38
5763	38
5764	38
5765	38
5766	38
5767	38
5768	38
5769	38
5770	38
5771	38
5772	38
5773	38
5774	38
5775	38
5776	38
5777	38
5778	38
5779	38
5780	38
5781	38
5782	38
5783	38
5784	38
5785	38
5786	38
5787	38
5788	38
5789	38
5790	38
5791	38
5792	38
5793	38
5794	38
5795	38
5796	38
5797	38
5798	38
5799	38
5800	38
5801	38
5802	38
5803	38
5804	38
5805	38
5806	38
5807	38
5808	38
5809	38
5810	38
5811	38
5812	38
5813	38
5814	38
5815	38
5816	38
5817	38
5818	38
5819	38
5820	38
5821	38
5822	38
5823	38
5824	38
5825	38
5826	38
5827	38
5828	38
5829	38
5830	38
5831	38
5832	38
5833	38
5834	38
5835	38
5836	38
5837	38
5838	38
5839	38
5840	38
5841	38
5842	38
5843	38
5844	38
5845	38
5846	38
5847	38
5848	38
5849	38
5850	38
5851	38
5852	38
5853	38
5854	38
5855	38
5856	38
5857	38
5858	38
5859	38
5860	38
5861	38
5862	38
5863	38
5864	38
5865	38
5866	38
5867	38
5868	38
5869	38
5870	38
5871	38
5872	38
5873	38
5874	38
5875	38
5876	38
5877	38
5878	38
5879	38
5880	38
5881	38
5882	38
5883	38
5884	38
5885	38
5886	38
5887	38
5888	38
5889	38
5890	38
5891	38
5892	38
5893	38
5894	38
5895	38
5896	38
5897	38
5898	38
5899	38
5900	38
5901	38
5902	38
5903	38
5904	38
5905	38
5906	38
5907	38
5908	38
5909	38
5910	38
5911	38
5912	38
5913	38
5914	38
5915	38
5916	38
5917	38
5918	38
5919	38
5920	38
5921	38
5922	38
5923	38
5924	38
5925	38
5926	38
5927	38
5928	38
5929	38
5930	38
5931	38
5932	38
5933	38
5934	38
5935	38
5936	38
5937	38
5938	38
5939	38
5940	38
5941	38
5942	38
5943	38
5944	38
5945	38
5946	38
5947	38
5948	38
5949	38
5950	38
5951	38
5952	38
5953	38
5954	38
5955	38
5956	38
5957	38
5958	38
5959	38
5960	38
5961	38
5962	38
5963	38
5964	38
5965	38
5966	38
5967	38
5968	38
5969	38
5970	38
5971	38
5972	38
5973	38
5974	38
5975	38
5976	38
5977	38
5978	38
5979	38
5980	38
5981	38
5982	38
5983	38
5984	38
5985	38
5986	38
5987	38
5988	38
5989	38
5990	38
5991	38
5992	38
5993	38
5994	38
5995	38
5996	38
5997	38
5998	38
5999	38
6000	38
6001	38
6002	38
6003	38
6004	38
6005	38
6006	38
6007	38
6008	38
6009	38
6010	38
6011	38
6012	38
6013	38
6014	38
6015	38
6016	38
6017	38
6018	38
6019	38
6020	38
6021	38
6022	38
6023	38
6024	38
6025	38
6026	38
6027	38
6028	38
6029	38
6030	38
6031	38
6032	38
6033	38
6034	38
6035	38
6036	38
6037	38
6038	38
6039	38
6040	38
6041	38
6042	38
6043	38
6044	38
6045	38
6046	38
6047	38
6048	38
6049	38
6050	38
6051	38
6052	38
6053	38
6054	38
6055	38
6056	38
6057	38
6058	38
6059	38
6060	38
6061	38
6062	38
6063	38
6064	38
6065	38
6066	38
6067	38
6068	38
6069	38
6070	38
6071	38
6072	38
6073	38
6074	38
6075	38
6076	38
6077	38
6078	38
6079	38
6080	38
6081	38
6082	38
6083	38
6084	38
6085	38
6086	38
6087	38
6088	38
6089	38
6090	38
6091	38
6092	38
6093	38
6094	38
6095	38
6096	38
6097	38
6098	38
6099	38
6100	38
6101	38
6102	38
6103	38
6104	38
6105	38
6106	38
6107	38
6108	38
6109	38
6110	38
6111	38
6112	38
6113	38
6114	38
6115	38
6116	38
6117	38
6118	38
6119	38
6120	38
6121	38
6122	38
6123	38
6124	38
6125	38
6126	38
6127	38
6128	38
6129	38
6130	38
6131	38
6132	38
6133	38
6134	38
6135	38
6136	38
6137	38
6138	38
6139	38
6140	38
6141	38
6142	38
6143	38
6144	38
6145	38
6146	38
6147	38
6148	38
6149	38
6150	38
6151	38
6152	38
6153	38
6154	38
6155	38
6156	38
6157	38
6158	38
6159	38
6160	38
6161	38
6162	38
6163	38
6164	38
6165	38
6166	38
6167	38
6168	38
6169	38
6170	38
6171	38
6172	38
6173	38
6174	38
6175	38
6176	38
6177	38
6178	38
6179	38
6180	38
6181	38
6182	38
6183	38
6184	38
6185	38
6186	38
6187	38
6188	38
6189	38
6190	38
6191	38
6192	38
6193	38
6194	38
6195	38
6196	38
6197	38
6198	38
6199	38
6200	38
6201	38
6202	38
6203	38
6204	38
6205	38
6206	38
6207	38
6208	38
6209	38
6210	38
6211	38
6212	38
6213	38
6214	38
6215	38
6216	38
6217	38
6218	38
6219	38
6220	38
6221	38
6222	38
6223	38
6224	38
6225	38
6226	38
6227	38
6228	38
6229	38
6230	38
6231	38
6232	38
6233	38
6234	38
6235	38
6236	38
6237	38
6238	38
6239	38
6240	38
6241	38
6242	38
6243	38
6244	38
6245	38
6246	38
6247	38
6248	38
6249	38
6250	38
6251	38
6252	38
6253	38
6254	38
6255	38
6256	38
6257	38
6258	38
6259	38
6260	38
6261	38
6262	38
6263	38
6264	38
6265	38
6266	38
6267	38
6268	38
6269	38
6270	38
6271	38
6272	38
6273	38
6274	38
6275	38
6276	38
6277	38
6278	38
6279	38
6280	38
6281	38
6282	38
6283	38
6284	38
6285	38
6286	38
6287	38
6288	38
6289	38
6290	38
6291	38
6292	38
6293	38
6294	38
6295	38
6296	38
6297	38
6298	38
6299	38
6300	38
6301	38
6302	38
6303	38
6304	38
6305	38
6306	38
6307	38
6308	38
6309	38
6310	38
6311	38
6312	38
6313	38
6314	38
6315	38
6316	38
6317	38
6318	38
6319	38
6320	38
6321	38
6322	38
6323	38
6324	38
6325	38
6326	38
6327	38
6328	38
6329	38
6330	38
6331	38
6332	38
6333	38
6334	38
6335	38
6336	38
6337	38
6338	38
6339	38
6340	38
6341	38
6342	38
6343	38
6344	38
6345	38
6346	38
6347	38
6348	38
6349	38
6350	38
6351	38
6352	38
6353	38
6354	38
6355	38
6356	38
6357	38
6358	38
6359	38
6360	38
6361	38
6362	38
6363	38
6364	38
6365	38
6366	38
6367	38
6368	38
6369	38
6370	38
6371	38
6372	38
6373	38
6374	38
6375	38
6376	38
6377	38
6378	38
6379	38
6380	38
6381	38
6382	38
6383	38
6384	38
6385	38
6386	38
6387	38
6388	38
6389	38
6390	38
6391	38
6392	38
6393	38
6394	38
6395	38
6396	38
6397	38
6398	38
6399	38
6400	38
6401	38
6402	38
6403	38
6404	38
6405	38
6406	38
6407	38
6408	38
6409	38
6410	38
6411	38
6412	38
6413	38
6414	38
6415	38
6416	38
6417	38
6418	38
6419	38
6420	38
6421	38
6422	38
6423	38
6424	38
6425	38
6426	38
6427	38
6428	38
6429	38
6430	38
6431	38
6432	38
6433	38
6434	38
6435	38
6436	38
6437	38
6438	38
6439	38
6440	38
6441	38
6442	38
6443	38
6444	38
6445	38
6446	38
6447	38
6448	38
6449	38
6450	38
6451	38
6452	38
6453	38
6454	38
6455	38
6456	38
6457	38
6458	38
6459	38
6460	38
6461	38
6462	38
6463	38
6464	38
6465	38
6466	38
6467	38
6468	38
6469	38
6470	38
6471	38
6472	38
6473	38
6474	38
6475	38
6476	38
6477	38
6478	38
6479	38
6480	38
6481	38
6482	38
6483	38
6484	38
6485	38
6486	38
6487	38
6488	38
6489	38
6490	38
6491	38
6492	38
6493	38
6494	38
6495	38
6496	38
6497	38
6498	38
6499	38
6500	38
6501	38
6502	38
6503	38
6504	38
6505	38
6506	38
6507	38
6508	38
6509	38
6510	38
6511	38
6512	38
6513	38
6514	38
6515	38
6516	38
6517	38
6518	38
6519	38
6520	38
6521	38
6522	38
6523	38
6524	38
6525	38
6526	38
6527	38
6528	38
6529	38
6530	38
6531	38
6532	38
6533	38
6534	38
6535	38
6536	38
6537	38
6538	38
6539	38
6540	38
6541	38
6542	38
6543	38
6544	38
6545	38
6546	38
6547	38
6548	38
6549	38
6550	38
6551	38
6552	38
6553	38
6554	38
6555	38
6556	38
6557	38
6558	38
6559	38
6560	38
6561	38
6562	38
6563	38
6564	38
6565	38
6566	38
6567	38
6568	38
6569	38
6570	38
6571	38
6572	38
6573	38
6574	38
6575	38
6576	38
6577	38
6578	38
6579	38
6580	38
6581	38
6582	38
6583	38
6584	38
6585	38
6586	38
6587	38
6588	38
6589	38
6590	38
6591	38
6592	38
6593	38
6594	38
6595	38
6596	38
6597	38
6598	38
6599	38
6600	38
6601	38
6602	38
6603	38
6604	38
6605	38
6606	38
6607	38
6608	38
6609	38
6610	38
6611	38
6612	38
6613	38
6614	38
6615	38
6616	38
6617	38
6618	38
6619	38
6620	38
6621	38
6622	38
6623	38
6624	38
6625	38
6626	38
6627	38
6628	38
6629	38
6630	38
6631	38
6632	38
6633	38
6634	38
6635	38
6636	38
6637	38
6638	38
6639	38
6640	38
6641	38
6642	38
6643	38
6644	38
6645	38
6646	38
6647	38
6648	38
6649	38
6650	38
6651	38
6652	38
6653	38
6654	38
6655	38
6656	38
6657	38
6658	38
6659	38
6660	38
6661	38
6662	38
6663	38
6664	38
6665	38
6666	38
6667	38
6668	38
6669	38
6670	38
6671	38
6672	38
6673	38
6674	38
6675	38
6676	38
6677	38
6678	38
6679	38
6680	38
6681	38
6682	38
6683	38
6684	38
6685	38
6686	38
6687	38
6688	38
6689	38
6690	38
6691	38
6692	38
6693	39
6694	39
6695	39
6696	39
6697	39
6698	39
6699	39
6700	39
6701	39
6702	39
6703	39
6704	39
6705	39
6706	39
6707	39
6708	39
6709	39
6710	39
6711	39
6712	39
6713	39
6714	39
6715	39
6716	39
6717	39
6718	39
6719	39
6720	39
6721	39
6722	39
6723	39
6724	39
6725	39
6726	39
6727	39
6728	39
6729	39
6730	39
6731	39
6732	39
6733	39
6734	39
6735	39
6736	39
6737	39
6738	39
6739	39
6740	39
6741	39
6742	39
6743	39
6744	39
6745	39
6746	39
6747	39
6748	39
6749	39
6750	39
6751	39
6752	39
6753	39
6754	39
6755	39
6756	39
6757	39
6758	39
6759	39
6760	39
6761	39
6762	39
6763	39
6764	39
6765	39
6766	39
6767	39
6768	39
6769	39
6770	39
6771	39
6772	39
6773	39
6774	39
6775	39
6776	39
6777	39
6778	39
6779	39
6780	39
6781	39
6782	39
6783	39
6784	39
6785	39
6786	39
6787	39
6788	39
6789	39
6790	39
6791	39
6792	39
6793	39
6794	39
6795	39
6796	39
6797	39
6798	39
6799	39
6800	39
6801	39
6802	39
6803	39
6804	39
6805	39
6806	39
6807	39
6808	39
6809	39
6810	39
6811	39
6812	39
6813	39
6814	39
6815	39
6816	39
6817	39
6818	39
6819	39
6820	39
6821	39
6822	39
6823	39
6824	39
6825	39
6826	39
6827	39
6828	39
6829	39
6830	39
6831	39
6832	39
6833	39
6834	39
6835	39
6836	39
6837	39
6838	39
6839	39
6840	39
6841	39
6842	39
6843	39
6844	39
6845	39
6846	39
6847	39
6848	39
6849	39
6850	39
6851	39
6852	39
6853	39
6854	39
6855	39
6856	39
6857	39
6858	39
6859	39
6860	39
6861	39
6862	39
6863	39
6864	39
6865	39
6866	39
6867	39
6868	39
6869	39
6870	39
6871	39
6872	39
6873	39
6874	39
6875	39
6876	39
6877	39
6878	39
6879	39
6880	39
6881	39
6882	39
6883	39
6884	39
6885	39
6886	39
6887	39
6888	39
6889	39
6890	39
6891	39
6892	39
6893	39
6894	39
6895	39
6896	39
6897	39
6898	39
6899	39
6900	39
6901	39
6902	39
6903	39
6904	39
6905	39
6906	39
6907	39
6908	39
6909	39
6910	39
6911	39
6912	39
6913	39
6914	39
6915	39
6916	39
6917	39
6918	39
6919	39
6920	39
6921	39
6922	39
6923	39
6924	39
6925	39
6926	39
6927	39
6928	39
6929	39
6930	39
6931	39
6932	39
6933	39
6934	39
6935	39
6936	39
6937	39
6938	39
6939	39
6940	39
6941	39
6942	39
6943	39
6944	39
6945	39
6946	39
6947	39
6948	39
6949	39
6950	39
6951	39
6952	39
6953	39
6954	39
6955	39
6956	39
6957	39
6958	39
6959	39
6960	39
6961	39
6962	39
6963	39
6964	39
6965	39
6966	39
6967	39
6968	39
6969	39
6970	39
6971	39
6972	39
6973	39
6974	39
6975	39
6976	39
6977	39
6978	39
6979	39
6980	39
6981	39
6982	39
6983	39
6984	39
6985	39
6986	39
6987	39
6988	39
6989	39
6990	39
6991	39
6992	39
6993	39
6994	39
6995	39
6996	39
6997	39
6998	39
6999	39
7000	39
7001	39
7002	39
7003	39
7004	39
7005	39
7006	39
7007	39
7008	39
7009	39
7010	39
7011	39
7012	39
7013	39
7014	39
7015	39
7016	39
7017	39
7018	39
7019	39
7020	39
7021	39
7022	39
7023	39
7024	39
7025	39
7026	39
7027	39
7028	39
7029	39
7030	39
7031	39
7032	39
7033	39
7034	39
7035	39
7036	39
7037	39
7038	39
7039	39
7040	39
7041	39
7042	39
7043	39
7044	39
7045	39
7046	39
7047	39
7048	39
7049	39
7050	39
7051	39
7052	39
7053	39
7054	39
7055	39
7056	39
7057	39
7058	39
7059	39
7060	39
7061	39
7062	39
7063	39
7064	39
7065	39
7066	39
7067	39
7068	39
7069	39
7070	39
7071	39
7072	39
7073	39
7074	39
7075	39
7076	39
7077	39
7078	39
7079	39
7080	39
7081	39
7082	39
7083	39
7084	39
7085	39
7086	39
7087	39
7088	39
7089	39
7090	39
7091	39
7092	39
7093	39
7094	39
7095	39
7096	39
7097	39
7098	39
7099	39
7100	39
7101	39
7102	39
7103	39
7104	39
7105	39
7106	39
7107	39
7108	39
7109	39
7110	39
7111	39
7112	39
7113	39
7114	39
7115	39
7116	39
7117	39
7118	39
7119	39
7120	39
7121	39
7122	39
7123	39
7124	39
7125	39
7126	39
7127	39
7128	39
7129	39
7130	39
7131	39
7132	39
7133	39
7134	39
7135	39
7136	39
7137	39
7138	39
7139	39
7140	39
7141	39
7142	39
7143	39
7144	39
7145	39
7146	39
7147	39
7148	39
7149	39
7150	39
7151	39
7152	39
7153	39
7154	39
7155	39
7156	39
7157	39
7158	39
7159	39
7160	39
7161	39
7162	39
7163	39
7164	39
7165	39
7166	39
7167	39
7168	39
7169	39
7170	39
7171	39
7172	39
7173	39
7174	39
7175	39
7176	39
7177	39
7178	39
7179	39
7180	39
7181	39
7182	39
7183	39
7184	39
7185	39
7186	39
7187	39
7188	39
7189	39
7190	39
7191	39
7192	39
7193	39
7194	39
7195	39
7196	39
7197	39
7198	39
7199	39
7200	39
7201	39
7202	39
7203	39
7204	39
7205	39
7206	39
7207	39
7208	39
7209	39
7210	39
7211	39
7212	39
7213	39
7214	39
7215	39
7216	39
7217	39
7218	39
7219	39
7220	39
7221	39
7222	39
7223	39
7224	39
7225	39
7226	39
7227	39
7228	39
7229	39
7230	39
7231	39
7232	39
7233	39
7234	39
7235	39
7236	39
7237	39
7238	39
7239	39
7240	39
7241	39
7242	39
7243	39
7244	39
7245	39
7246	39
7247	39
7248	39
7249	39
7250	39
7251	39
7252	39
7253	39
7254	39
7255	39
7256	39
7257	39
7258	39
7259	39
7260	39
7261	39
7262	39
7263	39
7264	39
7265	39
7266	39
7267	39
7268	39
7269	39
7270	39
7271	39
7272	39
7273	39
7274	39
7275	39
7276	39
7277	39
7278	39
7279	39
7280	39
7281	39
7282	39
7283	39
7284	39
7285	39
7286	39
7287	39
7288	39
7289	39
7290	39
7291	39
7292	39
7293	39
7294	39
7295	39
7296	39
7297	39
7298	39
7299	39
7300	39
7301	39
7302	39
7303	39
7304	39
7305	39
7306	39
7307	39
7308	39
7309	39
7310	39
7311	39
7312	39
7313	39
7314	39
7315	39
7316	39
7317	39
7318	39
7319	39
7320	39
7321	39
7322	39
7323	39
7324	39
7325	39
7326	39
7327	39
7328	39
7329	39
7330	39
7331	39
7332	39
7333	39
7334	39
7335	39
7336	39
7337	39
7338	39
7339	39
7340	39
7341	39
7342	39
7343	39
7344	39
7345	39
7346	39
7347	39
7348	39
7349	39
7350	39
7351	39
7352	39
7353	39
7354	39
7355	39
7356	39
7357	39
7358	39
7359	39
7360	39
7361	39
7362	39
7363	39
7364	39
7365	39
7366	39
7367	39
7368	39
7369	39
7370	39
7371	39
7372	39
7373	39
7374	39
7375	39
7376	39
7377	39
7378	39
7379	39
7380	39
7381	39
7382	39
7383	39
7384	39
7385	39
7386	39
7387	39
7388	39
7389	39
7390	39
7391	39
7392	39
7393	39
7394	39
7395	39
7396	39
7397	39
7398	39
7399	39
7400	39
7401	39
7402	39
7403	39
7404	39
7405	39
7406	39
7407	39
7408	39
7409	39
7410	39
7411	39
7412	39
7413	39
7414	39
7415	39
7416	39
7417	39
7418	39
7419	39
7420	39
7421	39
7422	39
7423	39
7424	39
7425	39
7426	39
7427	39
7428	39
7429	39
7430	39
7431	39
7432	39
7433	39
7434	39
7435	39
7436	39
7437	39
7438	39
7439	39
7440	39
7441	39
7442	39
7443	39
7444	39
7445	39
7446	39
7447	39
7448	39
7449	39
7450	39
7451	39
7452	39
7453	39
7454	39
7455	39
7456	39
7457	39
7458	39
7459	39
7460	39
7461	39
7462	39
7463	39
7464	39
7465	39
7466	39
7467	39
7468	39
7469	39
7470	39
7471	39
7472	39
7473	39
7474	39
7475	39
7476	39
7477	39
7478	39
7479	39
7480	39
7481	39
7482	39
7483	39
7484	39
7485	39
7486	39
7487	39
7488	39
7489	39
7490	39
7491	39
7492	39
7493	39
7494	39
7495	39
7496	39
7497	39
7498	39
7499	39
7500	39
7501	39
7502	39
7503	39
7504	39
7505	39
7506	39
7507	39
7508	39
7509	39
7510	39
7511	39
7512	39
7513	39
7514	39
7515	39
7516	39
7517	39
7518	39
7519	39
7520	39
7521	39
7522	39
7523	39
7524	39
7525	39
7526	39
7527	39
7528	39
7529	39
7530	39
7531	39
7532	39
7533	39
7534	39
7535	39
7536	39
7537	39
7538	39
7539	39
7540	39
7541	39
7542	39
7543	39
7544	39
7545	39
7546	39
7547	39
7548	39
7549	39
7550	39
7551	39
7552	39
7553	39
7554	39
7555	39
7556	39
7557	39
7558	39
7559	39
7560	39
7561	39
7562	39
7563	39
7564	39
7565	39
7566	39
7567	39
7568	39
7569	39
7570	39
7571	39
7572	39
7573	39
7574	39
7575	39
7576	39
7577	39
7578	39
7579	39
7580	39
7581	39
7582	39
7583	39
7584	39
7585	39
7586	39
7587	39
7588	39
7589	39
7590	39
7591	39
7592	39
7593	39
7594	39
7595	39
7596	39
7597	39
7598	39
7599	39
7600	39
7601	39
7602	39
7603	39
7604	39
7605	39
7606	39
7607	39
7608	39
7609	39
7610	39
7611	39
7612	39
7613	39
7614	39
7615	39
7616	39
7617	39
7618	39
7619	39
7620	39
7621	39
7622	39
7623	39
7624	39
7625	39
7626	39
7627	39
7628	39
7629	39
7630	39
7631	39
7632	39
7633	39
7634	39
7635	39
7636	39
7637	39
7638	39
7639	39
7640	39
7641	39
7642	39
7643	39
7644	39
7645	39
7646	39
7647	39
7648	39
7649	39
7650	39
7651	39
7652	39
7653	39
7654	39
7655	39
7656	39
7657	39
7658	39
7659	39
7660	39
7661	39
7662	39
7663	39
7664	39
7665	39
7666	39
7667	39
7668	39
7669	39
7670	39
7671	39
7672	39
7673	39
7674	39
7675	39
7676	39
7677	39
7678	39
7679	39
7680	39
7681	39
7682	39
7683	39
7684	39
7685	39
7686	39
7687	39
7688	39
7689	39
7690	39
7691	39
7692	39
7693	39
7694	39
7695	39
7696	39
7697	39
7698	39
7699	39
7700	39
7701	39
7702	39
7703	39
7704	39
7705	39
7706	39
7707	39
7708	39
7709	39
7710	39
7711	39
7712	39
7713	39
7714	39
7715	39
7716	39
7717	39
7718	39
7719	39
7720	39
7721	39
7722	39
7723	39
7724	39
7725	39
7726	39
7727	39
7728	39
7729	39
7730	39
7731	39
7732	39
7733	39
7734	39
7735	39
7736	39
7737	39
7738	39
7739	39
7740	39
7741	39
7742	39
7743	39
7744	39
7745	39
7746	39
7747	39
7748	39
7749	39
7750	39
7751	39
7752	39
7753	39
7754	39
7755	39
7756	39
7757	39
7758	39
7759	39
7760	39
7761	39
7762	39
7763	39
7764	39
7765	39
7766	39
7767	39
7768	39
7769	39
7770	39
7771	39
7772	39
7773	39
7774	39
7775	39
7776	39
7777	39
7778	39
7779	39
7780	39
7781	39
7782	39
7783	39
7784	39
7785	39
7786	39
7787	39
7788	39
7789	39
7790	39
7791	39
7792	39
7793	39
7794	39
7795	39
7796	39
7797	39
7798	39
7799	39
7800	39
7801	39
7802	39
7803	39
7804	39
7805	39
7806	39
7807	39
7808	39
7809	39
7810	39
7811	39
7812	39
7813	39
7814	39
7815	39
7816	39
7817	39
7818	39
7819	39
7820	39
7821	39
7822	39
7823	39
7824	39
7825	39
7826	39
7827	39
7828	39
7829	39
7830	39
7831	39
7832	39
7833	39
7834	39
7835	39
7836	39
7837	39
7838	39
7839	39
7840	39
7841	39
7842	39
7843	39
7844	39
7845	39
7846	39
7847	39
7848	39
7849	39
7850	39
7851	39
7852	39
7853	39
7854	39
7855	39
7856	39
7857	39
7858	39
7859	39
7860	39
7861	39
7862	39
7863	39
7864	39
7865	39
7866	39
7867	39
7868	39
7869	39
7870	39
7871	39
7872	39
7873	39
7874	39
7875	39
7876	39
7877	39
7878	39
7879	39
7880	39
7881	39
7882	39
7883	39
7884	39
7885	39
7886	39
7887	39
7888	39
7889	39
7890	39
7891	39
7892	39
7893	39
7894	39
7895	39
7896	39
7897	39
7898	39
7899	39
7900	39
7901	39
7902	39
7903	39
7904	39
7905	39
7906	39
7907	39
7908	39
7909	39
7910	39
7911	39
7912	39
7913	39
7914	39
7915	39
7916	39
7917	39
7918	39
7919	39
7920	39
7921	39
7922	39
7923	39
7924	39
7925	39
7926	39
7927	39
7928	39
7929	39
7930	39
7931	39
7932	39
7933	39
7934	39
7935	39
7936	39
7937	39
7938	39
7939	39
7940	39
7941	39
7942	39
7943	39
7944	39
7945	39
7946	39
7947	39
7948	39
7949	39
7950	39
7951	39
7952	39
7953	39
7954	39
7955	39
7956	39
7957	39
7958	39
7959	39
7960	39
7961	39
7962	39
7963	39
7964	39
7965	39
7966	39
7967	39
7968	39
7969	39
7970	39
7971	39
7972	39
7973	39
7974	39
7975	39
7976	39
7977	39
7978	39
7979	39
7980	39
7981	39
7982	39
7983	39
7984	39
7985	39
7986	39
7987	39
7988	39
7989	39
7990	39
7991	39
7992	39
7993	39
7994	39
7995	39
7996	39
7997	39
7998	39
7999	39
8000	39
8001	39
8002	39
8003	39
8004	39
8005	39
8006	39
8007	39
8008	39
8009	39
8010	39
8011	39
8012	39
8013	39
8014	39
8015	39
8016	39
8017	39
8018	39
8019	39
8020	39
8021	39
8022	39
8023	39
8024	39
8025	39
8026	39
8027	39
8028	39
8029	39
8030	39
8031	39
8032	39
8033	39
8034	39
8035	39
8036	39
8037	39
8038	39
8039	39
8040	39
8041	39
8042	39
8043	39
8044	39
8045	39
8046	39
8047	39
8048	39
8049	39
8050	39
8051	39
8052	39
8053	39
8054	39
8055	39
8056	39
8057	39
8058	39
8059	39
8060	39
8061	39
8062	39
8063	39
8064	39
8065	39
8066	39
8067	39
8068	39
8069	39
8070	39
8071	39
8072	39
8073	39
8074	39
8075	39
8076	39
8077	39
8078	39
8079	39
8080	39
8081	39
8082	39
8083	39
8084	39
8085	39
8086	39
8087	39
8088	39
8089	39
8090	39
8091	39
8092	39
8093	39
8094	39
8095	39
8096	39
8097	39
8098	39
8099	39
8100	39
8101	39
8102	39
8103	39
8104	39
8105	39
8106	39
8107	39
8108	39
8109	39
8110	39
8111	39
8112	39
8113	39
8114	39
8115	39
8116	39
8117	39
8118	39
8119	39
8120	39
8121	39
8122	39
8123	39
8124	39
8125	39
8126	39
8127	39
8128	39
8129	39
8130	39
8131	39
8132	39
8133	39
8134	39
8135	39
8136	39
8137	39
8138	39
8139	39
8140	39
8141	39
8142	39
8143	39
8144	39
8145	39
8146	39
8147	39
8148	39
8149	39
8150	39
8151	39
8152	39
8153	39
8154	39
8155	39
8156	39
8157	39
8158	39
8159	39
8160	39
8161	39
8162	39
8163	39
8164	39
8165	39
8166	39
8167	39
8168	39
8169	39
8170	39
8171	39
8172	39
8173	39
8174	39
8175	39
8176	39
8177	39
8178	39
8179	39
8180	39
8181	39
8182	39
8183	39
8184	39
8185	39
8186	39
8187	39
8188	39
8189	39
8190	39
8191	39
8192	39
8193	39
8194	39
8195	39
8196	39
8197	39
8198	39
8199	39
8200	39
8201	39
8202	39
8203	39
8204	39
8205	39
8206	39
8207	39
8208	39
8209	39
8210	39
8211	39
8212	39
8213	39
8214	39
8215	39
8216	39
8217	39
8218	39
8219	39
8220	39
8221	39
8222	39
8223	39
8224	39
8225	39
8226	39
8227	39
8228	39
8229	39
8230	39
8231	39
8232	39
8233	39
8234	39
8235	39
8236	39
8237	39
8238	39
8239	39
8240	39
8241	39
8242	39
8243	39
8244	39
8245	39
8246	39
8247	39
8248	39
8249	39
8250	39
8251	39
8252	39
8253	39
8254	39
8255	39
8256	39
8257	39
8258	39
8259	39
8260	39
8261	39
8262	39
8263	39
8264	39
8265	39
8266	39
8267	39
8268	39
8269	39
8270	39
8271	39
8272	39
8273	39
8274	39
8275	39
8276	39
8277	39
8278	39
8279	39
8280	39
8281	39
8282	39
8283	39
8284	39
8285	39
8286	39
8287	39
8288	39
8289	39
8290	39
8291	39
8292	39
8293	39
8294	39
8295	39
8296	39
8297	39
8298	39
8299	39
8300	39
8301	39
8302	39
8303	39
8304	39
8305	39
8306	39
8307	39
8308	39
8309	39
8310	39
8311	39
8312	39
8313	39
8314	39
8315	39
8316	39
8317	39
8318	39
8319	39
8320	39
8321	39
8322	39
8323	39
8324	39
8325	39
8326	39
8327	39
8328	39
8329	39
8330	39
8331	39
8332	39
8333	39
8334	39
8335	39
8336	39
8337	39
8338	39
8339	39
8340	39
8341	39
8342	39
8343	39
8344	39
8345	39
8346	39
8347	39
8348	39
8349	39
8350	39
8351	39
8352	39
8353	39
8354	39
8355	39
8356	39
8357	39
8358	39
8359	39
8360	39
8361	39
8362	39
8363	39
8364	39
8365	39
8366	39
8367	39
8368	39
8369	39
8370	39
8371	39
8372	39
8373	39
8374	39
8375	39
8376	39
8377	39
8378	39
8379	39
8380	39
8381	39
8382	39
8383	39
8384	39
8385	39
8386	39
8387	39
8388	39
8389	39
8390	39
8391	39
8392	39
8393	39
8394	39
8395	39
8396	39
8397	39
8398	39
8399	39
8400	39
8401	39
8402	39
8403	39
8404	39
8405	39
8406	39
8407	39
8408	39
8409	39
8410	39
8411	39
8412	39
8413	39
8414	39
8415	39
8416	39
8417	39
8418	39
8419	39
8420	39
8421	39
8422	39
8423	39
8424	39
8425	39
8426	39
8427	39
8428	39
8429	39
8430	39
8431	39
8432	39
8433	39
8434	39
8435	39
8436	39
8437	39
8438	39
8439	39
8440	39
8441	39
8442	39
8443	39
8444	39
8445	39
8446	39
8447	39
8448	39
8449	39
8450	39
8451	39
8452	39
8453	39
8454	39
8455	39
8456	39
8457	39
8458	39
8459	39
8460	39
8461	39
8462	39
8463	39
8464	39
8465	39
8466	39
8467	39
8468	39
8469	39
8470	39
8471	39
8472	39
8473	39
8474	39
8475	39
8476	39
8477	39
8478	39
8479	39
8480	39
8481	39
8482	39
8483	39
8484	39
8485	39
8486	39
8487	39
8488	39
8489	39
8490	39
8491	39
8492	39
8493	39
8494	39
8495	39
8496	39
8497	39
8498	39
8499	39
8500	39
8501	39
8502	39
8503	39
8504	39
8505	39
8506	39
8507	39
8508	39
8509	39
8510	39
8511	39
8512	39
8513	39
8514	39
8515	39
8516	39
8517	39
8518	39
8519	39
8520	39
8521	39
8522	39
8523	39
8524	39
8525	39
8526	39
8527	39
8528	39
8529	39
8530	39
8531	39
8532	39
8533	39
8534	39
8535	39
8536	39
8537	39
8538	39
8539	39
8540	39
8541	39
8542	39
8543	39
8544	39
8545	39
8546	39
8547	39
8548	39
8549	39
8550	39
8551	39
8552	39
8553	39
8554	39
8555	39
8556	39
8557	39
8558	39
8559	39
8560	39
8561	39
8562	39
8563	39
8564	39
8565	39
8566	39
8567	39
8568	39
8569	39
8570	39
8571	39
8572	39
8573	39
8574	39
8575	39
8576	39
8577	39
8578	39
8579	39
8580	39
8581	39
8582	39
8583	39
8584	39
8585	39
8586	39
8587	39
8588	39
8589	39
8590	39
8591	39
8592	39
8593	39
8594	39
8595	39
8596	39
8597	39
8598	39
8599	39
8600	39
8601	39
8602	39
8603	39
8604	39
8605	39
8606	39
8607	39
8608	39
8609	39
8610	39
8611	39
8612	39
8613	39
8614	39
8615	39
8616	39
8617	39
8618	39
8619	39
8620	39
8621	39
8622	39
8623	39
8624	39
8625	39
8626	39
8627	39
8628	39
8629	39
8630	39
8631	39
8632	39
8633	39
8634	39
8635	39
8636	39
8637	39
8638	39
8639	39
8640	39
8641	39
8642	39
8643	39
8644	39
8645	39
8646	39
8647	39
8648	39
8649	39
8650	39
8651	39
8652	39
8653	39
8654	39
8655	39
8656	39
8657	39
8658	39
8659	39
8660	39
8661	39
8662	39
8663	39
8664	39
8665	39
8666	39
8667	39
8668	39
8669	39
8670	39
8671	39
8672	39
8673	39
8674	39
8675	39
8676	39
8677	39
8678	39
8679	39
8680	39
8681	39
8682	39
8683	39
8684	39
8685	39
8686	39
8687	39
8688	39
8689	39
8690	39
8691	39
8692	39
8693	39
8694	39
8695	39
8696	39
8697	39
8698	39
8699	39
8700	39
8701	39
8702	39
8703	39
8704	39
8705	39
8706	39
8707	39
8708	39
8709	39
8710	39
8711	39
8712	39
8713	39
8714	39
8715	39
8716	39
8717	39
8718	39
8719	39
8720	39
8721	39
8722	39
8723	39
8724	39
8725	39
8726	39
8727	39
8728	39
8729	39
8730	39
8731	39
8732	39
8733	39
8734	39
8735	39
8736	39
8737	39
8738	39
8739	39
8740	39
8741	39
8742	39
8743	39
8744	39
8745	39
8746	39
8747	39
8748	39
8749	39
8750	39
8751	39
8752	39
8753	39
8754	39
8755	39
8756	39
8757	39
8758	39
8759	39
8760	39
8761	39
8762	39
8763	39
8764	39
8765	39
8766	39
8767	39
8768	39
8769	39
8770	39
8771	39
8772	39
8773	39
8774	39
8775	39
8776	39
8777	39
8778	39
8779	39
8780	39
8781	39
8782	39
8783	39
8784	39
8785	39
8786	39
8787	39
8788	39
8789	39
8790	39
8791	39
8792	39
8793	39
8794	39
8795	39
8796	39
8797	39
8798	39
8799	39
8800	39
8801	39
8802	39
8803	39
8804	39
8805	39
8806	39
8807	39
8808	39
8809	39
8810	39
8811	39
8812	39
8813	39
8814	39
8815	39
8816	39
8817	39
8818	39
8819	39
8820	39
8821	39
8822	39
8823	39
8824	39
8825	39
8826	39
8827	39
8828	39
8829	39
8830	39
8831	39
8832	39
8833	39
8834	39
8835	39
8836	39
8837	39
8838	39
8839	39
8840	39
8841	39
8842	39
8843	39
8844	39
8845	39
8846	39
8847	39
8848	39
8849	39
8850	39
8851	39
8852	39
8853	39
8854	39
8855	39
8856	39
8857	39
8858	39
8859	39
8860	39
8861	39
8862	39
8863	39
8864	39
8865	39
8866	39
8867	39
8868	39
8869	39
8870	39
8871	39
8872	39
8873	39
8874	39
8875	39
8876	39
8877	39
8878	39
8879	39
8880	39
8881	39
8882	39
8883	39
8884	39
8885	39
8886	39
8887	39
8888	39
8889	39
8890	39
8891	39
8892	39
8893	39
8894	39
8895	39
8896	39
8897	39
8898	39
8899	39
8900	39
8901	39
8902	39
8903	39
8904	39
8905	39
8906	39
8907	39
8908	39
8909	39
8910	39
8911	39
8912	39
8913	39
8914	39
8915	39
8916	39
8917	39
8918	39
8919	39
8920	39
8921	39
8922	39
8923	39
8924	39
8925	39
8926	39
8927	39
8928	39
8929	39
8930	39
8931	39
8932	39
8933	39
8934	39
8935	39
8936	39
8937	39
8938	39
8939	39
8940	39
8941	39
8942	39
8943	39
8944	39
8945	39
8946	39
8947	39
8948	39
8949	39
8950	39
8951	39
8952	39
8953	39
8954	39
8955	39
8956	39
8957	39
8958	39
8959	39
8960	39
8961	39
8962	39
8963	39
8964	39
8965	39
8966	39
8967	39
8968	39
8969	39
8970	39
8971	39
8972	39
8973	39
8974	39
8975	39
8976	39
8977	39
8978	39
8979	39
8980	39
8981	39
8982	39
8983	39
8984	39
8985	39
8986	39
8987	39
8988	39
8989	39
8990	39
8991	39
8992	39
8993	39
8994	39
8995	39
8996	39
8997	39
8998	39
8999	39
9000	39
9001	39
9002	39
9003	39
9004	39
9005	39
9006	39
9007	39
9008	39
9009	39
9010	39
9011	39
9012	39
9013	39
9014	39
9015	39
9016	39
9017	39
9018	39
9019	39
9020	39
9021	39
9022	39
9023	39
9024	39
9025	39
9026	39
9027	39
9028	39
9029	39
9030	39
9031	39
9032	39
9033	39
9034	39
9035	39
9036	39
9037	39
9038	39
9039	39
9040	39
9041	39
9042	39
9043	39
9044	39
9045	39
9046	39
9047	39
9048	39
9049	39
9050	39
9051	39
9052	39
9053	39
9054	39
9055	39
9056	39
9057	39
9058	39
9059	39
9060	39
9061	39
9062	39
9063	39
9064	39
9065	39
9066	39
9067	39
9068	39
9069	39
9070	39
9071	39
9072	39
9073	39
9074	39
9075	39
9076	39
9077	39
9078	39
9079	39
9080	39
9081	39
9082	39
9083	39
9084	39
9085	39
9086	39
9087	39
9088	39
9089	39
9090	39
9091	39
9092	39
9093	39
9094	39
9095	39
9096	39
9097	39
9098	39
9099	39
9100	39
9101	39
9102	39
9103	39
9104	39
9105	39
9106	39
9107	39
9108	39
9109	39
9110	39
9111	39
9112	39
9113	39
9114	39
9115	39
9116	39
9117	39
9118	39
9119	39
9120	39
9121	39
9122	39
9123	39
9124	39
9125	39
9126	39
9127	39
9128	39
9129	39
9130	39
9131	39
9132	39
9133	39
9134	39
9135	39
9136	39
9137	39
9138	39
9139	39
9140	39
9141	39
9142	39
9143	39
9144	39
9145	39
9146	39
9147	39
9148	39
9149	39
9150	39
9151	39
9152	39
9153	39
9154	39
9155	39
9156	39
9157	39
9158	39
9159	39
9160	39
9161	39
9162	39
9163	39
9164	39
9165	39
9166	39
9167	39
9168	39
9169	39
9170	39
9171	39
9172	39
9173	39
9174	39
9175	39
9176	39
9177	39
9178	39
9179	39
9180	39
9181	39
9182	39
9183	39
9184	39
9185	39
9186	39
9187	39
9188	39
9189	39
9190	39
9191	39
9192	39
9193	39
9194	39
9195	39
9196	39
9197	39
9198	39
9199	39
9200	39
9201	39
9202	39
9203	39
9204	39
9205	39
9206	39
9207	39
9208	39
9209	39
9210	39
9211	39
9212	39
9213	39
9214	39
9215	39
9216	39
9217	39
9218	39
9219	39
9220	39
9221	39
9222	39
9223	39
9224	39
9225	39
9226	39
9227	39
9228	39
9229	39
9230	39
9231	39
9232	39
9233	39
9234	39
9235	39
9236	39
9237	39
9238	39
9239	39
9240	39
9241	39
9242	39
9243	39
9244	39
9245	39
9246	39
9247	39
9248	39
9249	39
9250	39
9251	39
9252	39
9253	39
9254	39
9255	39
9256	39
9257	39
9258	39
9259	39
9260	39
9261	39
9262	39
9263	39
9264	39
9265	39
9266	39
9267	39
9268	39
9269	39
9270	39
9271	39
9272	39
9273	39
9274	39
9275	39
9276	39
9277	39
9278	39
9279	39
9280	39
9281	39
9282	39
9283	39
9284	39
9285	39
9286	39
9287	39
9288	39
9289	39
9290	39
9291	39
9292	39
9293	39
9294	39
9295	39
9296	39
9297	39
9298	39
9299	39
9300	39
9301	39
9302	39
9303	39
9304	39
9305	39
9306	39
9307	39
9308	39
9309	39
9310	39
9311	39
9312	39
9313	39
9314	39
9315	39
9316	39
9317	39
9318	39
9319	39
9320	39
9321	39
9322	39
9323	39
9324	39
9325	39
9326	39
9327	39
9328	39
9329	39
9330	39
9331	39
9332	39
9333	39
9334	39
9335	39
9336	39
9337	39
9338	39
9339	39
9340	39
9341	39
9342	39
9343	39
9344	39
9345	39
9346	39
9347	39
9348	39
9349	39
9350	39
9351	39
9352	39
9353	39
9354	39
9355	39
9356	39
9357	39
9358	39
9359	39
9360	39
9361	39
9362	39
9363	39
9364	39
9365	39
9366	39
9367	39
9368	39
9369	39
9370	39
9371	39
9372	39
9373	39
9374	39
9375	39
9376	39
9377	39
9378	39
9379	39
9380	39
9381	39
9382	39
9383	39
9384	39
9385	39
9386	39
9387	39
9388	39
9389	39
9390	39
9391	39
9392	39
9393	39
9394	39
9395	39
9396	39
9397	39
9398	39
9399	39
9400	39
9401	39
9402	39
9403	39
9404	39
9405	39
9406	39
9407	39
9408	39
9409	39
9410	39
9411	39
9412	39
9413	39
9414	39
9415	39
9416	39
9417	39
9418	39
9419	39
9420	39
9421	39
9422	39
9423	39
9424	39
9425	39
9426	39
9427	39
9428	39
9429	39
9430	39
9431	39
9432	39
9433	39
9434	39
9435	39
9436	39
9437	39
9438	39
9439	39
9440	39
9441	39
9442	39
9443	39
9444	39
9445	39
9446	39
9447	39
9448	39
9449	39
9450	39
9451	39
9452	39
9453	39
9454	39
9455	39
9456	39
9457	39
9458	39
9459	39
9460	39
9461	39
9462	39
9463	39
9464	39
9465	39
9466	39
9467	39
9468	39
9469	39
9470	39
9471	39
9472	39
9473	39
9474	39
9475	39
9476	39
9477	39
9478	39
9479	39
9480	39
9481	39
9482	39
9483	39
9484	39
9485	39
9486	39
9487	39
9488	39
9489	39
9490	39
9491	39
9492	39
9493	39
9494	39
9495	39
9496	39
9497	39
9498	39
9499	39
9500	39
9501	39
9502	39
9503	39
9504	39
9505	39
9506	39
9507	39
9508	39
9509	39
9510	39
9511	39
9512	39
9513	39
9514	39
9515	39
9516	39
9517	39
9518	39
9519	39
9520	39
9521	39
9522	39
9523	39
9524	39
9525	39
9526	39
9527	39
9528	39
9529	39
9530	39
9531	39
9532	39
9533	39
9534	39
9535	39
9536	39
9537	39
9538	39
9539	39
9540	39
9541	39
9542	39
9543	39
9544	39
9545	39
9546	39
9547	39
9548	39
9549	39
9550	39
9551	39
9552	39
9553	39
9554	39
9555	39
9556	39
9557	39
9558	39
9559	39
9560	39
9561	39
9562	39
9563	39
9564	39
9565	39
9566	39
9567	39
9568	39
9569	39
9570	39
9571	39
9572	39
9573	39
9574	39
9575	39
9576	39
9577	39
9578	39
9579	39
9580	39
9581	39
9582	39
9583	39
9584	39
9585	39
9586	39
9587	39
9588	39
9589	39
9590	39
9591	39
9592	39
9593	39
9594	39
9595	39
9596	39
9597	39
9598	39
9599	39
9600	39
9601	39
9602	39
9603	39
9604	39
9605	39
9606	39
9607	39
9608	39
9609	39
9610	39
9611	39
9612	39
9613	39
9614	39
9615	39
9616	39
9617	39
9618	39
9619	39
9620	39
9621	39
9622	39
9623	39
9624	39
9625	39
9626	39
9627	39
9628	39
9629	39
9630	39
9631	39
9632	39
9633	39
9634	39
9635	39
9636	39
9637	39
9638	39
9639	39
9640	39
9641	39
9642	39
9643	39
9644	39
9645	39
9646	39
9647	39
9648	39
9649	39
9650	39
9651	39
9652	39
9653	39
9654	39
9655	39
9656	39
9657	39
9658	39
9659	39
9660	39
9661	39
9662	39
9663	39
9664	39
9665	39
9666	39
9667	39
9668	39
9669	39
9670	39
9671	39
9672	39
9673	39
9674	39
9675	39
9676	39
9677	39
9678	39
9679	39
9680	39
9681	39
9682	39
9683	39
9684	39
9685	39
9686	39
9687	39
9688	39
9689	39
9690	39
9691	39
9692	39
9693	39
9694	39
9695	39
9696	39
9697	39
9698	39
9699	39
9700	39
9701	39
9702	39
9703	39
9704	39
9705	39
9706	39
9707	39
9708	39
9709	39
9710	39
9711	39
9712	39
9713	39
9714	39
9715	39
9716	39
9717	39
9718	39
9719	39
9720	39
9721	39
9722	39
9723	39
9724	39
9725	39
9726	39
9727	39
9728	39
9729	39
9730	39
9731	39
9732	39
9733	39
9734	39
9735	39
9736	39
9737	39
9738	39
9739	39
9740	39
9741	39
9742	39
9743	39
9744	39
9745	39
9746	39
9747	39
9748	39
9749	39
9750	39
9751	39
9752	39
9753	39
9754	39
9755	39
9756	39
9757	39
9758	39
9759	39
9760	39
9761	39
9762	39
9763	39
9764	39
9765	39
9766	39
9767	39
9768	39
9769	39
9770	39
9771	39
9772	39
9773	39
9774	39
9775	39
9776	39
9777	39
9778	39
9779	39
9780	39
9781	39
9782	39
9783	39
9784	39
9785	39
9786	39
9787	39
9788	39
9789	39
9790	39
9791	39
9792	39
9793	39
9794	39
9795	39
9796	39
9797	39
9798	39
9799	39
9800	39
9801	40
9802	40
9803	40
9804	40
9805	40
9806	40
9807	40
9808	40
9809	40
9810	40
9811	40
9812	40
9813	40
9814	40
9815	40
9816	40
9817	40
9818	40
9819	40
9820	40
9821	40
9822	40
9823	40
9824	40
9825	40
9826	40
9827	40
9828	40
9829	40
9830	40
9831	40
9832	40
9833	40
9834	40
9835	40
9836	40
9837	40
9838	40
9839	40
9840	40
9841	40
9842	40
9843	40
9844	40
9845	40
9846	40
9847	40
9848	40
9849	40
9850	40
9851	40
9852	40
9853	40
9854	40
9855	40
9856	40
9857	40
9858	40
9859	40
9860	40
9861	40
9862	40
9863	40
9864	40
9865	40
9866	40
9867	40
9868	40
9869	40
9870	40
9871	40
9872	40
9873	40
9874	40
9875	40
9876	40
9877	40
9878	40
9879	40
9880	40
9881	40
9882	40
9883	40
9884	40
9885	40
9886	40
9887	40
9888	40
9889	40
9890	40
9891	40
9892	40
9893	40
9894	40
9895	40
9896	40
9897	40
9898	40
9899	40
9900	40
9901	40
9902	40
9903	40
9904	40
9905	40
9906	40
9907	40
9908	40
9909	40
9910	40
9911	40
9912	40
9913	40
9914	40
9915	40
9916	40
9917	40
9918	40
9919	40
9920	40
9921	40
9922	40
9923	40
9924	40
9925	40
9926	40
9927	40
9928	40
9929	40
9930	40
9931	40
9932	40
9933	40
9934	40
9935	40
9936	40
9937	40
9938	40
9939	40
9940	40
9941	40
9942	40
9943	40
9944	40
9945	40
9946	40
9947	40
9948	40
9949	40
9950	40
9951	40
9952	40
9953	40
9954	40
9955	40
9956	40
9957	40
9958	40
9959	40
9960	40
9961	40
9962	40
9963	40
9964	40
9965	40
9966	40
9967	40
9968	40
9969	40
9970	40
9971	40
9972	40
9973	40
9974	40
9975	40
9976	40
9977	40
9978	40
9979	40
9980	40
9981	40
9982	40
9983	40
9984	40
9985	40
9986	40
9987	40
9988	40
9989	40
9990	40
9991	40
9992	40
9993	40
9994	40
9995	40
9996	40
9997	40
9998	40
9999	40
10000	40
10001	40
10002	40
10003	40
10004	40
10005	40
10006	40
10007	40
10008	40
10009	40
10010	40
10011	40
10012	40
10013	40
10014	40
10015	40
10016	40
10017	40
10018	40
10019	40
10020	40
10021	40
10022	40
10023	40
10024	40
10025	40
10026	40
10027	40
10028	40
10029	40
10030	40
10031	40
10032	40
10033	40
10034	40
10035	40
10036	40
10037	40
10038	40
10039	40
10040	40
10041	40
10042	40
10043	40
10044	40
10045	40
10046	40
10047	40
10048	40
10049	40
10050	40
10051	40
10052	40
10053	40
10054	40
10055	40
10056	40
10057	40
10058	40
10059	40
10060	40
10061	40
10062	40
10063	40
10064	40
10065	40
10066	40
10067	40
10068	40
10069	40
10070	40
10071	40
10072	40
10073	40
10074	40
10075	40
10076	40
10077	40
10078	40
10079	40
10080	40
10081	40
10082	40
10083	40
10084	40
10085	40
10086	40
10087	40
10088	40
10089	40
10090	40
10091	40
10092	40
10093	40
10094	40
10095	40
10096	40
10097	40
10098	40
10099	40
10100	40
10101	40
10102	40
10103	40
10104	40
10105	40
10106	40
10107	40
10108	40
10109	40
10110	40
10111	40
10112	40
10113	40
10114	40
10115	40
10116	40
10117	40
10118	40
10119	40
10120	40
10121	40
10122	40
10123	40
10124	40
10125	40
10126	40
10127	40
10128	40
10129	40
10130	40
10131	40
10132	40
10133	40
10134	40
10135	40
10136	40
10137	40
10138	40
10139	40
10140	40
10141	40
10142	40
10143	40
10144	40
10145	40
10146	40
10147	40
10148	40
10149	40
10150	40
10151	40
10152	40
10153	40
10154	40
10155	40
10156	40
10157	40
10158	40
10159	40
10160	40
10161	40
10162	40
10163	40
10164	40
10165	40
10166	40
10167	40
10168	40
10169	40
10170	40
10171	40
10172	40
10173	40
10174	40
10175	40
10176	40
10177	40
10178	40
10179	40
10180	40
10181	40
10182	40
10183	40
10184	40
10185	40
10186	40
10187	40
10188	40
10189	40
10190	40
10191	40
10192	40
10193	40
10194	40
10195	40
10196	40
10197	40
10198	40
10199	40
10200	40
10201	40
10202	40
10203	40
10204	40
10205	40
10206	40
10207	40
10208	40
10209	40
10210	40
10211	40
10212	40
10213	40
10214	40
10215	40
10216	40
10217	40
10218	40
10219	40
10220	40
10221	40
10222	40
10223	40
10224	40
10225	40
10226	40
10227	40
10228	40
10229	40
10230	40
10231	40
10232	40
10233	40
10234	40
10235	40
10236	40
10237	40
10238	40
10239	40
10240	40
10241	40
10242	40
10243	40
10244	40
10245	40
10246	40
10247	40
10248	40
10249	40
10250	40
10251	40
10252	40
10253	40
10254	40
10255	40
10256	40
10257	40
10258	40
10259	40
10260	40
10261	40
10262	40
10263	40
10264	40
10265	40
10266	40
10267	40
10268	40
10269	40
10270	40
10271	40
10272	40
10273	40
10274	40
10275	40
10276	40
10277	40
10278	40
10279	40
10280	40
10281	40
10282	40
10283	40
10284	40
10285	40
10286	40
10287	40
10288	40
10289	40
10290	40
10291	40
10292	40
10293	40
10294	40
10295	40
10296	40
10297	40
10298	40
10299	40
10300	40
10301	40
10302	40
10303	40
10304	40
10305	40
10306	40
10307	40
10308	40
10309	40
10310	40
10311	40
10312	40
10313	40
10314	40
10315	40
10316	40
10317	40
10318	40
10319	40
10320	40
10321	40
10322	40
10323	40
10324	40
10325	40
10326	40
10327	40
10328	40
10329	40
10330	40
10331	40
10332	40
10333	40
10334	40
10335	40
10336	40
10337	40
10338	40
10339	40
10340	40
10341	40
10342	40
10343	40
10344	40
10345	40
10346	40
10347	40
10348	40
10349	40
10350	40
10351	40
10352	40
10353	40
10354	40
10355	40
10356	40
10357	40
10358	40
10359	40
10360	40
10361	40
10362	40
10363	40
10364	40
10365	40
10366	40
10367	40
10368	40
10369	40
10370	40
10371	40
10372	40
10373	40
10374	40
10375	40
10376	40
10377	40
10378	40
10379	40
10380	40
10381	40
10382	40
10383	40
10384	40
10385	40
10386	40
10387	40
10388	40
10389	40
10390	40
10391	40
10392	40
10393	40
10394	40
10395	40
10396	40
10397	40
10398	40
10399	40
10400	40
10401	40
10402	40
10403	40
10404	40
10405	40
10406	40
10407	40
10408	40
10409	40
10410	40
10411	40
10412	40
10413	40
10414	40
10415	40
10416	40
10417	40
10418	40
10419	40
10420	40
10421	40
10422	40
10423	40
10424	40
10425	40
10426	40
10427	40
10428	40
10429	40
10430	40
10431	40
10432	40
10433	40
10434	40
10435	40
10436	40
10437	40
10438	40
10439	40
10440	40
10441	40
10442	40
10443	40
10444	40
10445	40
10446	40
10447	40
10448	40
10449	40
10450	40
10451	40
10452	40
10453	40
10454	40
10455	40
10456	40
10457	40
10458	40
10459	40
10460	40
10461	40
10462	40
10463	40
10464	40
10465	40
10466	40
10467	40
10468	40
10469	40
10470	40
10471	40
10472	40
10473	40
10474	40
10475	40
10476	40
10477	40
10478	40
10479	40
10480	40
10481	40
10482	40
10483	40
10484	40
10485	40
10486	40
10487	40
10488	40
10489	40
10490	40
10491	40
10492	40
10493	40
10494	40
10495	40
10496	40
10497	40
10498	40
10499	40
10500	40
10501	40
10502	40
10503	40
10504	40
10505	40
10506	40
10507	40
10508	40
10509	40
10510	40
10511	40
10512	40
10513	40
10514	40
10515	40
10516	40
10517	40
10518	40
10519	40
10520	40
10521	40
10522	40
10523	40
10524	40
10525	40
10526	40
10527	40
10528	40
10529	40
10530	40
10531	40
10532	40
10533	40
10534	40
10535	40
10536	40
10537	40
10538	40
10539	40
10540	40
10541	40
10542	40
10543	40
10544	40
10545	40
10546	40
10547	40
10548	40
10549	40
10550	40
10551	40
10552	40
10553	40
10554	40
10555	40
10556	40
10557	40
10558	40
10559	40
10560	40
10561	40
10562	40
10563	40
10564	40
10565	40
10566	40
10567	40
10568	40
10569	40
10570	40
10571	40
10572	40
10573	40
10574	40
10575	40
10576	40
10577	40
10578	40
10579	40
10580	40
10581	40
10582	40
10583	40
10584	40
10585	40
10586	40
10587	40
10588	40
10589	40
10590	40
10591	40
10592	40
10593	40
10594	40
10595	40
10596	40
10597	40
10598	40
10599	40
10600	40
10601	40
10602	40
10603	40
10604	40
10605	40
10606	40
10607	40
10608	40
10609	40
10610	40
10611	40
10612	40
10613	40
10614	40
10615	40
10616	40
10617	40
10618	40
10619	40
10620	40
10621	40
10622	40
10623	40
10624	40
10625	40
10626	40
10627	40
10628	40
10629	40
10630	40
10631	40
10632	40
10633	40
10634	40
10635	40
10636	40
10637	40
10638	40
10639	40
10640	40
10641	40
10642	40
10643	40
10644	40
10645	40
10646	40
10647	40
10648	40
10649	40
10650	40
10651	40
10652	40
10653	40
10654	40
10655	40
10656	40
10657	40
10658	40
10659	40
10660	40
10661	40
10662	40
10663	40
10664	40
10665	40
10666	40
10667	40
10668	40
10669	40
10670	40
10671	40
10672	40
10673	40
10674	40
10675	40
10676	40
10677	40
10678	40
10679	40
10680	40
10681	40
10682	40
10683	40
10684	40
10685	40
10686	40
10687	40
10688	40
10689	40
10690	40
10691	40
10692	40
10693	40
10694	40
10695	40
10696	40
10697	40
10698	40
10699	40
10700	40
10701	40
10702	40
10703	40
10704	40
10705	40
10706	40
10707	40
10708	40
10709	40
10710	40
10711	40
10712	40
10713	40
10714	40
10715	40
10716	40
10717	40
10718	40
10719	40
10720	40
10721	40
10722	40
10723	40
10724	40
10725	40
10726	40
10727	40
10728	40
10729	40
10730	40
10731	40
10732	40
10733	40
10734	40
10735	40
10736	40
10737	40
10738	40
10739	40
10740	40
10741	40
10742	40
10743	40
10744	40
10745	40
10746	40
10747	40
10748	40
10749	40
10750	40
10751	40
10752	40
10753	40
10754	40
10755	40
10756	40
10757	40
10758	40
10759	40
10760	40
10761	40
10762	40
10763	40
10764	40
10765	40
10766	40
10767	40
10768	40
10769	40
10770	40
10771	40
10772	40
10773	40
10774	40
10775	40
10776	40
10777	40
10778	40
10779	40
10780	40
10781	40
10782	40
10783	40
10784	40
10785	40
10786	40
10787	40
10788	40
10789	40
10790	40
10791	40
10792	40
10793	40
10794	40
10795	40
10796	40
10797	40
10798	40
10799	40
10800	40
10801	40
10802	40
10803	40
10804	40
10805	40
10806	40
10807	40
10808	40
10809	40
10810	40
10811	40
10812	40
10813	40
10814	40
10815	40
10816	40
10817	40
10818	40
10819	40
10820	40
10821	40
10822	40
10823	40
10824	40
10825	40
10826	40
10827	40
10828	40
10829	40
10830	40
10831	40
10832	40
10833	40
10834	40
10835	40
10836	40
10837	40
10838	40
10839	40
10840	40
10841	40
10842	40
10843	40
10844	40
10845	40
10846	40
10847	40
10848	40
10849	40
10850	40
10851	40
10852	40
10853	40
10854	40
10855	40
10856	40
10857	40
10858	40
10859	40
10860	40
10861	40
10862	40
10863	40
10864	40
10865	40
10866	40
10867	40
10868	40
10869	40
10870	40
10871	40
10872	40
10873	40
10874	40
10875	40
10876	40
10877	40
10878	40
10879	40
10880	40
10881	40
10882	40
10883	40
10884	40
10885	40
10886	40
10887	40
10888	40
10889	40
10890	40
10891	40
10892	40
10893	40
10894	40
10895	40
10896	40
10897	40
10898	40
10899	40
10900	40
10901	40
10902	40
10903	40
10904	40
10905	40
10906	40
10907	40
10908	40
10909	40
10910	40
10911	40
10912	40
10913	40
10914	40
10915	40
10916	40
10917	40
10918	40
10919	40
10920	40
10921	40
10922	40
10923	40
10924	40
10925	40
10926	40
10927	40
10928	40
10929	40
10930	40
10931	40
10932	40
10933	40
10934	40
10935	40
10936	40
10937	40
10938	40
10939	40
10940	40
10941	40
10942	40
10943	40
10944	40
10945	40
10946	40
10947	40
10948	40
10949	40
10950	40
10951	40
10952	40
10953	40
10954	40
10955	40
10956	40
10957	40
10958	40
10959	40
10960	40
10961	40
10962	40
10963	40
10964	40
10965	40
10966	40
10967	40
10968	40
10969	40
10970	40
10971	40
10972	40
10973	40
10974	40
10975	40
10976	40
10977	40
10978	40
10979	40
10980	40
10981	40
10982	40
10983	40
10984	40
10985	40
10986	40
10987	40
10988	40
10989	40
10990	40
10991	40
10992	40
10993	40
10994	40
10995	40
10996	40
10997	40
10998	40
10999	40
11000	40
11001	40
11002	40
11003	40
11004	40
11005	40
11006	40
11007	40
11008	40
11009	40
11010	40
11011	40
11012	40
11013	40
11014	40
11015	40
11016	40
11017	40
11018	40
11019	40
11020	40
11021	40
11022	40
11023	40
11024	40
11025	40
11026	40
11027	40
11028	40
11029	40
11030	40
11031	40
11032	40
11033	40
11034	40
11035	40
11036	40
11037	40
11038	40
11039	40
11040	40
11041	40
11042	40
11043	40
11044	40
11045	40
11046	40
11047	40
11048	40
11049	40
11050	40
11051	40
11052	40
11053	40
11054	40
11055	40
11056	40
11057	40
11058	40
11059	40
11060	40
11061	40
11062	40
11063	40
11064	40
11065	40
11066	40
11067	40
11068	40
11069	40
11070	40
11071	40
11072	40
11073	40
11074	40
11075	40
11076	40
11077	40
11078	40
11079	40
11080	40
11081	40
11082	40
11083	40
11084	40
11085	40
11086	40
11087	40
11088	40
11089	40
11090	40
11091	40
11092	40
11093	40
11094	40
11095	40
11096	40
11097	40
11098	40
11099	40
11100	40
11101	40
11102	40
11103	40
11104	40
11105	40
11106	40
11107	40
11108	40
11109	40
11110	40
11111	40
11112	40
11113	40
11114	40
11115	40
11116	40
11117	40
11118	40
11119	40
11120	40
11121	40
11122	40
11123	40
11124	40
11125	40
11126	40
11127	40
11128	40
11129	40
11130	40
11131	40
11132	40
11133	40
11134	40
11135	40
11136	40
11137	40
11138	40
11139	40
11140	40
11141	40
11142	40
11143	40
11144	40
11145	40
11146	40
11147	40
11148	40
11149	40
11150	40
11151	40
11152	40
11153	40
11154	40
11155	40
11156	40
11157	40
11158	40
11159	40
11160	40
11161	40
11162	40
11163	40
11164	40
11165	40
11166	40
11167	40
11168	40
11169	40
11170	40
11171	40
11172	40
11173	40
11174	40
11175	40
11176	40
11177	40
11178	40
11179	40
11180	40
11181	40
11182	40
11183	40
11184	40
11185	40
11186	40
11187	40
11188	40
11189	40
11190	40
11191	40
11192	40
11193	40
11194	40
11195	40
11196	40
11197	40
11198	40
11199	40
11200	40
11201	40
11202	40
11203	40
11204	40
11205	40
11206	40
11207	40
11208	40
11209	40
11210	40
11211	40
11212	40
11213	40
11214	40
11215	40
11216	40
11217	40
11218	40
11219	40
11220	40
11221	40
11222	40
11223	40
11224	40
11225	40
11226	40
11227	40
11228	40
11229	40
11230	40
11231	40
11232	40
11233	40
11234	40
11235	40
11236	40
11237	40
11238	40
11239	40
11240	40
11241	40
11242	40
11243	40
11244	40
11245	40
11246	40
11247	40
11248	40
11249	40
11250	40
11251	40
11252	40
11253	40
11254	40
11255	40
11256	40
11257	40
11258	40
11259	40
11260	40
11261	40
11262	40
11263	40
11264	40
11265	40
11266	40
11267	40
11268	40
11269	40
11270	40
11271	40
11272	40
11273	40
11274	40
11275	40
11276	40
11277	40
11278	40
11279	40
11280	40
11281	40
11282	40
11283	40
11284	40
11285	40
11286	40
11287	40
11288	40
11289	40
11290	40
11291	40
11292	40
11293	40
11294	40
11295	40
11296	40
11297	40
11298	40
11299	40
11300	40
11301	40
11302	40
11303	40
11304	40
11305	40
11306	40
11307	40
11308	40
11309	40
11310	40
11311	40
11312	40
11313	40
11314	40
11315	40
11316	40
11317	40
11318	40
11319	40
11320	40
11321	40
11322	40
11323	40
11324	40
11325	40
11326	40
11327	40
11328	40
11329	40
11330	40
11331	40
11332	40
11333	40
11334	40
11335	40
11336	40
11337	40
11338	40
11339	40
11340	40
11341	40
11342	40
11343	40
11344	40
11345	40
11346	40
11347	40
11348	40
11349	40
11350	40
11351	40
11352	40
11353	40
11354	40
11355	40
11356	40
11357	40
11358	40
11359	40
11360	40
11361	40
11362	40
11363	40
11364	40
11365	40
11366	40
11367	40
11368	40
11369	40
11370	40
11371	40
11372	40
11373	40
11374	40
11375	40
11376	40
11377	40
11378	40
11379	40
11380	40
11381	40
11382	40
11383	40
11384	40
11385	40
11386	40
11387	40
11388	40
11389	40
11390	40
11391	40
11392	40
11393	40
11394	40
11395	40
11396	40
11397	40
11398	40
11399	40
11400	40
11401	40
11402	40
11403	40
11404	40
11405	40
11406	40
11407	40
11408	40
11409	40
11410	40
11411	40
11412	40
11413	40
11414	40
11415	40
11416	40
11417	40
11418	40
11419	40
11420	40
11421	40
11422	40
11423	40
11424	40
11425	40
11426	40
11427	40
11428	40
11429	40
11430	40
11431	40
11432	40
11433	40
11434	40
11435	40
11436	40
11437	40
11438	40
11439	40
11440	40
11441	40
11442	40
11443	40
11444	40
11445	40
11446	40
11447	40
11448	40
11449	40
11450	40
11451	40
11452	40
11453	40
11454	40
11455	40
11456	40
11457	40
11458	40
11459	40
11460	40
11461	40
11462	40
11463	40
11464	40
11465	40
11466	40
11467	40
11468	40
11469	40
11470	40
11471	40
11472	40
11473	40
11474	40
11475	40
11476	40
11477	40
11478	40
11479	40
11480	40
11481	40
11482	40
11483	40
11484	40
11485	40
11486	40
11487	40
11488	40
11489	40
11490	40
11491	40
11492	40
11493	40
11494	40
11495	40
11496	40
11497	40
11498	40
11499	40
11500	40
11501	40
11502	40
11503	40
11504	40
11505	40
11506	40
11507	40
11508	40
11509	40
11510	40
11511	40
11512	40
11513	40
11514	40
11515	40
11516	40
11517	40
11518	40
11519	40
11520	40
11521	40
11522	40
11523	40
11524	40
11525	40
11526	40
11527	40
11528	40
11529	40
11530	40
11531	40
11532	40
11533	40
11534	40
11535	40
11536	40
11537	40
11538	40
11539	40
11540	40
11541	40
11542	40
11543	40
11544	40
11545	40
11546	40
11547	40
11548	40
11549	40
11550	40
11551	40
11552	40
11553	40
11554	40
11555	40
11556	40
11557	40
11558	40
11559	40
11560	40
11561	40
11562	40
11563	40
11564	40
11565	40
11566	40
11567	40
11568	40
11569	40
11570	40
11571	40
11572	40
11573	40
11574	40
11575	40
11576	40
11577	40
11578	40
11579	40
11580	40
11581	40
11582	40
11583	40
11584	40
11585	40
11586	40
11587	40
11588	40
11589	40
11590	40
11591	40
11592	40
11593	40
11594	40
11595	40
11596	40
11597	40
11598	40
11599	40
11600	40
11601	40
11602	40
11603	40
11604	40
11605	40
11606	40
11607	40
11608	40
11609	40
11610	40
11611	40
11612	40
11613	40
11614	40
11615	40
11616	40
11617	40
11618	40
11619	40
11620	40
11621	40
11622	40
11623	40
11624	40
11625	40
11626	40
11627	40
11628	40
11629	40
11630	40
11631	40
11632	40
11633	40
11634	40
11635	40
11636	40
11637	40
11638	40
11639	40
11640	40
11641	40
11642	40
11643	40
11644	40
11645	40
11646	40
11647	40
11648	40
11649	40
11650	40
11651	40
11652	40
11653	40
11654	40
11655	40
11656	40
11657	40
11658	40
11659	40
11660	40
11661	40
11662	40
11663	40
11664	40
11665	40
11666	40
11667	40
11668	40
11669	40
11670	40
11671	40
11672	40
11673	40
11674	40
11675	40
11676	40
11677	40
11678	40
11679	40
11680	40
11681	40
11682	40
11683	40
11684	40
11685	40
11686	40
11687	40
11688	40
11689	40
11690	40
11691	40
11692	40
11693	40
11694	40
11695	40
11696	40
11697	40
11698	40
11699	40
11700	40
11701	40
11702	40
11703	40
11704	40
11705	40
11706	40
11707	40
11708	40
11709	40
11710	40
11711	40
11712	40
11713	40
11714	40
11715	40
11716	40
11717	40
11718	40
11719	40
11720	40
11721	40
11722	40
11723	40
11724	40
11725	40
11726	40
11727	40
11728	40
11729	40
11730	40
11731	40
11732	40
11733	40
11734	40
11735	40
11736	40
11737	40
11738	40
11739	40
11740	40
11741	40
11742	40
11743	40
11744	40
11745	40
11746	40
11747	40
11748	40
11749	40
11750	40
11751	40
11752	40
11753	40
11754	40
11755	40
11756	40
11757	40
11758	40
11759	40
11760	40
11761	40
11762	40
11763	40
11764	40
11765	40
11766	40
11767	40
11768	40
11769	40
11770	40
11771	40
11772	40
11773	40
11774	40
11775	40
11776	40
11777	40
11778	40
11779	40
11780	40
11781	40
11782	40
11783	40
11784	40
11785	40
11786	40
11787	40
11788	40
11789	40
11790	40
11791	40
11792	40
11793	40
11794	40
11795	40
11796	40
11797	40
11798	40
11799	40
11800	40
11801	40
11802	40
11803	40
11804	40
11805	40
11806	40
11807	40
11808	40
11809	40
11810	40
11811	40
11812	40
11813	40
11814	40
11815	40
11816	40
11817	40
11818	40
11819	40
11820	40
11821	40
11822	40
11823	40
11824	40
11825	40
11826	40
11827	40
11828	40
11829	40
11830	40
11831	40
11832	40
11833	40
11834	40
11835	40
11836	40
11837	40
11838	40
11839	40
11840	40
11841	40
11842	40
11843	40
11844	40
11845	40
11846	40
11847	40
11848	40
11849	40
11850	40
11851	40
11852	40
11853	40
11854	40
11855	40
11856	40
11857	40
11858	40
11859	40
11860	40
11861	40
11862	40
11863	40
11864	40
11865	40
11866	40
11867	40
11868	40
11869	40
11870	40
11871	40
11872	40
11873	40
11874	40
11875	40
11876	40
11877	40
11878	40
11879	40
11880	40
11881	40
11882	40
11883	40
11884	40
11885	40
11886	40
11887	40
11888	40
11889	40
11890	40
11891	40
11892	40
11893	40
11894	40
11895	40
11896	40
11897	40
11898	40
11899	40
11900	40
11901	40
11902	40
11903	40
11904	40
11905	40
11906	40
11907	40
11908	40
11909	40
11910	40
11911	40
11912	40
11913	40
11914	40
11915	40
11916	40
11917	40
11918	40
11919	40
11920	40
11921	40
11922	40
11923	40
11924	40
11925	40
11926	40
11927	40
11928	40
11929	40
11930	40
11931	40
11932	40
11933	40
11934	40
11935	40
11936	40
11937	40
11938	40
11939	40
11940	40
11941	40
11942	40
11943	40
11944	40
11945	40
11946	40
11947	40
11948	40
11949	40
11950	40
11951	40
11952	40
11953	40
11954	40
11955	40
11956	40
11957	40
11958	40
11959	40
11960	40
11961	40
11962	40
11963	40
11964	40
11965	40
11966	40
11967	40
11968	40
11969	40
11970	40
11971	40
11972	40
11973	40
11974	40
11975	40
11976	40
11977	40
11978	40
11979	40
11980	40
11981	40
11982	40
11983	40
11984	40
11985	40
11986	40
11987	40
11988	40
11989	40
11990	40
11991	40
11992	40
11993	40
11994	40
11995	40
11996	40
11997	40
11998	40
11999	40
12000	40
12001	40
12002	40
12003	40
12004	40
12005	40
12006	40
12007	40
12008	40
12009	40
12010	40
12011	40
12012	40
12013	40
12014	40
12015	40
12016	40
12017	40
12018	40
12019	40
12020	40
12021	40
12022	40
12023	40
12024	40
12025	40
12026	40
12027	40
12028	40
12029	40
12030	40
12031	40
12032	40
12033	40
12034	40
12035	40
12036	40
12037	40
12038	40
12039	40
12040	40
12041	40
12042	40
12043	40
12044	40
12045	40
12046	40
12047	40
12048	40
12049	40
12050	40
12051	40
12052	40
12053	40
12054	40
12055	40
12056	40
12057	40
12058	40
12059	40
12060	40
12061	40
12062	40
12063	40
12064	40
12065	40
12066	40
12067	40
12068	40
12069	40
12070	40
12071	40
12072	40
12073	40
12074	40
12075	40
12076	40
12077	40
12078	40
12079	40
12080	40
12081	40
12082	40
12083	40
12084	40
12085	40
12086	40
12087	40
12088	40
12089	40
12090	40
12091	40
12092	40
12093	40
12094	40
12095	40
12096	40
12097	40
12098	40
12099	40
12100	40
12101	40
12102	40
12103	40
12104	40
12105	40
12106	40
12107	40
12108	40
12109	40
12110	40
12111	40
12112	40
12113	40
12114	40
12115	40
12116	40
12117	40
12118	40
12119	40
12120	40
12121	40
12122	40
12123	40
12124	40
12125	40
12126	40
12127	40
12128	40
12129	40
12130	40
12131	40
12132	40
12133	40
12134	40
12135	40
12136	40
12137	40
12138	40
12139	40
12140	40
12141	40
12142	40
12143	40
12144	40
12145	40
12146	40
12147	40
12148	40
12149	40
12150	40
12151	40
12152	40
12153	40
12154	40
12155	40
12156	40
12157	40
12158	40
12159	40
12160	40
12161	40
12162	40
12163	40
12164	40
12165	40
12166	40
12167	40
12168	40
12169	40
12170	40
12171	40
12172	40
12173	40
12174	40
12175	40
12176	40
12177	40
12178	40
12179	40
12180	40
12181	40
12182	40
12183	40
12184	40
12185	40
12186	40
12187	40
12188	40
12189	40
12190	40
12191	40
12192	40
12193	40
12194	40
12195	40
12196	40
12197	40
12198	40
12199	40
12200	40
12201	40
12202	40
12203	40
12204	40
12205	40
12206	40
12207	40
12208	40
12209	40
12210	40
12211	40
12212	40
12213	40
12214	40
12215	40
12216	40
12217	40
12218	40
12219	40
12220	40
12221	40
12222	40
12223	40
12224	40
12225	40
12226	40
12227	40
12228	40
12229	40
12230	40
12231	40
12232	40
12233	40
12234	40
12235	40
12236	40
12237	40
12238	40
12239	40
12240	40
12241	40
12242	40
12243	40
12244	40
12245	40
12246	40
12247	40
12248	40
12249	40
12250	40
12251	40
12252	40
12253	40
12254	40
12255	40
12256	40
12257	40
12258	40
12259	40
12260	40
12261	40
12262	40
12263	40
12264	40
12265	40
12266	40
12267	40
12268	40
12269	40
12270	40
12271	40
12272	40
12273	40
12274	40
12275	40
12276	40
12277	40
12278	40
12279	40
12280	40
12281	40
12282	40
12283	40
12284	40
12285	40
12286	40
12287	40
12288	40
12289	40
12290	40
12291	40
12292	40
12293	40
12294	40
12295	40
12296	40
12297	40
12298	40
12299	40
12300	40
12301	40
12302	40
12303	40
12304	40
12305	40
12306	40
12307	40
12308	40
12309	40
12310	40
12311	40
12312	40
12313	40
12314	40
12315	40
12316	40
12317	40
12318	40
12319	40
12320	40
12321	40
12322	40
12323	40
12324	40
12325	40
12326	40
12327	40
12328	40
12329	40
12330	40
12331	40
12332	40
12333	40
12334	40
12335	40
12336	40
12337	40
12338	40
12339	40
12340	40
12341	40
12342	40
12343	40
12344	40
12345	40
12346	40
12347	40
12348	40
12349	40
12350	40
12351	40
12352	40
12353	40
12354	40
12355	40
12356	40
12357	40
12358	40
12359	40
12360	40
12361	40
12362	40
12363	40
12364	40
12365	40
12366	40
12367	40
12368	40
12369	40
12370	40
12371	40
12372	40
12373	40
12374	40
12375	40
12376	40
12377	40
12378	40
12379	40
12380	40
12381	40
12382	40
12383	40
12384	40
12385	40
12386	40
12387	40
12388	40
12389	40
12390	40
12391	40
12392	40
12393	40
12394	40
12395	40
12396	40
12397	40
12398	40
12399	40
12400	40
12401	40
12402	40
12403	40
12404	40
12405	40
12406	40
12407	40
12408	40
12409	40
12410	40
12411	40
12412	40
12413	40
12414	40
12415	40
12416	40
12417	40
12418	40
12419	40
12420	40
12421	40
12422	40
12423	40
12424	40
12425	40
12426	40
12427	40
12428	40
12429	40
12430	40
12431	40
12432	40
12433	40
12434	40
12435	40
12436	40
12437	40
12438	40
12439	40
12440	40
12441	40
12442	40
12443	40
12444	40
12445	40
12446	40
12447	40
12448	40
12449	40
12450	40
12451	40
12452	40
12453	40
12454	40
12455	40
12456	40
12457	40
12458	40
12459	40
12460	40
12461	40
12462	40
12463	40
12464	40
12465	40
12466	40
12467	40
12468	40
12469	40
12470	40
12471	40
12472	40
12473	40
12474	40
12475	40
12476	40
12477	40
12478	40
12479	40
12480	40
12481	40
12482	40
12483	40
12484	40
12485	40
12486	40
12487	40
12488	40
12489	40
12490	40
12491	40
12492	40
12493	40
12494	40
12495	40
12496	40
12497	40
12498	40
12499	40
12500	40
12501	40
12502	40
12503	40
12504	40
12505	40
12506	40
12507	40
12508	40
12509	40
12510	40
12511	40
12512	40
12513	40
12514	40
12515	40
12516	40
12517	40
12518	40
12519	40
12520	40
12521	40
12522	40
12523	40
12524	40
12525	40
12526	40
12527	40
12528	40
12529	40
12530	40
12531	40
12532	40
12533	40
12534	40
12535	40
12536	40
12537	40
12538	40
12539	40
12540	40
12541	40
12542	40
12543	40
12544	40
12545	40
12546	40
12547	40
12548	40
12549	40
12550	40
12551	40
12552	40
12553	40
12554	40
12555	40
12556	40
12557	40
12558	40
12559	40
12560	40
12561	40
12562	40
12563	40
12564	40
12565	40
12566	40
12567	40
12568	40
12569	40
12570	40
12571	40
12572	40
12573	40
12574	40
12575	40
12576	40
12577	40
12578	40
12579	40
12580	40
12581	40
12582	40
12583	40
12584	40
12585	40
12586	40
12587	40
12588	40
12589	40
12590	40
12591	40
12592	40
12593	40
12594	40
12595	40
12596	40
12597	40
12598	40
12599	40
12600	40
12601	40
12602	40
12603	40
12604	40
12605	40
12606	40
12607	40
12608	40
12609	40
12610	40
12611	40
12612	40
12613	40
12614	40
12615	40
12616	40
12617	40
12618	40
12619	40
12620	40
12621	40
12622	40
12623	40
12624	40
12625	40
12626	40
12627	40
12628	40
12629	40
12630	40
12631	40
12632	40
12633	40
12634	40
12635	40
12636	40
12637	40
12638	40
12639	40
12640	40
12641	40
12642	40
12643	40
12644	40
12645	40
12646	40
12647	40
12648	40
12649	40
12650	40
12651	40
12652	40
12653	40
12654	40
12655	40
12656	40
12657	40
12658	40
12659	40
12660	40
12661	40
12662	40
12663	40
12664	40
12665	40
12666	40
12667	40
12668	40
12669	40
12670	40
12671	40
12672	40
12673	40
12674	40
12675	40
12676	40
12677	40
12678	40
12679	40
12680	40
12681	40
12682	40
12683	40
12684	40
12685	40
12686	40
12687	40
12688	40
12689	40
12690	40
12691	40
12692	40
12693	40
12694	40
12695	40
12696	40
12697	40
12698	40
12699	40
12700	40
12701	40
12702	40
12703	40
12704	40
12705	40
12706	40
12707	40
12708	40
12709	40
12710	40
12711	40
12712	40
12713	40
12714	40
12715	40
12716	40
12717	40
12718	40
12719	40
12720	40
12721	40
12722	40
12723	40
12724	40
12725	40
12726	40
12727	40
12728	40
12729	40
12730	40
12731	40
12732	40
12733	40
12734	40
12735	40
12736	40
12737	40
12738	40
12739	40
12740	40
12741	40
12742	40
12743	40
12744	40
12745	40
12746	40
12747	40
12748	40
12749	40
12750	40
12751	40
12752	40
12753	40
12754	40
12755	40
12756	40
12757	40
12758	40
12759	40
12760	40
12761	40
12762	40
12763	40
12764	40
12765	40
12766	40
12767	40
12768	40
12769	40
12770	40
12771	40
12772	40
12773	40
12774	40
12775	40
12776	40
12777	40
12778	40
12779	40
12780	40
12781	40
12782	40
12783	40
12784	40
12785	40
12786	40
12787	40
12788	40
12789	40
12790	40
12791	40
12792	40
12793	40
12794	40
12795	40
12796	40
12797	40
12798	40
12799	40
12800	40
12801	40
12802	40
12803	40
12804	40
12805	40
12806	40
12807	40
12808	40
12809	40
12810	40
12811	40
12812	40
12813	40
12814	40
12815	40
12816	40
12817	40
12818	40
12819	40
12820	40
12821	40
12822	40
12823	40
12824	40
12825	40
12826	40
12827	40
12828	40
12829	40
12830	40
12831	40
12832	40
12833	40
12834	40
12835	40
12836	40
12837	40
12838	40
12839	40
12840	40
12841	40
12842	40
12843	40
12844	40
12845	40
12846	40
12847	40
12848	40
12849	40
12850	40
12851	40
12852	40
12853	40
12854	40
12855	40
12856	40
12857	40
12858	40
12859	40
12860	40
12861	40
12862	40
12863	40
12864	40
12865	40
12866	40
12867	40
12868	40
12869	40
12870	40
12871	40
12872	40
12873	40
12874	40
12875	40
12876	40
12877	40
12878	40
12879	40
12880	40
12881	40
12882	40
12883	40
12884	40
12885	40
12886	40
12887	40
12888	40
12889	40
12890	40
12891	40
12892	40
12893	40
12894	40
12895	40
12896	40
12897	40
12898	40
12899	40
12900	40
12901	40
12902	40
12903	40
12904	40
12905	40
12906	40
12907	40
12908	40
12909	40
12910	40
12911	40
12912	40
12913	40
12914	40
12915	40
12916	40
12917	40
12918	40
12919	40
12920	40
12921	40
12922	40
12923	40
12924	40
12925	40
12926	40
12927	40
12928	40
12929	40
12930	40
12931	40
12932	40
12933	40
12934	40
12935	40
12936	40
12937	40
12938	40
12939	40
12940	40
12941	40
12942	40
12943	40
12944	40
12945	40
12946	40
12947	40
12948	40
12949	40
12950	40
12951	40
12952	40
12953	40
12954	40
12955	40
12956	40
12957	40
12958	40
12959	40
12960	40
12961	40
12962	40
12963	40
12964	40
12965	40
12966	40
12967	40
12968	40
12969	40
12970	40
12971	40
12972	40
12973	40
12974	40
12975	40
12976	40
12977	40
12978	40
12979	40
12980	40
12981	40
12982	40
12983	40
12984	40
12985	40
12986	40
12987	40
12988	40
12989	40
12990	40
12991	40
12992	40
12993	40
12994	40
12995	40
12996	40
12997	40
12998	40
12999	40
13000	40
13001	40
13002	40
13003	40
13004	40
13005	40
13006	40
13007	40
13008	40
13009	40
13010	40
13011	40
13012	40
13013	40
13014	40
13015	40
13016	40
13017	40
13018	40
13019	40
13020	40
13021	40
13022	40
13023	40
13024	40
13025	40
13026	40
13027	40
13028	40
13029	40
13030	40
13031	40
13032	40
13033	40
13034	40
13035	40
13036	40
13037	40
13038	40
13039	40
13040	40
13041	40
13042	40
13043	40
13044	40
13045	40
13046	40
13047	40
13048	40
13049	40
13050	40
13051	40
13052	40
13053	40
13054	40
13055	40
13056	40
13057	40
13058	40
13059	40
13060	40
13061	40
13062	40
13063	40
13064	40
13065	40
13066	40
13067	40
13068	40
13069	40
13070	40
13071	40
13072	40
13073	40
13074	40
13075	40
13076	40
13077	40
13078	40
13079	40
13080	40
13081	40
13082	40
13083	40
13084	40
13085	40
13086	40
13087	40
13088	40
13089	40
13090	40
13091	40
13092	40
13093	40
13094	40
13095	40
13096	40
13097	40
13098	40
13099	40
13100	40
13101	40
13102	40
13103	40
13104	40
13105	40
13106	40
13107	40
13108	40
13109	40
13110	40
13111	40
13112	40
13113	40
13114	40
13115	40
13116	40
13117	40
13118	40
13119	40
13120	40
13121	40
13122	40
13123	40
13124	40
13125	40
13126	40
13127	40
13128	40
13129	40
13130	40
13131	40
13132	40
13133	40
13134	40
13135	40
13136	40
13137	40
13138	40
13139	40
13140	40
13141	40
13142	40
13143	40
13144	40
13145	40
13146	40
13147	40
13148	40
13149	40
13150	40
13151	40
13152	40
13153	40
13154	40
13155	40
13156	40
13157	40
13158	40
13159	40
13160	40
13161	40
13162	40
13163	40
13164	40
13165	40
13166	40
13167	40
13168	40
13169	40
13170	40
13171	40
13172	40
13173	40
13174	40
13175	40
13176	40
13177	40
13178	40
13179	40
13180	40
13181	40
13182	40
13183	40
13184	40
13185	40
13186	40
13187	40
13188	40
13189	40
13190	40
13191	40
13192	40
13193	40
13194	40
13195	40
13196	40
13197	40
13198	40
13199	40
13200	40
13201	40
13202	40
13203	40
13204	40
13205	40
13206	40
13207	40
13208	40
13209	40
13210	40
13211	40
13212	40
13213	40
13214	40
13215	40
13216	40
13217	40
13218	40
13219	40
13220	40
13221	40
13222	40
13223	40
13224	40
13225	40
13226	40
13227	40
13228	40
13229	40
13230	40
13231	40
13232	40
13233	40
13234	40
13235	40
13236	40
13237	40
13238	40
13239	40
13240	40
13241	40
13242	40
13243	40
13244	40
13245	40
13246	40
13247	40
13248	40
13249	40
13250	40
13251	40
13252	40
13253	40
13254	40
13255	40
13256	40
13257	40
13258	40
13259	40
13260	40
13261	40
13262	40
13263	40
13264	40
13265	40
13266	40
13267	40
13268	40
13269	40
13270	40
13271	40
13272	40
13273	40
13274	40
13275	40
13276	40
13277	40
13278	40
13279	40
13280	40
13281	40
13282	40
13283	40
13284	40
13285	40
13286	40
13287	40
13288	40
13289	40
13290	40
13291	40
13292	40
13293	40
13294	40
13295	40
13296	40
13297	40
13298	40
13299	40
13300	40
13301	40
13302	40
13303	40
13304	40
13305	40
13306	40
13307	40
13308	40
13309	40
13310	40
13311	40
13312	40
13313	40
13314	40
13315	40
13316	40
13317	40
13318	40
13319	40
13320	40
13321	40
13322	40
13323	40
13324	40
13325	40
13326	40
13327	40
13328	40
13329	40
13330	40
13331	40
13332	40
13333	40
13334	40
13335	40
13336	40
13337	40
13338	40
13339	40
13340	40
13341	40
13342	40
13343	40
13344	40
13345	40
13346	40
13347	40
13348	40
13349	40
13350	40
13351	40
13352	40
13353	40
13354	40
13355	40
13356	40
13357	40
13358	40
13359	40
13360	40
13361	40
13362	40
13363	40
13364	40
13365	40
13366	40
13367	40
13368	40
13369	40
13370	40
13371	40
13372	40
13373	40
13374	40
13375	40
13376	40
13377	40
13378	40
13379	40
13380	40
13381	40
13382	40
13383	40
13384	40
13385	40
13386	40
13387	40
13388	40
13389	40
13390	40
13391	40
13392	40
13393	40
13394	40
13395	40
13396	40
13397	40
13398	40
13399	40
13400	40
13401	40
13402	40
13403	40
13404	40
13405	40
13406	40
13407	40
13408	40
13409	40
13410	40
13411	40
13412	40
13413	40
13414	40
13415	40
13416	40
13417	40
13418	40
13419	40
13420	40
13421	40
13422	40
13423	40
13424	40
13425	40
13426	40
13427	40
13428	40
13429	40
13430	40
13431	40
13432	40
13433	40
13434	40
13435	40
13436	40
13437	40
13438	40
13439	40
13440	40
13441	40
13442	40
13443	40
13444	40
13445	40
13446	40
13447	40
13448	40
13449	40
13450	40
13451	40
13452	40
13453	40
13454	40
13455	40
13456	40
13457	40
13458	40
13459	40
13460	40
13461	40
13462	40
13463	40
13464	40
13465	40
13466	40
13467	40
13468	40
13469	40
13470	40
13471	40
13472	40
13473	40
13474	40
13475	40
13476	40
13477	40
13478	40
13479	40
13480	40
13481	40
13482	40
13483	40
13484	40
13485	40
13486	40
13487	40
13488	40
13489	40
13490	40
13491	40
13492	40
13493	40
13494	40
13495	40
13496	40
13497	40
13498	40
13499	40
13500	40
13501	40
13502	40
13503	40
13504	40
13505	40
13506	40
13507	40
13508	40
13509	40
13510	40
13511	40
13512	40
13513	40
13514	40
13515	40
13516	40
13517	40
13518	40
13519	40
13520	40
13521	40
13522	40
13523	40
13524	40
13525	40
13526	40
13527	40
13528	40
13529	40
13530	40
13531	40
13532	40
13533	40
13534	40
13535	40
13536	40
13537	40
13538	40
13539	40
13540	40
13541	40
13542	40
13543	40
13544	40
13545	40
13546	40
13547	40
13548	40
13549	40
13550	40
13551	40
13552	40
13553	40
13554	40
13555	40
13556	40
13557	40
13558	40
13559	40
13560	40
13561	40
13562	40
13563	40
13564	40
13565	40
13566	40
13567	40
13568	40
13569	40
13570	40
13571	40
13572	40
13573	40
13574	40
13575	40
13576	40
13577	40
13578	40
13579	40
13580	40
13581	40
13582	40
13583	40
13584	40
13585	40
13586	40
13587	40
13588	40
13589	40
13590	40
13591	40
13592	40
13593	40
13594	40
13595	40
13596	40
13597	40
13598	40
13599	40
13600	40
13601	40
13602	40
13603	40
13604	40
13605	40
13606	40
13607	40
13608	40
13609	40
13610	40
13611	40
13612	40
13613	40
13614	40
13615	40
13616	40
13617	40
13618	40
13619	40
13620	40
13621	40
13622	40
13623	40
13624	40
13625	40
13626	40
13627	40
13628	40
13629	40
13630	40
13631	40
13632	40
13633	40
13634	40
13635	40
13636	40
13637	40
13638	40
13639	40
13640	40
13641	40
13642	40
13643	40
13644	40
13645	40
13646	40
13647	40
13648	40
13649	40
13650	40
13651	40
13652	40
13653	40
13654	40
13655	40
13656	40
13657	40
13658	40
13659	40
13660	40
13661	40
13662	40
13663	40
13664	40
13665	40
13666	40
13667	40
13668	40
13669	40
13670	40
13671	40
13672	40
13673	40
13674	40
13675	40
13676	40
13677	40
13678	40
13679	40
13680	40
13681	40
13682	40
13683	40
13684	40
13685	40
13686	40
13687	40
13688	40
13689	40
13690	40
13691	40
13692	40
13693	40
13694	40
13695	40
13696	40
13697	40
13698	40
13699	40
13700	40
13701	40
13702	40
13703	40
13704	40
13705	40
13706	40
13707	40
13708	40
13709	40
13710	40
13711	40
13712	40
13713	40
13714	40
13715	40
13716	40
13717	40
13718	40
13719	40
13720	40
13721	40
13722	40
13723	40
13724	40
13725	40
13726	40
13727	40
13728	40
13729	40
13730	40
13731	40
13732	40
13733	40
13734	40
13735	40
13736	40
13737	40
13738	40
13739	40
13740	40
13741	40
13742	40
13743	40
13744	40
13745	40
13746	40
13747	40
13748	40
13749	40
13750	40
13751	40
13752	40
13753	40
13754	40
13755	40
13756	40
13757	40
13758	40
13759	40
13760	40
13761	40
13762	40
13763	40
13764	40
13765	40
13766	40
13767	40
13768	40
13769	40
13770	40
13771	40
13772	40
13773	40
13774	40
13775	40
13776	40
13777	40
13778	40
13779	40
13780	40
13781	40
13782	40
13783	40
13784	40
13785	40
13786	40
13787	40
13788	40
13789	40
13790	40
13791	40
13792	40
13793	40
13794	40
13795	40
13796	40
13797	40
13798	40
13799	40
13800	40
13801	40
13802	40
13803	40
13804	40
13805	40
13806	40
13807	40
13808	40
13809	40
13810	40
13811	40
13812	40
13813	40
13814	40
13815	40
13816	40
13817	40
13818	40
13819	40
13820	40
13821	40
13822	40
13823	40
13824	40
13825	40
13826	40
13827	40
13828	40
13829	40
13830	40
13831	40
13832	40
13833	40
13834	40
13835	40
13836	40
13837	40
13838	40
13839	40
13840	40
13841	40
13842	40
13843	40
13844	40
13845	40
13846	40
13847	40
13848	40
13849	40
13850	40
13851	40
13852	40
13853	40
13854	40
13855	40
13856	40
13857	40
13858	40
13859	40
13860	40
13861	40
13862	40
13863	40
13864	40
13865	40
13866	40
13867	40
13868	40
13869	40
13870	40
13871	40
13872	40
13873	40
13874	40
13875	40
13876	40
13877	40
13878	40
13879	40
13880	40
13881	40
13882	40
13883	40
13884	40
13885	40
13886	40
13887	40
13888	40
13889	40
13890	40
13891	40
13892	40
13893	40
13894	40
13895	40
13896	40
13897	40
13898	40
13899	40
13900	40
13901	40
13902	40
13903	40
13904	40
13905	40
13906	40
13907	40
13908	40
13909	40
13910	40
13911	40
13912	40
13913	40
13914	40
13915	40
13916	40
13917	40
13918	40
13919	40
13920	40
13921	40
13922	40
13923	40
13924	40
13925	40
13926	40
13927	40
13928	40
13929	40
13930	40
13931	40
13932	40
13933	40
13934	40
13935	40
13936	40
13937	40
13938	40
13939	40
13940	40
13941	40
13942	40
13943	40
13944	40
13945	40
13946	40
13947	40
13948	40
13949	40
13950	40
13951	40
13952	40
13953	40
13954	40
13955	40
13956	40
13957	40
13958	40
13959	40
13960	40
13961	40
13962	40
13963	40
13964	40
13965	40
13966	40
13967	40
13968	40
13969	40
13970	40
13971	40
13972	40
13973	40
13974	40
13975	40
13976	40
13977	40
13978	40
13979	40
13980	40
13981	40
13982	40
13983	40
13984	40
13985	40
13986	40
13987	40
13988	40
13989	40
13990	40
13991	40
13992	40
13993	40
13994	40
13995	40
13996	40
13997	40
13998	40
13999	40
14000	40
14001	40
14002	40
14003	40
14004	40
14005	40
14006	40
14007	40
14008	40
14009	40
14010	40
14011	40
14012	40
14013	40
14014	40
14015	40
14016	40
14017	40
14018	40
14019	40
14020	40
14021	40
14022	40
14023	40
14024	40
14025	40
14026	40
14027	40
14028	40
14029	40
14030	40
14031	40
14032	40
14033	40
14034	40
14035	40
14036	40
14037	40
14038	40
14039	40
14040	40
14041	40
14042	40
14043	40
14044	40
14045	40
14046	40
14047	40
14048	40
14049	40
14050	40
14051	40
14052	40
14053	40
14054	40
14055	40
14056	40
14057	40
14058	40
14059	40
14060	40
14061	40
14062	40
14063	40
14064	40
14065	40
14066	40
14067	40
14068	40
14069	40
14070	40
14071	40
14072	40
14073	40
14074	40
14075	40
14076	40
14077	40
14078	40
14079	40
14080	40
14081	40
14082	40
14083	40
14084	40
14085	40
14086	40
14087	40
14088	40
14089	40
14090	40
14091	40
14092	40
14093	40
14094	40
14095	40
14096	40
14097	40
14098	40
14099	40
14100	40
14101	40
14102	40
14103	40
14104	40
14105	40
14106	40
14107	40
14108	40
14109	40
14110	40
14111	40
14112	40
14113	40
14114	40
14115	40
14116	40
14117	40
14118	40
14119	40
14120	40
14121	40
14122	40
14123	40
14124	40
14125	40
14126	40
14127	40
14128	40
14129	40
14130	40
14131	40
14132	40
14133	40
14134	40
14135	40
14136	40
14137	40
14138	40
14139	40
14140	40
14141	40
14142	40
14143	40
14144	40
14145	40
14146	40
14147	40
14148	40
14149	40
14150	40
14151	40
14152	40
14153	40
14154	40
14155	40
14156	40
14157	40
14158	40
14159	40
14160	40
14161	40
14162	40
14163	40
14164	40
14165	40
14166	40
14167	40
14168	40
14169	40
14170	40
14171	40
14172	40
14173	40
14174	40
14175	40
14176	40
14177	40
14178	40
14179	40
14180	40
14181	40
14182	40
14183	40
14184	40
14185	40
14186	40
14187	40
14188	40
14189	40
14190	40
14191	40
14192	40
14193	40
14194	40
14195	40
14196	40
14197	40
14198	40
14199	40
14200	40
14201	40
14202	40
14203	40
14204	40
14205	40
14206	40
14207	40
14208	40
14209	40
14210	40
14211	40
14212	40
14213	40
14214	40
14215	40
14216	40
14217	40
14218	40
14219	40
14220	40
14221	40
14222	40
14223	40
14224	40
14225	40
14226	40
14227	40
14228	40
14229	40
14230	40
14231	40
14232	40
14233	40
14234	40
14235	40
14236	40
14237	40
14238	40
14239	40
14240	40
14241	40
14242	40
14243	40
14244	40
14245	40
14246	40
14247	40
14248	40
14249	40
14250	40
14251	40
14252	40
14253	40
14254	40
14255	40
14256	40
14257	40
14258	40
14259	40
14260	40
14261	40
14262	40
14263	40
14264	40
14265	40
14266	40
14267	40
14268	40
14269	40
14270	40
14271	40
14272	40
14273	40
14274	40
14275	40
14276	40
14277	40
14278	40
14279	40
14280	40
14281	40
14282	40
14283	40
14284	40
14285	40
14286	40
14287	40
14288	40
14289	40
14290	40
14291	40
14292	40
14293	40
14294	40
14295	40
14296	40
14297	40
14298	40
14299	40
14300	40
14301	40
14302	40
14303	40
14304	40
14305	40
14306	40
14307	40
14308	40
14309	40
14310	40
14311	40
14312	40
14313	40
14314	40
14315	40
14316	40
14317	40
14318	40
14319	40
14320	40
14321	40
14322	40
14323	40
14324	40
14325	40
14326	40
14327	40
14328	40
14329	40
14330	40
14331	40
14332	40
14333	40
14334	40
14335	40
14336	40
14337	40
14338	40
14339	40
14340	40
14341	40
14342	40
14343	40
14344	40
14345	40
14346	40
14347	40
14348	40
14349	40
14350	40
14351	40
14352	40
14353	40
14354	40
14355	40
14356	40
14357	40
14358	40
14359	40
14360	40
14361	40
14362	40
14363	40
14364	40
14365	40
14366	40
14367	40
14368	40
14369	40
14370	40
14371	40
14372	40
14373	40
14374	40
14375	40
14376	40
14377	40
14378	40
14379	40
14380	40
14381	40
14382	40
14383	40
14384	40
14385	40
14386	40
14387	40
14388	40
14389	40
14390	40
14391	40
14392	40
14393	40
14394	40
14395	40
14396	40
14397	40
14398	40
14399	40
14400	40
14401	40
14402	40
14403	40
14404	40
14405	40
14406	40
14407	40
14408	40
14409	40
14410	40
14411	40
14412	40
14413	40
14414	40
14415	40
14416	40
14417	40
14418	40
14419	40
14420	40
14421	40
14422	40
14423	40
14424	40
14425	40
14426	40
14427	40
14428	40
14429	40
14430	40
14431	40
14432	40
14433	40
14434	40
14435	40
14436	40
14437	40
14438	40
14439	40
14440	40
14441	40
14442	40
14443	40
14444	40
14445	40
14446	40
14447	40
14448	40
14449	40
14450	40
14451	40
14452	40
14453	40
14454	40
14455	40
14456	40
14457	40
14458	40
14459	40
14460	40
14461	40
14462	40
14463	40
14464	40
14465	40
14466	40
14467	40
14468	40
14469	40
14470	40
14471	40
14472	40
14473	40
14474	40
14475	40
14476	40
14477	40
14478	40
14479	40
14480	40
14481	40
14482	40
14483	40
14484	40
14485	40
14486	40
14487	40
14488	40
14489	40
14490	40
14491	40
14492	40
14493	40
14494	40
14495	40
14496	40
14497	40
14498	40
14499	40
14500	40
14501	40
14502	40
14503	40
14504	40
14505	40
14506	40
14507	40
14508	40
14509	40
14510	40
14511	40
14512	40
14513	40
14514	40
14515	40
14516	40
14517	40
14518	40
14519	40
14520	40
14521	40
14522	40
14523	40
14524	40
14525	40
14526	40
14527	40
14528	40
14529	40
14530	40
14531	40
14532	40
14533	40
14534	40
14535	40
14536	40
14537	40
14538	40
14539	40
14540	40
14541	40
14542	40
14543	40
14544	40
14545	40
14546	40
14547	40
14548	40
14549	40
14550	40
14551	40
14552	40
14553	40
14554	40
14555	40
14556	40
14557	40
14558	40
14559	40
14560	40
14561	40
14562	40
14563	40
14564	40
14565	40
14566	40
14567	40
14568	40
14569	40
14570	40
14571	40
14572	40
14573	40
14574	40
14575	40
14576	40
14577	40
14578	40
14579	40
14580	40
14581	40
14582	40
14583	40
14584	40
14585	40
14586	40
14587	40
14588	40
14589	40
14590	40
14591	40
14592	40
14593	40
14594	40
14595	40
14596	40
14597	40
14598	40
14599	40
14600	40
14601	40
14602	40
14603	40
14604	40
14605	40
14606	40
14607	40
14608	40
14609	40
14610	40
14611	40
14612	40
14613	40
14614	40
14615	40
14616	40
14617	40
14618	40
14619	40
14620	40
14621	40
14622	40
14623	40
14624	40
14625	40
14626	40
14627	40
14628	40
14629	40
14630	40
14631	40
14632	40
14633	40
14634	40
14635	40
14636	40
14637	40
14638	40
14639	40
14640	40
14641	40
14642	40
14643	40
14644	40
14645	40
14646	40
14647	40
14648	40
14649	40
14650	40
14651	40
14652	40
14653	40
14654	40
14655	40
14656	40
14657	40
14658	40
14659	40
14660	40
14661	40
14662	40
14663	40
14664	40
14665	40
14666	40
14667	40
14668	40
14669	40
14670	40
14671	40
14672	40
14673	40
14674	40
14675	40
14676	40
14677	40
14678	40
14679	40
14680	40
14681	40
14682	40
14683	40
14684	40
14685	40
14686	40
14687	40
14688	40
14689	40
14690	40
14691	40
14692	40
14693	40
14694	40
14695	40
14696	40
14697	40
14698	40
14699	40
14700	40
14701	40
14702	40
14703	40
14704	40
14705	40
14706	40
14707	40
14708	40
14709	40
14710	40
14711	40
14712	40
14713	40
14714	40
14715	40
14716	40
14717	40
14718	40
14719	40
14720	40
14721	40
14722	40
14723	40
14724	40
14725	40
14726	40
14727	40
14728	40
14729	40
14730	40
14731	40
14732	40
14733	40
14734	40
14735	40
14736	40
14737	40
14738	40
14739	40
14740	40
14741	40
14742	40
14743	40
14744	40
14745	40
14746	40
14747	40
14748	40
14749	40
14750	40
14751	40
14752	40
14753	40
14754	40
14755	40
14756	40
14757	40
14758	40
14759	40
14760	40
14761	40
14762	40
14763	40
14764	40
14765	40
14766	40
14767	40
14768	40
14769	40
14770	40
14771	40
14772	40
14773	40
14774	40
14775	40
14776	40
14777	40
14778	40
14779	40
14780	40
14781	40
14782	40
14783	40
14784	40
14785	40
14786	40
14787	40
14788	40
14789	40
14790	40
14791	40
14792	40
14793	40
14794	40
14795	40
14796	40
14797	40
14798	40
14799	40
14800	40
14801	40
14802	40
14803	40
14804	40
14805	40
14806	40
14807	40
14808	40
14809	40
14810	40
14811	40
14812	40
14813	40
14814	40
14815	40
14816	40
14817	40
14818	40
14819	40
14820	40
14821	40
14822	40
14823	40
14824	40
14825	40
14826	40
14827	40
14828	40
14829	40
14830	40
14831	40
14832	40
14833	40
14834	40
14835	40
14836	40
14837	40
14838	40
14839	40
14840	40
14841	40
14842	40
14843	40
14844	40
14845	40
14846	40
14847	40
14848	40
14849	40
14850	40
14851	40
14852	40
14853	40
14854	40
14855	40
14856	40
14857	40
14858	40
14859	40
14860	40
14861	40
14862	40
14863	40
14864	40
14865	40
14866	40
14867	40
14868	40
14869	40
14870	40
14871	40
14872	40
14873	40
14874	40
14875	40
14876	40
14877	40
14878	40
14879	40
14880	40
14881	40
14882	40
14883	40
14884	40
14885	40
14886	40
14887	40
14888	40
14889	40
14890	40
14891	40
14892	40
14893	40
14894	40
14895	40
14896	40
14897	40
14898	40
14899	40
14900	40
14901	40
14902	40
14903	40
14904	40
14905	40
14906	40
14907	40
14908	40
14909	40
14910	40
14911	40
14912	40
14913	40
14914	40
14915	40
14916	40
14917	40
14918	40
14919	40
14920	40
14921	40
14922	40
14923	40
14924	40
14925	40
14926	40
14927	40
14928	40
14929	40
14930	40
14931	40
14932	40
14933	40
14934	40
14935	40
14936	40
14937	40
14938	40
14939	40
14940	40
14941	40
14942	40
14943	40
14944	40
14945	40
14946	40
14947	40
14948	40
14949	40
14950	40
14951	40
14952	40
14953	40
14954	40
14955	40
14956	40
14957	40
14958	40
14959	40
14960	40
14961	40
14962	40
14963	40
14964	40
14965	40
14966	40
14967	40
14968	40
14969	40
14970	40
14971	40
14972	40
14973	40
14974	40
14975	40
14976	40
14977	40
14978	40
14979	40
14980	40
14981	40
14982	40
14983	40
14984	40
14985	40
14986	40
14987	40
14988	40
14989	40
14990	40
14991	40
14992	40
14993	40
14994	40
14995	40
14996	40
14997	40
14998	40
14999	40
15000	40
15001	40
15002	40
15003	40
15004	40
15005	40
15006	40
15007	40
15008	40
15009	40
15010	40
15011	40
15012	40
15013	40
15014	40
15015	40
15016	40
15017	40
15018	40
15019	40
15020	40
15021	40
15022	40
15023	40
15024	40
15025	40
15026	40
15027	40
15028	40
15029	40
15030	40
15031	40
15032	40
15033	40
15034	40
15035	40
15036	40
15037	40
15038	40
15039	40
15040	40
15041	40
15042	40
15043	40
15044	40
15045	40
15046	40
15047	40
15048	40
15049	40
15050	40
15051	40
15052	40
15053	40
15054	40
15055	40
15056	40
15057	40
15058	40
15059	40
15060	40
15061	40
15062	40
15063	40
15064	40
15065	40
15066	40
15067	40
15068	40
15069	40
15070	40
15071	40
15072	40
15073	40
15074	40
15075	40
15076	40
15077	40
15078	40
15079	40
15080	40
15081	40
15082	40
15083	40
15084	40
15085	40
15086	40
15087	40
15088	40
15089	40
15090	40
15091	40
15092	40
15093	40
15094	40
15095	40
15096	40
15097	40
15098	40
15099	40
15100	40
15101	40
15102	40
15103	40
15104	40
15105	40
15106	40
15107	40
15108	40
15109	40
15110	40
15111	40
15112	40
15113	40
15114	40
15115	40
15116	40
15117	40
15118	40
15119	40
15120	40
15121	40
15122	40
15123	40
15124	40
15125	40
15126	40
15127	40
15128	40
15129	40
15130	40
15131	40
15132	40
15133	40
15134	40
15135	40
15136	40
15137	40
15138	40
15139	40
15140	40
15141	40
15142	40
15143	40
15144	40
15145	40
15146	40
15147	40
15148	40
15149	40
15150	40
15151	40
15152	40
15153	40
15154	40
15155	40
15156	40
15157	40
15158	40
15159	40
15160	40
15161	40
15162	40
15163	40
15164	40
15165	40
15166	40
15167	40
15168	40
15169	40
15170	40
15171	40
15172	40
15173	40
15174	40
15175	40
15176	40
15177	40
15178	40
15179	40
15180	40
15181	40
15182	40
15183	40
15184	40
15185	40
15186	40
15187	40
15188	40
15189	40
15190	40
15191	40
15192	40
15193	40
15194	40
15195	40
15196	40
15197	40
15198	40
15199	40
15200	40
15201	40
15202	40
15203	40
15204	40
15205	40
15206	40
15207	40
15208	40
15209	40
15210	40
15211	40
15212	40
15213	40
15214	40
15215	40
15216	40
15217	40
15218	40
15219	40
15220	40
15221	40
15222	40
15223	40
15224	40
15225	40
15226	40
15227	40
15228	40
15229	40
15230	40
15231	40
15232	40
15233	40
15234	40
15235	40
15236	40
15237	40
15238	40
15239	40
15240	40
15241	40
15242	40
15243	40
15244	40
15245	40
15246	40
15247	40
15248	40
15249	40
15250	40
15251	40
15252	40
15253	40
15254	40
15255	40
15256	40
15257	40
15258	40
15259	40
15260	40
15261	40
15262	40
15263	40
15264	40
15265	40
15266	40
15267	40
15268	40
15269	40
15270	40
15271	40
15272	40
15273	40
15274	40
15275	40
15276	40
15277	40
15278	40
15279	40
15280	40
15281	40
15282	40
15283	40
15284	40
15285	40
15286	40
15287	40
15288	40
15289	40
15290	40
15291	40
15292	40
15293	40
15294	40
15295	40
15296	40
15297	40
15298	40
15299	40
15300	40
15301	40
15302	40
15303	40
15304	40
15305	40
15306	40
15307	40
15308	40
15309	40
15310	40
15311	40
15312	40
15313	40
15314	40
15315	40
15316	40
15317	40
15318	40
15319	40
15320	40
15321	40
15322	40
15323	40
15324	40
15325	40
15326	40
15327	40
15328	40
15329	40
15330	40
15331	40
15332	40
15333	40
15334	40
15335	40
15336	40
15337	40
15338	40
15339	40
15340	40
15341	40
15342	40
15343	40
15344	40
15345	40
15346	40
15347	40
15348	40
15349	40
15350	40
15351	40
15352	40
15353	40
15354	40
15355	40
15356	40
15357	40
15358	40
15359	40
15360	40
15361	40
15362	40
15363	40
15364	40
15365	40
15366	40
15367	40
15368	40
15369	40
15370	40
15371	40
15372	40
15373	40
15374	40
15375	40
15376	40
15377	40
15378	40
15379	40
15380	40
15381	40
15382	40
15383	40
15384	40
15385	40
15386	40
15387	40
15388	40
15389	40
15390	40
15391	40
15392	40
15393	40
15394	40
15395	40
15396	40
15397	40
15398	40
15399	40
15400	40
15401	40
15402	40
15403	40
15404	40
15405	40
15406	40
15407	40
15408	40
15409	40
15410	40
15411	40
15412	40
15413	40
15414	40
15415	40
15416	40
15417	40
15418	40
15419	40
15420	40
15421	40
15422	40
15423	40
15424	40
15425	40
15426	40
15427	40
15428	40
15429	40
15430	40
15431	40
15432	40
15433	40
15434	40
15435	40
15436	40
15437	40
15438	40
15439	40
15440	40
15441	40
15442	40
15443	40
15444	40
15445	40
15446	40
15447	40
15448	40
15449	40
15450	40
15451	40
15452	40
15453	40
15454	40
15455	40
15456	40
15457	40
15458	40
15459	40
15460	40
15461	40
15462	40
15463	40
15464	40
15465	40
15466	40
15467	40
15468	40
15469	40
15470	40
15471	40
15472	40
15473	40
15474	40
15475	40
15476	40
15477	40
15478	40
15479	40
15480	40
15481	40
15482	40
15483	40
15484	40
15485	40
15486	40
15487	40
15488	40
15489	40
15490	40
15491	40
15492	40
15493	40
15494	40
15495	40
15496	40
15497	40
15498	40
15499	40
15500	40
15501	40
15502	40
15503	40
15504	40
15505	40
15506	40
15507	40
15508	40
15509	40
15510	40
15511	40
15512	40
15513	40
15514	40
15515	40
15516	40
15517	40
15518	40
15519	40
15520	40
15521	40
15522	40
15523	40
15524	40
15525	40
15526	40
15527	40
15528	40
15529	40
15530	40
15531	40
15532	40
15533	40
15534	40
15535	40
15536	40
15537	40
15538	40
15539	40
15540	40
15541	40
15542	40
15543	40
15544	40
15545	40
15546	40
15547	40
15548	40
15549	40
15550	40
15551	40
15552	40
15553	40
15554	40
15555	40
15556	40
15557	40
15558	40
15559	40
15560	40
15561	40
15562	40
15563	40
15564	40
15565	40
15566	40
15567	40
15568	40
15569	40
15570	40
15571	40
15572	40
15573	40
15574	40
15575	40
15576	40
15577	40
15578	40
15579	40
15580	40
15581	40
15582	40
15583	40
15584	40
15585	40
15586	40
15587	40
15588	40
15589	40
15590	40
15591	40
15592	40
15593	40
15594	40
15595	40
15596	40
15597	40
15598	40
15599	40
15600	40
15601	40
15602	40
15603	40
15604	40
15605	40
15606	40
15607	40
15608	40
15609	40
15610	40
15611	40
15612	40
15613	40
15614	40
15615	40
15616	40
15617	40
15618	40
15619	40
15620	40
15621	40
15622	40
15623	40
15624	40
15625	40
15626	40
15627	40
15628	40
15629	40
15630	40
15631	40
15632	40
15633	40
15634	40
15635	40
15636	40
15637	40
15638	40
15639	40
15640	40
15641	40
15642	40
15643	40
15644	40
15645	40
15646	40
15647	40
15648	40
15649	40
15650	40
15651	40
15652	40
15653	40
15654	40
15655	40
15656	40
15657	40
15658	40
15659	40
15660	40
15661	40
15662	40
15663	40
15664	40
15665	40
15666	40
15667	40
15668	40
15669	40
15670	40
15671	40
15672	40
15673	40
15674	40
15675	40
15676	40
15677	40
15678	40
15679	40
15680	40
15681	40
15682	40
15683	40
15684	40
15685	40
15686	40
15687	40
15688	40
15689	40
15690	40
15691	40
15692	40
15693	40
15694	40
15695	40
15696	40
15697	40
15698	40
15699	40
15700	40
15701	40
15702	40
15703	40
15704	40
15705	40
15706	40
15707	40
15708	40
15709	40
15710	40
15711	40
15712	40
15713	40
15714	40
15715	40
15716	40
15717	40
15718	40
15719	40
15720	40
15721	40
15722	40
15723	40
15724	40
15725	40
15726	40
15727	40
15728	40
15729	40
15730	40
15731	40
15732	40
15733	40
15734	40
15735	40
15736	40
15737	40
15738	40
15739	40
15740	40
15741	40
15742	40
15743	40
15744	40
15745	40
15746	40
15747	40
15748	40
15749	40
15750	40
15751	40
15752	40
15753	40
15754	40
15755	40
15756	40
15757	40
15758	40
15759	40
15760	40
15761	40
15762	40
15763	40
15764	40
15765	40
15766	40
15767	40
15768	40
15769	40
15770	40
15771	40
15772	40
15773	40
15774	40
15775	40
15776	40
15777	40
15778	40
15779	40
15780	40
15781	40
15782	40
15783	40
15784	40
15785	40
15786	40
15787	40
15788	40
15789	40
15790	40
15791	40
15792	40
15793	40
15794	40
15795	40
15796	40
15797	40
15798	40
15799	40
15800	40
15801	40
15802	40
15803	40
15804	40
15805	40
15806	40
15807	40
15808	40
15809	40
15810	40
15811	40
15812	40
15813	40
15814	40
15815	40
15816	40
15817	40
15818	40
15819	40
15820	40
15821	40
15822	40
15823	40
15824	40
15825	40
15826	40
15827	40
15828	40
15829	40
15830	40
15831	40
15832	40
15833	40
15834	40
15835	40
15836	40
15837	40
15838	40
15839	40
15840	40
15841	40
15842	40
15843	40
15844	40
15845	40
15846	40
15847	40
15848	40
15849	40
15850	40
15851	40
15852	40
15853	40
15854	40
15855	40
15856	40
15857	40
15858	40
15859	40
15860	40
15861	40
15862	40
15863	40
15864	40
15865	40
15866	40
15867	40
15868	40
15869	40
15870	40
15871	40
15872	40
15873	40
15874	40
15875	40
15876	40
15877	40
15878	40
15879	40
15880	40
15881	40
15882	40
15883	40
15884	40
15885	40
15886	40
15887	40
15888	40
15889	40
15890	40
15891	40
15892	40
15893	40
15894	40
15895	40
15896	40
15897	40
15898	40
15899	40
15900	40
15901	40
15902	40
15903	40
15904	40
15905	40
15906	40
15907	40
15908	40
15909	40
15910	40
15911	40
15912	40
15913	40
15914	40
15915	40
15916	40
15917	40
15918	40
15919	40
15920	40
15921	40
15922	40
15923	40
15924	40
15925	40
15926	40
15927	40
15928	40
15929	40
15930	40
15931	40
15932	40
15933	40
15934	40
15935	40
15936	40
15937	40
15938	40
15939	40
15940	40
15941	40
15942	40
15943	40
15944	40
15945	40
15946	40
15947	40
15948	40
15949	40
15950	40
15951	40
15952	40
15953	40
15954	40
15955	40
15956	40
15957	40
15958	40
15959	40
15960	40
15961	40
15962	40
15963	40
15964	40
15965	40
15966	40
15967	40
15968	40
15969	40
15970	40
15971	40
15972	40
15973	40
15974	40
15975	40
15976	40
15977	40
15978	40
15979	40
15980	40
15981	40
15982	40
15983	40
15984	40
15985	40
15986	40
15987	40
15988	40
15989	40
15990	40
15991	40
15992	40
15993	40
15994	40
15995	40
15996	40
15997	40
15998	40
15999	40
16000	40
16001	40
16002	40
16003	40
16004	40
16005	40
16006	40
16007	40
16008	40
16009	40
16010	40
16011	40
16012	40
16013	40
16014	40
16015	40
16016	40
16017	40
16018	40
16019	40
16020	40
16021	40
16022	40
16023	40
16024	40
16025	40
16026	40
16027	40
16028	40
16029	40
16030	40
16031	40
16032	40
16033	40
16034	40
16035	40
16036	40
16037	40
16038	40
16039	40
16040	40
16041	40
16042	40
16043	40
16044	40
16045	40
16046	40
16047	40
16048	40
16049	40
16050	40
16051	40
16052	40
16053	40
16054	40
16055	40
16056	40
16057	40
16058	40
16059	40
16060	40
16061	40
16062	40
16063	40
16064	40
16065	40
16066	40
16067	40
16068	40
16069	40
16070	40
16071	40
16072	40
16073	40
16074	40
16075	40
16076	40
16077	40
16078	40
16079	40
16080	40
16081	40
16082	40
16083	40
16084	40
16085	40
16086	40
16087	40
16088	40
16089	40
16090	40
16091	40
16092	40
16093	40
16094	40
16095	40
16096	40
16097	40
16098	40
16099	40
16100	40
16101	40
16102	40
16103	40
16104	40
16105	40
16106	40
16107	40
16108	40
16109	40
16110	40
16111	40
16112	40
16113	40
16114	40
16115	40
16116	40
16117	40
16118	40
16119	40
16120	40
16121	40
16122	40
16123	40
16124	40
16125	40
16126	40
16127	40
16128	40
16129	40
16130	40
16131	40
16132	40
16133	40
16134	40
16135	40
16136	40
16137	40
16138	40
16139	40
16140	40
16141	40
16142	40
16143	40
16144	40
16145	40
16146	40
16147	40
16148	40
16149	40
16150	40
16151	40
16152	40
16153	40
16154	40
16155	40
16156	40
16157	40
16158	40
16159	40
16160	40
16161	40
16162	40
16163	40
16164	40
16165	40
16166	40
16167	40
16168	40
16169	40
16170	40
16171	40
16172	40
16173	40
16174	40
16175	40
16176	40
16177	40
16178	40
16179	40
16180	40
16181	40
16182	40
16183	40
16184	40
16185	40
16186	40
16187	40
16188	40
16189	40
16190	40
16191	40
16192	40
16193	40
16194	40
16195	40
16196	40
16197	40
16198	40
16199	40
16200	40
16201	40
16202	40
16203	40
16204	40
16205	40
16206	40
16207	40
16208	40
16209	40
16210	40
16211	40
16212	40
16213	40
16214	40
16215	40
16216	40
16217	40
16218	40
16219	40
16220	40
16221	40
16222	40
16223	40
16224	40
16225	40
16226	40
16227	40
16228	40
16229	40
16230	40
16231	40
16232	40
16233	40
16234	40
16235	40
16236	40
16237	40
16238	40
16239	40
16240	40
16241	40
16242	40
16243	40
16244	40
16245	40
16246	40
16247	40
16248	40
16249	40
16250	40
16251	40
16252	40
16253	40
16254	40
16255	40
16256	40
16257	40
16258	40
16259	40
16260	40
16261	40
16262	40
16263	40
16264	40
16265	40
16266	40
16267	40
16268	40
16269	40
16270	40
16271	40
16272	40
16273	40
16274	40
16275	40
16276	40
16277	40
16278	40
16279	40
16280	40
16281	40
16282	40
16283	40
16284	40
16285	40
16286	40
16287	40
16288	40
16289	40
16290	40
16291	40
16292	40
16293	40
16294	40
16295	40
16296	40
16297	40
16298	40
16299	40
16300	40
16301	40
16302	40
16303	40
16304	40
16305	40
16306	40
16307	40
16308	40
16309	40
16310	40
16311	40
16312	40
16313	40
16314	40
16315	40
16316	40
16317	40
16318	40
16319	40
16320	40
16321	40
16322	40
16323	40
16324	40
16325	40
16326	40
16327	40
16328	40
16329	40
16330	40
16331	40
16332	40
16333	40
16334	40
16335	40
16336	40
16337	40
16338	40
16339	40
16340	40
16341	40
16342	40
16343	40
16344	40
16345	40
16346	40
16347	40
16348	40
16349	40
16350	40
16351	40
16352	40
16353	40
16354	40
16355	40
16356	40
16357	40
16358	40
16359	40
16360	40
16361	40
16362	40
16363	40
16364	40
16365	40
16366	40
16367	40
16368	40
16369	40
16370	40
16371	40
16372	40
16373	40
16374	40
16375	40
16376	40
16377	40
16378	40
16379	40
16380	40
16381	40
16382	40
16383	40
16384	40
16385	40
16386	40
16387	40
16388	40
16389	40
16390	40
16391	40
16392	40
16393	40
16394	40
16395	40
16396	40
16397	40
16398	40
16399	40
16400	40
16401	40
16402	40
16403	40
16404	40
16405	40
16406	40
16407	40
16408	40
16409	40
16410	40
16411	40
16412	40
16413	40
16414	40
16415	40
16416	40
16417	40
16418	40
16419	40
16420	40
16421	40
16422	40
16423	40
16424	40
16425	40
16426	40
16427	40
16428	40
16429	40
16430	40
16431	40
16432	40
16433	40
16434	40
16435	40
16436	40
16437	40
16438	40
16439	40
16440	40
16441	40
16442	40
16443	40
16444	40
16445	40
16446	40
16447	40
16448	40
16449	40
16450	40
16451	40
16452	40
16453	40
16454	40
16455	40
16456	40
16457	40
16458	40
16459	40
16460	40
16461	40
16462	40
16463	40
16464	40
16465	40
16466	40
16467	40
16468	40
16469	40
16470	40
16471	40
16472	40
16473	40
16474	40
16475	40
16476	40
16477	40
16478	40
16479	40
16480	40
16481	40
16482	40
16483	40
16484	40
16485	40
16486	40
16487	40
16488	40
16489	40
16490	40
16491	40
16492	40
16493	40
16494	40
16495	40
16496	40
16497	40
16498	40
16499	40
16500	40
16501	40
16502	40
16503	40
16504	40
16505	40
16506	40
16507	40
16508	40
16509	40
16510	40
16511	40
16512	40
16513	40
16514	40
16515	40
16516	40
16517	40
16518	40
16519	40
16520	40
16521	40
16522	40
16523	40
16524	40
16525	40
16526	40
16527	40
16528	40
16529	40
16530	40
16531	40
16532	40
16533	40
16534	40
16535	40
16536	40
16537	40
16538	40
16539	40
16540	40
16541	40
16542	40
16543	40
16544	40
16545	40
16546	40
16547	40
16548	40
16549	40
16550	40
16551	40
16552	40
16553	40
16554	40
16555	40
16556	40
16557	40
16558	40
16559	40
16560	40
16561	40
16562	40
16563	40
16564	40
16565	40
16566	40
16567	40
16568	40
16569	40
16570	40
16571	40
16572	40
16573	40
16574	40
16575	40
16576	40
16577	40
16578	40
16579	40
16580	40
16581	40
16582	40
16583	40
16584	40
16585	40
16586	40
16587	40
16588	40
16589	40
16590	40
16591	40
16592	40
16593	40
16594	40
16595	40
16596	40
16597	40
16598	40
16599	40
16600	40
16601	40
16602	40
16603	40
16604	40
16605	40
16606	40
16607	40
16608	40
16609	40
16610	40
16611	40
16612	40
16613	40
16614	40
16615	40
16616	40
16617	40
16618	40
16619	40
16620	40
16621	40
16622	40
16623	40
16624	40
16625	40
16626	40
16627	40
16628	40
16629	40
16630	40
16631	40
16632	40
16633	40
16634	40
16635	40
16636	40
16637	40
16638	40
16639	40
16640	40
16641	40
16642	40
16643	40
16644	40
16645	40
16646	40
16647	40
16648	40
16649	40
16650	40
16651	40
16652	40
16653	40
16654	40
16655	40
16656	40
16657	40
16658	40
16659	40
16660	40
16661	40
16662	40
16663	40
16664	40
16665	40
16666	40
16667	40
16668	40
16669	40
16670	40
16671	40
16672	40
16673	40
16674	40
16675	40
16676	40
16677	40
16678	40
16679	40
16680	40
16681	40
16682	40
16683	40
16684	40
16685	40
16686	40
16687	40
16688	40
16689	40
16690	40
16691	40
16692	40
16693	40
16694	40
16695	40
16696	40
16697	40
16698	40
16699	40
16700	40
16701	40
16702	40
16703	40
16704	40
16705	40
16706	40
16707	40
16708	40
16709	40
16710	40
16711	40
16712	40
16713	40
16714	40
16715	40
16716	40
16717	40
16718	40
16719	40
16720	40
16721	40
16722	40
16723	40
16724	40
16725	40
16726	40
16727	40
16728	40
16729	40
16730	40
16731	40
16732	40
16733	40
16734	40
16735	40
16736	40
16737	40
16738	40
16739	40
16740	40
16741	40
16742	40
16743	40
16744	40
16745	40
16746	40
16747	40
16748	40
16749	40
16750	40
16751	40
16752	40
16753	40
16754	40
16755	40
16756	40
16757	40
16758	40
16759	40
16760	40
16761	40
16762	40
16763	40
16764	40
16765	40
16766	40
16767	40
16768	40
16769	40
16770	40
16771	40
16772	40
16773	40
16774	40
16775	40
16776	40
16777	40
16778	40
16779	40
16780	40
16781	40
16782	40
16783	40
16784	40
16785	40
16786	40
16787	40
16788	40
16789	40
16790	40
16791	40
16792	40
16793	40
16794	40
16795	40
16796	40
16797	40
16798	40
16799	40
16800	40
16801	40
16802	40
16803	40
16804	40
16805	40
16806	40
16807	40
16808	40
16809	40
16810	40
16811	40
16812	40
16813	40
16814	40
16815	40
16816	40
16817	40
16818	40
16819	40
16820	40
16821	40
16822	40
16823	40
16824	40
16825	40
16826	40
16827	40
16828	40
16829	40
16830	40
16831	40
16832	40
16833	40
16834	40
16835	40
16836	40
16837	40
16838	40
16839	40
16840	40
16841	40
16842	40
16843	40
16844	40
16845	40
16846	40
16847	40
16848	40
16849	40
16850	40
16851	40
16852	40
16853	40
16854	40
16855	40
16856	40
16857	40
16858	40
16859	40
16860	40
16861	40
16862	40
16863	40
16864	40
16865	40
16866	40
16867	40
16868	40
16869	40
16870	40
16871	40
16872	40
16873	40
16874	40
16875	40
16876	40
16877	40
16878	40
16879	40
16880	40
16881	40
16882	40
16883	40
16884	40
16885	40
16886	40
16887	40
16888	40
16889	40
16890	40
16891	40
16892	40
16893	40
16894	40
16895	40
16896	40
16897	40
16898	40
16899	40
16900	40
16901	40
16902	40
16903	40
16904	40
16905	40
16906	40
16907	40
16908	40
16909	40
16910	40
16911	40
16912	40
16913	40
16914	40
16915	40
16916	40
16917	40
16918	40
16919	40
16920	40
16921	40
16922	40
16923	40
16924	40
16925	40
16926	40
16927	40
16928	40
16929	40
16930	40
16931	40
16932	40
16933	40
16934	40
16935	40
16936	40
16937	40
16938	40
16939	40
16940	40
16941	40
16942	40
16943	40
16944	40
16945	40
16946	40
16947	40
16948	40
16949	40
16950	40
16951	40
16952	40
16953	40
16954	40
16955	40
16956	40
16957	40
16958	40
16959	40
16960	40
16961	40
16962	40
16963	40
16964	40
16965	40
16966	40
16967	40
16968	40
16969	40
16970	40
16971	40
16972	40
16973	40
16974	40
16975	40
16976	40
16977	40
16978	40
16979	40
16980	40
16981	40
16982	40
16983	40
16984	40
16985	40
16986	40
16987	40
16988	40
16989	40
16990	40
16991	40
16992	40
16993	40
16994	40
16995	40
16996	40
16997	40
16998	40
16999	40
17000	40
17001	40
17002	40
17003	40
17004	40
17005	40
17006	40
17007	40
17008	40
17009	40
17010	40
17011	40
17012	40
17013	40
17014	40
17015	40
17016	40
17017	40
17018	40
17019	40
17020	40
17021	40
17022	40
17023	40
17024	40
17025	40
17026	40
17027	40
17028	40
17029	40
17030	40
17031	40
17032	40
17033	40
17034	40
17035	40
17036	40
17037	40
17038	40
17039	40
17040	40
17041	40
17042	40
17043	40
17044	40
17045	40
17046	40
17047	40
17048	40
17049	40
17050	40
17051	40
17052	40
17053	40
17054	40
17055	40
17056	40
17057	40
17058	40
17059	40
17060	40
17061	40
17062	40
17063	40
17064	40
17065	40
17066	40
17067	40
17068	40
17069	40
17070	40
17071	40
17072	40
17073	40
17074	40
17075	40
17076	40
17077	40
17078	40
17079	40
17080	40
17081	40
17082	40
17083	40
17084	40
17085	40
17086	40
17087	40
17088	40
17089	40
17090	40
17091	40
17092	40
17093	40
17094	40
17095	40
17096	40
17097	40
17098	40
17099	40
17100	40
17101	40
17102	40
17103	40
17104	40
17105	40
17106	40
17107	40
17108	40
17109	40
17110	40
17111	40
17112	40
17113	40
17114	40
17115	40
17116	40
17117	40
17118	40
17119	40
17120	40
17121	40
17122	40
17123	40
17124	40
17125	40
17126	40
17127	40
17128	40
17129	40
17130	40
17131	40
17132	40
17133	40
17134	40
17135	40
17136	40
17137	40
17138	40
17139	40
17140	40
17141	40
17142	40
17143	40
17144	40
17145	40
17146	40
17147	40
17148	40
17149	40
17150	40
17151	40
17152	40
17153	40
17154	40
17155	40
17156	40
17157	40
17158	40
17159	40
17160	40
17161	40
17162	40
17163	40
17164	40
17165	40
17166	40
17167	40
17168	40
17169	40
17170	40
17171	40
17172	40
17173	40
17174	40
17175	40
17176	40
17177	40
17178	40
17179	40
17180	40
17181	40
17182	40
17183	40
17184	40
17185	40
17186	40
17187	40
17188	40
17189	40
17190	40
17191	40
17192	40
17193	40
17194	40
17195	40
17196	40
17197	40
17198	40
17199	40
17200	40
17201	40
17202	40
17203	40
17204	40
17205	40
17206	40
17207	40
17208	40
17209	40
17210	40
17211	40
17212	40
17213	40
17214	40
17215	40
17216	40
17217	40
17218	40
17219	40
17220	40
17221	40
17222	40
17223	40
17224	40
17225	40
17226	40
17227	40
17228	40
17229	40
17230	40
17231	40
17232	40
17233	40
17234	40
17235	40
17236	40
17237	40
17238	40
17239	40
17240	40
17241	40
17242	40
17243	40
17244	40
17245	40
17246	40
17247	40
17248	40
17249	40
17250	40
17251	40
17252	40
17253	40
17254	40
17255	40
17256	40
17257	40
17258	40
17259	40
17260	40
17261	40
17262	40
17263	40
17264	40
17265	40
17266	40
17267	40
17268	40
17269	40
17270	40
17271	40
17272	40
17273	40
17274	40
17275	40
17276	40
17277	41
17278	41
17279	41
17280	41
17281	41
17282	41
17283	41
17284	41
17285	41
17286	41
17287	41
17288	41
17289	41
17290	41
17291	41
17292	41
17293	41
17294	41
17295	41
17296	41
17297	41
17298	41
17299	41
17300	41
17301	41
17302	41
17303	41
17304	41
17305	41
17306	41
17307	41
17308	41
17309	41
17310	41
17311	41
17312	41
17313	41
17314	41
17315	41
17316	41
17317	41
17318	41
17319	41
17320	41
17321	41
17322	41
17323	41
17324	41
17325	41
17326	41
17327	41
17328	41
17329	41
17330	41
17331	41
17332	41
17333	41
17334	41
17335	41
17336	41
17337	41
17338	41
17339	41
17340	41
17341	41
17342	41
17343	41
17344	41
17345	41
17346	41
17347	41
17348	41
17349	41
17350	41
17351	41
17352	41
17353	41
17354	41
17355	41
17356	41
17357	41
17358	41
17359	41
17360	41
17361	41
17362	41
17363	41
17364	41
17365	41
17366	41
17367	41
17368	41
17369	41
17370	41
17371	41
17372	41
17373	41
17374	41
17375	41
17376	41
17377	41
17378	41
17379	41
17380	41
17381	41
17382	41
17383	41
17384	41
17385	41
17386	41
17387	41
17388	41
17389	41
17390	41
17391	41
17392	41
17393	41
17394	41
17395	41
17396	41
17397	41
17398	41
17399	41
17400	41
17401	41
17402	41
17403	41
17404	41
17405	41
17406	41
17407	41
17408	41
17409	41
17410	41
17411	41
17412	41
17413	41
17414	41
17415	41
17416	41
17417	41
17418	41
17419	41
17420	41
17421	41
17422	41
17423	41
17424	41
17425	41
17426	41
17427	41
17428	41
17429	41
17430	41
17431	41
17432	41
17433	41
17434	41
17435	41
17436	41
17437	41
17438	41
17439	41
17440	41
17441	41
17442	41
17443	41
17444	41
17445	41
17446	41
17447	41
17448	41
17449	41
17450	41
17451	41
17452	41
17453	41
17454	41
17455	41
17456	41
17457	41
17458	41
17459	41
17460	41
17461	41
17462	41
17463	41
17464	41
17465	41
17466	41
17467	41
17468	41
17469	41
17470	41
17471	41
17472	41
17473	41
17474	41
17475	41
17476	41
17477	41
17478	41
17479	41
17480	41
17481	41
17482	41
17483	41
17484	41
17485	41
17486	41
17487	41
17488	41
17489	41
17490	41
17491	41
17492	41
17493	41
17494	41
17495	41
17496	41
17497	41
17498	41
17499	41
17500	41
17501	41
17502	41
17503	41
17504	41
17505	41
17506	41
17507	41
17508	41
17509	41
17510	41
17511	41
17512	41
17513	41
17514	41
17515	41
17516	41
17517	41
17518	41
17519	41
17520	41
17521	41
17522	41
17523	41
17524	41
17525	41
17526	41
17527	41
17528	41
17529	41
17530	41
17531	41
17532	41
17533	41
17534	41
17535	41
17536	41
17537	41
17538	41
17539	41
17540	41
17541	41
17542	41
17543	41
17544	41
17545	41
17546	41
17547	41
17548	41
17549	41
17550	41
17551	41
17552	41
17553	41
17554	41
17555	41
17556	41
17557	41
17558	41
17559	41
17560	41
17561	41
17562	41
17563	41
17564	41
17565	41
17566	41
17567	41
17568	41
17569	41
17570	41
17571	41
17572	41
17573	41
17574	41
17575	41
17576	41
17577	41
17578	41
17579	41
17580	41
17581	41
17582	41
17583	41
17584	41
17585	41
17586	41
17587	41
17588	41
17589	41
17590	41
17591	41
17592	41
17593	41
17594	41
17595	41
17596	41
17597	41
17598	41
17599	41
17600	41
17601	41
17602	41
17603	41
17604	41
17605	41
17606	41
17607	41
17608	41
17609	41
17610	41
17611	41
17612	41
17613	41
17614	41
17615	41
17616	41
17617	41
17618	41
17619	41
17620	41
17621	41
17622	41
17623	41
17624	41
17625	41
17626	41
17627	41
17628	41
17629	41
17630	41
17631	41
17632	41
17633	41
17634	41
17635	41
17636	41
17637	41
17638	41
17639	41
17640	41
17641	41
17642	41
17643	41
17644	41
17645	41
17646	41
17647	41
17648	41
17649	41
17650	41
17651	41
17652	41
17653	41
17654	41
17655	41
17656	41
17657	41
17658	41
17659	41
17660	41
17661	41
17662	41
17663	41
17664	41
17665	41
17666	41
17667	41
17668	41
17669	41
17670	41
17671	41
17672	41
17673	41
17674	41
17675	41
17676	41
17677	41
17678	41
17679	41
17680	41
17681	41
17682	41
17683	41
17684	41
17685	41
17686	41
17687	41
17688	41
17689	41
17690	41
17691	41
17692	41
17693	41
17694	41
17695	41
17696	41
17697	41
17698	41
17699	41
17700	41
17701	41
17702	41
17703	41
17704	41
17705	41
17706	41
17707	41
17708	41
17709	41
17710	41
17711	41
17712	41
17713	41
17714	41
17715	41
17716	41
17717	41
17718	41
17719	41
17720	41
17721	41
17722	41
17723	41
17724	41
17725	41
17726	41
17727	41
17728	41
17729	41
17730	41
17731	41
17732	41
17733	41
17734	41
17735	41
17736	41
17737	41
17738	41
17739	41
17740	41
17741	41
17742	41
17743	41
17744	41
17745	41
17746	41
17747	41
17748	41
17749	41
17750	41
17751	41
17752	41
17753	41
17754	41
17755	41
17756	41
17757	41
17758	41
17759	41
17760	41
17761	41
17762	41
17763	41
17764	41
17765	41
17766	41
17767	41
17768	41
17769	41
17770	41
17771	41
17772	41
17773	41
17774	41
17775	41
17776	41
17777	41
17778	41
17779	41
17780	41
17781	41
17782	41
17783	41
17784	41
17785	41
17786	41
17787	41
17788	41
17789	41
17790	41
17791	41
17792	41
17793	41
17794	41
17795	41
17796	41
17797	41
17798	41
17799	41
17800	41
17801	41
17802	41
17803	41
17804	41
17805	41
17806	41
17807	41
17808	41
17809	41
17810	41
17811	41
17812	41
17813	41
17814	41
17815	41
17816	41
17817	41
17818	41
17819	41
17820	41
17821	41
17822	41
17823	41
17824	41
17825	41
17826	41
17827	41
17828	41
17829	41
17830	41
17831	41
17832	41
17833	41
17834	41
17835	41
17836	41
17837	41
17838	41
17839	41
17840	41
17841	41
17842	41
17843	41
17844	41
17845	41
17846	41
17847	41
17848	41
17849	41
17850	41
17851	41
17852	41
17853	41
17854	41
17855	41
17856	41
17857	41
17858	41
17859	41
17860	41
17861	41
17862	41
17863	41
17864	41
17865	41
17866	41
17867	41
17868	41
17869	41
17870	41
17871	41
17872	41
17873	41
17874	41
17875	41
17876	41
17877	41
17878	41
17879	41
17880	41
17881	41
17882	41
17883	41
17884	41
17885	41
17886	41
17887	41
17888	41
17889	41
17890	41
17891	41
17892	41
17893	41
17894	41
17895	41
17896	41
17897	41
17898	41
17899	41
17900	41
17901	41
17902	41
17903	41
17904	41
17905	41
17906	41
17907	41
17908	41
17909	41
17910	41
17911	41
17912	41
17913	41
17914	41
17915	41
17916	41
17917	41
17918	41
17919	41
17920	41
17921	41
17922	41
17923	41
17924	41
17925	41
17926	41
17927	41
17928	41
17929	41
17930	41
17931	41
17932	41
17933	41
17934	41
17935	41
17936	41
17937	41
17938	41
17939	41
17940	41
17941	41
17942	41
17943	41
17944	41
17945	41
17946	41
17947	41
17948	41
17949	41
17950	41
17951	41
17952	41
17953	41
17954	41
17955	41
17956	41
17957	41
17958	41
17959	41
17960	41
17961	41
17962	41
17963	41
17964	41
17965	41
17966	41
17967	41
17968	41
17969	41
17970	41
17971	41
17972	41
17973	41
17974	41
17975	41
17976	41
17977	41
17978	41
17979	41
17980	41
17981	41
17982	41
17983	41
17984	41
17985	41
17986	41
17987	41
17988	41
17989	41
17990	41
17991	41
17992	41
17993	41
17994	41
17995	41
17996	41
17997	41
17998	41
17999	41
18000	41

==> data/with_restart/COMB/lwhle-c.1-wrnd.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	1
10	1
11	1
12	1
13	2
14	2
15	2
16	2
17	2
18	2
19	2
20	2
21	2
22	2
23	2
24	2
25	2
26	3
27	3
28	3
29	3
30	3
31	3
32	4
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	4
59	4
60	4
61	4
62	4
63	4
64	4
65	4
66	4
67	4
68	4
69	4
70	4
71	4
72	4
73	5
74	5
75	5
76	5
77	5
78	5
79	5
80	6
81	6
82	6
83	6
84	6
85	6
86	6
87	6
88	6
89	6
90	6
91	6
92	6
93	7
94	7
95	7
96	7
97	7
98	7
99	8
100	8
101	8
102	8
103	8
104	8
105	9
106	9
107	9
108	9
109	9
110	9
111	10
112	10
113	10
114	10
115	10
116	10
117	10
118	10
119	10
120	10
121	10
122	10
123	10
124	10
125	10
126	10
127	10
128	10
129	10
130	10
131	10
132	10
133	10
134	10
135	10
136	10
137	10
138	10
139	10
140	10
141	10
142	10
143	10
144	10
145	10
146	10
147	10
148	10
149	10
150	10
151	10
152	10
153	10
154	10
155	10
156	10
157	10
158	10
159	10
160	10
161	10
162	10
163	10
164	10
165	10
166	10
167	10
168	10
169	10
170	10
171	10
172	10
173	10
174	10
175	10
176	10
177	10
178	10
179	10
180	10
181	10
182	10
183	10
184	10
185	10
186	10
187	10
188	10
189	11
190	11
191	11
192	11
193	11
194	11
195	12
196	12
197	12
198	12
199	12
200	12
201	12
202	12
203	12
204	12
205	12
206	12
207	12
208	12
209	12
210	12
211	12
212	12
213	12
214	12
215	12
216	12
217	13
218	13
219	13
220	13
221	13
222	13
223	13
224	13
225	14
226	14
227	14
228	14
229	14
230	14
231	14
232	14
233	14
234	14
235	14
236	14
237	14
238	14
239	14
240	14
241	14
242	14
243	14
244	14
245	14
246	14
247	14
248	14
249	14
250	14
251	14
252	14
253	14
254	14
255	14
256	14
257	14
258	14
259	14
260	14
261	14
262	14
263	14
264	14
265	14
266	14
267	14
268	14
269	14
270	14
271	14
272	14
273	14
274	14
275	14
276	14
277	14
278	14
279	14
280	14
281	14
282	14
283	14
284	14
285	14
286	14
287	14
288	14
289	14
290	14
291	14
292	14
293	14
294	14
295	14
296	14
297	14
298	14
299	14
300	14
301	14
302	14
303	15
304	15
305	15
306	15
307	15
308	15
309	15
310	15
311	15
312	15
313	15
314	15
315	15
316	15
317	15
318	15
319	15
320	15
321	15
322	15
323	15
324	15
325	15
326	15
327	15
328	15
329	15
330	15
331	15
332	15
333	15
334	15
335	15
336	16
337	16
338	16
339	17
340	17
341	17
342	17
343	17
344	17
345	17
346	17
347	17
348	17
349	17
350	17
351	17
352	17
353	18
354	18
355	18
356	18
357	18
358	18
359	18
360	18
361	18
362	18
363	18
364	18
365	18
366	18
367	18
368	18
369	18
370	18
371	18
372	18
373	18
374	18
375	18
376	18
377	18
378	18
379	18
380	19
381	19
382	19
383	19
384	19
385	19
386	19
387	19
388	19
389	19
390	19
391	19
392	19
393	19
394	19
395	19
396	19
397	19
398	19
399	19
400	19
401	19
402	19
403	19
404	19
405	19
406	19
407	19
408	19
409	19
410	19
411	20
412	20
413	20
414	20
415	20
416	20
417	20
418	20
419	20
420	20
421	20
422	20
423	20
424	20
425	20
426	20
427	20
428	20
429	20
430	20
431	20
432	20
433	20
434	20
435	20
436	20
437	20
438	20
439	20
440	20
441	20
442	20
443	20
444	20
445	20
446	20
447	20
448	20
449	20
450	20
451	20
452	20
453	20
454	20
455	20
456	20
457	20
458	20
459	20
460	20
461	20
462	20
463	20
464	20
465	20
466	20
467	20
468	20
469	20
470	20
471	20
472	20
473	20
474	20
475	20
476	20
477	20
478	20
479	20
480	20
481	20
482	20
483	20
484	20
485	20
486	20
487	20
488	20
489	20
490	20
491	20
492	20
493	21
494	21
495	21
496	21
497	21
498	21
499	21
500	21
501	21
502	21
503	21
504	21
505	21
506	21
507	21
508	21
509	21
510	21
511	21
512	21
513	21
514	21
515	21
516	21
517	21
518	21
519	21
520	21
521	21
522	21
523	21
524	21
525	21
526	21
527	21
528	21
529	21
530	21
531	21
532	21
533	21
534	21
535	21
536	21
537	21
538	21
539	21
540	21
541	21
542	21
543	21
544	21
545	21
546	21
547	21
548	21
549	21
550	21
551	21
552	21
553	21
554	21
555	21
556	22
557	22
558	22
559	22
560	22
561	22
562	22
563	22
564	22
565	22
566	22
567	22
568	22
569	22
570	22
571	22
572	22
573	22
574	22
575	22
576	22
577	22
578	22
579	22
580	22
581	22
582	22
583	22
584	22
585	22
586	22
587	22
588	22
589	22
590	22
591	22
592	22
593	22
594	22
595	22
596	22
597	22
598	23
599	23
600	23
601	23
602	23
603	23
604	23
605	23
606	23
607	23
608	23
609	23
610	23
611	23
612	23
613	23
614	23
615	23
616	23
617	23
618	23
619	23
620	23
621	23
622	23
623	23
624	23
625	23
626	23
627	23
628	23
629	23
630	23
631	23
632	23
633	23
634	23
635	23
636	23
637	23
638	23
639	23
640	23
641	23
642	23
643	23
644	23
645	23
646	23
647	23
648	23
649	23
650	23
651	23
652	23
653	23
654	23
655	23
656	23
657	23
658	23
659	23
660	23
661	23
662	23
663	23
664	23
665	23
666	23
667	23
668	23
669	23
670	23
671	23
672	23
673	23
674	23
675	23
676	23
677	23
678	23
679	23
680	23
681	23
682	23
683	23
684	23
685	23
686	23
687	23
688	23
689	23
690	23
691	23
692	23
693	23
694	23
695	23
696	23
697	23
698	23
699	23
700	23
701	23
702	23
703	23
704	23
705	23
706	23
707	23
708	23
709	23
710	23
711	23
712	23
713	23
714	23
715	23
716	23
717	23
718	23
719	23
720	23
721	23
722	23
723	23
724	23
725	23
726	23
727	23
728	23
729	23
730	23
731	23
732	23
733	23
734	23
735	23
736	23
737	23
738	23
739	23
740	23
741	23
742	23
743	23
744	23
745	23
746	23
747	23
748	23
749	23
750	23
751	23
752	23
753	23
754	23
755	23
756	23
757	23
758	23
759	23
760	23
761	23
762	23
763	23
764	23
765	23
766	23
767	23
768	23
769	23
770	23
771	23
772	23
773	23
774	23
775	23
776	23
777	23
778	23
779	23
780	23
781	23
782	23
783	23
784	23
785	23
786	23
787	23
788	23
789	23
790	23
791	23
792	23
793	23
794	23
795	23
796	23
797	23
798	23
799	23
800	23
801	23
802	23
803	23
804	23
805	23
806	23
807	23
808	23
809	23
810	23
811	23
812	23
813	23
814	23
815	23
816	23
817	23
818	23
819	23
820	23
821	23
822	23
823	23
824	23
825	23
826	23
827	23
828	23
829	23
830	23
831	23
832	23
833	23
834	23
835	23
836	23
837	23
838	23
839	23
840	23
841	23
842	23
843	23
844	23
845	23
846	23
847	23
848	23
849	23
850	23
851	23
852	23
853	23
854	23
855	23
856	23
857	23
858	23
859	23
860	23
861	23
862	23
863	23
864	23
865	23
866	23
867	23
868	23
869	23
870	23
871	23
872	23
873	23
874	23
875	23
876	23
877	23
878	23
879	23
880	23
881	23
882	23
883	23
884	23
885	23
886	23
887	23
888	23
889	23
890	23
891	23
892	23
893	23
894	23
895	23
896	23
897	23
898	23
899	23
900	23
901	23
902	23
903	23
904	23
905	23
906	23
907	24
908	24
909	24
910	24
911	24
912	24
913	24
914	24
915	24
916	24
917	24
918	24
919	24
920	24
921	24
922	24
923	24
924	24
925	24
926	24
927	24
928	24
929	24
930	24
931	24
932	24
933	24
934	24
935	24
936	24
937	24
938	24
939	24
940	24
941	24
942	24
943	24
944	24
945	24
946	24
947	24
948	24
949	24
950	24
951	24
952	24
953	24
954	24
955	25
956	25
957	25
958	25
959	25
960	25
961	25
962	25
963	25
964	25
965	25
966	25
967	25
968	25
969	25
970	25
971	25
972	25
973	25
974	25
975	25
976	25
977	25
978	25
979	25
980	25
981	25
982	25
983	25
984	25
985	25
986	25
987	25
988	25
989	25
990	25
991	25
992	25
993	25
994	25
995	25
996	25
997	25
998	25
999	25
1000	25
1001	25
1002	25
1003	25
1004	25
1005	25
1006	25
1007	25
1008	25
1009	25
1010	25
1011	25
1012	25
1013	25
1014	25
1015	25
1016	25
1017	25
1018	25
1019	25
1020	25
1021	25
1022	25
1023	25
1024	25
1025	25
1026	25
1027	25
1028	25
1029	25
1030	25
1031	25
1032	25
1033	25
1034	25
1035	25
1036	25
1037	25
1038	25
1039	25
1040	25
1041	25
1042	25
1043	25
1044	25
1045	25
1046	25
1047	25
1048	25
1049	25
1050	25
1051	25
1052	25
1053	25
1054	25
1055	25
1056	25
1057	25
1058	25
1059	25
1060	25
1061	25
1062	25
1063	25
1064	25
1065	25
1066	25
1067	25
1068	25
1069	25
1070	25
1071	25
1072	25
1073	25
1074	25
1075	25
1076	25
1077	25
1078	25
1079	25
1080	25
1081	25
1082	25
1083	25
1084	25
1085	25
1086	25
1087	25
1088	25
1089	25
1090	25
1091	25
1092	25
1093	25
1094	25
1095	25
1096	25
1097	25
1098	25
1099	25
1100	25
1101	25
1102	25
1103	25
1104	25
1105	25
1106	25
1107	25
1108	25
1109	25
1110	25
1111	25
1112	25
1113	25
1114	25
1115	25
1116	25
1117	25
1118	25
1119	25
1120	25
1121	25
1122	25
1123	25
1124	25
1125	25
1126	25
1127	25
1128	25
1129	25
1130	25
1131	25
1132	25
1133	25
1134	26
1135	26
1136	26
1137	26
1138	26
1139	26
1140	26
1141	26
1142	26
1143	26
1144	26
1145	26
1146	26
1147	26
1148	26
1149	26
1150	26
1151	26
1152	26
1153	26
1154	26
1155	26
1156	26
1157	26
1158	26
1159	26
1160	26
1161	26
1162	26
1163	26
1164	26
1165	26
1166	26
1167	26
1168	26
1169	26
1170	26
1171	26
1172	26
1173	26
1174	26
1175	26
1176	26
1177	26
1178	26
1179	26
1180	26
1181	26
1182	26
1183	26
1184	26
1185	26
1186	26
1187	26
1188	26
1189	26
1190	26
1191	26
1192	26
1193	26
1194	26
1195	26
1196	26
1197	26
1198	26
1199	26
1200	26
1201	26
1202	26
1203	26
1204	26
1205	26
1206	26
1207	26
1208	26
1209	26
1210	26
1211	26
1212	26
1213	26
1214	26
1215	26
1216	26
1217	26
1218	26
1219	26
1220	26
1221	26
1222	26
1223	26
1224	26
1225	26
1226	26
1227	26
1228	26
1229	26
1230	26
1231	26
1232	26
1233	26
1234	26
1235	26
1236	26
1237	26
1238	26
1239	26
1240	26
1241	26
1242	26
1243	26
1244	26
1245	26
1246	26
1247	26
1248	26
1249	26
1250	26
1251	26
1252	26
1253	26
1254	26
1255	26
1256	26
1257	26
1258	26
1259	26
1260	26
1261	26
1262	26
1263	26
1264	26
1265	26
1266	26
1267	26
1268	26
1269	26
1270	26
1271	26
1272	26
1273	26
1274	26
1275	26
1276	26
1277	26
1278	26
1279	26
1280	26
1281	26
1282	26
1283	26
1284	26
1285	26
1286	26
1287	26
1288	26
1289	26
1290	26
1291	26
1292	26
1293	26
1294	26
1295	26
1296	26
1297	26
1298	26
1299	26
1300	26
1301	26
1302	26
1303	26
1304	26
1305	26
1306	26
1307	26
1308	26
1309	26
1310	26
1311	26
1312	26
1313	26
1314	26
1315	26
1316	26
1317	26
1318	26
1319	26
1320	26
1321	26
1322	26
1323	26
1324	26
1325	26
1326	26
1327	26
1328	26
1329	26
1330	26
1331	26
1332	26
1333	26
1334	26
1335	26
1336	26
1337	26
1338	26
1339	26
1340	26
1341	26
1342	26
1343	26
1344	26
1345	26
1346	26
1347	26
1348	26
1349	26
1350	26
1351	26
1352	26
1353	26
1354	26
1355	26
1356	26
1357	26
1358	26
1359	26
1360	26
1361	26
1362	26
1363	26
1364	26
1365	26
1366	26
1367	26
1368	26
1369	26
1370	26
1371	26
1372	26
1373	26
1374	26
1375	26
1376	26
1377	26
1378	26
1379	26
1380	26
1381	26
1382	26
1383	26
1384	26
1385	26
1386	26
1387	26
1388	26
1389	26
1390	26
1391	26
1392	26
1393	26
1394	26
1395	26
1396	26
1397	26
1398	26
1399	26
1400	26
1401	26
1402	26
1403	26
1404	26
1405	26
1406	26
1407	26
1408	26
1409	26
1410	26
1411	26
1412	26
1413	26
1414	26
1415	26
1416	26
1417	26
1418	26
1419	26
1420	26
1421	26
1422	26
1423	26
1424	26
1425	26
1426	26
1427	26
1428	26
1429	26
1430	26
1431	26
1432	26
1433	26
1434	26
1435	26
1436	26
1437	26
1438	26
1439	26
1440	26
1441	26
1442	27
1443	27
1444	27
1445	27
1446	27
1447	27
1448	27
1449	27
1450	27
1451	27
1452	27
1453	27
1454	27
1455	27
1456	27
1457	27
1458	27
1459	27
1460	27
1461	27
1462	27
1463	27
1464	27
1465	27
1466	27
1467	27
1468	27
1469	27
1470	27
1471	27
1472	27
1473	27
1474	27
1475	27
1476	27
1477	27
1478	27
1479	27
1480	27
1481	27
1482	27
1483	27
1484	27
1485	27
1486	27
1487	27
1488	27
1489	27
1490	27
1491	27
1492	27
1493	27
1494	27
1495	27
1496	27
1497	27
1498	27
1499	27
1500	27
1501	27
1502	27
1503	27
1504	27
1505	27
1506	27
1507	27
1508	27
1509	27
1510	27
1511	27
1512	27
1513	27
1514	27
1515	27
1516	27
1517	27
1518	27
1519	27
1520	27
1521	27
1522	27
1523	27
1524	27
1525	27
1526	27
1527	27
1528	27
1529	27
1530	27
1531	27
1532	27
1533	27
1534	27
1535	27
1536	27
1537	27
1538	27
1539	27
1540	27
1541	27
1542	27
1543	27
1544	27
1545	27
1546	27
1547	27
1548	27
1549	27
1550	27
1551	27
1552	27
1553	27
1554	27
1555	27
1556	27
1557	27
1558	27
1559	27
1560	27
1561	27
1562	27
1563	27
1564	27
1565	27
1566	27
1567	27
1568	27
1569	27
1570	27
1571	27
1572	27
1573	27
1574	27
1575	27
1576	27
1577	27
1578	27
1579	27
1580	27
1581	27
1582	27
1583	27
1584	27
1585	27
1586	27
1587	27
1588	27
1589	27
1590	27
1591	27
1592	27
1593	27
1594	27
1595	27
1596	27
1597	27
1598	27
1599	27
1600	27
1601	27
1602	27
1603	27
1604	27
1605	27
1606	27
1607	27
1608	27
1609	27
1610	27
1611	27
1612	27
1613	27
1614	27
1615	27
1616	27
1617	27
1618	27
1619	27
1620	27
1621	27
1622	27
1623	27
1624	27
1625	28
1626	28
1627	28
1628	28
1629	28
1630	28
1631	28
1632	28
1633	28
1634	28
1635	28
1636	28
1637	28
1638	28
1639	28
1640	28
1641	28
1642	28
1643	28
1644	28
1645	28
1646	28
1647	28
1648	28
1649	28
1650	28
1651	28
1652	28
1653	28
1654	28
1655	28
1656	28
1657	28
1658	28
1659	28
1660	28
1661	28
1662	28
1663	28
1664	28
1665	28
1666	28
1667	28
1668	28
1669	28
1670	28
1671	28
1672	28
1673	28
1674	28
1675	28
1676	28
1677	28
1678	28
1679	28
1680	28
1681	28
1682	28
1683	28
1684	28
1685	28
1686	28
1687	28
1688	28
1689	28
1690	28
1691	28
1692	28
1693	28
1694	28
1695	28
1696	28
1697	28
1698	28
1699	28
1700	28
1701	28
1702	28
1703	28
1704	28
1705	28
1706	28
1707	28
1708	28
1709	28
1710	28
1711	28
1712	28
1713	28
1714	28
1715	28
1716	28
1717	28
1718	28
1719	28
1720	28
1721	28
1722	28
1723	28
1724	28
1725	28
1726	28
1727	28
1728	28
1729	28
1730	28
1731	28
1732	28
1733	28
1734	28
1735	28
1736	28
1737	28
1738	28
1739	28
1740	28
1741	28
1742	28
1743	28
1744	28
1745	28
1746	28
1747	28
1748	28
1749	28
1750	28
1751	28
1752	28
1753	28
1754	28
1755	28
1756	28
1757	28
1758	28
1759	28
1760	28
1761	28
1762	28
1763	28
1764	28
1765	28
1766	28
1767	28
1768	28
1769	28
1770	28
1771	28
1772	28
1773	28
1774	28
1775	28
1776	28
1777	28
1778	28
1779	28
1780	28
1781	28
1782	28
1783	28
1784	28
1785	28
1786	28
1787	28
1788	28
1789	28
1790	28
1791	28
1792	28
1793	28
1794	28
1795	28
1796	28
1797	28
1798	28
1799	28
1800	28
1801	28
1802	28
1803	28
1804	28
1805	28
1806	28
1807	28
1808	28
1809	28
1810	28
1811	28
1812	28
1813	28
1814	28
1815	28
1816	28
1817	28
1818	28
1819	28
1820	28
1821	28
1822	28
1823	28
1824	28
1825	28
1826	28
1827	28
1828	28
1829	28
1830	28
1831	28
1832	28
1833	28
1834	28
1835	28
1836	28
1837	28
1838	28
1839	28
1840	28
1841	28
1842	28
1843	28
1844	28
1845	28
1846	28
1847	28
1848	28
1849	28
1850	28
1851	28
1852	28
1853	28
1854	28
1855	28
1856	28
1857	28
1858	28
1859	28
1860	28
1861	28
1862	28
1863	28
1864	28
1865	28
1866	28
1867	28
1868	28
1869	28
1870	28
1871	28
1872	28
1873	28
1874	28
1875	28
1876	28
1877	28
1878	28
1879	28
1880	28
1881	28
1882	28
1883	28
1884	28
1885	28
1886	28
1887	28
1888	28
1889	28
1890	28
1891	28
1892	28
1893	28
1894	28
1895	28
1896	28
1897	28
1898	28
1899	28
1900	28
1901	28
1902	28
1903	28
1904	28
1905	28
1906	28
1907	28
1908	28
1909	28
1910	28
1911	28
1912	28
1913	28
1914	28
1915	28
1916	28
1917	28
1918	28
1919	28
1920	28
1921	28
1922	28
1923	28
1924	28
1925	28
1926	28
1927	28
1928	28
1929	28
1930	28
1931	28
1932	28
1933	28
1934	28
1935	28
1936	28
1937	28
1938	28
1939	28
1940	28
1941	28
1942	28
1943	28
1944	28
1945	28
1946	28
1947	28
1948	28
1949	28
1950	28
1951	28
1952	28
1953	28
1954	28
1955	28
1956	28
1957	28
1958	28
1959	28
1960	28
1961	28
1962	28
1963	28
1964	28
1965	28
1966	28
1967	28
1968	28
1969	28
1970	28
1971	28
1972	28
1973	28
1974	28
1975	28
1976	28
1977	28
1978	28
1979	28
1980	28
1981	28
1982	28
1983	28
1984	28
1985	28
1986	28
1987	28
1988	28
1989	28
1990	28
1991	28
1992	28
1993	28
1994	28
1995	28
1996	28
1997	28
1998	28
1999	28
2000	28
2001	28
2002	28
2003	28
2004	28
2005	28
2006	28
2007	28
2008	28
2009	28
2010	28
2011	28
2012	28
2013	28
2014	28
2015	28
2016	28
2017	28
2018	28
2019	28
2020	28
2021	28
2022	28
2023	28
2024	28
2025	28
2026	28
2027	28
2028	28
2029	28
2030	28
2031	28
2032	28
2033	28
2034	28
2035	28
2036	28
2037	28
2038	28
2039	28
2040	28
2041	28
2042	28
2043	28
2044	28
2045	28
2046	28
2047	28
2048	28
2049	28
2050	28
2051	28
2052	28
2053	28
2054	28
2055	28
2056	28
2057	28
2058	28
2059	28
2060	28
2061	28
2062	28
2063	28
2064	28
2065	28
2066	28
2067	28
2068	28
2069	28
2070	28
2071	28
2072	28
2073	28
2074	28
2075	28
2076	28
2077	28
2078	28
2079	28
2080	28
2081	28
2082	28
2083	28
2084	28
2085	28
2086	28
2087	28
2088	28
2089	28
2090	28
2091	28
2092	28
2093	28
2094	28
2095	28
2096	28
2097	28
2098	28
2099	28
2100	28
2101	28
2102	28
2103	28
2104	28
2105	28
2106	28
2107	28
2108	28
2109	28
2110	28
2111	28
2112	28
2113	28
2114	28
2115	29
2116	29
2117	29
2118	29
2119	29
2120	29
2121	29
2122	29
2123	29
2124	29
2125	29
2126	29
2127	29
2128	29
2129	29
2130	29
2131	29
2132	29
2133	29
2134	29
2135	29
2136	29
2137	29
2138	29
2139	29
2140	29
2141	29
2142	29
2143	29
2144	29
2145	29
2146	29
2147	29
2148	29
2149	29
2150	29
2151	29
2152	29
2153	29
2154	29
2155	29
2156	29
2157	29
2158	29
2159	29
2160	29
2161	29
2162	29
2163	30
2164	30
2165	30
2166	30
2167	30
2168	30
2169	30
2170	30
2171	30
2172	30
2173	30
2174	30
2175	30
2176	30
2177	30
2178	30
2179	30
2180	30
2181	30
2182	30
2183	30
2184	30
2185	30
2186	30
2187	30
2188	30
2189	30
2190	30
2191	30
2192	30
2193	30
2194	30
2195	30
2196	30
2197	30
2198	30
2199	30
2200	30
2201	30
2202	30
2203	30
2204	30
2205	30
2206	30
2207	30
2208	30
2209	30
2210	30
2211	30
2212	30
2213	30
2214	30
2215	30
2216	30
2217	30
2218	30
2219	30
2220	30
2221	30
2222	30
2223	30
2224	30
2225	30
2226	30
2227	30
2228	30
2229	30
2230	30
2231	30
2232	30
2233	30
2234	30
2235	30
2236	30
2237	30
2238	30
2239	30
2240	30
2241	30
2242	30
2243	30
2244	30
2245	30
2246	30
2247	30
2248	30
2249	30
2250	30
2251	30
2252	30
2253	30
2254	30
2255	30
2256	30
2257	30
2258	30
2259	30
2260	30
2261	30
2262	30
2263	30
2264	30
2265	30
2266	30
2267	30
2268	30
2269	30
2270	30
2271	30
2272	30
2273	30
2274	30
2275	30
2276	30
2277	30
2278	30
2279	30
2280	30
2281	30
2282	30
2283	30
2284	30
2285	30
2286	30
2287	30
2288	30
2289	30
2290	30
2291	30
2292	30
2293	30
2294	30
2295	30
2296	30
2297	30
2298	30
2299	30
2300	30
2301	30
2302	30
2303	30
2304	30
2305	30
2306	30
2307	30
2308	30
2309	30
2310	30
2311	30
2312	30
2313	30
2314	30
2315	30
2316	30
2317	30
2318	30
2319	30
2320	30
2321	30
2322	30
2323	30
2324	30
2325	30
2326	30
2327	30
2328	30
2329	30
2330	30
2331	30
2332	30
2333	30
2334	30
2335	30
2336	30
2337	30
2338	30
2339	30
2340	30
2341	30
2342	30
2343	30
2344	30
2345	30
2346	30
2347	30
2348	30
2349	30
2350	30
2351	30
2352	30
2353	30
2354	30
2355	30
2356	30
2357	30
2358	30
2359	30
2360	30
2361	30
2362	30
2363	30
2364	30
2365	30
2366	30
2367	30
2368	30
2369	30
2370	30
2371	30
2372	30
2373	30
2374	30
2375	30
2376	30
2377	30
2378	30
2379	30
2380	30
2381	30
2382	30
2383	30
2384	30
2385	30
2386	30
2387	30
2388	30
2389	30
2390	30
2391	30
2392	30
2393	30
2394	30
2395	30
2396	30
2397	30
2398	30
2399	30
2400	30
2401	30
2402	30
2403	30
2404	30
2405	30
2406	30
2407	30
2408	30
2409	30
2410	30
2411	30
2412	30
2413	30
2414	30
2415	30
2416	30
2417	30
2418	30
2419	30
2420	30
2421	30
2422	30
2423	30
2424	30
2425	30
2426	30
2427	30
2428	30
2429	30
2430	30
2431	30
2432	30
2433	30
2434	30
2435	30
2436	30
2437	30
2438	30
2439	30
2440	30
2441	30
2442	30
2443	30
2444	30
2445	30
2446	30
2447	30
2448	30
2449	30
2450	30
2451	30
2452	30
2453	30
2454	30
2455	30
2456	30
2457	30
2458	30
2459	30
2460	30
2461	30
2462	30
2463	30
2464	30
2465	30
2466	30
2467	30
2468	30
2469	30
2470	30
2471	30
2472	30
2473	30
2474	30
2475	30
2476	30
2477	30
2478	30
2479	30
2480	30
2481	30
2482	30
2483	30
2484	30
2485	30
2486	30
2487	30
2488	30
2489	30
2490	30
2491	30
2492	30
2493	30
2494	30
2495	30
2496	30
2497	30
2498	30
2499	30
2500	30
2501	30
2502	30
2503	30
2504	30
2505	30
2506	30
2507	30
2508	30
2509	30
2510	30
2511	30
2512	30
2513	30
2514	30
2515	30
2516	30
2517	30
2518	30
2519	30
2520	30
2521	30
2522	30
2523	30
2524	30
2525	30
2526	30
2527	30
2528	30
2529	30
2530	30
2531	30
2532	30
2533	30
2534	30
2535	30
2536	30
2537	30
2538	30
2539	30
2540	30
2541	30
2542	30
2543	30
2544	30
2545	30
2546	30
2547	30
2548	30
2549	30
2550	30
2551	30
2552	30
2553	30
2554	30
2555	30
2556	30
2557	30
2558	30
2559	30
2560	30
2561	30
2562	30
2563	30
2564	31
2565	31
2566	31
2567	31
2568	31
2569	31
2570	31
2571	31
2572	31
2573	31
2574	31
2575	31
2576	31
2577	31
2578	31
2579	31
2580	31
2581	31
2582	31
2583	31
2584	31
2585	31
2586	31
2587	31
2588	31
2589	31
2590	31
2591	31
2592	31
2593	31
2594	31
2595	31
2596	31
2597	31
2598	31
2599	31
2600	31
2601	31
2602	31
2603	31
2604	31
2605	31
2606	31
2607	31
2608	31
2609	31
2610	31
2611	31
2612	31
2613	31
2614	31
2615	31
2616	31
2617	31
2618	31
2619	31
2620	31
2621	31
2622	31
2623	31
2624	31
2625	31
2626	31
2627	31
2628	31
2629	31
2630	31
2631	31
2632	31
2633	31
2634	31
2635	31
2636	31
2637	31
2638	31
2639	31
2640	31
2641	31
2642	31
2643	31
2644	31
2645	31
2646	31
2647	31
2648	31
2649	31
2650	31
2651	31
2652	31
2653	31
2654	31
2655	31
2656	31
2657	31
2658	31
2659	31
2660	31
2661	31
2662	31
2663	31
2664	31
2665	31
2666	31
2667	31
2668	31
2669	31
2670	31
2671	31
2672	31
2673	31
2674	31
2675	31
2676	31
2677	31
2678	31
2679	31
2680	31
2681	31
2682	31
2683	31
2684	31
2685	31
2686	31
2687	31
2688	31
2689	31
2690	31
2691	31
2692	31
2693	31
2694	31
2695	31
2696	31
2697	31
2698	31
2699	31
2700	31
2701	31
2702	31
2703	31
2704	31
2705	31
2706	31
2707	31
2708	31
2709	31
2710	31
2711	31
2712	31
2713	31
2714	31
2715	31
2716	31
2717	31
2718	31
2719	31
2720	31
2721	31
2722	31
2723	31
2724	31
2725	31
2726	31
2727	31
2728	31
2729	31
2730	31
2731	31
2732	31
2733	31
2734	31
2735	31
2736	31
2737	31
2738	31
2739	31
2740	31
2741	31
2742	31
2743	31
2744	31
2745	31
2746	31
2747	31
2748	31
2749	31
2750	31
2751	31
2752	31
2753	31
2754	31
2755	31
2756	31
2757	31
2758	31
2759	31
2760	31
2761	31
2762	31
2763	31
2764	31
2765	31
2766	31
2767	31
2768	31
2769	31
2770	31
2771	31
2772	31
2773	31
2774	31
2775	31
2776	31
2777	31
2778	31
2779	31
2780	31
2781	31
2782	31
2783	31
2784	31
2785	31
2786	31
2787	31
2788	31
2789	31
2790	31
2791	31
2792	31
2793	31
2794	31
2795	31
2796	31
2797	31
2798	31
2799	31
2800	31
2801	31
2802	31
2803	31
2804	31
2805	31
2806	31
2807	31
2808	31
2809	31
2810	31
2811	31
2812	31
2813	31
2814	31
2815	31
2816	31
2817	31
2818	31
2819	31
2820	31
2821	31
2822	31
2823	31
2824	31
2825	31
2826	31
2827	31
2828	31
2829	31
2830	31
2831	31
2832	31
2833	31
2834	31
2835	31
2836	31
2837	31
2838	31
2839	31
2840	31
2841	31
2842	31
2843	31
2844	31
2845	31
2846	31
2847	31
2848	31
2849	31
2850	31
2851	31
2852	31
2853	31
2854	31
2855	31
2856	31
2857	31
2858	31
2859	31
2860	31
2861	31
2862	31
2863	31
2864	31
2865	31
2866	31
2867	31
2868	31
2869	31
2870	31
2871	31
2872	31
2873	31
2874	31
2875	31
2876	31
2877	31
2878	31
2879	31
2880	31
2881	31
2882	31
2883	31
2884	31
2885	31
2886	31
2887	31
2888	31
2889	31
2890	31
2891	31
2892	31
2893	31
2894	31
2895	31
2896	31
2897	31
2898	31
2899	31
2900	31
2901	31
2902	31
2903	31
2904	31
2905	31
2906	31
2907	31
2908	31
2909	31
2910	31
2911	31
2912	31
2913	31
2914	31
2915	31
2916	31
2917	31
2918	31
2919	31
2920	31
2921	31
2922	31
2923	31
2924	31
2925	31
2926	31
2927	31
2928	31
2929	31
2930	31
2931	31
2932	31
2933	31
2934	31
2935	31
2936	31
2937	31
2938	31
2939	31
2940	31
2941	31
2942	31
2943	31
2944	31
2945	31
2946	31
2947	31
2948	31
2949	31
2950	31
2951	31
2952	31
2953	31
2954	31
2955	31
2956	31
2957	31
2958	31
2959	31
2960	31
2961	31
2962	31
2963	31
2964	31
2965	31
2966	31
2967	31
2968	31
2969	31
2970	31
2971	31
2972	31
2973	31
2974	31
2975	31
2976	31
2977	31
2978	31
2979	31
2980	31
2981	31
2982	31
2983	31
2984	31
2985	31
2986	31
2987	31
2988	31
2989	31
2990	31
2991	31
2992	31
2993	31
2994	31
2995	31
2996	31
2997	31
2998	31
2999	31
3000	31
3001	31
3002	31
3003	31
3004	31
3005	31
3006	31
3007	31
3008	31
3009	31
3010	31
3011	31
3012	31
3013	31
3014	31
3015	31
3016	31
3017	31
3018	31
3019	31
3020	31
3021	31
3022	31
3023	31
3024	31
3025	31
3026	31
3027	31
3028	31
3029	31
3030	31
3031	31
3032	31
3033	31
3034	31
3035	31
3036	31
3037	31
3038	31
3039	31
3040	31
3041	31
3042	31
3043	31
3044	31
3045	31
3046	31
3047	31
3048	31
3049	31
3050	31
3051	31
3052	31
3053	31
3054	31
3055	31
3056	31
3057	31
3058	31
3059	31
3060	31
3061	31
3062	31
3063	31
3064	31
3065	31
3066	31
3067	31
3068	31
3069	31
3070	31
3071	31
3072	31
3073	31
3074	31
3075	31
3076	31
3077	31
3078	31
3079	31
3080	31
3081	31
3082	31
3083	31
3084	31
3085	31
3086	31
3087	31
3088	31
3089	31
3090	31
3091	31
3092	31
3093	31
3094	31
3095	31
3096	31
3097	31
3098	31
3099	31
3100	31
3101	31
3102	31
3103	31
3104	31
3105	31
3106	31
3107	31
3108	31
3109	31
3110	31
3111	31
3112	31
3113	31
3114	31
3115	31
3116	31
3117	31
3118	31
3119	31
3120	31
3121	31
3122	31
3123	31
3124	31
3125	31
3126	31
3127	31
3128	31
3129	31
3130	31
3131	31
3132	31
3133	31
3134	31
3135	31
3136	31
3137	31
3138	31
3139	31
3140	31
3141	31
3142	31
3143	31
3144	31
3145	31
3146	31
3147	31
3148	31
3149	31
3150	31
3151	31
3152	31
3153	31
3154	31
3155	31
3156	31
3157	31
3158	31
3159	31
3160	31
3161	31
3162	31
3163	31
3164	31
3165	31
3166	31
3167	31
3168	31
3169	31
3170	31
3171	31
3172	31
3173	31
3174	31
3175	31
3176	31
3177	31
3178	31
3179	31
3180	31
3181	31
3182	31
3183	31
3184	31
3185	31
3186	31
3187	31
3188	31
3189	31
3190	31
3191	31
3192	31
3193	31
3194	31
3195	31
3196	31
3197	31
3198	31
3199	31
3200	31
3201	31
3202	31
3203	31
3204	31
3205	31
3206	31
3207	31
3208	31
3209	31
3210	31
3211	31
3212	31
3213	31
3214	31
3215	31
3216	31
3217	31
3218	31
3219	31
3220	31
3221	31
3222	31
3223	31
3224	31
3225	31
3226	31
3227	31
3228	31
3229	31
3230	31
3231	31
3232	31
3233	31
3234	31
3235	31
3236	31
3237	31
3238	31
3239	31
3240	31
3241	31
3242	31
3243	31
3244	31
3245	31
3246	31
3247	31
3248	31
3249	31
3250	31
3251	31
3252	31
3253	31
3254	31
3255	31
3256	31
3257	31
3258	31
3259	31
3260	31
3261	31
3262	31
3263	31
3264	31
3265	31
3266	31
3267	31
3268	31
3269	31
3270	31
3271	31
3272	31
3273	31
3274	31
3275	31
3276	31
3277	31
3278	31
3279	31
3280	31
3281	31
3282	31
3283	31
3284	31
3285	31
3286	31
3287	31
3288	31
3289	31
3290	31
3291	31
3292	31
3293	31
3294	31
3295	31
3296	31
3297	31
3298	31
3299	31
3300	31
3301	31
3302	31
3303	31
3304	31
3305	31
3306	31
3307	31
3308	31
3309	31
3310	31
3311	31
3312	31
3313	31
3314	31
3315	31
3316	31
3317	31
3318	31
3319	31
3320	31
3321	31
3322	31
3323	31
3324	31
3325	31
3326	31
3327	31
3328	31
3329	31
3330	31
3331	31
3332	31
3333	31
3334	31
3335	31
3336	31
3337	31
3338	31
3339	31
3340	31
3341	31
3342	31
3343	31
3344	31
3345	31
3346	31
3347	31
3348	31
3349	31
3350	31
3351	31
3352	31
3353	31
3354	31
3355	31
3356	31
3357	31
3358	31
3359	31
3360	31
3361	31
3362	31
3363	31
3364	31
3365	31
3366	31
3367	31
3368	31
3369	31
3370	31
3371	31
3372	31
3373	31
3374	31
3375	31
3376	31
3377	31
3378	31
3379	31
3380	31
3381	31
3382	31
3383	31
3384	31
3385	31
3386	31
3387	31
3388	31
3389	31
3390	31
3391	31
3392	31
3393	31
3394	31
3395	31
3396	31
3397	31
3398	31
3399	31
3400	31
3401	31
3402	31
3403	31
3404	31
3405	31
3406	31
3407	31
3408	31
3409	31
3410	31
3411	31
3412	31
3413	31
3414	31
3415	31
3416	31
3417	31
3418	31
3419	31
3420	31
3421	31
3422	31
3423	31
3424	31
3425	31
3426	31
3427	31
3428	31
3429	31
3430	31
3431	31
3432	31
3433	31
3434	31
3435	31
3436	31
3437	31
3438	31
3439	31
3440	31
3441	31
3442	31
3443	31
3444	31
3445	31
3446	31
3447	31
3448	31
3449	31
3450	31
3451	31
3452	31
3453	31
3454	31
3455	31
3456	31
3457	31
3458	31
3459	31
3460	31
3461	31
3462	31
3463	31
3464	31
3465	31
3466	31
3467	31
3468	31
3469	31
3470	31
3471	31
3472	31
3473	31
3474	31
3475	31
3476	31
3477	31
3478	31
3479	31
3480	31
3481	31
3482	31
3483	31
3484	31
3485	31
3486	31
3487	31
3488	31
3489	31
3490	31
3491	31
3492	31
3493	31
3494	31
3495	31
3496	31
3497	31
3498	31
3499	31
3500	31
3501	31
3502	31
3503	31
3504	31
3505	31
3506	31
3507	31
3508	31
3509	31
3510	31
3511	31
3512	31
3513	31
3514	31
3515	31
3516	31
3517	31
3518	32
3519	32
3520	32
3521	32
3522	32
3523	32
3524	32
3525	32
3526	32
3527	32
3528	32
3529	32
3530	32
3531	32
3532	32
3533	32
3534	32
3535	32
3536	32
3537	32
3538	32
3539	32
3540	32
3541	32
3542	32
3543	32
3544	32
3545	32
3546	32
3547	32
3548	32
3549	32
3550	32
3551	32
3552	32
3553	32
3554	32
3555	32
3556	32
3557	32
3558	32
3559	32
3560	32
3561	32
3562	32
3563	32
3564	32
3565	32
3566	32
3567	32
3568	32
3569	32
3570	32
3571	32
3572	32
3573	32
3574	32
3575	32
3576	32
3577	32
3578	32
3579	32
3580	32
3581	32
3582	32
3583	32
3584	32
3585	32
3586	32
3587	32
3588	32
3589	32
3590	32
3591	32
3592	32
3593	32
3594	32
3595	32
3596	32
3597	32
3598	32
3599	32
3600	32
3601	32
3602	32
3603	32
3604	32
3605	32
3606	32
3607	32
3608	32
3609	32
3610	32
3611	32
3612	32
3613	32
3614	32
3615	32
3616	32
3617	32
3618	32
3619	32
3620	32
3621	32
3622	32
3623	32
3624	32
3625	32
3626	32
3627	32
3628	32
3629	32
3630	32
3631	32
3632	32
3633	32
3634	32
3635	32
3636	32
3637	32
3638	32
3639	32
3640	32
3641	32
3642	32
3643	32
3644	32
3645	32
3646	32
3647	32
3648	32
3649	32
3650	32
3651	32
3652	32
3653	32
3654	32
3655	32
3656	32
3657	32
3658	32
3659	32
3660	32
3661	32
3662	32
3663	32
3664	32
3665	32
3666	32
3667	32
3668	32
3669	32
3670	32
3671	32
3672	32
3673	32
3674	32
3675	32
3676	32
3677	32
3678	32
3679	32
3680	32
3681	32
3682	32
3683	32
3684	32
3685	32
3686	32
3687	32
3688	32
3689	32
3690	32
3691	32
3692	32
3693	32
3694	32
3695	32
3696	32
3697	32
3698	32
3699	32
3700	32
3701	32
3702	32
3703	32
3704	32
3705	32
3706	32
3707	32
3708	32
3709	32
3710	32
3711	32
3712	32
3713	32
3714	32
3715	32
3716	32
3717	32
3718	32
3719	32
3720	32
3721	32
3722	32
3723	32
3724	32
3725	32
3726	32
3727	32
3728	32
3729	32
3730	32
3731	32
3732	32
3733	32
3734	32
3735	32
3736	32
3737	32
3738	32
3739	32
3740	32
3741	32
3742	32
3743	32
3744	32
3745	32
3746	32
3747	32
3748	32
3749	32
3750	32
3751	32
3752	32
3753	32
3754	32
3755	32
3756	32
3757	32
3758	32
3759	32
3760	32
3761	32
3762	32
3763	32
3764	32
3765	32
3766	32
3767	32
3768	32
3769	32
3770	32
3771	32
3772	32
3773	32
3774	32
3775	32
3776	32
3777	32
3778	32
3779	32
3780	32
3781	32
3782	32
3783	32
3784	32
3785	32
3786	32
3787	32
3788	32
3789	32
3790	32
3791	32
3792	32
3793	32
3794	32
3795	32
3796	32
3797	32
3798	32
3799	32
3800	32
3801	32
3802	32
3803	32
3804	32
3805	32
3806	32
3807	32
3808	32
3809	32
3810	32
3811	32
3812	32
3813	32
3814	32
3815	32
3816	32
3817	32
3818	32
3819	32
3820	32
3821	32
3822	32
3823	32
3824	32
3825	32
3826	32
3827	32
3828	32
3829	32
3830	32
3831	32
3832	32
3833	32
3834	32
3835	32
3836	32
3837	32
3838	32
3839	32
3840	32
3841	32
3842	32
3843	32
3844	32
3845	32
3846	32
3847	32
3848	32
3849	32
3850	32
3851	32
3852	32
3853	32
3854	32
3855	32
3856	32
3857	32
3858	32
3859	32
3860	32
3861	32
3862	32
3863	32
3864	32
3865	32
3866	32
3867	32
3868	32
3869	32
3870	32
3871	32
3872	32
3873	32
3874	32
3875	32
3876	32
3877	32
3878	32
3879	32
3880	32
3881	32
3882	32
3883	32
3884	32
3885	32
3886	32
3887	32
3888	32
3889	32
3890	32
3891	32
3892	32
3893	32
3894	32
3895	32
3896	32
3897	32
3898	32
3899	32
3900	32
3901	32
3902	32
3903	32
3904	32
3905	32
3906	32
3907	32
3908	32
3909	32
3910	32
3911	32
3912	32
3913	32
3914	32
3915	32
3916	32
3917	32
3918	32
3919	32
3920	32
3921	32
3922	32
3923	32
3924	32
3925	32
3926	32
3927	32
3928	32
3929	32
3930	32
3931	32
3932	32
3933	32
3934	32
3935	32
3936	32
3937	32
3938	32
3939	32
3940	32
3941	32
3942	32
3943	32
3944	32
3945	32
3946	32
3947	32
3948	32
3949	32
3950	32
3951	32
3952	32
3953	32
3954	32
3955	32
3956	32
3957	32
3958	32
3959	32
3960	32
3961	32
3962	32
3963	32
3964	32
3965	32
3966	32
3967	32
3968	32
3969	32
3970	32
3971	32
3972	32
3973	32
3974	32
3975	32
3976	32
3977	32
3978	32
3979	32
3980	32
3981	32
3982	32
3983	32
3984	32
3985	32
3986	32
3987	32
3988	32
3989	32
3990	32
3991	32
3992	32
3993	32
3994	32
3995	32
3996	32
3997	32
3998	32
3999	32
4000	32
4001	32
4002	32
4003	32
4004	32
4005	32
4006	32
4007	32
4008	32
4009	32
4010	32
4011	32
4012	32
4013	32
4014	32
4015	32
4016	32
4017	32
4018	32
4019	32
4020	32
4021	32
4022	32
4023	32
4024	32
4025	32
4026	32
4027	32
4028	32
4029	32
4030	32
4031	32
4032	32
4033	32
4034	32
4035	32
4036	32
4037	32
4038	32
4039	32
4040	32
4041	32
4042	32
4043	32
4044	32
4045	32
4046	32
4047	32
4048	32
4049	32
4050	32
4051	32
4052	32
4053	32
4054	32
4055	32
4056	32
4057	32
4058	32
4059	32
4060	32
4061	32
4062	32
4063	32
4064	32
4065	32
4066	32
4067	32
4068	32
4069	32
4070	32
4071	32
4072	32
4073	32
4074	32
4075	32
4076	32
4077	32
4078	32
4079	32
4080	32
4081	32
4082	32
4083	32
4084	32
4085	32
4086	32
4087	32
4088	32
4089	32
4090	32
4091	32
4092	32
4093	32
4094	32
4095	32
4096	32
4097	32
4098	32
4099	32
4100	32
4101	32
4102	32
4103	32
4104	32
4105	32
4106	32
4107	32
4108	32
4109	32
4110	32
4111	32
4112	32
4113	32
4114	32
4115	32
4116	32
4117	32
4118	33
4119	33
4120	33
4121	33
4122	33
4123	33
4124	33
4125	33
4126	33
4127	33
4128	33
4129	33
4130	33
4131	33
4132	33
4133	33
4134	33
4135	33
4136	33
4137	33
4138	33
4139	33
4140	33
4141	33
4142	33
4143	33
4144	33
4145	33
4146	33
4147	33
4148	33
4149	33
4150	33
4151	33
4152	33
4153	33
4154	33
4155	33
4156	33
4157	33
4158	33
4159	33
4160	33
4161	33
4162	33
4163	33
4164	33
4165	33
4166	33
4167	33
4168	33
4169	33
4170	33
4171	33
4172	33
4173	33
4174	33
4175	33
4176	33
4177	33
4178	33
4179	33
4180	33
4181	33
4182	33
4183	33
4184	33
4185	33
4186	33
4187	33
4188	33
4189	33
4190	33
4191	33
4192	33
4193	33
4194	33
4195	33
4196	33
4197	33
4198	33
4199	33
4200	33
4201	33
4202	33
4203	33
4204	33
4205	33
4206	33
4207	33
4208	33
4209	33
4210	33
4211	33
4212	33
4213	33
4214	33
4215	33
4216	33
4217	33
4218	33
4219	33
4220	33
4221	33
4222	33
4223	33
4224	33
4225	33
4226	33
4227	33
4228	33
4229	33
4230	33
4231	33
4232	33
4233	33
4234	33
4235	33
4236	33
4237	33
4238	33
4239	33
4240	33
4241	33
4242	33
4243	33
4244	33
4245	33
4246	33
4247	33
4248	33
4249	33
4250	33
4251	33
4252	33
4253	33
4254	33
4255	33
4256	33
4257	33
4258	33
4259	33
4260	33
4261	33
4262	33
4263	33
4264	33
4265	33
4266	33
4267	33
4268	33
4269	33
4270	33
4271	33
4272	33
4273	33
4274	33
4275	33
4276	33
4277	33
4278	33
4279	33
4280	33
4281	33
4282	33
4283	33
4284	33
4285	33
4286	33
4287	33
4288	33
4289	33
4290	33
4291	33
4292	33
4293	33
4294	33
4295	33
4296	33
4297	33
4298	33
4299	33
4300	33
4301	33
4302	33
4303	33
4304	33
4305	33
4306	33
4307	33
4308	33
4309	33
4310	33
4311	33
4312	33
4313	33
4314	33
4315	33
4316	33
4317	33
4318	33
4319	33
4320	33
4321	33
4322	33
4323	33
4324	33
4325	33
4326	33
4327	33
4328	33
4329	33
4330	33
4331	33
4332	33
4333	33
4334	33
4335	33
4336	33
4337	33
4338	33
4339	33
4340	33
4341	33
4342	33
4343	33
4344	33
4345	33
4346	33
4347	33
4348	33
4349	33
4350	33
4351	33
4352	33
4353	33
4354	33
4355	33
4356	33
4357	33
4358	33
4359	33
4360	33
4361	33
4362	33
4363	33
4364	33
4365	33
4366	33
4367	33
4368	33
4369	33
4370	33
4371	33
4372	33
4373	33
4374	33
4375	33
4376	33
4377	33
4378	33
4379	33
4380	33
4381	33
4382	33
4383	33
4384	33
4385	33
4386	33
4387	33
4388	33
4389	33
4390	33
4391	33
4392	33
4393	33
4394	33
4395	33
4396	33
4397	33
4398	33
4399	33
4400	33
4401	33
4402	33
4403	33
4404	33
4405	33
4406	33
4407	33
4408	33
4409	33
4410	33
4411	33
4412	33
4413	33
4414	33
4415	33
4416	33
4417	33
4418	33
4419	33
4420	33
4421	33
4422	33
4423	33
4424	33
4425	33
4426	33
4427	33
4428	33
4429	33
4430	33
4431	33
4432	33
4433	33
4434	33
4435	33
4436	33
4437	33
4438	33
4439	33
4440	33
4441	33
4442	33
4443	33
4444	33
4445	33
4446	33
4447	33
4448	33
4449	33
4450	33
4451	33
4452	33
4453	33
4454	33
4455	33
4456	33
4457	33
4458	33
4459	33
4460	33
4461	33
4462	33
4463	33
4464	33
4465	33
4466	33
4467	33
4468	33
4469	33
4470	33
4471	33
4472	33
4473	33
4474	33
4475	33
4476	33
4477	33
4478	33
4479	33
4480	33
4481	33
4482	33
4483	33
4484	33
4485	33
4486	33
4487	33
4488	33
4489	33
4490	33
4491	33
4492	33
4493	33
4494	33
4495	33
4496	33
4497	33
4498	33
4499	33
4500	33
4501	33
4502	33
4503	33
4504	33
4505	33
4506	33
4507	33
4508	33
4509	33
4510	33
4511	33
4512	33
4513	33
4514	33
4515	33
4516	33
4517	33
4518	33
4519	33
4520	33
4521	33
4522	33
4523	33
4524	33
4525	33
4526	33
4527	33
4528	33
4529	33
4530	33
4531	33
4532	33
4533	33
4534	33
4535	33
4536	33
4537	33
4538	33
4539	33
4540	33
4541	33
4542	33
4543	33
4544	33
4545	33
4546	33
4547	33
4548	33
4549	33
4550	33
4551	33
4552	33
4553	33
4554	33
4555	33
4556	33
4557	33
4558	33
4559	33
4560	33
4561	33
4562	33
4563	33
4564	33
4565	33
4566	33
4567	33
4568	33
4569	33
4570	33
4571	33
4572	33
4573	33
4574	33
4575	33
4576	33
4577	33
4578	33
4579	33
4580	33
4581	33
4582	33
4583	33
4584	33
4585	33
4586	33
4587	33
4588	33
4589	33
4590	33
4591	33
4592	33
4593	33
4594	33
4595	33
4596	33
4597	33
4598	33
4599	33
4600	33
4601	33
4602	33
4603	33
4604	33
4605	33
4606	33
4607	33
4608	33
4609	33
4610	33
4611	33
4612	33
4613	33
4614	33
4615	33
4616	33
4617	33
4618	33
4619	33
4620	33
4621	33
4622	33
4623	33
4624	33
4625	33
4626	33
4627	33
4628	33
4629	33
4630	33
4631	33
4632	33
4633	33
4634	33
4635	33
4636	33
4637	33
4638	33
4639	33
4640	33
4641	33
4642	33
4643	33
4644	33
4645	33
4646	33
4647	33
4648	33
4649	33
4650	33
4651	33
4652	33
4653	33
4654	33
4655	33
4656	33
4657	33
4658	33
4659	33
4660	33
4661	33
4662	33
4663	33
4664	33
4665	33
4666	33
4667	33
4668	33
4669	33
4670	33
4671	33
4672	33
4673	33
4674	33
4675	33
4676	33
4677	33
4678	33
4679	33
4680	33
4681	33
4682	33
4683	33
4684	33
4685	33
4686	33
4687	33
4688	33
4689	33
4690	33
4691	33
4692	33
4693	33
4694	33
4695	33
4696	33
4697	33
4698	33
4699	33
4700	33
4701	33
4702	33
4703	33
4704	33
4705	33
4706	33
4707	33
4708	33
4709	33
4710	33
4711	33
4712	33
4713	33
4714	33
4715	33
4716	33
4717	33
4718	33
4719	33
4720	33
4721	33
4722	33
4723	33
4724	33
4725	33
4726	33
4727	33
4728	33
4729	33
4730	33
4731	33
4732	33
4733	33
4734	33
4735	33
4736	33
4737	33
4738	33
4739	33
4740	33
4741	33
4742	33
4743	33
4744	33
4745	33
4746	33
4747	33
4748	33
4749	33
4750	33
4751	33
4752	33
4753	33
4754	33
4755	33
4756	33
4757	33
4758	33
4759	33
4760	33
4761	33
4762	33
4763	33
4764	33
4765	33
4766	33
4767	33
4768	33
4769	33
4770	33
4771	33
4772	33
4773	33
4774	33
4775	33
4776	33
4777	33
4778	33
4779	33
4780	33
4781	33
4782	33
4783	33
4784	33
4785	33
4786	33
4787	33
4788	33
4789	33
4790	33
4791	33
4792	33
4793	33
4794	33
4795	33
4796	33
4797	33
4798	33
4799	33
4800	33
4801	33
4802	33
4803	33
4804	33
4805	33
4806	33
4807	33
4808	33
4809	33
4810	33
4811	33
4812	33
4813	33
4814	33
4815	33
4816	33
4817	33
4818	33
4819	33
4820	33
4821	33
4822	33
4823	33
4824	33
4825	33
4826	33
4827	33
4828	33
4829	33
4830	33
4831	33
4832	33
4833	33
4834	33
4835	33
4836	33
4837	33
4838	33
4839	33
4840	33
4841	33
4842	33
4843	33
4844	33
4845	33
4846	33
4847	33
4848	33
4849	33
4850	33
4851	33
4852	33
4853	33
4854	33
4855	33
4856	33
4857	33
4858	33
4859	33
4860	33
4861	33
4862	33
4863	33
4864	33
4865	33
4866	33
4867	33
4868	33
4869	33
4870	33
4871	33
4872	33
4873	33
4874	33
4875	33
4876	33
4877	33
4878	33
4879	33
4880	33
4881	33
4882	33
4883	33
4884	33
4885	33
4886	33
4887	33
4888	33
4889	33
4890	33
4891	33
4892	33
4893	33
4894	33
4895	33
4896	33
4897	33
4898	33
4899	33
4900	33
4901	33
4902	33
4903	33
4904	33
4905	33
4906	33
4907	33
4908	33
4909	33
4910	33
4911	33
4912	33
4913	33
4914	33
4915	33
4916	33
4917	33
4918	33
4919	33
4920	33
4921	33
4922	33
4923	33
4924	33
4925	33
4926	33
4927	33
4928	33
4929	33
4930	33
4931	33
4932	33
4933	33
4934	33
4935	33
4936	33
4937	33
4938	33
4939	33
4940	33
4941	33
4942	33
4943	33
4944	33
4945	33
4946	33
4947	33
4948	33
4949	33
4950	33
4951	33
4952	33
4953	33
4954	33
4955	33
4956	33
4957	33
4958	33
4959	33
4960	33
4961	33
4962	33
4963	33
4964	33
4965	33
4966	33
4967	33
4968	33
4969	33
4970	33
4971	33
4972	33
4973	33
4974	33
4975	33
4976	33
4977	33
4978	33
4979	33
4980	33
4981	33
4982	33
4983	33
4984	33
4985	33
4986	33
4987	33
4988	33
4989	33
4990	33
4991	33
4992	33
4993	33
4994	33
4995	33
4996	33
4997	33
4998	33
4999	33
5000	33
5001	33
5002	33
5003	33
5004	33
5005	33
5006	33
5007	33
5008	33
5009	33
5010	33
5011	33
5012	33
5013	33
5014	33
5015	33
5016	33
5017	33
5018	33
5019	33
5020	33
5021	33
5022	33
5023	33
5024	33
5025	33
5026	33
5027	33
5028	33
5029	33
5030	33
5031	33
5032	33
5033	33
5034	33
5035	33
5036	33
5037	33
5038	33
5039	33
5040	33
5041	33
5042	33
5043	33
5044	33
5045	33
5046	33
5047	33
5048	33
5049	33
5050	33
5051	33
5052	33
5053	33
5054	33
5055	33
5056	33
5057	33
5058	33
5059	33
5060	33
5061	33
5062	33
5063	33
5064	33
5065	33
5066	33
5067	33
5068	33
5069	33
5070	33
5071	33
5072	33
5073	33
5074	33
5075	33
5076	33
5077	33
5078	33
5079	33
5080	33
5081	33
5082	33
5083	33
5084	33
5085	33
5086	33
5087	33
5088	33
5089	33
5090	33
5091	33
5092	33
5093	33
5094	33
5095	33
5096	33
5097	33
5098	33
5099	33
5100	33
5101	33
5102	33
5103	33
5104	33
5105	33
5106	33
5107	33
5108	33
5109	33
5110	33
5111	33
5112	33
5113	33
5114	33
5115	33
5116	33
5117	33
5118	33
5119	33
5120	33
5121	33
5122	33
5123	33
5124	33
5125	33
5126	33
5127	33
5128	33
5129	33
5130	33
5131	33
5132	33
5133	33
5134	33
5135	33
5136	33
5137	33
5138	33
5139	33
5140	33
5141	33
5142	33
5143	33
5144	33
5145	33
5146	33
5147	33
5148	33
5149	33
5150	33
5151	33
5152	33
5153	33
5154	33
5155	33
5156	33
5157	33
5158	33
5159	33
5160	33
5161	33
5162	33
5163	33
5164	33
5165	33
5166	33
5167	33
5168	33
5169	33
5170	33
5171	33
5172	33
5173	33
5174	33
5175	33
5176	33
5177	33
5178	33
5179	33
5180	33
5181	33
5182	33
5183	33
5184	33
5185	33
5186	33
5187	33
5188	33
5189	33
5190	33
5191	33
5192	33
5193	33
5194	33
5195	33
5196	33
5197	33
5198	33
5199	33
5200	33
5201	33
5202	33
5203	33
5204	33
5205	33
5206	33
5207	33
5208	33
5209	33
5210	33
5211	33
5212	33
5213	33
5214	33
5215	33
5216	33
5217	33
5218	33
5219	33
5220	33
5221	33
5222	33
5223	33
5224	33
5225	33
5226	33
5227	33
5228	33
5229	33
5230	33
5231	33
5232	33
5233	33
5234	33
5235	33
5236	33
5237	33
5238	33
5239	33
5240	33
5241	33
5242	33
5243	33
5244	33
5245	33
5246	33
5247	33
5248	33
5249	33
5250	33
5251	33
5252	33
5253	33
5254	33
5255	33
5256	33
5257	33
5258	33
5259	33
5260	33
5261	33
5262	33
5263	33
5264	33
5265	33
5266	33
5267	33
5268	33
5269	33
5270	33
5271	33
5272	33
5273	33
5274	33
5275	33
5276	33
5277	33
5278	33
5279	33
5280	33
5281	33
5282	33
5283	33
5284	33
5285	33
5286	33
5287	33
5288	33
5289	33
5290	33
5291	33
5292	33
5293	33
5294	33
5295	33
5296	33
5297	33
5298	33
5299	33
5300	33
5301	33
5302	33
5303	33
5304	33
5305	33
5306	33
5307	33
5308	33
5309	33
5310	33
5311	33
5312	33
5313	33
5314	33
5315	33
5316	33
5317	33
5318	33
5319	33
5320	33
5321	33
5322	33
5323	33
5324	33
5325	33
5326	33
5327	33
5328	33
5329	33
5330	33
5331	33
5332	33
5333	33
5334	33
5335	33
5336	33
5337	33
5338	33
5339	33
5340	33
5341	33
5342	33
5343	33
5344	33
5345	33
5346	33
5347	33
5348	33
5349	33
5350	33
5351	33
5352	33
5353	33
5354	33
5355	33
5356	33
5357	33
5358	33
5359	33
5360	33
5361	33
5362	33
5363	33
5364	33
5365	33
5366	33
5367	33
5368	33
5369	33
5370	33
5371	33
5372	33
5373	33
5374	33
5375	33
5376	33
5377	33
5378	33
5379	33
5380	33
5381	33
5382	33
5383	33
5384	33
5385	33
5386	33
5387	33
5388	33
5389	33
5390	33
5391	33
5392	33
5393	33
5394	33
5395	33
5396	33
5397	33
5398	33
5399	33
5400	33
5401	33
5402	33
5403	33
5404	33
5405	33
5406	33
5407	33
5408	33
5409	33
5410	33
5411	33
5412	33
5413	33
5414	33
5415	33
5416	33
5417	33
5418	33
5419	33
5420	33
5421	33
5422	33
5423	33
5424	33
5425	33
5426	33
5427	33
5428	33
5429	33
5430	33
5431	33
5432	33
5433	33
5434	33
5435	33
5436	33
5437	33
5438	33
5439	33
5440	33
5441	33
5442	33
5443	33
5444	33
5445	33
5446	33
5447	33
5448	33
5449	33
5450	33
5451	33
5452	33
5453	33
5454	33
5455	33
5456	33
5457	33
5458	33
5459	33
5460	33
5461	33
5462	33
5463	33
5464	33
5465	33
5466	33
5467	33
5468	33
5469	33
5470	33
5471	33
5472	33
5473	33
5474	33
5475	33
5476	33
5477	33
5478	33
5479	33
5480	33
5481	33
5482	33
5483	33
5484	33
5485	33
5486	33
5487	33
5488	33
5489	33
5490	33
5491	33
5492	33
5493	33
5494	33
5495	33
5496	33
5497	33
5498	33
5499	33
5500	33
5501	33
5502	33
5503	33
5504	33
5505	33
5506	33
5507	33
5508	33
5509	33
5510	33
5511	33
5512	33
5513	33
5514	33
5515	33
5516	33
5517	33
5518	33
5519	33
5520	33
5521	33
5522	33
5523	33
5524	33
5525	33
5526	33
5527	33
5528	33
5529	33
5530	33
5531	33
5532	33
5533	33
5534	33
5535	33
5536	33
5537	33
5538	33
5539	33
5540	33
5541	33
5542	33
5543	33
5544	33
5545	33
5546	33
5547	33
5548	33
5549	33
5550	33
5551	33
5552	33
5553	33
5554	33
5555	33
5556	33
5557	33
5558	33
5559	33
5560	33
5561	33
5562	33
5563	33
5564	33
5565	33
5566	33
5567	33
5568	33
5569	33
5570	33
5571	33
5572	33
5573	33
5574	33
5575	33
5576	33
5577	33
5578	33
5579	33
5580	33
5581	33
5582	33
5583	33
5584	33
5585	33
5586	33
5587	33
5588	33
5589	33
5590	33
5591	33
5592	33
5593	33
5594	33
5595	33
5596	33
5597	33
5598	33
5599	33
5600	33
5601	33
5602	33
5603	33
5604	33
5605	33
5606	33
5607	33
5608	33
5609	33
5610	33
5611	33
5612	33
5613	33
5614	33
5615	33
5616	33
5617	33
5618	33
5619	33
5620	33
5621	33
5622	33
5623	33
5624	33
5625	33
5626	33
5627	33
5628	33
5629	33
5630	33
5631	33
5632	33
5633	33
5634	33
5635	33
5636	33
5637	33
5638	33
5639	33
5640	33
5641	33
5642	33
5643	33
5644	33
5645	33
5646	33
5647	33
5648	33
5649	33
5650	33
5651	33
5652	33
5653	33
5654	33
5655	33
5656	33
5657	33
5658	33
5659	33
5660	33
5661	33
5662	33
5663	33
5664	33
5665	33
5666	33
5667	33
5668	33
5669	33
5670	33
5671	33
5672	33
5673	33
5674	33
5675	33
5676	33
5677	33
5678	33
5679	33
5680	33
5681	33
5682	33
5683	33
5684	33
5685	33
5686	33
5687	33
5688	33
5689	33
5690	33
5691	33
5692	33
5693	33
5694	33
5695	33
5696	33
5697	33
5698	33
5699	33
5700	33
5701	33
5702	33
5703	33
5704	33
5705	33
5706	33
5707	33
5708	33
5709	33
5710	33
5711	33
5712	33
5713	33
5714	33
5715	33
5716	33
5717	33
5718	33
5719	33
5720	33
5721	33
5722	33
5723	33
5724	33
5725	33
5726	33
5727	33
5728	33
5729	33
5730	33
5731	33
5732	33
5733	33
5734	33
5735	33
5736	33
5737	33
5738	33
5739	33
5740	33
5741	33
5742	33
5743	33
5744	33
5745	33
5746	33
5747	33
5748	33
5749	33
5750	33
5751	33
5752	33
5753	33
5754	33
5755	33
5756	33
5757	33
5758	33
5759	33
5760	33
5761	33
5762	33
5763	33
5764	33
5765	33
5766	33
5767	33
5768	33
5769	33
5770	33
5771	33
5772	33
5773	33
5774	33
5775	33
5776	33
5777	33
5778	33
5779	33
5780	33
5781	33
5782	33
5783	33
5784	33
5785	33
5786	33
5787	33
5788	33
5789	33
5790	33
5791	33
5792	33
5793	33
5794	33
5795	33
5796	33
5797	33
5798	33
5799	33
5800	33
5801	33
5802	33
5803	33
5804	33
5805	33
5806	33
5807	33
5808	33
5809	33
5810	33
5811	33
5812	33
5813	33
5814	33
5815	33
5816	33
5817	33
5818	33
5819	33
5820	33
5821	33
5822	33
5823	33
5824	33
5825	33
5826	33
5827	33
5828	33
5829	33
5830	33
5831	33
5832	33
5833	33
5834	33
5835	33
5836	33
5837	33
5838	33
5839	33
5840	33
5841	33
5842	33
5843	33
5844	33
5845	33
5846	33
5847	33
5848	33
5849	33
5850	33
5851	33
5852	33
5853	33
5854	33
5855	33
5856	33
5857	33
5858	33
5859	33
5860	33
5861	33
5862	33
5863	33
5864	33
5865	33
5866	33
5867	33
5868	33
5869	33
5870	33
5871	33
5872	33
5873	33
5874	33
5875	33
5876	33
5877	33
5878	33
5879	33
5880	33
5881	33
5882	33
5883	33
5884	33
5885	33
5886	33
5887	33
5888	33
5889	33
5890	33
5891	33
5892	33
5893	33
5894	33
5895	33
5896	33
5897	33
5898	33
5899	33
5900	33
5901	33
5902	33
5903	33
5904	33
5905	33
5906	33
5907	33
5908	33
5909	33
5910	33
5911	33
5912	33
5913	33
5914	33
5915	33
5916	33
5917	33
5918	33
5919	33
5920	33
5921	33
5922	33
5923	33
5924	33
5925	33
5926	33
5927	33
5928	33
5929	33
5930	33
5931	33
5932	33
5933	33
5934	33
5935	33
5936	33
5937	33
5938	33
5939	33
5940	33
5941	33
5942	33
5943	33
5944	33
5945	33
5946	33
5947	33
5948	33
5949	33
5950	33
5951	33
5952	33
5953	33
5954	33
5955	33
5956	33
5957	33
5958	33
5959	33
5960	33
5961	33
5962	33
5963	33
5964	33
5965	33
5966	33
5967	33
5968	33
5969	33
5970	33
5971	33
5972	33
5973	33
5974	33
5975	33
5976	33
5977	33
5978	33
5979	33
5980	33
5981	33
5982	33
5983	33
5984	33
5985	33
5986	33
5987	33
5988	33
5989	33
5990	33
5991	33
5992	33
5993	33
5994	33
5995	33
5996	33
5997	33
5998	33
5999	33
6000	33
6001	33
6002	33
6003	33
6004	33
6005	33
6006	33
6007	33
6008	33
6009	33
6010	33
6011	33
6012	33
6013	33
6014	33
6015	33
6016	33
6017	33
6018	33
6019	33
6020	33
6021	33
6022	33
6023	33
6024	33
6025	33
6026	33
6027	33
6028	33
6029	33
6030	33
6031	33
6032	33
6033	33
6034	33
6035	33
6036	33
6037	33
6038	33
6039	33
6040	33
6041	33
6042	33
6043	33
6044	33
6045	33
6046	33
6047	33
6048	33
6049	33
6050	33
6051	33
6052	33
6053	33
6054	33
6055	33
6056	33
6057	33
6058	33
6059	33
6060	33
6061	33
6062	33
6063	33
6064	33
6065	33
6066	33
6067	33
6068	33
6069	33
6070	33
6071	33
6072	33
6073	33
6074	33
6075	33
6076	33
6077	33
6078	33
6079	33
6080	33
6081	33
6082	33
6083	33
6084	33
6085	33
6086	33
6087	33
6088	33
6089	33
6090	33
6091	33
6092	33
6093	33
6094	33
6095	33
6096	33
6097	33
6098	33
6099	33
6100	33
6101	33
6102	33
6103	33
6104	33
6105	33
6106	33
6107	33
6108	33
6109	33
6110	33
6111	33
6112	33
6113	33
6114	33
6115	33
6116	33
6117	33
6118	33
6119	33
6120	33
6121	33
6122	33
6123	33
6124	33
6125	33
6126	33
6127	33
6128	33
6129	33
6130	33
6131	33
6132	33
6133	33
6134	33
6135	33
6136	33
6137	33
6138	33
6139	33
6140	33
6141	33
6142	33
6143	33
6144	33
6145	33
6146	33
6147	33
6148	33
6149	33
6150	33
6151	33
6152	33
6153	33
6154	33
6155	33
6156	33
6157	33
6158	33
6159	33
6160	33
6161	33
6162	33
6163	33
6164	33
6165	33
6166	33
6167	33
6168	33
6169	33
6170	33
6171	33
6172	33
6173	33
6174	33
6175	33
6176	33
6177	33
6178	33
6179	33
6180	33
6181	33
6182	33
6183	33
6184	33
6185	33
6186	33
6187	33
6188	33
6189	33
6190	33
6191	33
6192	33
6193	33
6194	33
6195	33
6196	33
6197	33
6198	33
6199	33
6200	33
6201	33
6202	33
6203	33
6204	33
6205	33
6206	33
6207	33
6208	33
6209	33
6210	33
6211	33
6212	33
6213	33
6214	33
6215	33
6216	33
6217	33
6218	33
6219	33
6220	33
6221	33
6222	33
6223	33
6224	33
6225	33
6226	33
6227	33
6228	33
6229	33
6230	33
6231	33
6232	33
6233	33
6234	33
6235	33
6236	33
6237	33
6238	33
6239	33
6240	33
6241	33
6242	33
6243	33
6244	33
6245	33
6246	33
6247	33
6248	33
6249	33
6250	33
6251	33
6252	33
6253	33
6254	33
6255	33
6256	33
6257	33
6258	33
6259	33
6260	33
6261	33
6262	33
6263	33
6264	33
6265	33
6266	33
6267	33
6268	33
6269	33
6270	33
6271	33
6272	33
6273	33
6274	33
6275	33
6276	33
6277	33
6278	33
6279	33
6280	33
6281	33
6282	33
6283	33
6284	33
6285	33
6286	33
6287	33
6288	33
6289	33
6290	33
6291	33
6292	33
6293	33
6294	33
6295	33
6296	33
6297	33
6298	33
6299	33
6300	33
6301	33
6302	33
6303	33
6304	33
6305	33
6306	33
6307	33
6308	33
6309	33
6310	33
6311	33
6312	33
6313	33
6314	33
6315	33
6316	33
6317	33
6318	33
6319	33
6320	33
6321	33
6322	33
6323	33
6324	33
6325	33
6326	33
6327	33
6328	33
6329	33
6330	33
6331	33
6332	33
6333	33
6334	33
6335	33
6336	33
6337	33
6338	33
6339	33
6340	33
6341	33
6342	33
6343	33
6344	33
6345	33
6346	33
6347	33
6348	33
6349	33
6350	33
6351	33
6352	33
6353	33
6354	33
6355	33
6356	33
6357	33
6358	33
6359	33
6360	33
6361	33
6362	33
6363	33
6364	33
6365	33
6366	33
6367	33
6368	33
6369	33
6370	33
6371	33
6372	33
6373	33
6374	33
6375	33
6376	33
6377	33
6378	33
6379	33
6380	33
6381	33
6382	33
6383	33
6384	33
6385	33
6386	33
6387	33
6388	33
6389	33
6390	33
6391	33
6392	33
6393	33
6394	33
6395	33
6396	33
6397	33
6398	33
6399	33
6400	33
6401	33
6402	33
6403	33
6404	33
6405	33
6406	33
6407	33
6408	33
6409	33
6410	33
6411	33
6412	33
6413	33
6414	33
6415	33
6416	33
6417	33
6418	33
6419	33
6420	33
6421	33
6422	33
6423	33
6424	33
6425	33
6426	33
6427	33
6428	33
6429	33
6430	33
6431	33
6432	33
6433	33
6434	33
6435	33
6436	33
6437	33
6438	33
6439	33
6440	33
6441	33
6442	33
6443	33
6444	33
6445	33
6446	33
6447	33
6448	33
6449	33
6450	33
6451	33
6452	33
6453	33
6454	33
6455	33
6456	33
6457	33
6458	33
6459	33
6460	33
6461	33
6462	33
6463	33
6464	33
6465	33
6466	33
6467	33
6468	33
6469	33
6470	33
6471	33
6472	33
6473	33
6474	33
6475	33
6476	33
6477	33
6478	33
6479	33
6480	33
6481	33
6482	33
6483	33
6484	33
6485	33
6486	33
6487	33
6488	33
6489	33
6490	33
6491	33
6492	33
6493	33
6494	33
6495	33
6496	33
6497	33
6498	33
6499	33
6500	33
6501	33
6502	33
6503	33
6504	33
6505	33
6506	33
6507	33
6508	33
6509	33
6510	33
6511	33
6512	33
6513	33
6514	33
6515	33
6516	33
6517	33
6518	33
6519	33
6520	33
6521	33
6522	33
6523	33
6524	33
6525	33
6526	33
6527	33
6528	33
6529	33
6530	33
6531	33
6532	33
6533	33
6534	33
6535	33
6536	33
6537	33
6538	33
6539	33
6540	33
6541	33
6542	33
6543	33
6544	33
6545	33
6546	33
6547	33
6548	33
6549	33
6550	33
6551	33
6552	33
6553	33
6554	33
6555	33
6556	33
6557	33
6558	33
6559	33
6560	33
6561	33
6562	33
6563	33
6564	33
6565	33
6566	33
6567	33
6568	33
6569	33
6570	33
6571	33
6572	33
6573	33
6574	33
6575	33
6576	33
6577	33
6578	33
6579	33
6580	33
6581	33
6582	33
6583	33
6584	33
6585	33
6586	33
6587	33
6588	33
6589	33
6590	33
6591	33
6592	33
6593	33
6594	33
6595	33
6596	33
6597	33
6598	33
6599	33
6600	33
6601	33
6602	33
6603	33
6604	33
6605	33
6606	33
6607	33
6608	33
6609	33
6610	33
6611	33
6612	33
6613	33
6614	33
6615	33
6616	33
6617	33
6618	33
6619	33
6620	33
6621	33
6622	33
6623	33
6624	33
6625	33
6626	33
6627	33
6628	33
6629	33
6630	33
6631	33
6632	33
6633	33
6634	33
6635	33
6636	33
6637	33
6638	33
6639	34
6640	34
6641	34
6642	34
6643	34
6644	34
6645	34
6646	34
6647	34
6648	34
6649	34
6650	34
6651	34
6652	34
6653	34
6654	34
6655	34
6656	34
6657	34
6658	34
6659	34
6660	34
6661	34
6662	34
6663	34
6664	34
6665	34
6666	34
6667	34
6668	34
6669	34
6670	34
6671	34
6672	34
6673	34
6674	34
6675	34
6676	34
6677	34
6678	34
6679	34
6680	34
6681	34
6682	34
6683	34
6684	34
6685	34
6686	34
6687	34
6688	34
6689	34
6690	34
6691	34
6692	34
6693	34
6694	34
6695	34
6696	34
6697	34
6698	34
6699	34
6700	34
6701	34
6702	34
6703	34
6704	34
6705	34
6706	34
6707	34
6708	34
6709	34
6710	34
6711	34
6712	34
6713	34
6714	34
6715	34
6716	34
6717	34
6718	34
6719	34
6720	34
6721	34
6722	34
6723	34
6724	34
6725	34
6726	34
6727	34
6728	34
6729	34
6730	34
6731	34
6732	34
6733	34
6734	34
6735	34
6736	34
6737	34
6738	34
6739	34
6740	34
6741	34
6742	34
6743	34
6744	34
6745	34
6746	34
6747	34
6748	34
6749	34
6750	34
6751	34
6752	34
6753	34
6754	34
6755	34
6756	34
6757	34
6758	34
6759	34
6760	34
6761	34
6762	34
6763	34
6764	34
6765	34
6766	34
6767	34
6768	34
6769	34
6770	34
6771	34
6772	34
6773	34
6774	34
6775	34
6776	34
6777	34
6778	34
6779	34
6780	34
6781	34
6782	34
6783	34
6784	34
6785	34
6786	34
6787	34
6788	34
6789	34
6790	34
6791	34
6792	34
6793	34
6794	34
6795	34
6796	34
6797	34
6798	34
6799	34
6800	34
6801	34
6802	34
6803	34
6804	34
6805	34
6806	34
6807	34
6808	34
6809	34
6810	34
6811	34
6812	34
6813	34
6814	34
6815	34
6816	34
6817	34
6818	34
6819	34
6820	34
6821	34
6822	34
6823	34
6824	34
6825	34
6826	34
6827	34
6828	34
6829	34
6830	34
6831	34
6832	34
6833	34
6834	34
6835	34
6836	34
6837	34
6838	34
6839	34
6840	34
6841	34
6842	34
6843	34
6844	34
6845	34
6846	34
6847	34
6848	34
6849	34
6850	34
6851	34
6852	34
6853	34
6854	34
6855	34
6856	34
6857	34
6858	34
6859	34
6860	34
6861	34
6862	34
6863	34
6864	34
6865	34
6866	34
6867	34
6868	34
6869	34
6870	34
6871	34
6872	34
6873	34
6874	34
6875	34
6876	34
6877	34
6878	34
6879	34
6880	34
6881	34
6882	34
6883	34
6884	34
6885	34
6886	34
6887	34
6888	34
6889	34
6890	34
6891	34
6892	34
6893	34
6894	34
6895	34
6896	34
6897	34
6898	34
6899	34
6900	34
6901	34
6902	34
6903	34
6904	34
6905	34
6906	34
6907	34
6908	34
6909	34
6910	34
6911	34
6912	34
6913	34
6914	34
6915	34
6916	34
6917	34
6918	34
6919	34
6920	34
6921	34
6922	34
6923	34
6924	34
6925	34
6926	34
6927	34
6928	34
6929	34
6930	34
6931	34
6932	34
6933	34
6934	34
6935	34
6936	34
6937	34
6938	34
6939	34
6940	34
6941	34
6942	34
6943	34
6944	34
6945	34
6946	34
6947	34
6948	34
6949	34
6950	34
6951	34
6952	34
6953	34
6954	34
6955	34
6956	34
6957	34
6958	34
6959	34
6960	34
6961	34
6962	34
6963	34
6964	34
6965	34
6966	34
6967	34
6968	34
6969	34
6970	34
6971	34
6972	34
6973	34
6974	34
6975	34
6976	34
6977	34
6978	34
6979	34
6980	34
6981	34
6982	34
6983	34
6984	34
6985	34
6986	34
6987	34
6988	34
6989	34
6990	34
6991	34
6992	34
6993	34
6994	34
6995	34
6996	34
6997	34
6998	34
6999	34
7000	34
7001	34
7002	34
7003	34
7004	34
7005	34
7006	34
7007	34
7008	34
7009	34
7010	34
7011	34
7012	34
7013	34
7014	34
7015	34
7016	34
7017	34
7018	34
7019	34
7020	34
7021	34
7022	34
7023	34
7024	34
7025	34
7026	34
7027	34
7028	34
7029	34
7030	34
7031	34
7032	34
7033	34
7034	34
7035	34
7036	34
7037	34
7038	34
7039	34
7040	34
7041	34
7042	34
7043	34
7044	34
7045	34
7046	34
7047	34
7048	34
7049	34
7050	34
7051	34
7052	34
7053	34
7054	34
7055	34
7056	34
7057	34
7058	34
7059	34
7060	34
7061	34
7062	34
7063	34
7064	34
7065	34
7066	34
7067	34
7068	34
7069	34
7070	34
7071	34
7072	34
7073	34
7074	34
7075	34
7076	34
7077	34
7078	34
7079	34
7080	34
7081	34
7082	34
7083	34
7084	34
7085	34
7086	34
7087	34
7088	34
7089	34
7090	34
7091	34
7092	34
7093	34
7094	34
7095	34
7096	34
7097	34
7098	34
7099	34
7100	34
7101	34
7102	34
7103	34
7104	34
7105	34
7106	34
7107	34
7108	34
7109	34
7110	34
7111	34
7112	34
7113	34
7114	34
7115	34
7116	34
7117	34
7118	34
7119	34
7120	34
7121	34
7122	34
7123	34
7124	34
7125	34
7126	34
7127	34
7128	34
7129	34
7130	34
7131	34
7132	34
7133	34
7134	34
7135	34
7136	34
7137	34
7138	34
7139	34
7140	34
7141	34
7142	34
7143	34
7144	34
7145	34
7146	34
7147	34
7148	34
7149	34
7150	34
7151	34
7152	34
7153	34
7154	34
7155	34
7156	34
7157	34
7158	34
7159	34
7160	34
7161	34
7162	34
7163	34
7164	34
7165	34
7166	34
7167	34
7168	34
7169	34
7170	34
7171	34
7172	34
7173	34
7174	34
7175	34
7176	34
7177	34
7178	34
7179	34
7180	34
7181	34
7182	34
7183	34
7184	34
7185	34
7186	34
7187	34
7188	34
7189	34
7190	34
7191	34
7192	34
7193	34
7194	34
7195	34
7196	34
7197	34
7198	34
7199	34
7200	34
7201	34
7202	34
7203	34
7204	34
7205	34
7206	34
7207	34
7208	34
7209	34
7210	34
7211	34
7212	34
7213	34
7214	34
7215	34
7216	34
7217	34
7218	34
7219	34
7220	34
7221	34
7222	34
7223	34
7224	34
7225	34
7226	34
7227	34
7228	34
7229	34
7230	34
7231	34
7232	34
7233	34
7234	34
7235	34
7236	34
7237	34
7238	34
7239	34
7240	34
7241	34
7242	34
7243	34
7244	34
7245	34
7246	34
7247	34
7248	34
7249	34
7250	34
7251	34
7252	34
7253	34
7254	34
7255	34
7256	34
7257	34
7258	34
7259	34
7260	34
7261	34
7262	34
7263	34
7264	34
7265	34
7266	34
7267	34
7268	34
7269	34
7270	34
7271	34
7272	34
7273	34
7274	34
7275	34
7276	34
7277	34
7278	34
7279	34
7280	34
7281	34
7282	34
7283	34
7284	34
7285	34
7286	34
7287	34
7288	34
7289	34
7290	34
7291	34
7292	34
7293	34
7294	34
7295	34
7296	34
7297	34
7298	34
7299	34
7300	34
7301	34
7302	34
7303	34
7304	34
7305	34
7306	34
7307	34
7308	34
7309	34
7310	34
7311	34
7312	34
7313	34
7314	34
7315	34
7316	34
7317	34
7318	34
7319	34
7320	34
7321	34
7322	34
7323	34
7324	34
7325	34
7326	34
7327	34
7328	34
7329	34
7330	34
7331	34
7332	34
7333	34
7334	34
7335	34
7336	34
7337	34
7338	34
7339	34
7340	34
7341	34
7342	34
7343	34
7344	34
7345	34
7346	34
7347	34
7348	34
7349	34
7350	34
7351	34
7352	34
7353	34
7354	34
7355	34
7356	34
7357	34
7358	34
7359	34
7360	34
7361	34
7362	34
7363	34
7364	34
7365	34
7366	34
7367	34
7368	34
7369	34
7370	34
7371	34
7372	34
7373	34
7374	34
7375	34
7376	34
7377	34
7378	34
7379	34
7380	34
7381	34
7382	34
7383	34
7384	34
7385	34
7386	34
7387	34
7388	34
7389	34
7390	34
7391	34
7392	34
7393	34
7394	34
7395	34
7396	34
7397	34
7398	34
7399	34
7400	34
7401	34
7402	34
7403	34
7404	34
7405	34
7406	34
7407	34
7408	34
7409	34
7410	34
7411	34
7412	34
7413	34
7414	34
7415	34
7416	34
7417	34
7418	34
7419	34
7420	34
7421	34
7422	34
7423	34
7424	34
7425	34
7426	34
7427	34
7428	34
7429	34
7430	34
7431	34
7432	34
7433	34
7434	34
7435	34
7436	34
7437	34
7438	34
7439	34
7440	34
7441	34
7442	34
7443	34
7444	34
7445	34
7446	34
7447	34
7448	34
7449	34
7450	34
7451	34
7452	34
7453	34
7454	34
7455	34
7456	34
7457	34
7458	34
7459	34
7460	34
7461	34
7462	34
7463	34
7464	34
7465	34
7466	34
7467	34
7468	34
7469	34
7470	34
7471	34
7472	34
7473	34
7474	34
7475	34
7476	34
7477	34
7478	34
7479	34
7480	34
7481	34
7482	34
7483	34
7484	35
7485	35
7486	35
7487	35
7488	35
7489	35
7490	35
7491	35
7492	35
7493	35
7494	35
7495	35
7496	35
7497	35
7498	35
7499	35
7500	35
7501	35
7502	35
7503	35
7504	35
7505	35
7506	35
7507	35
7508	35
7509	35
7510	35
7511	35
7512	35
7513	35
7514	35
7515	35
7516	35
7517	35
7518	35
7519	35
7520	35
7521	35
7522	35
7523	35
7524	35
7525	35
7526	35
7527	35
7528	35
7529	35
7530	35
7531	35
7532	35
7533	35
7534	35
7535	35
7536	35
7537	35
7538	35
7539	35
7540	35
7541	35
7542	35
7543	35
7544	35
7545	35
7546	35
7547	35
7548	35
7549	35
7550	35
7551	35
7552	35
7553	35
7554	35
7555	35
7556	35
7557	35
7558	35
7559	35
7560	35
7561	35
7562	35
7563	35
7564	35
7565	35
7566	35
7567	35
7568	35
7569	35
7570	35
7571	35
7572	35
7573	35
7574	35
7575	35
7576	35
7577	35
7578	35
7579	35
7580	35
7581	35
7582	35
7583	35
7584	35
7585	35
7586	35
7587	35
7588	35
7589	35
7590	35
7591	35
7592	35
7593	35
7594	35
7595	35
7596	35
7597	35
7598	35
7599	35
7600	35
7601	35
7602	35
7603	35
7604	35
7605	35
7606	35
7607	35
7608	35
7609	35
7610	35
7611	35
7612	35
7613	35
7614	35
7615	35
7616	35
7617	35
7618	35
7619	35
7620	35
7621	35
7622	35
7623	35
7624	35
7625	35
7626	35
7627	35
7628	35
7629	35
7630	35
7631	35
7632	35
7633	35
7634	35
7635	35
7636	35
7637	35
7638	35
7639	35
7640	35
7641	35
7642	35
7643	35
7644	35
7645	35
7646	35
7647	35
7648	35
7649	35
7650	35
7651	35
7652	35
7653	35
7654	35
7655	35
7656	35
7657	35
7658	35
7659	35
7660	35
7661	35
7662	35
7663	35
7664	35
7665	35
7666	35
7667	35
7668	35
7669	35
7670	35
7671	35
7672	35
7673	35
7674	35
7675	35
7676	35
7677	35
7678	35
7679	35
7680	35
7681	35
7682	35
7683	35
7684	35
7685	35
7686	35
7687	35
7688	35
7689	35
7690	35
7691	35
7692	35
7693	35
7694	35
7695	35
7696	35
7697	35
7698	35
7699	35
7700	35
7701	35
7702	35
7703	35
7704	35
7705	35
7706	35
7707	35
7708	35
7709	35
7710	35
7711	35
7712	35
7713	35
7714	35
7715	35
7716	35
7717	35
7718	35
7719	35
7720	35
7721	35
7722	35
7723	35
7724	35
7725	35
7726	35
7727	35
7728	35
7729	35
7730	35
7731	35
7732	35
7733	35
7734	35
7735	35
7736	35
7737	35
7738	35
7739	35
7740	35
7741	35
7742	35
7743	35
7744	35
7745	35
7746	35
7747	35
7748	35
7749	35
7750	35
7751	35
7752	35
7753	35
7754	35
7755	35
7756	35
7757	35
7758	35
7759	35
7760	35
7761	35
7762	35
7763	35
7764	35
7765	35
7766	35
7767	35
7768	35
7769	35
7770	35
7771	35
7772	35
7773	35
7774	35
7775	35
7776	35
7777	35
7778	35
7779	35
7780	35
7781	35
7782	35
7783	35
7784	35
7785	35
7786	35
7787	35
7788	35
7789	35
7790	35
7791	35
7792	35
7793	35
7794	35
7795	35
7796	35
7797	35
7798	35
7799	35
7800	35
7801	35
7802	35
7803	35
7804	35
7805	35
7806	35
7807	35
7808	35
7809	35
7810	35
7811	35
7812	35
7813	35
7814	35
7815	35
7816	35
7817	35
7818	35
7819	35
7820	35
7821	35
7822	35
7823	35
7824	35
7825	35
7826	35
7827	35
7828	35
7829	35
7830	35
7831	35
7832	35
7833	35
7834	35
7835	35
7836	35
7837	35
7838	35
7839	35
7840	35
7841	35
7842	35
7843	35
7844	35
7845	35
7846	35
7847	35
7848	35
7849	35
7850	35
7851	35
7852	35
7853	35
7854	35
7855	35
7856	35
7857	35
7858	35
7859	35
7860	35
7861	35
7862	35
7863	35
7864	35
7865	35
7866	35
7867	35
7868	35
7869	35
7870	35
7871	35
7872	35
7873	35
7874	35
7875	35
7876	35
7877	35
7878	35
7879	35
7880	35
7881	35
7882	35
7883	35
7884	35
7885	35
7886	35
7887	35
7888	35
7889	35
7890	35
7891	35
7892	35
7893	35
7894	35
7895	35
7896	35
7897	35
7898	35
7899	35
7900	35
7901	35
7902	35
7903	35
7904	35
7905	35
7906	35
7907	35
7908	35
7909	35
7910	35
7911	35
7912	35
7913	35
7914	35
7915	35
7916	35
7917	35
7918	35
7919	35
7920	35
7921	35
7922	35
7923	35
7924	35
7925	35
7926	35
7927	35
7928	35
7929	35
7930	35
7931	35
7932	35
7933	35
7934	35
7935	35
7936	35
7937	35
7938	35
7939	35
7940	35
7941	35
7942	35
7943	35
7944	35
7945	35
7946	35
7947	35
7948	35
7949	35
7950	35
7951	35
7952	35
7953	35
7954	35
7955	35
7956	35
7957	35
7958	35
7959	35
7960	35
7961	35
7962	35
7963	35
7964	35
7965	35
7966	35
7967	35
7968	35
7969	35
7970	35
7971	35
7972	35
7973	35
7974	35
7975	35
7976	35
7977	35
7978	35
7979	35
7980	35
7981	35
7982	35
7983	35
7984	35
7985	35
7986	35
7987	35
7988	35
7989	35
7990	35
7991	35
7992	35
7993	35
7994	35
7995	35
7996	35
7997	35
7998	35
7999	35
8000	35
8001	35
8002	35
8003	35
8004	35
8005	35
8006	35
8007	35
8008	35
8009	35
8010	35
8011	35
8012	35
8013	35
8014	35
8015	35
8016	35
8017	35
8018	35
8019	35
8020	35
8021	35
8022	35
8023	35
8024	35
8025	35
8026	35
8027	35
8028	35
8029	35
8030	35
8031	35
8032	35
8033	35
8034	35
8035	35
8036	35
8037	35
8038	35
8039	35
8040	35
8041	35
8042	35
8043	35
8044	35
8045	35
8046	35
8047	35
8048	35
8049	35
8050	35
8051	35
8052	35
8053	35
8054	35
8055	35
8056	35
8057	35
8058	35
8059	35
8060	35
8061	35
8062	35
8063	35
8064	35
8065	35
8066	35
8067	35
8068	35
8069	35
8070	35
8071	35
8072	35
8073	35
8074	35
8075	35
8076	35
8077	35
8078	35
8079	35
8080	35
8081	35
8082	35
8083	35
8084	35
8085	35
8086	35
8087	35
8088	35
8089	35
8090	35
8091	35
8092	35
8093	35
8094	35
8095	35
8096	35
8097	35
8098	35
8099	35
8100	35
8101	35
8102	35
8103	35
8104	35
8105	35
8106	35
8107	35
8108	35
8109	35
8110	35
8111	35
8112	35
8113	35
8114	35
8115	35
8116	35
8117	35
8118	35
8119	35
8120	35
8121	35
8122	35
8123	35
8124	35
8125	35
8126	35
8127	35
8128	35
8129	35
8130	35
8131	35
8132	35
8133	35
8134	35
8135	35
8136	35
8137	35
8138	35
8139	35
8140	35
8141	35
8142	35
8143	35
8144	35
8145	35
8146	35
8147	35
8148	35
8149	35
8150	35
8151	35
8152	35
8153	35
8154	35
8155	35
8156	35
8157	35
8158	35
8159	35
8160	35
8161	35
8162	35
8163	35
8164	35
8165	35
8166	35
8167	35
8168	35
8169	35
8170	35
8171	35
8172	35
8173	35
8174	35
8175	35
8176	35
8177	35
8178	35
8179	35
8180	35
8181	35
8182	35
8183	35
8184	35
8185	35
8186	35
8187	35
8188	35
8189	35
8190	35
8191	35
8192	35
8193	35
8194	35
8195	35
8196	35
8197	35
8198	35
8199	35
8200	35
8201	35
8202	35
8203	35
8204	35
8205	35
8206	35
8207	35
8208	35
8209	35
8210	35
8211	35
8212	35
8213	35
8214	35
8215	35
8216	35
8217	35
8218	35
8219	35
8220	35
8221	35
8222	35
8223	35
8224	35
8225	35
8226	35
8227	35
8228	35
8229	35
8230	35
8231	35
8232	35
8233	35
8234	35
8235	35
8236	35
8237	35
8238	35
8239	35
8240	35
8241	35
8242	35
8243	35
8244	35
8245	35
8246	35
8247	35
8248	35
8249	35
8250	35
8251	35
8252	35
8253	35
8254	35
8255	35
8256	35
8257	35
8258	35
8259	35
8260	35
8261	35
8262	35
8263	35
8264	35
8265	35
8266	35
8267	35
8268	35
8269	35
8270	35
8271	35
8272	35
8273	35
8274	35
8275	35
8276	35
8277	35
8278	35
8279	35
8280	35
8281	35
8282	35
8283	35
8284	35
8285	35
8286	35
8287	35
8288	35
8289	35
8290	35
8291	35
8292	35
8293	35
8294	35
8295	35
8296	35
8297	35
8298	35
8299	35
8300	35
8301	35
8302	35
8303	35
8304	35
8305	35
8306	35
8307	35
8308	35
8309	35
8310	35
8311	35
8312	35
8313	35
8314	35
8315	35
8316	35
8317	35
8318	35
8319	35
8320	35
8321	35
8322	35
8323	35
8324	35
8325	35
8326	35
8327	35
8328	35
8329	35
8330	35
8331	35
8332	35
8333	35
8334	35
8335	35
8336	35
8337	35
8338	35
8339	35
8340	35
8341	35
8342	35
8343	35
8344	35
8345	35
8346	35
8347	35
8348	35
8349	35
8350	35
8351	35
8352	35
8353	35
8354	35
8355	35
8356	35
8357	35
8358	35
8359	35
8360	35
8361	35
8362	35
8363	35
8364	35
8365	35
8366	35
8367	35
8368	35
8369	35
8370	35
8371	35
8372	35
8373	35
8374	35
8375	35
8376	35
8377	35
8378	35
8379	35
8380	35
8381	35
8382	35
8383	35
8384	35
8385	35
8386	35
8387	35
8388	35
8389	35
8390	35
8391	35
8392	35
8393	35
8394	35
8395	35
8396	35
8397	35
8398	35
8399	35
8400	35
8401	35
8402	35
8403	35
8404	35
8405	35
8406	35
8407	35
8408	35
8409	35
8410	35
8411	35
8412	35
8413	35
8414	35
8415	35
8416	35
8417	35
8418	35
8419	35
8420	35
8421	35
8422	35
8423	35
8424	35
8425	35
8426	35
8427	35
8428	35
8429	35
8430	35
8431	35
8432	35
8433	35
8434	35
8435	35
8436	35
8437	35
8438	35
8439	35
8440	35
8441	35
8442	35
8443	35
8444	35
8445	35
8446	35
8447	35
8448	35
8449	35
8450	35
8451	35
8452	35
8453	35
8454	35
8455	35
8456	35
8457	35
8458	35
8459	35
8460	35
8461	35
8462	35
8463	35
8464	35
8465	35
8466	35
8467	35
8468	35
8469	35
8470	35
8471	35
8472	35
8473	35
8474	35
8475	35
8476	35
8477	35
8478	35
8479	35
8480	35
8481	35
8482	35
8483	35
8484	35
8485	35
8486	35
8487	35
8488	35
8489	35
8490	35
8491	35
8492	35
8493	35
8494	35
8495	35
8496	35
8497	35
8498	35
8499	35
8500	35
8501	35
8502	35
8503	35
8504	35
8505	35
8506	35
8507	35
8508	35
8509	35
8510	35
8511	35
8512	35
8513	35
8514	35
8515	35
8516	35
8517	35
8518	35
8519	35
8520	35
8521	35
8522	35
8523	35
8524	35
8525	35
8526	35
8527	35
8528	35
8529	35
8530	35
8531	35
8532	35
8533	35
8534	35
8535	35
8536	35
8537	35
8538	35
8539	35
8540	35
8541	35
8542	35
8543	35
8544	35
8545	35
8546	35
8547	35
8548	35
8549	35
8550	35
8551	35
8552	35
8553	35
8554	35
8555	35
8556	35
8557	35
8558	35
8559	35
8560	35
8561	35
8562	35
8563	35
8564	35
8565	35
8566	35
8567	35
8568	35
8569	35
8570	35
8571	35
8572	35
8573	35
8574	35
8575	35
8576	35
8577	35
8578	35
8579	35
8580	35
8581	35
8582	35
8583	35
8584	35
8585	35
8586	35
8587	35
8588	35
8589	35
8590	35
8591	35
8592	35
8593	35
8594	35
8595	35
8596	35
8597	35
8598	35
8599	35
8600	35
8601	35
8602	35
8603	35
8604	35
8605	35
8606	35
8607	35
8608	35
8609	35
8610	35
8611	35
8612	35
8613	35
8614	35
8615	35
8616	35
8617	35
8618	35
8619	35
8620	35
8621	35
8622	35
8623	35
8624	35
8625	35
8626	35
8627	35
8628	35
8629	35
8630	35
8631	35
8632	35
8633	35
8634	35
8635	35
8636	35
8637	35
8638	35
8639	35
8640	35
8641	35
8642	35
8643	35
8644	35
8645	35
8646	35
8647	35
8648	35
8649	35
8650	35
8651	35
8652	35
8653	35
8654	35
8655	35
8656	35
8657	35
8658	35
8659	35
8660	35
8661	35
8662	35
8663	35
8664	35
8665	35
8666	35
8667	35
8668	35
8669	35
8670	35
8671	35
8672	35
8673	35
8674	35
8675	35
8676	35
8677	35
8678	35
8679	35
8680	35
8681	35
8682	35
8683	35
8684	35
8685	35
8686	35
8687	35
8688	35
8689	35
8690	35
8691	35
8692	35
8693	35
8694	35
8695	35
8696	35
8697	35
8698	35
8699	35
8700	35
8701	35
8702	35
8703	35
8704	35
8705	35
8706	35
8707	35
8708	35
8709	35
8710	35
8711	35
8712	35
8713	35
8714	35
8715	35
8716	35
8717	35
8718	35
8719	35
8720	35
8721	35
8722	35
8723	35
8724	35
8725	35
8726	35
8727	35
8728	35
8729	35
8730	35
8731	35
8732	35
8733	35
8734	35
8735	35
8736	35
8737	35
8738	35
8739	35
8740	35
8741	35
8742	35
8743	35
8744	35
8745	35
8746	35
8747	35
8748	35
8749	35
8750	35
8751	35
8752	35
8753	35
8754	35
8755	35
8756	35
8757	35
8758	35
8759	35
8760	35
8761	35
8762	35
8763	35
8764	35
8765	35
8766	35
8767	35
8768	35
8769	35
8770	35
8771	35
8772	35
8773	35
8774	35
8775	35
8776	35
8777	35
8778	35
8779	35
8780	35
8781	35
8782	35
8783	35
8784	35
8785	35
8786	35
8787	35
8788	35
8789	35
8790	35
8791	35
8792	35
8793	35
8794	35
8795	35
8796	35
8797	35
8798	35
8799	35
8800	35
8801	35
8802	35
8803	35
8804	35
8805	35
8806	35
8807	35
8808	35
8809	35
8810	35
8811	35
8812	35
8813	35
8814	35
8815	35
8816	35
8817	35
8818	35
8819	35
8820	35
8821	35
8822	35
8823	35
8824	35
8825	35
8826	35
8827	35
8828	35
8829	35
8830	35
8831	35
8832	35
8833	35
8834	35
8835	35
8836	35
8837	35
8838	35
8839	35
8840	35
8841	35
8842	35
8843	35
8844	35
8845	35
8846	35
8847	35
8848	35
8849	35
8850	35
8851	35
8852	35
8853	35
8854	35
8855	35
8856	35
8857	35
8858	35
8859	35
8860	35
8861	35
8862	35
8863	35
8864	35
8865	35
8866	35
8867	35
8868	35
8869	35
8870	35
8871	35
8872	35
8873	35
8874	35
8875	35
8876	35
8877	35
8878	35
8879	35
8880	35
8881	35
8882	35
8883	35
8884	35
8885	35
8886	35
8887	35
8888	35
8889	35
8890	35
8891	35
8892	35
8893	35
8894	35
8895	35
8896	35
8897	35
8898	35
8899	35
8900	35
8901	35
8902	35
8903	35
8904	35
8905	35
8906	35
8907	35
8908	35
8909	35
8910	35
8911	35
8912	35
8913	35
8914	35
8915	35
8916	35
8917	35
8918	35
8919	35
8920	35
8921	35
8922	35
8923	35
8924	35
8925	35
8926	35
8927	35
8928	35
8929	35
8930	35
8931	35
8932	35
8933	35
8934	35
8935	35
8936	35
8937	35
8938	35
8939	35
8940	35
8941	35
8942	35
8943	35
8944	35
8945	35
8946	35
8947	35
8948	35
8949	35
8950	35
8951	35
8952	35
8953	35
8954	35
8955	35
8956	35
8957	35
8958	35
8959	35
8960	35
8961	35
8962	35
8963	35
8964	35
8965	35
8966	35
8967	35
8968	35
8969	35
8970	35
8971	35
8972	35
8973	35
8974	35
8975	35
8976	35
8977	35
8978	35
8979	35
8980	35
8981	35
8982	35
8983	35
8984	35
8985	35
8986	35
8987	35
8988	35
8989	35
8990	35
8991	35
8992	35
8993	35
8994	35
8995	35
8996	35
8997	35
8998	35
8999	35
9000	35
9001	35
9002	35
9003	35
9004	35
9005	35
9006	35
9007	35
9008	35
9009	35
9010	35
9011	35
9012	35
9013	35
9014	35
9015	35
9016	35
9017	35
9018	35
9019	35
9020	35
9021	35
9022	35
9023	35
9024	35
9025	35
9026	35
9027	35
9028	35
9029	35
9030	35
9031	35
9032	35
9033	35
9034	35
9035	35
9036	35
9037	35
9038	35
9039	35
9040	35
9041	35
9042	35
9043	35
9044	35
9045	35
9046	35
9047	35
9048	35
9049	35
9050	35
9051	35
9052	35
9053	35
9054	35
9055	35
9056	35
9057	35
9058	35
9059	35
9060	35
9061	35
9062	35
9063	35
9064	35
9065	35
9066	35
9067	35
9068	35
9069	35
9070	35
9071	35
9072	35
9073	35
9074	35
9075	35
9076	35
9077	35
9078	35
9079	35
9080	35
9081	35
9082	35
9083	35
9084	35
9085	35
9086	35
9087	35
9088	35
9089	35
9090	35
9091	35
9092	35
9093	35
9094	35
9095	35
9096	35
9097	35
9098	35
9099	35
9100	35
9101	35
9102	35
9103	35
9104	35
9105	35
9106	35
9107	35
9108	35
9109	35
9110	35
9111	35
9112	35
9113	35
9114	35
9115	35
9116	35
9117	35
9118	35
9119	35
9120	35
9121	35
9122	35
9123	35
9124	35
9125	35
9126	35
9127	35
9128	35
9129	35
9130	35
9131	35
9132	35
9133	35
9134	35
9135	35
9136	35
9137	35
9138	35
9139	35
9140	35
9141	35
9142	35
9143	35
9144	35
9145	35
9146	35
9147	35
9148	35
9149	35
9150	35
9151	35
9152	35
9153	35
9154	35
9155	35
9156	35
9157	35
9158	35
9159	35
9160	35
9161	35
9162	35
9163	35
9164	35
9165	35
9166	35
9167	35
9168	35
9169	35
9170	35
9171	35
9172	35
9173	35
9174	35
9175	35
9176	35
9177	35
9178	35
9179	35
9180	35
9181	35
9182	35
9183	35
9184	35
9185	35
9186	35
9187	35
9188	35
9189	35
9190	35
9191	35
9192	35
9193	35
9194	35
9195	35
9196	35
9197	35
9198	35
9199	35
9200	35
9201	35
9202	35
9203	35
9204	35
9205	35
9206	35
9207	35
9208	35
9209	35
9210	35
9211	35
9212	35
9213	35
9214	35
9215	35
9216	35
9217	35
9218	35
9219	35
9220	35
9221	35
9222	35
9223	35
9224	35
9225	35
9226	35
9227	35
9228	35
9229	35
9230	35
9231	35
9232	35
9233	35
9234	35
9235	35
9236	35
9237	35
9238	35
9239	35
9240	35
9241	35
9242	35
9243	35
9244	35
9245	35
9246	35
9247	35
9248	35
9249	35
9250	35
9251	35
9252	35
9253	35
9254	35
9255	35
9256	35
9257	35
9258	35
9259	35
9260	35
9261	35
9262	35
9263	35
9264	35
9265	35
9266	35
9267	35
9268	35
9269	35
9270	35
9271	35
9272	35
9273	35
9274	35
9275	35
9276	35
9277	35
9278	35
9279	35
9280	35
9281	35
9282	35
9283	35
9284	35
9285	35
9286	35
9287	35
9288	35
9289	35
9290	35
9291	35
9292	35
9293	35
9294	35
9295	35
9296	35
9297	35
9298	35
9299	35
9300	35
9301	35
9302	35
9303	35
9304	35
9305	35
9306	35
9307	35
9308	35
9309	35
9310	35
9311	35
9312	35
9313	35
9314	35
9315	35
9316	35
9317	35
9318	35
9319	35
9320	35
9321	35
9322	35
9323	35
9324	35
9325	35
9326	35
9327	35
9328	35
9329	35
9330	35
9331	35
9332	35
9333	35
9334	35
9335	35
9336	35
9337	35
9338	35
9339	35
9340	35
9341	35
9342	35
9343	35
9344	35
9345	35
9346	35
9347	35
9348	35
9349	35
9350	35
9351	35
9352	35
9353	35
9354	35
9355	35
9356	35
9357	35
9358	35
9359	35
9360	35
9361	35
9362	35
9363	35
9364	35
9365	35
9366	35
9367	35
9368	35
9369	35
9370	35
9371	35
9372	35
9373	35
9374	35
9375	35
9376	35
9377	35
9378	35
9379	35
9380	35
9381	35
9382	35
9383	35
9384	35
9385	35
9386	35
9387	35
9388	35
9389	35
9390	35
9391	35
9392	35
9393	35
9394	35
9395	35
9396	35
9397	35
9398	35
9399	35
9400	35
9401	35
9402	35
9403	35
9404	35
9405	35
9406	35
9407	35
9408	35
9409	35
9410	35
9411	35
9412	35
9413	35
9414	35
9415	35
9416	35
9417	35
9418	35
9419	35
9420	35
9421	35
9422	35
9423	35
9424	35
9425	35
9426	35
9427	35
9428	35
9429	35
9430	35
9431	35
9432	35
9433	35
9434	35
9435	35
9436	35
9437	35
9438	35
9439	35
9440	35
9441	35
9442	35
9443	35
9444	35
9445	35
9446	35
9447	35
9448	35
9449	35
9450	35
9451	35
9452	35
9453	35
9454	35
9455	35
9456	35
9457	35
9458	35
9459	35
9460	35
9461	35
9462	35
9463	35
9464	35
9465	35
9466	35
9467	35
9468	35
9469	35
9470	35
9471	35
9472	35
9473	35
9474	35
9475	35
9476	35
9477	35
9478	35
9479	35
9480	35
9481	35
9482	35
9483	35
9484	35
9485	35
9486	35
9487	35
9488	35
9489	35
9490	35
9491	35
9492	35
9493	35
9494	35
9495	35
9496	35
9497	35
9498	35
9499	35
9500	35
9501	35
9502	35
9503	35
9504	35
9505	35
9506	35
9507	35
9508	35
9509	35
9510	35
9511	35
9512	35
9513	35
9514	35
9515	35
9516	35
9517	35
9518	35
9519	35
9520	35
9521	35
9522	35
9523	35
9524	35
9525	35
9526	35
9527	35
9528	35
9529	35
9530	35
9531	35
9532	35
9533	35
9534	35
9535	35
9536	35
9537	35
9538	35
9539	35
9540	35
9541	35
9542	35
9543	35
9544	35
9545	35
9546	35
9547	35
9548	35
9549	35
9550	35
9551	35
9552	35
9553	35
9554	35
9555	35
9556	35
9557	35
9558	35
9559	35
9560	35
9561	35
9562	35
9563	35
9564	35
9565	35
9566	35
9567	35
9568	35
9569	35
9570	35
9571	35
9572	35
9573	35
9574	35
9575	35
9576	35
9577	35
9578	35
9579	35
9580	35
9581	35
9582	35
9583	35
9584	35
9585	35
9586	35
9587	35
9588	35
9589	35
9590	35
9591	35
9592	35
9593	35
9594	35
9595	35
9596	35
9597	35
9598	35
9599	35
9600	35
9601	35
9602	35
9603	35
9604	35
9605	35
9606	35
9607	35
9608	35
9609	35
9610	35
9611	35
9612	35
9613	35
9614	35
9615	35
9616	35
9617	35
9618	35
9619	35
9620	35
9621	35
9622	35
9623	35
9624	35
9625	35
9626	35
9627	35
9628	35
9629	35
9630	35
9631	35
9632	35
9633	35
9634	35
9635	35
9636	35
9637	35
9638	35
9639	35
9640	35
9641	35
9642	35
9643	35
9644	35
9645	35
9646	35
9647	35
9648	35
9649	35
9650	35
9651	35
9652	35
9653	35
9654	35
9655	35
9656	35
9657	35
9658	35
9659	35
9660	35
9661	35
9662	35
9663	35
9664	35
9665	35
9666	35
9667	35
9668	35
9669	35
9670	35
9671	35
9672	35
9673	35
9674	35
9675	35
9676	35
9677	35
9678	35
9679	35
9680	35
9681	35
9682	35
9683	35
9684	35
9685	35
9686	35
9687	35
9688	35
9689	35
9690	35
9691	35
9692	35
9693	35
9694	35
9695	35
9696	35
9697	35
9698	35
9699	35
9700	35
9701	35
9702	35
9703	35
9704	35
9705	35
9706	35
9707	35
9708	35
9709	35
9710	35
9711	35
9712	35
9713	35
9714	35
9715	35
9716	35
9717	35
9718	35
9719	35
9720	35
9721	35
9722	35
9723	35
9724	35
9725	35
9726	35
9727	35
9728	35
9729	35
9730	35
9731	35
9732	35
9733	35
9734	35
9735	35
9736	35
9737	35
9738	35
9739	35
9740	35
9741	35
9742	35
9743	35
9744	35
9745	35
9746	35
9747	35
9748	35
9749	35
9750	35
9751	35
9752	35
9753	35
9754	35
9755	35
9756	35
9757	35
9758	35
9759	35
9760	35
9761	35
9762	35
9763	35
9764	35
9765	35
9766	35
9767	35
9768	35
9769	35
9770	35
9771	35
9772	35
9773	35
9774	35
9775	35
9776	35
9777	35
9778	35
9779	35
9780	35
9781	35
9782	35
9783	35
9784	35
9785	35
9786	35
9787	35
9788	35
9789	35
9790	35
9791	35
9792	35
9793	35
9794	35
9795	35
9796	35
9797	35
9798	35
9799	35
9800	35
9801	35
9802	35
9803	35
9804	35
9805	35
9806	35
9807	35
9808	35
9809	35
9810	35
9811	35
9812	35
9813	35
9814	35
9815	35
9816	35
9817	35
9818	35
9819	35
9820	35
9821	35
9822	35
9823	35
9824	35
9825	35
9826	35
9827	35
9828	35
9829	35
9830	35
9831	35
9832	35
9833	35
9834	35
9835	35
9836	35
9837	35
9838	35
9839	35
9840	35
9841	35
9842	35
9843	35
9844	35
9845	35
9846	35
9847	35
9848	35
9849	35
9850	35
9851	35
9852	35
9853	35
9854	35
9855	35
9856	35
9857	35
9858	35
9859	35
9860	35
9861	35
9862	35
9863	35
9864	35
9865	35
9866	35
9867	35
9868	35
9869	35
9870	35
9871	35
9872	35
9873	35
9874	35
9875	35
9876	35
9877	35
9878	35
9879	35
9880	35
9881	35
9882	35
9883	35
9884	35
9885	35
9886	35
9887	35
9888	35
9889	35
9890	35
9891	35
9892	35
9893	35
9894	35
9895	35
9896	35
9897	35
9898	35
9899	35
9900	35
9901	35
9902	35
9903	35
9904	35
9905	35
9906	35
9907	35
9908	35
9909	35
9910	35
9911	35
9912	35
9913	35
9914	35
9915	35
9916	35
9917	35
9918	35
9919	35
9920	35
9921	35
9922	35
9923	35
9924	35
9925	35
9926	35
9927	35
9928	35
9929	35
9930	35
9931	35
9932	35
9933	35
9934	35
9935	35
9936	35
9937	35
9938	35
9939	35
9940	35
9941	35
9942	35
9943	35
9944	35
9945	35
9946	35
9947	35
9948	35
9949	35
9950	35
9951	35
9952	35
9953	35
9954	35
9955	35
9956	35
9957	35
9958	35
9959	35
9960	35
9961	35
9962	35
9963	35
9964	35
9965	35
9966	35
9967	35
9968	35
9969	35
9970	35
9971	35
9972	35
9973	35
9974	35
9975	35
9976	35
9977	35
9978	35
9979	35
9980	35
9981	35
9982	35
9983	35
9984	35
9985	35
9986	35
9987	35
9988	35
9989	35
9990	35
9991	35
9992	35
9993	35
9994	35
9995	35
9996	35
9997	35
9998	35
9999	35
10000	35
10001	35
10002	35
10003	35
10004	35
10005	35
10006	35
10007	35
10008	35
10009	35
10010	35
10011	35
10012	35
10013	35
10014	35
10015	35
10016	35
10017	35
10018	35
10019	35
10020	35
10021	35
10022	35
10023	35
10024	35
10025	35
10026	35
10027	35
10028	35
10029	35
10030	35
10031	35
10032	35
10033	35
10034	35
10035	35
10036	35
10037	35
10038	35
10039	35
10040	35
10041	35
10042	35
10043	35
10044	35
10045	35
10046	35
10047	35
10048	35
10049	35
10050	35
10051	35
10052	35
10053	35
10054	35
10055	35
10056	35
10057	35
10058	35
10059	35
10060	35
10061	35
10062	35
10063	35
10064	35
10065	35
10066	35
10067	35
10068	35
10069	35
10070	35
10071	35
10072	35
10073	35
10074	35
10075	35
10076	35
10077	35
10078	35
10079	35
10080	35
10081	35
10082	35
10083	35
10084	35
10085	35
10086	35
10087	35
10088	35
10089	35
10090	35
10091	35
10092	35
10093	35
10094	35
10095	35
10096	35
10097	35
10098	35
10099	35
10100	35
10101	35
10102	35
10103	35
10104	35
10105	35
10106	35
10107	35
10108	35
10109	35
10110	35
10111	35
10112	35
10113	35
10114	35
10115	35
10116	35
10117	35
10118	35
10119	35
10120	35
10121	35
10122	35
10123	35
10124	35
10125	35
10126	35
10127	35
10128	35
10129	35
10130	35
10131	35
10132	35
10133	35
10134	35
10135	35
10136	35
10137	35
10138	35
10139	35
10140	35
10141	35
10142	35
10143	35
10144	35
10145	35
10146	35
10147	35
10148	35
10149	35
10150	35
10151	35
10152	35
10153	35
10154	35
10155	35
10156	35
10157	35
10158	35
10159	35
10160	35
10161	35
10162	35
10163	35
10164	35
10165	35
10166	35
10167	35
10168	35
10169	35
10170	35
10171	35
10172	35
10173	35
10174	35
10175	35
10176	35
10177	35
10178	35
10179	35
10180	35
10181	35
10182	35
10183	35
10184	35
10185	35
10186	35
10187	35
10188	35
10189	35
10190	35
10191	35
10192	35
10193	35
10194	35
10195	35
10196	35
10197	35
10198	35
10199	35
10200	35
10201	35
10202	35
10203	35
10204	35
10205	35
10206	35
10207	35
10208	35
10209	35
10210	35
10211	35
10212	35
10213	35
10214	35
10215	35
10216	35
10217	35
10218	35
10219	35
10220	35
10221	35
10222	35
10223	35
10224	35
10225	35
10226	35
10227	35
10228	35
10229	35
10230	35
10231	35
10232	35
10233	35
10234	35
10235	35
10236	35
10237	35
10238	35
10239	35
10240	35
10241	35
10242	35
10243	35
10244	35
10245	35
10246	35
10247	35
10248	35
10249	35
10250	35
10251	35
10252	35
10253	35
10254	35
10255	35
10256	35
10257	35
10258	35
10259	35
10260	35
10261	35
10262	35
10263	35
10264	35
10265	35
10266	35
10267	35
10268	35
10269	35
10270	35
10271	35
10272	35
10273	35
10274	35
10275	35
10276	35
10277	35
10278	35
10279	35
10280	35
10281	35
10282	35
10283	35
10284	35
10285	35
10286	35
10287	35
10288	35
10289	35
10290	35
10291	35
10292	35
10293	35
10294	35
10295	35
10296	35
10297	35
10298	35
10299	35
10300	35
10301	35
10302	35
10303	35
10304	35
10305	35
10306	35
10307	35
10308	35
10309	35
10310	35
10311	35
10312	35
10313	35
10314	35
10315	35
10316	35
10317	35
10318	35
10319	35
10320	35
10321	35
10322	35
10323	35
10324	35
10325	35
10326	35
10327	35
10328	35
10329	35
10330	35
10331	35
10332	35
10333	35
10334	35
10335	35
10336	35
10337	35
10338	35
10339	35
10340	35
10341	35
10342	35
10343	35
10344	35
10345	35
10346	35
10347	35
10348	35
10349	35
10350	35
10351	35
10352	35
10353	35
10354	35
10355	35
10356	35
10357	35
10358	35
10359	35
10360	35
10361	35
10362	35
10363	35
10364	35
10365	35
10366	35
10367	35
10368	35
10369	35
10370	35
10371	35
10372	35
10373	35
10374	35
10375	35
10376	35
10377	35
10378	35
10379	35
10380	35
10381	35
10382	35
10383	35
10384	35
10385	35
10386	35
10387	35
10388	35
10389	35
10390	35
10391	35
10392	35
10393	35
10394	35
10395	35
10396	35
10397	35
10398	35
10399	35
10400	35
10401	35
10402	35
10403	35
10404	35
10405	35
10406	35
10407	35
10408	35
10409	35
10410	35
10411	35
10412	35
10413	35
10414	35
10415	35
10416	35
10417	35
10418	35
10419	35
10420	35
10421	35
10422	35
10423	35
10424	35
10425	35
10426	35
10427	35
10428	35
10429	35
10430	35
10431	35
10432	35
10433	35
10434	35
10435	35
10436	35
10437	35
10438	35
10439	35
10440	35
10441	35
10442	35
10443	35
10444	35
10445	35
10446	35
10447	35
10448	35
10449	35
10450	35
10451	35
10452	35
10453	35
10454	35
10455	35
10456	35
10457	35
10458	35
10459	35
10460	35
10461	35
10462	35
10463	35
10464	35
10465	35
10466	35
10467	35
10468	35
10469	35
10470	35
10471	35
10472	35
10473	35
10474	35
10475	35
10476	35
10477	35
10478	35
10479	35
10480	35
10481	35
10482	35
10483	35
10484	35
10485	35
10486	35
10487	35
10488	35
10489	35
10490	35
10491	35
10492	35
10493	35
10494	35
10495	35
10496	35
10497	35
10498	35
10499	35
10500	35
10501	35
10502	35
10503	35
10504	35
10505	35
10506	35
10507	35
10508	35
10509	35
10510	35
10511	35
10512	35
10513	35
10514	35
10515	35
10516	35
10517	35
10518	35
10519	35
10520	35
10521	35
10522	35
10523	35
10524	35
10525	35
10526	35
10527	35
10528	35
10529	35
10530	35
10531	35
10532	35
10533	35
10534	35
10535	35
10536	35
10537	35
10538	35
10539	35
10540	35
10541	35
10542	35
10543	35
10544	35
10545	35
10546	35
10547	35
10548	35
10549	35
10550	35
10551	35
10552	35
10553	35
10554	35
10555	35
10556	35
10557	35
10558	35
10559	35
10560	35
10561	35
10562	35
10563	35
10564	35
10565	35
10566	35
10567	35
10568	35
10569	35
10570	35
10571	35
10572	35
10573	35
10574	35
10575	35
10576	35
10577	35
10578	35
10579	35
10580	35
10581	35
10582	35
10583	35
10584	35
10585	35
10586	35
10587	35
10588	35
10589	35
10590	35
10591	35
10592	35
10593	35
10594	35
10595	35
10596	35
10597	35
10598	35
10599	35
10600	35
10601	35
10602	35
10603	35
10604	35
10605	35
10606	35
10607	35
10608	35
10609	35
10610	35
10611	35
10612	35
10613	35
10614	35
10615	35
10616	35
10617	35
10618	35
10619	35
10620	35
10621	35
10622	35
10623	35
10624	35
10625	35
10626	35
10627	35
10628	35
10629	35
10630	35
10631	35
10632	35
10633	35
10634	35
10635	35
10636	35
10637	35
10638	35
10639	35
10640	35
10641	35
10642	35
10643	35
10644	35
10645	35
10646	35
10647	35
10648	35
10649	35
10650	35
10651	35
10652	35
10653	35
10654	35
10655	35
10656	35
10657	35
10658	35
10659	35
10660	35
10661	35
10662	35
10663	35
10664	35
10665	35
10666	35
10667	35
10668	35
10669	35
10670	35
10671	35
10672	35
10673	35
10674	35
10675	35
10676	35
10677	35
10678	35
10679	35
10680	35
10681	35
10682	35
10683	35
10684	35
10685	35
10686	35
10687	35
10688	35
10689	35
10690	35
10691	35
10692	35
10693	35
10694	35
10695	35
10696	35
10697	35
10698	35
10699	35
10700	35
10701	35
10702	35
10703	35
10704	35
10705	35
10706	35
10707	35
10708	35
10709	35
10710	35
10711	35
10712	35
10713	35
10714	35
10715	35
10716	35
10717	35
10718	35
10719	35
10720	35
10721	35
10722	35
10723	35
10724	35
10725	35
10726	35
10727	35
10728	35
10729	35
10730	35
10731	35
10732	35
10733	35
10734	35
10735	35
10736	35
10737	35
10738	35
10739	35
10740	35
10741	35
10742	35
10743	35
10744	35
10745	35
10746	35
10747	35
10748	35
10749	35
10750	35
10751	35
10752	35
10753	35
10754	35
10755	35
10756	35
10757	35
10758	35
10759	35
10760	35
10761	35
10762	35
10763	35
10764	35
10765	35
10766	35
10767	35
10768	35
10769	35
10770	35
10771	35
10772	35
10773	35
10774	35
10775	35
10776	35
10777	35
10778	35
10779	35
10780	35
10781	35
10782	35
10783	35
10784	35
10785	35
10786	35
10787	35
10788	35
10789	35
10790	35
10791	35
10792	35
10793	35
10794	35
10795	35
10796	35
10797	35
10798	35
10799	35
10800	35
10801	35
10802	35
10803	35
10804	35
10805	35
10806	35
10807	35
10808	35
10809	35
10810	35
10811	35
10812	35
10813	35
10814	35
10815	35
10816	35
10817	35
10818	35
10819	35
10820	35
10821	35
10822	35
10823	35
10824	35
10825	35
10826	35
10827	35
10828	35
10829	35
10830	35
10831	35
10832	35
10833	35
10834	35
10835	35
10836	35
10837	35
10838	35
10839	35
10840	35
10841	35
10842	35
10843	35
10844	35
10845	35
10846	35
10847	35
10848	35
10849	35
10850	35
10851	35
10852	35
10853	35
10854	35
10855	35
10856	35
10857	35
10858	35
10859	35
10860	35
10861	35
10862	35
10863	35
10864	35
10865	35
10866	35
10867	35
10868	35
10869	35
10870	35
10871	35
10872	35
10873	35
10874	35
10875	35
10876	35
10877	35
10878	35
10879	35
10880	35
10881	35
10882	35
10883	35
10884	35
10885	35
10886	35
10887	35
10888	35
10889	35
10890	35
10891	35
10892	35
10893	35
10894	35
10895	35
10896	35
10897	35
10898	35
10899	35
10900	35
10901	35
10902	35
10903	35
10904	35
10905	35
10906	35
10907	35
10908	35
10909	35
10910	35
10911	35
10912	35
10913	35
10914	35
10915	35
10916	35
10917	35
10918	35
10919	35
10920	35
10921	35
10922	35
10923	35
10924	35
10925	35
10926	35
10927	35
10928	35
10929	35
10930	35
10931	35
10932	35
10933	35
10934	35
10935	35
10936	35
10937	35
10938	35
10939	35
10940	35
10941	35
10942	35
10943	35
10944	35
10945	35
10946	35
10947	35
10948	35
10949	35
10950	35
10951	35
10952	35
10953	35
10954	35
10955	35
10956	35
10957	35
10958	35
10959	35
10960	35
10961	35
10962	35
10963	35
10964	35
10965	35
10966	35
10967	35
10968	35
10969	35
10970	35
10971	35
10972	35
10973	35
10974	35
10975	35
10976	35
10977	35
10978	35
10979	35
10980	35
10981	35
10982	35
10983	35
10984	35
10985	35
10986	35
10987	35
10988	35
10989	35
10990	35
10991	35
10992	35
10993	35
10994	35
10995	35
10996	35
10997	35
10998	35
10999	35
11000	35
11001	35
11002	35
11003	35
11004	35
11005	35
11006	35
11007	35
11008	35
11009	35
11010	35
11011	35
11012	35
11013	35
11014	35
11015	35
11016	35
11017	35
11018	35
11019	35
11020	35
11021	35
11022	35
11023	35
11024	35
11025	35
11026	35
11027	35
11028	35
11029	35
11030	35
11031	35
11032	35
11033	35
11034	35
11035	35
11036	35
11037	35
11038	35
11039	35
11040	35
11041	35
11042	35
11043	35
11044	35
11045	35
11046	35
11047	35
11048	35
11049	35
11050	35
11051	35
11052	35
11053	35
11054	35
11055	35
11056	35
11057	35
11058	35
11059	35
11060	35
11061	35
11062	35
11063	35
11064	35
11065	35
11066	35
11067	35
11068	35
11069	35
11070	35
11071	35
11072	35
11073	35
11074	35
11075	35
11076	35
11077	35
11078	35
11079	35
11080	35
11081	35
11082	35
11083	35
11084	35
11085	35
11086	35
11087	35
11088	35
11089	35
11090	35
11091	35
11092	35
11093	35
11094	35
11095	35
11096	35
11097	35
11098	35
11099	35
11100	35
11101	35
11102	35
11103	35
11104	35
11105	35
11106	35
11107	35
11108	35
11109	35
11110	35
11111	35
11112	35
11113	35
11114	35
11115	35
11116	35
11117	35
11118	35
11119	35
11120	35
11121	35
11122	35
11123	35
11124	35
11125	35
11126	35
11127	35
11128	35
11129	35
11130	35
11131	35
11132	35
11133	35
11134	35
11135	35
11136	35
11137	35
11138	35
11139	35
11140	35
11141	35
11142	35
11143	35
11144	35
11145	35
11146	35
11147	35
11148	35
11149	35
11150	35
11151	35
11152	35
11153	35
11154	35
11155	35
11156	35
11157	35
11158	35
11159	35
11160	35
11161	35
11162	35
11163	35
11164	35
11165	35
11166	35
11167	35
11168	35
11169	35
11170	35
11171	35
11172	35
11173	35
11174	35
11175	35
11176	35
11177	35
11178	35
11179	35
11180	35
11181	35
11182	35
11183	35
11184	35
11185	35
11186	35
11187	35
11188	35
11189	35
11190	35
11191	35
11192	35
11193	35
11194	35
11195	35
11196	35
11197	35
11198	35
11199	35
11200	35
11201	35
11202	35
11203	35
11204	35
11205	35
11206	35
11207	35
11208	35
11209	35
11210	35
11211	35
11212	35
11213	35
11214	35
11215	35
11216	35
11217	35
11218	35
11219	35
11220	35
11221	35
11222	35
11223	35
11224	35
11225	35
11226	35
11227	35
11228	35
11229	35
11230	35
11231	35
11232	35
11233	35
11234	35
11235	35
11236	35
11237	35
11238	35
11239	35
11240	35
11241	35
11242	35
11243	35
11244	35
11245	35
11246	35
11247	35
11248	35
11249	35
11250	35
11251	35
11252	35
11253	35
11254	35
11255	35
11256	35
11257	35
11258	35
11259	35
11260	35
11261	35
11262	35
11263	35
11264	35
11265	35
11266	35
11267	35
11268	35
11269	35
11270	35
11271	35
11272	35
11273	35
11274	35
11275	35
11276	35
11277	35
11278	35
11279	35
11280	35
11281	35
11282	35
11283	35
11284	35
11285	35
11286	35
11287	35
11288	35
11289	35
11290	35
11291	35
11292	35
11293	35
11294	35
11295	35
11296	35
11297	35
11298	35
11299	35
11300	35
11301	35
11302	35
11303	35
11304	35
11305	35
11306	35
11307	35
11308	35
11309	35
11310	35
11311	35
11312	35
11313	35
11314	35
11315	35
11316	35
11317	35
11318	35
11319	35
11320	35
11321	35
11322	35
11323	35
11324	35
11325	35
11326	35
11327	35
11328	35
11329	35
11330	35
11331	35
11332	35
11333	35
11334	35
11335	35
11336	35
11337	35
11338	35
11339	35
11340	35
11341	35
11342	35
11343	35
11344	35
11345	35
11346	35
11347	35
11348	35
11349	35
11350	35
11351	35
11352	35
11353	35
11354	35
11355	35
11356	35
11357	35
11358	35
11359	35
11360	35
11361	35
11362	35
11363	35
11364	35
11365	35
11366	35
11367	35
11368	35
11369	35
11370	35
11371	35
11372	35
11373	35
11374	35
11375	35
11376	35
11377	35
11378	35
11379	35
11380	35
11381	35
11382	35
11383	35
11384	35
11385	35
11386	35
11387	35
11388	35
11389	35
11390	35
11391	35
11392	35
11393	35
11394	35
11395	35
11396	35
11397	35
11398	35
11399	35
11400	35
11401	35
11402	35
11403	35
11404	35
11405	35
11406	35
11407	35
11408	35
11409	35
11410	35
11411	35
11412	35
11413	35
11414	35
11415	35
11416	35
11417	35
11418	35
11419	35
11420	35
11421	35
11422	35
11423	35
11424	35
11425	35
11426	35
11427	35
11428	35
11429	35
11430	35
11431	35
11432	35
11433	35
11434	35
11435	35
11436	35
11437	35
11438	35
11439	35
11440	35
11441	35
11442	35
11443	35
11444	35
11445	35
11446	35
11447	35
11448	35
11449	35
11450	35
11451	35
11452	35
11453	35
11454	35
11455	35
11456	35
11457	35
11458	35
11459	35
11460	35
11461	35
11462	35
11463	35
11464	35
11465	35
11466	35
11467	35
11468	35
11469	35
11470	35
11471	35
11472	35
11473	35
11474	35
11475	35
11476	35
11477	35
11478	35
11479	35
11480	35
11481	35
11482	35
11483	35
11484	35
11485	35
11486	35
11487	35
11488	35
11489	35
11490	35
11491	35
11492	35
11493	35
11494	35
11495	35
11496	35
11497	35
11498	35
11499	35
11500	35
11501	35
11502	35
11503	35
11504	35
11505	35
11506	35
11507	35
11508	35
11509	35
11510	35
11511	35
11512	35
11513	35
11514	35
11515	35
11516	35
11517	35
11518	35
11519	35
11520	35
11521	35
11522	35
11523	35
11524	35
11525	35
11526	35
11527	35
11528	35
11529	35
11530	35
11531	35
11532	35
11533	35
11534	35
11535	35
11536	35
11537	35
11538	35
11539	35
11540	35
11541	35
11542	35
11543	35
11544	35
11545	35
11546	35
11547	35
11548	35
11549	35
11550	35
11551	35
11552	35
11553	35
11554	35
11555	35
11556	35
11557	35
11558	35
11559	35
11560	35
11561	35
11562	35
11563	35
11564	35
11565	35
11566	35
11567	35
11568	35
11569	35
11570	35
11571	35
11572	35
11573	35
11574	35
11575	35
11576	35
11577	35
11578	35
11579	35
11580	35
11581	35
11582	35
11583	35
11584	35
11585	35
11586	35
11587	35
11588	35
11589	35
11590	35
11591	35
11592	35
11593	35
11594	35
11595	35
11596	35
11597	35
11598	35
11599	35
11600	35
11601	35
11602	35
11603	35
11604	35
11605	35
11606	35
11607	35
11608	35
11609	35
11610	35
11611	35
11612	35
11613	35
11614	35
11615	35
11616	35
11617	35
11618	35
11619	35
11620	35
11621	35
11622	35
11623	35
11624	35
11625	35
11626	35
11627	35
11628	35
11629	35
11630	35
11631	35
11632	35
11633	35
11634	35
11635	35
11636	35
11637	35
11638	35
11639	35
11640	35
11641	35
11642	35
11643	35
11644	35
11645	35
11646	35
11647	35
11648	35
11649	35
11650	35
11651	35
11652	35
11653	35
11654	35
11655	35
11656	35
11657	35
11658	35
11659	35
11660	35
11661	35
11662	35
11663	35
11664	35
11665	35
11666	35
11667	35
11668	35
11669	35
11670	35
11671	35
11672	35
11673	35
11674	35
11675	35
11676	35
11677	35
11678	35
11679	35
11680	35
11681	35
11682	35
11683	35
11684	35
11685	35
11686	35
11687	35
11688	35
11689	35
11690	35
11691	35
11692	35
11693	35
11694	35
11695	35
11696	35
11697	35
11698	35
11699	35
11700	35
11701	35
11702	35
11703	35
11704	35
11705	35
11706	35
11707	35
11708	35
11709	35
11710	35
11711	35
11712	35
11713	35
11714	35
11715	35
11716	35
11717	35
11718	35
11719	35
11720	35
11721	35
11722	35
11723	35
11724	35
11725	35
11726	35
11727	35
11728	35
11729	35
11730	35
11731	35
11732	35
11733	35
11734	35
11735	35
11736	35
11737	35
11738	35
11739	35
11740	35
11741	35
11742	35
11743	35
11744	35
11745	35
11746	35
11747	35
11748	35
11749	35
11750	35
11751	35
11752	35
11753	35
11754	35
11755	35
11756	35
11757	35
11758	35
11759	35
11760	35
11761	35
11762	35
11763	35
11764	35
11765	35
11766	35
11767	35
11768	35
11769	35
11770	35
11771	35
11772	35
11773	35
11774	35
11775	35
11776	35
11777	35
11778	35
11779	35
11780	35
11781	35
11782	35
11783	35
11784	35
11785	35
11786	35
11787	35
11788	35
11789	35
11790	35
11791	35
11792	35
11793	35
11794	35
11795	35
11796	35
11797	35
11798	35
11799	35
11800	35
11801	35
11802	35
11803	35
11804	35
11805	35
11806	35
11807	35
11808	35
11809	35
11810	35
11811	35
11812	35
11813	35
11814	35
11815	35
11816	35
11817	35
11818	35
11819	35
11820	35
11821	35
11822	35
11823	35
11824	35
11825	35
11826	35
11827	35
11828	35
11829	35
11830	35
11831	35
11832	35
11833	35
11834	35
11835	35
11836	35
11837	35
11838	35
11839	35
11840	35
11841	35
11842	35
11843	35
11844	35
11845	35
11846	35
11847	35
11848	35
11849	35
11850	35
11851	35
11852	35
11853	35
11854	35
11855	35
11856	35
11857	35
11858	35
11859	35
11860	35
11861	35
11862	35
11863	35
11864	35
11865	35
11866	35
11867	35
11868	35
11869	35
11870	35
11871	35
11872	35
11873	35
11874	35
11875	35
11876	35
11877	35
11878	35
11879	35
11880	35
11881	35
11882	35
11883	35
11884	35
11885	35
11886	35
11887	35
11888	35
11889	35
11890	35
11891	35
11892	35
11893	35
11894	35
11895	35
11896	35
11897	35
11898	35
11899	35
11900	35
11901	35
11902	35
11903	35
11904	35
11905	35
11906	35
11907	35
11908	35
11909	35
11910	35
11911	35
11912	35
11913	35
11914	35
11915	35
11916	35
11917	35
11918	35
11919	35
11920	35
11921	35
11922	35
11923	35
11924	35
11925	35
11926	35
11927	35
11928	35
11929	35
11930	35
11931	35
11932	35
11933	35
11934	35
11935	35
11936	35
11937	35
11938	35
11939	35
11940	35
11941	35
11942	35
11943	35
11944	35
11945	35
11946	35
11947	35
11948	35
11949	35
11950	35
11951	35
11952	35
11953	35
11954	35
11955	35
11956	35
11957	35
11958	35
11959	35
11960	35
11961	35
11962	35
11963	35
11964	35
11965	35
11966	35
11967	35
11968	35
11969	35
11970	35
11971	35
11972	35
11973	35
11974	35
11975	35
11976	35
11977	35
11978	35
11979	35
11980	35
11981	35
11982	35
11983	35
11984	35
11985	35
11986	35
11987	35
11988	35
11989	35
11990	35
11991	35
11992	35
11993	35
11994	35
11995	35
11996	35
11997	35
11998	35
11999	35
12000	35
12001	35
12002	35
12003	35
12004	35
12005	35
12006	35
12007	35
12008	35
12009	35
12010	35
12011	35
12012	35
12013	35
12014	35
12015	35
12016	35
12017	35
12018	35
12019	35
12020	35
12021	35
12022	35
12023	35
12024	35
12025	35
12026	35
12027	35
12028	35
12029	35
12030	35
12031	35
12032	35
12033	35
12034	35
12035	35
12036	35
12037	35
12038	35
12039	35
12040	35
12041	35
12042	35
12043	35
12044	35
12045	35
12046	35
12047	35
12048	35
12049	35
12050	35
12051	35
12052	35
12053	35
12054	35
12055	35
12056	35
12057	35
12058	35
12059	35
12060	35
12061	35
12062	35
12063	35
12064	35
12065	35
12066	35
12067	35
12068	35
12069	35
12070	35
12071	35
12072	35
12073	35
12074	35
12075	35
12076	35
12077	35
12078	35
12079	35
12080	35
12081	35
12082	35
12083	35
12084	35
12085	35
12086	35
12087	35
12088	35
12089	35
12090	35
12091	35
12092	35
12093	35
12094	35
12095	35
12096	35
12097	35
12098	35
12099	35
12100	35
12101	35
12102	35
12103	35
12104	35
12105	35
12106	35
12107	35
12108	35
12109	35
12110	35
12111	35
12112	35
12113	35
12114	35
12115	35
12116	35
12117	35
12118	35
12119	35
12120	35
12121	35
12122	35
12123	35
12124	35
12125	35
12126	35
12127	35
12128	35
12129	35
12130	35
12131	35
12132	35
12133	35
12134	35
12135	35
12136	35
12137	35
12138	35
12139	35
12140	35
12141	35
12142	35
12143	35
12144	35
12145	35
12146	35
12147	35
12148	35
12149	35
12150	35
12151	35
12152	35
12153	35
12154	35
12155	35
12156	35
12157	35
12158	35
12159	35
12160	35
12161	35
12162	35
12163	35
12164	35
12165	35
12166	35
12167	35
12168	35
12169	35
12170	35
12171	35
12172	35
12173	35
12174	35
12175	35
12176	35
12177	35
12178	35
12179	35
12180	35
12181	35
12182	35
12183	35
12184	35
12185	35
12186	35
12187	35
12188	35
12189	35
12190	35
12191	35
12192	35
12193	35
12194	35
12195	35
12196	35
12197	35
12198	35
12199	35
12200	35
12201	35
12202	35
12203	35
12204	35
12205	35
12206	35
12207	35
12208	35
12209	35
12210	35
12211	35
12212	35
12213	35
12214	35
12215	35
12216	35
12217	35
12218	35
12219	35
12220	35
12221	35
12222	35
12223	35
12224	35
12225	35
12226	35
12227	35
12228	35
12229	35
12230	35
12231	35
12232	35
12233	35
12234	35
12235	35
12236	35
12237	35
12238	35
12239	35
12240	35
12241	35
12242	35
12243	35
12244	35
12245	35
12246	35
12247	35
12248	35
12249	35
12250	35
12251	35
12252	35
12253	35
12254	36
12255	36
12256	36
12257	36
12258	36
12259	36
12260	36
12261	36
12262	36
12263	36
12264	36
12265	36
12266	36
12267	36
12268	36
12269	36
12270	36
12271	36
12272	36
12273	36
12274	36
12275	36
12276	36
12277	36
12278	36
12279	36
12280	36
12281	36
12282	36
12283	36
12284	36
12285	36
12286	36
12287	36
12288	36
12289	36
12290	36
12291	36
12292	36
12293	36
12294	36
12295	36
12296	36
12297	36
12298	36
12299	36
12300	36
12301	36
12302	36
12303	36
12304	36
12305	36
12306	36
12307	36
12308	36
12309	36
12310	36
12311	36
12312	36
12313	36
12314	36
12315	36
12316	36
12317	36
12318	36
12319	36
12320	36
12321	36
12322	36
12323	36
12324	36
12325	36
12326	36
12327	36
12328	36
12329	36
12330	36
12331	36
12332	36
12333	36
12334	36
12335	36
12336	36
12337	36
12338	36
12339	36
12340	36
12341	36
12342	36
12343	36
12344	36
12345	36
12346	36
12347	36
12348	36
12349	36
12350	36
12351	36
12352	36
12353	36
12354	36
12355	36
12356	36
12357	36
12358	36
12359	36
12360	36
12361	36
12362	36
12363	36
12364	36
12365	36
12366	36
12367	36
12368	36
12369	36
12370	36
12371	36
12372	36
12373	36
12374	36
12375	36
12376	36
12377	36
12378	36
12379	36
12380	36
12381	36
12382	36
12383	36
12384	36
12385	36
12386	36
12387	36
12388	36
12389	36
12390	36
12391	36
12392	36
12393	36
12394	36
12395	36
12396	36
12397	36
12398	36
12399	36
12400	36
12401	36
12402	36
12403	36
12404	36
12405	36
12406	36
12407	36
12408	36
12409	36
12410	36
12411	36
12412	36
12413	36
12414	36
12415	36
12416	36
12417	36
12418	36
12419	36
12420	36
12421	36
12422	36
12423	36
12424	36
12425	36
12426	36
12427	36
12428	36
12429	36
12430	36
12431	36
12432	36
12433	36
12434	36
12435	36
12436	36
12437	36
12438	36
12439	36
12440	36
12441	36
12442	36
12443	36
12444	36
12445	36
12446	36
12447	36
12448	36
12449	36
12450	36
12451	36
12452	36
12453	36
12454	36
12455	36
12456	36
12457	36
12458	36
12459	36
12460	36
12461	36
12462	36
12463	36
12464	36
12465	36
12466	36
12467	36
12468	36
12469	36
12470	36
12471	36
12472	36
12473	36
12474	36
12475	36
12476	36
12477	36
12478	36
12479	36
12480	36
12481	36
12482	36
12483	36
12484	36
12485	36
12486	36
12487	36
12488	36
12489	36
12490	36
12491	36
12492	36
12493	36
12494	36
12495	36
12496	36
12497	36
12498	36
12499	36
12500	36
12501	36
12502	36
12503	36
12504	36
12505	36
12506	36
12507	36
12508	36
12509	36
12510	36
12511	36
12512	36
12513	36
12514	36
12515	36
12516	36
12517	36
12518	36
12519	36
12520	36
12521	36
12522	36
12523	36
12524	36
12525	36
12526	36
12527	36
12528	36
12529	36
12530	36
12531	36
12532	36
12533	36
12534	36
12535	36
12536	36
12537	36
12538	36
12539	36
12540	36
12541	36
12542	36
12543	36
12544	36
12545	36
12546	36
12547	36
12548	36
12549	36
12550	36
12551	36
12552	36
12553	36
12554	36
12555	36
12556	36
12557	36
12558	36
12559	36
12560	36
12561	36
12562	36
12563	36
12564	36
12565	36
12566	36
12567	36
12568	36
12569	36
12570	36
12571	36
12572	36
12573	36
12574	36
12575	36
12576	36
12577	36
12578	36
12579	36
12580	36
12581	36
12582	36
12583	36
12584	36
12585	36
12586	36
12587	36
12588	36
12589	36
12590	36
12591	36
12592	36
12593	36
12594	36
12595	36
12596	36
12597	36
12598	36
12599	36
12600	36
12601	36
12602	36
12603	36
12604	36
12605	36
12606	36
12607	36
12608	36
12609	36
12610	36
12611	36
12612	36
12613	36
12614	36
12615	36
12616	36
12617	36
12618	36
12619	36
12620	36
12621	36
12622	36
12623	36
12624	36
12625	36
12626	36
12627	36
12628	36
12629	36
12630	36
12631	36
12632	36
12633	36
12634	36
12635	36
12636	36
12637	36
12638	36
12639	36
12640	36
12641	36
12642	36
12643	36
12644	36
12645	36
12646	36
12647	36
12648	36
12649	36
12650	36
12651	36
12652	36
12653	36
12654	36
12655	36
12656	36
12657	36
12658	36
12659	36
12660	36
12661	36
12662	36
12663	36
12664	36
12665	36
12666	36
12667	36
12668	36
12669	36
12670	36
12671	36
12672	36
12673	36
12674	36
12675	36
12676	36
12677	36
12678	36
12679	36
12680	36
12681	36
12682	36
12683	36
12684	36
12685	36
12686	36
12687	36
12688	36
12689	36
12690	36
12691	36
12692	36
12693	36
12694	36
12695	36
12696	36
12697	36
12698	36
12699	36
12700	36
12701	36
12702	36
12703	36
12704	36
12705	36
12706	36
12707	36
12708	36
12709	36
12710	36
12711	36
12712	36
12713	36
12714	36
12715	36
12716	36
12717	36
12718	36
12719	36
12720	36
12721	36
12722	36
12723	36
12724	36
12725	36
12726	36
12727	36
12728	36
12729	36
12730	36
12731	36
12732	36
12733	36
12734	36
12735	36
12736	36
12737	36
12738	36
12739	36
12740	36
12741	36
12742	36
12743	36
12744	36
12745	36
12746	36
12747	36
12748	36
12749	36
12750	36
12751	36
12752	36
12753	36
12754	36
12755	36
12756	36
12757	36
12758	36
12759	36
12760	36
12761	36
12762	36
12763	36
12764	36
12765	36
12766	36
12767	36
12768	36
12769	36
12770	36
12771	36
12772	36
12773	36
12774	36
12775	36
12776	36
12777	36
12778	36
12779	36
12780	36
12781	36
12782	36
12783	36
12784	36
12785	36
12786	36
12787	36
12788	36
12789	36
12790	36
12791	36
12792	36
12793	36
12794	36
12795	36
12796	36
12797	36
12798	36
12799	36
12800	36
12801	36
12802	36
12803	36
12804	36
12805	36
12806	36
12807	36
12808	36
12809	36
12810	36
12811	36
12812	36
12813	36
12814	36
12815	36
12816	36
12817	36
12818	36
12819	36
12820	36
12821	36
12822	36
12823	36
12824	36
12825	36
12826	36
12827	36
12828	36
12829	36
12830	36
12831	36
12832	36
12833	36
12834	36
12835	36
12836	36
12837	36
12838	36
12839	36
12840	36
12841	36
12842	36
12843	36
12844	36
12845	36
12846	36
12847	36
12848	36
12849	36
12850	36
12851	36
12852	36
12853	36
12854	36
12855	36
12856	36
12857	36
12858	36
12859	36
12860	36
12861	36
12862	36
12863	36
12864	36
12865	36
12866	36
12867	36
12868	36
12869	36
12870	36
12871	36
12872	36
12873	36
12874	36
12875	36
12876	36
12877	36
12878	36
12879	36
12880	36
12881	36
12882	36
12883	36
12884	36
12885	36
12886	36
12887	36
12888	36
12889	36
12890	36
12891	36
12892	36
12893	36
12894	36
12895	36
12896	36
12897	36
12898	36
12899	36
12900	36
12901	36
12902	36
12903	36
12904	36
12905	36
12906	36
12907	36
12908	36
12909	36
12910	36
12911	36
12912	36
12913	36
12914	36
12915	36
12916	36
12917	36
12918	36
12919	36
12920	36
12921	36
12922	36
12923	36
12924	36
12925	36
12926	36
12927	36
12928	36
12929	36
12930	36
12931	36
12932	36
12933	36
12934	36
12935	36
12936	36
12937	36
12938	36
12939	36
12940	36
12941	36
12942	36
12943	36
12944	36
12945	36
12946	36
12947	36
12948	36
12949	36
12950	36
12951	36
12952	36
12953	36
12954	36
12955	36
12956	36
12957	36
12958	36
12959	36
12960	36
12961	36
12962	36
12963	36
12964	36
12965	36
12966	36
12967	36
12968	36
12969	36
12970	36
12971	36
12972	36
12973	36
12974	36
12975	36
12976	36
12977	36
12978	36
12979	36
12980	36
12981	36
12982	36
12983	36
12984	36
12985	36
12986	36
12987	36
12988	36
12989	36
12990	36
12991	36
12992	36
12993	36
12994	36
12995	36
12996	36
12997	36
12998	36
12999	36
13000	36
13001	36
13002	36
13003	36
13004	36
13005	36
13006	36
13007	36
13008	36
13009	36
13010	36
13011	36
13012	36
13013	36
13014	36
13015	36
13016	36
13017	36
13018	36
13019	36
13020	36
13021	36
13022	36
13023	36
13024	36
13025	36
13026	36
13027	36
13028	36
13029	36
13030	36
13031	36
13032	36
13033	36
13034	36
13035	36
13036	36
13037	36
13038	36
13039	36
13040	36
13041	36
13042	36
13043	36
13044	36
13045	36
13046	36
13047	36
13048	36
13049	36
13050	36
13051	36
13052	36
13053	36
13054	36
13055	36
13056	36
13057	36
13058	36
13059	36
13060	36
13061	36
13062	36
13063	36
13064	36
13065	36
13066	36
13067	36
13068	36
13069	36
13070	36
13071	36
13072	36
13073	36
13074	36
13075	36
13076	36
13077	36
13078	36
13079	36
13080	36
13081	36
13082	36
13083	36
13084	36
13085	36
13086	36
13087	36
13088	36
13089	36
13090	36
13091	36
13092	36
13093	36
13094	36
13095	36
13096	36
13097	36
13098	36
13099	36
13100	36
13101	36
13102	36
13103	36
13104	36
13105	36
13106	36
13107	36
13108	36
13109	36
13110	36
13111	36
13112	36
13113	36
13114	36
13115	36
13116	36
13117	36
13118	36
13119	36
13120	36
13121	36
13122	36
13123	36
13124	36
13125	36
13126	36
13127	36
13128	36
13129	36
13130	36
13131	36
13132	36
13133	36
13134	36
13135	36
13136	36
13137	36
13138	36
13139	36
13140	36
13141	36
13142	36
13143	36
13144	36
13145	36
13146	36
13147	36
13148	36
13149	36
13150	36
13151	36
13152	36
13153	36
13154	36
13155	36
13156	36
13157	36
13158	36
13159	36
13160	36
13161	36
13162	36
13163	36
13164	36
13165	36
13166	36
13167	36
13168	36
13169	36
13170	36
13171	36
13172	36
13173	36
13174	36
13175	36
13176	36
13177	36
13178	36
13179	36
13180	36
13181	36
13182	36
13183	36
13184	36
13185	36
13186	36
13187	36
13188	36
13189	36
13190	36
13191	36
13192	36
13193	36
13194	36
13195	36
13196	36
13197	36
13198	36
13199	36
13200	36
13201	36
13202	36
13203	36
13204	36
13205	36
13206	36
13207	36
13208	36
13209	36
13210	36
13211	36
13212	36
13213	36
13214	36
13215	36
13216	36
13217	36
13218	36
13219	36
13220	36
13221	36
13222	36
13223	36
13224	36
13225	36
13226	36
13227	36
13228	36
13229	36
13230	36
13231	36
13232	36
13233	36
13234	36
13235	36
13236	36
13237	36
13238	36
13239	36
13240	36
13241	36
13242	36
13243	36
13244	36
13245	36
13246	36
13247	36
13248	36
13249	36
13250	36
13251	36
13252	36
13253	36
13254	36
13255	36
13256	36
13257	36
13258	36
13259	36
13260	36
13261	36
13262	36
13263	36
13264	36
13265	36
13266	36
13267	36
13268	36
13269	36
13270	36
13271	36
13272	36
13273	36
13274	36
13275	36
13276	36
13277	36
13278	36
13279	36
13280	36
13281	36
13282	36
13283	36
13284	36
13285	36
13286	36
13287	36
13288	36
13289	36
13290	36
13291	36
13292	36
13293	36
13294	36
13295	36
13296	36
13297	36
13298	36
13299	36
13300	36
13301	36
13302	36
13303	36
13304	36
13305	36
13306	36
13307	36
13308	36
13309	36
13310	36
13311	36
13312	36
13313	36
13314	36
13315	36
13316	36
13317	36
13318	36
13319	36
13320	36
13321	36
13322	36
13323	36
13324	36
13325	36
13326	36
13327	36
13328	36
13329	36
13330	36
13331	36
13332	36
13333	36
13334	36
13335	36
13336	36
13337	36
13338	36
13339	36
13340	36
13341	36
13342	36
13343	36
13344	36
13345	36
13346	36
13347	36
13348	36
13349	36
13350	36
13351	36
13352	36
13353	36
13354	36
13355	36
13356	36
13357	36
13358	36
13359	36
13360	36
13361	36
13362	36
13363	36
13364	36
13365	36
13366	36
13367	36
13368	36
13369	36
13370	36
13371	36
13372	36
13373	36
13374	36
13375	36
13376	36
13377	36
13378	36
13379	36
13380	36
13381	36
13382	36
13383	36
13384	36
13385	36
13386	36
13387	36
13388	36
13389	36
13390	36
13391	36
13392	36
13393	36
13394	36
13395	36
13396	36
13397	36
13398	36
13399	36
13400	36
13401	36
13402	36
13403	36
13404	36
13405	36
13406	36
13407	36
13408	36
13409	36
13410	36
13411	36
13412	36
13413	36
13414	36
13415	36
13416	36
13417	36
13418	36
13419	36
13420	36
13421	36
13422	36
13423	36
13424	36
13425	36
13426	36
13427	36
13428	36
13429	36
13430	36
13431	36
13432	36
13433	36
13434	36
13435	36
13436	36
13437	36
13438	36
13439	36
13440	36
13441	36
13442	36
13443	36
13444	36
13445	36
13446	36
13447	36
13448	36
13449	36
13450	36
13451	36
13452	36
13453	36
13454	36
13455	36
13456	36
13457	36
13458	36
13459	36
13460	36
13461	36
13462	36
13463	36
13464	36
13465	36
13466	36
13467	36
13468	36
13469	36
13470	36
13471	36
13472	36
13473	36
13474	36
13475	36
13476	36
13477	36
13478	36
13479	36
13480	36
13481	36
13482	36
13483	36
13484	36
13485	36
13486	36
13487	36
13488	36
13489	36
13490	36
13491	36
13492	36
13493	36
13494	36
13495	36
13496	36
13497	36
13498	36
13499	36
13500	36
13501	36
13502	36
13503	36
13504	36
13505	36
13506	36
13507	36
13508	36
13509	36
13510	36
13511	36
13512	36
13513	36
13514	36
13515	36
13516	36
13517	36
13518	36
13519	36
13520	36
13521	36
13522	36
13523	36
13524	36
13525	36
13526	36
13527	36
13528	36
13529	36
13530	36
13531	36
13532	36
13533	36
13534	36
13535	36
13536	36
13537	36
13538	36
13539	36
13540	36
13541	36
13542	36
13543	36
13544	36
13545	36
13546	36
13547	36
13548	36
13549	36
13550	36
13551	36
13552	36
13553	36
13554	36
13555	36
13556	36
13557	36
13558	36
13559	36
13560	36
13561	36
13562	36
13563	36
13564	36
13565	36
13566	36
13567	36
13568	36
13569	36
13570	36
13571	36
13572	36
13573	36
13574	36
13575	36
13576	36
13577	36
13578	36
13579	36
13580	36
13581	36
13582	36
13583	36
13584	36
13585	36
13586	36
13587	36
13588	36
13589	36
13590	36
13591	36
13592	36
13593	36
13594	36
13595	36
13596	36
13597	36
13598	36
13599	36
13600	36
13601	36
13602	36
13603	36
13604	36
13605	36
13606	36
13607	36
13608	36
13609	36
13610	36
13611	36
13612	36
13613	36
13614	36
13615	36
13616	36
13617	36
13618	36
13619	36
13620	36
13621	36
13622	36
13623	36
13624	36
13625	36
13626	36
13627	36
13628	36
13629	36
13630	36
13631	36
13632	36
13633	36
13634	36
13635	36
13636	36
13637	36
13638	36
13639	36
13640	36
13641	36
13642	36
13643	36
13644	36
13645	36
13646	36
13647	36
13648	36
13649	36
13650	36
13651	36
13652	36
13653	36
13654	36
13655	36
13656	36
13657	36
13658	36
13659	36
13660	36
13661	36
13662	36
13663	36
13664	36
13665	36
13666	36
13667	36
13668	36
13669	36
13670	36
13671	36
13672	36
13673	36
13674	36
13675	36
13676	36
13677	36
13678	36
13679	36
13680	36
13681	36
13682	36
13683	36
13684	36
13685	36
13686	36
13687	36
13688	36
13689	36
13690	36
13691	36
13692	36
13693	36
13694	36
13695	36
13696	36
13697	36
13698	36
13699	36
13700	36
13701	36
13702	36
13703	36
13704	36
13705	36
13706	36
13707	36
13708	36
13709	36
13710	36
13711	36
13712	36
13713	36
13714	36
13715	36
13716	36
13717	36
13718	36
13719	36
13720	36
13721	36
13722	36
13723	36
13724	36
13725	36
13726	36
13727	36
13728	36
13729	36
13730	36
13731	36
13732	36
13733	36
13734	36
13735	36
13736	36
13737	36
13738	36
13739	36
13740	36
13741	36
13742	36
13743	36
13744	36
13745	36
13746	36
13747	36
13748	36
13749	36
13750	36
13751	36
13752	36
13753	36
13754	36
13755	36
13756	36
13757	36
13758	36
13759	36
13760	36
13761	36
13762	36
13763	36
13764	36
13765	36
13766	36
13767	36
13768	36
13769	36
13770	36
13771	36
13772	36
13773	36
13774	36
13775	36
13776	36
13777	36
13778	36
13779	36
13780	36
13781	36
13782	36
13783	36
13784	36
13785	36
13786	36
13787	36
13788	36
13789	36
13790	36
13791	36
13792	36
13793	36
13794	36
13795	36
13796	36
13797	36
13798	36
13799	36
13800	36
13801	36
13802	36
13803	36
13804	36
13805	36
13806	36
13807	36
13808	36
13809	36
13810	36
13811	36
13812	36
13813	36
13814	36
13815	36
13816	36
13817	36
13818	36
13819	36
13820	36
13821	36
13822	36
13823	36
13824	36
13825	36
13826	36
13827	36
13828	36
13829	36
13830	36
13831	36
13832	36
13833	36
13834	36
13835	36
13836	36
13837	36
13838	36
13839	36
13840	36
13841	36
13842	36
13843	36
13844	36
13845	36
13846	36
13847	36
13848	36
13849	36
13850	36
13851	36
13852	36
13853	36
13854	36
13855	36
13856	36
13857	36
13858	36
13859	36
13860	36
13861	36
13862	36
13863	36
13864	36
13865	36
13866	36
13867	36
13868	36
13869	36
13870	36
13871	36
13872	36
13873	36
13874	36
13875	36
13876	36
13877	36
13878	36
13879	36
13880	36
13881	36
13882	36
13883	36
13884	36
13885	36
13886	36
13887	36
13888	36
13889	36
13890	36
13891	36
13892	36
13893	36
13894	36
13895	36
13896	36
13897	36
13898	36
13899	36
13900	36
13901	36
13902	36
13903	36
13904	36
13905	36
13906	36
13907	36
13908	36
13909	36
13910	36
13911	36
13912	36
13913	36
13914	36
13915	36
13916	36
13917	36
13918	36
13919	36
13920	36
13921	36
13922	36
13923	36
13924	36
13925	36
13926	36
13927	36
13928	36
13929	36
13930	36
13931	36
13932	36
13933	36
13934	36
13935	36
13936	36
13937	36
13938	36
13939	36
13940	36
13941	36
13942	36
13943	36
13944	36
13945	36
13946	36
13947	36
13948	36
13949	36
13950	36
13951	36
13952	36
13953	36
13954	36
13955	36
13956	36
13957	36
13958	36
13959	36
13960	36
13961	36
13962	36
13963	36
13964	36
13965	36
13966	36
13967	36
13968	36
13969	36
13970	36
13971	36
13972	36
13973	36
13974	36
13975	36
13976	36
13977	36
13978	36
13979	36
13980	36
13981	36
13982	36
13983	36
13984	36
13985	36
13986	36
13987	36
13988	36
13989	36
13990	36
13991	36
13992	36
13993	36
13994	36
13995	36
13996	36
13997	36
13998	36
13999	36
14000	36
14001	36
14002	36
14003	36
14004	36
14005	36
14006	36
14007	36
14008	36
14009	36
14010	36
14011	36
14012	36
14013	36
14014	36
14015	36
14016	36
14017	36
14018	36
14019	36
14020	36
14021	36
14022	36
14023	36
14024	36
14025	36
14026	36
14027	36
14028	36
14029	36
14030	36
14031	36
14032	36
14033	36
14034	36
14035	36
14036	36
14037	36
14038	36
14039	36
14040	36
14041	36
14042	36
14043	36
14044	36
14045	36
14046	36
14047	36
14048	36
14049	36
14050	36
14051	36
14052	36
14053	36
14054	36
14055	36
14056	36
14057	36
14058	36
14059	36
14060	36
14061	36
14062	36
14063	36
14064	36
14065	36
14066	36
14067	36
14068	36
14069	36
14070	36
14071	36
14072	36
14073	36
14074	36
14075	36
14076	36
14077	36
14078	36
14079	36
14080	36
14081	36
14082	36
14083	36
14084	36
14085	36
14086	36
14087	36
14088	36
14089	36
14090	36
14091	36
14092	36
14093	36
14094	36
14095	36
14096	36
14097	36
14098	36
14099	36
14100	36
14101	36
14102	36
14103	36
14104	36
14105	36
14106	36
14107	36
14108	36
14109	36
14110	36
14111	36
14112	36
14113	36
14114	36
14115	36
14116	36
14117	36
14118	36
14119	36
14120	36
14121	36
14122	36
14123	36
14124	36
14125	36
14126	36
14127	36
14128	36
14129	36
14130	36
14131	36
14132	36
14133	36
14134	36
14135	36
14136	36
14137	36
14138	36
14139	36
14140	36
14141	36
14142	36
14143	36
14144	36
14145	36
14146	36
14147	36
14148	36
14149	36
14150	36
14151	36
14152	36
14153	36
14154	36
14155	36
14156	36
14157	36
14158	36
14159	36
14160	36
14161	36
14162	36
14163	36
14164	36
14165	36
14166	36
14167	36
14168	36
14169	36
14170	36
14171	36
14172	36
14173	36
14174	36
14175	36
14176	36
14177	36
14178	36
14179	36
14180	36
14181	36
14182	36
14183	36
14184	36
14185	36
14186	36
14187	36
14188	36
14189	36
14190	36
14191	36
14192	36
14193	36
14194	36
14195	36
14196	36
14197	36
14198	36
14199	36
14200	36
14201	36
14202	36
14203	36
14204	36
14205	36
14206	36
14207	36
14208	36
14209	36
14210	36
14211	36
14212	36
14213	36
14214	36
14215	36
14216	36
14217	36
14218	36
14219	36
14220	36
14221	36
14222	36
14223	36
14224	36
14225	36
14226	36
14227	36
14228	36
14229	36
14230	36
14231	36
14232	36
14233	36
14234	36
14235	36
14236	36
14237	36
14238	36
14239	36
14240	36
14241	36
14242	36
14243	36
14244	36
14245	36
14246	36
14247	36
14248	36
14249	36
14250	36
14251	36
14252	36
14253	36
14254	36
14255	36
14256	36
14257	36
14258	36
14259	36
14260	36
14261	36
14262	36
14263	36
14264	36
14265	36
14266	36
14267	36
14268	36
14269	36
14270	36
14271	36
14272	36
14273	36
14274	36
14275	36
14276	36
14277	36
14278	36
14279	36
14280	36
14281	36
14282	36
14283	36
14284	36
14285	36
14286	36
14287	36
14288	36
14289	36
14290	36
14291	36
14292	36
14293	36
14294	36
14295	36
14296	36
14297	36
14298	36
14299	36
14300	36
14301	36
14302	36
14303	36
14304	36
14305	36
14306	36
14307	36
14308	36
14309	36
14310	36
14311	36
14312	36
14313	36
14314	36
14315	36
14316	36
14317	36
14318	36
14319	36
14320	36
14321	36
14322	36
14323	36
14324	36
14325	36
14326	36
14327	36
14328	36
14329	36
14330	36
14331	36
14332	36
14333	36
14334	36
14335	36
14336	36
14337	36
14338	36
14339	36
14340	36
14341	36
14342	36
14343	36
14344	36
14345	36
14346	36
14347	36
14348	36
14349	36
14350	36
14351	36
14352	36
14353	36
14354	36
14355	36
14356	36
14357	36
14358	36
14359	36
14360	36
14361	36
14362	36
14363	36
14364	36
14365	36
14366	36
14367	36
14368	36
14369	36
14370	36
14371	36
14372	36
14373	36
14374	36
14375	36
14376	36
14377	36
14378	36
14379	36
14380	36
14381	36
14382	36
14383	36
14384	36
14385	36
14386	36
14387	36
14388	36
14389	36
14390	36
14391	36
14392	36
14393	36
14394	36
14395	36
14396	36
14397	36
14398	36
14399	36
14400	36
14401	36
14402	36
14403	36
14404	36
14405	36
14406	36
14407	36
14408	36
14409	36
14410	36
14411	36
14412	36
14413	36
14414	36
14415	36
14416	36
14417	36
14418	36
14419	36
14420	36
14421	36
14422	36
14423	36
14424	36
14425	36
14426	36
14427	36
14428	36
14429	36
14430	36
14431	36
14432	36
14433	36
14434	36
14435	36
14436	36
14437	36
14438	36
14439	36
14440	36
14441	36
14442	36
14443	36
14444	36
14445	36
14446	36
14447	36
14448	36
14449	36
14450	36
14451	36
14452	36
14453	36
14454	36
14455	36
14456	36
14457	36
14458	36
14459	36
14460	36
14461	36
14462	36
14463	36
14464	36
14465	36
14466	36
14467	36
14468	36
14469	36
14470	36
14471	36
14472	36
14473	36
14474	36
14475	36
14476	36
14477	36
14478	36
14479	36
14480	36
14481	36
14482	36
14483	36
14484	36
14485	36
14486	36
14487	36
14488	36
14489	36
14490	36
14491	36
14492	36
14493	36
14494	36
14495	36
14496	36
14497	36
14498	36
14499	36
14500	36
14501	36
14502	36
14503	36
14504	36
14505	36
14506	36
14507	36
14508	36
14509	36
14510	36
14511	36
14512	36
14513	36
14514	36
14515	36
14516	36
14517	36
14518	36
14519	36
14520	36
14521	36
14522	36
14523	36
14524	36
14525	36
14526	36
14527	36
14528	36
14529	36
14530	36
14531	36
14532	36
14533	36
14534	36
14535	36
14536	36
14537	36
14538	36
14539	36
14540	36
14541	36
14542	36
14543	36
14544	36
14545	36
14546	36
14547	36
14548	36
14549	36
14550	36
14551	36
14552	36
14553	36
14554	36
14555	36
14556	36
14557	36
14558	36
14559	36
14560	36
14561	36
14562	36
14563	36
14564	36
14565	36
14566	36
14567	36
14568	36
14569	36
14570	36
14571	36
14572	36
14573	36
14574	36
14575	36
14576	36
14577	36
14578	36
14579	36
14580	36
14581	36
14582	36
14583	36
14584	36
14585	36
14586	36
14587	36
14588	36
14589	36
14590	36
14591	36
14592	36
14593	36
14594	36
14595	36
14596	36
14597	36
14598	36
14599	36
14600	36
14601	36
14602	36
14603	36
14604	36
14605	36
14606	36
14607	36
14608	36
14609	36
14610	36
14611	36
14612	36
14613	36
14614	36
14615	36
14616	36
14617	36
14618	36
14619	36
14620	36
14621	36
14622	36
14623	36
14624	36
14625	36
14626	36
14627	36
14628	36
14629	36
14630	36
14631	36
14632	36
14633	36
14634	36
14635	36
14636	36
14637	36
14638	36
14639	36
14640	36
14641	36
14642	36
14643	36
14644	36
14645	36
14646	36
14647	36
14648	36
14649	36
14650	36
14651	36
14652	36
14653	36
14654	36
14655	36
14656	36
14657	36
14658	36
14659	36
14660	36
14661	36
14662	36
14663	36
14664	36
14665	36
14666	36
14667	36
14668	36
14669	36
14670	36
14671	36
14672	36
14673	36
14674	36
14675	36
14676	36
14677	36
14678	36
14679	36
14680	36
14681	36
14682	36
14683	36
14684	36
14685	36
14686	36
14687	36
14688	36
14689	36
14690	36
14691	36
14692	36
14693	36
14694	36
14695	36
14696	36
14697	36
14698	36
14699	36
14700	36
14701	36
14702	36
14703	36
14704	36
14705	36
14706	36
14707	36
14708	36
14709	36
14710	36
14711	36
14712	36
14713	36
14714	36
14715	36
14716	36
14717	36
14718	36
14719	36
14720	36
14721	36
14722	36
14723	36
14724	36
14725	36
14726	36
14727	36
14728	36
14729	36
14730	36
14731	36
14732	36
14733	36
14734	36
14735	36
14736	36
14737	36
14738	36
14739	36
14740	36
14741	36
14742	36
14743	36
14744	36
14745	36
14746	36
14747	36
14748	36
14749	36
14750	36
14751	36
14752	36
14753	36
14754	36
14755	36
14756	36
14757	36
14758	36
14759	36
14760	36
14761	36
14762	36
14763	36
14764	36
14765	36
14766	36
14767	36
14768	36
14769	36
14770	36
14771	36
14772	36
14773	36
14774	36
14775	36
14776	36
14777	36
14778	36
14779	36
14780	36
14781	36
14782	36
14783	36
14784	36
14785	36
14786	36
14787	36
14788	36
14789	36
14790	36
14791	36
14792	36
14793	36
14794	36
14795	36
14796	36
14797	36
14798	36
14799	36
14800	36
14801	36
14802	36
14803	36
14804	36
14805	36
14806	36
14807	36
14808	36
14809	36
14810	36
14811	36
14812	36
14813	36
14814	36
14815	36
14816	36
14817	36
14818	36
14819	36
14820	36
14821	36
14822	36
14823	36
14824	36
14825	36
14826	36
14827	36
14828	36
14829	36
14830	36
14831	36
14832	36
14833	36
14834	36
14835	36
14836	36
14837	36
14838	36
14839	36
14840	36
14841	36
14842	36
14843	36
14844	36
14845	36
14846	36
14847	36
14848	36
14849	36
14850	36
14851	36
14852	36
14853	36
14854	36
14855	36
14856	36
14857	36
14858	36
14859	36
14860	36
14861	36
14862	36
14863	36
14864	36
14865	36
14866	36
14867	36
14868	36
14869	36
14870	36
14871	36
14872	36
14873	36
14874	36
14875	36
14876	36
14877	36
14878	36
14879	36
14880	36
14881	36
14882	36
14883	36
14884	36
14885	36
14886	36
14887	36
14888	36
14889	36
14890	36
14891	36
14892	36
14893	36
14894	36
14895	36
14896	36
14897	36
14898	36
14899	36
14900	36
14901	36
14902	36
14903	36
14904	36
14905	36
14906	36
14907	36
14908	36
14909	36
14910	36
14911	36
14912	36
14913	36
14914	36
14915	36
14916	36
14917	36
14918	36
14919	36
14920	36
14921	36
14922	36
14923	36
14924	36
14925	36
14926	36
14927	36
14928	36
14929	36
14930	36
14931	36
14932	36
14933	36
14934	36
14935	36
14936	36
14937	36
14938	36
14939	36
14940	36
14941	36
14942	36
14943	36
14944	36
14945	36
14946	36
14947	36
14948	36
14949	36
14950	36
14951	36
14952	36
14953	36
14954	36
14955	36
14956	36
14957	36
14958	36
14959	36
14960	36
14961	36
14962	36
14963	36
14964	36
14965	36
14966	36
14967	36
14968	36
14969	36
14970	36
14971	36
14972	36
14973	36
14974	36
14975	36
14976	36
14977	36
14978	36
14979	36
14980	36
14981	36
14982	36
14983	36
14984	36
14985	36
14986	36
14987	36
14988	36
14989	36
14990	36
14991	36
14992	36
14993	36
14994	36
14995	36
14996	36
14997	36
14998	36
14999	36
15000	36
15001	36
15002	36
15003	36
15004	36
15005	36
15006	36
15007	36
15008	36
15009	36
15010	36
15011	36
15012	36
15013	36
15014	36
15015	36
15016	36
15017	36
15018	36
15019	36
15020	36
15021	36
15022	36
15023	36
15024	36
15025	36
15026	36
15027	36
15028	36
15029	36
15030	36
15031	36
15032	36
15033	36
15034	36
15035	36
15036	36
15037	36
15038	36
15039	36
15040	36
15041	36
15042	36
15043	36
15044	36
15045	36
15046	36
15047	36
15048	36
15049	36
15050	36
15051	36
15052	36
15053	36
15054	36
15055	36
15056	36
15057	36
15058	36
15059	36
15060	36
15061	36
15062	36
15063	36
15064	36
15065	36
15066	36
15067	36
15068	36
15069	36
15070	36
15071	36
15072	36
15073	36
15074	36
15075	36
15076	36
15077	36
15078	36
15079	36
15080	36
15081	36
15082	36
15083	36
15084	36
15085	36
15086	36
15087	36
15088	36
15089	36
15090	36
15091	36
15092	36
15093	36
15094	36
15095	36
15096	36
15097	36
15098	36
15099	36
15100	36
15101	36
15102	36
15103	36
15104	36
15105	36
15106	36
15107	36
15108	36
15109	36
15110	36
15111	36
15112	36
15113	36
15114	36
15115	36
15116	36
15117	36
15118	36
15119	36
15120	36
15121	36
15122	36
15123	36
15124	36
15125	36
15126	36
15127	36
15128	36
15129	36
15130	36
15131	36
15132	36
15133	36
15134	36
15135	36
15136	36
15137	36
15138	36
15139	36
15140	36
15141	36
15142	36
15143	36
15144	36
15145	36
15146	36
15147	36
15148	36
15149	36
15150	36
15151	36
15152	36
15153	36
15154	36
15155	36
15156	36
15157	36
15158	36
15159	36
15160	36
15161	36
15162	36
15163	36
15164	36
15165	36
15166	36
15167	36
15168	36
15169	36
15170	36
15171	36
15172	36
15173	36
15174	36
15175	36
15176	36
15177	36
15178	36
15179	36
15180	36
15181	36
15182	36
15183	36
15184	36
15185	36
15186	36
15187	36
15188	36
15189	36
15190	36
15191	36
15192	36
15193	36
15194	36
15195	36
15196	36
15197	36
15198	36
15199	36
15200	36
15201	36
15202	36
15203	36
15204	36
15205	36
15206	36
15207	36
15208	36
15209	36
15210	36
15211	36
15212	36
15213	36
15214	36
15215	36
15216	36
15217	36
15218	36
15219	36
15220	36
15221	36
15222	36
15223	36
15224	36
15225	36
15226	36
15227	36
15228	36
15229	36
15230	36
15231	36
15232	36
15233	36
15234	36
15235	36
15236	36
15237	36
15238	36
15239	36
15240	36
15241	36
15242	36
15243	36
15244	36
15245	36
15246	36
15247	36
15248	36
15249	36
15250	36
15251	36
15252	36
15253	36
15254	36
15255	36
15256	36
15257	36
15258	36
15259	36
15260	36
15261	36
15262	36
15263	36
15264	36
15265	36
15266	36
15267	36
15268	36
15269	36
15270	36
15271	36
15272	36
15273	36
15274	36
15275	36
15276	36
15277	36
15278	36
15279	36
15280	36
15281	36
15282	36
15283	36
15284	36
15285	36
15286	36
15287	36
15288	36
15289	36
15290	36
15291	36
15292	36
15293	36
15294	36
15295	36
15296	36
15297	36
15298	36
15299	36
15300	36
15301	36
15302	36
15303	36
15304	36
15305	36
15306	36
15307	36
15308	36
15309	36
15310	36
15311	36
15312	36
15313	36
15314	36
15315	36
15316	36
15317	36
15318	36
15319	36
15320	36
15321	36
15322	36
15323	36
15324	36
15325	36
15326	36
15327	36
15328	36
15329	36
15330	36
15331	36
15332	36
15333	36
15334	36
15335	36
15336	36
15337	36
15338	36
15339	36
15340	36
15341	36
15342	36
15343	36
15344	36
15345	36
15346	36
15347	36
15348	36
15349	36
15350	36
15351	36
15352	36
15353	36
15354	36
15355	36
15356	36
15357	36
15358	36
15359	36
15360	36
15361	36
15362	36
15363	36
15364	36
15365	36
15366	36
15367	36
15368	36
15369	36
15370	36
15371	36
15372	36
15373	36
15374	36
15375	36
15376	36
15377	36
15378	36
15379	36
15380	36
15381	36
15382	36
15383	36
15384	36
15385	36
15386	36
15387	36
15388	36
15389	36
15390	36
15391	36
15392	36
15393	36
15394	36
15395	36
15396	36
15397	36
15398	36
15399	36
15400	36
15401	36
15402	36
15403	36
15404	36
15405	36
15406	36
15407	36
15408	36
15409	36
15410	36
15411	36
15412	36
15413	36
15414	36
15415	36
15416	36
15417	36
15418	36
15419	36
15420	36
15421	36
15422	36
15423	36
15424	36
15425	36
15426	36
15427	36
15428	36
15429	36
15430	36
15431	36
15432	36
15433	36
15434	36
15435	36
15436	36
15437	36
15438	36
15439	36
15440	36
15441	36
15442	36
15443	36
15444	36
15445	36
15446	36
15447	36
15448	36
15449	36
15450	36
15451	36
15452	36
15453	36
15454	36
15455	36
15456	36
15457	36
15458	36
15459	36
15460	36
15461	36
15462	36
15463	36
15464	36
15465	36
15466	36
15467	36
15468	36
15469	36
15470	36
15471	36
15472	36
15473	36
15474	36
15475	36
15476	36
15477	36
15478	36
15479	36
15480	36
15481	36
15482	36
15483	36
15484	36
15485	36
15486	36
15487	36
15488	36
15489	36
15490	36
15491	36
15492	36
15493	36
15494	36
15495	36
15496	36
15497	36
15498	36
15499	36
15500	36
15501	36
15502	36
15503	36
15504	36
15505	36
15506	36
15507	36
15508	36
15509	36
15510	36
15511	36
15512	36
15513	36
15514	36
15515	36
15516	36
15517	36
15518	36
15519	36
15520	36
15521	36
15522	36
15523	36
15524	36
15525	36
15526	36
15527	36
15528	36
15529	36
15530	36
15531	36
15532	36
15533	36
15534	36
15535	36
15536	36
15537	36
15538	36
15539	36
15540	36
15541	36
15542	36
15543	36
15544	36
15545	36
15546	36
15547	36
15548	36
15549	36
15550	36
15551	36
15552	36
15553	36
15554	36
15555	36
15556	36
15557	36
15558	36
15559	36
15560	36
15561	36
15562	36
15563	36
15564	36
15565	36
15566	36
15567	36
15568	36
15569	36
15570	36
15571	36
15572	36
15573	36
15574	36
15575	36
15576	36
15577	36
15578	36
15579	36
15580	36
15581	36
15582	36
15583	36
15584	36
15585	36
15586	36
15587	36
15588	36
15589	36
15590	36
15591	36
15592	36
15593	36
15594	36
15595	36
15596	36
15597	36
15598	36
15599	36
15600	36
15601	36
15602	36
15603	36
15604	36
15605	36
15606	36
15607	36
15608	36
15609	36
15610	36
15611	36
15612	36
15613	36
15614	36
15615	36
15616	36
15617	36
15618	36
15619	36
15620	36
15621	36
15622	36
15623	36
15624	36
15625	36
15626	36
15627	36
15628	36
15629	36
15630	36
15631	36
15632	36
15633	36
15634	36
15635	36
15636	36
15637	36
15638	36
15639	36
15640	36
15641	36
15642	36
15643	36
15644	36
15645	36
15646	36
15647	36
15648	36
15649	36
15650	36
15651	36
15652	36
15653	36
15654	36
15655	36
15656	36
15657	36
15658	36
15659	36
15660	36
15661	36
15662	36
15663	36
15664	36
15665	36
15666	36
15667	36
15668	36
15669	36
15670	36
15671	36
15672	36
15673	36
15674	36
15675	36
15676	36
15677	36
15678	36
15679	36
15680	36
15681	36
15682	36
15683	36
15684	36
15685	36
15686	36
15687	36
15688	36
15689	36
15690	36
15691	36
15692	36
15693	36
15694	36
15695	36
15696	36
15697	36
15698	36
15699	36
15700	36
15701	36
15702	36
15703	36
15704	36
15705	36
15706	36
15707	36
15708	36
15709	36
15710	36
15711	36
15712	36
15713	36
15714	36
15715	36
15716	36
15717	36
15718	36
15719	36
15720	36
15721	36
15722	36
15723	36
15724	36
15725	36
15726	36
15727	36
15728	36
15729	36
15730	36
15731	36
15732	36
15733	36
15734	36
15735	36
15736	36
15737	36
15738	36
15739	36
15740	36
15741	36
15742	36
15743	36
15744	36
15745	36
15746	36
15747	36
15748	36
15749	36
15750	36
15751	36
15752	36
15753	36
15754	36
15755	36
15756	36
15757	36
15758	36
15759	36
15760	36
15761	36
15762	36
15763	36
15764	36
15765	36
15766	36
15767	36
15768	36
15769	36
15770	36
15771	36
15772	36
15773	36
15774	36
15775	36
15776	36
15777	36
15778	36
15779	36
15780	36
15781	36
15782	36
15783	36
15784	36
15785	36
15786	36
15787	36
15788	36
15789	36
15790	36
15791	36
15792	36
15793	36
15794	36
15795	36
15796	36
15797	36
15798	36
15799	36
15800	36
15801	36
15802	36
15803	36
15804	36
15805	36
15806	36
15807	36
15808	36
15809	36
15810	36
15811	36
15812	36
15813	36
15814	36
15815	36
15816	36
15817	36
15818	36
15819	36
15820	36
15821	36
15822	36
15823	36
15824	36
15825	36
15826	36
15827	36
15828	36
15829	36
15830	36
15831	36
15832	36
15833	36
15834	36
15835	36
15836	36
15837	36
15838	36
15839	36
15840	36
15841	36
15842	36
15843	36
15844	36
15845	36
15846	36
15847	36
15848	36
15849	36
15850	36
15851	36
15852	36
15853	36
15854	36
15855	36
15856	36
15857	36
15858	36
15859	36
15860	36
15861	36
15862	36
15863	36
15864	36
15865	36
15866	36
15867	36
15868	36
15869	36
15870	36
15871	36
15872	36
15873	36
15874	36
15875	36
15876	36
15877	36
15878	36
15879	36
15880	36
15881	36
15882	36
15883	36
15884	36
15885	36
15886	36
15887	36
15888	36
15889	36
15890	36
15891	36
15892	36
15893	36
15894	36
15895	36
15896	36
15897	36
15898	36
15899	36
15900	36
15901	36
15902	36
15903	36
15904	36
15905	36
15906	36
15907	36
15908	36
15909	36
15910	36
15911	36
15912	36
15913	36
15914	36
15915	36
15916	36
15917	36
15918	36
15919	36
15920	36
15921	36
15922	36
15923	36
15924	36
15925	36
15926	36
15927	36
15928	36
15929	36
15930	36
15931	36
15932	36
15933	36
15934	36
15935	36
15936	36
15937	36
15938	36
15939	36
15940	36
15941	36
15942	36
15943	36
15944	36
15945	36
15946	36
15947	36
15948	36
15949	36
15950	36
15951	36
15952	36
15953	36
15954	36
15955	36
15956	36
15957	36
15958	36
15959	36
15960	36
15961	36
15962	36
15963	36
15964	36
15965	36
15966	36
15967	36
15968	36
15969	36
15970	36
15971	36
15972	36
15973	36
15974	36
15975	36
15976	36
15977	36
15978	36
15979	36
15980	36
15981	36
15982	36
15983	36
15984	36
15985	36
15986	36
15987	36
15988	36
15989	36
15990	36
15991	36
15992	36
15993	36
15994	36
15995	36
15996	36
15997	36
15998	36
15999	36
16000	36
16001	36
16002	36
16003	36
16004	36
16005	36
16006	36
16007	36
16008	36
16009	36
16010	36
16011	36
16012	36
16013	36
16014	36
16015	36
16016	36
16017	36
16018	36
16019	36
16020	36
16021	36
16022	36
16023	36
16024	36
16025	36
16026	36
16027	36
16028	36
16029	36
16030	36
16031	36
16032	36
16033	36
16034	36
16035	36
16036	36
16037	36
16038	36
16039	36
16040	36
16041	36
16042	36
16043	36
16044	36
16045	36
16046	36
16047	36
16048	36
16049	36
16050	36
16051	36
16052	36
16053	36
16054	36
16055	36
16056	36
16057	36
16058	36
16059	36
16060	36
16061	36
16062	36
16063	36
16064	36
16065	36
16066	36
16067	36
16068	36
16069	36
16070	36
16071	36
16072	36
16073	36
16074	36
16075	36
16076	36
16077	36
16078	36
16079	36
16080	36
16081	36
16082	36
16083	36
16084	36
16085	36
16086	36
16087	36
16088	36
16089	36
16090	36
16091	36
16092	36
16093	36
16094	36
16095	36
16096	36
16097	36
16098	36
16099	36
16100	36
16101	36
16102	36
16103	36
16104	36
16105	36
16106	36
16107	36
16108	36
16109	36
16110	36
16111	36
16112	36
16113	36
16114	36
16115	36
16116	36
16117	36
16118	36
16119	36
16120	36
16121	36
16122	36
16123	36
16124	36
16125	36
16126	36
16127	36
16128	36
16129	36
16130	36
16131	36
16132	36
16133	36
16134	36
16135	36
16136	36
16137	36
16138	36
16139	36
16140	36
16141	36
16142	36
16143	36
16144	36
16145	36
16146	36
16147	36
16148	36
16149	36
16150	36
16151	36
16152	36
16153	36
16154	36
16155	36
16156	36
16157	36
16158	36
16159	36
16160	36
16161	36
16162	36
16163	36
16164	36
16165	36
16166	36
16167	36
16168	36
16169	36
16170	36
16171	36
16172	36
16173	36
16174	36
16175	36
16176	36
16177	36
16178	36
16179	36
16180	36
16181	36
16182	36
16183	36
16184	36
16185	36
16186	36
16187	36
16188	36
16189	36
16190	36
16191	36
16192	36
16193	36
16194	36
16195	36
16196	36
16197	36
16198	36
16199	36
16200	36
16201	36
16202	36
16203	36
16204	36
16205	36
16206	36
16207	36
16208	36
16209	36
16210	36
16211	36
16212	36
16213	36
16214	36
16215	36
16216	36
16217	36
16218	36
16219	36
16220	36
16221	36
16222	36
16223	36
16224	36
16225	36
16226	36
16227	36
16228	36
16229	36
16230	36
16231	36
16232	36
16233	36
16234	36
16235	36
16236	36
16237	36
16238	36
16239	36
16240	36
16241	36
16242	36
16243	36
16244	36
16245	36
16246	36
16247	36
16248	36
16249	36
16250	36
16251	36
16252	36
16253	36
16254	36
16255	36
16256	36
16257	36
16258	36
16259	36
16260	36
16261	36
16262	36
16263	36
16264	36
16265	36
16266	36
16267	36
16268	36
16269	36
16270	36
16271	36
16272	36
16273	36
16274	36
16275	36
16276	36
16277	36
16278	36
16279	36
16280	36
16281	36
16282	36
16283	36
16284	36
16285	36
16286	36
16287	36
16288	36
16289	36
16290	36
16291	36
16292	36
16293	36
16294	36
16295	36
16296	36
16297	36
16298	36
16299	36
16300	36
16301	36
16302	36
16303	36
16304	36
16305	36
16306	36
16307	36
16308	36
16309	36
16310	36
16311	36
16312	36
16313	36
16314	36
16315	36
16316	36
16317	36
16318	36
16319	36
16320	36
16321	36
16322	36
16323	36
16324	36
16325	36
16326	36
16327	36
16328	36
16329	36
16330	36
16331	36
16332	36
16333	36
16334	36
16335	36
16336	36
16337	36
16338	36
16339	36
16340	36
16341	36
16342	36
16343	36
16344	36
16345	36
16346	36
16347	36
16348	36
16349	36
16350	36
16351	36
16352	36
16353	36
16354	36
16355	36
16356	36
16357	36
16358	36
16359	36
16360	36
16361	36
16362	36
16363	36
16364	36
16365	36
16366	36
16367	36
16368	36
16369	36
16370	36
16371	36
16372	36
16373	36
16374	36
16375	36
16376	36
16377	36
16378	36
16379	36
16380	36
16381	36
16382	36
16383	36
16384	36
16385	36
16386	36
16387	36
16388	36
16389	36
16390	36
16391	36
16392	36
16393	36
16394	36
16395	36
16396	36
16397	36
16398	36
16399	36
16400	36
16401	36
16402	36
16403	36
16404	36
16405	36
16406	36
16407	36
16408	36
16409	36
16410	36
16411	36
16412	36
16413	36
16414	36
16415	36
16416	36
16417	36
16418	36
16419	36
16420	36
16421	36
16422	36
16423	36
16424	36
16425	36
16426	36
16427	36
16428	36
16429	36
16430	36
16431	36
16432	36
16433	36
16434	36
16435	36
16436	36
16437	36
16438	36
16439	36
16440	36
16441	36
16442	36
16443	36
16444	36
16445	36
16446	36
16447	36
16448	36
16449	36
16450	36
16451	36
16452	36
16453	36
16454	36
16455	36
16456	36
16457	36
16458	36
16459	36
16460	36
16461	36
16462	36
16463	36
16464	36
16465	36
16466	36
16467	36
16468	36
16469	36
16470	36
16471	36
16472	36
16473	36
16474	36
16475	36
16476	36
16477	36
16478	36
16479	36
16480	36
16481	36
16482	36
16483	36
16484	36
16485	36
16486	36
16487	36
16488	36
16489	36
16490	36
16491	36
16492	36
16493	36
16494	36
16495	36
16496	36
16497	36
16498	36
16499	36
16500	36
16501	36
16502	36
16503	36
16504	36
16505	36
16506	36
16507	36
16508	36
16509	36
16510	36
16511	36
16512	36
16513	36
16514	36
16515	36
16516	36
16517	36
16518	36
16519	36
16520	36
16521	36
16522	36
16523	36
16524	36
16525	36
16526	36
16527	36
16528	36
16529	36
16530	36
16531	36
16532	36
16533	36
16534	36
16535	36
16536	36
16537	36
16538	36
16539	36
16540	36
16541	36
16542	36
16543	36
16544	36
16545	36
16546	36
16547	36
16548	36
16549	36
16550	36
16551	36
16552	36
16553	36
16554	36
16555	36
16556	36
16557	36
16558	36
16559	36
16560	36
16561	36
16562	36
16563	36
16564	36
16565	36
16566	36
16567	36
16568	36
16569	36
16570	36
16571	36
16572	36
16573	36
16574	36
16575	36
16576	36
16577	36
16578	36
16579	36
16580	36
16581	36
16582	36
16583	36
16584	36
16585	36
16586	36
16587	36
16588	36
16589	36
16590	36
16591	36
16592	36
16593	36
16594	36
16595	36
16596	36
16597	36
16598	36
16599	36
16600	36
16601	36
16602	36
16603	36
16604	36
16605	36
16606	36
16607	36
16608	36
16609	36
16610	36
16611	36
16612	36
16613	36
16614	36
16615	36
16616	36
16617	36
16618	36
16619	36
16620	36
16621	36
16622	36
16623	36
16624	36
16625	36
16626	36
16627	36
16628	36
16629	36
16630	36
16631	36
16632	36
16633	36
16634	36
16635	36
16636	36
16637	36
16638	36
16639	36
16640	36
16641	36
16642	36
16643	36
16644	36
16645	36
16646	36
16647	36
16648	36
16649	36
16650	36
16651	36
16652	36
16653	36
16654	36
16655	36
16656	36
16657	36
16658	36
16659	36
16660	36
16661	36
16662	36
16663	36
16664	36
16665	36
16666	36
16667	36
16668	36
16669	36
16670	36
16671	36
16672	36
16673	36
16674	36
16675	36
16676	36
16677	36
16678	36
16679	36
16680	36
16681	36
16682	36
16683	36
16684	36
16685	36
16686	36
16687	36
16688	36
16689	36
16690	36
16691	36
16692	36
16693	36
16694	36
16695	36
16696	36
16697	36
16698	36
16699	36
16700	36
16701	36
16702	36
16703	36
16704	36
16705	36
16706	36
16707	36
16708	36
16709	36
16710	36
16711	36
16712	36
16713	36
16714	36
16715	36
16716	36
16717	36
16718	36
16719	36
16720	36
16721	36
16722	36
16723	36
16724	36
16725	36
16726	36
16727	36
16728	36
16729	36
16730	36
16731	36
16732	36
16733	36
16734	36
16735	36
16736	36
16737	36
16738	36
16739	36
16740	36
16741	36
16742	36
16743	36
16744	36
16745	36
16746	36
16747	36
16748	36
16749	36
16750	36
16751	36
16752	36
16753	36
16754	36
16755	36
16756	36
16757	36
16758	36
16759	36
16760	36
16761	36
16762	36
16763	36
16764	36
16765	36
16766	36
16767	36
16768	36
16769	36
16770	36
16771	36
16772	36
16773	36
16774	36
16775	36
16776	36
16777	36
16778	36
16779	36
16780	36
16781	36
16782	36
16783	36
16784	36
16785	36
16786	36
16787	36
16788	36
16789	36
16790	36
16791	36
16792	36
16793	36
16794	36
16795	36
16796	36
16797	36
16798	36
16799	36
16800	36
16801	36
16802	36
16803	36
16804	36
16805	36
16806	36
16807	36
16808	36
16809	36
16810	36
16811	36
16812	36
16813	36
16814	36
16815	36
16816	36
16817	36
16818	36
16819	36
16820	36
16821	36
16822	36
16823	36
16824	36
16825	36
16826	36
16827	36
16828	36
16829	36
16830	36
16831	36
16832	36
16833	36
16834	36
16835	36
16836	36
16837	36
16838	36
16839	36
16840	36
16841	36
16842	36
16843	36
16844	36
16845	36
16846	36
16847	36
16848	36
16849	36
16850	36
16851	36
16852	36
16853	36
16854	36
16855	36
16856	36
16857	36
16858	36
16859	36
16860	36
16861	36
16862	36
16863	36
16864	36
16865	36
16866	36
16867	36
16868	36
16869	36
16870	36
16871	36
16872	36
16873	36
16874	36
16875	36
16876	36
16877	36
16878	36
16879	36
16880	36
16881	36
16882	36
16883	36
16884	36
16885	36
16886	36
16887	36
16888	36
16889	36
16890	36
16891	36
16892	36
16893	36
16894	36
16895	36
16896	36
16897	36
16898	36
16899	36
16900	36
16901	36
16902	36
16903	36
16904	36
16905	36
16906	36
16907	36
16908	36
16909	36
16910	36
16911	36
16912	36
16913	36
16914	36
16915	36
16916	36
16917	36
16918	36
16919	36
16920	36
16921	36
16922	36
16923	36
16924	36
16925	36
16926	36
16927	36
16928	36
16929	36
16930	36
16931	36
16932	36
16933	36
16934	36
16935	36
16936	36
16937	36
16938	36
16939	36
16940	36
16941	36
16942	36
16943	36
16944	36
16945	36
16946	36
16947	36
16948	36
16949	36
16950	36
16951	36
16952	36
16953	36
16954	36
16955	36
16956	36
16957	36
16958	36
16959	36
16960	36
16961	36
16962	36
16963	36
16964	36
16965	36
16966	36
16967	36
16968	36
16969	36
16970	36
16971	36
16972	36
16973	36
16974	36
16975	36
16976	36
16977	36
16978	36
16979	36
16980	36
16981	36
16982	36
16983	36
16984	36
16985	36
16986	36
16987	36
16988	36
16989	36
16990	36
16991	36
16992	36
16993	36
16994	36
16995	36
16996	36
16997	36
16998	36
16999	36
17000	36
17001	36
17002	36
17003	36
17004	36
17005	36
17006	36
17007	36
17008	36
17009	36
17010	36
17011	36
17012	36
17013	36
17014	36
17015	36
17016	36
17017	36
17018	36
17019	36
17020	36
17021	36
17022	36
17023	36
17024	36
17025	36
17026	36
17027	36
17028	36
17029	36
17030	36
17031	36
17032	36
17033	36
17034	36
17035	36
17036	36
17037	36
17038	36
17039	36
17040	36
17041	36
17042	36
17043	36
17044	36
17045	36
17046	36
17047	36
17048	36
17049	36
17050	36
17051	36
17052	36
17053	36
17054	36
17055	36
17056	36
17057	36
17058	36
17059	36
17060	36
17061	36
17062	36
17063	36
17064	36
17065	36
17066	36
17067	36
17068	36
17069	36
17070	36
17071	36
17072	36
17073	36
17074	36
17075	36
17076	36
17077	36
17078	36
17079	36
17080	36
17081	36
17082	36
17083	36
17084	36
17085	36
17086	36
17087	36
17088	36
17089	36
17090	36
17091	36
17092	36
17093	36
17094	36
17095	36
17096	36
17097	36
17098	36
17099	36
17100	36
17101	36
17102	36
17103	36
17104	36
17105	36
17106	36
17107	36
17108	36
17109	36
17110	36
17111	36
17112	36
17113	36
17114	36
17115	36
17116	36
17117	36
17118	36
17119	36
17120	36
17121	36
17122	36
17123	36
17124	36
17125	36
17126	36
17127	36
17128	36
17129	36
17130	36
17131	36
17132	36
17133	36
17134	36
17135	36
17136	36
17137	36
17138	36
17139	36
17140	36
17141	36
17142	36
17143	36
17144	36
17145	36
17146	36
17147	36
17148	36
17149	36
17150	36
17151	36
17152	36
17153	36
17154	36
17155	36
17156	36
17157	36
17158	36
17159	36
17160	36
17161	36
17162	36
17163	36
17164	36
17165	36
17166	36
17167	36
17168	36
17169	36
17170	36
17171	36
17172	36
17173	36
17174	36
17175	36
17176	36
17177	36
17178	36
17179	36
17180	36
17181	36
17182	36
17183	36
17184	36
17185	36
17186	36
17187	36
17188	36
17189	36
17190	36
17191	36
17192	36
17193	36
17194	36
17195	36
17196	36
17197	36
17198	36
17199	36
17200	36
17201	36
17202	36
17203	36
17204	36
17205	36
17206	36
17207	36
17208	36
17209	36
17210	36
17211	36
17212	36
17213	36
17214	36
17215	36
17216	36
17217	36
17218	36
17219	36
17220	36
17221	36
17222	36
17223	36
17224	36
17225	36
17226	36
17227	36
17228	36
17229	36
17230	36
17231	36
17232	36
17233	36
17234	36
17235	36
17236	36
17237	36
17238	36
17239	36
17240	36
17241	36
17242	36
17243	36
17244	36
17245	36
17246	36
17247	36
17248	36
17249	36
17250	36
17251	36
17252	36
17253	36
17254	36
17255	36
17256	36
17257	36
17258	36
17259	36
17260	36
17261	36
17262	36
17263	36
17264	36
17265	36
17266	36
17267	36
17268	36
17269	36
17270	36
17271	36
17272	36
17273	36
17274	36
17275	36
17276	36
17277	36
17278	36
17279	36
17280	36
17281	36
17282	36
17283	36
17284	36
17285	36
17286	36
17287	36
17288	36
17289	36
17290	36
17291	36
17292	36
17293	36
17294	36
17295	36
17296	36
17297	36
17298	36
17299	36
17300	36
17301	36
17302	36
17303	36
17304	36
17305	36
17306	36
17307	36
17308	36
17309	36
17310	36
17311	36
17312	36
17313	36
17314	36
17315	36
17316	36
17317	36
17318	36
17319	36
17320	36
17321	36
17322	36
17323	36
17324	36
17325	36
17326	36
17327	36
17328	36
17329	36
17330	36
17331	36
17332	36
17333	36
17334	36
17335	36
17336	36
17337	36
17338	36
17339	36
17340	36
17341	36
17342	36
17343	36
17344	36
17345	36
17346	36
17347	36
17348	36
17349	36
17350	36
17351	36
17352	36
17353	36
17354	36
17355	36
17356	36
17357	36
17358	36
17359	36
17360	36
17361	36
17362	36
17363	36
17364	36
17365	36
17366	36
17367	36
17368	36
17369	36
17370	36
17371	36
17372	36
17373	36
17374	36
17375	36
17376	36
17377	36
17378	36
17379	36
17380	36
17381	36
17382	36
17383	36
17384	36
17385	36
17386	36
17387	36
17388	36
17389	36
17390	36
17391	36
17392	36
17393	36
17394	36
17395	36
17396	36
17397	36
17398	36
17399	36
17400	36
17401	36
17402	36
17403	36
17404	36
17405	36
17406	36
17407	36
17408	36
17409	36
17410	36
17411	36
17412	36
17413	36
17414	36
17415	36
17416	36
17417	36
17418	36
17419	36
17420	36
17421	36
17422	36
17423	36
17424	36
17425	36
17426	36
17427	36
17428	36
17429	36
17430	36
17431	36
17432	36
17433	36
17434	36
17435	36
17436	36
17437	36
17438	36
17439	36
17440	36
17441	36
17442	36
17443	36
17444	36
17445	36
17446	36
17447	36
17448	36
17449	36
17450	36
17451	36
17452	36
17453	36
17454	36
17455	36
17456	36
17457	36
17458	36
17459	36
17460	36
17461	36
17462	36
17463	36
17464	36
17465	36
17466	36
17467	36
17468	36
17469	36
17470	36
17471	36
17472	36
17473	36
17474	36
17475	36
17476	36
17477	36
17478	36
17479	36
17480	36
17481	36
17482	36
17483	36
17484	36
17485	36
17486	36
17487	36
17488	36
17489	36
17490	36
17491	36
17492	36
17493	36
17494	36
17495	36
17496	36
17497	36
17498	36
17499	36
17500	36
17501	36
17502	36
17503	36
17504	36
17505	36
17506	36
17507	36
17508	36
17509	36
17510	36
17511	36
17512	36
17513	36
17514	36
17515	36
17516	36
17517	36
17518	36
17519	36
17520	36
17521	36
17522	36
17523	36
17524	36
17525	36
17526	36
17527	36
17528	36
17529	36
17530	36
17531	36
17532	36
17533	36
17534	36
17535	36
17536	36
17537	36
17538	36
17539	36
17540	36
17541	36
17542	36
17543	36
17544	36
17545	36
17546	36
17547	36
17548	36
17549	36
17550	36
17551	36
17552	36
17553	36
17554	36
17555	36
17556	36
17557	36
17558	36
17559	36
17560	36
17561	36
17562	36
17563	36
17564	36
17565	36
17566	36
17567	36
17568	36
17569	36
17570	36
17571	36
17572	36
17573	36
17574	36
17575	36
17576	36
17577	36
17578	36
17579	36
17580	36
17581	36
17582	36
17583	36
17584	36
17585	36
17586	36
17587	36
17588	36
17589	36
17590	36
17591	36
17592	36
17593	36
17594	36
17595	36
17596	36
17597	36
17598	36
17599	36
17600	36
17601	36
17602	36
17603	36
17604	36
17605	36
17606	36
17607	36
17608	36
17609	36
17610	36
17611	36
17612	36
17613	36
17614	36
17615	36
17616	36
17617	36
17618	36
17619	36
17620	36
17621	36
17622	36
17623	36
17624	36
17625	36
17626	36
17627	36
17628	36
17629	36
17630	36
17631	36
17632	36
17633	36
17634	36
17635	36
17636	36
17637	36
17638	36
17639	36
17640	36
17641	36
17642	36
17643	36
17644	36
17645	36
17646	36
17647	36
17648	36
17649	36
17650	36
17651	36
17652	36
17653	36
17654	36
17655	36
17656	36
17657	36
17658	36
17659	36
17660	36
17661	36
17662	36
17663	36
17664	36
17665	36
17666	36
17667	36
17668	36
17669	36
17670	36
17671	36
17672	36
17673	36
17674	36
17675	36
17676	36
17677	36
17678	36
17679	36
17680	36
17681	36
17682	36
17683	36
17684	36
17685	36
17686	36
17687	36
17688	36
17689	36
17690	36
17691	36
17692	36
17693	36
17694	36
17695	36
17696	36
17697	36
17698	36
17699	36
17700	36
17701	36
17702	36
17703	36
17704	36
17705	36
17706	36
17707	36
17708	36
17709	36
17710	36
17711	36
17712	36
17713	36
17714	36
17715	36
17716	36
17717	36
17718	36
17719	36
17720	36
17721	36
17722	36
17723	36
17724	36
17725	36
17726	36
17727	36
17728	36
17729	36
17730	36
17731	36
17732	36
17733	36
17734	36
17735	36
17736	36
17737	36
17738	36
17739	36
17740	36
17741	36
17742	36
17743	36
17744	36
17745	36
17746	36
17747	36
17748	36
17749	36
17750	36
17751	36
17752	36
17753	36
17754	36
17755	36
17756	36
17757	36
17758	36
17759	36
17760	36
17761	36
17762	36
17763	36
17764	36
17765	36
17766	36
17767	36
17768	36
17769	36
17770	36
17771	36
17772	36
17773	36
17774	36
17775	36
17776	36
17777	36
17778	36
17779	36
17780	36
17781	36
17782	36
17783	36
17784	36
17785	36
17786	36
17787	36
17788	36
17789	36
17790	36
17791	36
17792	36
17793	36
17794	36
17795	36
17796	36
17797	36
17798	36
17799	36
17800	36
17801	36
17802	36
17803	36
17804	36
17805	36
17806	36
17807	36
17808	36
17809	36
17810	36
17811	36
17812	36
17813	36
17814	36
17815	36
17816	36
17817	36
17818	36
17819	36
17820	36
17821	36
17822	36
17823	36
17824	36
17825	36
17826	36
17827	36
17828	36
17829	36
17830	36
17831	36
17832	36
17833	36
17834	36
17835	36
17836	36
17837	36
17838	36
17839	36
17840	36
17841	36
17842	36
17843	36
17844	36
17845	36
17846	36
17847	36
17848	36
17849	36
17850	36
17851	36
17852	36
17853	36
17854	36
17855	36
17856	36
17857	36
17858	36
17859	36
17860	36
17861	36
17862	36
17863	36
17864	36
17865	36
17866	36
17867	36
17868	36
17869	36
17870	36
17871	36
17872	36
17873	36
17874	36
17875	36
17876	36
17877	36
17878	36
17879	36
17880	36
17881	36
17882	36
17883	36
17884	36
17885	36
17886	36
17887	36
17888	36
17889	36
17890	36
17891	36
17892	36
17893	36
17894	36
17895	36
17896	36
17897	36
17898	36
17899	36
17900	36
17901	36
17902	36
17903	36
17904	36
17905	36
17906	36
17907	36
17908	36
17909	36
17910	36
17911	36
17912	36
17913	36
17914	36
17915	36
17916	36
17917	36
17918	36
17919	36
17920	36
17921	36
17922	36
17923	36
17924	36
17925	36
17926	36
17927	36
17928	36
17929	36
17930	36
17931	36
17932	36
17933	36
17934	36
17935	36
17936	36
17937	36
17938	36
17939	36
17940	36
17941	36
17942	36
17943	36
17944	36
17945	36
17946	36
17947	36
17948	36
17949	36
17950	36
17951	36
17952	36
17953	36
17954	36
17955	36
17956	36
17957	36
17958	36
17959	36
17960	36
17961	36
17962	36
17963	36
17964	36
17965	36
17966	36
17967	36
17968	36
17969	36
17970	36
17971	36
17972	36
17973	36
17974	36
17975	36
17976	36
17977	36
17978	36
17979	36
17980	36
17981	36
17982	36
17983	36
17984	36
17985	36
17986	36
17987	36
17988	36
17989	36
17990	36
17991	36
17992	36
17993	36
17994	36
17995	36
17996	36
17997	36
17998	36
17999	36
18000	36

==> data/with_restart/COMB/lwhmo-c.1-grdy.tsv <==
1	0
2	0
3	1
4	1
5	1
6	1
7	2
8	2
9	2
10	2
11	3
12	3
13	4
14	4
15	4
16	4
17	4
18	4
19	4
20	4
21	4
22	4
23	4
24	4
25	4
26	4
27	4
28	4
29	4
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	4
59	4
60	4
61	4
62	4
63	4
64	4
65	5
66	5
67	5
68	5
69	5
70	5
71	5
72	5
73	5
74	5
75	5
76	5
77	5
78	5
79	5
80	5
81	5
82	5
83	5
84	5
85	5
86	6
87	6
88	7
89	7
90	7
91	7
92	7
93	7
94	7
95	7
96	7
97	7
98	9
99	9
100	9
101	9
102	9
103	9
104	9
105	9
106	9
107	9
108	9
109	9
110	9
111	9
112	9
113	9
114	9
115	9
116	9
117	9
118	9
119	9
120	9
121	9
122	9
123	9
124	9
125	9
126	9
127	9
128	9
129	9
130	9
131	9
132	9
133	9
134	9
135	9
136	9
137	9
138	9
139	9
140	9
141	9
142	9
143	9
144	9
145	9
146	9
147	9
148	9
149	9
150	9
151	9
152	9
153	9
154	9
155	9
156	9
157	9
158	9
159	9
160	9
161	9
162	9
163	9
164	9
165	9
166	9
167	9
168	9
169	9
170	9
171	9
172	9
173	9
174	9
175	9
176	9
177	9
178	9
179	9
180	9
181	10
182	10
183	10
184	10
185	10
186	10
187	10
188	10
189	10
190	10
191	10
192	10
193	10
194	10
195	10
196	10
197	10
198	10
199	10
200	10
201	10
202	10
203	10
204	10
205	10
206	10
207	10
208	10
209	10
210	10
211	10
212	10
213	10
214	10
215	10
216	10
217	10
218	10
219	10
220	10
221	10
222	10
223	10
224	10
225	10
226	10
227	10
228	10
229	10
230	11
231	11
232	11
233	11
234	11
235	11
236	11
237	11
238	11
239	11
240	11
241	11
242	11
243	11
244	11
245	11
246	11
247	11
248	11
249	11
250	11
251	11
252	11
253	11
254	11
255	11
256	11
257	11
258	11
259	11
260	11
261	11
262	11
263	11
264	11
265	11
266	11
267	11
268	11
269	11
270	11
271	11
272	11
273	11
274	11
275	11
276	11
277	11
278	11
279	11
280	11
281	11
282	11
283	11
284	11
285	11
286	11
287	11
288	11
289	12
290	12
291	12
292	12
293	12
294	12
295	12
296	12
297	12
298	12
299	12
300	12
301	12
302	12
303	12
304	12
305	12
306	12
307	12
308	12
309	12
310	12
311	12
312	12
313	12
314	12
315	12
316	12
317	12
318	12
319	12
320	12
321	12
322	12
323	12
324	12
325	12
326	12
327	12
328	12
329	12
330	12
331	12
332	12
333	12
334	12
335	12
336	12
337	12
338	12
339	12
340	12
341	12
342	12
343	12
344	12
345	12
346	12
347	12
348	12
349	12
350	12
351	12
352	12
353	12
354	12
355	12
356	12
357	12
358	12
359	12
360	12
361	12
362	12
363	12
364	12
365	12
366	12
367	12
368	12
369	12
370	12
371	12
372	12
373	12
374	12
375	12
376	12
377	12
378	12
379	12
380	12
381	12
382	12
383	12
384	12
385	12
386	12
387	12
388	12
389	12
390	12
391	12
392	12
393	12
394	12
395	12
396	12
397	12
398	12
399	12
400	12
401	12
402	12
403	12
404	12
405	12
406	12
407	12
408	12
409	12
410	12
411	12
412	12
413	12
414	12
415	12
416	12
417	13
418	13
419	13
420	13
421	13
422	13
423	13
424	13
425	13
426	13
427	13
428	13
429	13
430	13
431	13
432	13
433	13
434	13
435	13
436	13
437	13
438	13
439	13
440	13
441	13
442	13
443	13
444	13
445	13
446	13
447	13
448	13
449	13
450	13
451	13
452	13
453	13
454	13
455	13
456	13
457	13
458	13
459	13
460	13
461	13
462	13
463	13
464	13
465	13
466	13
467	13
468	13
469	13
470	13
471	13
472	13
473	13
474	13
475	13
476	13
477	13
478	13
479	13
480	13
481	13
482	13
483	13
484	13
485	13
486	13
487	13
488	13
489	13
490	13
491	13
492	13
493	13
494	13
495	13
496	13
497	13
498	13
499	13
500	13
501	13
502	13
503	13
504	13
505	13
506	13
507	13
508	13
509	13
510	14
511	14
512	14
513	14
514	14
515	14
516	14
517	14
518	14
519	14
520	14
521	14
522	14
523	14
524	14
525	14
526	14
527	14
528	14
529	14
530	14
531	14
532	14
533	14
534	14
535	14
536	14
537	14
538	14
539	14
540	14
541	14
542	14
543	14
544	14
545	14
546	14
547	14
548	14
549	14
550	14
551	14
552	14
553	14
554	14
555	14
556	14
557	14
558	14
559	14
560	14
561	14
562	14
563	14
564	14
565	14
566	14
567	14
568	14
569	14
570	14
571	14
572	14
573	14
574	14
575	14
576	14
577	14
578	14
579	14
580	14
581	14
582	14
583	14
584	14
585	14
586	14
587	14
588	14
589	14
590	14
591	14
592	14
593	14
594	14
595	14
596	14
597	14
598	14
599	14
600	15
601	15
602	15
603	15
604	15
605	15
606	15
607	15
608	15
609	15
610	15
611	15
612	15
613	15
614	15
615	15
616	15
617	16
618	16
619	16
620	16
621	16
622	16
623	16
624	16
625	16
626	16
627	16
628	16
629	16
630	16
631	16
632	16
633	16
634	16
635	16
636	16
637	16
638	16
639	16
640	16
641	16
642	16
643	16
644	16
645	16
646	16
647	16
648	16
649	16
650	16
651	16
652	16
653	16
654	16
655	16
656	16
657	16
658	16
659	16
660	16
661	16
662	16
663	16
664	16
665	16
666	16
667	16
668	16
669	16
670	16
671	16
672	16
673	16
674	16
675	16
676	16
677	16
678	16
679	16
680	16
681	16
682	16
683	16
684	16
685	16
686	16
687	16
688	16
689	16
690	16
691	16
692	16
693	16
694	16
695	16
696	16
697	16
698	16
699	16
700	16
701	16
702	16
703	16
704	16
705	16
706	16
707	16
708	16
709	16
710	17
711	17
712	17
713	17
714	17
715	17
716	17
717	17
718	17
719	17
720	17
721	17
722	17
723	17
724	17
725	17
726	17
727	17
728	17
729	17
730	17
731	17
732	17
733	17
734	17
735	17
736	17
737	17
738	17
739	17
740	17
741	17
742	18
743	18
744	18
745	18
746	18
747	18
748	18
749	18
750	18
751	18
752	18
753	18
754	19
755	19
756	19
757	19
758	19
759	19
760	19
761	19
762	19
763	19
764	19
765	19
766	19
767	19
768	19
769	19
770	19
771	19
772	19
773	19
774	19
775	19
776	19
777	19
778	19
779	19
780	19
781	19
782	19
783	19
784	19
785	19
786	19
787	19
788	19
789	19
790	19
791	19
792	19
793	19
794	19
795	19
796	19
797	19
798	19
799	19
800	19
801	19
802	19
803	19
804	19
805	19
806	19
807	19
808	19
809	19
810	19
811	19
812	19
813	19
814	19
815	19
816	19
817	19
818	19
819	19
820	19
821	19
822	19
823	19
824	19
825	19
826	19
827	19
828	19
829	19
830	19
831	19
832	19
833	19
834	19
835	19
836	19
837	19
838	19
839	19
840	19
841	19
842	19
843	19
844	19
845	19
846	19
847	19
848	19
849	19
850	19
851	19
852	19
853	19
854	19
855	19
856	19
857	19
858	19
859	19
860	19
861	19
862	19
863	19
864	19
865	19
866	19
867	19
868	19
869	19
870	19
871	19
872	19
873	19
874	19
875	19
876	19
877	19
878	19
879	19
880	19
881	19
882	19
883	19
884	19
885	19
886	19
887	19
888	19
889	19
890	19
891	19
892	19
893	19
894	19
895	19
896	19
897	19
898	19
899	19
900	19
901	19
902	19
903	19
904	19
905	19
906	19
907	20
908	20
909	20
910	20
911	20
912	20
913	20
914	20
915	20
916	20
917	20
918	20
919	20
920	20
921	20
922	20
923	20
924	20
925	20
926	20
927	20
928	20
929	20
930	20
931	20
932	20
933	20
934	20
935	20
936	20
937	20
938	20
939	20
940	20
941	20
942	20
943	20
944	20
945	20
946	20
947	20
948	20
949	20
950	21
951	21
952	21
953	21
954	21
955	21
956	21
957	21
958	22
959	22
960	22
961	22
962	22
963	22
964	22
965	22
966	22
967	22
968	22
969	22
970	22
971	22
972	22
973	22
974	22
975	22
976	22
977	22
978	22
979	22
980	22
981	22
982	22
983	22
984	22
985	22
986	22
987	22
988	22
989	22
990	22
991	22
992	22
993	22
994	22
995	22
996	22
997	22
998	22
999	22
1000	22
1001	22
1002	22
1003	22
1004	22
1005	22
1006	22
1007	22
1008	22
1009	22
1010	22
1011	22
1012	22
1013	22
1014	22
1015	23
1016	23
1017	23
1018	23
1019	23
1020	23
1021	23
1022	23
1023	23
1024	23
1025	23
1026	23
1027	23
1028	23
1029	23
1030	23
1031	23
1032	23
1033	23
1034	23
1035	23
1036	23
1037	23
1038	23
1039	23
1040	23
1041	23
1042	23
1043	23
1044	23
1045	23
1046	23
1047	23
1048	23
1049	23
1050	23
1051	23
1052	23
1053	23
1054	23
1055	23
1056	23
1057	23
1058	23
1059	23
1060	23
1061	23
1062	23
1063	23
1064	23
1065	23
1066	23
1067	23
1068	23
1069	23
1070	23
1071	23
1072	23
1073	23
1074	23
1075	23
1076	23
1077	23
1078	23
1079	23
1080	23
1081	23
1082	23
1083	23
1084	23
1085	23
1086	23
1087	23
1088	23
1089	23
1090	23
1091	23
1092	23
1093	23
1094	23
1095	23
1096	23
1097	23
1098	23
1099	23
1100	23
1101	23
1102	23
1103	23
1104	23
1105	23
1106	23
1107	23
1108	23
1109	23
1110	23
1111	23
1112	23
1113	23
1114	23
1115	23
1116	23
1117	23
1118	23
1119	23
1120	23
1121	23
1122	23
1123	23
1124	23
1125	23
1126	23
1127	23
1128	23
1129	23
1130	23
1131	23
1132	23
1133	23
1134	23
1135	23
1136	23
1137	23
1138	23
1139	23
1140	23
1141	23
1142	23
1143	23
1144	23
1145	23
1146	23
1147	23
1148	23
1149	23
1150	23
1151	23
1152	23
1153	23
1154	23
1155	23
1156	23
1157	23
1158	23
1159	23
1160	23
1161	23
1162	23
1163	23
1164	23
1165	23
1166	23
1167	23
1168	23
1169	23
1170	23
1171	23
1172	23
1173	23
1174	23
1175	23
1176	23
1177	23
1178	23
1179	23
1180	23
1181	23
1182	23
1183	23
1184	23
1185	23
1186	23
1187	23
1188	23
1189	23
1190	23
1191	23
1192	23
1193	23
1194	23
1195	23
1196	23
1197	23
1198	23
1199	23
1200	23
1201	23
1202	23
1203	23
1204	23
1205	23
1206	23
1207	23
1208	23
1209	23
1210	23
1211	23
1212	23
1213	23
1214	23
1215	23
1216	23
1217	23
1218	23
1219	23
1220	23
1221	23
1222	23
1223	23
1224	23
1225	23
1226	23
1227	23
1228	23
1229	23
1230	23
1231	23
1232	23
1233	23
1234	23
1235	23
1236	23
1237	23
1238	23
1239	23
1240	23
1241	23
1242	23
1243	23
1244	23
1245	23
1246	23
1247	23
1248	23
1249	23
1250	23
1251	23
1252	23
1253	23
1254	23
1255	23
1256	23
1257	23
1258	23
1259	23
1260	23
1261	23
1262	23
1263	23
1264	23
1265	23
1266	23
1267	23
1268	23
1269	23
1270	23
1271	23
1272	23
1273	23
1274	23
1275	23
1276	23
1277	23
1278	23
1279	23
1280	23
1281	23
1282	23
1283	23
1284	23
1285	23
1286	23
1287	23
1288	23
1289	23
1290	23
1291	23
1292	23
1293	23
1294	23
1295	23
1296	23
1297	23
1298	23
1299	23
1300	23
1301	23
1302	23
1303	23
1304	23
1305	23
1306	23
1307	23
1308	23
1309	23
1310	23
1311	23
1312	23
1313	23
1314	23
1315	23
1316	23
1317	23
1318	23
1319	23
1320	23
1321	23
1322	23
1323	23
1324	23
1325	23
1326	23
1327	23
1328	23
1329	23
1330	23
1331	23
1332	23
1333	23
1334	23
1335	23
1336	23
1337	23
1338	23
1339	23
1340	23
1341	23
1342	23
1343	23
1344	23
1345	23
1346	23
1347	23
1348	23
1349	23
1350	23
1351	23
1352	23
1353	23
1354	23
1355	23
1356	23
1357	23
1358	23
1359	23
1360	23
1361	23
1362	23
1363	23
1364	23
1365	23
1366	23
1367	23
1368	23
1369	23
1370	23
1371	23
1372	23
1373	23
1374	23
1375	23
1376	23
1377	23
1378	23
1379	23
1380	23
1381	23
1382	23
1383	23
1384	23
1385	23
1386	23
1387	23
1388	23
1389	23
1390	23
1391	23
1392	23
1393	23
1394	23
1395	23
1396	23
1397	23
1398	23
1399	23
1400	23
1401	23
1402	23
1403	23
1404	23
1405	23
1406	23
1407	23
1408	23
1409	23
1410	23
1411	23
1412	23
1413	23
1414	23
1415	23
1416	23
1417	23
1418	23
1419	23
1420	23
1421	23
1422	23
1423	23
1424	23
1425	23
1426	23
1427	23
1428	23
1429	23
1430	23
1431	23
1432	23
1433	23
1434	23
1435	23
1436	23
1437	23
1438	23
1439	23
1440	23
1441	23
1442	23
1443	23
1444	23
1445	23
1446	23
1447	23
1448	23
1449	23
1450	23
1451	23
1452	23
1453	23
1454	23
1455	23
1456	23
1457	23
1458	23
1459	23
1460	23
1461	23
1462	23
1463	23
1464	23
1465	23
1466	23
1467	23
1468	23
1469	24
1470	24
1471	24
1472	24
1473	24
1474	24
1475	24
1476	24
1477	24
1478	24
1479	24
1480	24
1481	24
1482	24
1483	24
1484	24
1485	24
1486	24
1487	24
1488	24
1489	24
1490	24
1491	24
1492	24
1493	24
1494	24
1495	24
1496	24
1497	24
1498	24
1499	24
1500	24
1501	24
1502	24
1503	24
1504	24
1505	24
1506	24
1507	24
1508	24
1509	24
1510	24
1511	24
1512	24
1513	24
1514	24
1515	24
1516	24
1517	24
1518	24
1519	24
1520	24
1521	24
1522	24
1523	24
1524	24
1525	24
1526	24
1527	24
1528	24
1529	24
1530	24
1531	24
1532	24
1533	24
1534	24
1535	24
1536	24
1537	24
1538	24
1539	24
1540	24
1541	24
1542	24
1543	24
1544	24
1545	24
1546	24
1547	24
1548	24
1549	24
1550	24
1551	24
1552	24
1553	24
1554	24
1555	24
1556	24
1557	24
1558	24
1559	24
1560	24
1561	24
1562	24
1563	24
1564	24
1565	24
1566	24
1567	24
1568	24
1569	24
1570	24
1571	24
1572	24
1573	24
1574	24
1575	24
1576	24
1577	24
1578	24
1579	24
1580	24
1581	24
1582	24
1583	24
1584	24
1585	24
1586	24
1587	24
1588	24
1589	24
1590	24
1591	24
1592	24
1593	24
1594	24
1595	24
1596	24
1597	24
1598	24
1599	24
1600	24
1601	24
1602	24
1603	24
1604	24
1605	24
1606	24
1607	24
1608	24
1609	24
1610	24
1611	24
1612	24
1613	24
1614	24
1615	24
1616	24
1617	24
1618	24
1619	24
1620	24
1621	24
1622	24
1623	24
1624	24
1625	24
1626	24
1627	24
1628	24
1629	24
1630	24
1631	24
1632	24
1633	24
1634	24
1635	24
1636	24
1637	24
1638	24
1639	24
1640	24
1641	24
1642	24
1643	24
1644	24
1645	24
1646	24
1647	24
1648	24
1649	24
1650	24
1651	24
1652	24
1653	24
1654	24
1655	24
1656	24
1657	24
1658	24
1659	24
1660	24
1661	24
1662	24
1663	24
1664	24
1665	24
1666	24
1667	24
1668	24
1669	24
1670	24
1671	24
1672	24
1673	24
1674	24
1675	24
1676	24
1677	24
1678	24
1679	24
1680	24
1681	24
1682	24
1683	24
1684	24
1685	24
1686	24
1687	24
1688	24
1689	24
1690	24
1691	24
1692	24
1693	24
1694	24
1695	24
1696	24
1697	24
1698	24
1699	24
1700	24
1701	24
1702	24
1703	24
1704	24
1705	24
1706	24
1707	24
1708	24
1709	24
1710	24
1711	24
1712	24
1713	24
1714	24
1715	24
1716	24
1717	25
1718	25
1719	25
1720	25
1721	25
1722	25
1723	25
1724	25
1725	25
1726	25
1727	25
1728	25
1729	25
1730	25
1731	25
1732	25
1733	25
1734	25
1735	25
1736	25
1737	25
1738	25
1739	25
1740	25
1741	25
1742	25
1743	25
1744	25
1745	26
1746	26
1747	26
1748	26
1749	26
1750	26
1751	26
1752	26
1753	26
1754	26
1755	26
1756	26
1757	26
1758	26
1759	26
1760	26
1761	26
1762	26
1763	26
1764	26
1765	26
1766	26
1767	26
1768	26
1769	26
1770	26
1771	26
1772	26
1773	26
1774	26
1775	26
1776	26
1777	26
1778	26
1779	26
1780	26
1781	26
1782	26
1783	26
1784	26
1785	26
1786	26
1787	26
1788	26
1789	26
1790	26
1791	26
1792	26
1793	26
1794	26
1795	26
1796	26
1797	26
1798	26
1799	26
1800	26
1801	26
1802	26
1803	26
1804	26
1805	26
1806	26
1807	26
1808	26
1809	26
1810	26
1811	26
1812	26
1813	26
1814	26
1815	26
1816	26
1817	26
1818	26
1819	26
1820	26
1821	26
1822	26
1823	26
1824	26
1825	26
1826	26
1827	26
1828	26
1829	26
1830	26
1831	26
1832	26
1833	26
1834	26
1835	26
1836	26
1837	26
1838	26
1839	26
1840	26
1841	26
1842	26
1843	26
1844	26
1845	26
1846	26
1847	26
1848	26
1849	26
1850	26
1851	26
1852	26
1853	26
1854	26
1855	26
1856	26
1857	26
1858	26
1859	26
1860	26
1861	26
1862	26
1863	26
1864	26
1865	26
1866	26
1867	26
1868	26
1869	26
1870	26
1871	26
1872	26
1873	26
1874	26
1875	26
1876	26
1877	26
1878	26
1879	26
1880	26
1881	26
1882	26
1883	26
1884	26
1885	26
1886	26
1887	26
1888	26
1889	26
1890	26
1891	26
1892	26
1893	26
1894	26
1895	26
1896	26
1897	26
1898	26
1899	26
1900	26
1901	26
1902	26
1903	26
1904	26
1905	26
1906	26
1907	26
1908	26
1909	26
1910	26
1911	26
1912	26
1913	26
1914	26
1915	26
1916	26
1917	26
1918	26
1919	26
1920	26
1921	26
1922	26
1923	26
1924	26
1925	26
1926	26
1927	26
1928	26
1929	26
1930	26
1931	26
1932	26
1933	26
1934	26
1935	26
1936	26
1937	26
1938	26
1939	26
1940	26
1941	26
1942	26
1943	26
1944	26
1945	26
1946	26
1947	26
1948	26
1949	26
1950	26
1951	26
1952	26
1953	26
1954	26
1955	26
1956	26
1957	26
1958	26
1959	26
1960	26
1961	26
1962	26
1963	26
1964	26
1965	26
1966	26
1967	26
1968	26
1969	26
1970	26
1971	26
1972	26
1973	26
1974	26
1975	26
1976	26
1977	26
1978	26
1979	26
1980	26
1981	26
1982	26
1983	26
1984	26
1985	26
1986	26
1987	26
1988	26
1989	26
1990	26
1991	26
1992	26
1993	26
1994	26
1995	26
1996	26
1997	26
1998	26
1999	26
2000	26
2001	26
2002	26
2003	26
2004	26
2005	26
2006	26
2007	26
2008	26
2009	26
2010	26
2011	26
2012	26
2013	26
2014	26
2015	26
2016	26
2017	26
2018	26
2019	26
2020	26
2021	26
2022	26
2023	26
2024	26
2025	26
2026	26
2027	26
2028	26
2029	26
2030	26
2031	26
2032	26
2033	26
2034	26
2035	26
2036	26
2037	26
2038	26
2039	26
2040	26
2041	26
2042	26
2043	26
2044	26
2045	26
2046	26
2047	26
2048	26
2049	26
2050	26
2051	26
2052	26
2053	26
2054	26
2055	26
2056	26
2057	26
2058	26
2059	26
2060	26
2061	26
2062	26
2063	26
2064	26
2065	26
2066	26
2067	26
2068	26
2069	26
2070	26
2071	26
2072	26
2073	26
2074	26
2075	26
2076	26
2077	26
2078	26
2079	26
2080	26
2081	26
2082	26
2083	26
2084	26
2085	26
2086	26
2087	26
2088	26
2089	26
2090	26
2091	26
2092	26
2093	26
2094	26
2095	26
2096	26
2097	26
2098	26
2099	26
2100	26
2101	26
2102	26
2103	26
2104	26
2105	26
2106	26
2107	26
2108	26
2109	26
2110	26
2111	26
2112	26
2113	26
2114	26
2115	26
2116	26
2117	26
2118	26
2119	26
2120	26
2121	26
2122	26
2123	26
2124	26
2125	26
2126	26
2127	26
2128	26
2129	26
2130	26
2131	26
2132	26
2133	26
2134	26
2135	26
2136	26
2137	26
2138	26
2139	26
2140	26
2141	26
2142	26
2143	26
2144	26
2145	26
2146	26
2147	26
2148	26
2149	26
2150	26
2151	26
2152	26
2153	26
2154	26
2155	26
2156	26
2157	26
2158	26
2159	26
2160	26
2161	26
2162	26
2163	26
2164	26
2165	26
2166	26
2167	26
2168	26
2169	26
2170	26
2171	26
2172	26
2173	26
2174	26
2175	26
2176	26
2177	26
2178	26
2179	26
2180	26
2181	26
2182	26
2183	26
2184	26
2185	26
2186	26
2187	26
2188	26
2189	26
2190	26
2191	26
2192	26
2193	26
2194	26
2195	26
2196	26
2197	26
2198	26
2199	26
2200	26
2201	26
2202	26
2203	26
2204	26
2205	26
2206	26
2207	26
2208	26
2209	26
2210	26
2211	26
2212	26
2213	26
2214	26
2215	26
2216	26
2217	26
2218	26
2219	26
2220	26
2221	26
2222	26
2223	26
2224	26
2225	26
2226	26
2227	26
2228	26
2229	26
2230	26
2231	26
2232	26
2233	26
2234	26
2235	26
2236	26
2237	26
2238	26
2239	26
2240	26
2241	26
2242	26
2243	26
2244	26
2245	26
2246	26
2247	26
2248	26
2249	26
2250	26
2251	26
2252	26
2253	26
2254	26
2255	26
2256	26
2257	26
2258	26
2259	26
2260	26
2261	26
2262	26
2263	26
2264	26
2265	26
2266	26
2267	26
2268	26
2269	26
2270	26
2271	26
2272	26
2273	26
2274	26
2275	26
2276	26
2277	26
2278	26
2279	26
2280	26
2281	26
2282	26
2283	26
2284	26
2285	26
2286	26
2287	26
2288	26
2289	26
2290	26
2291	26
2292	26
2293	26
2294	26
2295	26
2296	26
2297	26
2298	26
2299	26
2300	26
2301	26
2302	26
2303	26
2304	26
2305	26
2306	26
2307	26
2308	26
2309	26
2310	26
2311	26
2312	26
2313	26
2314	26
2315	26
2316	26
2317	26
2318	26
2319	26
2320	26
2321	26
2322	26
2323	26
2324	26
2325	26
2326	26
2327	26
2328	26
2329	26
2330	26
2331	26
2332	26
2333	26
2334	26
2335	26
2336	26
2337	26
2338	26
2339	26
2340	26
2341	26
2342	26
2343	26
2344	26
2345	26
2346	26
2347	26
2348	26
2349	26
2350	26
2351	26
2352	26
2353	26
2354	26
2355	26
2356	26
2357	26
2358	26
2359	26
2360	26
2361	26
2362	26
2363	26
2364	26
2365	26
2366	26
2367	26
2368	26
2369	26
2370	26
2371	26
2372	26
2373	26
2374	26
2375	26
2376	26
2377	26
2378	26
2379	26
2380	26
2381	26
2382	26
2383	26
2384	26
2385	26
2386	26
2387	26
2388	26
2389	26
2390	26
2391	26
2392	26
2393	26
2394	26
2395	26
2396	26
2397	26
2398	26
2399	26
2400	26
2401	26
2402	26
2403	26
2404	26
2405	26
2406	26
2407	26
2408	26
2409	26
2410	26
2411	26
2412	26
2413	26
2414	26
2415	26
2416	26
2417	26
2418	26
2419	26
2420	26
2421	26
2422	26
2423	26
2424	26
2425	26
2426	26
2427	26
2428	26
2429	26
2430	26
2431	26
2432	26
2433	26
2434	26
2435	26
2436	26
2437	26
2438	26
2439	26
2440	26
2441	26
2442	26
2443	26
2444	26
2445	26
2446	26
2447	26
2448	26
2449	26
2450	26
2451	26
2452	26
2453	26
2454	26
2455	26
2456	26
2457	26
2458	26
2459	26
2460	26
2461	26
2462	26
2463	26
2464	26
2465	26
2466	26
2467	26
2468	26
2469	26
2470	26
2471	26
2472	26
2473	26
2474	26
2475	26
2476	26
2477	26
2478	26
2479	26
2480	26
2481	26
2482	26
2483	26
2484	26
2485	26
2486	26
2487	26
2488	26
2489	26
2490	26
2491	26
2492	26
2493	26
2494	26
2495	26
2496	26
2497	26
2498	26
2499	26
2500	26
2501	26
2502	26
2503	26
2504	26
2505	26
2506	26
2507	26
2508	26
2509	26
2510	26
2511	26
2512	26
2513	26
2514	26
2515	26
2516	26
2517	26
2518	26
2519	26
2520	26
2521	26
2522	26
2523	26
2524	26
2525	26
2526	26
2527	26
2528	26
2529	26
2530	26
2531	26
2532	26
2533	26
2534	26
2535	26
2536	26
2537	26
2538	26
2539	26
2540	26
2541	26
2542	27
2543	27
2544	27
2545	27
2546	27
2547	27
2548	27
2549	27
2550	27
2551	27
2552	27
2553	27
2554	27
2555	27
2556	27
2557	27
2558	27
2559	27
2560	27
2561	27
2562	27
2563	27
2564	27
2565	27
2566	27
2567	27
2568	27
2569	27
2570	27
2571	27
2572	27
2573	27
2574	27
2575	27
2576	27
2577	27
2578	27
2579	27
2580	27
2581	27
2582	27
2583	27
2584	27
2585	27
2586	27
2587	27
2588	27
2589	27
2590	27
2591	27
2592	27
2593	27
2594	27
2595	27
2596	27
2597	27
2598	27
2599	27
2600	27
2601	27
2602	27
2603	27
2604	27
2605	27
2606	27
2607	27
2608	27
2609	27
2610	27
2611	27
2612	27
2613	27
2614	27
2615	27
2616	27
2617	27
2618	27
2619	27
2620	27
2621	27
2622	27
2623	27
2624	27
2625	27
2626	27
2627	27
2628	27
2629	27
2630	27
2631	27
2632	27
2633	27
2634	27
2635	27
2636	27
2637	27
2638	27
2639	27
2640	27
2641	27
2642	27
2643	27
2644	27
2645	27
2646	27
2647	27
2648	27
2649	27
2650	27
2651	27
2652	27
2653	27
2654	27
2655	27
2656	27
2657	27
2658	27
2659	27
2660	27
2661	27
2662	27
2663	27
2664	27
2665	27
2666	27
2667	27
2668	27
2669	27
2670	27
2671	27
2672	27
2673	27
2674	27
2675	27
2676	27
2677	27
2678	27
2679	27
2680	27
2681	27
2682	27
2683	27
2684	27
2685	27
2686	27
2687	27
2688	27
2689	27
2690	27
2691	27
2692	27
2693	27
2694	27
2695	27
2696	27
2697	27
2698	27
2699	28
2700	28
2701	28
2702	28
2703	28
2704	28
2705	28
2706	28
2707	28
2708	28
2709	28
2710	28
2711	28
2712	28
2713	28
2714	28
2715	28
2716	28
2717	28
2718	28
2719	28
2720	28
2721	28
2722	28
2723	28
2724	28
2725	28
2726	28
2727	28
2728	28
2729	28
2730	28
2731	28
2732	28
2733	28
2734	28
2735	28
2736	28
2737	28
2738	28
2739	28
2740	28
2741	28
2742	28
2743	28
2744	28
2745	28
2746	28
2747	28
2748	28
2749	28
2750	28
2751	28
2752	28
2753	28
2754	28
2755	28
2756	28
2757	28
2758	28
2759	28
2760	28
2761	28
2762	28
2763	28
2764	28
2765	28
2766	28
2767	28
2768	28
2769	28
2770	28
2771	28
2772	28
2773	28
2774	28
2775	28
2776	28
2777	28
2778	28
2779	28
2780	28
2781	28
2782	28
2783	28
2784	28
2785	28
2786	28
2787	28
2788	28
2789	28
2790	28
2791	28
2792	28
2793	28
2794	28
2795	28
2796	28
2797	28
2798	28
2799	28
2800	28
2801	28
2802	28
2803	28
2804	28
2805	28
2806	28
2807	28
2808	28
2809	28
2810	28
2811	28
2812	28
2813	28
2814	28
2815	28
2816	28
2817	28
2818	28
2819	28
2820	28
2821	28
2822	29
2823	29
2824	29
2825	29
2826	29
2827	29
2828	29
2829	29
2830	29
2831	29
2832	29
2833	29
2834	29
2835	29
2836	29
2837	29
2838	29
2839	29
2840	29
2841	29
2842	29
2843	29
2844	29
2845	29
2846	29
2847	29
2848	29
2849	29
2850	29
2851	29
2852	29
2853	29
2854	29
2855	29
2856	29
2857	29
2858	29
2859	29
2860	29
2861	29
2862	29
2863	29
2864	29
2865	29
2866	29
2867	29
2868	29
2869	29
2870	29
2871	29
2872	29
2873	29
2874	29
2875	29
2876	29
2877	29
2878	29
2879	29
2880	29
2881	29
2882	29
2883	29
2884	29
2885	29
2886	29
2887	29
2888	29
2889	29
2890	29
2891	29
2892	29
2893	29
2894	29
2895	29
2896	29
2897	29
2898	29
2899	29
2900	29
2901	29
2902	29
2903	29
2904	29
2905	29
2906	29
2907	29
2908	29
2909	29
2910	29
2911	29
2912	29
2913	29
2914	29
2915	29
2916	29
2917	29
2918	29
2919	29
2920	29
2921	29
2922	29
2923	29
2924	29
2925	29
2926	29
2927	29
2928	29
2929	29
2930	29
2931	29
2932	29
2933	29
2934	29
2935	29
2936	29
2937	29
2938	29
2939	29
2940	29
2941	29
2942	29
2943	29
2944	29
2945	29
2946	29
2947	29
2948	29
2949	29
2950	29
2951	29
2952	29
2953	29
2954	29
2955	29
2956	29
2957	29
2958	29
2959	29
2960	29
2961	29
2962	29
2963	29
2964	29
2965	29
2966	29
2967	29
2968	29
2969	29
2970	29
2971	29
2972	29
2973	29
2974	29
2975	29
2976	29
2977	29
2978	29
2979	29
2980	29
2981	29
2982	29
2983	29
2984	29
2985	29
2986	29
2987	29
2988	29
2989	29
2990	29
2991	29
2992	29
2993	29
2994	29
2995	29
2996	29
2997	29
2998	29
2999	29
3000	29
3001	29
3002	29
3003	29
3004	29
3005	29
3006	29
3007	29
3008	29
3009	29
3010	29
3011	29
3012	29
3013	29
3014	29
3015	29
3016	29
3017	29
3018	29
3019	29
3020	29
3021	29
3022	29
3023	29
3024	29
3025	29
3026	29
3027	29
3028	29
3029	29
3030	29
3031	29
3032	29
3033	29
3034	29
3035	29
3036	29
3037	29
3038	29
3039	29
3040	29
3041	29
3042	29
3043	29
3044	29
3045	29
3046	29
3047	29
3048	29
3049	29
3050	29
3051	29
3052	29
3053	29
3054	29
3055	29
3056	29
3057	29
3058	29
3059	29
3060	29
3061	29
3062	29
3063	29
3064	29
3065	29
3066	29
3067	29
3068	29
3069	29
3070	29
3071	29
3072	29
3073	29
3074	29
3075	29
3076	29
3077	29
3078	29
3079	29
3080	29
3081	29
3082	29
3083	29
3084	29
3085	29
3086	29
3087	29
3088	29
3089	29
3090	29
3091	29
3092	29
3093	29
3094	29
3095	29
3096	29
3097	29
3098	29
3099	29
3100	29
3101	29
3102	29
3103	29
3104	29
3105	29
3106	29
3107	29
3108	29
3109	29
3110	29
3111	29
3112	29
3113	29
3114	29
3115	29
3116	29
3117	29
3118	29
3119	29
3120	29
3121	29
3122	29
3123	29
3124	29
3125	29
3126	29
3127	29
3128	29
3129	29
3130	29
3131	29
3132	29
3133	29
3134	29
3135	29
3136	29
3137	29
3138	29
3139	29
3140	29
3141	29
3142	29
3143	29
3144	29
3145	29
3146	29
3147	29
3148	29
3149	29
3150	29
3151	29
3152	29
3153	29
3154	29
3155	29
3156	29
3157	29
3158	29
3159	29
3160	29
3161	29
3162	29
3163	29
3164	29
3165	29
3166	29
3167	29
3168	29
3169	29
3170	29
3171	29
3172	29
3173	29
3174	29
3175	29
3176	29
3177	29
3178	29
3179	29
3180	29
3181	29
3182	29
3183	29
3184	29
3185	29
3186	29
3187	29
3188	29
3189	29
3190	29
3191	29
3192	29
3193	29
3194	29
3195	29
3196	29
3197	29
3198	29
3199	29
3200	29
3201	29
3202	29
3203	29
3204	29
3205	29
3206	29
3207	29
3208	29
3209	29
3210	29
3211	29
3212	29
3213	29
3214	29
3215	29
3216	29
3217	29
3218	29
3219	29
3220	29
3221	29
3222	29
3223	29
3224	29
3225	29
3226	29
3227	29
3228	29
3229	29
3230	29
3231	29
3232	29
3233	29
3234	29
3235	29
3236	29
3237	29
3238	29
3239	29
3240	29
3241	29
3242	29
3243	29
3244	29
3245	29
3246	29
3247	29
3248	29
3249	29
3250	29
3251	29
3252	29
3253	29
3254	29
3255	29
3256	29
3257	29
3258	29
3259	29
3260	29
3261	29
3262	29
3263	29
3264	29
3265	29
3266	29
3267	29
3268	29
3269	29
3270	29
3271	29
3272	29
3273	29
3274	29
3275	29
3276	29
3277	29
3278	29
3279	29
3280	29
3281	29
3282	29
3283	29
3284	29
3285	29
3286	29
3287	29
3288	29
3289	29
3290	29
3291	29
3292	29
3293	29
3294	29
3295	29
3296	29
3297	29
3298	29
3299	29
3300	29
3301	29
3302	29
3303	29
3304	29
3305	29
3306	29
3307	29
3308	29
3309	29
3310	29
3311	29
3312	29
3313	29
3314	29
3315	29
3316	29
3317	29
3318	29
3319	29
3320	29
3321	29
3322	29
3323	29
3324	29
3325	29
3326	29
3327	29
3328	29
3329	29
3330	29
3331	29
3332	29
3333	29
3334	29
3335	29
3336	29
3337	29
3338	29
3339	29
3340	29
3341	29
3342	29
3343	29
3344	29
3345	29
3346	29
3347	29
3348	29
3349	29
3350	29
3351	29
3352	29
3353	29
3354	29
3355	29
3356	29
3357	29
3358	29
3359	29
3360	29
3361	29
3362	29
3363	29
3364	29
3365	29
3366	29
3367	29
3368	29
3369	29
3370	29
3371	29
3372	29
3373	29
3374	29
3375	29
3376	29
3377	29
3378	29
3379	29
3380	29
3381	29
3382	29
3383	29
3384	29
3385	29
3386	29
3387	29
3388	29
3389	29
3390	29
3391	29
3392	29
3393	29
3394	29
3395	29
3396	29
3397	29
3398	29
3399	29
3400	29
3401	29
3402	29
3403	29
3404	29
3405	29
3406	29
3407	29
3408	29
3409	29
3410	29
3411	29
3412	29
3413	29
3414	29
3415	29
3416	29
3417	29
3418	29
3419	29
3420	29
3421	29
3422	29
3423	29
3424	29
3425	29
3426	29
3427	29
3428	29
3429	29
3430	29
3431	29
3432	29
3433	29
3434	29
3435	29
3436	29
3437	29
3438	29
3439	29
3440	29
3441	29
3442	29
3443	29
3444	29
3445	29
3446	29
3447	29
3448	29
3449	29
3450	29
3451	29
3452	29
3453	29
3454	29
3455	29
3456	29
3457	29
3458	29
3459	29
3460	29
3461	29
3462	29
3463	29
3464	29
3465	29
3466	29
3467	29
3468	29
3469	29
3470	29
3471	29
3472	29
3473	29
3474	29
3475	29
3476	29
3477	29
3478	29
3479	29
3480	29
3481	29
3482	29
3483	29
3484	29
3485	29
3486	29
3487	29
3488	29
3489	29
3490	29
3491	29
3492	29
3493	29
3494	29
3495	29
3496	29
3497	29
3498	29
3499	29
3500	29
3501	29
3502	29
3503	29
3504	29
3505	29
3506	29
3507	29
3508	29
3509	29
3510	29
3511	29
3512	29
3513	29
3514	29
3515	29
3516	29
3517	29
3518	29
3519	29
3520	29
3521	29
3522	29
3523	29
3524	29
3525	29
3526	29
3527	29
3528	29
3529	29
3530	29
3531	29
3532	29
3533	29
3534	29
3535	29
3536	29
3537	29
3538	29
3539	29
3540	29
3541	29
3542	29
3543	29
3544	29
3545	29
3546	29
3547	29
3548	29
3549	29
3550	29
3551	29
3552	29
3553	29
3554	29
3555	29
3556	29
3557	29
3558	29
3559	29
3560	29
3561	29
3562	29
3563	29
3564	29
3565	29
3566	29
3567	29
3568	29
3569	29
3570	29
3571	29
3572	29
3573	29
3574	29
3575	29
3576	29
3577	29
3578	29
3579	29
3580	29
3581	29
3582	29
3583	29
3584	29
3585	29
3586	29
3587	29
3588	29
3589	29
3590	29
3591	29
3592	29
3593	29
3594	29
3595	29
3596	29
3597	29
3598	29
3599	29
3600	29
3601	29
3602	29
3603	29
3604	29
3605	29
3606	29
3607	29
3608	29
3609	29
3610	29
3611	29
3612	29
3613	29
3614	29
3615	29
3616	29
3617	29
3618	29
3619	29
3620	29
3621	29
3622	29
3623	29
3624	29
3625	29
3626	29
3627	29
3628	29
3629	29
3630	29
3631	29
3632	29
3633	29
3634	29
3635	29
3636	29
3637	29
3638	29
3639	29
3640	29
3641	29
3642	29
3643	29
3644	29
3645	29
3646	29
3647	29
3648	29
3649	29
3650	29
3651	29
3652	29
3653	29
3654	29
3655	29
3656	29
3657	29
3658	29
3659	29
3660	29
3661	29
3662	29
3663	29
3664	29
3665	29
3666	29
3667	29
3668	29
3669	29
3670	29
3671	29
3672	29
3673	29
3674	29
3675	29
3676	29
3677	29
3678	29
3679	29
3680	29
3681	29
3682	29
3683	29
3684	29
3685	29
3686	29
3687	29
3688	29
3689	29
3690	29
3691	29
3692	29
3693	29
3694	29
3695	29
3696	29
3697	29
3698	29
3699	29
3700	29
3701	29
3702	29
3703	29
3704	29
3705	29
3706	29
3707	29
3708	29
3709	29
3710	29
3711	29
3712	29
3713	29
3714	30
3715	30
3716	30
3717	30
3718	30
3719	30
3720	30
3721	30
3722	30
3723	30
3724	30
3725	30
3726	30
3727	30
3728	30
3729	30
3730	30
3731	30
3732	30
3733	30
3734	30
3735	30
3736	30
3737	30
3738	30
3739	30
3740	30
3741	30
3742	30
3743	30
3744	30
3745	30
3746	30
3747	30
3748	30
3749	30
3750	30
3751	30
3752	30
3753	30
3754	30
3755	30
3756	30
3757	30
3758	30
3759	30
3760	30
3761	30
3762	30
3763	30
3764	30
3765	30
3766	30
3767	30
3768	30
3769	30
3770	30
3771	30
3772	30
3773	30
3774	30
3775	30
3776	30
3777	30
3778	30
3779	30
3780	30
3781	30
3782	30
3783	30
3784	30
3785	30
3786	30
3787	30
3788	30
3789	30
3790	30
3791	30
3792	30
3793	30
3794	30
3795	30
3796	30
3797	30
3798	30
3799	30
3800	30
3801	30
3802	30
3803	30
3804	30
3805	30
3806	30
3807	30
3808	30
3809	30
3810	30
3811	30
3812	30
3813	30
3814	30
3815	30
3816	30
3817	30
3818	30
3819	30
3820	30
3821	30
3822	30
3823	30
3824	30
3825	30
3826	30
3827	30
3828	30
3829	30
3830	30
3831	30
3832	30
3833	30
3834	30
3835	30
3836	30
3837	30
3838	30
3839	30
3840	30
3841	30
3842	30
3843	30
3844	30
3845	30
3846	30
3847	30
3848	30
3849	30
3850	30
3851	30
3852	30
3853	30
3854	30
3855	30
3856	30
3857	30
3858	30
3859	30
3860	30
3861	30
3862	30
3863	30
3864	30
3865	30
3866	30
3867	30
3868	30
3869	30
3870	30
3871	30
3872	30
3873	30
3874	30
3875	30
3876	30
3877	30
3878	30
3879	30
3880	30
3881	30
3882	30
3883	30
3884	30
3885	30
3886	30
3887	30
3888	30
3889	30
3890	30
3891	30
3892	30
3893	30
3894	30
3895	30
3896	30
3897	30
3898	30
3899	30
3900	30
3901	30
3902	30
3903	30
3904	30
3905	30
3906	30
3907	30
3908	30
3909	30
3910	30
3911	30
3912	30
3913	30
3914	30
3915	30
3916	30
3917	30
3918	30
3919	30
3920	30
3921	30
3922	30
3923	30
3924	30
3925	30
3926	30
3927	30
3928	30
3929	30
3930	30
3931	30
3932	30
3933	30
3934	30
3935	30
3936	30
3937	30
3938	30
3939	30
3940	30
3941	30
3942	30
3943	30
3944	30
3945	30
3946	30
3947	30
3948	30
3949	30
3950	30
3951	30
3952	30
3953	30
3954	30
3955	30
3956	30
3957	30
3958	30
3959	30
3960	30
3961	30
3962	30
3963	30
3964	30
3965	30
3966	30
3967	30
3968	30
3969	30
3970	30
3971	30
3972	30
3973	30
3974	30
3975	30
3976	30
3977	30
3978	30
3979	30
3980	30
3981	30
3982	30
3983	30
3984	30
3985	30
3986	30
3987	30
3988	30
3989	30
3990	30
3991	30
3992	30
3993	30
3994	30
3995	30
3996	30
3997	30
3998	30
3999	30
4000	30
4001	30
4002	30
4003	30
4004	30
4005	30
4006	30
4007	30
4008	30
4009	30
4010	30
4011	30
4012	30
4013	30
4014	30
4015	30
4016	30
4017	30
4018	30
4019	30
4020	30
4021	30
4022	30
4023	30
4024	30
4025	30
4026	30
4027	30
4028	30
4029	30
4030	30
4031	30
4032	30
4033	30
4034	30
4035	30
4036	30
4037	30
4038	30
4039	30
4040	30
4041	30
4042	30
4043	30
4044	30
4045	30
4046	30
4047	30
4048	30
4049	30
4050	30
4051	30
4052	30
4053	30
4054	30
4055	30
4056	30
4057	30
4058	30
4059	30
4060	30
4061	30
4062	30
4063	30
4064	30
4065	30
4066	30
4067	30
4068	30
4069	30
4070	30
4071	30
4072	30
4073	30
4074	30
4075	30
4076	30
4077	30
4078	30
4079	30
4080	30
4081	30
4082	30
4083	30
4084	30
4085	30
4086	30
4087	30
4088	30
4089	30
4090	30
4091	30
4092	30
4093	30
4094	30
4095	30
4096	30
4097	30
4098	30
4099	30
4100	30
4101	30
4102	30
4103	30
4104	30
4105	30
4106	30
4107	30
4108	30
4109	30
4110	30
4111	30
4112	30
4113	30
4114	30
4115	30
4116	30
4117	30
4118	30
4119	30
4120	30
4121	30
4122	30
4123	30
4124	30
4125	30
4126	30
4127	30
4128	30
4129	30
4130	30
4131	30
4132	30
4133	30
4134	30
4135	30
4136	30
4137	30
4138	30
4139	30
4140	30
4141	30
4142	30
4143	30
4144	30
4145	30
4146	30
4147	30
4148	30
4149	30
4150	30
4151	30
4152	30
4153	30
4154	30
4155	30
4156	30
4157	30
4158	30
4159	30
4160	30
4161	30
4162	30
4163	30
4164	30
4165	30
4166	30
4167	30
4168	30
4169	30
4170	30
4171	30
4172	30
4173	30
4174	30
4175	30
4176	30
4177	30
4178	30
4179	30
4180	30
4181	30
4182	30
4183	30
4184	30
4185	30
4186	30
4187	30
4188	30
4189	30
4190	30
4191	30
4192	30
4193	30
4194	30
4195	30
4196	30
4197	30
4198	30
4199	30
4200	30
4201	30
4202	30
4203	30
4204	30
4205	30
4206	30
4207	30
4208	30
4209	30
4210	30
4211	30
4212	30
4213	30
4214	30
4215	30
4216	30
4217	30
4218	30
4219	30
4220	30
4221	30
4222	30
4223	30
4224	30
4225	30
4226	30
4227	30
4228	30
4229	30
4230	30
4231	30
4232	30
4233	30
4234	30
4235	30
4236	30
4237	30
4238	30
4239	30
4240	30
4241	30
4242	30
4243	30
4244	30
4245	30
4246	30
4247	30
4248	30
4249	30
4250	30
4251	30
4252	30
4253	30
4254	30
4255	30
4256	30
4257	30
4258	30
4259	30
4260	30
4261	30
4262	30
4263	30
4264	30
4265	30
4266	30
4267	30
4268	30
4269	30
4270	30
4271	30
4272	30
4273	30
4274	30
4275	30
4276	30
4277	30
4278	30
4279	30
4280	30
4281	30
4282	30
4283	30
4284	30
4285	30
4286	30
4287	30
4288	30
4289	30
4290	30
4291	30
4292	30
4293	30
4294	30
4295	30
4296	30
4297	30
4298	30
4299	30
4300	30
4301	30
4302	30
4303	30
4304	30
4305	30
4306	30
4307	30
4308	30
4309	30
4310	30
4311	30
4312	30
4313	30
4314	30
4315	30
4316	30
4317	30
4318	30
4319	30
4320	30
4321	30
4322	30
4323	30
4324	30
4325	30
4326	30
4327	30
4328	30
4329	30
4330	30
4331	30
4332	30
4333	30
4334	30
4335	30
4336	30
4337	30
4338	30
4339	30
4340	30
4341	30
4342	30
4343	30
4344	30
4345	30
4346	30
4347	30
4348	30
4349	30
4350	30
4351	30
4352	30
4353	30
4354	30
4355	30
4356	30
4357	30
4358	30
4359	30
4360	30
4361	30
4362	30
4363	30
4364	30
4365	30
4366	30
4367	30
4368	30
4369	30
4370	30
4371	30
4372	30
4373	30
4374	30
4375	30
4376	30
4377	30
4378	30
4379	30
4380	30
4381	30
4382	30
4383	30
4384	30
4385	30
4386	30
4387	30
4388	30
4389	30
4390	30
4391	30
4392	30
4393	30
4394	30
4395	30
4396	30
4397	30
4398	30
4399	30
4400	30
4401	30
4402	30
4403	30
4404	30
4405	30
4406	30
4407	30
4408	30
4409	30
4410	30
4411	30
4412	30
4413	30
4414	30
4415	30
4416	30
4417	30
4418	30
4419	30
4420	30
4421	30
4422	30
4423	30
4424	30
4425	30
4426	30
4427	30
4428	30
4429	30
4430	30
4431	30
4432	30
4433	30
4434	30
4435	30
4436	30
4437	30
4438	30
4439	30
4440	30
4441	30
4442	30
4443	30
4444	30
4445	30
4446	30
4447	30
4448	30
4449	30
4450	30
4451	30
4452	30
4453	30
4454	30
4455	30
4456	30
4457	30
4458	30
4459	30
4460	30
4461	30
4462	30
4463	30
4464	30
4465	30
4466	30
4467	30
4468	30
4469	30
4470	30
4471	30
4472	30
4473	30
4474	30
4475	30
4476	30
4477	30
4478	30
4479	30
4480	30
4481	30
4482	30
4483	30
4484	30
4485	30
4486	30
4487	30
4488	30
4489	30
4490	30
4491	30
4492	30
4493	30
4494	30
4495	30
4496	30
4497	30
4498	30
4499	30
4500	30
4501	30
4502	30
4503	30
4504	30
4505	30
4506	30
4507	30
4508	30
4509	30
4510	30
4511	30
4512	30
4513	30
4514	30
4515	30
4516	30
4517	30
4518	30
4519	30
4520	30
4521	30
4522	30
4523	30
4524	30
4525	30
4526	30
4527	30
4528	30
4529	30
4530	30
4531	30
4532	30
4533	30
4534	30
4535	30
4536	30
4537	30
4538	30
4539	30
4540	30
4541	30
4542	30
4543	30
4544	30
4545	30
4546	30
4547	30
4548	30
4549	30
4550	30
4551	30
4552	30
4553	30
4554	30
4555	30
4556	30
4557	30
4558	30
4559	30
4560	30
4561	30
4562	30
4563	30
4564	30
4565	30
4566	30
4567	30
4568	30
4569	30
4570	30
4571	30
4572	30
4573	30
4574	30
4575	30
4576	30
4577	30
4578	30
4579	30
4580	30
4581	30
4582	30
4583	30
4584	30
4585	30
4586	30
4587	30
4588	30
4589	30
4590	30
4591	30
4592	30
4593	30
4594	30
4595	30
4596	30
4597	30
4598	30
4599	30
4600	30
4601	30
4602	30
4603	30
4604	30
4605	30
4606	30
4607	30
4608	30
4609	30
4610	30
4611	30
4612	30
4613	30
4614	30
4615	30
4616	30
4617	30
4618	30
4619	30
4620	30
4621	30
4622	30
4623	30
4624	30
4625	30
4626	30
4627	30
4628	30
4629	30
4630	30
4631	30
4632	30
4633	30
4634	30
4635	30
4636	30
4637	30
4638	30
4639	30
4640	30
4641	30
4642	30
4643	30
4644	30
4645	30
4646	30
4647	30
4648	30
4649	30
4650	30
4651	30
4652	30
4653	30
4654	30
4655	30
4656	30
4657	30
4658	30
4659	30
4660	30
4661	30
4662	30
4663	30
4664	30
4665	30
4666	30
4667	30
4668	30
4669	30
4670	30
4671	30
4672	30
4673	30
4674	30
4675	30
4676	30
4677	30
4678	30
4679	30
4680	30
4681	30
4682	30
4683	30
4684	30
4685	30
4686	30
4687	30
4688	30
4689	30
4690	30
4691	30
4692	30
4693	30
4694	30
4695	30
4696	30
4697	30
4698	30
4699	30
4700	30
4701	30
4702	30
4703	30
4704	30
4705	30
4706	30
4707	30
4708	30
4709	30
4710	30
4711	30
4712	30
4713	30
4714	30
4715	30
4716	30
4717	30
4718	30
4719	30
4720	30
4721	30
4722	30
4723	30
4724	30
4725	30
4726	30
4727	30
4728	30
4729	30
4730	30
4731	30
4732	30
4733	30
4734	30
4735	30
4736	30
4737	30
4738	30
4739	30
4740	30
4741	30
4742	30
4743	30
4744	30
4745	30
4746	30
4747	30
4748	30
4749	30
4750	30
4751	30
4752	30
4753	30
4754	30
4755	30
4756	30
4757	30
4758	30
4759	30
4760	30
4761	30
4762	30
4763	30
4764	30
4765	30
4766	30
4767	30
4768	30
4769	30
4770	30
4771	30
4772	30
4773	30
4774	30
4775	30
4776	30
4777	30
4778	30
4779	30
4780	30
4781	30
4782	30
4783	30
4784	30
4785	30
4786	30
4787	30
4788	30
4789	30
4790	30
4791	30
4792	30
4793	30
4794	30
4795	30
4796	30
4797	30
4798	30
4799	30
4800	30
4801	30
4802	30
4803	30
4804	30
4805	30
4806	30
4807	30
4808	30
4809	30
4810	30
4811	30
4812	30
4813	30
4814	30
4815	30
4816	30
4817	30
4818	30
4819	30
4820	30
4821	30
4822	30
4823	30
4824	30
4825	30
4826	30
4827	30
4828	30
4829	30
4830	30
4831	30
4832	30
4833	30
4834	30
4835	30
4836	30
4837	30
4838	30
4839	30
4840	30
4841	30
4842	30
4843	30
4844	30
4845	30
4846	30
4847	30
4848	30
4849	30
4850	30
4851	30
4852	30
4853	30
4854	30
4855	30
4856	30
4857	30
4858	30
4859	30
4860	30
4861	30
4862	30
4863	30
4864	30
4865	30
4866	30
4867	30
4868	30
4869	30
4870	30
4871	30
4872	30
4873	30
4874	30
4875	30
4876	30
4877	30
4878	30
4879	30
4880	30
4881	30
4882	30
4883	30
4884	30
4885	30
4886	30
4887	30
4888	30
4889	30
4890	30
4891	30
4892	30
4893	30
4894	30
4895	30
4896	30
4897	30
4898	30
4899	30
4900	30
4901	30
4902	30
4903	30
4904	30
4905	30
4906	30
4907	30
4908	30
4909	30
4910	30
4911	30
4912	30
4913	30
4914	30
4915	30
4916	30
4917	30
4918	30
4919	30
4920	30
4921	30
4922	30
4923	30
4924	30
4925	30
4926	30
4927	30
4928	30
4929	30
4930	30
4931	30
4932	30
4933	30
4934	30
4935	30
4936	30
4937	30
4938	30
4939	30
4940	30
4941	30
4942	30
4943	30
4944	30
4945	30
4946	30
4947	30
4948	30
4949	30
4950	30
4951	30
4952	30
4953	30
4954	30
4955	30
4956	30
4957	30
4958	30
4959	30
4960	30
4961	30
4962	30
4963	30
4964	30
4965	30
4966	30
4967	30
4968	30
4969	30
4970	30
4971	30
4972	30
4973	30
4974	30
4975	30
4976	30
4977	30
4978	30
4979	30
4980	30
4981	30
4982	30
4983	30
4984	30
4985	30
4986	30
4987	30
4988	30
4989	30
4990	30
4991	30
4992	30
4993	30
4994	30
4995	30
4996	30
4997	30
4998	30
4999	30
5000	30
5001	30
5002	30
5003	30
5004	30
5005	30
5006	30
5007	30
5008	30
5009	30
5010	30
5011	30
5012	30
5013	30
5014	30
5015	30
5016	30
5017	30
5018	30
5019	30
5020	30
5021	30
5022	30
5023	30
5024	30
5025	30
5026	30
5027	30
5028	30
5029	30
5030	30
5031	30
5032	30
5033	30
5034	30
5035	30
5036	30
5037	30
5038	30
5039	30
5040	30
5041	30
5042	30
5043	30
5044	30
5045	30
5046	30
5047	30
5048	30
5049	30
5050	30
5051	30
5052	30
5053	30
5054	30
5055	30
5056	30
5057	30
5058	30
5059	30
5060	30
5061	30
5062	30
5063	30
5064	30
5065	30
5066	30
5067	30
5068	30
5069	30
5070	30
5071	30
5072	30
5073	30
5074	30
5075	30
5076	30
5077	30
5078	30
5079	30
5080	30
5081	30
5082	30
5083	30
5084	30
5085	30
5086	30
5087	30
5088	30
5089	30
5090	30
5091	30
5092	30
5093	30
5094	30
5095	30
5096	30
5097	30
5098	30
5099	30
5100	30
5101	30
5102	30
5103	30
5104	30
5105	30
5106	30
5107	30
5108	30
5109	30
5110	30
5111	30
5112	30
5113	30
5114	30
5115	30
5116	30
5117	30
5118	30
5119	30
5120	30
5121	30
5122	30
5123	30
5124	30
5125	30
5126	30
5127	30
5128	30
5129	30
5130	30
5131	30
5132	30
5133	30
5134	30
5135	30
5136	30
5137	30
5138	30
5139	30
5140	30
5141	30
5142	30
5143	30
5144	30
5145	30
5146	30
5147	30
5148	30
5149	30
5150	30
5151	30
5152	30
5153	30
5154	30
5155	30
5156	30
5157	30
5158	30
5159	30
5160	30
5161	30
5162	30
5163	30
5164	30
5165	30
5166	30
5167	30
5168	30
5169	30
5170	30
5171	30
5172	30
5173	30
5174	30
5175	30
5176	30
5177	30
5178	30
5179	30
5180	30
5181	30
5182	30
5183	30
5184	30
5185	30
5186	30
5187	30
5188	30
5189	30
5190	30
5191	30
5192	30
5193	30
5194	30
5195	30
5196	30
5197	30
5198	30
5199	30
5200	30
5201	30
5202	30
5203	30
5204	30
5205	30
5206	30
5207	30
5208	30
5209	30
5210	30
5211	30
5212	30
5213	30
5214	30
5215	30
5216	30
5217	30
5218	30
5219	30
5220	30
5221	30
5222	31
5223	31
5224	31
5225	31
5226	31
5227	31
5228	31
5229	31
5230	31
5231	31
5232	31
5233	31
5234	31
5235	31
5236	31
5237	31
5238	31
5239	31
5240	31
5241	31
5242	31
5243	31
5244	31
5245	31
5246	31
5247	31
5248	31
5249	31
5250	31
5251	31
5252	31
5253	31
5254	31
5255	31
5256	31
5257	31
5258	31
5259	31
5260	31
5261	31
5262	31
5263	31
5264	31
5265	31
5266	31
5267	31
5268	31
5269	31
5270	31
5271	31
5272	31
5273	32
5274	32
5275	32
5276	32
5277	32
5278	32
5279	32
5280	32
5281	32
5282	32
5283	32
5284	32
5285	32
5286	32
5287	32
5288	32
5289	32
5290	32
5291	32
5292	32
5293	32
5294	32
5295	32
5296	32
5297	32
5298	32
5299	32
5300	32
5301	32
5302	32
5303	32
5304	32
5305	32
5306	32
5307	32
5308	32
5309	32
5310	32
5311	32
5312	32
5313	32
5314	32
5315	32
5316	32
5317	32
5318	32
5319	32
5320	32
5321	32
5322	32
5323	32
5324	32
5325	32
5326	32
5327	32
5328	32
5329	32
5330	32
5331	32
5332	32
5333	32
5334	32
5335	32
5336	32
5337	32
5338	32
5339	32
5340	32
5341	32
5342	32
5343	32
5344	32
5345	32
5346	32
5347	32
5348	32
5349	32
5350	32
5351	32
5352	32
5353	32
5354	32
5355	32
5356	32
5357	32
5358	32
5359	32
5360	32
5361	32
5362	32
5363	32
5364	32
5365	32
5366	32
5367	32
5368	32
5369	32
5370	32
5371	32
5372	32
5373	32
5374	32
5375	32
5376	32
5377	32
5378	32
5379	32
5380	32
5381	32
5382	32
5383	32
5384	32
5385	32
5386	32
5387	32
5388	32
5389	32
5390	32
5391	32
5392	32
5393	32
5394	32
5395	32
5396	32
5397	32
5398	32
5399	32
5400	32
5401	32
5402	32
5403	32
5404	32
5405	32
5406	32
5407	32
5408	32
5409	32
5410	32
5411	32
5412	32
5413	32
5414	32
5415	32
5416	32
5417	32
5418	32
5419	32
5420	32
5421	32
5422	32
5423	32
5424	32
5425	32
5426	32
5427	32
5428	32
5429	32
5430	32
5431	32
5432	32
5433	32
5434	32
5435	32
5436	32
5437	32
5438	32
5439	32
5440	32
5441	32
5442	32
5443	32
5444	32
5445	32
5446	32
5447	32
5448	32
5449	32
5450	32
5451	32
5452	32
5453	32
5454	32
5455	32
5456	32
5457	32
5458	32
5459	32
5460	32
5461	32
5462	32
5463	32
5464	32
5465	32
5466	32
5467	32
5468	32
5469	32
5470	32
5471	32
5472	32
5473	32
5474	32
5475	32
5476	32
5477	32
5478	32
5479	32
5480	32
5481	32
5482	32
5483	32
5484	32
5485	32
5486	32
5487	32
5488	32
5489	32
5490	32
5491	32
5492	32
5493	32
5494	32
5495	32
5496	32
5497	32
5498	32
5499	32
5500	32
5501	32
5502	32
5503	32
5504	32
5505	32
5506	32
5507	32
5508	32
5509	32
5510	32
5511	32
5512	32
5513	32
5514	32
5515	32
5516	32
5517	32
5518	32
5519	32
5520	32
5521	32
5522	32
5523	32
5524	32
5525	32
5526	32
5527	32
5528	32
5529	32
5530	32
5531	32
5532	32
5533	32
5534	32
5535	32
5536	32
5537	32
5538	32
5539	32
5540	32
5541	32
5542	32
5543	32
5544	32
5545	32
5546	32
5547	32
5548	32
5549	32
5550	32
5551	32
5552	32
5553	32
5554	32
5555	32
5556	32
5557	32
5558	32
5559	32
5560	32
5561	32
5562	32
5563	32
5564	32
5565	32
5566	32
5567	32
5568	32
5569	32
5570	32
5571	32
5572	32
5573	32
5574	32
5575	32
5576	32
5577	32
5578	32
5579	32
5580	32
5581	32
5582	32
5583	32
5584	32
5585	32
5586	32
5587	32
5588	32
5589	32
5590	32
5591	32
5592	32
5593	32
5594	32
5595	32
5596	32
5597	32
5598	32
5599	32
5600	32
5601	32
5602	32
5603	32
5604	32
5605	32
5606	32
5607	32
5608	32
5609	32
5610	32
5611	32
5612	32
5613	32
5614	32
5615	32
5616	32
5617	32
5618	32
5619	32
5620	32
5621	32
5622	32
5623	32
5624	32
5625	32
5626	32
5627	32
5628	32
5629	32
5630	32
5631	32
5632	32
5633	32
5634	32
5635	32
5636	32
5637	32
5638	32
5639	32
5640	32
5641	32
5642	32
5643	32
5644	32
5645	32
5646	32
5647	32
5648	32
5649	32
5650	32
5651	32
5652	32
5653	32
5654	32
5655	32
5656	32
5657	32
5658	32
5659	32
5660	32
5661	32
5662	32
5663	32
5664	32
5665	32
5666	32
5667	32
5668	32
5669	32
5670	32
5671	32
5672	32
5673	32
5674	32
5675	32
5676	32
5677	32
5678	32
5679	32
5680	32
5681	32
5682	32
5683	32
5684	32
5685	32
5686	32
5687	32
5688	32
5689	32
5690	32
5691	32
5692	32
5693	32
5694	32
5695	32
5696	32
5697	32
5698	32
5699	32
5700	32
5701	32
5702	32
5703	32
5704	32
5705	32
5706	32
5707	32
5708	32
5709	32
5710	32
5711	32
5712	32
5713	32
5714	32
5715	32
5716	32
5717	32
5718	32
5719	32
5720	32
5721	32
5722	32
5723	32
5724	32
5725	32
5726	32
5727	32
5728	32
5729	32
5730	32
5731	32
5732	32
5733	32
5734	32
5735	32
5736	32
5737	32
5738	32
5739	32
5740	32
5741	32
5742	32
5743	32
5744	32
5745	32
5746	32
5747	32
5748	32
5749	32
5750	32
5751	32
5752	32
5753	32
5754	32
5755	32
5756	32
5757	32
5758	32
5759	32
5760	32
5761	32
5762	32
5763	32
5764	32
5765	32
5766	32
5767	32
5768	32
5769	32
5770	32
5771	32
5772	32
5773	32
5774	32
5775	32
5776	32
5777	32
5778	32
5779	32
5780	32
5781	32
5782	32
5783	32
5784	32
5785	32
5786	32
5787	32
5788	32
5789	32
5790	32
5791	32
5792	32
5793	32
5794	32
5795	32
5796	32
5797	32
5798	32
5799	32
5800	32
5801	32
5802	32
5803	32
5804	32
5805	32
5806	32
5807	32
5808	32
5809	32
5810	32
5811	32
5812	32
5813	32
5814	32
5815	32
5816	32
5817	32
5818	32
5819	32
5820	32
5821	32
5822	32
5823	32
5824	32
5825	32
5826	32
5827	32
5828	32
5829	32
5830	32
5831	32
5832	32
5833	32
5834	32
5835	32
5836	32
5837	32
5838	32
5839	32
5840	32
5841	32
5842	32
5843	32
5844	32
5845	32
5846	32
5847	32
5848	32
5849	32
5850	32
5851	32
5852	32
5853	32
5854	32
5855	32
5856	32
5857	32
5858	32
5859	32
5860	32
5861	32
5862	32
5863	32
5864	32
5865	32
5866	32
5867	32
5868	32
5869	32
5870	32
5871	32
5872	32
5873	32
5874	32
5875	32
5876	32
5877	32
5878	32
5879	32
5880	32
5881	32
5882	32
5883	32
5884	32
5885	32
5886	32
5887	32
5888	32
5889	32
5890	32
5891	32
5892	32
5893	32
5894	32
5895	32
5896	32
5897	32
5898	32
5899	32
5900	32
5901	32
5902	32
5903	32
5904	32
5905	32
5906	32
5907	32
5908	32
5909	32
5910	32
5911	32
5912	32
5913	32
5914	32
5915	32
5916	32
5917	32
5918	32
5919	32
5920	32
5921	32
5922	32
5923	32
5924	32
5925	32
5926	32
5927	32
5928	32
5929	32
5930	32
5931	32
5932	32
5933	32
5934	32
5935	32
5936	32
5937	32
5938	32
5939	32
5940	32
5941	32
5942	32
5943	32
5944	32
5945	32
5946	32
5947	32
5948	32
5949	32
5950	32
5951	32
5952	32
5953	32
5954	32
5955	32
5956	32
5957	32
5958	32
5959	32
5960	32
5961	32
5962	32
5963	32
5964	32
5965	32
5966	32
5967	32
5968	32
5969	32
5970	32
5971	32
5972	32
5973	32
5974	32
5975	32
5976	32
5977	32
5978	32
5979	32
5980	32
5981	32
5982	32
5983	32
5984	32
5985	32
5986	32
5987	32
5988	32
5989	32
5990	32
5991	32
5992	32
5993	32
5994	32
5995	32
5996	32
5997	32
5998	32
5999	32
6000	32
6001	32
6002	32
6003	32
6004	32
6005	32
6006	32
6007	32
6008	32
6009	32
6010	32
6011	32
6012	32
6013	32
6014	32
6015	32
6016	32
6017	32
6018	32
6019	32
6020	32
6021	32
6022	32
6023	32
6024	32
6025	32
6026	32
6027	32
6028	32
6029	32
6030	32
6031	32
6032	32
6033	32
6034	32
6035	32
6036	32
6037	32
6038	32
6039	32
6040	32
6041	32
6042	32
6043	32
6044	32
6045	32
6046	32
6047	32
6048	32
6049	32
6050	32
6051	32
6052	32
6053	32
6054	32
6055	32
6056	32
6057	32
6058	32
6059	32
6060	32
6061	32
6062	32
6063	32
6064	32
6065	32
6066	32
6067	32
6068	32
6069	32
6070	32
6071	32
6072	32
6073	32
6074	32
6075	32
6076	32
6077	32
6078	32
6079	32
6080	32
6081	32
6082	32
6083	32
6084	32
6085	32
6086	32
6087	32
6088	32
6089	32
6090	32
6091	32
6092	32
6093	32
6094	32
6095	32
6096	32
6097	32
6098	32
6099	32
6100	32
6101	32
6102	32
6103	32
6104	32
6105	32
6106	32
6107	32
6108	32
6109	32
6110	32
6111	32
6112	32
6113	32
6114	32
6115	32
6116	32
6117	32
6118	32
6119	32
6120	32
6121	32
6122	32
6123	32
6124	32
6125	32
6126	32
6127	32
6128	32
6129	32
6130	32
6131	32
6132	32
6133	32
6134	32
6135	32
6136	32
6137	32
6138	32
6139	32
6140	32
6141	32
6142	32
6143	32
6144	32
6145	32
6146	32
6147	32
6148	32
6149	32
6150	32
6151	32
6152	32
6153	32
6154	32
6155	32
6156	32
6157	32
6158	32
6159	32
6160	32
6161	32
6162	32
6163	32
6164	32
6165	32
6166	32
6167	32
6168	32
6169	32
6170	32
6171	32
6172	32
6173	32
6174	32
6175	32
6176	32
6177	32
6178	32
6179	32
6180	32
6181	32
6182	32
6183	32
6184	32
6185	32
6186	32
6187	32
6188	32
6189	32
6190	32
6191	32
6192	32
6193	32
6194	32
6195	32
6196	32
6197	32
6198	32
6199	32
6200	32
6201	32
6202	32
6203	32
6204	32
6205	32
6206	32
6207	32
6208	32
6209	32
6210	32
6211	32
6212	32
6213	32
6214	32
6215	32
6216	32
6217	32
6218	32
6219	32
6220	32
6221	32
6222	32
6223	32
6224	32
6225	32
6226	32
6227	32
6228	32
6229	32
6230	32
6231	32
6232	32
6233	32
6234	32
6235	32
6236	32
6237	32
6238	32
6239	32
6240	32
6241	32
6242	32
6243	32
6244	32
6245	32
6246	32
6247	32
6248	32
6249	32
6250	32
6251	32
6252	32
6253	32
6254	32
6255	32
6256	32
6257	32
6258	32
6259	32
6260	32
6261	32
6262	32
6263	32
6264	32
6265	32
6266	32
6267	32
6268	32
6269	32
6270	32
6271	32
6272	32
6273	32
6274	32
6275	32
6276	32
6277	32
6278	32
6279	32
6280	32
6281	32
6282	32
6283	32
6284	32
6285	32
6286	32
6287	32
6288	32
6289	32
6290	32
6291	32
6292	32
6293	32
6294	32
6295	32
6296	32
6297	32
6298	32
6299	32
6300	32
6301	32
6302	32
6303	32
6304	32
6305	32
6306	32
6307	32
6308	32
6309	32
6310	32
6311	32
6312	32
6313	32
6314	32
6315	32
6316	32
6317	32
6318	32
6319	32
6320	32
6321	32
6322	32
6323	32
6324	32
6325	32
6326	32
6327	32
6328	32
6329	32
6330	32
6331	32
6332	32
6333	32
6334	32
6335	32
6336	32
6337	32
6338	32
6339	32
6340	32
6341	32
6342	32
6343	32
6344	32
6345	32
6346	32
6347	32
6348	32
6349	32
6350	32
6351	32
6352	32
6353	32
6354	32
6355	32
6356	32
6357	32
6358	32
6359	32
6360	32
6361	32
6362	32
6363	32
6364	32
6365	32
6366	32
6367	32
6368	32
6369	32
6370	32
6371	32
6372	32
6373	32
6374	32
6375	32
6376	32
6377	32
6378	32
6379	32
6380	32
6381	32
6382	32
6383	32
6384	32
6385	32
6386	32
6387	32
6388	32
6389	32
6390	32
6391	32
6392	32
6393	32
6394	32
6395	32
6396	32
6397	32
6398	32
6399	32
6400	32
6401	32
6402	32
6403	32
6404	32
6405	32
6406	32
6407	32
6408	32
6409	32
6410	32
6411	32
6412	32
6413	32
6414	32
6415	32
6416	32
6417	32
6418	32
6419	32
6420	32
6421	32
6422	32
6423	32
6424	32
6425	32
6426	32
6427	32
6428	32
6429	32
6430	32
6431	32
6432	32
6433	32
6434	32
6435	32
6436	32
6437	32
6438	32
6439	32
6440	32
6441	32
6442	32
6443	32
6444	32
6445	32
6446	32
6447	32
6448	32
6449	32
6450	32
6451	32
6452	32
6453	32
6454	32
6455	32
6456	32
6457	32
6458	32
6459	32
6460	32
6461	32
6462	32
6463	32
6464	32
6465	32
6466	32
6467	32
6468	32
6469	32
6470	32
6471	32
6472	32
6473	32
6474	32
6475	32
6476	32
6477	32
6478	32
6479	32
6480	32
6481	32
6482	32
6483	32
6484	32
6485	32
6486	32
6487	32
6488	32
6489	32
6490	32
6491	32
6492	32
6493	32
6494	32
6495	32
6496	32
6497	32
6498	32
6499	32
6500	32
6501	32
6502	32
6503	32
6504	32
6505	32
6506	32
6507	32
6508	32
6509	32
6510	32
6511	32
6512	32
6513	32
6514	32
6515	32
6516	32
6517	32
6518	32
6519	32
6520	32
6521	32
6522	32
6523	32
6524	32
6525	32
6526	32
6527	32
6528	32
6529	32
6530	32
6531	32
6532	32
6533	32
6534	32
6535	32
6536	32
6537	32
6538	32
6539	32
6540	32
6541	32
6542	32
6543	32
6544	32
6545	32
6546	32
6547	32
6548	32
6549	32
6550	32
6551	32
6552	32
6553	32
6554	32
6555	32
6556	32
6557	32
6558	32
6559	32
6560	32
6561	32
6562	32
6563	32
6564	32
6565	32
6566	32
6567	32
6568	32
6569	32
6570	32
6571	32
6572	32
6573	32
6574	32
6575	32
6576	32
6577	32
6578	32
6579	32
6580	32
6581	32
6582	32
6583	32
6584	32
6585	32
6586	32
6587	32
6588	32
6589	32
6590	32
6591	32
6592	32
6593	32
6594	32
6595	32
6596	32
6597	32
6598	32
6599	32
6600	32
6601	32
6602	32
6603	32
6604	32
6605	32
6606	32
6607	32
6608	32
6609	32
6610	32
6611	32
6612	32
6613	32
6614	32
6615	32
6616	32
6617	32
6618	32
6619	32
6620	32
6621	32
6622	32
6623	32
6624	32
6625	32
6626	32
6627	32
6628	32
6629	32
6630	32
6631	32
6632	32
6633	32
6634	32
6635	32
6636	32
6637	32
6638	32
6639	32
6640	32
6641	32
6642	32
6643	32
6644	32
6645	32
6646	32
6647	32
6648	32
6649	32
6650	32
6651	32
6652	32
6653	32
6654	32
6655	32
6656	32
6657	32
6658	32
6659	32
6660	32
6661	32
6662	32
6663	32
6664	32
6665	32
6666	32
6667	32
6668	32
6669	32
6670	32
6671	32
6672	32
6673	32
6674	32
6675	32
6676	32
6677	32
6678	32
6679	32
6680	32
6681	32
6682	32
6683	32
6684	32
6685	32
6686	32
6687	32
6688	32
6689	32
6690	32
6691	32
6692	32
6693	32
6694	32
6695	32
6696	32
6697	32
6698	32
6699	32
6700	32
6701	32
6702	32
6703	32
6704	32
6705	32
6706	32
6707	32
6708	32
6709	32
6710	32
6711	32
6712	32
6713	32
6714	32
6715	32
6716	32
6717	32
6718	32
6719	32
6720	32
6721	32
6722	32
6723	32
6724	32
6725	32
6726	32
6727	32
6728	32
6729	32
6730	32
6731	32
6732	32
6733	32
6734	32
6735	32
6736	32
6737	32
6738	32
6739	32
6740	32
6741	32
6742	32
6743	32
6744	32
6745	32
6746	32
6747	32
6748	32
6749	32
6750	32
6751	32
6752	32
6753	32
6754	32
6755	32
6756	32
6757	32
6758	32
6759	32
6760	32
6761	32
6762	32
6763	32
6764	32
6765	32
6766	32
6767	32
6768	32
6769	32
6770	32
6771	32
6772	32
6773	32
6774	32
6775	32
6776	32
6777	32
6778	32
6779	32
6780	32
6781	32
6782	32
6783	32
6784	32
6785	32
6786	32
6787	32
6788	32
6789	32
6790	32
6791	32
6792	32
6793	32
6794	32
6795	32
6796	32
6797	32
6798	32
6799	32
6800	32
6801	32
6802	32
6803	32
6804	32
6805	32
6806	32
6807	32
6808	32
6809	32
6810	32
6811	32
6812	32
6813	32
6814	32
6815	32
6816	32
6817	32
6818	32
6819	32
6820	32
6821	32
6822	32
6823	32
6824	32
6825	32
6826	32
6827	32
6828	32
6829	32
6830	32
6831	32
6832	32
6833	32
6834	32
6835	32
6836	32
6837	32
6838	32
6839	32
6840	32
6841	32
6842	32
6843	32
6844	32
6845	32
6846	32
6847	32
6848	32
6849	32
6850	32
6851	32
6852	32
6853	32
6854	32
6855	32
6856	32
6857	32
6858	32
6859	32
6860	32
6861	32
6862	32
6863	32
6864	32
6865	32
6866	32
6867	32
6868	32
6869	32
6870	32
6871	32
6872	32
6873	32
6874	32
6875	32
6876	32
6877	32
6878	32
6879	32
6880	32
6881	32
6882	32
6883	32
6884	32
6885	32
6886	32
6887	32
6888	32
6889	32
6890	32
6891	32
6892	32
6893	32
6894	32
6895	32
6896	32
6897	32
6898	32
6899	32
6900	32
6901	32
6902	32
6903	32
6904	32
6905	32
6906	32
6907	32
6908	32
6909	32
6910	32
6911	32
6912	32
6913	32
6914	32
6915	32
6916	32
6917	32
6918	32
6919	32
6920	32
6921	32
6922	32
6923	32
6924	32
6925	32
6926	32
6927	32
6928	32
6929	32
6930	32
6931	32
6932	32
6933	32
6934	32
6935	32
6936	32
6937	32
6938	32
6939	32
6940	32
6941	32
6942	32
6943	32
6944	32
6945	32
6946	32
6947	32
6948	32
6949	32
6950	32
6951	32
6952	32
6953	32
6954	32
6955	32
6956	32
6957	32
6958	32
6959	32
6960	32
6961	32
6962	32
6963	32
6964	32
6965	32
6966	32
6967	32
6968	32
6969	32
6970	32
6971	32
6972	32
6973	32
6974	32
6975	32
6976	32
6977	32
6978	32
6979	32
6980	32
6981	32
6982	32
6983	32
6984	32
6985	32
6986	32
6987	32
6988	32
6989	32
6990	32
6991	32
6992	32
6993	32
6994	32
6995	32
6996	32
6997	32
6998	32
6999	32
7000	32
7001	32
7002	32
7003	32
7004	32
7005	32
7006	32
7007	32
7008	32
7009	32
7010	32
7011	32
7012	32
7013	32
7014	32
7015	32
7016	32
7017	32
7018	32
7019	32
7020	32
7021	32
7022	32
7023	32
7024	32
7025	32
7026	32
7027	32
7028	32
7029	32
7030	32
7031	32
7032	32
7033	32
7034	32
7035	32
7036	32
7037	32
7038	32
7039	32
7040	32
7041	32
7042	32
7043	32
7044	32
7045	32
7046	32
7047	32
7048	32
7049	32
7050	32
7051	32
7052	32
7053	32
7054	32
7055	32
7056	32
7057	32
7058	32
7059	32
7060	32
7061	32
7062	32
7063	32
7064	32
7065	32
7066	32
7067	32
7068	32
7069	32
7070	32
7071	32
7072	32
7073	32
7074	32
7075	32
7076	32
7077	32
7078	32
7079	32
7080	32
7081	32
7082	32
7083	32
7084	32
7085	32
7086	32
7087	32
7088	32
7089	32
7090	32
7091	32
7092	32
7093	32
7094	32
7095	32
7096	32
7097	32
7098	32
7099	32
7100	32
7101	32
7102	32
7103	32
7104	32
7105	32
7106	32
7107	32
7108	32
7109	32
7110	32
7111	32
7112	32
7113	32
7114	32
7115	32
7116	32
7117	32
7118	32
7119	32
7120	32
7121	32
7122	32
7123	32
7124	32
7125	32
7126	32
7127	32
7128	32
7129	32
7130	32
7131	32
7132	32
7133	32
7134	32
7135	32
7136	32
7137	32
7138	32
7139	32
7140	32
7141	32
7142	32
7143	32
7144	32
7145	32
7146	32
7147	32
7148	32
7149	32
7150	32
7151	32
7152	32
7153	32
7154	32
7155	32
7156	32
7157	32
7158	32
7159	32
7160	32
7161	32
7162	32
7163	32
7164	32
7165	32
7166	32
7167	32
7168	32
7169	32
7170	32
7171	32
7172	32
7173	32
7174	32
7175	32
7176	32
7177	32
7178	32
7179	32
7180	32
7181	32
7182	32
7183	32
7184	32
7185	32
7186	32
7187	32
7188	32
7189	32
7190	32
7191	32
7192	32
7193	32
7194	32
7195	32
7196	32
7197	32
7198	32
7199	32
7200	32
7201	32
7202	32
7203	32
7204	32
7205	32
7206	32
7207	32
7208	32
7209	32
7210	32
7211	32
7212	32
7213	32
7214	32
7215	32
7216	32
7217	32
7218	32
7219	32
7220	32
7221	32
7222	32
7223	32
7224	32
7225	32
7226	32
7227	32
7228	32
7229	32
7230	32
7231	32
7232	32
7233	32
7234	32
7235	32
7236	32
7237	32
7238	32
7239	32
7240	32
7241	32
7242	32
7243	32
7244	32
7245	32
7246	32
7247	32
7248	32
7249	32
7250	32
7251	32
7252	32
7253	32
7254	32
7255	32
7256	32
7257	32
7258	32
7259	32
7260	32
7261	32
7262	32
7263	32
7264	32
7265	32
7266	32
7267	32
7268	32
7269	32
7270	32
7271	32
7272	32
7273	32
7274	32
7275	32
7276	32
7277	32
7278	32
7279	32
7280	32
7281	32
7282	32
7283	32
7284	32
7285	32
7286	32
7287	32
7288	32
7289	32
7290	32
7291	32
7292	32
7293	32
7294	32
7295	32
7296	32
7297	32
7298	32
7299	32
7300	32
7301	32
7302	32
7303	32
7304	32
7305	32
7306	32
7307	32
7308	32
7309	32
7310	32
7311	32
7312	32
7313	32
7314	32
7315	32
7316	32
7317	32
7318	32
7319	32
7320	32
7321	32
7322	32
7323	32
7324	32
7325	32
7326	32
7327	32
7328	32
7329	32
7330	32
7331	32
7332	32
7333	32
7334	32
7335	32
7336	32
7337	32
7338	32
7339	32
7340	32
7341	32
7342	32
7343	32
7344	32
7345	32
7346	32
7347	32
7348	32
7349	32
7350	32
7351	32
7352	32
7353	32
7354	32
7355	32
7356	32
7357	32
7358	32
7359	32
7360	32
7361	32
7362	32
7363	32
7364	32
7365	32
7366	32
7367	32
7368	32
7369	32
7370	32
7371	32
7372	32
7373	32
7374	32
7375	32
7376	32
7377	32
7378	32
7379	32
7380	32
7381	32
7382	32
7383	32
7384	32
7385	32
7386	32
7387	32
7388	32
7389	32
7390	32
7391	32
7392	32
7393	32
7394	32
7395	32
7396	32
7397	32
7398	32
7399	32
7400	32
7401	32
7402	32
7403	32
7404	32
7405	32
7406	32
7407	32
7408	32
7409	32
7410	32
7411	32
7412	32
7413	32
7414	32
7415	32
7416	32
7417	32
7418	32
7419	32
7420	32
7421	32
7422	32
7423	32
7424	32
7425	32
7426	32
7427	32
7428	32
7429	32
7430	32
7431	32
7432	32
7433	32
7434	32
7435	32
7436	32
7437	32
7438	32
7439	32
7440	32
7441	32
7442	32
7443	32
7444	32
7445	32
7446	32
7447	32
7448	32
7449	32
7450	32
7451	32
7452	32
7453	32
7454	32
7455	32
7456	32
7457	32
7458	32
7459	32
7460	32
7461	32
7462	32
7463	32
7464	32
7465	32
7466	32
7467	32
7468	32
7469	32
7470	32
7471	32
7472	32
7473	32
7474	32
7475	32
7476	32
7477	32
7478	32
7479	32
7480	32
7481	32
7482	32
7483	32
7484	32
7485	32
7486	32
7487	32
7488	32
7489	32
7490	32
7491	32
7492	32
7493	32
7494	32
7495	32
7496	32
7497	32
7498	32
7499	32
7500	32
7501	32
7502	32
7503	32
7504	32
7505	32
7506	32
7507	32
7508	32
7509	32
7510	32
7511	32
7512	32
7513	32
7514	32
7515	32
7516	32
7517	32
7518	32
7519	32
7520	32
7521	32
7522	32
7523	32
7524	32
7525	32
7526	32
7527	32
7528	32
7529	32
7530	32
7531	32
7532	32
7533	32
7534	32
7535	32
7536	32
7537	32
7538	32
7539	32
7540	32
7541	32
7542	32
7543	32
7544	32
7545	32
7546	32
7547	32
7548	32
7549	32
7550	32
7551	32
7552	32
7553	32
7554	32
7555	32
7556	32
7557	32
7558	32
7559	32
7560	32
7561	32
7562	32
7563	32
7564	32
7565	32
7566	32
7567	32
7568	32
7569	32
7570	32
7571	32
7572	32
7573	32
7574	32
7575	32
7576	32
7577	32
7578	32
7579	32
7580	32
7581	32
7582	32
7583	32
7584	32
7585	32
7586	32
7587	32
7588	32
7589	32
7590	32
7591	32
7592	32
7593	32
7594	32
7595	32
7596	32
7597	32
7598	32
7599	32
7600	32
7601	32
7602	32
7603	32
7604	32
7605	32
7606	32
7607	32
7608	32
7609	32
7610	32
7611	32
7612	32
7613	32
7614	32
7615	32
7616	32
7617	32
7618	32
7619	32
7620	32
7621	32
7622	32
7623	32
7624	32
7625	32
7626	32
7627	32
7628	32
7629	32
7630	32
7631	32
7632	32
7633	32
7634	32
7635	32
7636	32
7637	32
7638	32
7639	32
7640	32
7641	32
7642	32
7643	32
7644	32
7645	32
7646	32
7647	32
7648	32
7649	32
7650	32
7651	32
7652	32
7653	32
7654	32
7655	32
7656	32
7657	32
7658	32
7659	32
7660	32
7661	32
7662	32
7663	32
7664	32
7665	32
7666	32
7667	32
7668	32
7669	32
7670	32
7671	32
7672	32
7673	32
7674	32
7675	32
7676	32
7677	32
7678	32
7679	32
7680	32
7681	32
7682	32
7683	32
7684	32
7685	32
7686	32
7687	32
7688	32
7689	32
7690	32
7691	32
7692	32
7693	32
7694	32
7695	32
7696	32
7697	32
7698	32
7699	32
7700	32
7701	32
7702	32
7703	32
7704	32
7705	32
7706	32
7707	32
7708	32
7709	32
7710	32
7711	32
7712	32
7713	32
7714	32
7715	32
7716	32
7717	32
7718	32
7719	32
7720	32
7721	32
7722	32
7723	32
7724	32
7725	32
7726	32
7727	32
7728	32
7729	32
7730	32
7731	32
7732	32
7733	32
7734	32
7735	32
7736	32
7737	32
7738	32
7739	32
7740	32
7741	32
7742	32
7743	32
7744	32
7745	32
7746	32
7747	32
7748	32
7749	32
7750	32
7751	32
7752	32
7753	32
7754	32
7755	32
7756	32
7757	32
7758	32
7759	32
7760	32
7761	32
7762	32
7763	32
7764	32
7765	32
7766	32
7767	32
7768	32
7769	32
7770	32
7771	32
7772	32
7773	32
7774	32
7775	32
7776	32
7777	32
7778	32
7779	32
7780	32
7781	32
7782	32
7783	32
7784	32
7785	32
7786	32
7787	32
7788	32
7789	32
7790	32
7791	32
7792	32
7793	32
7794	32
7795	32
7796	32
7797	32
7798	32
7799	32
7800	32
7801	32
7802	32
7803	32
7804	32
7805	32
7806	32
7807	32
7808	32
7809	32
7810	32
7811	32
7812	32
7813	32
7814	32
7815	32
7816	32
7817	32
7818	32
7819	32
7820	32
7821	32
7822	32
7823	32
7824	32
7825	32
7826	32
7827	32
7828	32
7829	32
7830	32
7831	32
7832	32
7833	32
7834	32
7835	32
7836	32
7837	32
7838	32
7839	32
7840	32
7841	32
7842	32
7843	32
7844	32
7845	32
7846	32
7847	32
7848	32
7849	32
7850	32
7851	32
7852	32
7853	32
7854	32
7855	32
7856	32
7857	32
7858	32
7859	32
7860	32
7861	32
7862	32
7863	32
7864	32
7865	32
7866	32
7867	32
7868	32
7869	32
7870	32
7871	32
7872	32
7873	32
7874	32
7875	32
7876	32
7877	32
7878	32
7879	32
7880	32
7881	32
7882	32
7883	32
7884	32
7885	32
7886	32
7887	32
7888	32
7889	32
7890	32
7891	32
7892	32
7893	32
7894	32
7895	32
7896	32
7897	32
7898	32
7899	32
7900	32
7901	32
7902	32
7903	32
7904	32
7905	32
7906	32
7907	32
7908	32
7909	32
7910	32
7911	32
7912	32
7913	32
7914	32
7915	32
7916	32
7917	32
7918	32
7919	32
7920	32
7921	32
7922	32
7923	32
7924	32
7925	32
7926	32
7927	32
7928	32
7929	32
7930	32
7931	32
7932	32
7933	32
7934	32
7935	32
7936	32
7937	32
7938	32
7939	32
7940	32
7941	32
7942	32
7943	32
7944	32
7945	32
7946	32
7947	32
7948	32
7949	32
7950	32
7951	32
7952	32
7953	32
7954	32
7955	32
7956	33
7957	33
7958	33
7959	33
7960	33
7961	33
7962	33
7963	33
7964	33
7965	33
7966	33
7967	33
7968	33
7969	33
7970	33
7971	33
7972	33
7973	33
7974	33
7975	33
7976	33
7977	33
7978	33
7979	33
7980	33
7981	33
7982	33
7983	33
7984	33
7985	33
7986	33
7987	33
7988	33
7989	33
7990	33
7991	33
7992	33
7993	33
7994	33
7995	33
7996	33
7997	33
7998	33
7999	33
8000	33
8001	33
8002	33
8003	33
8004	33
8005	33
8006	33
8007	33
8008	33
8009	33
8010	33
8011	33
8012	33
8013	33
8014	33
8015	33
8016	33
8017	33
8018	33
8019	33
8020	33
8021	33
8022	33
8023	33
8024	33
8025	33
8026	33
8027	33
8028	33
8029	33
8030	33
8031	33
8032	33
8033	33
8034	33
8035	33
8036	33
8037	33
8038	33
8039	33
8040	33
8041	33
8042	33
8043	33
8044	33
8045	33
8046	33
8047	33
8048	33
8049	33
8050	33
8051	33
8052	33
8053	33
8054	33
8055	33
8056	33
8057	33
8058	33
8059	33
8060	33
8061	33
8062	33
8063	33
8064	33
8065	33
8066	33
8067	33
8068	33
8069	33
8070	33
8071	33
8072	33
8073	33
8074	33
8075	33
8076	33
8077	33
8078	33
8079	33
8080	33
8081	33
8082	33
8083	33
8084	33
8085	33
8086	33
8087	33
8088	33
8089	33
8090	33
8091	33
8092	33
8093	33
8094	33
8095	33
8096	33
8097	33
8098	33
8099	33
8100	33
8101	33
8102	33
8103	33
8104	33
8105	33
8106	33
8107	33
8108	33
8109	33
8110	33
8111	33
8112	33
8113	33
8114	33
8115	33
8116	33
8117	33
8118	33
8119	33
8120	33
8121	33
8122	33
8123	33
8124	33
8125	33
8126	33
8127	33
8128	33
8129	33
8130	33
8131	33
8132	33
8133	33
8134	33
8135	33
8136	33
8137	33
8138	33
8139	33
8140	33
8141	33
8142	33
8143	33
8144	33
8145	33
8146	33
8147	33
8148	33
8149	33
8150	33
8151	33
8152	33
8153	33
8154	33
8155	33
8156	33
8157	33
8158	33
8159	33
8160	33
8161	33
8162	33
8163	33
8164	33
8165	33
8166	33
8167	33
8168	33
8169	33
8170	33
8171	33
8172	33
8173	33
8174	33
8175	33
8176	33
8177	33
8178	33
8179	33
8180	33
8181	33
8182	33
8183	33
8184	33
8185	33
8186	33
8187	33
8188	33
8189	33
8190	33
8191	33
8192	33
8193	33
8194	33
8195	33
8196	33
8197	33
8198	33
8199	33
8200	33
8201	33
8202	33
8203	33
8204	33
8205	33
8206	33
8207	33
8208	33
8209	33
8210	33
8211	33
8212	33
8213	33
8214	33
8215	33
8216	33
8217	33
8218	33
8219	33
8220	33
8221	33
8222	33
8223	33
8224	33
8225	33
8226	33
8227	33
8228	33
8229	33
8230	33
8231	33
8232	33
8233	33
8234	33
8235	33
8236	33
8237	33
8238	33
8239	33
8240	33
8241	33
8242	33
8243	33
8244	33
8245	33
8246	33
8247	33
8248	33
8249	33
8250	33
8251	33
8252	33
8253	33
8254	33
8255	33
8256	33
8257	33
8258	33
8259	33
8260	33
8261	33
8262	33
8263	33
8264	33
8265	33
8266	33
8267	33
8268	33
8269	33
8270	33
8271	33
8272	33
8273	33
8274	33
8275	33
8276	33
8277	33
8278	33
8279	33
8280	33
8281	33
8282	33
8283	33
8284	33
8285	33
8286	33
8287	33
8288	33
8289	33
8290	33
8291	33
8292	33
8293	33
8294	33
8295	33
8296	33
8297	33
8298	33
8299	33
8300	33
8301	33
8302	33
8303	33
8304	33
8305	33
8306	33
8307	33
8308	33
8309	33
8310	33
8311	33
8312	33
8313	33
8314	33
8315	33
8316	33
8317	33
8318	33
8319	33
8320	33
8321	33
8322	33
8323	33
8324	33
8325	33
8326	33
8327	33
8328	33
8329	33
8330	33
8331	33
8332	33
8333	33
8334	33
8335	33
8336	33
8337	33
8338	33
8339	33
8340	33
8341	33
8342	33
8343	33
8344	33
8345	33
8346	33
8347	33
8348	33
8349	33
8350	33
8351	33
8352	33
8353	33
8354	33
8355	33
8356	33
8357	33
8358	33
8359	33
8360	33
8361	33
8362	33
8363	33
8364	33
8365	33
8366	33
8367	33
8368	33
8369	33
8370	33
8371	33
8372	33
8373	33
8374	33
8375	33
8376	33
8377	33
8378	33
8379	33
8380	33
8381	33
8382	33
8383	33
8384	33
8385	33
8386	33
8387	33
8388	33
8389	33
8390	33
8391	33
8392	33
8393	33
8394	33
8395	33
8396	33
8397	33
8398	33
8399	33
8400	33
8401	33
8402	33
8403	33
8404	33
8405	33
8406	33
8407	33
8408	33
8409	33
8410	33
8411	33
8412	33
8413	33
8414	33
8415	33
8416	33
8417	33
8418	33
8419	33
8420	33
8421	33
8422	33
8423	33
8424	33
8425	33
8426	33
8427	33
8428	33
8429	33
8430	33
8431	33
8432	33
8433	33
8434	33
8435	33
8436	33
8437	33
8438	33
8439	33
8440	33
8441	33
8442	33
8443	33
8444	33
8445	33
8446	33
8447	33
8448	33
8449	33
8450	33
8451	33
8452	33
8453	33
8454	33
8455	33
8456	33
8457	33
8458	33
8459	33
8460	33
8461	33
8462	33
8463	33
8464	33
8465	33
8466	33
8467	33
8468	33
8469	33
8470	33
8471	33
8472	33
8473	33
8474	33
8475	33
8476	33
8477	33
8478	33
8479	33
8480	33
8481	33
8482	33
8483	33
8484	33
8485	33
8486	33
8487	33
8488	33
8489	33
8490	33
8491	33
8492	33
8493	33
8494	33
8495	33
8496	33
8497	33
8498	33
8499	33
8500	33
8501	33
8502	33
8503	33
8504	33
8505	33
8506	33
8507	33
8508	33
8509	33
8510	33
8511	33
8512	33
8513	33
8514	33
8515	33
8516	33
8517	33
8518	33
8519	33
8520	33
8521	33
8522	33
8523	33
8524	33
8525	33
8526	33
8527	33
8528	33
8529	33
8530	33
8531	33
8532	33
8533	33
8534	33
8535	33
8536	33
8537	33
8538	33
8539	33
8540	33
8541	33
8542	33
8543	33
8544	33
8545	33
8546	33
8547	33
8548	33
8549	33
8550	33
8551	33
8552	33
8553	33
8554	33
8555	33
8556	33
8557	33
8558	33
8559	33
8560	33
8561	33
8562	33
8563	33
8564	33
8565	33
8566	33
8567	33
8568	33
8569	33
8570	33
8571	33
8572	33
8573	33
8574	33
8575	33
8576	33
8577	33
8578	33
8579	33
8580	33
8581	33
8582	33
8583	33
8584	33
8585	33
8586	33
8587	33
8588	33
8589	33
8590	33
8591	33
8592	33
8593	33
8594	33
8595	33
8596	33
8597	33
8598	33
8599	33
8600	33
8601	33
8602	33
8603	33
8604	33
8605	33
8606	33
8607	33
8608	33
8609	33
8610	33
8611	33
8612	33
8613	33
8614	33
8615	33
8616	33
8617	33
8618	33
8619	33
8620	33
8621	33
8622	33
8623	33
8624	33
8625	33
8626	33
8627	33
8628	33
8629	33
8630	33
8631	33
8632	33
8633	33
8634	33
8635	33
8636	33
8637	33
8638	33
8639	33
8640	33
8641	33
8642	33
8643	33
8644	33
8645	33
8646	33
8647	33
8648	33
8649	33
8650	33
8651	33
8652	33
8653	33
8654	33
8655	33
8656	33
8657	33
8658	33
8659	33
8660	33
8661	33
8662	33
8663	33
8664	33
8665	33
8666	33
8667	33
8668	33
8669	33
8670	33
8671	33
8672	33
8673	33
8674	33
8675	33
8676	33
8677	33
8678	33
8679	33
8680	33
8681	33
8682	33
8683	33
8684	33
8685	33
8686	33
8687	33
8688	33
8689	33
8690	33
8691	33
8692	33
8693	33
8694	33
8695	33
8696	33
8697	33
8698	33
8699	33
8700	33
8701	33
8702	33
8703	33
8704	33
8705	33
8706	33
8707	33
8708	33
8709	33
8710	33
8711	33
8712	33
8713	33
8714	33
8715	33
8716	33
8717	33
8718	33
8719	33
8720	33
8721	33
8722	33
8723	33
8724	33
8725	33
8726	33
8727	33
8728	33
8729	33
8730	33
8731	33
8732	33
8733	33
8734	33
8735	33
8736	33
8737	33
8738	33
8739	33
8740	33
8741	33
8742	33
8743	33
8744	33
8745	33
8746	33
8747	33
8748	33
8749	33
8750	33
8751	33
8752	33
8753	33
8754	33
8755	33
8756	33
8757	33
8758	33
8759	33
8760	33
8761	33
8762	33
8763	33
8764	33
8765	33
8766	33
8767	33
8768	33
8769	33
8770	33
8771	33
8772	33
8773	33
8774	33
8775	33
8776	33
8777	33
8778	33
8779	33
8780	33
8781	33
8782	33
8783	33
8784	33
8785	33
8786	33
8787	33
8788	33
8789	33
8790	33
8791	33
8792	33
8793	33
8794	33
8795	33
8796	33
8797	33
8798	33
8799	33
8800	33
8801	33
8802	33
8803	33
8804	33
8805	33
8806	33
8807	33
8808	33
8809	33
8810	33
8811	33
8812	33
8813	33
8814	33
8815	33
8816	33
8817	33
8818	33
8819	33
8820	33
8821	33
8822	33
8823	33
8824	33
8825	33
8826	33
8827	33
8828	33
8829	33
8830	33
8831	33
8832	33
8833	33
8834	33
8835	33
8836	33
8837	33
8838	33
8839	33
8840	33
8841	33
8842	33
8843	33
8844	33
8845	33
8846	33
8847	33
8848	33
8849	33
8850	33
8851	33
8852	33
8853	33
8854	33
8855	33
8856	33
8857	33
8858	33
8859	33
8860	33
8861	33
8862	33
8863	33
8864	33
8865	33
8866	33
8867	33
8868	33
8869	33
8870	33
8871	33
8872	33
8873	33
8874	33
8875	33
8876	33
8877	33
8878	33
8879	33
8880	33
8881	33
8882	33
8883	33
8884	33
8885	33
8886	33
8887	33
8888	33
8889	33
8890	33
8891	33
8892	33
8893	33
8894	33
8895	33
8896	33
8897	33
8898	33
8899	33
8900	33
8901	33
8902	33
8903	33
8904	33
8905	33
8906	33
8907	33
8908	33
8909	33
8910	33
8911	33
8912	33
8913	33
8914	33
8915	33
8916	33
8917	33
8918	33
8919	33
8920	33
8921	33
8922	33
8923	33
8924	33
8925	33
8926	33
8927	33
8928	33
8929	33
8930	33
8931	33
8932	33
8933	33
8934	33
8935	33
8936	33
8937	33
8938	33
8939	33
8940	33
8941	33
8942	33
8943	33
8944	33
8945	33
8946	33
8947	33
8948	33
8949	33
8950	33
8951	33
8952	33
8953	33
8954	33
8955	33
8956	33
8957	33
8958	33
8959	33
8960	33
8961	33
8962	33
8963	33
8964	33
8965	33
8966	33
8967	33
8968	33
8969	33
8970	33
8971	33
8972	33
8973	33
8974	33
8975	33
8976	33
8977	33
8978	33
8979	33
8980	33
8981	33
8982	33
8983	33
8984	33
8985	33
8986	33
8987	33
8988	33
8989	33
8990	33
8991	33
8992	33
8993	33
8994	33
8995	33
8996	33
8997	33
8998	33
8999	33
9000	33
9001	33
9002	33
9003	33
9004	33
9005	33
9006	33
9007	33
9008	33
9009	33
9010	33
9011	33
9012	33
9013	33
9014	33
9015	33
9016	33
9017	33
9018	33
9019	33
9020	33
9021	33
9022	33
9023	33
9024	33
9025	33
9026	33
9027	33
9028	33
9029	33
9030	33
9031	33
9032	33
9033	33
9034	33
9035	33
9036	33
9037	33
9038	33
9039	33
9040	33
9041	33
9042	33
9043	33
9044	33
9045	33
9046	33
9047	33
9048	33
9049	33
9050	33
9051	33
9052	33
9053	33
9054	33
9055	33
9056	33
9057	33
9058	33
9059	33
9060	33
9061	33
9062	33
9063	33
9064	33
9065	33
9066	33
9067	33
9068	33
9069	33
9070	33
9071	33
9072	33
9073	33
9074	33
9075	33
9076	33
9077	33
9078	33
9079	33
9080	33
9081	33
9082	33
9083	33
9084	33
9085	33
9086	33
9087	33
9088	33
9089	33
9090	33
9091	33
9092	33
9093	33
9094	33
9095	33
9096	33
9097	33
9098	33
9099	33
9100	33
9101	33
9102	33
9103	33
9104	33
9105	33
9106	33
9107	33
9108	33
9109	33
9110	33
9111	33
9112	33
9113	33
9114	33
9115	33
9116	33
9117	33
9118	33
9119	33
9120	33
9121	33
9122	33
9123	33
9124	33
9125	33
9126	33
9127	33
9128	33
9129	33
9130	33
9131	33
9132	33
9133	33
9134	33
9135	33
9136	33
9137	33
9138	33
9139	33
9140	33
9141	33
9142	33
9143	33
9144	33
9145	33
9146	33
9147	33
9148	33
9149	33
9150	33
9151	33
9152	33
9153	33
9154	33
9155	33
9156	33
9157	33
9158	33
9159	33
9160	33
9161	33
9162	33
9163	33
9164	33
9165	33
9166	33
9167	33
9168	33
9169	33
9170	33
9171	33
9172	33
9173	33
9174	33
9175	33
9176	33
9177	33
9178	33
9179	33
9180	33
9181	33
9182	33
9183	33
9184	33
9185	33
9186	33
9187	33
9188	33
9189	33
9190	33
9191	33
9192	33
9193	33
9194	33
9195	33
9196	33
9197	33
9198	33
9199	33
9200	33
9201	33
9202	33
9203	33
9204	33
9205	33
9206	33
9207	33
9208	33
9209	33
9210	33
9211	33
9212	33
9213	33
9214	33
9215	33
9216	33
9217	33
9218	33
9219	33
9220	33
9221	33
9222	33
9223	33
9224	33
9225	33
9226	33
9227	33
9228	33
9229	33
9230	33
9231	33
9232	33
9233	33
9234	33
9235	33
9236	33
9237	33
9238	33
9239	33
9240	33
9241	33
9242	33
9243	33
9244	33
9245	33
9246	33
9247	33
9248	33
9249	33
9250	33
9251	33
9252	33
9253	33
9254	33
9255	33
9256	33
9257	33
9258	33
9259	33
9260	33
9261	33
9262	33
9263	33
9264	33
9265	33
9266	33
9267	33
9268	33
9269	33
9270	33
9271	33
9272	33
9273	33
9274	33
9275	33
9276	33
9277	33
9278	33
9279	33
9280	33
9281	33
9282	33
9283	33
9284	33
9285	33
9286	33
9287	33
9288	33
9289	33
9290	33
9291	33
9292	33
9293	33
9294	33
9295	33
9296	33
9297	33
9298	33
9299	33
9300	33
9301	33
9302	33
9303	33
9304	33
9305	33
9306	33
9307	33
9308	33
9309	33
9310	33
9311	33
9312	33
9313	33
9314	33
9315	33
9316	33
9317	33
9318	33
9319	33
9320	33
9321	33
9322	33
9323	33
9324	33
9325	33
9326	33
9327	33
9328	33
9329	33
9330	33
9331	33
9332	33
9333	33
9334	33
9335	33
9336	33
9337	33
9338	33
9339	33
9340	33
9341	33
9342	33
9343	33
9344	33
9345	33
9346	33
9347	33
9348	33
9349	33
9350	33
9351	33
9352	33
9353	33
9354	33
9355	33
9356	33
9357	33
9358	33
9359	33
9360	33
9361	33
9362	33
9363	33
9364	33
9365	33
9366	33
9367	33
9368	33
9369	33
9370	33
9371	33
9372	33
9373	33
9374	33
9375	33
9376	33
9377	33
9378	33
9379	33
9380	33
9381	33
9382	33
9383	33
9384	33
9385	33
9386	33
9387	33
9388	33
9389	33
9390	33
9391	33
9392	33
9393	33
9394	33
9395	33
9396	33
9397	33
9398	33
9399	33
9400	33
9401	33
9402	33
9403	33
9404	33
9405	33
9406	33
9407	33
9408	33
9409	33
9410	33
9411	33
9412	33
9413	33
9414	33
9415	33
9416	33
9417	33
9418	33
9419	33
9420	33
9421	33
9422	33
9423	33
9424	33
9425	33
9426	33
9427	33
9428	33
9429	33
9430	33
9431	33
9432	33
9433	33
9434	33
9435	33
9436	33
9437	33
9438	33
9439	33
9440	33
9441	33
9442	33
9443	33
9444	33
9445	33
9446	33
9447	33
9448	33
9449	33
9450	33
9451	33
9452	33
9453	33
9454	33
9455	33
9456	33
9457	33
9458	33
9459	33
9460	33
9461	33
9462	33
9463	33
9464	33
9465	33
9466	33
9467	33
9468	33
9469	33
9470	33
9471	33
9472	33
9473	33
9474	33
9475	33
9476	33
9477	33
9478	33
9479	33
9480	33
9481	33
9482	33
9483	33
9484	33
9485	33
9486	33
9487	33
9488	33
9489	33
9490	33
9491	33
9492	33
9493	33
9494	33
9495	33
9496	33
9497	33
9498	33
9499	33
9500	33
9501	33
9502	33
9503	33
9504	33
9505	33
9506	33
9507	33
9508	33
9509	33
9510	33
9511	33
9512	33
9513	33
9514	33
9515	33
9516	33
9517	33
9518	33
9519	33
9520	33
9521	33
9522	33
9523	33
9524	33
9525	33
9526	33
9527	33
9528	33
9529	33
9530	33
9531	33
9532	33
9533	33
9534	33
9535	33
9536	33
9537	33
9538	33
9539	33
9540	33
9541	33
9542	33
9543	33
9544	33
9545	33
9546	33
9547	33
9548	33
9549	33
9550	33
9551	33
9552	33
9553	33
9554	33
9555	33
9556	33
9557	33
9558	33
9559	33
9560	33
9561	33
9562	33
9563	33
9564	33
9565	33
9566	33
9567	33
9568	33
9569	33
9570	33
9571	33
9572	33
9573	33
9574	33
9575	33
9576	33
9577	33
9578	33
9579	33
9580	33
9581	33
9582	33
9583	33
9584	33
9585	33
9586	33
9587	33
9588	33
9589	33
9590	33
9591	33
9592	33
9593	33
9594	33
9595	33
9596	33
9597	33
9598	33
9599	33
9600	33
9601	33
9602	33
9603	33
9604	33
9605	33
9606	33
9607	33
9608	33
9609	33
9610	33
9611	33
9612	33
9613	33
9614	33
9615	33
9616	33
9617	33
9618	33
9619	33
9620	33
9621	33
9622	33
9623	33
9624	33
9625	33
9626	33
9627	33
9628	33
9629	33
9630	33
9631	33
9632	33
9633	33
9634	33
9635	33
9636	33
9637	33
9638	33
9639	33
9640	33
9641	33
9642	33
9643	33
9644	33
9645	33
9646	33
9647	33
9648	33
9649	33
9650	33
9651	33
9652	33
9653	33
9654	33
9655	33
9656	33
9657	33
9658	33
9659	33
9660	33
9661	33
9662	33
9663	33
9664	33
9665	33
9666	33
9667	33
9668	33
9669	33
9670	33
9671	33
9672	33
9673	33
9674	33
9675	33
9676	33
9677	33
9678	33
9679	33
9680	33
9681	33
9682	33
9683	33
9684	33
9685	33
9686	33
9687	33
9688	33
9689	33
9690	33
9691	33
9692	33
9693	33
9694	33
9695	33
9696	33
9697	33
9698	33
9699	33
9700	33
9701	33
9702	33
9703	33
9704	33
9705	33
9706	33
9707	33
9708	33
9709	33
9710	33
9711	33
9712	33
9713	33
9714	33
9715	33
9716	33
9717	33
9718	33
9719	33
9720	33
9721	33
9722	33
9723	33
9724	33
9725	33
9726	33
9727	33
9728	33
9729	33
9730	33
9731	33
9732	33
9733	33
9734	33
9735	33
9736	33
9737	33
9738	33
9739	33
9740	33
9741	33
9742	33
9743	33
9744	33
9745	33
9746	33
9747	33
9748	33
9749	33
9750	33
9751	33
9752	33
9753	33
9754	33
9755	33
9756	33
9757	33
9758	33
9759	33
9760	33
9761	33
9762	33
9763	33
9764	33
9765	33
9766	33
9767	33
9768	33
9769	33
9770	33
9771	33
9772	33
9773	33
9774	33
9775	33
9776	33
9777	33
9778	33
9779	33
9780	33
9781	33
9782	33
9783	33
9784	33
9785	33
9786	33
9787	33
9788	33
9789	33
9790	33
9791	33
9792	33
9793	33
9794	33
9795	33
9796	33
9797	33
9798	33
9799	33
9800	33
9801	33
9802	33
9803	33
9804	33
9805	33
9806	33
9807	33
9808	33
9809	33
9810	33
9811	33
9812	33
9813	33
9814	33
9815	33
9816	33
9817	33
9818	33
9819	33
9820	33
9821	33
9822	33
9823	33
9824	33
9825	33
9826	33
9827	33
9828	33
9829	33
9830	33
9831	33
9832	33
9833	33
9834	33
9835	33
9836	33
9837	33
9838	33
9839	33
9840	33
9841	33
9842	33
9843	33
9844	33
9845	33
9846	33
9847	33
9848	33
9849	33
9850	33
9851	33
9852	33
9853	33
9854	33
9855	33
9856	33
9857	33
9858	33
9859	33
9860	33
9861	33
9862	33
9863	33
9864	33
9865	33
9866	33
9867	33
9868	33
9869	33
9870	33
9871	33
9872	33
9873	33
9874	33
9875	33
9876	33
9877	33
9878	33
9879	33
9880	33
9881	33
9882	33
9883	33
9884	33
9885	33
9886	33
9887	33
9888	33
9889	33
9890	33
9891	33
9892	33
9893	33
9894	33
9895	33
9896	33
9897	33
9898	33
9899	33
9900	33
9901	33
9902	33
9903	33
9904	33
9905	33
9906	33
9907	33
9908	33
9909	33
9910	33
9911	33
9912	33
9913	33
9914	33
9915	33
9916	33
9917	33
9918	33
9919	33
9920	33
9921	33
9922	33
9923	33
9924	33
9925	33
9926	33
9927	33
9928	33
9929	33
9930	33
9931	33
9932	33
9933	33
9934	33
9935	33
9936	33
9937	33
9938	33
9939	33
9940	33
9941	33
9942	33
9943	33
9944	33
9945	33
9946	33
9947	33
9948	33
9949	33
9950	33
9951	33
9952	33
9953	33
9954	33
9955	33
9956	33
9957	33
9958	33
9959	33
9960	33
9961	33
9962	33
9963	33
9964	33
9965	33
9966	33
9967	33
9968	33
9969	33
9970	33
9971	33
9972	33
9973	33
9974	33
9975	33
9976	33
9977	33
9978	33
9979	33
9980	33
9981	33
9982	33
9983	33
9984	33
9985	33
9986	33
9987	33
9988	33
9989	33
9990	33
9991	33
9992	33
9993	33
9994	33
9995	33
9996	33
9997	33
9998	33
9999	33
10000	33
10001	33
10002	33
10003	33
10004	33
10005	33
10006	33
10007	33
10008	33
10009	33
10010	33
10011	33
10012	33
10013	33
10014	33
10015	33
10016	33
10017	33
10018	33
10019	33
10020	33
10021	33
10022	33
10023	33
10024	33
10025	33
10026	33
10027	33
10028	33
10029	33
10030	33
10031	33
10032	33
10033	33
10034	33
10035	33
10036	33
10037	33
10038	33
10039	33
10040	33
10041	33
10042	33
10043	33
10044	33
10045	33
10046	33
10047	33
10048	33
10049	33
10050	33
10051	33
10052	33
10053	33
10054	33
10055	33
10056	33
10057	33
10058	33
10059	33
10060	33
10061	33
10062	33
10063	33
10064	33
10065	33
10066	33
10067	33
10068	33
10069	33
10070	33
10071	33
10072	33
10073	33
10074	33
10075	33
10076	33
10077	33
10078	33
10079	33
10080	33
10081	33
10082	33
10083	33
10084	33
10085	33
10086	33
10087	33
10088	33
10089	33
10090	33
10091	33
10092	33
10093	33
10094	33
10095	33
10096	33
10097	33
10098	33
10099	33
10100	33
10101	33
10102	33
10103	33
10104	33
10105	33
10106	33
10107	33
10108	33
10109	33
10110	33
10111	33
10112	33
10113	33
10114	33
10115	33
10116	33
10117	33
10118	33
10119	33
10120	33
10121	33
10122	33
10123	33
10124	33
10125	33
10126	33
10127	33
10128	33
10129	33
10130	33
10131	33
10132	33
10133	33
10134	33
10135	33
10136	33
10137	33
10138	33
10139	33
10140	33
10141	33
10142	33
10143	33
10144	33
10145	33
10146	33
10147	33
10148	33
10149	33
10150	33
10151	33
10152	33
10153	33
10154	33
10155	33
10156	33
10157	33
10158	33
10159	33
10160	33
10161	33
10162	33
10163	33
10164	33
10165	33
10166	33
10167	33
10168	33
10169	33
10170	33
10171	33
10172	33
10173	33
10174	33
10175	33
10176	33
10177	33
10178	33
10179	33
10180	33
10181	33
10182	33
10183	33
10184	33
10185	33
10186	33
10187	33
10188	33
10189	33
10190	33
10191	33
10192	33
10193	33
10194	33
10195	33
10196	33
10197	33
10198	33
10199	33
10200	33
10201	33
10202	33
10203	33
10204	33
10205	33
10206	33
10207	33
10208	33
10209	33
10210	33
10211	33
10212	33
10213	33
10214	33
10215	33
10216	33
10217	33
10218	33
10219	33
10220	33
10221	33
10222	33
10223	33
10224	33
10225	33
10226	33
10227	33
10228	33
10229	33
10230	33
10231	33
10232	33
10233	33
10234	33
10235	33
10236	33
10237	33
10238	33
10239	33
10240	33
10241	33
10242	33
10243	33
10244	33
10245	33
10246	33
10247	33
10248	33
10249	33
10250	33
10251	33
10252	33
10253	33
10254	33
10255	33
10256	33
10257	33
10258	33
10259	33
10260	33
10261	33
10262	33
10263	33
10264	33
10265	33
10266	33
10267	33
10268	33
10269	33
10270	33
10271	33
10272	33
10273	33
10274	33
10275	33
10276	33
10277	33
10278	33
10279	33
10280	33
10281	33
10282	33
10283	33
10284	33
10285	33
10286	33
10287	33
10288	33
10289	33
10290	33
10291	33
10292	33
10293	33
10294	33
10295	33
10296	33
10297	33
10298	33
10299	33
10300	33
10301	33
10302	33
10303	33
10304	33
10305	33
10306	33
10307	33
10308	33
10309	33
10310	33
10311	33
10312	33
10313	33
10314	33
10315	33
10316	33
10317	33
10318	33
10319	33
10320	33
10321	33
10322	33
10323	33
10324	33
10325	33
10326	33
10327	33
10328	33
10329	33
10330	33
10331	33
10332	33
10333	33
10334	33
10335	33
10336	33
10337	33
10338	33
10339	33
10340	33
10341	33
10342	33
10343	33
10344	33
10345	33
10346	33
10347	33
10348	33
10349	33
10350	33
10351	33
10352	33
10353	33
10354	33
10355	33
10356	33
10357	33
10358	33
10359	33
10360	33
10361	33
10362	33
10363	33
10364	33
10365	33
10366	33
10367	33
10368	33
10369	33
10370	33
10371	33
10372	33
10373	33
10374	33
10375	33
10376	33
10377	33
10378	33
10379	33
10380	33
10381	33
10382	33
10383	33
10384	33
10385	33
10386	33
10387	33
10388	33
10389	33
10390	33
10391	33
10392	33
10393	33
10394	33
10395	33
10396	33
10397	33
10398	33
10399	33
10400	33
10401	33
10402	33
10403	33
10404	33
10405	33
10406	33
10407	33
10408	33
10409	33
10410	33
10411	33
10412	33
10413	33
10414	33
10415	33
10416	33
10417	33
10418	33
10419	33
10420	33
10421	33
10422	33
10423	33
10424	33
10425	33
10426	33
10427	33
10428	33
10429	33
10430	33
10431	33
10432	33
10433	33
10434	33
10435	33
10436	33
10437	33
10438	33
10439	33
10440	33
10441	33
10442	33
10443	33
10444	33
10445	33
10446	33
10447	33
10448	33
10449	33
10450	33
10451	33
10452	33
10453	33
10454	33
10455	33
10456	33
10457	33
10458	33
10459	33
10460	33
10461	33
10462	33
10463	33
10464	33
10465	33
10466	33
10467	33
10468	33
10469	33
10470	33
10471	33
10472	33
10473	33
10474	33
10475	33
10476	33
10477	33
10478	33
10479	33
10480	33
10481	33
10482	33
10483	33
10484	33
10485	33
10486	33
10487	33
10488	33
10489	33
10490	33
10491	33
10492	33
10493	33
10494	33
10495	33
10496	33
10497	33
10498	33
10499	33
10500	33
10501	33
10502	33
10503	33
10504	33
10505	33
10506	33
10507	33
10508	33
10509	33
10510	33
10511	33
10512	33
10513	33
10514	33
10515	33
10516	33
10517	33
10518	33
10519	33
10520	33
10521	33
10522	33
10523	33
10524	33
10525	33
10526	33
10527	33
10528	33
10529	33
10530	33
10531	33
10532	33
10533	33
10534	33
10535	33
10536	33
10537	33
10538	33
10539	33
10540	33
10541	33
10542	33
10543	33
10544	33
10545	33
10546	33
10547	33
10548	33
10549	33
10550	33
10551	33
10552	33
10553	33
10554	33
10555	33
10556	33
10557	33
10558	33
10559	33
10560	33
10561	33
10562	33
10563	33
10564	33
10565	33
10566	33
10567	33
10568	33
10569	33
10570	33
10571	33
10572	33
10573	33
10574	33
10575	33
10576	33
10577	33
10578	33
10579	33
10580	33
10581	33
10582	33
10583	33
10584	33
10585	33
10586	33
10587	33
10588	33
10589	33
10590	33
10591	33
10592	33
10593	33
10594	33
10595	33
10596	33
10597	33
10598	33
10599	33
10600	33
10601	33
10602	33
10603	33
10604	33
10605	33
10606	33
10607	33
10608	33
10609	33
10610	33
10611	33
10612	33
10613	33
10614	33
10615	33
10616	33
10617	33
10618	33
10619	33
10620	33
10621	33
10622	33
10623	33
10624	33
10625	33
10626	33
10627	33
10628	33
10629	33
10630	33
10631	33
10632	33
10633	33
10634	33
10635	33
10636	33
10637	33
10638	33
10639	33
10640	33
10641	33
10642	33
10643	33
10644	33
10645	33
10646	33
10647	33
10648	33
10649	33
10650	33
10651	33
10652	33
10653	33
10654	33
10655	33
10656	33
10657	33
10658	33
10659	33
10660	33
10661	33
10662	33
10663	33
10664	33
10665	33
10666	33
10667	33
10668	33
10669	33
10670	33
10671	33
10672	33
10673	33
10674	33
10675	33
10676	33
10677	33
10678	33
10679	33
10680	33
10681	33
10682	33
10683	33
10684	33
10685	33
10686	33
10687	33
10688	33
10689	33
10690	33
10691	33
10692	33
10693	33
10694	33
10695	33
10696	33
10697	33
10698	33
10699	33
10700	33
10701	33
10702	33
10703	33
10704	33
10705	33
10706	33
10707	33
10708	33
10709	33
10710	33
10711	33
10712	33
10713	33
10714	33
10715	33
10716	33
10717	33
10718	33
10719	33
10720	33
10721	33
10722	33
10723	33
10724	33
10725	33
10726	33
10727	33
10728	33
10729	33
10730	33
10731	33
10732	33
10733	33
10734	33
10735	33
10736	33
10737	33
10738	33
10739	33
10740	33
10741	33
10742	33
10743	33
10744	33
10745	33
10746	33
10747	33
10748	33
10749	33
10750	33
10751	33
10752	33
10753	33
10754	33
10755	33
10756	33
10757	33
10758	33
10759	33
10760	33
10761	33
10762	33
10763	33
10764	33
10765	33
10766	33
10767	33
10768	33
10769	33
10770	33
10771	33
10772	33
10773	33
10774	33
10775	33
10776	33
10777	33
10778	33
10779	33
10780	33
10781	33
10782	33
10783	33
10784	33
10785	33
10786	33
10787	33
10788	33
10789	33
10790	33
10791	33
10792	33
10793	33
10794	33
10795	33
10796	33
10797	33
10798	33
10799	33
10800	33
10801	33
10802	33
10803	33
10804	33
10805	33
10806	33
10807	33
10808	33
10809	33
10810	33
10811	33
10812	33
10813	33
10814	33
10815	33
10816	33
10817	33
10818	33
10819	33
10820	33
10821	33
10822	33
10823	33
10824	33
10825	33
10826	33
10827	33
10828	33
10829	33
10830	33
10831	33
10832	33
10833	33
10834	33
10835	33
10836	33
10837	33
10838	33
10839	33
10840	33
10841	33
10842	33
10843	33
10844	33
10845	33
10846	33
10847	33
10848	33
10849	33
10850	33
10851	33
10852	33
10853	33
10854	33
10855	33
10856	33
10857	33
10858	33
10859	33
10860	33
10861	33
10862	33
10863	33
10864	33
10865	33
10866	33
10867	33
10868	33
10869	33
10870	33
10871	33
10872	33
10873	33
10874	33
10875	33
10876	33
10877	33
10878	33
10879	33
10880	33
10881	33
10882	33
10883	33
10884	33
10885	33
10886	33
10887	33
10888	33
10889	33
10890	33
10891	33
10892	33
10893	33
10894	33
10895	33
10896	33
10897	33
10898	33
10899	33
10900	33
10901	33
10902	33
10903	33
10904	33
10905	33
10906	33
10907	33
10908	33
10909	33
10910	33
10911	33
10912	33
10913	33
10914	33
10915	33
10916	33
10917	33
10918	33
10919	33
10920	33
10921	33
10922	33
10923	33
10924	33
10925	33
10926	33
10927	33
10928	33
10929	33
10930	33
10931	33
10932	33
10933	33
10934	33
10935	33
10936	33
10937	33
10938	33
10939	33
10940	33
10941	33
10942	33
10943	33
10944	33
10945	33
10946	33
10947	33
10948	33
10949	33
10950	33
10951	33
10952	33
10953	33
10954	33
10955	33
10956	33
10957	33
10958	33
10959	33
10960	33
10961	33
10962	33
10963	33
10964	33
10965	33
10966	33
10967	33
10968	33
10969	33
10970	33
10971	33
10972	33
10973	33
10974	33
10975	33
10976	33
10977	33
10978	33
10979	33
10980	33
10981	33
10982	33
10983	33
10984	33
10985	33
10986	33
10987	33
10988	33
10989	33
10990	33
10991	33
10992	33
10993	33
10994	33
10995	33
10996	33
10997	33
10998	33
10999	33
11000	33
11001	33
11002	33
11003	33
11004	33
11005	33
11006	33
11007	33
11008	33
11009	33
11010	33
11011	33
11012	33
11013	33
11014	33
11015	33
11016	33
11017	33
11018	33
11019	33
11020	33
11021	33
11022	33
11023	33
11024	33
11025	33
11026	33
11027	33
11028	33
11029	33
11030	33
11031	33
11032	33
11033	33
11034	33
11035	33
11036	33
11037	33
11038	33
11039	33
11040	33
11041	33
11042	33
11043	33
11044	33
11045	33
11046	33
11047	33
11048	33
11049	33
11050	33
11051	33
11052	33
11053	33
11054	33
11055	33
11056	33
11057	33
11058	33
11059	33
11060	33
11061	33
11062	33
11063	33
11064	33
11065	33
11066	33
11067	33
11068	33
11069	33
11070	33
11071	33
11072	33
11073	33
11074	33
11075	33
11076	33
11077	33
11078	33
11079	33
11080	33
11081	33
11082	33
11083	33
11084	33
11085	33
11086	33
11087	33
11088	33
11089	33
11090	33
11091	33
11092	33
11093	33
11094	33
11095	33
11096	33
11097	33
11098	33
11099	33
11100	33
11101	33
11102	33
11103	33
11104	33
11105	33
11106	33
11107	33
11108	33
11109	33
11110	33
11111	33
11112	33
11113	33
11114	33
11115	33
11116	33
11117	33
11118	33
11119	33
11120	33
11121	33
11122	33
11123	33
11124	33
11125	33
11126	33
11127	33
11128	33
11129	33
11130	33
11131	33
11132	33
11133	33
11134	33
11135	33
11136	33
11137	33
11138	33
11139	33
11140	33
11141	33
11142	33
11143	33
11144	33
11145	33
11146	33
11147	33
11148	33
11149	33
11150	33
11151	33
11152	33
11153	33
11154	33
11155	33
11156	33
11157	33
11158	33
11159	33
11160	33
11161	33
11162	33
11163	33
11164	33
11165	33
11166	33
11167	33
11168	33
11169	33
11170	33
11171	33
11172	33
11173	33
11174	33
11175	33
11176	33
11177	33
11178	33
11179	33
11180	33
11181	33
11182	33
11183	33
11184	33
11185	33
11186	33
11187	33
11188	33
11189	33
11190	33
11191	33
11192	33
11193	33
11194	33
11195	33
11196	33
11197	33
11198	33
11199	33
11200	33
11201	33
11202	33
11203	33
11204	33
11205	33
11206	33
11207	33
11208	33
11209	33
11210	33
11211	33
11212	33
11213	33
11214	33
11215	33
11216	33
11217	33
11218	33
11219	33
11220	33
11221	33
11222	33
11223	33
11224	33
11225	33
11226	33
11227	33
11228	33
11229	33
11230	33
11231	33
11232	33
11233	33
11234	33
11235	33
11236	33
11237	33
11238	33
11239	33
11240	33
11241	33
11242	33
11243	33
11244	33
11245	33
11246	33
11247	33
11248	33
11249	33
11250	33
11251	33
11252	33
11253	33
11254	33
11255	33
11256	33
11257	33
11258	33
11259	33
11260	33
11261	33
11262	33
11263	33
11264	33
11265	33
11266	33
11267	33
11268	33
11269	33
11270	33
11271	33
11272	33
11273	33
11274	33
11275	33
11276	33
11277	33
11278	33
11279	33
11280	33
11281	33
11282	33
11283	33
11284	33
11285	33
11286	33
11287	33
11288	33
11289	33
11290	33
11291	33
11292	33
11293	33
11294	33
11295	33
11296	33
11297	33
11298	33
11299	33
11300	33
11301	33
11302	33
11303	33
11304	33
11305	33
11306	33
11307	33
11308	33
11309	33
11310	33
11311	33
11312	33
11313	33
11314	33
11315	33
11316	33
11317	33
11318	33
11319	33
11320	33
11321	33
11322	33
11323	33
11324	33
11325	33
11326	33
11327	33
11328	33
11329	33
11330	33
11331	33
11332	33
11333	33
11334	33
11335	33
11336	33
11337	33
11338	33
11339	33
11340	33
11341	33
11342	33
11343	33
11344	33
11345	33
11346	33
11347	33
11348	33
11349	33
11350	33
11351	33
11352	33
11353	33
11354	33
11355	33
11356	33
11357	33
11358	33
11359	33
11360	33
11361	33
11362	33
11363	33
11364	33
11365	33
11366	33
11367	33
11368	33
11369	33
11370	33
11371	33
11372	33
11373	33
11374	33
11375	33
11376	33
11377	33
11378	33
11379	33
11380	33
11381	33
11382	33
11383	33
11384	33
11385	33
11386	33
11387	33
11388	33
11389	33
11390	33
11391	33
11392	33
11393	33
11394	33
11395	33
11396	33
11397	33
11398	33
11399	33
11400	33
11401	33
11402	33
11403	33
11404	33
11405	33
11406	33
11407	33
11408	33
11409	33
11410	33
11411	33
11412	33
11413	33
11414	33
11415	33
11416	33
11417	33
11418	33
11419	33
11420	33
11421	33
11422	33
11423	33
11424	33
11425	33
11426	33
11427	33
11428	33
11429	33
11430	33
11431	33
11432	33
11433	33
11434	33
11435	33
11436	33
11437	33
11438	33
11439	33
11440	33
11441	33
11442	33
11443	33
11444	33
11445	33
11446	33
11447	33
11448	33
11449	33
11450	33
11451	33
11452	33
11453	33
11454	33
11455	33
11456	33
11457	33
11458	33
11459	33
11460	33
11461	33
11462	33
11463	33
11464	33
11465	33
11466	33
11467	33
11468	33
11469	33
11470	33
11471	33
11472	33
11473	33
11474	33
11475	33
11476	33
11477	33
11478	33
11479	33
11480	33
11481	33
11482	33
11483	33
11484	33
11485	33
11486	33
11487	33
11488	33
11489	33
11490	33
11491	33
11492	33
11493	33
11494	33
11495	33
11496	33
11497	33
11498	33
11499	33
11500	33
11501	33
11502	33
11503	33
11504	33
11505	33
11506	33
11507	33
11508	33
11509	33
11510	33
11511	33
11512	33
11513	33
11514	33
11515	33
11516	33
11517	33
11518	33
11519	33
11520	33
11521	33
11522	33
11523	33
11524	33
11525	33
11526	33
11527	33
11528	33
11529	33
11530	33
11531	33
11532	33
11533	33
11534	33
11535	33
11536	33
11537	33
11538	33
11539	33
11540	33
11541	33
11542	33
11543	33
11544	33
11545	33
11546	33
11547	33
11548	33
11549	33
11550	33
11551	33
11552	33
11553	33
11554	33
11555	33
11556	33
11557	33
11558	33
11559	33
11560	33
11561	33
11562	33
11563	33
11564	33
11565	33
11566	33
11567	33
11568	33
11569	33
11570	33
11571	33
11572	33
11573	33
11574	33
11575	33
11576	33
11577	33
11578	33
11579	33
11580	33
11581	33
11582	33
11583	33
11584	33
11585	33
11586	33
11587	33
11588	33
11589	33
11590	33
11591	33
11592	33
11593	33
11594	33
11595	33
11596	33
11597	33
11598	33
11599	33
11600	33
11601	33
11602	33
11603	33
11604	33
11605	33
11606	33
11607	33
11608	33
11609	33
11610	33
11611	33
11612	33
11613	33
11614	33
11615	33
11616	33
11617	33
11618	33
11619	33
11620	33
11621	33
11622	33
11623	33
11624	33
11625	33
11626	33
11627	33
11628	33
11629	33
11630	33
11631	33
11632	33
11633	33
11634	33
11635	33
11636	33
11637	33
11638	33
11639	33
11640	33
11641	33
11642	33
11643	33
11644	33
11645	33
11646	33
11647	33
11648	33
11649	33
11650	33
11651	33
11652	33
11653	33
11654	33
11655	33
11656	33
11657	33
11658	33
11659	33
11660	33
11661	33
11662	33
11663	33
11664	33
11665	33
11666	33
11667	33
11668	33
11669	33
11670	33
11671	33
11672	33
11673	33
11674	33
11675	33
11676	33
11677	33
11678	33
11679	33
11680	33
11681	33
11682	33
11683	33
11684	33
11685	33
11686	33
11687	33
11688	33
11689	33
11690	33
11691	33
11692	33
11693	33
11694	33
11695	33
11696	33
11697	33
11698	33
11699	33
11700	33
11701	33
11702	33
11703	33
11704	33
11705	33
11706	33
11707	33
11708	33
11709	33
11710	33
11711	33
11712	33
11713	33
11714	33
11715	33
11716	33
11717	33
11718	33
11719	33
11720	33
11721	33
11722	33
11723	33
11724	33
11725	33
11726	33
11727	33
11728	33
11729	33
11730	33
11731	33
11732	33
11733	33
11734	33
11735	33
11736	33
11737	33
11738	33
11739	33
11740	33
11741	33
11742	33
11743	33
11744	33
11745	33
11746	33
11747	33
11748	33
11749	33
11750	33
11751	33
11752	33
11753	33
11754	33
11755	33
11756	33
11757	33
11758	33
11759	33
11760	33
11761	33
11762	33
11763	33
11764	33
11765	33
11766	33
11767	33
11768	33
11769	33
11770	33
11771	33
11772	33
11773	33
11774	33
11775	33
11776	33
11777	33
11778	33
11779	33
11780	33
11781	33
11782	33
11783	33
11784	33
11785	33
11786	33
11787	33
11788	33
11789	33
11790	33
11791	33
11792	33
11793	33
11794	33
11795	33
11796	33
11797	33
11798	33
11799	33
11800	33
11801	33
11802	33
11803	33
11804	33
11805	33
11806	33
11807	33
11808	33
11809	33
11810	33
11811	33
11812	33
11813	33
11814	33
11815	33
11816	33
11817	33
11818	33
11819	33
11820	33
11821	33
11822	33
11823	33
11824	33
11825	33
11826	33
11827	33
11828	33
11829	33
11830	33
11831	33
11832	33
11833	33
11834	33
11835	33
11836	33
11837	33
11838	33
11839	33
11840	33
11841	33
11842	33
11843	33
11844	33
11845	33
11846	33
11847	33
11848	33
11849	33
11850	33
11851	33
11852	33
11853	33
11854	33
11855	33
11856	33
11857	33
11858	33
11859	33
11860	33
11861	33
11862	33
11863	33
11864	33
11865	33
11866	33
11867	33
11868	33
11869	33
11870	33
11871	33
11872	33
11873	33
11874	33
11875	33
11876	33
11877	33
11878	33
11879	33
11880	33
11881	33
11882	33
11883	33
11884	33
11885	33
11886	33
11887	33
11888	33
11889	33
11890	33
11891	33
11892	33
11893	33
11894	33
11895	33
11896	33
11897	33
11898	33
11899	33
11900	33
11901	33
11902	33
11903	33
11904	33
11905	33
11906	33
11907	33
11908	33
11909	33
11910	33
11911	33
11912	33
11913	33
11914	33
11915	33
11916	33
11917	33
11918	33
11919	33
11920	33
11921	33
11922	33
11923	33
11924	33
11925	33
11926	33
11927	33
11928	33
11929	33
11930	33
11931	33
11932	33
11933	33
11934	33
11935	33
11936	33
11937	33
11938	33
11939	33
11940	33
11941	33
11942	33
11943	33
11944	33
11945	33
11946	33
11947	33
11948	33
11949	33
11950	33
11951	33
11952	33
11953	33
11954	33
11955	33
11956	33
11957	33
11958	33
11959	33
11960	33
11961	33
11962	33
11963	33
11964	33
11965	33
11966	33
11967	33
11968	33
11969	33
11970	33
11971	33
11972	33
11973	33
11974	33
11975	33
11976	33
11977	33
11978	33
11979	33
11980	33
11981	33
11982	33
11983	33
11984	33
11985	33
11986	33
11987	33
11988	33
11989	33
11990	33
11991	33
11992	33
11993	33
11994	33
11995	33
11996	33
11997	33
11998	33
11999	33
12000	33
12001	33
12002	33
12003	33
12004	33
12005	33
12006	33
12007	33
12008	33
12009	33
12010	33
12011	33
12012	33
12013	33
12014	33
12015	33
12016	33
12017	33
12018	33
12019	33
12020	33
12021	33
12022	33
12023	33
12024	33
12025	33
12026	33
12027	33
12028	33
12029	33
12030	33
12031	33
12032	33
12033	33
12034	33
12035	33
12036	33
12037	33
12038	33
12039	33
12040	33
12041	33
12042	33
12043	33
12044	33
12045	33
12046	33
12047	33
12048	33
12049	33
12050	33
12051	33
12052	33
12053	33
12054	33
12055	33
12056	33
12057	33
12058	33
12059	33
12060	33
12061	33
12062	33
12063	33
12064	33
12065	33
12066	33
12067	33
12068	33
12069	33
12070	33
12071	33
12072	33
12073	33
12074	33
12075	33
12076	33
12077	33
12078	33
12079	33
12080	33
12081	33
12082	33
12083	33
12084	33
12085	33
12086	33
12087	33
12088	33
12089	33
12090	33
12091	33
12092	33
12093	33
12094	33
12095	33
12096	33
12097	33
12098	33
12099	33
12100	33
12101	33
12102	33
12103	33
12104	33
12105	33
12106	33
12107	33
12108	33
12109	33
12110	33
12111	33
12112	33
12113	33
12114	33
12115	33
12116	33
12117	33
12118	33
12119	33
12120	33
12121	33
12122	33
12123	33
12124	33
12125	33
12126	33
12127	33
12128	33
12129	33
12130	33
12131	33
12132	33
12133	33
12134	33
12135	33
12136	33
12137	33
12138	33
12139	33
12140	33
12141	33
12142	33
12143	33
12144	33
12145	33
12146	33
12147	33
12148	33
12149	33
12150	33
12151	33
12152	33
12153	33
12154	33
12155	33
12156	33
12157	33
12158	33
12159	33
12160	33
12161	33
12162	33
12163	33
12164	33
12165	33
12166	33
12167	33
12168	33
12169	33
12170	33
12171	33
12172	33
12173	33
12174	33
12175	33
12176	33
12177	33
12178	33
12179	33
12180	33
12181	33
12182	33
12183	33
12184	33
12185	33
12186	33
12187	33
12188	33
12189	33
12190	33
12191	33
12192	33
12193	33
12194	33
12195	33
12196	33
12197	33
12198	33
12199	33
12200	33
12201	33
12202	33
12203	33
12204	33
12205	33
12206	33
12207	33
12208	33
12209	33
12210	33
12211	33
12212	33
12213	33
12214	33
12215	33
12216	33
12217	33
12218	33
12219	33
12220	33
12221	33
12222	33
12223	33
12224	33
12225	33
12226	33
12227	33
12228	33
12229	33
12230	33
12231	33
12232	33
12233	33
12234	33
12235	33
12236	33
12237	33
12238	33
12239	33
12240	33
12241	33
12242	33
12243	33
12244	33
12245	33
12246	33
12247	33
12248	33
12249	33
12250	33
12251	33
12252	33
12253	33
12254	33
12255	33
12256	33
12257	33
12258	33
12259	33
12260	33
12261	33
12262	33
12263	33
12264	33
12265	33
12266	33
12267	33
12268	33
12269	33
12270	33
12271	33
12272	33
12273	33
12274	33
12275	33
12276	33
12277	33
12278	33
12279	33
12280	33
12281	33
12282	33
12283	33
12284	33
12285	33
12286	33
12287	33
12288	33
12289	33
12290	33
12291	33
12292	33
12293	33
12294	33
12295	33
12296	33
12297	33
12298	33
12299	33
12300	33
12301	33
12302	33
12303	33
12304	33
12305	33
12306	33
12307	33
12308	33
12309	33
12310	33
12311	33
12312	33
12313	33
12314	33
12315	33
12316	33
12317	33
12318	33
12319	33
12320	33
12321	33
12322	33
12323	33
12324	33
12325	33
12326	33
12327	33
12328	33
12329	33
12330	33
12331	33
12332	33
12333	33
12334	33
12335	33
12336	33
12337	33
12338	33
12339	33
12340	33
12341	33
12342	33
12343	33
12344	33
12345	33
12346	33
12347	33
12348	33
12349	33
12350	33
12351	33
12352	33
12353	33
12354	33
12355	33
12356	33
12357	33
12358	33
12359	33
12360	33
12361	33
12362	33
12363	33
12364	33
12365	33
12366	33
12367	33
12368	33
12369	33
12370	33
12371	33
12372	33
12373	33
12374	33
12375	33
12376	33
12377	33
12378	33
12379	33
12380	33
12381	33
12382	33
12383	33
12384	33
12385	33
12386	33
12387	33
12388	33
12389	33
12390	33
12391	33
12392	33
12393	33
12394	33
12395	33
12396	33
12397	33
12398	33
12399	33
12400	33
12401	33
12402	33
12403	33
12404	33
12405	33
12406	33
12407	33
12408	33
12409	33
12410	33
12411	33
12412	33
12413	33
12414	33
12415	33
12416	33
12417	33
12418	33
12419	33
12420	33
12421	33
12422	33
12423	33
12424	33
12425	33
12426	33
12427	33
12428	33
12429	33
12430	33
12431	33
12432	33
12433	33
12434	33
12435	33
12436	33
12437	33
12438	33
12439	33
12440	33
12441	33
12442	33
12443	33
12444	33
12445	33
12446	33
12447	33
12448	33
12449	33
12450	33
12451	33
12452	33
12453	33
12454	33
12455	33
12456	33
12457	33
12458	33
12459	33
12460	33
12461	33
12462	33
12463	33
12464	33
12465	33
12466	33
12467	33
12468	33
12469	33
12470	33
12471	33
12472	33
12473	33
12474	33
12475	33
12476	33
12477	33
12478	33
12479	33
12480	33
12481	33
12482	33
12483	33
12484	33
12485	33
12486	33
12487	33
12488	33
12489	33
12490	33
12491	33
12492	33
12493	33
12494	33
12495	33
12496	33
12497	33
12498	33
12499	33
12500	33
12501	33
12502	33
12503	33
12504	33
12505	33
12506	33
12507	33
12508	33
12509	33
12510	33
12511	33
12512	33
12513	33
12514	33
12515	33
12516	33
12517	33
12518	33
12519	33
12520	33
12521	33
12522	33
12523	33
12524	33
12525	33
12526	33
12527	33
12528	33
12529	33
12530	33
12531	33
12532	33
12533	33
12534	33
12535	33
12536	33
12537	33
12538	33
12539	33
12540	33
12541	33
12542	33
12543	33
12544	33
12545	33
12546	33
12547	33
12548	33
12549	33
12550	33
12551	33
12552	33
12553	33
12554	33
12555	33
12556	33
12557	33
12558	33
12559	33
12560	33
12561	33
12562	33
12563	33
12564	33
12565	33
12566	33
12567	33
12568	33
12569	33
12570	33
12571	33
12572	33
12573	33
12574	33
12575	33
12576	33
12577	33
12578	33
12579	33
12580	33
12581	33
12582	33
12583	33
12584	33
12585	33
12586	33
12587	33
12588	33
12589	33
12590	33
12591	33
12592	33
12593	33
12594	33
12595	33
12596	33
12597	33
12598	33
12599	33
12600	33
12601	33
12602	33
12603	33
12604	33
12605	33
12606	33
12607	33
12608	33
12609	33
12610	33
12611	33
12612	33
12613	33
12614	33
12615	33
12616	33
12617	33
12618	33
12619	33
12620	33
12621	33
12622	33
12623	33
12624	33
12625	33
12626	33
12627	33
12628	33
12629	33
12630	33
12631	33
12632	33
12633	33
12634	33
12635	33
12636	33
12637	33
12638	33
12639	33
12640	33
12641	33
12642	33
12643	33
12644	33
12645	33
12646	33
12647	33
12648	33
12649	33
12650	33
12651	33
12652	33
12653	33
12654	33
12655	33
12656	33
12657	33
12658	33
12659	33
12660	33
12661	33
12662	33
12663	33
12664	33
12665	33
12666	33
12667	33
12668	33
12669	33
12670	33
12671	33
12672	33
12673	33
12674	33
12675	33
12676	33
12677	33
12678	33
12679	33
12680	33
12681	33
12682	33
12683	33
12684	33
12685	33
12686	33
12687	33
12688	33
12689	33
12690	33
12691	33
12692	33
12693	33
12694	33
12695	33
12696	33
12697	33
12698	33
12699	33
12700	33
12701	33
12702	33
12703	33
12704	33
12705	33
12706	33
12707	33
12708	33
12709	33
12710	33
12711	33
12712	33
12713	33
12714	33
12715	33
12716	33
12717	33
12718	33
12719	33
12720	33
12721	33
12722	33
12723	33
12724	33
12725	33
12726	33
12727	33
12728	33
12729	33
12730	33
12731	33
12732	33
12733	33
12734	33
12735	33
12736	33
12737	33
12738	33
12739	33
12740	33
12741	33
12742	33
12743	33
12744	33
12745	33
12746	33
12747	33
12748	33
12749	33
12750	33
12751	33
12752	33
12753	33
12754	33
12755	33
12756	33
12757	33
12758	33
12759	33
12760	33
12761	33
12762	33
12763	33
12764	33
12765	33
12766	33
12767	33
12768	33
12769	33
12770	33
12771	33
12772	33
12773	33
12774	33
12775	33
12776	33
12777	33
12778	33
12779	33
12780	33
12781	33
12782	33
12783	33
12784	33
12785	33
12786	33
12787	33
12788	33
12789	33
12790	33
12791	33
12792	33
12793	33
12794	33
12795	33
12796	33
12797	33
12798	33
12799	33
12800	33
12801	33
12802	33
12803	33
12804	33
12805	33
12806	33
12807	33
12808	33
12809	33
12810	33
12811	33
12812	33
12813	33
12814	33
12815	33
12816	33
12817	33
12818	33
12819	33
12820	33
12821	33
12822	33
12823	33
12824	33
12825	33
12826	33
12827	33
12828	33
12829	33
12830	33
12831	33
12832	33
12833	33
12834	33
12835	33
12836	33
12837	33
12838	33
12839	33
12840	33
12841	33
12842	33
12843	33
12844	33
12845	33
12846	33
12847	33
12848	33
12849	33
12850	33
12851	33
12852	33
12853	33
12854	33
12855	33
12856	33
12857	33
12858	33
12859	33
12860	33
12861	33
12862	33
12863	33
12864	33
12865	33
12866	33
12867	33
12868	33
12869	33
12870	33
12871	33
12872	33
12873	33
12874	33
12875	33
12876	33
12877	33
12878	33
12879	33
12880	33
12881	33
12882	33
12883	33
12884	33
12885	33
12886	33
12887	33
12888	33
12889	33
12890	33
12891	33
12892	33
12893	33
12894	33
12895	33
12896	33
12897	33
12898	33
12899	33
12900	33
12901	33
12902	33
12903	33
12904	33
12905	33
12906	33
12907	33
12908	33
12909	33
12910	33
12911	33
12912	33
12913	33
12914	33
12915	33
12916	33
12917	33
12918	33
12919	33
12920	33
12921	33
12922	33
12923	33
12924	33
12925	33
12926	33
12927	33
12928	33
12929	33
12930	33
12931	33
12932	33
12933	33
12934	33
12935	33
12936	33
12937	33
12938	33
12939	33
12940	33
12941	33
12942	33
12943	33
12944	33
12945	33
12946	33
12947	33
12948	33
12949	33
12950	33
12951	33
12952	33
12953	33
12954	33
12955	33
12956	33
12957	33
12958	33
12959	33
12960	33
12961	33
12962	33
12963	33
12964	33
12965	33
12966	33
12967	33
12968	33
12969	33
12970	33
12971	33
12972	33
12973	33
12974	33
12975	33
12976	33
12977	33
12978	33
12979	33
12980	33
12981	33
12982	33
12983	33
12984	33
12985	33
12986	33
12987	33
12988	33
12989	33
12990	33
12991	33
12992	33
12993	33
12994	33
12995	33
12996	33
12997	33
12998	33
12999	33
13000	33
13001	33
13002	33
13003	33
13004	33
13005	33
13006	33
13007	33
13008	33
13009	33
13010	33
13011	33
13012	33
13013	33
13014	33
13015	33
13016	33
13017	33
13018	33
13019	33
13020	33
13021	33
13022	33
13023	33
13024	33
13025	33
13026	33
13027	33
13028	33
13029	33
13030	33
13031	33
13032	33
13033	33
13034	33
13035	33
13036	33
13037	33
13038	33
13039	33
13040	33
13041	33
13042	33
13043	33
13044	33
13045	33
13046	33
13047	33
13048	33
13049	33
13050	33
13051	33
13052	33
13053	33
13054	33
13055	33
13056	33
13057	33
13058	33
13059	33
13060	33
13061	33
13062	33
13063	33
13064	33
13065	33
13066	33
13067	33
13068	33
13069	33
13070	33
13071	33
13072	33
13073	33
13074	33
13075	33
13076	33
13077	33
13078	33
13079	33
13080	33
13081	33
13082	33
13083	33
13084	33
13085	33
13086	33
13087	33
13088	33
13089	33
13090	33
13091	33
13092	33
13093	33
13094	33
13095	33
13096	33
13097	33
13098	33
13099	33
13100	33
13101	33
13102	33
13103	33
13104	33
13105	33
13106	33
13107	33
13108	33
13109	33
13110	33
13111	33
13112	33
13113	33
13114	33
13115	33
13116	33
13117	33
13118	33
13119	33
13120	33
13121	33
13122	33
13123	33
13124	33
13125	33
13126	33
13127	33
13128	33
13129	33
13130	33
13131	33
13132	33
13133	33
13134	33
13135	33
13136	33
13137	33
13138	33
13139	33
13140	33
13141	33
13142	33
13143	33
13144	33
13145	33
13146	33
13147	33
13148	33
13149	33
13150	33
13151	33
13152	33
13153	33
13154	33
13155	33
13156	33
13157	33
13158	33
13159	33
13160	33
13161	33
13162	33
13163	33
13164	33
13165	33
13166	33
13167	33
13168	33
13169	33
13170	33
13171	33
13172	33
13173	33
13174	33
13175	33
13176	33
13177	33
13178	33
13179	33
13180	33
13181	33
13182	33
13183	33
13184	33
13185	33
13186	33
13187	33
13188	33
13189	33
13190	33
13191	33
13192	33
13193	33
13194	33
13195	33
13196	33
13197	33
13198	33
13199	33
13200	33
13201	33
13202	33
13203	33
13204	33
13205	33
13206	33
13207	33
13208	33
13209	33
13210	33
13211	33
13212	33
13213	33
13214	33
13215	33
13216	33
13217	33
13218	33
13219	33
13220	33
13221	33
13222	33
13223	33
13224	33
13225	33
13226	33
13227	33
13228	33
13229	33
13230	33
13231	33
13232	33
13233	33
13234	33
13235	33
13236	33
13237	33
13238	33
13239	33
13240	33
13241	33
13242	33
13243	33
13244	33
13245	33
13246	33
13247	33
13248	33
13249	33
13250	33
13251	33
13252	33
13253	33
13254	33
13255	33
13256	33
13257	33
13258	33
13259	33
13260	33
13261	33
13262	33
13263	33
13264	33
13265	33
13266	33
13267	33
13268	33
13269	33
13270	33
13271	33
13272	33
13273	33
13274	33
13275	33
13276	33
13277	33
13278	33
13279	33
13280	33
13281	33
13282	33
13283	33
13284	33
13285	33
13286	33
13287	33
13288	33
13289	33
13290	33
13291	33
13292	33
13293	33
13294	33
13295	33
13296	33
13297	33
13298	33
13299	33
13300	33
13301	33
13302	33
13303	33
13304	33
13305	33
13306	33
13307	33
13308	33
13309	33
13310	33
13311	33
13312	33
13313	33
13314	33
13315	33
13316	33
13317	33
13318	33
13319	33
13320	33
13321	33
13322	33
13323	33
13324	33
13325	33
13326	33
13327	33
13328	33
13329	33
13330	33
13331	33
13332	33
13333	33
13334	33
13335	33
13336	33
13337	33
13338	33
13339	33
13340	33
13341	33
13342	33
13343	33
13344	33
13345	33
13346	33
13347	33
13348	33
13349	33
13350	33
13351	33
13352	33
13353	33
13354	33
13355	33
13356	33
13357	33
13358	33
13359	33
13360	33
13361	33
13362	33
13363	33
13364	33
13365	33
13366	33
13367	33
13368	33
13369	33
13370	33
13371	33
13372	33
13373	33
13374	33
13375	33
13376	33
13377	33
13378	33
13379	33
13380	33
13381	33
13382	33
13383	33
13384	33
13385	33
13386	33
13387	33
13388	33
13389	33
13390	33
13391	33
13392	33
13393	33
13394	33
13395	33
13396	33
13397	33
13398	33
13399	33
13400	33
13401	33
13402	33
13403	33
13404	33
13405	33
13406	33
13407	33
13408	33
13409	33
13410	33
13411	33
13412	33
13413	33
13414	33
13415	33
13416	33
13417	33
13418	33
13419	33
13420	33
13421	33
13422	33
13423	33
13424	33
13425	33
13426	33
13427	33
13428	33
13429	33
13430	33
13431	33
13432	33
13433	33
13434	33
13435	33
13436	33
13437	33
13438	33
13439	33
13440	33
13441	33
13442	33
13443	33
13444	33
13445	33
13446	33
13447	33
13448	33
13449	33
13450	33
13451	33
13452	33
13453	33
13454	33
13455	33
13456	33
13457	33
13458	33
13459	33
13460	33
13461	33
13462	33
13463	33
13464	33
13465	33
13466	33
13467	33
13468	33
13469	33
13470	33
13471	33
13472	33
13473	33
13474	33
13475	33
13476	33
13477	33
13478	33
13479	33
13480	33
13481	33
13482	33
13483	33
13484	33
13485	33
13486	33
13487	33
13488	33
13489	33
13490	33
13491	33
13492	33
13493	33
13494	33
13495	33
13496	33
13497	33
13498	33
13499	33
13500	33
13501	33
13502	33
13503	33
13504	33
13505	33
13506	33
13507	33
13508	33
13509	33
13510	33
13511	33
13512	33
13513	33
13514	33
13515	33
13516	33
13517	33
13518	33
13519	33
13520	33
13521	33
13522	33
13523	33
13524	33
13525	33
13526	33
13527	33
13528	33
13529	33
13530	33
13531	33
13532	33
13533	33
13534	33
13535	33
13536	33
13537	33
13538	33
13539	33
13540	33
13541	33
13542	33
13543	33
13544	33
13545	33
13546	33
13547	33
13548	33
13549	33
13550	33
13551	33
13552	33
13553	33
13554	33
13555	33
13556	33
13557	33
13558	33
13559	33
13560	33
13561	33
13562	33
13563	33
13564	33
13565	33
13566	33
13567	33
13568	33
13569	33
13570	33
13571	33
13572	33
13573	33
13574	33
13575	33
13576	33
13577	33
13578	33
13579	33
13580	33
13581	33
13582	33
13583	33
13584	33
13585	33
13586	33
13587	33
13588	33
13589	33
13590	33
13591	33
13592	33
13593	33
13594	33
13595	33
13596	33
13597	33
13598	33
13599	33
13600	33
13601	33
13602	33
13603	33
13604	33
13605	33
13606	33
13607	33
13608	33
13609	33
13610	33
13611	33
13612	33
13613	33
13614	33
13615	33
13616	33
13617	33
13618	33
13619	33
13620	33
13621	33
13622	33
13623	33
13624	33
13625	33
13626	33
13627	33
13628	33
13629	33
13630	33
13631	33
13632	33
13633	33
13634	33
13635	33
13636	33
13637	33
13638	33
13639	33
13640	33
13641	33
13642	33
13643	33
13644	33
13645	33
13646	33
13647	33
13648	33
13649	33
13650	33
13651	33
13652	33
13653	33
13654	33
13655	33
13656	33
13657	33
13658	33
13659	33
13660	33
13661	33
13662	33
13663	33
13664	33
13665	33
13666	33
13667	33
13668	33
13669	33
13670	33
13671	33
13672	33
13673	33
13674	33
13675	33
13676	33
13677	33
13678	33
13679	33
13680	33
13681	33
13682	33
13683	33
13684	33
13685	33
13686	33
13687	33
13688	33
13689	33
13690	33
13691	33
13692	33
13693	33
13694	33
13695	33
13696	33
13697	33
13698	33
13699	33
13700	33
13701	33
13702	33
13703	33
13704	33
13705	33
13706	33
13707	33
13708	33
13709	33
13710	33
13711	33
13712	33
13713	33
13714	33
13715	33
13716	33
13717	33
13718	33
13719	33
13720	33
13721	33
13722	33
13723	33
13724	33
13725	33
13726	33
13727	33
13728	33
13729	33
13730	33
13731	33
13732	33
13733	33
13734	33
13735	33
13736	33
13737	33
13738	33
13739	33
13740	33
13741	33
13742	33
13743	33
13744	33
13745	33
13746	33
13747	33
13748	33
13749	33
13750	33
13751	33
13752	33
13753	33
13754	33
13755	33
13756	33
13757	33
13758	33
13759	33
13760	33
13761	33
13762	33
13763	33
13764	33
13765	33
13766	33
13767	33
13768	33
13769	33
13770	33
13771	33
13772	33
13773	33
13774	33
13775	33
13776	33
13777	33
13778	33
13779	33
13780	33
13781	33
13782	33
13783	33
13784	33
13785	33
13786	33
13787	33
13788	33
13789	33
13790	33
13791	33
13792	33
13793	33
13794	33
13795	33
13796	33
13797	33
13798	33
13799	33
13800	33
13801	33
13802	33
13803	33
13804	33
13805	33
13806	33
13807	33
13808	33
13809	33
13810	33
13811	33
13812	33
13813	33
13814	33
13815	33
13816	33
13817	33
13818	33
13819	33
13820	33
13821	33
13822	33
13823	33
13824	33
13825	33
13826	33
13827	33
13828	33
13829	33
13830	33
13831	33
13832	33
13833	33
13834	33
13835	33
13836	33
13837	33
13838	33
13839	33
13840	33
13841	33
13842	33
13843	33
13844	33
13845	33
13846	33
13847	33
13848	33
13849	33
13850	33
13851	33
13852	33
13853	33
13854	33
13855	33
13856	33
13857	33
13858	33
13859	33
13860	33
13861	33
13862	33
13863	33
13864	33
13865	33
13866	33
13867	33
13868	33
13869	33
13870	33
13871	33
13872	33
13873	33
13874	33
13875	33
13876	33
13877	33
13878	33
13879	33
13880	33
13881	33
13882	33
13883	33
13884	33
13885	33
13886	33
13887	33
13888	33
13889	33
13890	33
13891	33
13892	33
13893	33
13894	33
13895	33
13896	33
13897	33
13898	33
13899	33
13900	33
13901	33
13902	33
13903	33
13904	33
13905	33
13906	33
13907	33
13908	33
13909	33
13910	33
13911	33
13912	33
13913	33
13914	33
13915	33
13916	33
13917	33
13918	33
13919	33
13920	33
13921	33
13922	33
13923	33
13924	33
13925	33
13926	33
13927	33
13928	33
13929	33
13930	33
13931	33
13932	33
13933	33
13934	33
13935	33
13936	33
13937	33
13938	33
13939	33
13940	33
13941	33
13942	33
13943	33
13944	33
13945	33
13946	33
13947	33
13948	33
13949	33
13950	33
13951	33
13952	33
13953	33
13954	33
13955	33
13956	33
13957	33
13958	33
13959	33
13960	33
13961	33
13962	33
13963	33
13964	33
13965	33
13966	33
13967	33
13968	33
13969	33
13970	33
13971	33
13972	33
13973	33
13974	33
13975	33
13976	33
13977	33
13978	33
13979	33
13980	33
13981	33
13982	33
13983	33
13984	33
13985	33
13986	33
13987	33
13988	33
13989	33
13990	33
13991	33
13992	33
13993	33
13994	33
13995	33
13996	33
13997	33
13998	33
13999	33
14000	33
14001	33
14002	33
14003	33
14004	33
14005	33
14006	33
14007	33
14008	33
14009	33
14010	33
14011	33
14012	33
14013	33
14014	33
14015	33
14016	33
14017	33
14018	33
14019	33
14020	33
14021	33
14022	33
14023	33
14024	33
14025	33
14026	33
14027	33
14028	33
14029	33
14030	33
14031	33
14032	33
14033	33
14034	33
14035	33
14036	33
14037	33
14038	33
14039	33
14040	33
14041	33
14042	33
14043	33
14044	33
14045	33
14046	33
14047	33
14048	33
14049	33
14050	33
14051	33
14052	33
14053	33
14054	33
14055	33
14056	33
14057	33
14058	33
14059	33
14060	33
14061	33
14062	33
14063	33
14064	33
14065	33
14066	33
14067	33
14068	33
14069	33
14070	33
14071	33
14072	33
14073	33
14074	33
14075	33
14076	33
14077	33
14078	33
14079	33
14080	33
14081	33
14082	33
14083	33
14084	33
14085	33
14086	33
14087	33
14088	33
14089	33
14090	33
14091	33
14092	33
14093	33
14094	33
14095	33
14096	33
14097	33
14098	33
14099	33
14100	33
14101	33
14102	33
14103	33
14104	33
14105	33
14106	33
14107	33
14108	33
14109	33
14110	33
14111	33
14112	33
14113	33
14114	33
14115	33
14116	33
14117	33
14118	33
14119	33
14120	33
14121	33
14122	33
14123	33
14124	33
14125	33
14126	33
14127	33
14128	33
14129	33
14130	33
14131	33
14132	33
14133	33
14134	33
14135	33
14136	33
14137	33
14138	33
14139	33
14140	33
14141	33
14142	33
14143	33
14144	33
14145	33
14146	33
14147	33
14148	33
14149	33
14150	33
14151	33
14152	33
14153	33
14154	33
14155	33
14156	33
14157	33
14158	33
14159	33
14160	33
14161	33
14162	33
14163	33
14164	33
14165	33
14166	33
14167	33
14168	33
14169	33
14170	33
14171	33
14172	33
14173	33
14174	33
14175	33
14176	33
14177	33
14178	33
14179	33
14180	33
14181	33
14182	33
14183	33
14184	33
14185	33
14186	33
14187	33
14188	33
14189	33
14190	33
14191	33
14192	33
14193	33
14194	33
14195	33
14196	33
14197	33
14198	33
14199	33
14200	33
14201	33
14202	33
14203	33
14204	33
14205	33
14206	33
14207	33
14208	33
14209	33
14210	33
14211	33
14212	33
14213	33
14214	33
14215	33
14216	33
14217	33
14218	33
14219	33
14220	33
14221	33
14222	33
14223	33
14224	33
14225	33
14226	33
14227	33
14228	33
14229	33
14230	33
14231	33
14232	33
14233	33
14234	33
14235	33
14236	33
14237	33
14238	33
14239	33
14240	33
14241	33
14242	33
14243	33
14244	33
14245	33
14246	33
14247	33
14248	33
14249	33
14250	33
14251	33
14252	33
14253	33
14254	33
14255	33
14256	33
14257	33
14258	33
14259	33
14260	33
14261	33
14262	33
14263	33
14264	33
14265	33
14266	33
14267	33
14268	33
14269	33
14270	33
14271	33
14272	33
14273	33
14274	33
14275	33
14276	33
14277	33
14278	33
14279	33
14280	33
14281	33
14282	33
14283	33
14284	33
14285	33
14286	33
14287	33
14288	33
14289	33
14290	33
14291	33
14292	33
14293	33
14294	33
14295	33
14296	33
14297	33
14298	33
14299	33
14300	33
14301	33
14302	33
14303	33
14304	33
14305	33
14306	33
14307	33
14308	33
14309	33
14310	33
14311	33
14312	33
14313	33
14314	33
14315	33
14316	33
14317	33
14318	33
14319	33
14320	33
14321	33
14322	33
14323	33
14324	33
14325	33
14326	33
14327	33
14328	33
14329	33
14330	33
14331	33
14332	33
14333	33
14334	33
14335	33
14336	33
14337	33
14338	33
14339	33
14340	33
14341	33
14342	33
14343	33
14344	33
14345	33
14346	33
14347	33
14348	33
14349	33
14350	33
14351	33
14352	33
14353	33
14354	33
14355	33
14356	33
14357	33
14358	33
14359	33
14360	33
14361	33
14362	33
14363	33
14364	33
14365	33
14366	33
14367	33
14368	33
14369	33
14370	33
14371	33
14372	33
14373	33
14374	33
14375	33
14376	33
14377	33
14378	33
14379	33
14380	33
14381	33
14382	33
14383	33
14384	33
14385	33
14386	33
14387	33
14388	33
14389	33
14390	33
14391	33
14392	33
14393	33
14394	33
14395	33
14396	33
14397	33
14398	33
14399	33
14400	33
14401	33
14402	33
14403	33
14404	33
14405	33
14406	33
14407	33
14408	33
14409	33
14410	33
14411	33
14412	33
14413	33
14414	33
14415	33
14416	33
14417	33
14418	33
14419	33
14420	33
14421	33
14422	33
14423	33
14424	33
14425	33
14426	33
14427	33
14428	33
14429	33
14430	33
14431	33
14432	33
14433	33
14434	33
14435	33
14436	33
14437	33
14438	33
14439	33
14440	33
14441	33
14442	33
14443	33
14444	33
14445	33
14446	33
14447	33
14448	33
14449	33
14450	33
14451	33
14452	33
14453	33
14454	33
14455	33
14456	33
14457	33
14458	33
14459	33
14460	33
14461	33
14462	33
14463	33
14464	33
14465	33
14466	33
14467	33
14468	33
14469	33
14470	33
14471	33
14472	33
14473	33
14474	33
14475	33
14476	33
14477	33
14478	33
14479	33
14480	33
14481	33
14482	33
14483	33
14484	33
14485	33
14486	33
14487	33
14488	33
14489	33
14490	33
14491	33
14492	33
14493	33
14494	33
14495	33
14496	33
14497	33
14498	33
14499	33
14500	33
14501	33
14502	33
14503	33
14504	33
14505	33
14506	33
14507	33
14508	33
14509	33
14510	33
14511	33
14512	33
14513	33
14514	33
14515	33
14516	33
14517	33
14518	33
14519	33
14520	33
14521	33
14522	33
14523	33
14524	33
14525	33
14526	33
14527	33
14528	33
14529	33
14530	33
14531	33
14532	33
14533	33
14534	33
14535	33
14536	33
14537	33
14538	33
14539	33
14540	33
14541	33
14542	33
14543	33
14544	33
14545	33
14546	33
14547	33
14548	33
14549	33
14550	33
14551	33
14552	33
14553	33
14554	33
14555	33
14556	33
14557	33
14558	33
14559	33
14560	33
14561	33
14562	33
14563	33
14564	33
14565	33
14566	33
14567	33
14568	33
14569	33
14570	33
14571	33
14572	33
14573	33
14574	33
14575	33
14576	33
14577	33
14578	33
14579	33
14580	33
14581	33
14582	33
14583	33
14584	33
14585	33
14586	33
14587	33
14588	33
14589	33
14590	33
14591	33
14592	33
14593	33
14594	33
14595	33
14596	33
14597	33
14598	33
14599	33
14600	33
14601	33
14602	33
14603	33
14604	33
14605	33
14606	33
14607	33
14608	33
14609	33
14610	33
14611	33
14612	33
14613	33
14614	33
14615	33
14616	33
14617	33
14618	33
14619	33
14620	33
14621	33
14622	33
14623	33
14624	33
14625	33
14626	33
14627	33
14628	33
14629	33
14630	33
14631	33
14632	33
14633	33
14634	33
14635	33
14636	33
14637	33
14638	33
14639	33
14640	33
14641	33
14642	33
14643	33
14644	33
14645	33
14646	33
14647	33
14648	33
14649	33
14650	33
14651	33
14652	33
14653	33
14654	33
14655	33
14656	33
14657	33
14658	33
14659	33
14660	33
14661	33
14662	33
14663	33
14664	33
14665	33
14666	33
14667	33
14668	33
14669	33
14670	33
14671	33
14672	33
14673	33
14674	33
14675	33
14676	33
14677	33
14678	33
14679	33
14680	33
14681	33
14682	33
14683	33
14684	33
14685	33
14686	33
14687	33
14688	33
14689	33
14690	33
14691	33
14692	33
14693	33
14694	33
14695	33
14696	33
14697	33
14698	33
14699	33
14700	33
14701	33
14702	33
14703	33
14704	33
14705	33
14706	33
14707	33
14708	33
14709	33
14710	33
14711	33
14712	33
14713	33
14714	33
14715	33
14716	33
14717	33
14718	33
14719	33
14720	33
14721	33
14722	33
14723	33
14724	33
14725	33
14726	33
14727	33
14728	33
14729	33
14730	33
14731	33
14732	33
14733	33
14734	33
14735	33
14736	33
14737	33
14738	33
14739	33
14740	33
14741	33
14742	33
14743	33
14744	33
14745	33
14746	33
14747	33
14748	33
14749	33
14750	33
14751	33
14752	33
14753	33
14754	33
14755	33
14756	33
14757	33
14758	33
14759	33
14760	33
14761	33
14762	33
14763	33
14764	33
14765	33
14766	33
14767	33
14768	33
14769	33
14770	33
14771	33
14772	33
14773	33
14774	33
14775	33
14776	33
14777	33
14778	33
14779	33
14780	33
14781	33
14782	33
14783	33
14784	33
14785	33
14786	33
14787	33
14788	33
14789	33
14790	33
14791	33
14792	33
14793	33
14794	33
14795	33
14796	33
14797	33
14798	33
14799	33
14800	33
14801	33
14802	33
14803	33
14804	33
14805	33
14806	33
14807	33
14808	33
14809	33
14810	33
14811	33
14812	33
14813	33
14814	33
14815	33
14816	33
14817	33
14818	33
14819	33
14820	33
14821	33
14822	33
14823	33
14824	33
14825	33
14826	33
14827	33
14828	33
14829	33
14830	33
14831	33
14832	33
14833	33
14834	33
14835	33
14836	33
14837	33
14838	33
14839	33
14840	33
14841	33
14842	33
14843	33
14844	33
14845	33
14846	33
14847	33
14848	33
14849	33
14850	33
14851	33
14852	33
14853	33
14854	33
14855	33
14856	33
14857	33
14858	33
14859	33
14860	33
14861	33
14862	33
14863	33
14864	33
14865	33
14866	33
14867	33
14868	33
14869	33
14870	33
14871	33
14872	33
14873	33
14874	33
14875	33
14876	33
14877	33
14878	33
14879	33
14880	33
14881	33
14882	33
14883	33
14884	33
14885	33
14886	33
14887	33
14888	33
14889	33
14890	33
14891	33
14892	33
14893	33
14894	33
14895	33
14896	33
14897	33
14898	33
14899	33
14900	33
14901	33
14902	33
14903	33
14904	33
14905	33
14906	33
14907	33
14908	33
14909	33
14910	33
14911	33
14912	33
14913	33
14914	33
14915	33
14916	33
14917	33
14918	33
14919	33
14920	33
14921	33
14922	33
14923	33
14924	33
14925	33
14926	33
14927	33
14928	33
14929	33
14930	33
14931	33
14932	33
14933	33
14934	33
14935	33
14936	33
14937	33
14938	33
14939	33
14940	33
14941	33
14942	33
14943	33
14944	33
14945	33
14946	33
14947	33
14948	33
14949	33
14950	33
14951	33
14952	33
14953	33
14954	33
14955	33
14956	33
14957	33
14958	33
14959	33
14960	33
14961	33
14962	33
14963	33
14964	33
14965	33
14966	33
14967	33
14968	33
14969	33
14970	33
14971	33
14972	33
14973	33
14974	33
14975	33
14976	33
14977	33
14978	33
14979	33
14980	33
14981	33
14982	33
14983	33
14984	33
14985	33
14986	33
14987	33
14988	33
14989	33
14990	33
14991	33
14992	33
14993	33
14994	33
14995	33
14996	33
14997	33
14998	33
14999	33
15000	33
15001	33
15002	33
15003	33
15004	33
15005	33
15006	33
15007	33
15008	33
15009	33
15010	33
15011	33
15012	33
15013	33
15014	33
15015	33
15016	33
15017	33
15018	33
15019	33
15020	33
15021	33
15022	33
15023	33
15024	33
15025	33
15026	33
15027	33
15028	33
15029	33
15030	33
15031	33
15032	33
15033	33
15034	33
15035	33
15036	33
15037	33
15038	33
15039	33
15040	33
15041	33
15042	33
15043	33
15044	33
15045	33
15046	33
15047	33
15048	33
15049	33
15050	33
15051	33
15052	33
15053	33
15054	33
15055	33
15056	33
15057	33
15058	33
15059	33
15060	33
15061	33
15062	33
15063	33
15064	33
15065	33
15066	33
15067	33
15068	33
15069	33
15070	33
15071	33
15072	33
15073	33
15074	33
15075	33
15076	33
15077	33
15078	33
15079	33
15080	33
15081	33
15082	33
15083	33
15084	33
15085	33
15086	33
15087	33
15088	33
15089	33
15090	33
15091	33
15092	33
15093	33
15094	33
15095	33
15096	33
15097	33
15098	33
15099	33
15100	33
15101	33
15102	33
15103	33
15104	33
15105	33
15106	33
15107	33
15108	33
15109	33
15110	33
15111	33
15112	33
15113	33
15114	33
15115	33
15116	33
15117	33
15118	33
15119	33
15120	33
15121	33
15122	33
15123	33
15124	33
15125	33
15126	33
15127	33
15128	33
15129	33
15130	33
15131	33
15132	33
15133	33
15134	33
15135	33
15136	33
15137	33
15138	33
15139	33
15140	33
15141	33
15142	33
15143	33
15144	33
15145	33
15146	33
15147	33
15148	33
15149	33
15150	33
15151	33
15152	33
15153	33
15154	33
15155	33
15156	33
15157	33
15158	33
15159	33
15160	33
15161	33
15162	33
15163	33
15164	33
15165	33
15166	33
15167	33
15168	33
15169	33
15170	33
15171	33
15172	33
15173	33
15174	33
15175	33
15176	33
15177	33
15178	33
15179	33
15180	33
15181	33
15182	33
15183	33
15184	33
15185	33
15186	33
15187	33
15188	33
15189	33
15190	33
15191	33
15192	33
15193	33
15194	33
15195	33
15196	33
15197	33
15198	33
15199	33
15200	33
15201	33
15202	33
15203	33
15204	33
15205	33
15206	33
15207	33
15208	33
15209	33
15210	33
15211	33
15212	33
15213	33
15214	33
15215	33
15216	33
15217	33
15218	33
15219	33
15220	33
15221	33
15222	33
15223	33
15224	33
15225	33
15226	33
15227	33
15228	33
15229	33
15230	33
15231	33
15232	34
15233	34
15234	34
15235	34
15236	34
15237	34
15238	34
15239	34
15240	34
15241	34
15242	34
15243	34
15244	34
15245	34
15246	34
15247	34
15248	34
15249	34
15250	34
15251	34
15252	34
15253	34
15254	34
15255	34
15256	34
15257	34
15258	34
15259	34
15260	34
15261	34
15262	34
15263	34
15264	34
15265	34
15266	34
15267	34
15268	34
15269	34
15270	34
15271	34
15272	34
15273	34
15274	34
15275	34
15276	34
15277	34
15278	34
15279	34
15280	34
15281	34
15282	34
15283	34
15284	34
15285	34
15286	34
15287	34
15288	34
15289	34
15290	34
15291	34
15292	34
15293	34
15294	34
15295	34
15296	34
15297	34
15298	34
15299	34
15300	34
15301	34
15302	34
15303	34
15304	34
15305	34
15306	34
15307	34
15308	34
15309	34
15310	34
15311	34
15312	34
15313	34
15314	34
15315	34
15316	34
15317	34
15318	34
15319	34
15320	34
15321	34
15322	34
15323	34
15324	34
15325	34
15326	34
15327	34
15328	34
15329	34
15330	34
15331	34
15332	34
15333	34
15334	34
15335	34
15336	34
15337	34
15338	34
15339	34
15340	34
15341	34
15342	34
15343	34
15344	34
15345	34
15346	34
15347	34
15348	34
15349	34
15350	34
15351	34
15352	34
15353	34
15354	34
15355	34
15356	34
15357	34
15358	34
15359	34
15360	34
15361	34
15362	34
15363	34
15364	34
15365	34
15366	34
15367	34
15368	34
15369	34
15370	34
15371	34
15372	34
15373	34
15374	34
15375	34
15376	34
15377	34
15378	34
15379	34
15380	34
15381	34
15382	34
15383	34
15384	34
15385	34
15386	34
15387	34
15388	34
15389	34
15390	34
15391	34
15392	34
15393	34
15394	34
15395	34
15396	34
15397	34
15398	34
15399	34
15400	34
15401	34
15402	34
15403	34
15404	34
15405	34
15406	34
15407	34
15408	34
15409	34
15410	34
15411	34
15412	34
15413	34
15414	34
15415	34
15416	34
15417	34
15418	34
15419	34
15420	34
15421	34
15422	34
15423	34
15424	34
15425	34
15426	34
15427	34
15428	34
15429	34
15430	34
15431	34
15432	34
15433	34
15434	34
15435	34
15436	34
15437	34
15438	34
15439	34
15440	34
15441	34
15442	34
15443	34
15444	34
15445	34
15446	34
15447	34
15448	34
15449	34
15450	34
15451	34
15452	34
15453	34
15454	34
15455	34
15456	34
15457	34
15458	34
15459	34
15460	34
15461	34
15462	34
15463	34
15464	34
15465	34
15466	34
15467	34
15468	34
15469	34
15470	34
15471	34
15472	34
15473	34
15474	34
15475	34
15476	34
15477	34
15478	34
15479	34
15480	34
15481	34
15482	34
15483	34
15484	34
15485	34
15486	34
15487	34
15488	34
15489	34
15490	34
15491	34
15492	34
15493	34
15494	34
15495	34
15496	34
15497	34
15498	34
15499	34
15500	34
15501	34
15502	34
15503	34
15504	34
15505	34
15506	34
15507	34
15508	34
15509	34
15510	34
15511	34
15512	34
15513	34
15514	34
15515	34
15516	34
15517	34
15518	34
15519	34
15520	34
15521	34
15522	34
15523	34
15524	34
15525	34
15526	34
15527	34
15528	34
15529	34
15530	34
15531	34
15532	34
15533	34
15534	34
15535	34
15536	34
15537	34
15538	34
15539	34
15540	34
15541	34
15542	34
15543	34
15544	34
15545	34
15546	34
15547	34
15548	34
15549	34
15550	34
15551	34
15552	34
15553	34
15554	34
15555	34
15556	34
15557	34
15558	34
15559	34
15560	34
15561	34
15562	34
15563	34
15564	34
15565	34
15566	34
15567	34
15568	34
15569	34
15570	34
15571	34
15572	34
15573	34
15574	34
15575	34
15576	34
15577	34
15578	34
15579	34
15580	34
15581	34
15582	34
15583	34
15584	34
15585	34
15586	34
15587	34
15588	34
15589	34
15590	34
15591	34
15592	34
15593	34
15594	34
15595	34
15596	34
15597	34
15598	34
15599	34
15600	34
15601	34
15602	34
15603	34
15604	34
15605	34
15606	34
15607	34
15608	34
15609	34
15610	34
15611	34
15612	34
15613	34
15614	34
15615	34
15616	34
15617	34
15618	34
15619	34
15620	34
15621	34
15622	34
15623	34
15624	34
15625	34
15626	34
15627	34
15628	34
15629	34
15630	34
15631	34
15632	34
15633	34
15634	34
15635	34
15636	34
15637	34
15638	34
15639	34
15640	34
15641	34
15642	34
15643	34
15644	34
15645	34
15646	34
15647	34
15648	34
15649	34
15650	34
15651	34
15652	34
15653	34
15654	34
15655	34
15656	34
15657	34
15658	34
15659	34
15660	34
15661	34
15662	34
15663	34
15664	34
15665	34
15666	34
15667	34
15668	34
15669	34
15670	34
15671	34
15672	34
15673	34
15674	34
15675	34
15676	34
15677	34
15678	34
15679	34
15680	34
15681	34
15682	34
15683	34
15684	34
15685	34
15686	34
15687	34
15688	34
15689	34
15690	35
15691	35
15692	35
15693	35
15694	35
15695	35
15696	35
15697	35
15698	35
15699	35
15700	35
15701	35
15702	35
15703	35
15704	35
15705	35
15706	35
15707	35
15708	35
15709	35
15710	35
15711	35
15712	35
15713	35
15714	35
15715	35
15716	35
15717	35
15718	35
15719	35
15720	35
15721	35
15722	35
15723	35
15724	35
15725	35
15726	35
15727	35
15728	35
15729	35
15730	35
15731	35
15732	35
15733	35
15734	35
15735	35
15736	35
15737	35
15738	35
15739	35
15740	35
15741	35
15742	35
15743	35
15744	35
15745	35
15746	35
15747	35
15748	35
15749	35
15750	35
15751	35
15752	35
15753	35
15754	35
15755	35
15756	35
15757	35
15758	35
15759	35
15760	35
15761	35
15762	35
15763	35
15764	35
15765	35
15766	35
15767	35
15768	35
15769	35
15770	35
15771	35
15772	35
15773	35
15774	35
15775	35
15776	35
15777	35
15778	35
15779	35
15780	35
15781	35
15782	35
15783	35
15784	35
15785	35
15786	35
15787	35
15788	35
15789	35
15790	35
15791	35
15792	35
15793	35
15794	35
15795	35
15796	35
15797	35
15798	35
15799	35
15800	35
15801	35
15802	35
15803	35
15804	35
15805	35
15806	35
15807	35
15808	35
15809	35
15810	35
15811	35
15812	35
15813	35
15814	35
15815	35
15816	35
15817	35
15818	35
15819	35
15820	35
15821	35
15822	35
15823	35
15824	35
15825	35
15826	35
15827	35
15828	35
15829	35
15830	35
15831	35
15832	35
15833	35
15834	35
15835	35
15836	35
15837	35
15838	35
15839	35
15840	35
15841	35
15842	35
15843	35
15844	35
15845	35
15846	35
15847	35
15848	35
15849	35
15850	35
15851	35
15852	35
15853	35
15854	35
15855	35
15856	35
15857	35
15858	35
15859	35
15860	35
15861	35
15862	35
15863	35
15864	35
15865	35
15866	35
15867	35
15868	35
15869	35
15870	35
15871	35
15872	35
15873	35
15874	35
15875	35
15876	35
15877	35
15878	35
15879	35
15880	35
15881	35
15882	35
15883	35
15884	35
15885	35
15886	35
15887	35
15888	35
15889	35
15890	35
15891	35
15892	35
15893	35
15894	35
15895	35
15896	35
15897	35
15898	35
15899	35
15900	35
15901	35
15902	35
15903	35
15904	35
15905	35
15906	35
15907	35
15908	35
15909	35
15910	35
15911	35
15912	35
15913	35
15914	35
15915	35
15916	35
15917	35
15918	35
15919	35
15920	35
15921	35
15922	35
15923	35
15924	35
15925	35
15926	35
15927	35
15928	35
15929	35
15930	35
15931	35
15932	35
15933	35
15934	35
15935	35
15936	35
15937	35
15938	35
15939	35
15940	35
15941	35
15942	35
15943	35
15944	35
15945	35
15946	35
15947	35
15948	35
15949	35
15950	35
15951	35
15952	35
15953	35
15954	35
15955	35
15956	35
15957	35
15958	35
15959	35
15960	35
15961	35
15962	35
15963	35
15964	35
15965	35
15966	35
15967	35
15968	35
15969	35
15970	35
15971	35
15972	35
15973	35
15974	35
15975	35
15976	35
15977	35
15978	35
15979	35
15980	35
15981	35
15982	35
15983	35
15984	35
15985	35
15986	35
15987	35
15988	35
15989	35
15990	35
15991	35
15992	35
15993	35
15994	35
15995	35
15996	35
15997	35
15998	35
15999	35
16000	35
16001	35
16002	35
16003	35
16004	35
16005	35
16006	35
16007	35
16008	35
16009	35
16010	35
16011	35
16012	35
16013	35
16014	35
16015	35
16016	35
16017	35
16018	35
16019	35
16020	35
16021	35
16022	35
16023	35
16024	35
16025	35
16026	35
16027	35
16028	35
16029	35
16030	35
16031	35
16032	35
16033	35
16034	35
16035	35
16036	35
16037	35
16038	35
16039	35
16040	35
16041	35
16042	35
16043	35
16044	35
16045	35
16046	35
16047	35
16048	35
16049	35
16050	35
16051	35
16052	35
16053	35
16054	35
16055	35
16056	35
16057	35
16058	35
16059	35
16060	35
16061	35
16062	35
16063	35
16064	35
16065	35
16066	35
16067	35
16068	35
16069	35
16070	35
16071	35
16072	35
16073	35
16074	35
16075	35
16076	35
16077	35
16078	35
16079	35
16080	35
16081	35
16082	35
16083	35
16084	35
16085	35
16086	35
16087	35
16088	35
16089	35
16090	35
16091	35
16092	35
16093	35
16094	35
16095	35
16096	35
16097	35
16098	35
16099	35
16100	35
16101	35
16102	35
16103	35
16104	35
16105	35
16106	35
16107	35
16108	35
16109	35
16110	35
16111	35
16112	35
16113	35
16114	35
16115	35
16116	35
16117	35
16118	35
16119	35
16120	35
16121	35
16122	35
16123	35
16124	35
16125	35
16126	35
16127	35
16128	35
16129	35
16130	35
16131	35
16132	35
16133	35
16134	35
16135	35
16136	35
16137	35
16138	35
16139	35
16140	35
16141	35
16142	35
16143	35
16144	35
16145	35
16146	35
16147	35
16148	35
16149	35
16150	35
16151	35
16152	35
16153	35
16154	35
16155	35
16156	35
16157	35
16158	35
16159	35
16160	35
16161	35
16162	35
16163	35
16164	35
16165	35
16166	35
16167	35
16168	35
16169	35
16170	35
16171	35
16172	35
16173	35
16174	35
16175	35
16176	35
16177	35
16178	35
16179	35
16180	35
16181	35
16182	35
16183	35
16184	35
16185	35
16186	35
16187	35
16188	35
16189	35
16190	35
16191	35
16192	35
16193	35
16194	35
16195	35
16196	35
16197	35
16198	35
16199	35
16200	35
16201	35
16202	35
16203	35
16204	35
16205	35
16206	35
16207	35
16208	35
16209	35
16210	35
16211	35
16212	35
16213	35
16214	35
16215	35
16216	35
16217	35
16218	35
16219	35
16220	35
16221	35
16222	35
16223	35
16224	35
16225	35
16226	35
16227	35
16228	35
16229	35
16230	35
16231	35
16232	35
16233	35
16234	35
16235	35
16236	35
16237	35
16238	35
16239	35
16240	35
16241	35
16242	35
16243	35
16244	35
16245	35
16246	35
16247	35
16248	35
16249	35
16250	35
16251	35
16252	35
16253	35
16254	35
16255	35
16256	35
16257	35
16258	35
16259	35
16260	35
16261	35
16262	35
16263	35
16264	35
16265	35
16266	35
16267	35
16268	35
16269	35
16270	35
16271	35
16272	35
16273	35
16274	35
16275	35
16276	35
16277	35
16278	35
16279	35
16280	35
16281	35
16282	35
16283	35
16284	35
16285	35
16286	35
16287	35
16288	35
16289	35
16290	35
16291	35
16292	35
16293	35
16294	35
16295	35
16296	35
16297	35
16298	35
16299	35
16300	35
16301	35
16302	35
16303	35
16304	35
16305	35
16306	35
16307	35
16308	35
16309	35
16310	35
16311	35
16312	35
16313	35
16314	35
16315	35
16316	35
16317	35
16318	35
16319	35
16320	35
16321	35
16322	35
16323	35
16324	35
16325	35
16326	35
16327	35
16328	35
16329	35
16330	35
16331	35
16332	35
16333	35
16334	35
16335	35
16336	35
16337	35
16338	35
16339	35
16340	35
16341	35
16342	35
16343	35
16344	35
16345	35
16346	35
16347	35
16348	35
16349	35
16350	35
16351	35
16352	35
16353	35
16354	35
16355	35
16356	35
16357	35
16358	35
16359	35
16360	35
16361	35
16362	35
16363	35
16364	35
16365	35
16366	35
16367	35
16368	35
16369	35
16370	35
16371	35
16372	35
16373	35
16374	35
16375	35
16376	35
16377	35
16378	35
16379	35
16380	35
16381	35
16382	35
16383	35
16384	35
16385	35
16386	35
16387	35
16388	35
16389	35
16390	35
16391	35
16392	35
16393	35
16394	35
16395	35
16396	35
16397	35
16398	35
16399	35
16400	35
16401	35
16402	35
16403	35
16404	35
16405	35
16406	35
16407	35
16408	35
16409	35
16410	35
16411	35
16412	35
16413	35
16414	35
16415	35
16416	35
16417	35
16418	35
16419	35
16420	35
16421	35
16422	35
16423	35
16424	35
16425	35
16426	35
16427	35
16428	35
16429	35
16430	35
16431	35
16432	35
16433	35
16434	35
16435	35
16436	35
16437	35
16438	35
16439	35
16440	35
16441	35
16442	35
16443	35
16444	35
16445	35
16446	35
16447	35
16448	35
16449	35
16450	35
16451	35
16452	35
16453	35
16454	35
16455	35
16456	35
16457	35
16458	35
16459	35
16460	35
16461	35
16462	35
16463	35
16464	35
16465	35
16466	35
16467	35
16468	35
16469	35
16470	35
16471	35
16472	35
16473	35
16474	35
16475	35
16476	35
16477	35
16478	35
16479	35
16480	35
16481	35
16482	35
16483	35
16484	35
16485	35
16486	35
16487	35
16488	35
16489	35
16490	35
16491	35
16492	35
16493	35
16494	35
16495	35
16496	35
16497	35
16498	35
16499	35
16500	35
16501	35
16502	35
16503	35
16504	35
16505	35
16506	35
16507	35
16508	35
16509	35
16510	35
16511	35
16512	35
16513	35
16514	35
16515	35
16516	35
16517	35
16518	35
16519	35
16520	35
16521	35
16522	35
16523	35
16524	35
16525	35
16526	35
16527	35
16528	35
16529	35
16530	35
16531	35
16532	35
16533	35
16534	35
16535	35
16536	35
16537	35
16538	35
16539	35
16540	35
16541	35
16542	35
16543	35
16544	35
16545	35
16546	35
16547	35
16548	35
16549	35
16550	35
16551	35
16552	35
16553	35
16554	35
16555	35
16556	35
16557	35
16558	35
16559	35
16560	35
16561	35
16562	35
16563	35
16564	35
16565	35
16566	35
16567	35
16568	35
16569	35
16570	35
16571	35
16572	35
16573	35
16574	35
16575	35
16576	35
16577	35
16578	35
16579	35
16580	35
16581	35
16582	35
16583	35
16584	35
16585	35
16586	35
16587	35
16588	35
16589	35
16590	35
16591	35
16592	35
16593	35
16594	35
16595	35
16596	35
16597	35
16598	35
16599	35
16600	35
16601	35
16602	35
16603	35
16604	35
16605	35
16606	35
16607	35
16608	35
16609	35
16610	35
16611	35
16612	35
16613	35
16614	35
16615	35
16616	35
16617	35
16618	35
16619	35
16620	35
16621	35
16622	35
16623	35
16624	35
16625	35
16626	35
16627	35
16628	35
16629	35
16630	35
16631	35
16632	35
16633	35
16634	35
16635	35
16636	35
16637	35
16638	35
16639	35
16640	35
16641	35
16642	35
16643	35
16644	35
16645	35
16646	35
16647	35
16648	35
16649	35
16650	35
16651	35
16652	35
16653	35
16654	35
16655	35
16656	35
16657	35
16658	35
16659	35
16660	35
16661	35
16662	35
16663	35
16664	35
16665	35
16666	35
16667	35
16668	35
16669	35
16670	35
16671	35
16672	35
16673	35
16674	35
16675	35
16676	35
16677	35
16678	35
16679	35
16680	35
16681	35
16682	35
16683	35
16684	35
16685	35
16686	35
16687	35
16688	35
16689	35
16690	35
16691	35
16692	35
16693	35
16694	35
16695	35
16696	35
16697	35
16698	35
16699	35
16700	35
16701	35
16702	35
16703	35
16704	35
16705	35
16706	35
16707	35
16708	35
16709	35
16710	35
16711	35
16712	35
16713	35
16714	35
16715	35
16716	35
16717	35
16718	35
16719	35
16720	35
16721	35
16722	35
16723	35
16724	35
16725	35
16726	35
16727	35
16728	35
16729	35
16730	35
16731	35
16732	35
16733	35
16734	35
16735	35
16736	35
16737	35
16738	35
16739	35
16740	35
16741	35
16742	35
16743	35
16744	35
16745	35
16746	35
16747	35
16748	35
16749	35
16750	35
16751	35
16752	35
16753	35
16754	35
16755	35
16756	35
16757	35
16758	35
16759	35
16760	35
16761	35
16762	35
16763	35
16764	35
16765	35
16766	35
16767	35
16768	35
16769	35
16770	35
16771	35
16772	35
16773	35
16774	35
16775	35
16776	35
16777	35
16778	35
16779	35
16780	35
16781	35
16782	35
16783	35
16784	35
16785	35
16786	35
16787	35
16788	35
16789	35
16790	35
16791	35
16792	35
16793	35
16794	35
16795	35
16796	35
16797	35
16798	35
16799	35
16800	35
16801	35
16802	35
16803	35
16804	35
16805	35
16806	35
16807	35
16808	35
16809	35
16810	35
16811	35
16812	35
16813	35
16814	35
16815	35
16816	35
16817	35
16818	35
16819	35
16820	35
16821	35
16822	35
16823	35
16824	35
16825	35
16826	35
16827	35
16828	35
16829	35
16830	35
16831	35
16832	35
16833	35
16834	35
16835	35
16836	35
16837	35
16838	35
16839	35
16840	35
16841	35
16842	35
16843	35
16844	35
16845	35
16846	35
16847	35
16848	35
16849	35
16850	35
16851	35
16852	35
16853	35
16854	35
16855	35
16856	35
16857	35
16858	35
16859	35
16860	35
16861	35
16862	35
16863	35
16864	35
16865	35
16866	35
16867	35
16868	35
16869	35
16870	35
16871	35
16872	35
16873	35
16874	35
16875	35
16876	35
16877	35
16878	35
16879	35
16880	35
16881	35
16882	35
16883	35
16884	35
16885	35
16886	35
16887	35
16888	35
16889	35
16890	35
16891	35
16892	35
16893	35
16894	35
16895	35
16896	35
16897	35
16898	35
16899	35
16900	35
16901	35
16902	35
16903	35
16904	35
16905	35
16906	35
16907	35
16908	35
16909	35
16910	35
16911	35
16912	35
16913	35
16914	35
16915	35
16916	35
16917	35
16918	35
16919	35
16920	35
16921	35
16922	35
16923	35
16924	35
16925	35
16926	35
16927	35
16928	35
16929	35
16930	35
16931	35
16932	35
16933	35
16934	35
16935	35
16936	35
16937	35
16938	35
16939	35
16940	35
16941	35
16942	35
16943	35
16944	35
16945	35
16946	35
16947	35
16948	35
16949	35
16950	35
16951	35
16952	35
16953	35
16954	35
16955	35
16956	35
16957	35
16958	35
16959	35
16960	35
16961	35
16962	35
16963	35
16964	35
16965	35
16966	35
16967	35
16968	35
16969	35
16970	35
16971	35
16972	35
16973	35
16974	35
16975	35
16976	35
16977	35
16978	35
16979	35
16980	35
16981	35
16982	35
16983	35
16984	35
16985	35
16986	35
16987	35
16988	35
16989	35
16990	35
16991	35
16992	35
16993	35
16994	35
16995	35
16996	35
16997	35
16998	35
16999	35
17000	35
17001	35
17002	35
17003	35
17004	35
17005	35
17006	35
17007	35
17008	35
17009	35
17010	35
17011	35
17012	35
17013	35
17014	35
17015	35
17016	35
17017	35
17018	35
17019	35
17020	35
17021	35
17022	35
17023	35
17024	35
17025	35
17026	35
17027	35
17028	35
17029	35
17030	35
17031	35
17032	35
17033	35
17034	35
17035	35
17036	35
17037	35
17038	35
17039	35
17040	35
17041	35
17042	35
17043	35
17044	35
17045	35
17046	35
17047	35
17048	35
17049	35
17050	35
17051	35
17052	35
17053	35
17054	35
17055	35
17056	35
17057	35
17058	35
17059	35
17060	35
17061	35
17062	35
17063	35
17064	35
17065	35
17066	35
17067	35
17068	35
17069	35
17070	35
17071	35
17072	35
17073	35
17074	35
17075	35
17076	35
17077	35
17078	35
17079	35
17080	35
17081	35
17082	35
17083	35
17084	35
17085	35
17086	35
17087	35
17088	35
17089	35
17090	35
17091	35
17092	35
17093	35
17094	35
17095	35
17096	35
17097	35
17098	35
17099	35
17100	35
17101	35
17102	35
17103	35
17104	35
17105	35
17106	35
17107	35
17108	35
17109	35
17110	35
17111	35
17112	35
17113	35
17114	35
17115	35
17116	35
17117	35
17118	35
17119	35
17120	35
17121	35
17122	35
17123	35
17124	35
17125	35
17126	35
17127	35
17128	35
17129	35
17130	35
17131	35
17132	35
17133	35
17134	35
17135	35
17136	35
17137	35
17138	35
17139	35
17140	35
17141	35
17142	35
17143	35
17144	35
17145	35
17146	35
17147	35
17148	35
17149	35
17150	35
17151	35
17152	35
17153	35
17154	35
17155	35
17156	35
17157	35
17158	35
17159	35
17160	35
17161	35
17162	35
17163	35
17164	35
17165	35
17166	35
17167	35
17168	35
17169	35
17170	35
17171	35
17172	35
17173	35
17174	35
17175	35
17176	35
17177	35
17178	35
17179	35
17180	35
17181	35
17182	35
17183	35
17184	35
17185	35
17186	35
17187	35
17188	35
17189	35
17190	35
17191	35
17192	35
17193	35
17194	35
17195	35
17196	35
17197	35
17198	35
17199	35
17200	35
17201	35
17202	35
17203	35
17204	35
17205	35
17206	35
17207	35
17208	35
17209	35
17210	35
17211	35
17212	35
17213	35
17214	35
17215	35
17216	35
17217	35
17218	35
17219	35
17220	35
17221	35
17222	35
17223	35
17224	35
17225	35
17226	35
17227	35
17228	35
17229	35
17230	35
17231	35
17232	35
17233	35
17234	35
17235	35
17236	35
17237	35
17238	35
17239	35
17240	35
17241	35
17242	35
17243	35
17244	35
17245	35
17246	35
17247	35
17248	35
17249	35
17250	35
17251	35
17252	35
17253	35
17254	35
17255	35
17256	35
17257	35
17258	35
17259	35
17260	35
17261	35
17262	35
17263	35
17264	35
17265	35
17266	35
17267	35
17268	35
17269	35
17270	35
17271	35
17272	35
17273	35
17274	35
17275	35
17276	35
17277	35
17278	35
17279	35
17280	35
17281	35
17282	35
17283	35
17284	35
17285	35
17286	35
17287	35
17288	35
17289	35
17290	35
17291	35
17292	35
17293	35
17294	35
17295	35
17296	35
17297	35
17298	35
17299	35
17300	35
17301	35
17302	35
17303	35
17304	35
17305	35
17306	35
17307	35
17308	35
17309	35
17310	35
17311	35
17312	35
17313	35
17314	35
17315	35
17316	35
17317	35
17318	35
17319	35
17320	35
17321	35
17322	35
17323	35
17324	35
17325	35
17326	35
17327	35
17328	35
17329	35
17330	35
17331	35
17332	35
17333	35
17334	35
17335	35
17336	35
17337	35
17338	35
17339	35
17340	35
17341	35
17342	35
17343	35
17344	35
17345	35
17346	35
17347	35
17348	35
17349	35
17350	35
17351	35
17352	35
17353	35
17354	35
17355	35
17356	35
17357	35
17358	35
17359	35
17360	35
17361	35
17362	35
17363	35
17364	35
17365	35
17366	35
17367	35
17368	35
17369	35
17370	35
17371	35
17372	35
17373	35
17374	35
17375	35
17376	35
17377	35
17378	35
17379	35
17380	35
17381	35
17382	35
17383	35
17384	35
17385	35
17386	35
17387	35
17388	35
17389	35
17390	35
17391	35
17392	35
17393	35
17394	35
17395	35
17396	35
17397	35
17398	35
17399	35
17400	35
17401	35
17402	35
17403	35
17404	35
17405	35
17406	35
17407	35
17408	35
17409	35
17410	35
17411	35
17412	35
17413	35
17414	35
17415	35
17416	35
17417	35
17418	35
17419	35
17420	35
17421	35
17422	35
17423	35
17424	35
17425	35
17426	35
17427	35
17428	35
17429	35
17430	35
17431	35
17432	35
17433	35
17434	35
17435	35
17436	35
17437	35
17438	35
17439	35
17440	35
17441	35
17442	35
17443	35
17444	35
17445	35
17446	35
17447	35
17448	35
17449	35
17450	35
17451	35
17452	35
17453	35
17454	35
17455	35
17456	35
17457	35
17458	35
17459	35
17460	35
17461	35
17462	35
17463	35
17464	35
17465	35
17466	35
17467	35
17468	35
17469	35
17470	35
17471	35
17472	35
17473	35
17474	35
17475	35
17476	35
17477	35
17478	35
17479	35
17480	35
17481	35
17482	35
17483	35
17484	35
17485	35
17486	35
17487	35
17488	35
17489	35
17490	35
17491	35
17492	35
17493	35
17494	35
17495	35
17496	35
17497	35
17498	35
17499	35
17500	35
17501	35
17502	35
17503	35
17504	35
17505	35
17506	35
17507	35
17508	35
17509	35
17510	35
17511	35
17512	35
17513	35
17514	35
17515	35
17516	35
17517	35
17518	35
17519	35
17520	35
17521	35
17522	35
17523	35
17524	35
17525	35
17526	35
17527	35
17528	35
17529	35
17530	35
17531	35
17532	35
17533	35
17534	35
17535	35
17536	35
17537	35
17538	35
17539	35
17540	35
17541	35
17542	35
17543	35
17544	35
17545	35
17546	35
17547	35
17548	35
17549	35
17550	35
17551	35
17552	35
17553	35
17554	35
17555	35
17556	35
17557	35
17558	35
17559	35
17560	35
17561	35
17562	35
17563	35
17564	35
17565	35
17566	35
17567	35
17568	35
17569	35
17570	35
17571	35
17572	35
17573	35
17574	35
17575	35
17576	35
17577	35
17578	35
17579	35
17580	35
17581	35
17582	35
17583	35
17584	35
17585	35
17586	35
17587	35
17588	35
17589	35
17590	35
17591	35
17592	35
17593	35
17594	35
17595	35
17596	35
17597	35
17598	35
17599	35
17600	35
17601	35
17602	35
17603	35
17604	35
17605	35
17606	35
17607	35
17608	35
17609	35
17610	35
17611	35
17612	35
17613	35
17614	35
17615	35
17616	35
17617	35
17618	35
17619	35
17620	35
17621	35
17622	35
17623	35
17624	35
17625	35
17626	35
17627	35
17628	35
17629	35
17630	35
17631	35
17632	35
17633	35
17634	35
17635	35
17636	35
17637	35
17638	35
17639	35
17640	35
17641	35
17642	35
17643	35
17644	35
17645	35
17646	35
17647	35
17648	35
17649	35
17650	35
17651	35
17652	35
17653	35
17654	35
17655	35
17656	35
17657	35
17658	35
17659	35
17660	35
17661	35
17662	35
17663	35
17664	35
17665	35
17666	35
17667	35
17668	35
17669	35
17670	35
17671	35
17672	35
17673	35
17674	35
17675	35
17676	35
17677	35
17678	35
17679	35
17680	35
17681	35
17682	35
17683	35
17684	35
17685	35
17686	35
17687	35
17688	35
17689	35
17690	35
17691	35
17692	35
17693	35
17694	35
17695	35
17696	35
17697	35
17698	35
17699	35
17700	35
17701	35
17702	35
17703	35
17704	35
17705	35
17706	35
17707	35
17708	35
17709	35
17710	35
17711	35
17712	35
17713	35
17714	35
17715	35
17716	35
17717	35
17718	35
17719	35
17720	35
17721	35
17722	35
17723	35
17724	35
17725	35
17726	35
17727	35
17728	35
17729	35
17730	35
17731	35
17732	35
17733	35
17734	35
17735	35
17736	35
17737	35
17738	35
17739	35
17740	35
17741	35
17742	35
17743	35
17744	35
17745	35
17746	35
17747	35
17748	35
17749	35
17750	35
17751	35
17752	35
17753	35
17754	35
17755	35
17756	35
17757	35
17758	35
17759	35
17760	35
17761	35
17762	35
17763	35
17764	35
17765	35
17766	35
17767	35
17768	35
17769	35
17770	35
17771	35
17772	35
17773	35
17774	35
17775	35
17776	35
17777	35
17778	35
17779	35
17780	35
17781	35
17782	35
17783	35
17784	35
17785	35
17786	35
17787	35
17788	35
17789	35
17790	35
17791	35
17792	35
17793	35
17794	35
17795	35
17796	35
17797	35
17798	35
17799	35
17800	35
17801	35
17802	35
17803	35
17804	35
17805	35
17806	35
17807	35
17808	35
17809	35
17810	35
17811	35
17812	35
17813	35
17814	35
17815	35
17816	35
17817	35
17818	35
17819	35
17820	35
17821	35
17822	35
17823	35
17824	35
17825	35
17826	35
17827	35
17828	35
17829	35
17830	35
17831	35
17832	35
17833	35
17834	35
17835	35
17836	35
17837	35
17838	35
17839	35
17840	35
17841	35
17842	35
17843	35
17844	35
17845	35
17846	35
17847	35
17848	35
17849	35
17850	35
17851	35
17852	35
17853	35
17854	35
17855	35
17856	35
17857	35
17858	35
17859	35
17860	35
17861	35
17862	35
17863	35
17864	35
17865	35
17866	35
17867	35
17868	35
17869	35
17870	35
17871	35
17872	35
17873	35
17874	35
17875	35
17876	35
17877	35
17878	35
17879	35
17880	35
17881	35
17882	35
17883	35
17884	35
17885	35
17886	35
17887	35
17888	35
17889	35
17890	35
17891	35
17892	35
17893	35
17894	35
17895	35
17896	35
17897	35
17898	35
17899	35
17900	35
17901	35
17902	35
17903	35
17904	35
17905	35
17906	35
17907	35
17908	35
17909	35
17910	35
17911	35
17912	35
17913	35
17914	35
17915	35
17916	35
17917	35
17918	35
17919	35
17920	35
17921	35
17922	35
17923	35
17924	35
17925	35
17926	35
17927	35
17928	35
17929	35
17930	35
17931	35
17932	35
17933	35
17934	35
17935	35
17936	35
17937	35
17938	35
17939	35
17940	35
17941	35
17942	35
17943	35
17944	35
17945	35
17946	35
17947	35
17948	35
17949	35
17950	35
17951	35
17952	35
17953	35
17954	35
17955	35
17956	35
17957	35
17958	35
17959	35
17960	35
17961	35
17962	35
17963	35
17964	35
17965	35
17966	35
17967	35
17968	35
17969	35
17970	35
17971	35
17972	35
17973	35
17974	35
17975	35
17976	35
17977	35
17978	35
17979	35
17980	35
17981	35
17982	35
17983	35
17984	35
17985	35
17986	35
17987	35
17988	35
17989	35
17990	35
17991	35
17992	35
17993	35
17994	35
17995	35
17996	35
17997	35
17998	35
17999	35
18000	35

==> data/with_restart/COMB/lwhmo-c.1-wrnd.tsv <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	2
19	2
20	2
21	2
22	2
23	2
24	2
25	2
26	2
27	3
28	3
29	3
30	3
31	3
32	3
33	3
34	3
35	3
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	5
53	5
54	5
55	5
56	5
57	5
58	5
59	5
60	5
61	5
62	5
63	5
64	5
65	5
66	5
67	5
68	5
69	5
70	5
71	5
72	5
73	5
74	5
75	5
76	5
77	5
78	5
79	5
80	5
81	5
82	5
83	5
84	5
85	5
86	5
87	5
88	5
89	5
90	5
91	5
92	5
93	5
94	5
95	5
96	5
97	5
98	5
99	5
100	5
101	5
102	5
103	5
104	5
105	5
106	5
107	5
108	5
109	5
110	5
111	5
112	5
113	5
114	5
115	5
116	5
117	5
118	5
119	5
120	6
121	6
122	6
123	6
124	6
125	6
126	6
127	6
128	6
129	6
130	7
131	7
132	8
133	8
134	8
135	8
136	8
137	8
138	8
139	8
140	8
141	8
142	8
143	8
144	8
145	8
146	8
147	8
148	8
149	8
150	8
151	8
152	8
153	8
154	8
155	8
156	8
157	8
158	8
159	8
160	8
161	8
162	8
163	8
164	8
165	8
166	8
167	8
168	8
169	8
170	9
171	9
172	9
173	9
174	9
175	9
176	9
177	9
178	9
179	9
180	9
181	9
182	9
183	9
184	9
185	9
186	9
187	9
188	9
189	9
190	9
191	9
192	9
193	9
194	9
195	9
196	9
197	9
198	9
199	9
200	9
201	9
202	9
203	9
204	9
205	9
206	9
207	9
208	9
209	9
210	9
211	9
212	9
213	9
214	9
215	9
216	9
217	9
218	9
219	9
220	9
221	9
222	9
223	9
224	9
225	9
226	9
227	9
228	9
229	9
230	9
231	9
232	9
233	9
234	9
235	9
236	9
237	9
238	9
239	9
240	9
241	9
242	9
243	9
244	9
245	9
246	9
247	9
248	9
249	9
250	9
251	9
252	9
253	9
254	9
255	9
256	9
257	9
258	9
259	9
260	9
261	9
262	9
263	9
264	9
265	9
266	9
267	9
268	9
269	9
270	9
271	9
272	9
273	9
274	9
275	9
276	9
277	9
278	9
279	9
280	9
281	9
282	9
283	9
284	9
285	9
286	9
287	9
288	9
289	9
290	9
291	9
292	9
293	9
294	9
295	9
296	9
297	9
298	9
299	9
300	9
301	9
302	9
303	9
304	9
305	9
306	9
307	9
308	9
309	9
310	9
311	9
312	9
313	9
314	9
315	9
316	9
317	9
318	9
319	9
320	9
321	9
322	9
323	9
324	9
325	9
326	9
327	9
328	9
329	9
330	9
331	9
332	9
333	9
334	10
335	10
336	10
337	10
338	10
339	10
340	10
341	10
342	10
343	10
344	10
345	10
346	10
347	10
348	10
349	10
350	10
351	10
352	10
353	10
354	10
355	10
356	10
357	10
358	10
359	10
360	10
361	10
362	10
363	10
364	10
365	10
366	11
367	11
368	11
369	11
370	11
371	11
372	11
373	11
374	11
375	11
376	11
377	11
378	11
379	11
380	11
381	11
382	11
383	11
384	11
385	11
386	11
387	11
388	11
389	11
390	11
391	11
392	11
393	11
394	11
395	11
396	11
397	11
398	11
399	11
400	11
401	11
402	11
403	11
404	11
405	11
406	11
407	11
408	11
409	11
410	11
411	11
412	11
413	11
414	11
415	11
416	11
417	11
418	11
419	11
420	11
421	11
422	11
423	11
424	11
425	11
426	11
427	11
428	11
429	11
430	11
431	11
432	11
433	11
434	11
435	11
436	11
437	11
438	11
439	11
440	11
441	11
442	11
443	11
444	11
445	11
446	11
447	11
448	11
449	11
450	11
451	11
452	11
453	11
454	11
455	11
456	11
457	11
458	11
459	11
460	11
461	11
462	11
463	11
464	12
465	12
466	12
467	12
468	12
469	12
470	12
471	12
472	12
473	12
474	12
475	12
476	12
477	12
478	12
479	12
480	12
481	12
482	12
483	12
484	12
485	12
486	12
487	12
488	12
489	12
490	12
491	12
492	12
493	12
494	12
495	12
496	12
497	12
498	12
499	12
500	12
501	12
502	12
503	12
504	12
505	12
506	12
507	12
508	12
509	12
510	12
511	12
512	12
513	12
514	12
515	12
516	12
517	12
518	12
519	12
520	12
521	12
522	12
523	12
524	12
525	12
526	12
527	12
528	12
529	12
530	12
531	12
532	12
533	12
534	12
535	12
536	12
537	12
538	12
539	12
540	12
541	12
542	12
543	12
544	12
545	12
546	12
547	12
548	12
549	12
550	12
551	12
552	12
553	12
554	12
555	12
556	12
557	12
558	12
559	12
560	12
561	12
562	12
563	12
564	12
565	12
566	12
567	12
568	12
569	12
570	12
571	12
572	12
573	12
574	12
575	12
576	12
577	12
578	12
579	12
580	12
581	12
582	12
583	12
584	12
585	12
586	12
587	12
588	12
589	12
590	12
591	12
592	12
593	12
594	12
595	12
596	12
597	12
598	12
599	12
600	12
601	12
602	13
603	13
604	13
605	13
606	13
607	13
608	13
609	13
610	13
611	13
612	13
613	13
614	13
615	13
616	13
617	13
618	13
619	13
620	13
621	13
622	13
623	13
624	13
625	13
626	13
627	13
628	13
629	13
630	13
631	13
632	13
633	13
634	13
635	13
636	13
637	13
638	13
639	13
640	13
641	13
642	13
643	13
644	13
645	13
646	13
647	13
648	13
649	13
650	13
651	13
652	13
653	13
654	13
655	13
656	13
657	13
658	13
659	13
660	13
661	13
662	13
663	13
664	13
665	13
666	13
667	13
668	13
669	13
670	13
671	13
672	13
673	13
674	13
675	13
676	13
677	13
678	13
679	13
680	13
681	13
682	13
683	13
684	13
685	13
686	13
687	13
688	14
689	14
690	14
691	14
692	14
693	14
694	14
695	14
696	14
697	14
698	14
699	14
700	14
701	14
702	14
703	14
704	14
705	14
706	14
707	14
708	14
709	14
710	14
711	14
712	14
713	14
714	14
715	14
716	14
717	14
718	14
719	14
720	14
721	14
722	14
723	14
724	14
725	14
726	14
727	14
728	14
729	14
730	14
731	14
732	14
733	14
734	14
735	14
736	14
737	14
738	14
739	14
740	14
741	14
742	14
743	14
744	14
745	14
746	14
747	14
748	14
749	14
750	14
751	14
752	14
753	14
754	14
755	14
756	14
757	14
758	14
759	14
760	14
761	14
762	14
763	14
764	14
765	14
766	14
767	14
768	14
769	14
770	14
771	14
772	14
773	14
774	14
775	14
776	14
777	14
778	14
779	14
780	14
781	14
782	14
783	14
784	14
785	14
786	14
787	14
788	14
789	14
790	14
791	14
792	14
793	14
794	14
795	14
796	14
797	14
798	14
799	14
800	14
801	14
802	15
803	15
804	15
805	15
806	16
807	16
808	16
809	16
810	16
811	16
812	16
813	16
814	16
815	16
816	16
817	16
818	16
819	16
820	16
821	16
822	16
823	16
824	16
825	16
826	16
827	16
828	16
829	16
830	16
831	16
832	16
833	16
834	16
835	16
836	16
837	17
838	17
839	17
840	17
841	17
842	17
843	17
844	17
845	17
846	17
847	17
848	17
849	17
850	17
851	17
852	17
853	17
854	17
855	17
856	17
857	17
858	17
859	17
860	17
861	17
862	17
863	17
864	17
865	17
866	17
867	17
868	17
869	17
870	17
871	17
872	17
873	17
874	17
875	17
876	17
877	17
878	17
879	17
880	17
881	17
882	17
883	17
884	17
885	17
886	18
887	18
888	18
889	18
890	18
891	18
892	18
893	18
894	18
895	18
896	19
897	19
898	19
899	19
900	19
901	19
902	19
903	19
904	19
905	19
906	19
907	19
908	19
909	19
910	19
911	19
912	19
913	19
914	19
915	19
916	19
917	19
918	19
919	19
920	19
921	19
922	19
923	19
924	19
925	19
926	19
927	19
928	19
929	19
930	19
931	19
932	19
933	19
934	19
935	19
936	19
937	19
938	19
939	19
940	19
941	19
942	19
943	19
944	19
945	19
946	19
947	19
948	19
949	19
950	19
951	19
952	19
953	19
954	19
955	19
956	19
957	19
958	19
959	19
960	19
961	19
962	19
963	19
964	19
965	19
966	19
967	19
968	19
969	19
970	19
971	19
972	19
973	19
974	19
975	19
976	19
977	19
978	19
979	19
980	19
981	19
982	19
983	19
984	19
985	19
986	19
987	19
988	19
989	19
990	19
991	19
992	19
993	19
994	19
995	19
996	19
997	19
998	19
999	19
1000	19
1001	19
1002	19
1003	19
1004	19
1005	19
1006	19
1007	19
1008	19
1009	19
1010	19
1011	19
1012	19
1013	19
1014	19
1015	19
1016	19
1017	19
1018	19
1019	19
1020	19
1021	19
1022	19
1023	19
1024	19
1025	19
1026	19
1027	19
1028	19
1029	19
1030	19
1031	19
1032	19
1033	19
1034	19
1035	19
1036	19
1037	19
1038	19
1039	19
1040	19
1041	19
1042	19
1043	19
1044	19
1045	19
1046	19
1047	19
1048	19
1049	19
1050	19
1051	19
1052	19
1053	19
1054	19
1055	19
1056	19
1057	19
1058	19
1059	19
1060	19
1061	19
1062	19
1063	19
1064	19
1065	19
1066	19
1067	19
1068	19
1069	19
1070	19
1071	19
1072	19
1073	19
1074	19
1075	19
1076	19
1077	19
1078	19
1079	19
1080	19
1081	19
1082	19
1083	19
1084	19
1085	19
1086	19
1087	19
1088	19
1089	19
1090	19
1091	19
1092	19
1093	19
1094	19
1095	19
1096	19
1097	19
1098	19
1099	19
1100	19
1101	19
1102	19
1103	19
1104	19
1105	19
1106	19
1107	19
1108	19
1109	19
1110	19
1111	19
1112	19
1113	19
1114	19
1115	19
1116	19
1117	19
1118	19
1119	19
1120	19
1121	19
1122	19
1123	19
1124	19
1125	19
1126	19
1127	19
1128	19
1129	19
1130	19
1131	19
1132	19
1133	19
1134	19
1135	19
1136	19
1137	19
1138	19
1139	19
1140	19
1141	19
1142	19
1143	19
1144	19
1145	19
1146	19
1147	19
1148	19
1149	19
1150	19
1151	19
1152	19
1153	19
1154	19
1155	19
1156	19
1157	19
1158	19
1159	20
1160	20
1161	20
1162	20
1163	20
1164	20
1165	20
1166	20
1167	20
1168	20
1169	20
1170	20
1171	20
1172	20
1173	20
1174	20
1175	20
1176	20
1177	20
1178	20
1179	20
1180	20
1181	20
1182	20
1183	20
1184	20
1185	21
1186	21
1187	21
1188	21
1189	21
1190	21
1191	21
1192	21
1193	21
1194	21
1195	21
1196	21
1197	21
1198	21
1199	21
1200	21
1201	21
1202	21
1203	21
1204	21
1205	21
1206	21
1207	21
1208	21
1209	21
1210	21
1211	21
1212	21
1213	21
1214	21
1215	21
1216	21
1217	21
1218	21
1219	21
1220	21
1221	21
1222	21
1223	21
1224	21
1225	21
1226	21
1227	21
1228	21
1229	21
1230	21
1231	21
1232	21
1233	21
1234	21
1235	21
1236	21
1237	21
1238	21
1239	21
1240	21
1241	21
1242	21
1243	21
1244	21
1245	21
1246	21
1247	21
1248	21
1249	21
1250	21
1251	21
1252	21
1253	21
1254	21
1255	21
1256	21
1257	21
1258	21
1259	21
1260	21
1261	21
1262	21
1263	21
1264	21
1265	21
1266	21
1267	21
1268	21
1269	21
1270	21
1271	21
1272	21
1273	21
1274	21
1275	21
1276	21
1277	21
1278	21
1279	21
1280	21
1281	21
1282	21
1283	21
1284	21
1285	21
1286	21
1287	21
1288	21
1289	21
1290	21
1291	21
1292	21
1293	21
1294	21
1295	21
1296	21
1297	21
1298	21
1299	21
1300	21
1301	21
1302	21
1303	21
1304	21
1305	21
1306	21
1307	21
1308	21
1309	21
1310	21
1311	21
1312	21
1313	21
1314	21
1315	21
1316	21
1317	21
1318	21
1319	21
1320	21
1321	21
1322	22
1323	22
1324	22
1325	22
1326	22
1327	22
1328	22
1329	22
1330	22
1331	22
1332	22
1333	22
1334	22
1335	22
1336	22
1337	22
1338	22
1339	22
1340	22
1341	22
1342	22
1343	22
1344	22
1345	22
1346	22
1347	22
1348	22
1349	22
1350	22
1351	22
1352	22
1353	22
1354	22
1355	22
1356	22
1357	22
1358	22
1359	22
1360	22
1361	22
1362	22
1363	22
1364	22
1365	22
1366	22
1367	22
1368	22
1369	22
1370	22
1371	22
1372	22
1373	22
1374	22
1375	22
1376	22
1377	22
1378	22
1379	22
1380	22
1381	22
1382	22
1383	22
1384	22
1385	22
1386	22
1387	22
1388	22
1389	22
1390	22
1391	22
1392	22
1393	22
1394	22
1395	22
1396	22
1397	22
1398	22
1399	22
1400	22
1401	22
1402	22
1403	22
1404	22
1405	22
1406	22
1407	22
1408	22
1409	22
1410	22
1411	22
1412	22
1413	22
1414	22
1415	22
1416	22
1417	22
1418	22
1419	22
1420	22
1421	22
1422	22
1423	22
1424	22
1425	22
1426	22
1427	22
1428	22
1429	22
1430	22
1431	22
1432	22
1433	22
1434	22
1435	22
1436	22
1437	22
1438	22
1439	22
1440	22
1441	22
1442	22
1443	22
1444	22
1445	22
1446	22
1447	22
1448	22
1449	22
1450	22
1451	22
1452	22
1453	22
1454	22
1455	22
1456	22
1457	22
1458	22
1459	22
1460	22
1461	22
1462	22
1463	22
1464	22
1465	22
1466	22
1467	22
1468	22
1469	22
1470	22
1471	22
1472	22
1473	22
1474	22
1475	22
1476	22
1477	22
1478	22
1479	23
1480	23
1481	24
1482	24
1483	24
1484	24
1485	24
1486	24
1487	24
1488	24
1489	24
1490	24
1491	24
1492	24
1493	24
1494	24
1495	24
1496	24
1497	24
1498	24
1499	24
1500	24
1501	24
1502	25
1503	25
1504	25
1505	25
1506	25
1507	25
1508	25
1509	25
1510	25
1511	25
1512	25
1513	25
1514	25
1515	25
1516	25
1517	25
1518	25
1519	25
1520	25
1521	25
1522	25
1523	25
1524	25
1525	25
1526	25
1527	25
1528	25
1529	25
1530	25
1531	25
1532	25
1533	25
1534	25
1535	25
1536	25
1537	25
1538	25
1539	25
1540	25
1541	25
1542	25
1543	25
1544	25
1545	25
1546	25
1547	25
1548	25
1549	25
1550	25
1551	25
1552	25
1553	25
1554	25
1555	25
1556	25
1557	25
1558	25
1559	25
1560	25
1561	25
1562	25
1563	25
1564	25
1565	25
1566	25
1567	25
1568	25
1569	25
1570	25
1571	25
1572	25
1573	25
1574	25
1575	25
1576	25
1577	25
1578	25
1579	25
1580	25
1581	25
1582	25
1583	25
1584	25
1585	25
1586	25
1587	25
1588	25
1589	25
1590	25
1591	25
1592	25
1593	25
1594	25
1595	25
1596	25
1597	25
1598	25
1599	25
1600	25
1601	25
1602	25
1603	25
1604	25
1605	25
1606	25
1607	25
1608	25
1609	25
1610	25
1611	25
1612	25
1613	25
1614	25
1615	25
1616	25
1617	25
1618	25
1619	25
1620	25
1621	25
1622	25
1623	25
1624	25
1625	25
1626	25
1627	25
1628	25
1629	25
1630	25
1631	25
1632	25
1633	25
1634	25
1635	25
1636	25
1637	25
1638	25
1639	25
1640	25
1641	25
1642	25
1643	25
1644	25
1645	25
1646	25
1647	25
1648	25
1649	25
1650	25
1651	25
1652	25
1653	25
1654	25
1655	25
1656	25
1657	25
1658	25
1659	25
1660	25
1661	25
1662	25
1663	25
1664	25
1665	25
1666	25
1667	25
1668	25
1669	25
1670	25
1671	25
1672	25
1673	25
1674	25
1675	25
1676	25
1677	25
1678	25
1679	25
1680	25
1681	25
1682	25
1683	25
1684	25
1685	25
1686	25
1687	25
1688	25
1689	25
1690	25
1691	25
1692	25
1693	25
1694	25
1695	25
1696	25
1697	25
1698	25
1699	25
1700	25
1701	25
1702	25
1703	25
1704	25
1705	25
1706	25
1707	25
1708	25
1709	25
1710	25
1711	25
1712	25
1713	25
1714	25
1715	25
1716	25
1717	25
1718	25
1719	25
1720	25
1721	25
1722	25
1723	25
1724	25
1725	25
1726	25
1727	25
1728	25
1729	25
1730	25
1731	25
1732	25
1733	25
1734	25
1735	25
1736	25
1737	25
1738	25
1739	25
1740	25
1741	25
1742	25
1743	25
1744	25
1745	25
1746	25
1747	25
1748	25
1749	25
1750	25
1751	25
1752	25
1753	25
1754	25
1755	25
1756	25
1757	25
1758	25
1759	25
1760	25
1761	25
1762	25
1763	25
1764	25
1765	25
1766	25
1767	25
1768	25
1769	25
1770	25
1771	25
1772	25
1773	25
1774	25
1775	25
1776	25
1777	25
1778	25
1779	25
1780	25
1781	25
1782	25
1783	25
1784	25
1785	25
1786	25
1787	25
1788	25
1789	25
1790	25
1791	25
1792	25
1793	25
1794	25
1795	25
1796	25
1797	25
1798	25
1799	25
1800	25
1801	25
1802	25
1803	25
1804	25
1805	25
1806	25
1807	25
1808	25
1809	25
1810	25
1811	25
1812	25
1813	25
1814	25
1815	25
1816	25
1817	25
1818	25
1819	25
1820	25
1821	25
1822	25
1823	25
1824	25
1825	25
1826	25
1827	25
1828	25
1829	25
1830	25
1831	25
1832	25
1833	25
1834	25
1835	25
1836	25
1837	25
1838	25
1839	25
1840	25
1841	25
1842	25
1843	25
1844	25
1845	25
1846	25
1847	25
1848	25
1849	25
1850	25
1851	25
1852	25
1853	25
1854	25
1855	25
1856	25
1857	25
1858	25
1859	25
1860	25
1861	25
1862	25
1863	25
1864	25
1865	25
1866	25
1867	25
1868	25
1869	25
1870	25
1871	25
1872	25
1873	25
1874	25
1875	25
1876	25
1877	25
1878	25
1879	25
1880	25
1881	25
1882	25
1883	25
1884	25
1885	25
1886	25
1887	25
1888	25
1889	25
1890	25
1891	25
1892	25
1893	25
1894	25
1895	25
1896	25
1897	25
1898	25
1899	25
1900	25
1901	25
1902	25
1903	25
1904	25
1905	25
1906	25
1907	25
1908	25
1909	25
1910	25
1911	25
1912	25
1913	25
1914	25
1915	25
1916	25
1917	25
1918	25
1919	25
1920	25
1921	25
1922	25
1923	25
1924	25
1925	25
1926	25
1927	25
1928	25
1929	25
1930	25
1931	25
1932	25
1933	25
1934	25
1935	25
1936	25
1937	25
1938	25
1939	25
1940	25
1941	25
1942	25
1943	25
1944	25
1945	25
1946	25
1947	25
1948	25
1949	25
1950	25
1951	25
1952	25
1953	25
1954	25
1955	25
1956	25
1957	25
1958	25
1959	25
1960	25
1961	25
1962	25
1963	25
1964	25
1965	25
1966	25
1967	25
1968	25
1969	25
1970	25
1971	25
1972	25
1973	25
1974	25
1975	25
1976	25
1977	25
1978	25
1979	25
1980	25
1981	25
1982	25
1983	25
1984	25
1985	25
1986	25
1987	25
1988	25
1989	25
1990	25
1991	25
1992	25
1993	25
1994	25
1995	25
1996	25
1997	25
1998	25
1999	25
2000	25
2001	25
2002	25
2003	25
2004	25
2005	25
2006	25
2007	25
2008	25
2009	25
2010	25
2011	25
2012	25
2013	25
2014	25
2015	25
2016	25
2017	25
2018	25
2019	25
2020	25
2021	25
2022	25
2023	25
2024	25
2025	25
2026	25
2027	25
2028	25
2029	25
2030	25
2031	25
2032	25
2033	25
2034	25
2035	25
2036	25
2037	25
2038	25
2039	25
2040	25
2041	25
2042	25
2043	25
2044	25
2045	25
2046	25
2047	25
2048	25
2049	25
2050	25
2051	25
2052	25
2053	25
2054	25
2055	25
2056	25
2057	25
2058	25
2059	25
2060	25
2061	25
2062	25
2063	25
2064	25
2065	25
2066	25
2067	25
2068	25
2069	25
2070	25
2071	25
2072	25
2073	25
2074	25
2075	25
2076	25
2077	25
2078	25
2079	25
2080	25
2081	25
2082	25
2083	25
2084	25
2085	25
2086	25
2087	25
2088	25
2089	25
2090	25
2091	25
2092	25
2093	25
2094	25
2095	25
2096	25
2097	25
2098	25
2099	25
2100	25
2101	25
2102	25
2103	25
2104	25
2105	25
2106	25
2107	25
2108	25
2109	25
2110	25
2111	25
2112	25
2113	25
2114	25
2115	25
2116	25
2117	25
2118	25
2119	25
2120	25
2121	25
2122	25
2123	25
2124	25
2125	25
2126	25
2127	25
2128	25
2129	25
2130	25
2131	25
2132	25
2133	25
2134	25
2135	25
2136	25
2137	25
2138	25
2139	25
2140	25
2141	25
2142	25
2143	25
2144	25
2145	25
2146	25
2147	25
2148	25
2149	25
2150	25
2151	25
2152	25
2153	25
2154	25
2155	25
2156	25
2157	25
2158	25
2159	25
2160	25
2161	25
2162	25
2163	25
2164	25
2165	25
2166	25
2167	25
2168	25
2169	25
2170	25
2171	25
2172	25
2173	25
2174	25
2175	25
2176	25
2177	25
2178	25
2179	25
2180	25
2181	25
2182	25
2183	25
2184	25
2185	25
2186	25
2187	25
2188	25
2189	25
2190	25
2191	25
2192	25
2193	25
2194	25
2195	25
2196	25
2197	25
2198	25
2199	25
2200	25
2201	25
2202	25
2203	25
2204	25
2205	25
2206	25
2207	25
2208	25
2209	25
2210	25
2211	25
2212	25
2213	25
2214	25
2215	25
2216	25
2217	25
2218	25
2219	25
2220	25
2221	25
2222	25
2223	25
2224	25
2225	25
2226	25
2227	25
2228	25
2229	25
2230	25
2231	25
2232	25
2233	25
2234	25
2235	25
2236	25
2237	25
2238	25
2239	25
2240	25
2241	25
2242	25
2243	25
2244	25
2245	25
2246	25
2247	25
2248	25
2249	25
2250	25
2251	25
2252	25
2253	25
2254	25
2255	25
2256	25
2257	25
2258	25
2259	25
2260	25
2261	25
2262	25
2263	25
2264	25
2265	25
2266	25
2267	25
2268	25
2269	25
2270	25
2271	25
2272	25
2273	25
2274	25
2275	25
2276	25
2277	25
2278	25
2279	25
2280	25
2281	25
2282	25
2283	25
2284	25
2285	25
2286	25
2287	25
2288	25
2289	25
2290	25
2291	25
2292	25
2293	25
2294	25
2295	25
2296	25
2297	25
2298	25
2299	25
2300	25
2301	25
2302	25
2303	25
2304	25
2305	25
2306	25
2307	25
2308	25
2309	25
2310	25
2311	25
2312	25
2313	25
2314	25
2315	25
2316	25
2317	25
2318	25
2319	25
2320	25
2321	25
2322	25
2323	25
2324	25
2325	25
2326	25
2327	25
2328	25
2329	25
2330	25
2331	25
2332	25
2333	25
2334	25
2335	25
2336	25
2337	25
2338	25
2339	25
2340	25
2341	25
2342	25
2343	25
2344	25
2345	25
2346	25
2347	25
2348	25
2349	25
2350	25
2351	25
2352	25
2353	25
2354	25
2355	25
2356	25
2357	25
2358	25
2359	25
2360	25
2361	25
2362	25
2363	25
2364	25
2365	25
2366	25
2367	25
2368	25
2369	25
2370	25
2371	25
2372	25
2373	25
2374	25
2375	25
2376	25
2377	25
2378	25
2379	25
2380	25
2381	25
2382	25
2383	25
2384	25
2385	25
2386	25
2387	25
2388	25
2389	25
2390	25
2391	25
2392	25
2393	25
2394	25
2395	25
2396	25
2397	25
2398	25
2399	25
2400	25
2401	25
2402	25
2403	25
2404	25
2405	25
2406	25
2407	25
2408	25
2409	25
2410	26
2411	26
2412	26
2413	26
2414	26
2415	26
2416	26
2417	26
2418	26
2419	26
2420	26
2421	26
2422	26
2423	26
2424	26
2425	26
2426	26
2427	26
2428	26
2429	26
2430	26
2431	26
2432	26
2433	26
2434	26
2435	26
2436	26
2437	26
2438	26
2439	26
2440	26
2441	26
2442	26
2443	26
2444	26
2445	26
2446	26
2447	26
2448	26
2449	26
2450	26
2451	26
2452	26
2453	26
2454	26
2455	26
2456	26
2457	26
2458	26
2459	26
2460	26
2461	26
2462	26
2463	26
2464	26
2465	26
2466	26
2467	26
2468	26
2469	26
2470	26
2471	26
2472	26
2473	26
2474	26
2475	26
2476	26
2477	26
2478	26
2479	26
2480	26
2481	26
2482	26
2483	26
2484	26
2485	26
2486	26
2487	26
2488	26
2489	26
2490	26
2491	26
2492	26
2493	26
2494	26
2495	26
2496	26
2497	26
2498	26
2499	26
2500	26
2501	26
2502	26
2503	26
2504	26
2505	26
2506	26
2507	26
2508	26
2509	26
2510	26
2511	26
2512	26
2513	26
2514	26
2515	26
2516	26
2517	26
2518	26
2519	26
2520	26
2521	26
2522	26
2523	26
2524	27
2525	27
2526	27
2527	27
2528	27
2529	27
2530	27
2531	27
2532	27
2533	27
2534	27
2535	27
2536	27
2537	27
2538	27
2539	27
2540	27
2541	27
2542	27
2543	27
2544	27
2545	27
2546	27
2547	27
2548	27
2549	27
2550	27
2551	27
2552	27
2553	27
2554	27
2555	27
2556	27
2557	27
2558	27
2559	27
2560	27
2561	27
2562	27
2563	27
2564	27
2565	27
2566	27
2567	27
2568	27
2569	27
2570	27
2571	27
2572	27
2573	27
2574	27
2575	27
2576	27
2577	27
2578	27
2579	27
2580	27
2581	27
2582	27
2583	27
2584	27
2585	27
2586	27
2587	27
2588	27
2589	27
2590	27
2591	27
2592	27
2593	27
2594	27
2595	27
2596	27
2597	27
2598	27
2599	27
2600	27
2601	27
2602	27
2603	27
2604	27
2605	27
2606	27
2607	27
2608	27
2609	27
2610	27
2611	27
2612	27
2613	27
2614	27
2615	27
2616	27
2617	27
2618	27
2619	27
2620	27
2621	27
2622	27
2623	27
2624	27
2625	27
2626	27
2627	27
2628	27
2629	27
2630	27
2631	27
2632	27
2633	27
2634	27
2635	27
2636	27
2637	27
2638	27
2639	27
2640	27
2641	27
2642	27
2643	27
2644	27
2645	27
2646	27
2647	27
2648	27
2649	27
2650	27
2651	27
2652	27
2653	27
2654	27
2655	27
2656	27
2657	27
2658	27
2659	27
2660	27
2661	27
2662	27
2663	27
2664	27
2665	27
2666	27
2667	27
2668	27
2669	27
2670	27
2671	27
2672	27
2673	27
2674	27
2675	27
2676	27
2677	27
2678	27
2679	27
2680	27
2681	27
2682	27
2683	27
2684	27
2685	27
2686	27
2687	27
2688	27
2689	27
2690	27
2691	27
2692	27
2693	27
2694	27
2695	27
2696	27
2697	27
2698	27
2699	27
2700	27
2701	27
2702	27
2703	27
2704	27
2705	27
2706	27
2707	27
2708	27
2709	27
2710	27
2711	27
2712	27
2713	27
2714	27
2715	27
2716	27
2717	27
2718	27
2719	27
2720	27
2721	27
2722	27
2723	27
2724	27
2725	27
2726	27
2727	27
2728	27
2729	27
2730	27
2731	27
2732	27
2733	27
2734	27
2735	27
2736	27
2737	27
2738	27
2739	27
2740	27
2741	27
2742	27
2743	27
2744	27
2745	27
2746	27
2747	27
2748	27
2749	27
2750	27
2751	27
2752	27
2753	27
2754	27
2755	27
2756	27
2757	27
2758	27
2759	27
2760	27
2761	27
2762	27
2763	27
2764	27
2765	27
2766	27
2767	27
2768	27
2769	27
2770	27
2771	27
2772	27
2773	27
2774	27
2775	27
2776	27
2777	27
2778	27
2779	27
2780	27
2781	27
2782	27
2783	27
2784	27
2785	27
2786	27
2787	27
2788	27
2789	27
2790	27
2791	28
2792	28
2793	28
2794	28
2795	28
2796	28
2797	28
2798	28
2799	28
2800	28
2801	28
2802	28
2803	28
2804	28
2805	28
2806	28
2807	28
2808	28
2809	28
2810	28
2811	28
2812	28
2813	28
2814	28
2815	28
2816	28
2817	28
2818	28
2819	28
2820	28
2821	28
2822	28
2823	28
2824	28
2825	28
2826	28
2827	28
2828	28
2829	28
2830	28
2831	28
2832	28
2833	28
2834	28
2835	28
2836	28
2837	28
2838	28
2839	28
2840	28
2841	28
2842	28
2843	28
2844	28
2845	28
2846	28
2847	28
2848	28
2849	28
2850	28
2851	28
2852	28
2853	28
2854	28
2855	28
2856	28
2857	28
2858	28
2859	28
2860	28
2861	28
2862	28
2863	28
2864	28
2865	28
2866	28
2867	28
2868	28
2869	28
2870	28
2871	28
2872	28
2873	28
2874	28
2875	28
2876	28
2877	28
2878	28
2879	28
2880	28
2881	28
2882	28
2883	28
2884	28
2885	28
2886	28
2887	28
2888	28
2889	28
2890	28
2891	28
2892	28
2893	28
2894	28
2895	28
2896	28
2897	28
2898	28
2899	28
2900	28
2901	28
2902	28
2903	28
2904	28
2905	28
2906	28
2907	28
2908	28
2909	28
2910	28
2911	28
2912	28
2913	28
2914	28
2915	28
2916	28
2917	28
2918	28
2919	28
2920	28
2921	28
2922	28
2923	28
2924	28
2925	28
2926	28
2927	28
2928	28
2929	28
2930	28
2931	28
2932	28
2933	28
2934	28
2935	28
2936	28
2937	28
2938	28
2939	28
2940	28
2941	28
2942	28
2943	28
2944	28
2945	28
2946	28
2947	28
2948	28
2949	28
2950	28
2951	28
2952	28
2953	28
2954	28
2955	28
2956	28
2957	28
2958	28
2959	28
2960	28
2961	28
2962	28
2963	28
2964	28
2965	28
2966	28
2967	28
2968	28
2969	28
2970	28
2971	28
2972	28
2973	28
2974	28
2975	28
2976	28
2977	28
2978	28
2979	28
2980	28
2981	28
2982	28
2983	28
2984	28
2985	28
2986	28
2987	28
2988	28
2989	28
2990	28
2991	28
2992	28
2993	28
2994	28
2995	28
2996	28
2997	28
2998	28
2999	28
3000	28
3001	28
3002	28
3003	28
3004	28
3005	28
3006	28
3007	28
3008	28
3009	28
3010	28
3011	28
3012	28
3013	28
3014	28
3015	28
3016	28
3017	28
3018	28
3019	28
3020	28
3021	28
3022	28
3023	28
3024	28
3025	28
3026	28
3027	28
3028	28
3029	28
3030	28
3031	28
3032	28
3033	28
3034	28
3035	28
3036	28
3037	28
3038	28
3039	28
3040	28
3041	28
3042	28
3043	28
3044	28
3045	28
3046	28
3047	28
3048	28
3049	28
3050	28
3051	28
3052	28
3053	28
3054	28
3055	28
3056	28
3057	28
3058	28
3059	28
3060	28
3061	28
3062	28
3063	28
3064	28
3065	28
3066	28
3067	28
3068	28
3069	28
3070	28
3071	28
3072	28
3073	28
3074	28
3075	28
3076	28
3077	28
3078	28
3079	28
3080	28
3081	28
3082	28
3083	28
3084	28
3085	28
3086	28
3087	28
3088	28
3089	28
3090	28
3091	28
3092	28
3093	28
3094	28
3095	28
3096	28
3097	28
3098	28
3099	28
3100	28
3101	28
3102	28
3103	28
3104	28
3105	28
3106	28
3107	28
3108	28
3109	28
3110	28
3111	28
3112	28
3113	28
3114	28
3115	28
3116	28
3117	28
3118	28
3119	28
3120	28
3121	28
3122	28
3123	28
3124	28
3125	28
3126	28
3127	28
3128	28
3129	28
3130	28
3131	28
3132	28
3133	28
3134	28
3135	28
3136	28
3137	28
3138	28
3139	28
3140	28
3141	28
3142	28
3143	28
3144	28
3145	28
3146	28
3147	28
3148	28
3149	28
3150	28
3151	28
3152	28
3153	28
3154	28
3155	28
3156	28
3157	28
3158	28
3159	28
3160	28
3161	28
3162	28
3163	28
3164	28
3165	28
3166	28
3167	28
3168	28
3169	28
3170	28
3171	28
3172	28
3173	28
3174	28
3175	28
3176	28
3177	28
3178	28
3179	28
3180	28
3181	28
3182	28
3183	28
3184	28
3185	28
3186	28
3187	28
3188	28
3189	28
3190	28
3191	28
3192	28
3193	28
3194	28
3195	28
3196	28
3197	28
3198	28
3199	28
3200	28
3201	28
3202	28
3203	28
3204	28
3205	28
3206	28
3207	28
3208	28
3209	28
3210	28
3211	28
3212	28
3213	28
3214	28
3215	28
3216	28
3217	28
3218	28
3219	28
3220	28
3221	28
3222	28
3223	28
3224	28
3225	28
3226	28
3227	28
3228	28
3229	28
3230	28
3231	28
3232	28
3233	28
3234	28
3235	28
3236	28
3237	28
3238	28
3239	28
3240	28
3241	28
3242	28
3243	28
3244	28
3245	28
3246	28
3247	28
3248	28
3249	28
3250	28
3251	28
3252	28
3253	28
3254	28
3255	28
3256	28
3257	28
3258	28
3259	28
3260	28
3261	28
3262	28
3263	28
3264	28
3265	28
3266	28
3267	28
3268	28
3269	28
3270	28
3271	28
3272	28
3273	28
3274	28
3275	28
3276	28
3277	28
3278	28
3279	28
3280	28
3281	28
3282	28
3283	28
3284	28
3285	28
3286	28
3287	28
3288	28
3289	28
3290	28
3291	28
3292	28
3293	28
3294	28
3295	28
3296	28
3297	28
3298	28
3299	28
3300	28
3301	28
3302	28
3303	28
3304	28
3305	28
3306	28
3307	28
3308	28
3309	28
3310	28
3311	28
3312	28
3313	28
3314	28
3315	28
3316	28
3317	28
3318	28
3319	28
3320	28
3321	28
3322	28
3323	28
3324	28
3325	28
3326	28
3327	28
3328	28
3329	28
3330	28
3331	28
3332	28
3333	28
3334	28
3335	28
3336	28
3337	28
3338	28
3339	28
3340	28
3341	28
3342	28
3343	28
3344	28
3345	28
3346	28
3347	28
3348	28
3349	28
3350	28
3351	28
3352	28
3353	28
3354	28
3355	28
3356	28
3357	28
3358	28
3359	28
3360	28
3361	28
3362	28
3363	28
3364	28
3365	28
3366	28
3367	28
3368	28
3369	28
3370	28
3371	28
3372	28
3373	28
3374	28
3375	28
3376	28
3377	28
3378	28
3379	28
3380	28
3381	28
3382	28
3383	28
3384	28
3385	28
3386	28
3387	28
3388	28
3389	28
3390	28
3391	28
3392	28
3393	28
3394	28
3395	28
3396	28
3397	28
3398	28
3399	28
3400	28
3401	28
3402	28
3403	28
3404	28
3405	28
3406	28
3407	28
3408	28
3409	28
3410	28
3411	28
3412	28
3413	28
3414	28
3415	28
3416	28
3417	28
3418	28
3419	28
3420	28
3421	28
3422	28
3423	28
3424	28
3425	28
3426	28
3427	28
3428	28
3429	28
3430	28
3431	28
3432	28
3433	28
3434	28
3435	28
3436	28
3437	28
3438	28
3439	28
3440	28
3441	28
3442	28
3443	28
3444	28
3445	28
3446	28
3447	28
3448	28
3449	28
3450	28
3451	28
3452	28
3453	28
3454	28
3455	28
3456	28
3457	28
3458	28
3459	28
3460	28
3461	28
3462	28
3463	28
3464	28
3465	28
3466	28
3467	28
3468	28
3469	28
3470	28
3471	28
3472	28
3473	28
3474	28
3475	28
3476	28
3477	28
3478	28
3479	28
3480	28
3481	28
3482	28
3483	28
3484	28
3485	28
3486	28
3487	28
3488	28
3489	28
3490	28
3491	28
3492	28
3493	28
3494	28
3495	28
3496	28
3497	28
3498	28
3499	28
3500	28
3501	28
3502	28
3503	28
3504	28
3505	28
3506	28
3507	28
3508	28
3509	28
3510	28
3511	28
3512	28
3513	28
3514	28
3515	28
3516	28
3517	28
3518	28
3519	28
3520	28
3521	28
3522	28
3523	28
3524	28
3525	28
3526	28
3527	28
3528	28
3529	28
3530	28
3531	28
3532	28
3533	28
3534	28
3535	28
3536	28
3537	28
3538	28
3539	28
3540	28
3541	28
3542	28
3543	28
3544	28
3545	28
3546	28
3547	28
3548	28
3549	28
3550	28
3551	28
3552	28
3553	28
3554	28
3555	28
3556	28
3557	28
3558	28
3559	28
3560	28
3561	28
3562	28
3563	28
3564	28
3565	28
3566	28
3567	28
3568	28
3569	28
3570	28
3571	28
3572	28
3573	28
3574	28
3575	28
3576	28
3577	28
3578	28
3579	28
3580	28
3581	28
3582	28
3583	28
3584	28
3585	28
3586	28
3587	28
3588	28
3589	28
3590	28
3591	28
3592	28
3593	28
3594	28
3595	28
3596	28
3597	28
3598	28
3599	28
3600	28
3601	28
3602	28
3603	28
3604	28
3605	28
3606	28
3607	28
3608	28
3609	28
3610	28
3611	28
3612	28
3613	28
3614	28
3615	28
3616	28
3617	28
3618	28
3619	28
3620	28
3621	28
3622	28
3623	28
3624	28
3625	28
3626	28
3627	28
3628	28
3629	28
3630	28
3631	28
3632	28
3633	28
3634	28
3635	28
3636	28
3637	28
3638	28
3639	28
3640	28
3641	28
3642	28
3643	28
3644	28
3645	28
3646	28
3647	28
3648	28
3649	28
3650	28
3651	28
3652	28
3653	28
3654	28
3655	28
3656	28
3657	28
3658	28
3659	28
3660	28
3661	28
3662	28
3663	28
3664	28
3665	28
3666	28
3667	28
3668	28
3669	28
3670	28
3671	28
3672	28
3673	28
3674	28
3675	28
3676	28
3677	28
3678	28
3679	28
3680	28
3681	28
3682	28
3683	28
3684	28
3685	28
3686	28
3687	28
3688	28
3689	28
3690	28
3691	28
3692	28
3693	28
3694	28
3695	28
3696	28
3697	28
3698	28
3699	28
3700	28
3701	28
3702	28
3703	28
3704	28
3705	28
3706	28
3707	28
3708	28
3709	28
3710	28
3711	28
3712	28
3713	28
3714	28
3715	28
3716	28
3717	28
3718	28
3719	28
3720	28
3721	28
3722	28
3723	28
3724	28
3725	28
3726	28
3727	28
3728	28
3729	28
3730	28
3731	28
3732	28
3733	28
3734	28
3735	28
3736	28
3737	28
3738	28
3739	28
3740	28
3741	28
3742	28
3743	28
3744	28
3745	28
3746	28
3747	28
3748	28
3749	28
3750	28
3751	28
3752	28
3753	28
3754	28
3755	28
3756	28
3757	28
3758	28
3759	28
3760	28
3761	28
3762	28
3763	28
3764	28
3765	28
3766	28
3767	28
3768	28
3769	28
3770	28
3771	28
3772	28
3773	28
3774	28
3775	28
3776	28
3777	28
3778	28
3779	28
3780	28
3781	28
3782	28
3783	28
3784	28
3785	28
3786	28
3787	28
3788	28
3789	28
3790	28
3791	28
3792	28
3793	28
3794	28
3795	28
3796	28
3797	28
3798	28
3799	28
3800	28
3801	28
3802	28
3803	28
3804	28
3805	28
3806	28
3807	28
3808	28
3809	28
3810	28
3811	28
3812	28
3813	28
3814	28
3815	28
3816	28
3817	28
3818	28
3819	28
3820	28
3821	28
3822	28
3823	28
3824	28
3825	28
3826	28
3827	28
3828	28
3829	28
3830	28
3831	28
3832	28
3833	28
3834	28
3835	28
3836	28
3837	28
3838	28
3839	28
3840	28
3841	28
3842	28
3843	28
3844	28
3845	28
3846	28
3847	28
3848	28
3849	28
3850	28
3851	28
3852	28
3853	28
3854	28
3855	28
3856	28
3857	28
3858	28
3859	28
3860	28
3861	28
3862	28
3863	28
3864	28
3865	28
3866	28
3867	28
3868	28
3869	28
3870	28
3871	28
3872	28
3873	28
3874	28
3875	28
3876	28
3877	28
3878	28
3879	28
3880	28
3881	28
3882	28
3883	28
3884	28
3885	28
3886	28
3887	28
3888	28
3889	28
3890	28
3891	28
3892	28
3893	28
3894	28
3895	28
3896	28
3897	28
3898	28
3899	28
3900	28
3901	28
3902	28
3903	28
3904	28
3905	28
3906	28
3907	28
3908	28
3909	28
3910	28
3911	28
3912	28
3913	28
3914	28
3915	28
3916	28
3917	28
3918	28
3919	28
3920	28
3921	28
3922	28
3923	28
3924	28
3925	28
3926	28
3927	28
3928	28
3929	28
3930	28
3931	28
3932	28
3933	28
3934	28
3935	28
3936	28
3937	28
3938	28
3939	28
3940	28
3941	28
3942	28
3943	28
3944	29
3945	29
3946	29
3947	29
3948	29
3949	29
3950	29
3951	29
3952	29
3953	29
3954	29
3955	29
3956	29
3957	29
3958	29
3959	29
3960	29
3961	29
3962	29
3963	29
3964	29
3965	29
3966	29
3967	29
3968	29
3969	29
3970	29
3971	29
3972	29
3973	29
3974	29
3975	29
3976	29
3977	29
3978	29
3979	29
3980	29
3981	29
3982	29
3983	29
3984	29
3985	29
3986	29
3987	29
3988	29
3989	29
3990	29
3991	29
3992	29
3993	29
3994	29
3995	29
3996	29
3997	29
3998	29
3999	29
4000	29
4001	29
4002	29
4003	29
4004	29
4005	29
4006	29
4007	29
4008	29
4009	29
4010	29
4011	29
4012	29
4013	29
4014	29
4015	29
4016	29
4017	29
4018	29
4019	29
4020	29
4021	29
4022	29
4023	29
4024	29
4025	29
4026	29
4027	29
4028	29
4029	29
4030	29
4031	29
4032	29
4033	29
4034	29
4035	29
4036	29
4037	29
4038	29
4039	29
4040	29
4041	29
4042	29
4043	29
4044	29
4045	29
4046	29
4047	29
4048	29
4049	29
4050	29
4051	29
4052	29
4053	29
4054	29
4055	29
4056	29
4057	29
4058	29
4059	29
4060	29
4061	29
4062	29
4063	29
4064	29
4065	29
4066	29
4067	29
4068	29
4069	29
4070	29
4071	29
4072	29
4073	29
4074	29
4075	29
4076	29
4077	29
4078	29
4079	29
4080	29
4081	29
4082	29
4083	29
4084	29
4085	29
4086	29
4087	29
4088	29
4089	29
4090	29
4091	29
4092	29
4093	29
4094	29
4095	29
4096	29
4097	29
4098	29
4099	29
4100	29
4101	29
4102	29
4103	29
4104	29
4105	29
4106	29
4107	29
4108	29
4109	29
4110	29
4111	29
4112	29
4113	29
4114	29
4115	29
4116	29
4117	29
4118	29
4119	29
4120	29
4121	29
4122	29
4123	29
4124	29
4125	29
4126	29
4127	29
4128	29
4129	29
4130	29
4131	29
4132	29
4133	29
4134	29
4135	29
4136	29
4137	29
4138	29
4139	29
4140	29
4141	29
4142	29
4143	29
4144	29
4145	29
4146	29
4147	29
4148	29
4149	29
4150	29
4151	29
4152	29
4153	29
4154	29
4155	29
4156	29
4157	29
4158	29
4159	29
4160	29
4161	29
4162	29
4163	29
4164	29
4165	29
4166	29
4167	29
4168	29
4169	29
4170	29
4171	29
4172	29
4173	29
4174	29
4175	29
4176	29
4177	29
4178	29
4179	29
4180	29
4181	29
4182	29
4183	29
4184	29
4185	29
4186	29
4187	29
4188	29
4189	29
4190	29
4191	29
4192	29
4193	29
4194	29
4195	29
4196	29
4197	29
4198	29
4199	29
4200	29
4201	29
4202	29
4203	29
4204	29
4205	29
4206	29
4207	29
4208	29
4209	29
4210	29
4211	29
4212	29
4213	29
4214	29
4215	29
4216	29
4217	29
4218	29
4219	29
4220	29
4221	29
4222	29
4223	29
4224	29
4225	29
4226	29
4227	29
4228	29
4229	29
4230	29
4231	29
4232	29
4233	29
4234	29
4235	29
4236	29
4237	29
4238	29
4239	29
4240	29
4241	29
4242	29
4243	29
4244	29
4245	29
4246	29
4247	29
4248	29
4249	29
4250	29
4251	29
4252	29
4253	29
4254	29
4255	29
4256	29
4257	29
4258	29
4259	29
4260	29
4261	29
4262	29
4263	29
4264	29
4265	29
4266	29
4267	29
4268	29
4269	29
4270	29
4271	29
4272	29
4273	29
4274	29
4275	29
4276	29
4277	29
4278	29
4279	29
4280	29
4281	29
4282	29
4283	29
4284	29
4285	29
4286	29
4287	29
4288	29
4289	29
4290	29
4291	29
4292	29
4293	29
4294	29
4295	29
4296	29
4297	29
4298	29
4299	29
4300	29
4301	29
4302	29
4303	29
4304	29
4305	29
4306	29
4307	29
4308	29
4309	29
4310	29
4311	29
4312	29
4313	29
4314	29
4315	29
4316	29
4317	29
4318	29
4319	29
4320	29
4321	29
4322	29
4323	29
4324	29
4325	29
4326	29
4327	29
4328	29
4329	29
4330	29
4331	29
4332	29
4333	29
4334	29
4335	29
4336	29
4337	29
4338	29
4339	29
4340	29
4341	29
4342	29
4343	29
4344	29
4345	29
4346	29
4347	29
4348	29
4349	29
4350	29
4351	29
4352	29
4353	29
4354	29
4355	29
4356	29
4357	29
4358	29
4359	29
4360	29
4361	29
4362	29
4363	29
4364	29
4365	29
4366	29
4367	29
4368	29
4369	29
4370	29
4371	29
4372	29
4373	29
4374	29
4375	29
4376	29
4377	29
4378	29
4379	29
4380	29
4381	29
4382	29
4383	29
4384	29
4385	29
4386	29
4387	29
4388	29
4389	29
4390	29
4391	29
4392	29
4393	29
4394	29
4395	29
4396	29
4397	29
4398	29
4399	29
4400	29
4401	29
4402	29
4403	29
4404	29
4405	29
4406	29
4407	29
4408	29
4409	29
4410	29
4411	29
4412	29
4413	29
4414	29
4415	29
4416	29
4417	29
4418	29
4419	29
4420	29
4421	29
4422	29
4423	29
4424	29
4425	29
4426	29
4427	29
4428	29
4429	29
4430	29
4431	29
4432	29
4433	29
4434	29
4435	29
4436	29
4437	29
4438	29
4439	29
4440	29
4441	29
4442	29
4443	29
4444	29
4445	29
4446	29
4447	29
4448	29
4449	29
4450	29
4451	29
4452	29
4453	29
4454	29
4455	29
4456	29
4457	29
4458	29
4459	29
4460	29
4461	29
4462	29
4463	29
4464	29
4465	29
4466	29
4467	29
4468	29
4469	29
4470	29
4471	29
4472	29
4473	29
4474	29
4475	29
4476	29
4477	29
4478	29
4479	29
4480	29
4481	29
4482	29
4483	29
4484	29
4485	29
4486	29
4487	29
4488	29
4489	29
4490	29
4491	29
4492	29
4493	29
4494	29
4495	29
4496	29
4497	29
4498	29
4499	29
4500	29
4501	29
4502	29
4503	29
4504	29
4505	29
4506	29
4507	29
4508	29
4509	29
4510	29
4511	29
4512	29
4513	29
4514	29
4515	29
4516	29
4517	29
4518	29
4519	29
4520	29
4521	29
4522	29
4523	29
4524	29
4525	29
4526	29
4527	29
4528	29
4529	29
4530	29
4531	29
4532	29
4533	29
4534	29
4535	29
4536	29
4537	29
4538	29
4539	29
4540	29
4541	29
4542	29
4543	29
4544	29
4545	29
4546	29
4547	29
4548	29
4549	29
4550	29
4551	29
4552	29
4553	29
4554	29
4555	29
4556	29
4557	29
4558	29
4559	29
4560	29
4561	29
4562	29
4563	29
4564	29
4565	29
4566	29
4567	29
4568	29
4569	29
4570	29
4571	29
4572	29
4573	29
4574	29
4575	29
4576	29
4577	29
4578	29
4579	29
4580	29
4581	29
4582	29
4583	29
4584	29
4585	29
4586	29
4587	29
4588	29
4589	29
4590	29
4591	29
4592	29
4593	29
4594	29
4595	29
4596	29
4597	29
4598	29
4599	29
4600	29
4601	29
4602	29
4603	29
4604	29
4605	29
4606	29
4607	29
4608	29
4609	29
4610	29
4611	29
4612	29
4613	29
4614	29
4615	29
4616	29
4617	29
4618	29
4619	29
4620	29
4621	29
4622	29
4623	29
4624	29
4625	29
4626	29
4627	29
4628	29
4629	29
4630	29
4631	29
4632	29
4633	29
4634	29
4635	29
4636	29
4637	29
4638	29
4639	29
4640	29
4641	29
4642	29
4643	29
4644	29
4645	29
4646	29
4647	29
4648	29
4649	29
4650	29
4651	29
4652	29
4653	29
4654	29
4655	29
4656	29
4657	29
4658	29
4659	29
4660	29
4661	29
4662	29
4663	29
4664	29
4665	29
4666	29
4667	29
4668	29
4669	29
4670	29
4671	29
4672	29
4673	29
4674	29
4675	29
4676	29
4677	29
4678	29
4679	29
4680	29
4681	29
4682	29
4683	29
4684	29
4685	29
4686	29
4687	29
4688	29
4689	29
4690	29
4691	29
4692	29
4693	29
4694	29
4695	29
4696	29
4697	29
4698	29
4699	29
4700	29
4701	29
4702	29
4703	29
4704	29
4705	29
4706	29
4707	29
4708	29
4709	29
4710	29
4711	29
4712	29
4713	29
4714	29
4715	29
4716	29
4717	29
4718	29
4719	29
4720	29
4721	29
4722	29
4723	29
4724	29
4725	29
4726	29
4727	29
4728	29
4729	29
4730	29
4731	29
4732	29
4733	29
4734	29
4735	29
4736	29
4737	29
4738	29
4739	29
4740	29
4741	29
4742	29
4743	29
4744	29
4745	29
4746	29
4747	29
4748	29
4749	29
4750	29
4751	29
4752	29
4753	29
4754	29
4755	29
4756	29
4757	29
4758	29
4759	29
4760	29
4761	29
4762	29
4763	29
4764	29
4765	29
4766	29
4767	29
4768	29
4769	29
4770	29
4771	29
4772	29
4773	29
4774	29
4775	29
4776	29
4777	29
4778	29
4779	29
4780	29
4781	29
4782	29
4783	29
4784	29
4785	29
4786	29
4787	29
4788	29
4789	29
4790	29
4791	29
4792	29
4793	29
4794	29
4795	29
4796	29
4797	29
4798	29
4799	29
4800	29
4801	29
4802	29
4803	29
4804	29
4805	29
4806	29
4807	29
4808	29
4809	29
4810	29
4811	29
4812	29
4813	29
4814	29
4815	29
4816	29
4817	29
4818	29
4819	29
4820	29
4821	29
4822	29
4823	29
4824	29
4825	29
4826	29
4827	29
4828	29
4829	29
4830	29
4831	29
4832	29
4833	29
4834	29
4835	29
4836	29
4837	29
4838	29
4839	29
4840	29
4841	29
4842	29
4843	29
4844	29
4845	29
4846	29
4847	29
4848	29
4849	29
4850	29
4851	29
4852	29
4853	29
4854	29
4855	29
4856	29
4857	29
4858	29
4859	29
4860	29
4861	29
4862	29
4863	29
4864	29
4865	29
4866	29
4867	29
4868	29
4869	29
4870	29
4871	29
4872	29
4873	29
4874	29
4875	29
4876	29
4877	29
4878	29
4879	29
4880	29
4881	29
4882	29
4883	29
4884	29
4885	29
4886	29
4887	29
4888	29
4889	29
4890	29
4891	29
4892	29
4893	29
4894	29
4895	29
4896	29
4897	29
4898	29
4899	29
4900	29
4901	29
4902	29
4903	29
4904	29
4905	29
4906	29
4907	29
4908	29
4909	29
4910	29
4911	29
4912	29
4913	29
4914	29
4915	29
4916	29
4917	29
4918	29
4919	29
4920	29
4921	29
4922	29
4923	29
4924	29
4925	29
4926	29
4927	29
4928	29
4929	29
4930	29
4931	29
4932	29
4933	29
4934	29
4935	29
4936	29
4937	29
4938	29
4939	29
4940	29
4941	29
4942	29
4943	29
4944	29
4945	29
4946	29
4947	29
4948	29
4949	29
4950	29
4951	29
4952	29
4953	29
4954	29
4955	29
4956	29
4957	29
4958	29
4959	29
4960	29
4961	29
4962	29
4963	29
4964	29
4965	29
4966	29
4967	29
4968	29
4969	29
4970	29
4971	29
4972	29
4973	29
4974	29
4975	29
4976	29
4977	29
4978	29
4979	29
4980	29
4981	29
4982	29
4983	29
4984	29
4985	29
4986	29
4987	29
4988	29
4989	29
4990	29
4991	29
4992	29
4993	29
4994	29
4995	29
4996	29
4997	29
4998	29
4999	29
5000	29
5001	29
5002	29
5003	29
5004	29
5005	29
5006	29
5007	29
5008	29
5009	29
5010	29
5011	29
5012	29
5013	29
5014	29
5015	29
5016	29
5017	29
5018	29
5019	29
5020	29
5021	29
5022	29
5023	29
5024	29
5025	29
5026	29
5027	29
5028	29
5029	29
5030	29
5031	29
5032	29
5033	29
5034	29
5035	29
5036	29
5037	29
5038	29
5039	29
5040	29
5041	29
5042	29
5043	29
5044	29
5045	29
5046	29
5047	29
5048	29
5049	29
5050	29
5051	29
5052	29
5053	29
5054	29
5055	29
5056	29
5057	29
5058	29
5059	29
5060	29
5061	29
5062	29
5063	29
5064	29
5065	29
5066	29
5067	29
5068	29
5069	29
5070	29
5071	29
5072	29
5073	29
5074	29
5075	29
5076	29
5077	29
5078	29
5079	29
5080	29
5081	29
5082	29
5083	29
5084	29
5085	29
5086	29
5087	29
5088	29
5089	29
5090	29
5091	29
5092	29
5093	29
5094	29
5095	29
5096	29
5097	29
5098	29
5099	29
5100	29
5101	29
5102	29
5103	29
5104	29
5105	29
5106	29
5107	29
5108	29
5109	29
5110	29
5111	29
5112	29
5113	29
5114	29
5115	29
5116	29
5117	29
5118	29
5119	29
5120	29
5121	29
5122	29
5123	29
5124	29
5125	29
5126	29
5127	29
5128	29
5129	29
5130	29
5131	29
5132	29
5133	29
5134	29
5135	29
5136	29
5137	29
5138	29
5139	29
5140	29
5141	29
5142	29
5143	29
5144	29
5145	29
5146	29
5147	29
5148	29
5149	29
5150	29
5151	29
5152	29
5153	29
5154	29
5155	29
5156	29
5157	29
5158	29
5159	29
5160	29
5161	29
5162	29
5163	29
5164	29
5165	29
5166	29
5167	29
5168	29
5169	29
5170	29
5171	29
5172	29
5173	29
5174	29
5175	29
5176	29
5177	29
5178	29
5179	29
5180	29
5181	29
5182	29
5183	29
5184	29
5185	29
5186	29
5187	29
5188	29
5189	29
5190	29
5191	29
5192	29
5193	29
5194	29
5195	29
5196	29
5197	29
5198	29
5199	29
5200	29
5201	29
5202	29
5203	29
5204	29
5205	29
5206	29
5207	29
5208	29
5209	29
5210	29
5211	29
5212	29
5213	29
5214	29
5215	29
5216	29
5217	29
5218	29
5219	29
5220	29
5221	29
5222	29
5223	29
5224	29
5225	29
5226	29
5227	29
5228	29
5229	29
5230	29
5231	29
5232	29
5233	29
5234	29
5235	29
5236	29
5237	29
5238	29
5239	29
5240	29
5241	29
5242	29
5243	29
5244	29
5245	29
5246	29
5247	29
5248	29
5249	29
5250	29
5251	29
5252	29
5253	29
5254	29
5255	29
5256	29
5257	29
5258	29
5259	29
5260	29
5261	29
5262	29
5263	29
5264	29
5265	29
5266	29
5267	29
5268	29
5269	29
5270	29
5271	29
5272	29
5273	29
5274	29
5275	29
5276	29
5277	29
5278	29
5279	29
5280	29
5281	29
5282	29
5283	29
5284	29
5285	29
5286	29
5287	29
5288	29
5289	29
5290	29
5291	29
5292	29
5293	29
5294	29
5295	29
5296	29
5297	29
5298	29
5299	29
5300	29
5301	29
5302	29
5303	29
5304	29
5305	29
5306	29
5307	29
5308	29
5309	29
5310	29
5311	29
5312	29
5313	29
5314	29
5315	29
5316	29
5317	29
5318	29
5319	29
5320	29
5321	29
5322	29
5323	29
5324	29
5325	29
5326	29
5327	29
5328	29
5329	29
5330	29
5331	29
5332	29
5333	29
5334	29
5335	29
5336	29
5337	29
5338	29
5339	29
5340	29
5341	29
5342	29
5343	29
5344	29
5345	29
5346	29
5347	29
5348	29
5349	29
5350	29
5351	29
5352	29
5353	29
5354	29
5355	29
5356	29
5357	29
5358	29
5359	29
5360	29
5361	29
5362	29
5363	29
5364	29
5365	29
5366	29
5367	29
5368	29
5369	29
5370	29
5371	29
5372	29
5373	29
5374	29
5375	29
5376	29
5377	29
5378	29
5379	29
5380	29
5381	29
5382	29
5383	29
5384	29
5385	29
5386	29
5387	29
5388	29
5389	29
5390	29
5391	29
5392	29
5393	29
5394	29
5395	29
5396	29
5397	29
5398	29
5399	29
5400	29
5401	29
5402	29
5403	29
5404	29
5405	29
5406	29
5407	29
5408	29
5409	29
5410	29
5411	29
5412	29
5413	29
5414	29
5415	29
5416	29
5417	29
5418	29
5419	29
5420	29
5421	29
5422	29
5423	29
5424	29
5425	29
5426	29
5427	29
5428	29
5429	29
5430	29
5431	29
5432	29
5433	29
5434	29
5435	29
5436	29
5437	29
5438	29
5439	29
5440	29
5441	29
5442	29
5443	29
5444	29
5445	29
5446	29
5447	29
5448	29
5449	29
5450	29
5451	29
5452	29
5453	29
5454	29
5455	29
5456	29
5457	29
5458	29
5459	29
5460	29
5461	29
5462	29
5463	29
5464	29
5465	29
5466	29
5467	29
5468	29
5469	29
5470	29
5471	29
5472	29
5473	29
5474	29
5475	29
5476	29
5477	29
5478	29
5479	29
5480	29
5481	29
5482	29
5483	29
5484	29
5485	29
5486	29
5487	29
5488	29
5489	29
5490	29
5491	29
5492	29
5493	29
5494	29
5495	29
5496	29
5497	29
5498	29
5499	29
5500	29
5501	29
5502	29
5503	29
5504	29
5505	29
5506	29
5507	29
5508	29
5509	29
5510	29
5511	29
5512	29
5513	29
5514	29
5515	29
5516	29
5517	29
5518	29
5519	29
5520	29
5521	29
5522	29
5523	29
5524	29
5525	29
5526	29
5527	29
5528	29
5529	29
5530	29
5531	29
5532	29
5533	29
5534	29
5535	29
5536	29
5537	29
5538	29
5539	29
5540	29
5541	29
5542	29
5543	29
5544	29
5545	29
5546	29
5547	29
5548	29
5549	29
5550	29
5551	29
5552	29
5553	29
5554	29
5555	29
5556	29
5557	29
5558	29
5559	29
5560	29
5561	29
5562	29
5563	29
5564	29
5565	29
5566	29
5567	29
5568	29
5569	29
5570	29
5571	29
5572	29
5573	29
5574	29
5575	29
5576	29
5577	29
5578	29
5579	29
5580	29
5581	29
5582	29
5583	29
5584	29
5585	29
5586	29
5587	29
5588	29
5589	29
5590	29
5591	29
5592	29
5593	29
5594	29
5595	29
5596	29
5597	29
5598	29
5599	29
5600	29
5601	29
5602	29
5603	29
5604	29
5605	29
5606	29
5607	29
5608	29
5609	29
5610	29
5611	29
5612	29
5613	29
5614	29
5615	29
5616	29
5617	29
5618	29
5619	29
5620	29
5621	29
5622	29
5623	29
5624	29
5625	29
5626	29
5627	29
5628	29
5629	29
5630	29
5631	29
5632	29
5633	29
5634	29
5635	29
5636	29
5637	29
5638	29
5639	29
5640	29
5641	29
5642	29
5643	29
5644	29
5645	29
5646	29
5647	29
5648	29
5649	29
5650	29
5651	29
5652	29
5653	29
5654	29
5655	29
5656	29
5657	29
5658	29
5659	29
5660	29
5661	29
5662	29
5663	29
5664	29
5665	29
5666	29
5667	29
5668	29
5669	29
5670	29
5671	29
5672	29
5673	29
5674	29
5675	29
5676	29
5677	29
5678	29
5679	29
5680	29
5681	29
5682	29
5683	29
5684	29
5685	29
5686	29
5687	29
5688	29
5689	29
5690	29
5691	29
5692	29
5693	29
5694	29
5695	29
5696	29
5697	29
5698	29
5699	29
5700	29
5701	29
5702	29
5703	29
5704	29
5705	29
5706	29
5707	29
5708	29
5709	29
5710	29
5711	29
5712	29
5713	29
5714	29
5715	29
5716	29
5717	29
5718	29
5719	29
5720	29
5721	29
5722	29
5723	29
5724	29
5725	29
5726	29
5727	29
5728	29
5729	29
5730	29
5731	29
5732	29
5733	29
5734	29
5735	29
5736	29
5737	29
5738	29
5739	29
5740	29
5741	29
5742	29
5743	29
5744	29
5745	29
5746	29
5747	29
5748	29
5749	29
5750	29
5751	29
5752	29
5753	29
5754	29
5755	29
5756	29
5757	29
5758	29
5759	29
5760	29
5761	29
5762	29
5763	29
5764	29
5765	29
5766	29
5767	29
5768	29
5769	29
5770	29
5771	29
5772	29
5773	29
5774	29
5775	29
5776	29
5777	29
5778	29
5779	29
5780	29
5781	29
5782	29
5783	29
5784	29
5785	29
5786	29
5787	29
5788	29
5789	29
5790	29
5791	29
5792	29
5793	29
5794	29
5795	29
5796	29
5797	29
5798	29
5799	29
5800	29
5801	29
5802	29
5803	29
5804	29
5805	29
5806	29
5807	29
5808	29
5809	29
5810	29
5811	29
5812	29
5813	29
5814	29
5815	29
5816	29
5817	29
5818	29
5819	29
5820	29
5821	29
5822	29
5823	29
5824	29
5825	29
5826	29
5827	29
5828	29
5829	29
5830	29
5831	29
5832	29
5833	29
5834	29
5835	29
5836	29
5837	29
5838	29
5839	29
5840	29
5841	29
5842	29
5843	29
5844	29
5845	29
5846	29
5847	29
5848	29
5849	29
5850	29
5851	29
5852	29
5853	29
5854	29
5855	29
5856	29
5857	29
5858	29
5859	29
5860	29
5861	29
5862	29
5863	29
5864	29
5865	29
5866	29
5867	29
5868	29
5869	29
5870	29
5871	29
5872	29
5873	29
5874	29
5875	29
5876	29
5877	29
5878	29
5879	29
5880	29
5881	29
5882	29
5883	29
5884	29
5885	29
5886	29
5887	29
5888	29
5889	29
5890	29
5891	29
5892	29
5893	29
5894	29
5895	29
5896	29
5897	29
5898	29
5899	29
5900	29
5901	29
5902	29
5903	29
5904	29
5905	29
5906	29
5907	29
5908	29
5909	29
5910	29
5911	29
5912	29
5913	29
5914	29
5915	29
5916	29
5917	29
5918	29
5919	29
5920	29
5921	29
5922	29
5923	29
5924	29
5925	29
5926	29
5927	29
5928	29
5929	29
5930	29
5931	29
5932	29
5933	29
5934	29
5935	29
5936	29
5937	29
5938	29
5939	29
5940	29
5941	29
5942	29
5943	29
5944	29
5945	29
5946	29
5947	29
5948	29
5949	29
5950	29
5951	29
5952	29
5953	29
5954	29
5955	29
5956	29
5957	29
5958	29
5959	29
5960	29
5961	29
5962	29
5963	29
5964	29
5965	29
5966	29
5967	29
5968	29
5969	29
5970	29
5971	29
5972	29
5973	29
5974	29
5975	29
5976	29
5977	29
5978	29
5979	29
5980	29
5981	29
5982	29
5983	29
5984	29
5985	29
5986	29
5987	29
5988	29
5989	29
5990	29
5991	29
5992	29
5993	29
5994	29
5995	29
5996	29
5997	29
5998	29
5999	29
6000	29
6001	29
6002	29
6003	29
6004	29
6005	29
6006	29
6007	29
6008	29
6009	29
6010	29
6011	29
6012	29
6013	29
6014	29
6015	29
6016	29
6017	29
6018	29
6019	29
6020	29
6021	29
6022	29
6023	29
6024	29
6025	29
6026	29
6027	29
6028	29
6029	29
6030	29
6031	29
6032	29
6033	29
6034	29
6035	29
6036	29
6037	29
6038	29
6039	29
6040	29
6041	29
6042	29
6043	29
6044	29
6045	29
6046	29
6047	29
6048	29
6049	29
6050	29
6051	29
6052	29
6053	29
6054	29
6055	29
6056	29
6057	29
6058	29
6059	29
6060	29
6061	29
6062	29
6063	29
6064	29
6065	29
6066	29
6067	29
6068	29
6069	29
6070	29
6071	29
6072	29
6073	29
6074	29
6075	29
6076	29
6077	29
6078	29
6079	29
6080	29
6081	29
6082	29
6083	29
6084	29
6085	29
6086	29
6087	29
6088	29
6089	29
6090	29
6091	29
6092	29
6093	29
6094	29
6095	29
6096	29
6097	29
6098	29
6099	29
6100	29
6101	29
6102	29
6103	29
6104	29
6105	29
6106	29
6107	29
6108	29
6109	29
6110	29
6111	29
6112	29
6113	29
6114	29
6115	29
6116	29
6117	29
6118	29
6119	29
6120	29
6121	29
6122	29
6123	29
6124	29
6125	29
6126	29
6127	29
6128	29
6129	29
6130	29
6131	29
6132	29
6133	29
6134	29
6135	29
6136	29
6137	29
6138	29
6139	29
6140	29
6141	29
6142	29
6143	29
6144	29
6145	29
6146	29
6147	29
6148	29
6149	29
6150	29
6151	29
6152	29
6153	29
6154	29
6155	29
6156	29
6157	29
6158	29
6159	29
6160	29
6161	29
6162	29
6163	29
6164	29
6165	29
6166	29
6167	29
6168	29
6169	29
6170	29
6171	29
6172	29
6173	29
6174	29
6175	29
6176	29
6177	29
6178	29
6179	29
6180	29
6181	29
6182	29
6183	29
6184	29
6185	29
6186	29
6187	29
6188	29
6189	29
6190	29
6191	29
6192	29
6193	29
6194	29
6195	29
6196	29
6197	29
6198	29
6199	29
6200	29
6201	29
6202	29
6203	29
6204	29
6205	29
6206	29
6207	29
6208	29
6209	29
6210	29
6211	29
6212	29
6213	29
6214	29
6215	29
6216	29
6217	29
6218	29
6219	29
6220	29
6221	29
6222	29
6223	29
6224	29
6225	29
6226	29
6227	29
6228	29
6229	29
6230	29
6231	29
6232	29
6233	29
6234	29
6235	29
6236	29
6237	29
6238	29
6239	29
6240	29
6241	29
6242	29
6243	29
6244	29
6245	29
6246	29
6247	29
6248	29
6249	29
6250	29
6251	29
6252	29
6253	29
6254	29
6255	29
6256	29
6257	29
6258	29
6259	29
6260	29
6261	29
6262	29
6263	29
6264	29
6265	29
6266	29
6267	29
6268	29
6269	29
6270	29
6271	29
6272	29
6273	29
6274	29
6275	29
6276	29
6277	29
6278	29
6279	29
6280	29
6281	29
6282	29
6283	29
6284	29
6285	29
6286	29
6287	29
6288	29
6289	29
6290	29
6291	29
6292	29
6293	29
6294	29
6295	29
6296	29
6297	29
6298	29
6299	29
6300	29
6301	29
6302	29
6303	29
6304	29
6305	29
6306	29
6307	29
6308	29
6309	29
6310	29
6311	29
6312	29
6313	29
6314	29
6315	29
6316	29
6317	29
6318	29
6319	29
6320	29
6321	29
6322	29
6323	29
6324	29
6325	29
6326	29
6327	29
6328	29
6329	29
6330	29
6331	29
6332	29
6333	29
6334	29
6335	29
6336	29
6337	29
6338	29
6339	29
6340	29
6341	29
6342	29
6343	29
6344	29
6345	29
6346	29
6347	29
6348	29
6349	29
6350	29
6351	29
6352	29
6353	29
6354	29
6355	29
6356	29
6357	29
6358	29
6359	29
6360	29
6361	29
6362	29
6363	29
6364	29
6365	29
6366	29
6367	29
6368	29
6369	29
6370	29
6371	29
6372	29
6373	29
6374	29
6375	29
6376	29
6377	29
6378	29
6379	29
6380	29
6381	29
6382	29
6383	29
6384	29
6385	29
6386	29
6387	29
6388	29
6389	29
6390	29
6391	29
6392	29
6393	29
6394	29
6395	29
6396	29
6397	29
6398	29
6399	29
6400	29
6401	29
6402	29
6403	29
6404	29
6405	29
6406	29
6407	29
6408	29
6409	29
6410	29
6411	29
6412	29
6413	29
6414	29
6415	29
6416	29
6417	29
6418	29
6419	29
6420	29
6421	29
6422	29
6423	29
6424	29
6425	29
6426	29
6427	29
6428	29
6429	29
6430	29
6431	29
6432	29
6433	29
6434	29
6435	29
6436	29
6437	29
6438	29
6439	29
6440	29
6441	29
6442	29
6443	29
6444	29
6445	29
6446	29
6447	29
6448	29
6449	29
6450	29
6451	29
6452	29
6453	29
6454	29
6455	29
6456	29
6457	29
6458	29
6459	29
6460	29
6461	29
6462	29
6463	29
6464	29
6465	29
6466	29
6467	29
6468	29
6469	29
6470	29
6471	29
6472	29
6473	29
6474	29
6475	29
6476	29
6477	29
6478	29
6479	29
6480	29
6481	29
6482	29
6483	29
6484	29
6485	29
6486	29
6487	29
6488	29
6489	29
6490	29
6491	29
6492	29
6493	29
6494	29
6495	29
6496	29
6497	29
6498	29
6499	29
6500	29
6501	29
6502	29
6503	29
6504	29
6505	29
6506	29
6507	29
6508	29
6509	29
6510	29
6511	29
6512	29
6513	29
6514	29
6515	29
6516	29
6517	29
6518	29
6519	29
6520	29
6521	29
6522	29
6523	29
6524	29
6525	29
6526	29
6527	29
6528	29
6529	29
6530	29
6531	29
6532	29
6533	29
6534	29
6535	29
6536	29
6537	29
6538	29
6539	29
6540	29
6541	29
6542	29
6543	29
6544	29
6545	29
6546	29
6547	29
6548	29
6549	29
6550	29
6551	29
6552	29
6553	29
6554	29
6555	29
6556	29
6557	29
6558	29
6559	29
6560	29
6561	29
6562	29
6563	29
6564	29
6565	29
6566	29
6567	29
6568	29
6569	29
6570	29
6571	29
6572	29
6573	29
6574	29
6575	29
6576	29
6577	29
6578	29
6579	29
6580	29
6581	29
6582	29
6583	29
6584	29
6585	29
6586	29
6587	29
6588	29
6589	29
6590	29
6591	29
6592	29
6593	29
6594	29
6595	29
6596	29
6597	29
6598	29
6599	29
6600	29
6601	29
6602	29
6603	29
6604	29
6605	29
6606	29
6607	29
6608	29
6609	29
6610	29
6611	29
6612	29
6613	29
6614	29
6615	29
6616	29
6617	29
6618	29
6619	29
6620	29
6621	29
6622	29
6623	29
6624	29
6625	29
6626	29
6627	29
6628	29
6629	29
6630	29
6631	29
6632	29
6633	29
6634	29
6635	29
6636	29
6637	29
6638	29
6639	29
6640	29
6641	29
6642	29
6643	29
6644	29
6645	29
6646	29
6647	29
6648	29
6649	29
6650	29
6651	29
6652	29
6653	29
6654	29
6655	29
6656	29
6657	29
6658	29
6659	29
6660	29
6661	29
6662	29
6663	29
6664	29
6665	29
6666	29
6667	29
6668	29
6669	29
6670	29
6671	29
6672	29
6673	29
6674	29
6675	29
6676	29
6677	29
6678	29
6679	29
6680	29
6681	29
6682	29
6683	29
6684	29
6685	29
6686	29
6687	29
6688	29
6689	29
6690	29
6691	29
6692	29
6693	29
6694	29
6695	29
6696	29
6697	29
6698	29
6699	29
6700	29
6701	29
6702	29
6703	29
6704	29
6705	29
6706	29
6707	29
6708	29
6709	29
6710	29
6711	29
6712	29
6713	29
6714	29
6715	29
6716	29
6717	29
6718	29
6719	29
6720	29
6721	29
6722	29
6723	29
6724	29
6725	29
6726	29
6727	29
6728	29
6729	29
6730	29
6731	29
6732	29
6733	29
6734	29
6735	29
6736	29
6737	29
6738	29
6739	29
6740	29
6741	29
6742	29
6743	29
6744	29
6745	29
6746	29
6747	29
6748	29
6749	29
6750	29
6751	29
6752	29
6753	29
6754	29
6755	29
6756	29
6757	29
6758	29
6759	29
6760	29
6761	29
6762	29
6763	29
6764	29
6765	29
6766	29
6767	29
6768	29
6769	29
6770	29
6771	29
6772	29
6773	29
6774	29
6775	29
6776	29
6777	29
6778	29
6779	29
6780	29
6781	29
6782	29
6783	29
6784	29
6785	29
6786	29
6787	29
6788	29
6789	29
6790	29
6791	29
6792	29
6793	29
6794	29
6795	29
6796	29
6797	29
6798	29
6799	29
6800	29
6801	29
6802	29
6803	29
6804	29
6805	29
6806	29
6807	29
6808	29
6809	29
6810	29
6811	29
6812	29
6813	29
6814	29
6815	29
6816	29
6817	29
6818	29
6819	29
6820	29
6821	29
6822	29
6823	29
6824	29
6825	29
6826	29
6827	29
6828	29
6829	29
6830	29
6831	29
6832	29
6833	29
6834	29
6835	29
6836	29
6837	29
6838	29
6839	29
6840	29
6841	29
6842	29
6843	29
6844	29
6845	29
6846	29
6847	29
6848	29
6849	29
6850	29
6851	29
6852	29
6853	29
6854	29
6855	29
6856	29
6857	29
6858	29
6859	29
6860	29
6861	29
6862	29
6863	29
6864	29
6865	29
6866	29
6867	29
6868	29
6869	29
6870	29
6871	29
6872	29
6873	29
6874	29
6875	29
6876	29
6877	29
6878	29
6879	29
6880	29
6881	29
6882	29
6883	29
6884	29
6885	29
6886	29
6887	29
6888	29
6889	29
6890	29
6891	29
6892	29
6893	29
6894	29
6895	29
6896	29
6897	29
6898	29
6899	29
6900	29
6901	29
6902	29
6903	29
6904	29
6905	29
6906	29
6907	29
6908	29
6909	29
6910	29
6911	29
6912	29
6913	29
6914	29
6915	29
6916	29
6917	29
6918	29
6919	29
6920	29
6921	29
6922	29
6923	29
6924	29
6925	29
6926	29
6927	29
6928	29
6929	29
6930	29
6931	29
6932	29
6933	29
6934	29
6935	29
6936	29
6937	29
6938	29
6939	29
6940	29
6941	29
6942	29
6943	29
6944	29
6945	29
6946	29
6947	29
6948	29
6949	29
6950	29
6951	29
6952	29
6953	29
6954	29
6955	29
6956	29
6957	29
6958	29
6959	29
6960	29
6961	29
6962	29
6963	29
6964	29
6965	29
6966	29
6967	29
6968	29
6969	29
6970	29
6971	29
6972	29
6973	29
6974	29
6975	29
6976	29
6977	29
6978	29
6979	29
6980	29
6981	29
6982	29
6983	29
6984	29
6985	29
6986	29
6987	29
6988	29
6989	29
6990	29
6991	29
6992	29
6993	29
6994	29
6995	29
6996	29
6997	29
6998	29
6999	29
7000	29
7001	29
7002	29
7003	29
7004	29
7005	29
7006	29
7007	29
7008	29
7009	29
7010	29
7011	29
7012	29
7013	29
7014	29
7015	29
7016	29
7017	29
7018	29
7019	29
7020	29
7021	29
7022	29
7023	29
7024	29
7025	29
7026	29
7027	29
7028	29
7029	29
7030	29
7031	29
7032	29
7033	29
7034	29
7035	29
7036	29
7037	29
7038	29
7039	29
7040	29
7041	29
7042	29
7043	29
7044	29
7045	29
7046	29
7047	29
7048	29
7049	29
7050	29
7051	29
7052	29
7053	29
7054	29
7055	29
7056	29
7057	29
7058	29
7059	29
7060	29
7061	29
7062	29
7063	29
7064	29
7065	29
7066	29
7067	29
7068	29
7069	29
7070	29
7071	29
7072	29
7073	29
7074	29
7075	29
7076	29
7077	29
7078	29
7079	29
7080	29
7081	29
7082	29
7083	29
7084	29
7085	29
7086	29
7087	29
7088	29
7089	29
7090	29
7091	29
7092	29
7093	29
7094	29
7095	29
7096	29
7097	29
7098	29
7099	29
7100	29
7101	29
7102	29
7103	29
7104	29
7105	29
7106	29
7107	29
7108	29
7109	29
7110	29
7111	29
7112	29
7113	29
7114	30
7115	30
7116	30
7117	30
7118	30
7119	30
7120	30
7121	30
7122	30
7123	30
7124	30
7125	30
7126	30
7127	30
7128	30
7129	30
7130	30
7131	30
7132	30
7133	30
7134	30
7135	30
7136	30
7137	30
7138	30
7139	30
7140	30
7141	30
7142	30
7143	30
7144	30
7145	30
7146	30
7147	30
7148	30
7149	30
7150	30
7151	30
7152	30
7153	30
7154	30
7155	30
7156	30
7157	30
7158	30
7159	30
7160	30
7161	30
7162	30
7163	30
7164	30
7165	30
7166	30
7167	30
7168	30
7169	30
7170	30
7171	30
7172	30
7173	30
7174	30
7175	30
7176	30
7177	30
7178	30
7179	30
7180	30
7181	30
7182	30
7183	30
7184	30
7185	30
7186	30
7187	30
7188	30
7189	30
7190	30
7191	30
7192	30
7193	30
7194	30
7195	30
7196	30
7197	30
7198	30
7199	30
7200	30
7201	30
7202	30
7203	30
7204	30
7205	30
7206	30
7207	30
7208	30
7209	30
7210	30
7211	30
7212	30
7213	30
7214	30
7215	30
7216	30
7217	30
7218	30
7219	30
7220	30
7221	30
7222	30
7223	30
7224	30
7225	30
7226	30
7227	30
7228	30
7229	30
7230	30
7231	30
7232	30
7233	30
7234	30
7235	30
7236	30
7237	30
7238	30
7239	30
7240	30
7241	30
7242	30
7243	30
7244	30
7245	30
7246	30
7247	30
7248	30
7249	30
7250	30
7251	30
7252	30
7253	30
7254	30
7255	30
7256	30
7257	30
7258	30
7259	30
7260	30
7261	30
7262	30
7263	30
7264	30
7265	30
7266	30
7267	30
7268	30
7269	30
7270	30
7271	30
7272	30
7273	30
7274	30
7275	30
7276	30
7277	30
7278	30
7279	30
7280	30
7281	30
7282	30
7283	30
7284	30
7285	30
7286	30
7287	30
7288	30
7289	30
7290	30
7291	30
7292	30
7293	30
7294	30
7295	30
7296	30
7297	30
7298	30
7299	30
7300	30
7301	30
7302	30
7303	30
7304	30
7305	30
7306	30
7307	30
7308	30
7309	30
7310	30
7311	30
7312	30
7313	30
7314	30
7315	30
7316	30
7317	30
7318	30
7319	30
7320	30
7321	30
7322	30
7323	30
7324	30
7325	30
7326	30
7327	30
7328	30
7329	30
7330	30
7331	30
7332	30
7333	30
7334	30
7335	30
7336	30
7337	30
7338	30
7339	30
7340	30
7341	30
7342	30
7343	30
7344	30
7345	30
7346	30
7347	30
7348	30
7349	30
7350	30
7351	30
7352	30
7353	30
7354	30
7355	30
7356	30
7357	30
7358	30
7359	30
7360	30
7361	30
7362	30
7363	30
7364	30
7365	30
7366	30
7367	30
7368	30
7369	30
7370	30
7371	30
7372	30
7373	30
7374	30
7375	30
7376	30
7377	30
7378	30
7379	30
7380	30
7381	30
7382	30
7383	30
7384	30
7385	30
7386	30
7387	30
7388	30
7389	30
7390	30
7391	30
7392	30
7393	30
7394	30
7395	30
7396	30
7397	30
7398	30
7399	30
7400	30
7401	30
7402	30
7403	30
7404	30
7405	30
7406	30
7407	30
7408	30
7409	30
7410	30
7411	30
7412	30
7413	30
7414	30
7415	30
7416	30
7417	30
7418	30
7419	30
7420	30
7421	30
7422	30
7423	30
7424	30
7425	30
7426	30
7427	30
7428	30
7429	30
7430	30
7431	30
7432	30
7433	30
7434	30
7435	30
7436	30
7437	30
7438	30
7439	30
7440	30
7441	30
7442	30
7443	30
7444	30
7445	30
7446	30
7447	30
7448	30
7449	30
7450	30
7451	30
7452	30
7453	30
7454	30
7455	30
7456	30
7457	30
7458	30
7459	30
7460	30
7461	30
7462	30
7463	30
7464	30
7465	30
7466	30
7467	30
7468	30
7469	30
7470	30
7471	30
7472	30
7473	30
7474	30
7475	30
7476	30
7477	30
7478	30
7479	30
7480	30
7481	30
7482	30
7483	30
7484	30
7485	30
7486	30
7487	30
7488	30
7489	30
7490	30
7491	30
7492	30
7493	30
7494	30
7495	30
7496	30
7497	30
7498	30
7499	30
7500	30
7501	30
7502	30
7503	30
7504	30
7505	30
7506	30
7507	30
7508	30
7509	30
7510	30
7511	30
7512	30
7513	30
7514	30
7515	30
7516	31
7517	31
7518	31
7519	31
7520	31
7521	31
7522	31
7523	31
7524	31
7525	31
7526	31
7527	31
7528	31
7529	31
7530	31
7531	31
7532	31
7533	31
7534	31
7535	31
7536	31
7537	31
7538	31
7539	31
7540	31
7541	31
7542	31
7543	31
7544	31
7545	31
7546	31
7547	31
7548	31
7549	31
7550	31
7551	31
7552	31
7553	31
7554	31
7555	31
7556	31
7557	31
7558	31
7559	31
7560	31
7561	31
7562	31
7563	31
7564	31
7565	31
7566	31
7567	31
7568	31
7569	31
7570	31
7571	31
7572	31
7573	31
7574	31
7575	31
7576	31
7577	31
7578	31
7579	31
7580	31
7581	31
7582	31
7583	31
7584	31
7585	31
7586	31
7587	31
7588	31
7589	31
7590	31
7591	31
7592	31
7593	31
7594	31
7595	31
7596	31
7597	31
7598	31
7599	31
7600	31
7601	31
7602	31
7603	31
7604	31
7605	31
7606	31
7607	31
7608	31
7609	31
7610	31
7611	31
7612	31
7613	31
7614	31
7615	31
7616	31
7617	31
7618	31
7619	31
7620	31
7621	31
7622	31
7623	31
7624	31
7625	31
7626	31
7627	31
7628	31
7629	31
7630	31
7631	31
7632	31
7633	31
7634	31
7635	31
7636	31
7637	31
7638	31
7639	31
7640	31
7641	31
7642	31
7643	31
7644	31
7645	31
7646	31
7647	31
7648	31
7649	31
7650	31
7651	31
7652	31
7653	31
7654	31
7655	31
7656	31
7657	31
7658	31
7659	31
7660	31
7661	31
7662	31
7663	31
7664	31
7665	31
7666	31
7667	31
7668	31
7669	31
7670	31
7671	31
7672	31
7673	31
7674	31
7675	31
7676	31
7677	31
7678	31
7679	31
7680	31
7681	31
7682	31
7683	31
7684	31
7685	31
7686	31
7687	31
7688	31
7689	31
7690	31
7691	31
7692	31
7693	31
7694	31
7695	31
7696	31
7697	31
7698	31
7699	31
7700	31
7701	31
7702	31
7703	31
7704	31
7705	31
7706	31
7707	31
7708	31
7709	31
7710	31
7711	31
7712	31
7713	31
7714	31
7715	31
7716	31
7717	31
7718	31
7719	31
7720	31
7721	31
7722	31
7723	31
7724	31
7725	31
7726	31
7727	31
7728	31
7729	31
7730	31
7731	31
7732	31
7733	31
7734	31
7735	31
7736	31
7737	31
7738	31
7739	31
7740	31
7741	31
7742	31
7743	31
7744	31
7745	31
7746	31
7747	31
7748	31
7749	31
7750	31
7751	31
7752	31
7753	31
7754	31
7755	31
7756	31
7757	31
7758	31
7759	31
7760	31
7761	31
7762	31
7763	31
7764	31
7765	31
7766	31
7767	31
7768	31
7769	31
7770	31
7771	31
7772	31
7773	31
7774	31
7775	31
7776	31
7777	31
7778	31
7779	31
7780	31
7781	31
7782	31
7783	31
7784	31
7785	31
7786	31
7787	31
7788	31
7789	31
7790	31
7791	31
7792	31
7793	31
7794	31
7795	31
7796	31
7797	31
7798	31
7799	31
7800	31
7801	31
7802	31
7803	31
7804	31
7805	31
7806	31
7807	31
7808	31
7809	31
7810	31
7811	31
7812	31
7813	31
7814	31
7815	31
7816	31
7817	31
7818	31
7819	31
7820	31
7821	31
7822	31
7823	31
7824	31
7825	31
7826	31
7827	31
7828	31
7829	31
7830	31
7831	31
7832	31
7833	31
7834	31
7835	31
7836	31
7837	31
7838	31
7839	31
7840	31
7841	31
7842	31
7843	31
7844	31
7845	31
7846	31
7847	31
7848	31
7849	31
7850	31
7851	31
7852	31
7853	31
7854	31
7855	31
7856	31
7857	31
7858	31
7859	31
7860	31
7861	31
7862	31
7863	31
7864	31
7865	31
7866	31
7867	31
7868	31
7869	31
7870	31
7871	31
7872	31
7873	31
7874	31
7875	31
7876	31
7877	31
7878	31
7879	31
7880	31
7881	31
7882	31
7883	31
7884	31
7885	31
7886	31
7887	31
7888	31
7889	31
7890	31
7891	31
7892	31
7893	31
7894	31
7895	31
7896	31
7897	31
7898	31
7899	31
7900	31
7901	31
7902	31
7903	31
7904	31
7905	31
7906	31
7907	31
7908	31
7909	31
7910	31
7911	31
7912	31
7913	31
7914	31
7915	31
7916	31
7917	31
7918	31
7919	31
7920	31
7921	31
7922	31
7923	31
7924	31
7925	31
7926	31
7927	31
7928	31
7929	31
7930	31
7931	31
7932	31
7933	31
7934	31
7935	31
7936	31
7937	31
7938	31
7939	31
7940	31
7941	31
7942	31
7943	31
7944	31
7945	31
7946	31
7947	31
7948	31
7949	31
7950	31
7951	31
7952	31
7953	31
7954	31
7955	31
7956	31
7957	31
7958	31
7959	31
7960	31
7961	31
7962	31
7963	31
7964	31
7965	31
7966	31
7967	31
7968	31
7969	31
7970	31
7971	31
7972	31
7973	31
7974	31
7975	31
7976	31
7977	31
7978	31
7979	31
7980	31
7981	31
7982	31
7983	31
7984	31
7985	31
7986	31
7987	31
7988	31
7989	31
7990	31
7991	31
7992	31
7993	31
7994	31
7995	31
7996	31
7997	31
7998	31
7999	31
8000	31
8001	31
8002	31
8003	31
8004	31
8005	31
8006	31
8007	31
8008	31
8009	31
8010	31
8011	31
8012	31
8013	31
8014	31
8015	31
8016	31
8017	31
8018	31
8019	31
8020	31
8021	31
8022	31
8023	31
8024	31
8025	31
8026	31
8027	31
8028	31
8029	31
8030	31
8031	31
8032	31
8033	31
8034	31
8035	31
8036	31
8037	31
8038	31
8039	31
8040	31
8041	31
8042	31
8043	31
8044	31
8045	31
8046	31
8047	31
8048	31
8049	31
8050	31
8051	31
8052	31
8053	31
8054	31
8055	31
8056	31
8057	31
8058	31
8059	31
8060	31
8061	31
8062	31
8063	31
8064	31
8065	31
8066	31
8067	31
8068	31
8069	31
8070	31
8071	31
8072	31
8073	31
8074	31
8075	31
8076	31
8077	31
8078	31
8079	31
8080	31
8081	31
8082	31
8083	31
8084	31
8085	31
8086	31
8087	31
8088	31
8089	31
8090	31
8091	31
8092	31
8093	31
8094	31
8095	31
8096	31
8097	31
8098	31
8099	31
8100	31
8101	31
8102	31
8103	31
8104	31
8105	31
8106	31
8107	31
8108	31
8109	31
8110	31
8111	31
8112	31
8113	31
8114	31
8115	31
8116	31
8117	31
8118	31
8119	31
8120	31
8121	31
8122	31
8123	31
8124	31
8125	31
8126	31
8127	31
8128	31
8129	31
8130	31
8131	31
8132	31
8133	31
8134	31
8135	31
8136	31
8137	31
8138	31
8139	31
8140	31
8141	31
8142	31
8143	31
8144	31
8145	31
8146	31
8147	31
8148	31
8149	31
8150	31
8151	31
8152	31
8153	31
8154	31
8155	31
8156	31
8157	31
8158	31
8159	31
8160	31
8161	31
8162	31
8163	31
8164	31
8165	31
8166	31
8167	31
8168	31
8169	31
8170	31
8171	31
8172	31
8173	31
8174	31
8175	31
8176	31
8177	31
8178	31
8179	31
8180	31
8181	31
8182	31
8183	31
8184	31
8185	31
8186	31
8187	31
8188	31
8189	31
8190	31
8191	31
8192	31
8193	31
8194	31
8195	31
8196	31
8197	31
8198	31
8199	31
8200	31
8201	31
8202	31
8203	31
8204	31
8205	31
8206	31
8207	31
8208	31
8209	31
8210	31
8211	31
8212	31
8213	31
8214	31
8215	31
8216	31
8217	31
8218	31
8219	31
8220	31
8221	31
8222	31
8223	31
8224	31
8225	31
8226	31
8227	31
8228	31
8229	31
8230	31
8231	31
8232	31
8233	31
8234	31
8235	31
8236	31
8237	31
8238	31
8239	31
8240	31
8241	31
8242	31
8243	31
8244	31
8245	31
8246	31
8247	31
8248	31
8249	31
8250	31
8251	31
8252	31
8253	31
8254	31
8255	31
8256	31
8257	31
8258	31
8259	31
8260	31
8261	31
8262	31
8263	31
8264	31
8265	31
8266	31
8267	31
8268	31
8269	31
8270	31
8271	31
8272	31
8273	31
8274	31
8275	31
8276	31
8277	31
8278	31
8279	31
8280	31
8281	31
8282	31
8283	31
8284	31
8285	31
8286	31
8287	31
8288	31
8289	31
8290	31
8291	31
8292	31
8293	31
8294	31
8295	31
8296	31
8297	31
8298	31
8299	31
8300	31
8301	31
8302	31
8303	31
8304	31
8305	31
8306	31
8307	31
8308	31
8309	31
8310	31
8311	31
8312	31
8313	31
8314	31
8315	31
8316	31
8317	31
8318	31
8319	31
8320	31
8321	31
8322	31
8323	31
8324	31
8325	31
8326	31
8327	31
8328	31
8329	31
8330	31
8331	31
8332	31
8333	31
8334	31
8335	31
8336	31
8337	31
8338	31
8339	31
8340	31
8341	31
8342	31
8343	31
8344	31
8345	31
8346	31
8347	31
8348	31
8349	31
8350	31
8351	31
8352	31
8353	31
8354	31
8355	31
8356	31
8357	31
8358	31
8359	31
8360	31
8361	31
8362	31
8363	31
8364	31
8365	31
8366	31
8367	31
8368	31
8369	31
8370	31
8371	31
8372	31
8373	31
8374	31
8375	31
8376	31
8377	31
8378	31
8379	31
8380	31
8381	31
8382	31
8383	31
8384	31
8385	31
8386	31
8387	31
8388	31
8389	31
8390	31
8391	31
8392	31
8393	31
8394	31
8395	31
8396	31
8397	31
8398	31
8399	31
8400	31
8401	31
8402	31
8403	31
8404	31
8405	31
8406	31
8407	31
8408	31
8409	31
8410	31
8411	31
8412	31
8413	31
8414	31
8415	31
8416	31
8417	31
8418	31
8419	31
8420	31
8421	31
8422	31
8423	31
8424	31
8425	31
8426	31
8427	31
8428	31
8429	31
8430	31
8431	31
8432	31
8433	31
8434	31
8435	31
8436	31
8437	31
8438	31
8439	31
8440	31
8441	31
8442	31
8443	31
8444	31
8445	31
8446	31
8447	31
8448	31
8449	31
8450	31
8451	31
8452	31
8453	31
8454	31
8455	31
8456	31
8457	31
8458	31
8459	31
8460	31
8461	31
8462	31
8463	31
8464	31
8465	31
8466	31
8467	31
8468	31
8469	31
8470	31
8471	31
8472	31
8473	31
8474	31
8475	31
8476	31
8477	31
8478	31
8479	31
8480	31
8481	31
8482	31
8483	31
8484	31
8485	31
8486	31
8487	31
8488	31
8489	31
8490	31
8491	31
8492	31
8493	31
8494	31
8495	31
8496	31
8497	31
8498	31
8499	31
8500	31
8501	31
8502	31
8503	31
8504	31
8505	31
8506	31
8507	31
8508	31
8509	31
8510	31
8511	31
8512	31
8513	31
8514	31
8515	31
8516	31
8517	31
8518	31
8519	31
8520	31
8521	31
8522	31
8523	31
8524	31
8525	31
8526	31
8527	31
8528	31
8529	31
8530	31
8531	31
8532	31
8533	31
8534	31
8535	31
8536	31
8537	31
8538	31
8539	31
8540	31
8541	31
8542	31
8543	31
8544	31
8545	31
8546	31
8547	31
8548	31
8549	31
8550	31
8551	31
8552	31
8553	31
8554	31
8555	31
8556	31
8557	31
8558	31
8559	31
8560	31
8561	31
8562	31
8563	31
8564	31
8565	31
8566	31
8567	31
8568	31
8569	31
8570	31
8571	31
8572	31
8573	31
8574	31
8575	31
8576	31
8577	31
8578	31
8579	31
8580	31
8581	31
8582	31
8583	31
8584	31
8585	31
8586	31
8587	31
8588	31
8589	31
8590	31
8591	31
8592	31
8593	31
8594	31
8595	31
8596	31
8597	31
8598	31
8599	31
8600	31
8601	31
8602	31
8603	31
8604	31
8605	31
8606	31
8607	31
8608	31
8609	31
8610	31
8611	31
8612	31
8613	31
8614	31
8615	31
8616	31
8617	31
8618	31
8619	31
8620	31
8621	31
8622	31
8623	31
8624	31
8625	31
8626	31
8627	31
8628	31
8629	31
8630	31
8631	31
8632	31
8633	31
8634	31
8635	31
8636	31
8637	31
8638	31
8639	31
8640	31
8641	31
8642	31
8643	31
8644	31
8645	31
8646	31
8647	31
8648	31
8649	31
8650	31
8651	31
8652	31
8653	31
8654	31
8655	31
8656	31
8657	31
8658	31
8659	31
8660	31
8661	31
8662	31
8663	31
8664	31
8665	31
8666	31
8667	31
8668	31
8669	31
8670	31
8671	31
8672	31
8673	31
8674	31
8675	31
8676	31
8677	31
8678	31
8679	31
8680	31
8681	31
8682	31
8683	31
8684	31
8685	31
8686	31
8687	31
8688	31
8689	31
8690	31
8691	31
8692	31
8693	31
8694	31
8695	31
8696	31
8697	31
8698	31
8699	31
8700	31
8701	31
8702	31
8703	31
8704	31
8705	31
8706	31
8707	31
8708	31
8709	31
8710	31
8711	31
8712	31
8713	31
8714	31
8715	31
8716	31
8717	31
8718	31
8719	31
8720	31
8721	31
8722	31
8723	31
8724	31
8725	31
8726	31
8727	31
8728	31
8729	31
8730	31
8731	31
8732	31
8733	31
8734	31
8735	31
8736	31
8737	31
8738	31
8739	31
8740	31
8741	31
8742	31
8743	31
8744	31
8745	31
8746	31
8747	31
8748	31
8749	31
8750	31
8751	31
8752	31
8753	31
8754	31
8755	31
8756	31
8757	31
8758	31
8759	31
8760	31
8761	31
8762	31
8763	31
8764	31
8765	31
8766	31
8767	31
8768	31
8769	31
8770	31
8771	31
8772	31
8773	31
8774	31
8775	31
8776	31
8777	31
8778	31
8779	31
8780	31
8781	31
8782	31
8783	31
8784	31
8785	31
8786	31
8787	31
8788	31
8789	31
8790	31
8791	31
8792	31
8793	31
8794	31
8795	31
8796	31
8797	31
8798	31
8799	31
8800	31
8801	31
8802	31
8803	31
8804	31
8805	31
8806	31
8807	31
8808	31
8809	31
8810	31
8811	31
8812	31
8813	31
8814	31
8815	31
8816	31
8817	31
8818	31
8819	31
8820	31
8821	31
8822	31
8823	31
8824	31
8825	31
8826	31
8827	31
8828	31
8829	31
8830	31
8831	31
8832	31
8833	31
8834	31
8835	31
8836	31
8837	31
8838	31
8839	31
8840	31
8841	31
8842	31
8843	31
8844	31
8845	31
8846	31
8847	31
8848	31
8849	31
8850	31
8851	31
8852	31
8853	31
8854	31
8855	31
8856	31
8857	31
8858	31
8859	31
8860	31
8861	31
8862	31
8863	31
8864	31
8865	31
8866	31
8867	31
8868	31
8869	31
8870	31
8871	31
8872	31
8873	31
8874	31
8875	31
8876	31
8877	31
8878	31
8879	31
8880	31
8881	31
8882	31
8883	31
8884	31
8885	31
8886	31
8887	31
8888	31
8889	31
8890	31
8891	31
8892	31
8893	31
8894	31
8895	31
8896	31
8897	31
8898	31
8899	31
8900	31
8901	31
8902	31
8903	31
8904	31
8905	31
8906	31
8907	31
8908	31
8909	31
8910	31
8911	31
8912	31
8913	31
8914	31
8915	31
8916	31
8917	31
8918	31
8919	31
8920	31
8921	31
8922	31
8923	31
8924	31
8925	31
8926	31
8927	31
8928	31
8929	31
8930	31
8931	31
8932	31
8933	31
8934	31
8935	31
8936	31
8937	31
8938	31
8939	31
8940	31
8941	31
8942	31
8943	31
8944	31
8945	31
8946	31
8947	31
8948	31
8949	31
8950	31
8951	31
8952	31
8953	31
8954	31
8955	31
8956	31
8957	31
8958	31
8959	31
8960	31
8961	31
8962	31
8963	31
8964	31
8965	31
8966	31
8967	31
8968	31
8969	31
8970	31
8971	31
8972	31
8973	31
8974	31
8975	31
8976	31
8977	31
8978	31
8979	31
8980	31
8981	31
8982	31
8983	31
8984	31
8985	31
8986	31
8987	31
8988	31
8989	31
8990	31
8991	31
8992	31
8993	31
8994	31
8995	31
8996	31
8997	31
8998	31
8999	31
9000	31
9001	31
9002	31
9003	31
9004	31
9005	31
9006	31
9007	31
9008	31
9009	31
9010	31
9011	31
9012	31
9013	31
9014	31
9015	31
9016	31
9017	31
9018	31
9019	31
9020	31
9021	31
9022	31
9023	31
9024	31
9025	31
9026	31
9027	31
9028	31
9029	31
9030	31
9031	31
9032	31
9033	31
9034	31
9035	31
9036	31
9037	31
9038	31
9039	31
9040	31
9041	31
9042	31
9043	31
9044	31
9045	31
9046	31
9047	31
9048	31
9049	31
9050	31
9051	31
9052	31
9053	31
9054	31
9055	31
9056	31
9057	31
9058	31
9059	31
9060	31
9061	31
9062	31
9063	31
9064	31
9065	31
9066	31
9067	31
9068	31
9069	31
9070	31
9071	31
9072	31
9073	31
9074	31
9075	31
9076	31
9077	31
9078	31
9079	31
9080	31
9081	31
9082	31
9083	31
9084	31
9085	31
9086	31
9087	31
9088	31
9089	31
9090	31
9091	31
9092	31
9093	31
9094	31
9095	31
9096	31
9097	31
9098	31
9099	31
9100	31
9101	31
9102	31
9103	31
9104	31
9105	31
9106	31
9107	31
9108	31
9109	31
9110	31
9111	31
9112	31
9113	31
9114	31
9115	31
9116	31
9117	31
9118	31
9119	31
9120	31
9121	31
9122	31
9123	31
9124	31
9125	31
9126	31
9127	31
9128	31
9129	31
9130	31
9131	31
9132	31
9133	31
9134	31
9135	31
9136	31
9137	31
9138	31
9139	31
9140	31
9141	31
9142	31
9143	31
9144	31
9145	31
9146	31
9147	31
9148	31
9149	31
9150	31
9151	31
9152	31
9153	31
9154	31
9155	31
9156	31
9157	31
9158	31
9159	31
9160	31
9161	31
9162	31
9163	31
9164	31
9165	31
9166	31
9167	31
9168	31
9169	31
9170	31
9171	31
9172	31
9173	31
9174	31
9175	31
9176	31
9177	31
9178	31
9179	31
9180	31
9181	31
9182	31
9183	31
9184	31
9185	31
9186	31
9187	31
9188	31
9189	31
9190	31
9191	31
9192	31
9193	31
9194	31
9195	31
9196	31
9197	31
9198	31
9199	31
9200	31
9201	31
9202	31
9203	31
9204	31
9205	31
9206	31
9207	31
9208	31
9209	31
9210	31
9211	31
9212	31
9213	31
9214	31
9215	31
9216	31
9217	31
9218	31
9219	31
9220	31
9221	31
9222	31
9223	31
9224	31
9225	31
9226	31
9227	31
9228	31
9229	31
9230	31
9231	31
9232	31
9233	31
9234	31
9235	31
9236	31
9237	31
9238	31
9239	31
9240	31
9241	31
9242	31
9243	31
9244	31
9245	31
9246	31
9247	31
9248	31
9249	31
9250	31
9251	31
9252	31
9253	31
9254	31
9255	31
9256	31
9257	31
9258	31
9259	31
9260	31
9261	31
9262	31
9263	31
9264	31
9265	31
9266	31
9267	31
9268	31
9269	31
9270	31
9271	31
9272	31
9273	31
9274	31
9275	31
9276	31
9277	31
9278	31
9279	31
9280	31
9281	31
9282	31
9283	31
9284	31
9285	31
9286	31
9287	31
9288	31
9289	31
9290	31
9291	31
9292	31
9293	31
9294	31
9295	31
9296	31
9297	31
9298	31
9299	31
9300	31
9301	31
9302	31
9303	31
9304	31
9305	31
9306	31
9307	31
9308	31
9309	31
9310	31
9311	31
9312	31
9313	31
9314	31
9315	31
9316	31
9317	31
9318	31
9319	31
9320	31
9321	31
9322	31
9323	31
9324	31
9325	31
9326	31
9327	31
9328	31
9329	31
9330	31
9331	31
9332	31
9333	31
9334	31
9335	31
9336	31
9337	31
9338	31
9339	31
9340	31
9341	31
9342	31
9343	31
9344	31
9345	31
9346	31
9347	31
9348	31
9349	31
9350	31
9351	31
9352	31
9353	31
9354	31
9355	31
9356	31
9357	31
9358	31
9359	31
9360	31
9361	31
9362	31
9363	31
9364	31
9365	31
9366	31
9367	31
9368	31
9369	31
9370	31
9371	31
9372	31
9373	31
9374	31
9375	31
9376	31
9377	31
9378	31
9379	31
9380	31
9381	31
9382	31
9383	31
9384	31
9385	31
9386	31
9387	31
9388	31
9389	31
9390	31
9391	31
9392	31
9393	31
9394	31
9395	31
9396	31
9397	31
9398	31
9399	31
9400	31
9401	31
9402	31
9403	31
9404	31
9405	31
9406	31
9407	31
9408	31
9409	31
9410	31
9411	31
9412	31
9413	31
9414	31
9415	31
9416	31
9417	31
9418	31
9419	31
9420	31
9421	31
9422	31
9423	31
9424	31
9425	31
9426	31
9427	31
9428	31
9429	31
9430	31
9431	31
9432	31
9433	31
9434	31
9435	31
9436	31
9437	31
9438	31
9439	31
9440	31
9441	31
9442	31
9443	31
9444	31
9445	31
9446	31
9447	31
9448	31
9449	31
9450	31
9451	31
9452	31
9453	31
9454	31
9455	31
9456	31
9457	31
9458	31
9459	31
9460	31
9461	31
9462	31
9463	31
9464	31
9465	31
9466	31
9467	31
9468	31
9469	31
9470	31
9471	31
9472	31
9473	31
9474	31
9475	31
9476	31
9477	31
9478	31
9479	31
9480	31
9481	31
9482	31
9483	31
9484	31
9485	31
9486	31
9487	31
9488	31
9489	31
9490	31
9491	31
9492	31
9493	31
9494	31
9495	31
9496	31
9497	31
9498	31
9499	31
9500	31
9501	31
9502	31
9503	31
9504	31
9505	31
9506	31
9507	31
9508	31
9509	31
9510	31
9511	31
9512	31
9513	31
9514	31
9515	31
9516	31
9517	31
9518	31
9519	31
9520	31
9521	31
9522	31
9523	31
9524	31
9525	31
9526	31
9527	31
9528	31
9529	31
9530	31
9531	31
9532	31
9533	31
9534	31
9535	31
9536	31
9537	31
9538	31
9539	31
9540	31
9541	31
9542	31
9543	31
9544	31
9545	31
9546	31
9547	31
9548	31
9549	31
9550	31
9551	31
9552	31
9553	31
9554	31
9555	31
9556	31
9557	31
9558	31
9559	31
9560	31
9561	31
9562	31
9563	31
9564	31
9565	31
9566	31
9567	31
9568	31
9569	31
9570	31
9571	31
9572	31
9573	31
9574	31
9575	31
9576	31
9577	31
9578	31
9579	31
9580	31
9581	31
9582	31
9583	31
9584	31
9585	31
9586	31
9587	31
9588	31
9589	31
9590	31
9591	31
9592	31
9593	31
9594	31
9595	31
9596	31
9597	31
9598	31
9599	31
9600	31
9601	31
9602	31
9603	31
9604	31
9605	31
9606	31
9607	31
9608	31
9609	31
9610	31
9611	31
9612	31
9613	31
9614	31
9615	31
9616	31
9617	31
9618	31
9619	31
9620	31
9621	31
9622	31
9623	31
9624	31
9625	31
9626	31
9627	31
9628	31
9629	31
9630	31
9631	31
9632	31
9633	31
9634	31
9635	31
9636	31
9637	31
9638	31
9639	31
9640	31
9641	31
9642	31
9643	31
9644	31
9645	31
9646	31
9647	31
9648	31
9649	31
9650	31
9651	31
9652	31
9653	31
9654	31
9655	31
9656	31
9657	31
9658	31
9659	31
9660	31
9661	31
9662	31
9663	31
9664	31
9665	31
9666	31
9667	31
9668	31
9669	31
9670	31
9671	31
9672	31
9673	31
9674	31
9675	31
9676	31
9677	31
9678	31
9679	31
9680	31
9681	31
9682	31
9683	31
9684	31
9685	31
9686	31
9687	31
9688	31
9689	31
9690	31
9691	31
9692	31
9693	31
9694	31
9695	31
9696	31
9697	31
9698	31
9699	31
9700	31
9701	31
9702	31
9703	31
9704	31
9705	31
9706	31
9707	31
9708	31
9709	31
9710	31
9711	31
9712	31
9713	31
9714	31
9715	31
9716	31
9717	31
9718	31
9719	31
9720	31
9721	31
9722	31
9723	31
9724	31
9725	31
9726	31
9727	31
9728	31
9729	31
9730	31
9731	31
9732	31
9733	31
9734	31
9735	31
9736	31
9737	31
9738	31
9739	31
9740	31
9741	31
9742	31
9743	31
9744	31
9745	31
9746	31
9747	31
9748	31
9749	31
9750	31
9751	31
9752	31
9753	31
9754	31
9755	31
9756	31
9757	31
9758	31
9759	31
9760	31
9761	31
9762	31
9763	31
9764	31
9765	31
9766	31
9767	31
9768	31
9769	31
9770	31
9771	31
9772	31
9773	31
9774	31
9775	31
9776	31
9777	31
9778	31
9779	31
9780	31
9781	31
9782	31
9783	31
9784	31
9785	31
9786	31
9787	31
9788	31
9789	31
9790	31
9791	31
9792	31
9793	31
9794	31
9795	31
9796	31
9797	31
9798	31
9799	31
9800	31
9801	31
9802	31
9803	31
9804	31
9805	31
9806	31
9807	31
9808	31
9809	31
9810	31
9811	31
9812	31
9813	31
9814	31
9815	31
9816	31
9817	31
9818	31
9819	31
9820	31
9821	31
9822	31
9823	31
9824	31
9825	31
9826	31
9827	31
9828	31
9829	31
9830	31
9831	31
9832	31
9833	31
9834	31
9835	31
9836	31
9837	31
9838	31
9839	31
9840	31
9841	31
9842	31
9843	31
9844	31
9845	31
9846	31
9847	31
9848	31
9849	31
9850	31
9851	31
9852	31
9853	31
9854	31
9855	31
9856	31
9857	31
9858	31
9859	31
9860	31
9861	31
9862	31
9863	31
9864	31
9865	31
9866	31
9867	31
9868	31
9869	31
9870	31
9871	31
9872	31
9873	31
9874	31
9875	31
9876	31
9877	31
9878	31
9879	31
9880	31
9881	31
9882	31
9883	31
9884	31
9885	31
9886	31
9887	31
9888	31
9889	31
9890	31
9891	31
9892	31
9893	31
9894	31
9895	31
9896	31
9897	31
9898	31
9899	31
9900	31
9901	31
9902	31
9903	31
9904	31
9905	31
9906	31
9907	31
9908	31
9909	31
9910	31
9911	31
9912	31
9913	31
9914	31
9915	31
9916	31
9917	31
9918	31
9919	31
9920	31
9921	31
9922	31
9923	31
9924	31
9925	31
9926	31
9927	31
9928	31
9929	31
9930	31
9931	31
9932	31
9933	31
9934	31
9935	31
9936	31
9937	31
9938	31
9939	31
9940	31
9941	31
9942	31
9943	31
9944	31
9945	31
9946	31
9947	31
9948	31
9949	31
9950	31
9951	31
9952	31
9953	31
9954	31
9955	31
9956	31
9957	31
9958	31
9959	31
9960	31
9961	31
9962	31
9963	31
9964	31
9965	31
9966	31
9967	31
9968	31
9969	31
9970	31
9971	31
9972	31
9973	31
9974	31
9975	31
9976	31
9977	31
9978	31
9979	31
9980	31
9981	31
9982	31
9983	31
9984	31
9985	31
9986	31
9987	31
9988	31
9989	31
9990	31
9991	31
9992	31
9993	31
9994	31
9995	31
9996	31
9997	31
9998	31
9999	31
10000	31
10001	31
10002	31
10003	31
10004	31
10005	31
10006	31
10007	31
10008	31
10009	31
10010	31
10011	31
10012	31
10013	31
10014	31
10015	31
10016	31
10017	31
10018	31
10019	31
10020	31
10021	31
10022	31
10023	31
10024	31
10025	31
10026	31
10027	31
10028	31
10029	31
10030	31
10031	31
10032	31
10033	31
10034	31
10035	31
10036	31
10037	31
10038	31
10039	31
10040	31
10041	31
10042	31
10043	31
10044	31
10045	31
10046	31
10047	31
10048	31
10049	31
10050	31
10051	31
10052	31
10053	31
10054	31
10055	31
10056	31
10057	31
10058	31
10059	31
10060	31
10061	31
10062	31
10063	31
10064	31
10065	31
10066	31
10067	31
10068	31
10069	31
10070	31
10071	31
10072	31
10073	31
10074	31
10075	31
10076	31
10077	31
10078	31
10079	31
10080	31
10081	31
10082	31
10083	31
10084	31
10085	31
10086	31
10087	31
10088	31
10089	31
10090	31
10091	31
10092	31
10093	31
10094	31
10095	31
10096	31
10097	31
10098	31
10099	31
10100	31
10101	31
10102	31
10103	31
10104	31
10105	31
10106	31
10107	31
10108	31
10109	31
10110	31
10111	31
10112	31
10113	31
10114	31
10115	31
10116	31
10117	31
10118	31
10119	31
10120	31
10121	31
10122	31
10123	31
10124	31
10125	31
10126	31
10127	31
10128	31
10129	31
10130	31
10131	31
10132	31
10133	31
10134	31
10135	31
10136	31
10137	31
10138	31
10139	31
10140	31
10141	31
10142	31
10143	31
10144	31
10145	31
10146	31
10147	31
10148	31
10149	31
10150	31
10151	31
10152	31
10153	31
10154	31
10155	31
10156	31
10157	31
10158	31
10159	31
10160	31
10161	31
10162	31
10163	31
10164	31
10165	31
10166	31
10167	31
10168	31
10169	31
10170	31
10171	31
10172	31
10173	31
10174	31
10175	31
10176	31
10177	31
10178	31
10179	31
10180	31
10181	31
10182	31
10183	31
10184	31
10185	31
10186	31
10187	31
10188	31
10189	31
10190	31
10191	31
10192	31
10193	31
10194	31
10195	31
10196	31
10197	31
10198	31
10199	31
10200	31
10201	31
10202	31
10203	31
10204	31
10205	31
10206	31
10207	31
10208	31
10209	31
10210	31
10211	31
10212	31
10213	31
10214	31
10215	31
10216	31
10217	31
10218	31
10219	31
10220	31
10221	31
10222	31
10223	31
10224	31
10225	31
10226	31
10227	31
10228	31
10229	31
10230	31
10231	31
10232	31
10233	31
10234	31
10235	31
10236	31
10237	31
10238	31
10239	31
10240	31
10241	31
10242	31
10243	31
10244	31
10245	31
10246	31
10247	31
10248	31
10249	31
10250	31
10251	31
10252	31
10253	31
10254	31
10255	31
10256	31
10257	31
10258	31
10259	31
10260	31
10261	31
10262	31
10263	31
10264	31
10265	31
10266	31
10267	31
10268	31
10269	31
10270	31
10271	31
10272	31
10273	31
10274	31
10275	31
10276	31
10277	31
10278	31
10279	31
10280	31
10281	31
10282	31
10283	31
10284	31
10285	31
10286	31
10287	31
10288	31
10289	31
10290	31
10291	31
10292	31
10293	31
10294	31
10295	31
10296	31
10297	31
10298	31
10299	31
10300	31
10301	31
10302	31
10303	31
10304	31
10305	31
10306	31
10307	31
10308	31
10309	31
10310	31
10311	31
10312	31
10313	31
10314	31
10315	31
10316	31
10317	31
10318	31
10319	31
10320	31
10321	31
10322	31
10323	31
10324	31
10325	31
10326	31
10327	31
10328	31
10329	31
10330	31
10331	31
10332	31
10333	31
10334	31
10335	31
10336	31
10337	31
10338	31
10339	31
10340	31
10341	31
10342	31
10343	31
10344	31
10345	31
10346	31
10347	31
10348	31
10349	31
10350	31
10351	31
10352	31
10353	31
10354	31
10355	31
10356	31
10357	31
10358	31
10359	31
10360	31
10361	31
10362	31
10363	31
10364	31
10365	31
10366	31
10367	31
10368	31
10369	31
10370	31
10371	31
10372	31
10373	31
10374	31
10375	31
10376	31
10377	31
10378	31
10379	31
10380	31
10381	31
10382	31
10383	31
10384	31
10385	31
10386	31
10387	31
10388	31
10389	31
10390	31
10391	31
10392	31
10393	31
10394	31
10395	31
10396	31
10397	31
10398	31
10399	31
10400	31
10401	31
10402	31
10403	31
10404	31
10405	31
10406	31
10407	31
10408	31
10409	31
10410	31
10411	31
10412	31
10413	31
10414	31
10415	31
10416	31
10417	31
10418	31
10419	31
10420	31
10421	31
10422	31
10423	31
10424	31
10425	31
10426	31
10427	31
10428	31
10429	31
10430	31
10431	31
10432	31
10433	31
10434	31
10435	31
10436	31
10437	31
10438	31
10439	31
10440	31
10441	31
10442	31
10443	31
10444	31
10445	31
10446	31
10447	31
10448	31
10449	31
10450	31
10451	31
10452	31
10453	31
10454	31
10455	31
10456	31
10457	31
10458	31
10459	31
10460	31
10461	31
10462	31
10463	31
10464	31
10465	31
10466	31
10467	31
10468	31
10469	31
10470	31
10471	31
10472	31
10473	31
10474	31
10475	31
10476	31
10477	31
10478	31
10479	31
10480	31
10481	31
10482	31
10483	31
10484	31
10485	31
10486	31
10487	31
10488	31
10489	31
10490	31
10491	31
10492	31
10493	31
10494	31
10495	31
10496	31
10497	31
10498	31
10499	31
10500	31
10501	31
10502	31
10503	31
10504	31
10505	31
10506	31
10507	31
10508	31
10509	31
10510	31
10511	31
10512	31
10513	31
10514	31
10515	31
10516	31
10517	31
10518	31
10519	31
10520	31
10521	31
10522	31
10523	31
10524	31
10525	31
10526	31
10527	31
10528	31
10529	31
10530	31
10531	31
10532	31
10533	31
10534	31
10535	31
10536	31
10537	31
10538	31
10539	31
10540	31
10541	31
10542	31
10543	31
10544	31
10545	31
10546	31
10547	31
10548	31
10549	31
10550	31
10551	31
10552	31
10553	31
10554	31
10555	31
10556	31
10557	31
10558	31
10559	31
10560	31
10561	31
10562	31
10563	31
10564	32
10565	32
10566	32
10567	32
10568	32
10569	32
10570	32
10571	32
10572	32
10573	32
10574	32
10575	32
10576	32
10577	32
10578	32
10579	32
10580	32
10581	32
10582	32
10583	32
10584	32
10585	32
10586	32
10587	32
10588	32
10589	32
10590	32
10591	32
10592	32
10593	32
10594	32
10595	32
10596	32
10597	32
10598	32
10599	32
10600	32
10601	32
10602	32
10603	32
10604	32
10605	32
10606	32
10607	32
10608	32
10609	32
10610	32
10611	32
10612	32
10613	32
10614	32
10615	32
10616	32
10617	32
10618	32
10619	32
10620	32
10621	32
10622	32
10623	32
10624	32
10625	32
10626	32
10627	32
10628	32
10629	32
10630	32
10631	32
10632	32
10633	32
10634	32
10635	32
10636	32
10637	32
10638	32
10639	32
10640	32
10641	32
10642	32
10643	32
10644	32
10645	32
10646	32
10647	32
10648	32
10649	32
10650	32
10651	32
10652	32
10653	32
10654	32
10655	32
10656	32
10657	32
10658	32
10659	32
10660	32
10661	32
10662	32
10663	32
10664	32
10665	32
10666	32
10667	32
10668	32
10669	32
10670	32
10671	32
10672	32
10673	32
10674	32
10675	32
10676	32
10677	32
10678	32
10679	32
10680	32
10681	32
10682	32
10683	32
10684	32
10685	32
10686	32
10687	32
10688	32
10689	32
10690	32
10691	32
10692	32
10693	32
10694	32
10695	32
10696	32
10697	32
10698	32
10699	32
10700	32
10701	32
10702	32
10703	32
10704	32
10705	32
10706	32
10707	32
10708	32
10709	32
10710	32
10711	32
10712	32
10713	32
10714	32
10715	32
10716	32
10717	32
10718	32
10719	32
10720	32
10721	32
10722	32
10723	32
10724	32
10725	32
10726	32
10727	32
10728	32
10729	32
10730	32
10731	32
10732	32
10733	32
10734	32
10735	32
10736	32
10737	32
10738	32
10739	32
10740	32
10741	32
10742	32
10743	32
10744	32
10745	32
10746	32
10747	32
10748	32
10749	32
10750	32
10751	32
10752	33
10753	33
10754	33
10755	33
10756	33
10757	33
10758	33
10759	33
10760	33
10761	33
10762	33
10763	33
10764	33
10765	33
10766	33
10767	33
10768	33
10769	33
10770	33
10771	33
10772	33
10773	33
10774	33
10775	33
10776	33
10777	33
10778	33
10779	33
10780	33
10781	33
10782	33
10783	33
10784	33
10785	33
10786	33
10787	33
10788	33
10789	33
10790	33
10791	33
10792	33
10793	33
10794	33
10795	33
10796	33
10797	33
10798	33
10799	33
10800	33
10801	33
10802	33
10803	33
10804	33
10805	33
10806	33
10807	33
10808	33
10809	33
10810	33
10811	33
10812	33
10813	33
10814	33
10815	33
10816	33
10817	33
10818	33
10819	33
10820	33
10821	33
10822	33
10823	33
10824	33
10825	33
10826	33
10827	33
10828	33
10829	33
10830	33
10831	33
10832	33
10833	33
10834	33
10835	33
10836	33
10837	33
10838	33
10839	33
10840	33
10841	33
10842	33
10843	33
10844	33
10845	33
10846	33
10847	33
10848	33
10849	33
10850	33
10851	33
10852	33
10853	33
10854	33
10855	33
10856	33
10857	33
10858	33
10859	33
10860	33
10861	33
10862	33
10863	33
10864	33
10865	33
10866	33
10867	33
10868	33
10869	33
10870	33
10871	33
10872	33
10873	33
10874	33
10875	33
10876	33
10877	33
10878	33
10879	33
10880	33
10881	33
10882	33
10883	33
10884	33
10885	33
10886	33
10887	33
10888	33
10889	33
10890	33
10891	33
10892	33
10893	33
10894	33
10895	33
10896	33
10897	33
10898	33
10899	33
10900	33
10901	33
10902	33
10903	33
10904	33
10905	33
10906	33
10907	33
10908	33
10909	33
10910	33
10911	33
10912	33
10913	33
10914	33
10915	33
10916	33
10917	33
10918	33
10919	33
10920	33
10921	33
10922	33
10923	33
10924	33
10925	33
10926	33
10927	33
10928	33
10929	33
10930	33
10931	33
10932	33
10933	33
10934	33
10935	33
10936	33
10937	33
10938	33
10939	33
10940	33
10941	33
10942	33
10943	33
10944	33
10945	33
10946	33
10947	33
10948	33
10949	33
10950	33
10951	33
10952	33
10953	33
10954	33
10955	33
10956	33
10957	33
10958	33
10959	33
10960	33
10961	33
10962	33
10963	33
10964	33
10965	33
10966	33
10967	33
10968	33
10969	33
10970	33
10971	33
10972	33
10973	33
10974	33
10975	33
10976	33
10977	33
10978	33
10979	33
10980	33
10981	33
10982	33
10983	33
10984	33
10985	33
10986	33
10987	33
10988	33
10989	33
10990	33
10991	33
10992	33
10993	33
10994	33
10995	33
10996	33
10997	33
10998	33
10999	33
11000	33
11001	33
11002	33
11003	33
11004	33
11005	33
11006	33
11007	33
11008	33
11009	33
11010	33
11011	33
11012	33
11013	33
11014	33
11015	33
11016	33
11017	33
11018	33
11019	33
11020	33
11021	33
11022	33
11023	33
11024	33
11025	33
11026	33
11027	33
11028	33
11029	33
11030	33
11031	33
11032	33
11033	33
11034	33
11035	33
11036	33
11037	33
11038	33
11039	33
11040	33
11041	33
11042	33
11043	33
11044	33
11045	33
11046	33
11047	33
11048	33
11049	33
11050	33
11051	33
11052	33
11053	33
11054	33
11055	33
11056	33
11057	33
11058	33
11059	33
11060	33
11061	33
11062	33
11063	33
11064	33
11065	33
11066	33
11067	33
11068	33
11069	33
11070	33
11071	33
11072	33
11073	33
11074	33
11075	33
11076	33
11077	33
11078	33
11079	33
11080	33
11081	33
11082	33
11083	33
11084	33
11085	33
11086	33
11087	33
11088	33
11089	33
11090	33
11091	33
11092	33
11093	33
11094	33
11095	33
11096	33
11097	33
11098	33
11099	33
11100	33
11101	33
11102	33
11103	33
11104	33
11105	33
11106	33
11107	33
11108	33
11109	33
11110	33
11111	33
11112	33
11113	33
11114	33
11115	33
11116	33
11117	33
11118	33
11119	33
11120	33
11121	33
11122	33
11123	33
11124	33
11125	33
11126	33
11127	33
11128	33
11129	33
11130	33
11131	33
11132	33
11133	33
11134	33
11135	33
11136	33
11137	33
11138	33
11139	33
11140	33
11141	33
11142	33
11143	33
11144	33
11145	33
11146	33
11147	33
11148	33
11149	33
11150	33
11151	33
11152	33
11153	33
11154	33
11155	33
11156	33
11157	33
11158	33
11159	33
11160	33
11161	33
11162	33
11163	33
11164	33
11165	33
11166	33
11167	33
11168	33
11169	33
11170	33
11171	33
11172	33
11173	33
11174	33
11175	33
11176	33
11177	33
11178	33
11179	33
11180	33
11181	33
11182	33
11183	33
11184	33
11185	33
11186	33
11187	33
11188	33
11189	33
11190	33
11191	33
11192	33
11193	33
11194	33
11195	33
11196	33
11197	33
11198	33
11199	33
11200	33
11201	33
11202	33
11203	33
11204	33
11205	33
11206	33
11207	33
11208	33
11209	33
11210	33
11211	33
11212	33
11213	33
11214	33
11215	33
11216	33
11217	33
11218	33
11219	33
11220	33
11221	33
11222	33
11223	33
11224	33
11225	33
11226	33
11227	33
11228	33
11229	33
11230	33
11231	33
11232	33
11233	33
11234	33
11235	33
11236	33
11237	33
11238	33
11239	33
11240	33
11241	33
11242	33
11243	33
11244	33
11245	33
11246	33
11247	33
11248	33
11249	33
11250	33
11251	33
11252	33
11253	33
11254	33
11255	33
11256	33
11257	33
11258	33
11259	33
11260	33
11261	33
11262	33
11263	33
11264	33
11265	33
11266	33
11267	33
11268	33
11269	33
11270	33
11271	33
11272	33
11273	33
11274	33
11275	33
11276	33
11277	33
11278	33
11279	33
11280	33
11281	33
11282	33
11283	33
11284	33
11285	33
11286	33
11287	33
11288	33
11289	33
11290	33
11291	33
11292	33
11293	33
11294	33
11295	33
11296	33
11297	33
11298	33
11299	33
11300	33
11301	33
11302	33
11303	33
11304	33
11305	33
11306	33
11307	33
11308	33
11309	33
11310	33
11311	33
11312	33
11313	33
11314	33
11315	33
11316	33
11317	33
11318	33
11319	33
11320	33
11321	33
11322	33
11323	33
11324	33
11325	33
11326	33
11327	33
11328	33
11329	33
11330	33
11331	33
11332	33
11333	33
11334	33
11335	33
11336	33
11337	33
11338	33
11339	33
11340	33
11341	33
11342	33
11343	33
11344	33
11345	33
11346	33
11347	33
11348	33
11349	33
11350	33
11351	33
11352	33
11353	33
11354	33
11355	33
11356	33
11357	33
11358	33
11359	33
11360	33
11361	33
11362	33
11363	33
11364	33
11365	33
11366	33
11367	33
11368	33
11369	33
11370	33
11371	33
11372	33
11373	33
11374	33
11375	33
11376	33
11377	33
11378	33
11379	33
11380	33
11381	33
11382	33
11383	33
11384	33
11385	33
11386	33
11387	33
11388	33
11389	33
11390	33
11391	33
11392	33
11393	33
11394	33
11395	33
11396	33
11397	33
11398	33
11399	33
11400	33
11401	33
11402	33
11403	33
11404	33
11405	33
11406	33
11407	33
11408	33
11409	33
11410	33
11411	33
11412	33
11413	33
11414	33
11415	33
11416	33
11417	33
11418	33
11419	33
11420	33
11421	33
11422	33
11423	33
11424	33
11425	33
11426	33
11427	33
11428	33
11429	33
11430	33
11431	33
11432	33
11433	33
11434	33
11435	33
11436	33
11437	33
11438	33
11439	33
11440	33
11441	33
11442	33
11443	33
11444	33
11445	33
11446	33
11447	33
11448	33
11449	33
11450	33
11451	33
11452	33
11453	33
11454	33
11455	33
11456	33
11457	33
11458	33
11459	33
11460	33
11461	33
11462	33
11463	33
11464	33
11465	33
11466	33
11467	33
11468	33
11469	33
11470	33
11471	33
11472	33
11473	33
11474	33
11475	33
11476	33
11477	33
11478	33
11479	33
11480	33
11481	33
11482	33
11483	33
11484	33
11485	33
11486	33
11487	33
11488	33
11489	33
11490	33
11491	33
11492	33
11493	33
11494	33
11495	33
11496	33
11497	33
11498	33
11499	33
11500	33
11501	33
11502	33
11503	33
11504	33
11505	33
11506	33
11507	33
11508	33
11509	33
11510	33
11511	33
11512	33
11513	33
11514	33
11515	33
11516	33
11517	33
11518	33
11519	33
11520	33
11521	33
11522	33
11523	33
11524	33
11525	33
11526	33
11527	33
11528	33
11529	33
11530	33
11531	33
11532	33
11533	33
11534	33
11535	33
11536	33
11537	33
11538	33
11539	33
11540	33
11541	33
11542	33
11543	33
11544	33
11545	33
11546	33
11547	33
11548	33
11549	33
11550	33
11551	33
11552	33
11553	33
11554	33
11555	33
11556	33
11557	33
11558	33
11559	33
11560	33
11561	33
11562	33
11563	33
11564	33
11565	33
11566	33
11567	33
11568	33
11569	33
11570	33
11571	33
11572	33
11573	33
11574	33
11575	33
11576	33
11577	33
11578	33
11579	33
11580	33
11581	33
11582	33
11583	33
11584	33
11585	33
11586	33
11587	33
11588	33
11589	33
11590	33
11591	33
11592	33
11593	33
11594	33
11595	33
11596	33
11597	33
11598	33
11599	33
11600	33
11601	33
11602	33
11603	33
11604	33
11605	33
11606	33
11607	33
11608	33
11609	33
11610	33
11611	33
11612	33
11613	33
11614	33
11615	33
11616	33
11617	33
11618	33
11619	33
11620	33
11621	33
11622	33
11623	33
11624	33
11625	33
11626	33
11627	33
11628	33
11629	33
11630	33
11631	33
11632	33
11633	33
11634	33
11635	33
11636	33
11637	33
11638	33
11639	33
11640	33
11641	33
11642	33
11643	33
11644	33
11645	33
11646	33
11647	33
11648	33
11649	33
11650	33
11651	33
11652	33
11653	33
11654	33
11655	33
11656	33
11657	33
11658	33
11659	33
11660	33
11661	33
11662	33
11663	33
11664	33
11665	33
11666	33
11667	33
11668	33
11669	33
11670	33
11671	33
11672	33
11673	33
11674	33
11675	33
11676	33
11677	33
11678	33
11679	33
11680	33
11681	33
11682	33
11683	33
11684	33
11685	33
11686	33
11687	33
11688	33
11689	33
11690	33
11691	33
11692	33
11693	33
11694	33
11695	33
11696	33
11697	33
11698	33
11699	33
11700	33
11701	33
11702	33
11703	33
11704	33
11705	33
11706	33
11707	33
11708	33
11709	33
11710	33
11711	33
11712	33
11713	33
11714	33
11715	33
11716	33
11717	33
11718	33
11719	33
11720	33
11721	33
11722	33
11723	33
11724	33
11725	33
11726	33
11727	33
11728	33
11729	33
11730	33
11731	33
11732	33
11733	33
11734	33
11735	33
11736	33
11737	33
11738	33
11739	33
11740	33
11741	33
11742	33
11743	33
11744	33
11745	33
11746	33
11747	33
11748	33
11749	33
11750	33
11751	33
11752	33
11753	33
11754	33
11755	33
11756	33
11757	33
11758	33
11759	33
11760	33
11761	33
11762	33
11763	33
11764	33
11765	33
11766	33
11767	33
11768	33
11769	33
11770	33
11771	33
11772	33
11773	33
11774	33
11775	33
11776	33
11777	33
11778	33
11779	33
11780	33
11781	33
11782	33
11783	33
11784	33
11785	33
11786	33
11787	33
11788	33
11789	33
11790	33
11791	33
11792	33
11793	33
11794	33
11795	33
11796	33
11797	33
11798	33
11799	33
11800	33
11801	33
11802	33
11803	33
11804	33
11805	33
11806	33
11807	33
11808	33
11809	33
11810	33
11811	33
11812	33
11813	33
11814	33
11815	33
11816	33
11817	33
11818	33
11819	33
11820	33
11821	33
11822	33
11823	33
11824	33
11825	33
11826	33
11827	33
11828	33
11829	33
11830	33
11831	33
11832	33
11833	33
11834	33
11835	33
11836	33
11837	33
11838	33
11839	33
11840	33
11841	33
11842	33
11843	33
11844	33
11845	33
11846	33
11847	33
11848	33
11849	33
11850	33
11851	33
11852	33
11853	33
11854	33
11855	33
11856	33
11857	33
11858	33
11859	33
11860	33
11861	33
11862	33
11863	33
11864	33
11865	33
11866	33
11867	33
11868	33
11869	33
11870	33
11871	33
11872	33
11873	33
11874	33
11875	33
11876	33
11877	33
11878	33
11879	33
11880	33
11881	33
11882	33
11883	33
11884	33
11885	33
11886	33
11887	33
11888	33
11889	33
11890	33
11891	33
11892	33
11893	33
11894	33
11895	33
11896	33
11897	33
11898	33
11899	33
11900	33
11901	33
11902	33
11903	33
11904	33
11905	33
11906	33
11907	33
11908	33
11909	33
11910	33
11911	33
11912	33
11913	33
11914	34
11915	34
11916	34
11917	34
11918	34
11919	34
11920	34
11921	34
11922	34
11923	34
11924	34
11925	34
11926	34
11927	34
11928	34
11929	34
11930	34
11931	34
11932	34
11933	34
11934	34
11935	34
11936	34
11937	34
11938	34
11939	34
11940	34
11941	34
11942	34
11943	34
11944	34
11945	34
11946	34
11947	34
11948	34
11949	34
11950	34
11951	34
11952	34
11953	34
11954	34
11955	34
11956	34
11957	34
11958	34
11959	34
11960	34
11961	34
11962	34
11963	34
11964	34
11965	34
11966	34
11967	34
11968	34
11969	34
11970	34
11971	34
11972	34
11973	34
11974	34
11975	34
11976	34
11977	34
11978	34
11979	34
11980	34
11981	34
11982	34
11983	34
11984	34
11985	34
11986	34
11987	34
11988	34
11989	34
11990	34
11991	34
11992	34
11993	34
11994	34
11995	34
11996	34
11997	34
11998	34
11999	34
12000	34
12001	34
12002	34
12003	34
12004	34
12005	34
12006	34
12007	34
12008	34
12009	34
12010	34
12011	34
12012	34
12013	34
12014	34
12015	34
12016	34
12017	34
12018	34
12019	34
12020	34
12021	34
12022	34
12023	34
12024	34
12025	34
12026	34
12027	34
12028	34
12029	34
12030	34
12031	34
12032	34
12033	34
12034	34
12035	34
12036	34
12037	34
12038	34
12039	34
12040	34
12041	34
12042	34
12043	34
12044	34
12045	34
12046	34
12047	34
12048	34
12049	34
12050	34
12051	34
12052	34
12053	34
12054	34
12055	34
12056	34
12057	34
12058	34
12059	34
12060	34
12061	34
12062	34
12063	34
12064	34
12065	34
12066	34
12067	34
12068	34
12069	34
12070	34
12071	34
12072	34
12073	34
12074	34
12075	34
12076	34
12077	34
12078	34
12079	34
12080	34
12081	34
12082	34
12083	34
12084	34
12085	34
12086	34
12087	34
12088	34
12089	34
12090	34
12091	34
12092	34
12093	34
12094	34
12095	34
12096	34
12097	34
12098	34
12099	34
12100	34
12101	34
12102	34
12103	34
12104	34
12105	34
12106	34
12107	34
12108	34
12109	34
12110	34
12111	34
12112	34
12113	34
12114	34
12115	34
12116	34
12117	34
12118	34
12119	34
12120	34
12121	34
12122	34
12123	34
12124	34
12125	34
12126	34
12127	34
12128	34
12129	34
12130	34
12131	34
12132	34
12133	34
12134	34
12135	34
12136	34
12137	34
12138	34
12139	34
12140	34
12141	34
12142	34
12143	34
12144	34
12145	34
12146	34
12147	34
12148	34
12149	34
12150	34
12151	34
12152	34
12153	34
12154	34
12155	34
12156	34
12157	34
12158	34
12159	34
12160	34
12161	34
12162	34
12163	34
12164	34
12165	34
12166	34
12167	34
12168	34
12169	34
12170	34
12171	34
12172	34
12173	34
12174	34
12175	34
12176	34
12177	34
12178	34
12179	34
12180	34
12181	34
12182	34
12183	34
12184	34
12185	34
12186	34
12187	34
12188	34
12189	34
12190	34
12191	34
12192	34
12193	34
12194	34
12195	34
12196	34
12197	34
12198	34
12199	34
12200	34
12201	34
12202	34
12203	34
12204	34
12205	34
12206	34
12207	34
12208	34
12209	34
12210	34
12211	34
12212	34
12213	34
12214	34
12215	34
12216	34
12217	34
12218	34
12219	34
12220	34
12221	34
12222	34
12223	34
12224	34
12225	34
12226	34
12227	34
12228	34
12229	34
12230	34
12231	34
12232	34
12233	34
12234	34
12235	34
12236	34
12237	34
12238	34
12239	34
12240	34
12241	34
12242	34
12243	34
12244	34
12245	34
12246	34
12247	34
12248	34
12249	34
12250	34
12251	34
12252	34
12253	34
12254	34
12255	34
12256	34
12257	34
12258	34
12259	34
12260	34
12261	34
12262	34
12263	34
12264	34
12265	34
12266	34
12267	34
12268	34
12269	34
12270	34
12271	34
12272	34
12273	34
12274	34
12275	34
12276	34
12277	34
12278	34
12279	34
12280	34
12281	34
12282	34
12283	34
12284	34
12285	34
12286	34
12287	34
12288	34
12289	34
12290	34
12291	34
12292	34
12293	34
12294	34
12295	34
12296	34
12297	34
12298	34
12299	34
12300	34
12301	34
12302	34
12303	34
12304	34
12305	34
12306	34
12307	34
12308	34
12309	34
12310	34
12311	34
12312	34
12313	34
12314	34
12315	34
12316	34
12317	34
12318	34
12319	34
12320	34
12321	34
12322	34
12323	34
12324	34
12325	34
12326	34
12327	34
12328	34
12329	34
12330	34
12331	34
12332	34
12333	34
12334	34
12335	34
12336	34
12337	34
12338	34
12339	34
12340	34
12341	34
12342	34
12343	34
12344	34
12345	34
12346	34
12347	34
12348	34
12349	34
12350	34
12351	34
12352	34
12353	34
12354	34
12355	34
12356	34
12357	34
12358	34
12359	34
12360	34
12361	34
12362	34
12363	34
12364	34
12365	34
12366	34
12367	34
12368	34
12369	34
12370	34
12371	34
12372	34
12373	34
12374	34
12375	34
12376	34
12377	34
12378	34
12379	34
12380	34
12381	34
12382	34
12383	34
12384	34
12385	34
12386	34
12387	34
12388	34
12389	34
12390	34
12391	34
12392	34
12393	34
12394	34
12395	34
12396	34
12397	34
12398	34
12399	34
12400	34
12401	34
12402	34
12403	34
12404	34
12405	34
12406	34
12407	34
12408	34
12409	34
12410	34
12411	34
12412	34
12413	34
12414	34
12415	34
12416	34
12417	34
12418	34
12419	34
12420	34
12421	34
12422	34
12423	34
12424	34
12425	34
12426	34
12427	34
12428	34
12429	34
12430	34
12431	34
12432	34
12433	34
12434	34
12435	34
12436	34
12437	34
12438	34
12439	34
12440	34
12441	34
12442	34
12443	34
12444	34
12445	34
12446	34
12447	34
12448	34
12449	34
12450	34
12451	34
12452	34
12453	34
12454	34
12455	34
12456	34
12457	34
12458	34
12459	34
12460	34
12461	34
12462	34
12463	34
12464	34
12465	34
12466	34
12467	34
12468	34
12469	34
12470	34
12471	34
12472	34
12473	34
12474	34
12475	34
12476	34
12477	34
12478	34
12479	34
12480	34
12481	34
12482	34
12483	34
12484	34
12485	34
12486	34
12487	34
12488	34
12489	34
12490	34
12491	34
12492	34
12493	34
12494	34
12495	34
12496	34
12497	34
12498	34
12499	34
12500	34
12501	34
12502	34
12503	34
12504	34
12505	34
12506	34
12507	34
12508	34
12509	34
12510	34
12511	34
12512	34
12513	34
12514	34
12515	34
12516	34
12517	34
12518	34
12519	34
12520	34
12521	34
12522	34
12523	34
12524	34
12525	34
12526	34
12527	34
12528	34
12529	34
12530	34
12531	34
12532	34
12533	34
12534	34
12535	34
12536	34
12537	34
12538	34
12539	34
12540	34
12541	34
12542	34
12543	34
12544	34
12545	34
12546	34
12547	34
12548	34
12549	34
12550	34
12551	34
12552	34
12553	34
12554	34
12555	34
12556	34
12557	34
12558	34
12559	34
12560	34
12561	34
12562	34
12563	34
12564	34
12565	34
12566	34
12567	34
12568	34
12569	34
12570	34
12571	34
12572	34
12573	34
12574	34
12575	34
12576	34
12577	34
12578	34
12579	34
12580	34
12581	34
12582	34
12583	34
12584	34
12585	34
12586	34
12587	34
12588	34
12589	34
12590	34
12591	34
12592	34
12593	34
12594	34
12595	34
12596	34
12597	34
12598	34
12599	34
12600	34
12601	34
12602	34
12603	34
12604	34
12605	34
12606	34
12607	34
12608	34
12609	34
12610	34
12611	34
12612	34
12613	34
12614	34
12615	34
12616	34
12617	34
12618	34
12619	34
12620	34
12621	34
12622	34
12623	34
12624	34
12625	34
12626	34
12627	34
12628	34
12629	34
12630	34
12631	34
12632	34
12633	34
12634	34
12635	34
12636	34
12637	34
12638	34
12639	34
12640	34
12641	34
12642	34
12643	34
12644	34
12645	34
12646	34
12647	34
12648	34
12649	34
12650	34
12651	34
12652	34
12653	34
12654	34
12655	34
12656	34
12657	34
12658	34
12659	34
12660	34
12661	34
12662	34
12663	34
12664	34
12665	34
12666	34
12667	34
12668	34
12669	34
12670	34
12671	34
12672	34
12673	34
12674	34
12675	34
12676	34
12677	34
12678	34
12679	34
12680	34
12681	34
12682	34
12683	34
12684	34
12685	34
12686	34
12687	34
12688	34
12689	34
12690	34
12691	34
12692	34
12693	34
12694	34
12695	34
12696	34
12697	34
12698	34
12699	34
12700	34
12701	34
12702	34
12703	34
12704	34
12705	34
12706	34
12707	34
12708	34
12709	34
12710	34
12711	34
12712	34
12713	34
12714	34
12715	34
12716	34
12717	34
12718	34
12719	34
12720	34
12721	34
12722	34
12723	34
12724	34
12725	34
12726	34
12727	34
12728	34
12729	34
12730	34
12731	34
12732	34
12733	34
12734	34
12735	34
12736	34
12737	34
12738	34
12739	34
12740	34
12741	34
12742	34
12743	34
12744	34
12745	34
12746	34
12747	34
12748	34
12749	34
12750	34
12751	34
12752	34
12753	34
12754	34
12755	34
12756	34
12757	34
12758	34
12759	34
12760	34
12761	34
12762	34
12763	34
12764	34
12765	34
12766	34
12767	34
12768	34
12769	34
12770	34
12771	34
12772	34
12773	34
12774	34
12775	34
12776	34
12777	34
12778	34
12779	34
12780	34
12781	34
12782	34
12783	34
12784	34
12785	34
12786	34
12787	34
12788	34
12789	34
12790	34
12791	34
12792	34
12793	34
12794	34
12795	34
12796	34
12797	34
12798	34
12799	34
12800	34
12801	34
12802	34
12803	34
12804	34
12805	34
12806	34
12807	34
12808	34
12809	34
12810	34
12811	34
12812	34
12813	34
12814	34
12815	34
12816	34
12817	34
12818	34
12819	34
12820	34
12821	34
12822	34
12823	34
12824	34
12825	34
12826	34
12827	34
12828	34
12829	34
12830	34
12831	34
12832	34
12833	34
12834	34
12835	34
12836	34
12837	34
12838	34
12839	34
12840	34
12841	34
12842	34
12843	34
12844	34
12845	34
12846	34
12847	34
12848	34
12849	34
12850	34
12851	34
12852	34
12853	34
12854	34
12855	34
12856	34
12857	34
12858	34
12859	34
12860	34
12861	34
12862	34
12863	34
12864	34
12865	34
12866	34
12867	34
12868	34
12869	34
12870	34
12871	34
12872	34
12873	34
12874	34
12875	34
12876	34
12877	34
12878	34
12879	34
12880	34
12881	34
12882	34
12883	34
12884	34
12885	34
12886	34
12887	34
12888	34
12889	34
12890	34
12891	34
12892	34
12893	34
12894	34
12895	34
12896	34
12897	34
12898	34
12899	34
12900	34
12901	34
12902	34
12903	34
12904	34
12905	34
12906	34
12907	34
12908	34
12909	34
12910	34
12911	34
12912	34
12913	34
12914	34
12915	34
12916	34
12917	34
12918	34
12919	34
12920	34
12921	34
12922	34
12923	34
12924	34
12925	34
12926	34
12927	34
12928	34
12929	34
12930	34
12931	34
12932	34
12933	34
12934	34
12935	34
12936	34
12937	34
12938	34
12939	34
12940	34
12941	34
12942	34
12943	34
12944	34
12945	34
12946	34
12947	34
12948	34
12949	34
12950	34
12951	34
12952	34
12953	34
12954	34
12955	34
12956	34
12957	34
12958	34
12959	34
12960	34
12961	34
12962	34
12963	34
12964	34
12965	34
12966	34
12967	34
12968	34
12969	34
12970	34
12971	34
12972	34
12973	34
12974	34
12975	34
12976	34
12977	34
12978	34
12979	34
12980	34
12981	34
12982	34
12983	34
12984	34
12985	34
12986	34
12987	34
12988	34
12989	34
12990	34
12991	34
12992	34
12993	34
12994	34
12995	34
12996	34
12997	34
12998	34
12999	34
13000	34
13001	34
13002	34
13003	34
13004	34
13005	34
13006	34
13007	34
13008	34
13009	34
13010	34
13011	34
13012	34
13013	34
13014	34
13015	34
13016	34
13017	34
13018	34
13019	34
13020	34
13021	34
13022	34
13023	34
13024	34
13025	34
13026	34
13027	34
13028	34
13029	34
13030	34
13031	34
13032	34
13033	34
13034	34
13035	34
13036	34
13037	34
13038	34
13039	34
13040	34
13041	34
13042	34
13043	34
13044	34
13045	34
13046	34
13047	34
13048	34
13049	34
13050	34
13051	34
13052	34
13053	34
13054	34
13055	34
13056	34
13057	34
13058	34
13059	34
13060	34
13061	34
13062	34
13063	34
13064	34
13065	34
13066	34
13067	34
13068	34
13069	34
13070	34
13071	34
13072	34
13073	34
13074	34
13075	34
13076	34
13077	34
13078	34
13079	34
13080	34
13081	34
13082	34
13083	34
13084	34
13085	34
13086	34
13087	34
13088	34
13089	34
13090	34
13091	34
13092	34
13093	34
13094	34
13095	34
13096	34
13097	34
13098	34
13099	34
13100	34
13101	34
13102	34
13103	34
13104	34
13105	34
13106	34
13107	34
13108	34
13109	34
13110	34
13111	34
13112	34
13113	34
13114	34
13115	34
13116	34
13117	34
13118	34
13119	34
13120	34
13121	34
13122	34
13123	34
13124	34
13125	34
13126	34
13127	34
13128	34
13129	34
13130	34
13131	34
13132	34
13133	34
13134	34
13135	34
13136	34
13137	34
13138	34
13139	34
13140	34
13141	34
13142	34
13143	34
13144	34
13145	34
13146	34
13147	34
13148	34
13149	34
13150	34
13151	34
13152	34
13153	34
13154	34
13155	34
13156	34
13157	34
13158	34
13159	34
13160	34
13161	34
13162	34
13163	34
13164	34
13165	34
13166	34
13167	34
13168	34
13169	34
13170	34
13171	34
13172	34
13173	34
13174	34
13175	34
13176	34
13177	34
13178	34
13179	34
13180	34
13181	34
13182	34
13183	34
13184	34
13185	34
13186	34
13187	34
13188	34
13189	34
13190	34
13191	34
13192	34
13193	34
13194	34
13195	34
13196	34
13197	34
13198	34
13199	34
13200	34
13201	34
13202	34
13203	34
13204	34
13205	34
13206	34
13207	34
13208	34
13209	34
13210	34
13211	34
13212	34
13213	34
13214	34
13215	34
13216	34
13217	34
13218	34
13219	34
13220	34
13221	34
13222	34
13223	34
13224	34
13225	34
13226	34
13227	34
13228	34
13229	34
13230	34
13231	34
13232	34
13233	34
13234	34
13235	34
13236	34
13237	34
13238	34
13239	34
13240	34
13241	34
13242	34
13243	34
13244	34
13245	34
13246	34
13247	34
13248	34
13249	34
13250	34
13251	34
13252	34
13253	34
13254	34
13255	34
13256	34
13257	34
13258	34
13259	34
13260	34
13261	34
13262	34
13263	34
13264	34
13265	34
13266	34
13267	34
13268	34
13269	34
13270	34
13271	34
13272	34
13273	34
13274	34
13275	34
13276	34
13277	34
13278	34
13279	34
13280	34
13281	34
13282	34
13283	34
13284	34
13285	34
13286	34
13287	34
13288	34
13289	34
13290	34
13291	34
13292	34
13293	34
13294	34
13295	34
13296	34
13297	34
13298	34
13299	34
13300	34
13301	34
13302	34
13303	34
13304	34
13305	34
13306	34
13307	34
13308	34
13309	34
13310	34
13311	34
13312	34
13313	34
13314	34
13315	34
13316	34
13317	34
13318	34
13319	34
13320	34
13321	34
13322	34
13323	34
13324	34
13325	34
13326	34
13327	34
13328	34
13329	34
13330	34
13331	34
13332	34
13333	34
13334	34
13335	34
13336	34
13337	34
13338	34
13339	34
13340	34
13341	34
13342	34
13343	34
13344	34
13345	34
13346	34
13347	34
13348	34
13349	34
13350	34
13351	34
13352	34
13353	34
13354	34
13355	34
13356	34
13357	34
13358	34
13359	34
13360	34
13361	34
13362	34
13363	34
13364	34
13365	34
13366	34
13367	34
13368	34
13369	34
13370	34
13371	34
13372	34
13373	34
13374	34
13375	34
13376	34
13377	34
13378	34
13379	34
13380	34
13381	34
13382	34
13383	34
13384	34
13385	34
13386	34
13387	34
13388	34
13389	34
13390	34
13391	34
13392	34
13393	34
13394	34
13395	34
13396	34
13397	34
13398	34
13399	34
13400	34
13401	34
13402	34
13403	34
13404	34
13405	34
13406	34
13407	34
13408	34
13409	34
13410	34
13411	34
13412	34
13413	34
13414	34
13415	34
13416	34
13417	34
13418	34
13419	34
13420	34
13421	34
13422	34
13423	34
13424	34
13425	34
13426	34
13427	34
13428	34
13429	34
13430	34
13431	34
13432	34
13433	34
13434	34
13435	34
13436	34
13437	34
13438	34
13439	34
13440	34
13441	34
13442	34
13443	34
13444	34
13445	34
13446	34
13447	34
13448	34
13449	34
13450	34
13451	34
13452	34
13453	34
13454	34
13455	34
13456	34
13457	34
13458	34
13459	34
13460	34
13461	34
13462	34
13463	34
13464	34
13465	34
13466	34
13467	34
13468	34
13469	34
13470	34
13471	34
13472	34
13473	34
13474	34
13475	34
13476	34
13477	34
13478	34
13479	34
13480	34
13481	34
13482	34
13483	34
13484	34
13485	34
13486	34
13487	34
13488	34
13489	34
13490	34
13491	34
13492	34
13493	34
13494	34
13495	34
13496	34
13497	34
13498	34
13499	34
13500	34
13501	34
13502	34
13503	34
13504	34
13505	34
13506	34
13507	34
13508	34
13509	34
13510	34
13511	34
13512	34
13513	34
13514	34
13515	34
13516	34
13517	34
13518	34
13519	34
13520	34
13521	34
13522	34
13523	34
13524	34
13525	34
13526	34
13527	34
13528	34
13529	34
13530	34
13531	34
13532	34
13533	34
13534	34
13535	34
13536	34
13537	34
13538	34
13539	34
13540	34
13541	34
13542	34
13543	34
13544	34
13545	34
13546	34
13547	34
13548	34
13549	34
13550	34
13551	34
13552	34
13553	34
13554	34
13555	34
13556	34
13557	34
13558	34
13559	34
13560	34
13561	34
13562	34
13563	34
13564	34
13565	34
13566	34
13567	34
13568	34
13569	34
13570	34
13571	34
13572	34
13573	34
13574	34
13575	34
13576	34
13577	34
13578	34
13579	34
13580	34
13581	34
13582	34
13583	34
13584	34
13585	34
13586	34
13587	34
13588	34
13589	34
13590	34
13591	34
13592	34
13593	34
13594	34
13595	34
13596	34
13597	34
13598	34
13599	34
13600	34
13601	34
13602	34
13603	34
13604	34
13605	34
13606	34
13607	34
13608	34
13609	34
13610	34
13611	34
13612	34
13613	34
13614	34
13615	34
13616	34
13617	34
13618	34
13619	34
13620	34
13621	34
13622	34
13623	34
13624	34
13625	34
13626	34
13627	34
13628	34
13629	34
13630	34
13631	34
13632	34
13633	34
13634	34
13635	34
13636	34
13637	34
13638	34
13639	34
13640	34
13641	34
13642	34
13643	34
13644	34
13645	34
13646	34
13647	34
13648	34
13649	34
13650	34
13651	34
13652	34
13653	34
13654	34
13655	34
13656	34
13657	34
13658	34
13659	34
13660	34
13661	34
13662	34
13663	34
13664	34
13665	34
13666	34
13667	34
13668	34
13669	34
13670	34
13671	34
13672	34
13673	34
13674	34
13675	34
13676	34
13677	34
13678	34
13679	34
13680	34
13681	34
13682	34
13683	34
13684	34
13685	34
13686	34
13687	34
13688	34
13689	34
13690	34
13691	34
13692	34
13693	34
13694	34
13695	34
13696	34
13697	34
13698	34
13699	34
13700	34
13701	34
13702	34
13703	34
13704	34
13705	34
13706	34
13707	34
13708	34
13709	34
13710	34
13711	34
13712	34
13713	34
13714	34
13715	34
13716	34
13717	34
13718	34
13719	34
13720	34
13721	34
13722	34
13723	34
13724	34
13725	34
13726	34
13727	34
13728	34
13729	34
13730	34
13731	34
13732	34
13733	34
13734	34
13735	34
13736	34
13737	34
13738	34
13739	34
13740	34
13741	34
13742	34
13743	34
13744	34
13745	34
13746	34
13747	34
13748	34
13749	34
13750	34
13751	34
13752	34
13753	34
13754	34
13755	34
13756	34
13757	34
13758	34
13759	34
13760	34
13761	34
13762	34
13763	34
13764	34
13765	34
13766	34
13767	34
13768	34
13769	34
13770	34
13771	34
13772	34
13773	34
13774	34
13775	34
13776	34
13777	34
13778	34
13779	34
13780	34
13781	34
13782	34
13783	34
13784	34
13785	34
13786	34
13787	34
13788	34
13789	34
13790	34
13791	34
13792	34
13793	34
13794	34
13795	34
13796	34
13797	34
13798	34
13799	34
13800	34
13801	34
13802	34
13803	34
13804	34
13805	34
13806	34
13807	34
13808	34
13809	34
13810	34
13811	34
13812	34
13813	34
13814	34
13815	34
13816	34
13817	34
13818	34
13819	34
13820	34
13821	34
13822	34
13823	34
13824	34
13825	34
13826	34
13827	34
13828	34
13829	34
13830	34
13831	34
13832	34
13833	34
13834	34
13835	34
13836	34
13837	34
13838	34
13839	34
13840	34
13841	34
13842	34
13843	34
13844	34
13845	34
13846	34
13847	34
13848	34
13849	34
13850	34
13851	34
13852	34
13853	34
13854	34
13855	34
13856	34
13857	34
13858	34
13859	34
13860	34
13861	34
13862	34
13863	34
13864	34
13865	34
13866	34
13867	34
13868	34
13869	34
13870	34
13871	34
13872	34
13873	34
13874	34
13875	34
13876	34
13877	34
13878	34
13879	34
13880	34
13881	34
13882	34
13883	34
13884	34
13885	34
13886	34
13887	34
13888	34
13889	34
13890	34
13891	34
13892	34
13893	34
13894	34
13895	34
13896	34
13897	34
13898	34
13899	34
13900	34
13901	34
13902	34
13903	34
13904	34
13905	34
13906	34
13907	34
13908	34
13909	34
13910	34
13911	34
13912	34
13913	34
13914	34
13915	34
13916	34
13917	34
13918	34
13919	34
13920	34
13921	34
13922	34
13923	34
13924	34
13925	34
13926	34
13927	34
13928	34
13929	34
13930	34
13931	34
13932	34
13933	34
13934	34
13935	34
13936	34
13937	34
13938	34
13939	34
13940	34
13941	34
13942	34
13943	34
13944	34
13945	34
13946	34
13947	34
13948	34
13949	34
13950	34
13951	34
13952	34
13953	34
13954	34
13955	34
13956	34
13957	34
13958	34
13959	34
13960	34
13961	34
13962	34
13963	34
13964	34
13965	34
13966	34
13967	34
13968	34
13969	34
13970	34
13971	34
13972	34
13973	34
13974	34
13975	34
13976	34
13977	34
13978	34
13979	34
13980	34
13981	34
13982	34
13983	34
13984	34
13985	34
13986	34
13987	34
13988	34
13989	34
13990	34
13991	34
13992	34
13993	34
13994	34
13995	34
13996	34
13997	34
13998	34
13999	34
14000	34
14001	34
14002	34
14003	34
14004	34
14005	34
14006	34
14007	34
14008	34
14009	34
14010	34
14011	34
14012	34
14013	34
14014	34
14015	34
14016	34
14017	34
14018	34
14019	34
14020	34
14021	34
14022	34
14023	34
14024	34
14025	34
14026	34
14027	34
14028	34
14029	34
14030	34
14031	34
14032	34
14033	34
14034	34
14035	34
14036	34
14037	34
14038	34
14039	34
14040	34
14041	34
14042	34
14043	34
14044	34
14045	34
14046	34
14047	34
14048	34
14049	34
14050	34
14051	34
14052	34
14053	34
14054	34
14055	34
14056	34
14057	34
14058	34
14059	34
14060	34
14061	34
14062	34
14063	34
14064	34
14065	34
14066	34
14067	34
14068	34
14069	34
14070	34
14071	34
14072	34
14073	34
14074	34
14075	34
14076	34
14077	34
14078	34
14079	34
14080	34
14081	34
14082	34
14083	34
14084	34
14085	34
14086	34
14087	34
14088	34
14089	34
14090	34
14091	34
14092	34
14093	34
14094	34
14095	34
14096	34
14097	34
14098	34
14099	34
14100	34
14101	34
14102	34
14103	34
14104	34
14105	34
14106	34
14107	34
14108	34
14109	34
14110	34
14111	34
14112	34
14113	34
14114	34
14115	34
14116	34
14117	34
14118	34
14119	34
14120	34
14121	34
14122	34
14123	34
14124	34
14125	34
14126	34
14127	34
14128	34
14129	34
14130	34
14131	34
14132	34
14133	34
14134	34
14135	34
14136	34
14137	34
14138	34
14139	34
14140	34
14141	34
14142	34
14143	34
14144	34
14145	34
14146	34
14147	34
14148	34
14149	34
14150	34
14151	34
14152	34
14153	34
14154	34
14155	34
14156	34
14157	34
14158	34
14159	34
14160	34
14161	34
14162	34
14163	34
14164	34
14165	34
14166	34
14167	34
14168	34
14169	34
14170	34
14171	34
14172	34
14173	34
14174	34
14175	34
14176	34
14177	34
14178	34
14179	34
14180	34
14181	34
14182	34
14183	34
14184	34
14185	34
14186	34
14187	34
14188	34
14189	34
14190	34
14191	34
14192	34
14193	34
14194	34
14195	34
14196	34
14197	34
14198	34
14199	34
14200	34
14201	34
14202	34
14203	34
14204	34
14205	34
14206	34
14207	34
14208	34
14209	34
14210	34
14211	34
14212	34
14213	34
14214	34
14215	34
14216	34
14217	34
14218	34
14219	34
14220	34
14221	34
14222	34
14223	34
14224	34
14225	34
14226	34
14227	34
14228	34
14229	34
14230	34
14231	34
14232	34
14233	34
14234	34
14235	34
14236	34
14237	34
14238	34
14239	34
14240	34
14241	34
14242	34
14243	34
14244	34
14245	34
14246	34
14247	34
14248	34
14249	34
14250	34
14251	34
14252	34
14253	34
14254	34
14255	34
14256	34
14257	34
14258	34
14259	34
14260	34
14261	34
14262	34
14263	34
14264	34
14265	34
14266	34
14267	34
14268	34
14269	34
14270	34
14271	34
14272	34
14273	34
14274	34
14275	34
14276	34
14277	34
14278	34
14279	34
14280	34
14281	34
14282	34
14283	34
14284	34
14285	34
14286	34
14287	34
14288	34
14289	34
14290	34
14291	34
14292	34
14293	34
14294	34
14295	34
14296	34
14297	34
14298	34
14299	34
14300	34
14301	34
14302	34
14303	34
14304	34
14305	34
14306	34
14307	34
14308	34
14309	34
14310	34
14311	34
14312	34
14313	34
14314	34
14315	34
14316	34
14317	34
14318	34
14319	34
14320	34
14321	34
14322	34
14323	34
14324	34
14325	34
14326	34
14327	34
14328	34
14329	34
14330	34
14331	34
14332	34
14333	34
14334	34
14335	34
14336	34
14337	34
14338	34
14339	34
14340	34
14341	34
14342	34
14343	34
14344	34
14345	34
14346	34
14347	34
14348	34
14349	34
14350	34
14351	34
14352	34
14353	34
14354	34
14355	34
14356	34
14357	34
14358	34
14359	34
14360	34
14361	34
14362	34
14363	34
14364	34
14365	34
14366	34
14367	34
14368	34
14369	34
14370	34
14371	34
14372	34
14373	34
14374	34
14375	34
14376	34
14377	34
14378	34
14379	34
14380	34
14381	34
14382	34
14383	34
14384	34
14385	34
14386	34
14387	34
14388	34
14389	34
14390	34
14391	34
14392	34
14393	34
14394	34
14395	34
14396	34
14397	34
14398	34
14399	34
14400	34
14401	34
14402	34
14403	34
14404	34
14405	34
14406	34
14407	34
14408	34
14409	34
14410	34
14411	34
14412	34
14413	34
14414	34
14415	34
14416	34
14417	34
14418	34
14419	34
14420	34
14421	34
14422	34
14423	34
14424	34
14425	34
14426	34
14427	34
14428	34
14429	34
14430	34
14431	34
14432	34
14433	34
14434	34
14435	34
14436	34
14437	34
14438	34
14439	34
14440	34
14441	34
14442	34
14443	34
14444	34
14445	34
14446	34
14447	34
14448	34
14449	34
14450	34
14451	34
14452	34
14453	34
14454	34
14455	34
14456	34
14457	34
14458	34
14459	34
14460	34
14461	34
14462	34
14463	34
14464	34
14465	34
14466	34
14467	34
14468	34
14469	34
14470	34
14471	34
14472	34
14473	34
14474	34
14475	34
14476	34
14477	34
14478	34
14479	34
14480	34
14481	34
14482	34
14483	34
14484	34
14485	34
14486	34
14487	34
14488	34
14489	34
14490	34
14491	34
14492	34
14493	34
14494	34
14495	34
14496	34
14497	34
14498	34
14499	34
14500	34
14501	34
14502	34
14503	34
14504	34
14505	34
14506	34
14507	34
14508	34
14509	34
14510	34
14511	34
14512	34
14513	34
14514	34
14515	34
14516	34
14517	34
14518	34
14519	34
14520	34
14521	34
14522	34
14523	34
14524	34
14525	34
14526	34
14527	34
14528	34
14529	34
14530	34
14531	34
14532	34
14533	34
14534	34
14535	34
14536	34
14537	34
14538	34
14539	34
14540	34
14541	34
14542	34
14543	34
14544	34
14545	34
14546	34
14547	34
14548	34
14549	34
14550	34
14551	34
14552	34
14553	34
14554	34
14555	34
14556	34
14557	34
14558	34
14559	34
14560	34
14561	34
14562	34
14563	34
14564	34
14565	34
14566	34
14567	34
14568	34
14569	34
14570	34
14571	34
14572	34
14573	34
14574	34
14575	34
14576	34
14577	34
14578	34
14579	34
14580	34
14581	34
14582	34
14583	34
14584	34
14585	34
14586	34
14587	34
14588	34
14589	34
14590	34
14591	34
14592	34
14593	34
14594	34
14595	34
14596	34
14597	34
14598	34
14599	34
14600	34
14601	34
14602	34
14603	34
14604	34
14605	34
14606	34
14607	34
14608	34
14609	34
14610	34
14611	34
14612	34
14613	34
14614	34
14615	34
14616	34
14617	34
14618	34
14619	34
14620	34
14621	34
14622	34
14623	34
14624	34
14625	34
14626	34
14627	34
14628	34
14629	34
14630	34
14631	34
14632	34
14633	34
14634	34
14635	34
14636	34
14637	34
14638	34
14639	34
14640	34
14641	34
14642	34
14643	34
14644	34
14645	34
14646	34
14647	34
14648	34
14649	34
14650	34
14651	34
14652	34
14653	34
14654	34
14655	34
14656	34
14657	34
14658	34
14659	34
14660	34
14661	34
14662	34
14663	34
14664	34
14665	34
14666	34
14667	34
14668	34
14669	34
14670	34
14671	34
14672	34
14673	34
14674	34
14675	34
14676	34
14677	34
14678	34
14679	34
14680	34
14681	34
14682	34
14683	34
14684	34
14685	34
14686	34
14687	34
14688	34
14689	34
14690	34
14691	34
14692	34
14693	34
14694	34
14695	34
14696	34
14697	34
14698	34
14699	34
14700	34
14701	34
14702	34
14703	34
14704	34
14705	34
14706	34
14707	34
14708	34
14709	34
14710	34
14711	34
14712	34
14713	34
14714	34
14715	34
14716	34
14717	34
14718	34
14719	34
14720	34
14721	34
14722	34
14723	34
14724	34
14725	34
14726	34
14727	34
14728	34
14729	34
14730	34
14731	34
14732	34
14733	34
14734	34
14735	34
14736	34
14737	34
14738	34
14739	34
14740	34
14741	34
14742	34
14743	34
14744	34
14745	34
14746	34
14747	34
14748	34
14749	34
14750	34
14751	34
14752	34
14753	34
14754	34
14755	34
14756	34
14757	34
14758	34
14759	34
14760	34
14761	34
14762	34
14763	34
14764	34
14765	34
14766	34
14767	34
14768	34
14769	34
14770	34
14771	34
14772	34
14773	34
14774	34
14775	34
14776	34
14777	34
14778	34
14779	34
14780	34
14781	34
14782	34
14783	34
14784	34
14785	34
14786	34
14787	34
14788	34
14789	34
14790	34
14791	34
14792	34
14793	34
14794	34
14795	34
14796	34
14797	34
14798	34
14799	34
14800	34
14801	34
14802	34
14803	34
14804	34
14805	34
14806	34
14807	34
14808	34
14809	34
14810	34
14811	34
14812	34
14813	34
14814	34
14815	34
14816	34
14817	34
14818	34
14819	34
14820	34
14821	34
14822	34
14823	34
14824	34
14825	34
14826	34
14827	34
14828	34
14829	34
14830	34
14831	34
14832	34
14833	34
14834	34
14835	34
14836	34
14837	34
14838	34
14839	34
14840	34
14841	34
14842	34
14843	34
14844	34
14845	34
14846	34
14847	34
14848	34
14849	34
14850	34
14851	34
14852	34
14853	34
14854	34
14855	34
14856	34
14857	34
14858	34
14859	34
14860	34
14861	34
14862	34
14863	34
14864	34
14865	34
14866	34
14867	34
14868	34
14869	34
14870	34
14871	34
14872	34
14873	34
14874	34
14875	34
14876	34
14877	34
14878	34
14879	34
14880	34
14881	34
14882	34
14883	34
14884	34
14885	34
14886	34
14887	34
14888	34
14889	34
14890	34
14891	34
14892	34
14893	34
14894	34
14895	34
14896	34
14897	34
14898	34
14899	34
14900	34
14901	34
14902	34
14903	34
14904	34
14905	34
14906	34
14907	34
14908	34
14909	34
14910	34
14911	34
14912	34
14913	34
14914	34
14915	34
14916	34
14917	34
14918	34
14919	34
14920	34
14921	34
14922	34
14923	34
14924	34
14925	34
14926	34
14927	34
14928	34
14929	34
14930	34
14931	34
14932	34
14933	34
14934	34
14935	34
14936	34
14937	34
14938	34
14939	34
14940	34
14941	34
14942	34
14943	34
14944	34
14945	34
14946	34
14947	34
14948	34
14949	34
14950	34
14951	34
14952	34
14953	34
14954	34
14955	34
14956	34
14957	34
14958	34
14959	34
14960	34
14961	34
14962	34
14963	34
14964	34
14965	34
14966	34
14967	34
14968	34
14969	34
14970	34
14971	34
14972	34
14973	34
14974	34
14975	34
14976	34
14977	34
14978	34
14979	34
14980	34
14981	34
14982	34
14983	34
14984	34
14985	34
14986	34
14987	34
14988	34
14989	34
14990	34
14991	34
14992	34
14993	34
14994	34
14995	34
14996	34
14997	34
14998	34
14999	34
15000	34
15001	34
15002	34
15003	34
15004	34
15005	34
15006	34
15007	34
15008	34
15009	34
15010	34
15011	34
15012	34
15013	34
15014	34
15015	34
15016	34
15017	34
15018	34
15019	34
15020	34
15021	34
15022	34
15023	34
15024	34
15025	34
15026	34
15027	34
15028	34
15029	34
15030	34
15031	34
15032	34
15033	34
15034	34
15035	34
15036	34
15037	34
15038	34
15039	34
15040	34
15041	34
15042	34
15043	34
15044	34
15045	34
15046	34
15047	34
15048	34
15049	34
15050	34
15051	34
15052	34
15053	34
15054	34
15055	34
15056	34
15057	34
15058	34
15059	34
15060	34
15061	34
15062	34
15063	34
15064	34
15065	34
15066	34
15067	34
15068	34
15069	34
15070	34
15071	34
15072	34
15073	34
15074	34
15075	34
15076	34
15077	34
15078	34
15079	34
15080	34
15081	34
15082	34
15083	34
15084	34
15085	34
15086	34
15087	34
15088	34
15089	34
15090	34
15091	34
15092	34
15093	34
15094	34
15095	34
15096	34
15097	34
15098	34
15099	34
15100	34
15101	34
15102	34
15103	34
15104	34
15105	34
15106	34
15107	34
15108	34
15109	34
15110	34
15111	34
15112	34
15113	34
15114	34
15115	34
15116	34
15117	34
15118	34
15119	34
15120	34
15121	34
15122	34
15123	34
15124	34
15125	34
15126	34
15127	34
15128	34
15129	34
15130	34
15131	34
15132	34
15133	34
15134	34
15135	34
15136	34
15137	34
15138	34
15139	34
15140	34
15141	34
15142	34
15143	34
15144	34
15145	34
15146	34
15147	34
15148	34
15149	34
15150	34
15151	34
15152	34
15153	34
15154	34
15155	34
15156	34
15157	34
15158	34
15159	34
15160	34
15161	34
15162	34
15163	34
15164	34
15165	34
15166	34
15167	34
15168	34
15169	34
15170	34
15171	34
15172	34
15173	34
15174	34
15175	34
15176	34
15177	34
15178	34
15179	34
15180	34
15181	34
15182	34
15183	34
15184	34
15185	34
15186	34
15187	34
15188	34
15189	34
15190	34
15191	34
15192	34
15193	34
15194	34
15195	34
15196	34
15197	34
15198	34
15199	34
15200	34
15201	34
15202	34
15203	34
15204	34
15205	34
15206	34
15207	34
15208	34
15209	34
15210	34
15211	34
15212	34
15213	34
15214	34
15215	34
15216	34
15217	34
15218	34
15219	34
15220	34
15221	34
15222	34
15223	34
15224	34
15225	34
15226	34
15227	34
15228	34
15229	34
15230	34
15231	34
15232	34
15233	34
15234	34
15235	34
15236	34
15237	34
15238	34
15239	34
15240	34
15241	34
15242	34
15243	34
15244	34
15245	34
15246	34
15247	34
15248	34
15249	34
15250	34
15251	34
15252	34
15253	34
15254	34
15255	34
15256	34
15257	34
15258	34
15259	34
15260	34
15261	34
15262	34
15263	34
15264	34
15265	34
15266	34
15267	34
15268	34
15269	34
15270	34
15271	34
15272	34
15273	34
15274	34
15275	34
15276	34
15277	34
15278	34
15279	34
15280	34
15281	34
15282	34
15283	34
15284	34
15285	34
15286	34
15287	34
15288	34
15289	34
15290	34
15291	34
15292	34
15293	34
15294	34
15295	34
15296	34
15297	34
15298	34
15299	34
15300	34
15301	34
15302	34
15303	34
15304	34
15305	34
15306	34
15307	34
15308	34
15309	34
15310	34
15311	34
15312	34
15313	34
15314	34
15315	34
15316	34
15317	34
15318	34
15319	34
15320	34
15321	34
15322	34
15323	34
15324	34
15325	34
15326	34
15327	34
15328	34
15329	34
15330	34
15331	34
15332	34
15333	34
15334	34
15335	34
15336	34
15337	34
15338	34
15339	34
15340	34
15341	34
15342	34
15343	34
15344	34
15345	34
15346	34
15347	34
15348	34
15349	34
15350	34
15351	34
15352	34
15353	34
15354	34
15355	34
15356	34
15357	34
15358	34
15359	34
15360	34
15361	34
15362	34
15363	34
15364	34
15365	34
15366	34
15367	34
15368	34
15369	34
15370	34
15371	34
15372	34
15373	34
15374	34
15375	34
15376	34
15377	34
15378	34
15379	34
15380	34
15381	34
15382	34
15383	34
15384	34
15385	34
15386	34
15387	34
15388	34
15389	34
15390	34
15391	34
15392	34
15393	34
15394	34
15395	34
15396	34
15397	34
15398	34
15399	34
15400	34
15401	34
15402	34
15403	34
15404	34
15405	34
15406	34
15407	34
15408	34
15409	34
15410	34
15411	34
15412	34
15413	34
15414	34
15415	34
15416	34
15417	34
15418	34
15419	34
15420	34
15421	34
15422	34
15423	34
15424	34
15425	34
15426	34
15427	34
15428	34
15429	34
15430	34
15431	34
15432	34
15433	34
15434	34
15435	34
15436	34
15437	34
15438	34
15439	34
15440	34
15441	34
15442	34
15443	34
15444	34
15445	34
15446	34
15447	34
15448	34
15449	34
15450	34
15451	34
15452	34
15453	34
15454	34
15455	34
15456	34
15457	34
15458	34
15459	34
15460	34
15461	34
15462	34
15463	34
15464	34
15465	34
15466	34
15467	34
15468	34
15469	34
15470	34
15471	34
15472	34
15473	34
15474	34
15475	34
15476	34
15477	34
15478	34
15479	34
15480	34
15481	34
15482	34
15483	34
15484	34
15485	34
15486	34
15487	34
15488	34
15489	34
15490	34
15491	34
15492	34
15493	34
15494	34
15495	34
15496	34
15497	34
15498	34
15499	34
15500	34
15501	34
15502	34
15503	34
15504	34
15505	34
15506	34
15507	34
15508	34
15509	34
15510	34
15511	34
15512	34
15513	34
15514	34
15515	34
15516	34
15517	34
15518	34
15519	34
15520	34
15521	34
15522	34
15523	34
15524	34
15525	34
15526	34
15527	34
15528	34
15529	34
15530	34
15531	34
15532	34
15533	34
15534	34
15535	34
15536	34
15537	34
15538	34
15539	34
15540	34
15541	34
15542	34
15543	34
15544	34
15545	34
15546	34
15547	34
15548	34
15549	34
15550	34
15551	34
15552	34
15553	34
15554	34
15555	34
15556	34
15557	34
15558	34
15559	34
15560	34
15561	34
15562	34
15563	34
15564	34
15565	34
15566	34
15567	34
15568	34
15569	34
15570	34
15571	34
15572	34
15573	34
15574	34
15575	34
15576	34
15577	34
15578	34
15579	34
15580	34
15581	34
15582	34
15583	34
15584	34
15585	34
15586	34
15587	34
15588	34
15589	34
15590	34
15591	34
15592	34
15593	34
15594	34
15595	34
15596	34
15597	34
15598	34
15599	34
15600	34
15601	34
15602	34
15603	34
15604	34
15605	34
15606	34
15607	34
15608	34
15609	34
15610	34
15611	34
15612	34
15613	34
15614	34
15615	34
15616	34
15617	34
15618	34
15619	34
15620	34
15621	34
15622	34
15623	34
15624	34
15625	34
15626	34
15627	34
15628	34
15629	34
15630	34
15631	34
15632	34
15633	34
15634	34
15635	34
15636	34
15637	34
15638	34
15639	34
15640	34
15641	34
15642	34
15643	34
15644	34
15645	34
15646	34
15647	34
15648	34
15649	34
15650	34
15651	34
15652	34
15653	34
15654	34
15655	34
15656	34
15657	34
15658	34
15659	34
15660	34
15661	34
15662	34
15663	34
15664	34
15665	34
15666	34
15667	34
15668	34
15669	34
15670	34
15671	34
15672	34
15673	34
15674	34
15675	34
15676	34
15677	34
15678	34
15679	34
15680	34
15681	34
15682	34
15683	34
15684	34
15685	34
15686	34
15687	34
15688	34
15689	34
15690	34
15691	34
15692	34
15693	34
15694	34
15695	34
15696	34
15697	34
15698	34
15699	34
15700	34
15701	34
15702	34
15703	34
15704	34
15705	34
15706	34
15707	34
15708	34
15709	34
15710	34
15711	34
15712	34
15713	34
15714	34
15715	34
15716	34
15717	34
15718	34
15719	34
15720	34
15721	34
15722	34
15723	34
15724	34
15725	34
15726	34
15727	34
15728	34
15729	34
15730	34
15731	34
15732	34
15733	34
15734	34
15735	34
15736	34
15737	34
15738	34
15739	34
15740	34
15741	34
15742	34
15743	34
15744	34
15745	34
15746	34
15747	34
15748	34
15749	34
15750	34
15751	34
15752	34
15753	34
15754	34
15755	34
15756	34
15757	34
15758	34
15759	34
15760	34
15761	34
15762	34
15763	34
15764	34
15765	34
15766	34
15767	34
15768	34
15769	34
15770	34
15771	34
15772	34
15773	34
15774	34
15775	34
15776	34
15777	34
15778	34
15779	34
15780	34
15781	34
15782	34
15783	34
15784	34
15785	34
15786	34
15787	34
15788	34
15789	34
15790	34
15791	34
15792	34
15793	34
15794	34
15795	34
15796	34
15797	34
15798	34
15799	34
15800	34
15801	34
15802	34
15803	34
15804	34
15805	34
15806	34
15807	34
15808	34
15809	34
15810	34
15811	34
15812	34
15813	34
15814	34
15815	34
15816	34
15817	34
15818	34
15819	34
15820	34
15821	34
15822	34
15823	34
15824	34
15825	34
15826	34
15827	34
15828	34
15829	34
15830	34
15831	34
15832	34
15833	34
15834	34
15835	34
15836	34
15837	34
15838	34
15839	34
15840	34
15841	34
15842	34
15843	34
15844	34
15845	34
15846	34
15847	34
15848	34
15849	34
15850	34
15851	34
15852	34
15853	34
15854	34
15855	34
15856	34
15857	34
15858	34
15859	34
15860	34
15861	34
15862	34
15863	34
15864	34
15865	34
15866	34
15867	34
15868	34
15869	34
15870	34
15871	34
15872	34
15873	34
15874	34
15875	34
15876	34
15877	34
15878	34
15879	34
15880	34
15881	34
15882	34
15883	34
15884	34
15885	34
15886	34
15887	34
15888	34
15889	34
15890	34
15891	34
15892	34
15893	34
15894	34
15895	34
15896	34
15897	34
15898	34
15899	34
15900	34
15901	34
15902	34
15903	34
15904	34
15905	34
15906	34
15907	34
15908	34
15909	34
15910	34
15911	34
15912	34
15913	34
15914	34
15915	34
15916	34
15917	34
15918	34
15919	34
15920	34
15921	34
15922	34
15923	34
15924	34
15925	34
15926	34
15927	34
15928	34
15929	34
15930	34
15931	34
15932	34
15933	34
15934	34
15935	34
15936	34
15937	34
15938	34
15939	34
15940	34
15941	34
15942	34
15943	34
15944	34
15945	34
15946	34
15947	34
15948	34
15949	34
15950	34
15951	34
15952	34
15953	34
15954	34
15955	34
15956	34
15957	34
15958	34
15959	34
15960	34
15961	34
15962	34
15963	34
15964	34
15965	34
15966	34
15967	34
15968	34
15969	34
15970	34
15971	34
15972	34
15973	34
15974	34
15975	34
15976	34
15977	34
15978	34
15979	34
15980	34
15981	34
15982	34
15983	34
15984	34
15985	34
15986	34
15987	34
15988	34
15989	34
15990	34
15991	34
15992	34
15993	34
15994	34
15995	34
15996	34
15997	34
15998	34
15999	34
16000	34
16001	34
16002	34
16003	34
16004	34
16005	34
16006	34
16007	34
16008	34
16009	34
16010	34
16011	34
16012	34
16013	34
16014	34
16015	34
16016	34
16017	34
16018	34
16019	34
16020	34
16021	34
16022	34
16023	34
16024	34
16025	34
16026	34
16027	34
16028	34
16029	34
16030	34
16031	34
16032	34
16033	34
16034	34
16035	34
16036	34
16037	34
16038	34
16039	34
16040	34
16041	34
16042	34
16043	34
16044	34
16045	34
16046	34
16047	34
16048	34
16049	34
16050	34
16051	34
16052	34
16053	34
16054	34
16055	34
16056	34
16057	34
16058	34
16059	34
16060	34
16061	34
16062	34
16063	34
16064	34
16065	34
16066	34
16067	34
16068	34
16069	34
16070	34
16071	34
16072	34
16073	34
16074	34
16075	34
16076	34
16077	34
16078	34
16079	34
16080	34
16081	34
16082	34
16083	34
16084	34
16085	34
16086	34
16087	34
16088	34
16089	34
16090	34
16091	34
16092	34
16093	34
16094	34
16095	34
16096	34
16097	34
16098	34
16099	34
16100	34
16101	34
16102	34
16103	34
16104	34
16105	34
16106	34
16107	34
16108	34
16109	34
16110	34
16111	34
16112	34
16113	34
16114	34
16115	34
16116	34
16117	34
16118	34
16119	34
16120	34
16121	34
16122	34
16123	34
16124	34
16125	34
16126	34
16127	34
16128	34
16129	34
16130	34
16131	34
16132	34
16133	34
16134	34
16135	34
16136	34
16137	34
16138	34
16139	34
16140	34
16141	34
16142	34
16143	34
16144	34
16145	34
16146	34
16147	34
16148	34
16149	34
16150	34
16151	34
16152	34
16153	34
16154	34
16155	34
16156	34
16157	34
16158	34
16159	34
16160	34
16161	34
16162	34
16163	34
16164	34
16165	34
16166	34
16167	34
16168	34
16169	34
16170	34
16171	34
16172	34
16173	34
16174	34
16175	34
16176	34
16177	34
16178	34
16179	34
16180	34
16181	34
16182	34
16183	34
16184	34
16185	34
16186	34
16187	34
16188	34
16189	34
16190	34
16191	34
16192	34
16193	34
16194	34
16195	34
16196	34
16197	34
16198	34
16199	34
16200	34
16201	34
16202	34
16203	34
16204	34
16205	34
16206	34
16207	34
16208	34
16209	34
16210	34
16211	34
16212	34
16213	34
16214	34
16215	34
16216	34
16217	34
16218	34
16219	34
16220	34
16221	34
16222	34
16223	34
16224	34
16225	34
16226	34
16227	34
16228	34
16229	34
16230	34
16231	34
16232	34
16233	34
16234	34
16235	34
16236	34
16237	34
16238	34
16239	34
16240	34
16241	34
16242	34
16243	34
16244	34
16245	34
16246	34
16247	34
16248	34
16249	34
16250	34
16251	34
16252	34
16253	34
16254	34
16255	34
16256	34
16257	34
16258	34
16259	34
16260	34
16261	34
16262	34
16263	34
16264	34
16265	34
16266	34
16267	34
16268	34
16269	34
16270	34
16271	34
16272	34
16273	34
16274	34
16275	34
16276	34
16277	34
16278	34
16279	34
16280	34
16281	34
16282	34
16283	34
16284	34
16285	34
16286	34
16287	34
16288	34
16289	34
16290	34
16291	34
16292	34
16293	34
16294	34
16295	34
16296	34
16297	34
16298	34
16299	34
16300	34
16301	34
16302	34
16303	34
16304	34
16305	34
16306	34
16307	34
16308	34
16309	34
16310	34
16311	34
16312	34
16313	34
16314	34
16315	34
16316	34
16317	34
16318	34
16319	34
16320	34
16321	34
16322	34
16323	34
16324	34
16325	34
16326	34
16327	34
16328	34
16329	34
16330	34
16331	34
16332	34
16333	34
16334	34
16335	34
16336	34
16337	34
16338	34
16339	34
16340	34
16341	34
16342	34
16343	34
16344	34
16345	34
16346	34
16347	34
16348	34
16349	34
16350	34
16351	34
16352	34
16353	34
16354	34
16355	34
16356	34
16357	34
16358	34
16359	34
16360	34
16361	34
16362	34
16363	34
16364	34
16365	34
16366	34
16367	34
16368	34
16369	34
16370	34
16371	34
16372	34
16373	34
16374	34
16375	34
16376	34
16377	34
16378	34
16379	34
16380	34
16381	34
16382	34
16383	34
16384	34
16385	34
16386	34
16387	34
16388	34
16389	34
16390	34
16391	34
16392	34
16393	34
16394	34
16395	34
16396	34
16397	34
16398	34
16399	34
16400	34
16401	34
16402	34
16403	34
16404	34
16405	34
16406	34
16407	34
16408	34
16409	34
16410	34
16411	34
16412	34
16413	34
16414	34
16415	34
16416	34
16417	34
16418	34
16419	34
16420	34
16421	34
16422	34
16423	34
16424	34
16425	34
16426	34
16427	34
16428	34
16429	34
16430	34
16431	34
16432	34
16433	34
16434	34
16435	34
16436	34
16437	34
16438	34
16439	34
16440	34
16441	34
16442	34
16443	34
16444	34
16445	34
16446	34
16447	34
16448	34
16449	34
16450	34
16451	34
16452	34
16453	34
16454	34
16455	34
16456	34
16457	34
16458	34
16459	34
16460	34
16461	34
16462	34
16463	34
16464	34
16465	34
16466	34
16467	34
16468	34
16469	34
16470	34
16471	34
16472	34
16473	34
16474	34
16475	34
16476	34
16477	34
16478	34
16479	34
16480	34
16481	34
16482	34
16483	34
16484	34
16485	34
16486	34
16487	34
16488	34
16489	34
16490	34
16491	34
16492	34
16493	34
16494	34
16495	34
16496	34
16497	34
16498	34
16499	34
16500	34
16501	34
16502	34
16503	34
16504	34
16505	34
16506	34
16507	34
16508	34
16509	34
16510	34
16511	34
16512	34
16513	34
16514	34
16515	34
16516	34
16517	34
16518	34
16519	34
16520	34
16521	34
16522	34
16523	34
16524	34
16525	34
16526	34
16527	34
16528	34
16529	34
16530	34
16531	34
16532	34
16533	34
16534	34
16535	34
16536	34
16537	34
16538	34
16539	34
16540	34
16541	34
16542	34
16543	34
16544	34
16545	34
16546	34
16547	34
16548	34
16549	34
16550	34
16551	34
16552	34
16553	34
16554	34
16555	34
16556	34
16557	34
16558	34
16559	34
16560	34
16561	34
16562	34
16563	34
16564	34
16565	34
16566	34
16567	34
16568	34
16569	34
16570	34
16571	34
16572	34
16573	34
16574	34
16575	34
16576	34
16577	34
16578	34
16579	34
16580	34
16581	34
16582	34
16583	34
16584	34
16585	34
16586	34
16587	34
16588	34
16589	34
16590	34
16591	34
16592	34
16593	34
16594	34
16595	34
16596	34
16597	34
16598	34
16599	34
16600	34
16601	34
16602	34
16603	34
16604	34
16605	34
16606	34
16607	34
16608	34
16609	34
16610	34
16611	34
16612	34
16613	34
16614	34
16615	34
16616	34
16617	34
16618	34
16619	34
16620	34
16621	34
16622	34
16623	34
16624	34
16625	34
16626	34
16627	34
16628	34
16629	34
16630	34
16631	34
16632	34
16633	34
16634	34
16635	34
16636	34
16637	34
16638	34
16639	34
16640	34
16641	34
16642	34
16643	34
16644	34
16645	34
16646	34
16647	34
16648	34
16649	34
16650	34
16651	34
16652	34
16653	34
16654	34
16655	34
16656	34
16657	34
16658	34
16659	34
16660	34
16661	34
16662	34
16663	34
16664	34
16665	34
16666	34
16667	34
16668	34
16669	34
16670	34
16671	34
16672	34
16673	34
16674	34
16675	34
16676	34
16677	34
16678	34
16679	34
16680	34
16681	34
16682	34
16683	34
16684	34
16685	34
16686	34
16687	34
16688	34
16689	34
16690	34
16691	34
16692	34
16693	34
16694	34
16695	34
16696	34
16697	34
16698	34
16699	34
16700	34
16701	34
16702	34
16703	34
16704	34
16705	34
16706	34
16707	34
16708	34
16709	34
16710	34
16711	34
16712	34
16713	34
16714	34
16715	34
16716	34
16717	34
16718	34
16719	34
16720	34
16721	34
16722	34
16723	34
16724	34
16725	34
16726	34
16727	34
16728	34
16729	34
16730	34
16731	34
16732	34
16733	34
16734	34
16735	34
16736	34
16737	34
16738	34
16739	34
16740	34
16741	34
16742	34
16743	34
16744	34
16745	34
16746	34
16747	34
16748	34
16749	34
16750	34
16751	34
16752	34
16753	34
16754	34
16755	34
16756	34
16757	34
16758	34
16759	34
16760	34
16761	34
16762	34
16763	34
16764	34
16765	34
16766	34
16767	34
16768	34
16769	34
16770	34
16771	34
16772	34
16773	34
16774	34
16775	34
16776	34
16777	34
16778	34
16779	34
16780	34
16781	34
16782	34
16783	34
16784	34
16785	34
16786	34
16787	34
16788	34
16789	34
16790	34
16791	34
16792	34
16793	34
16794	34
16795	34
16796	34
16797	34
16798	34
16799	34
16800	34
16801	34
16802	34
16803	34
16804	34
16805	34
16806	34
16807	34
16808	34
16809	34
16810	34
16811	34
16812	34
16813	34
16814	34
16815	34
16816	34
16817	34
16818	34
16819	34
16820	34
16821	34
16822	34
16823	34
16824	34
16825	34
16826	34
16827	34
16828	34
16829	34
16830	34
16831	34
16832	34
16833	34
16834	34
16835	34
16836	34
16837	34
16838	34
16839	34
16840	34
16841	34
16842	34
16843	34
16844	34
16845	34
16846	34
16847	34
16848	34
16849	34
16850	34
16851	34
16852	34
16853	34
16854	34
16855	34
16856	34
16857	34
16858	34
16859	34
16860	34
16861	34
16862	34
16863	34
16864	34
16865	34
16866	34
16867	34
16868	34
16869	34
16870	34
16871	34
16872	34
16873	34
16874	34
16875	34
16876	34
16877	34
16878	34
16879	34
16880	34
16881	34
16882	34
16883	34
16884	34
16885	34
16886	34
16887	34
16888	34
16889	34
16890	34
16891	34
16892	34
16893	34
16894	34
16895	34
16896	34
16897	34
16898	34
16899	34
16900	34
16901	34
16902	34
16903	34
16904	34
16905	34
16906	34
16907	34
16908	34
16909	34
16910	34
16911	34
16912	34
16913	34
16914	34
16915	34
16916	34
16917	34
16918	34
16919	34
16920	34
16921	34
16922	34
16923	34
16924	34
16925	34
16926	34
16927	34
16928	34
16929	34
16930	34
16931	34
16932	34
16933	34
16934	34
16935	34
16936	34
16937	34
16938	34
16939	34
16940	34
16941	34
16942	34
16943	34
16944	34
16945	34
16946	34
16947	34
16948	34
16949	34
16950	34
16951	34
16952	34
16953	34
16954	34
16955	34
16956	34
16957	34
16958	34
16959	34
16960	34
16961	34
16962	34
16963	34
16964	34
16965	34
16966	34
16967	34
16968	34
16969	34
16970	34
16971	34
16972	34
16973	35
16974	35
16975	35
16976	35
16977	35
16978	35
16979	35
16980	35
16981	35
16982	35
16983	35
16984	35
16985	35
16986	35
16987	35
16988	35
16989	35
16990	35
16991	35
16992	35
16993	35
16994	35
16995	35
16996	35
16997	35
16998	35
16999	35
17000	35
17001	35
17002	35
17003	35
17004	35
17005	35
17006	35
17007	35
17008	35
17009	35
17010	35
17011	35
17012	35
17013	35
17014	35
17015	35
17016	35
17017	35
17018	35
17019	35
17020	35
17021	35
17022	35
17023	35
17024	35
17025	35
17026	35
17027	35
17028	35
17029	35
17030	35
17031	35
17032	35
17033	35
17034	35
17035	35
17036	35
17037	35
17038	35
17039	35
17040	35
17041	35
17042	35
17043	35
17044	35
17045	35
17046	35
17047	35
17048	35
17049	35
17050	35
17051	35
17052	35
17053	35
17054	35
17055	35
17056	35
17057	35
17058	35
17059	35
17060	35
17061	35
17062	35
17063	35
17064	35
17065	35
17066	35
17067	35
17068	35
17069	35
17070	35
17071	35
17072	35
17073	35
17074	35
17075	35
17076	35
17077	35
17078	35
17079	35
17080	35
17081	35
17082	35
17083	35
17084	35
17085	35
17086	35
17087	35
17088	35
17089	35
17090	35
17091	35
17092	35
17093	35
17094	35
17095	35
17096	35
17097	35
17098	35
17099	35
17100	35
17101	35
17102	35
17103	35
17104	35
17105	35
17106	35
17107	35
17108	35
17109	35
17110	35
17111	35
17112	35
17113	35
17114	35
17115	35
17116	35
17117	35
17118	35
17119	35
17120	35
17121	35
17122	35
17123	35
17124	35
17125	35
17126	35
17127	35
17128	35
17129	35
17130	35
17131	35
17132	35
17133	35
17134	35
17135	35
17136	35
17137	35
17138	35
17139	35
17140	35
17141	35
17142	35
17143	35
17144	35
17145	35
17146	35
17147	35
17148	35
17149	35
17150	35
17151	35
17152	35
17153	35
17154	35
17155	35
17156	35
17157	35
17158	35
17159	35
17160	35
17161	35
17162	35
17163	35
17164	35
17165	35
17166	35
17167	35
17168	35
17169	35
17170	35
17171	35
17172	35
17173	35
17174	35
17175	35
17176	35
17177	35
17178	35
17179	35
17180	35
17181	35
17182	35
17183	35
17184	35
17185	35
17186	35
17187	35
17188	35
17189	35
17190	35
17191	35
17192	35
17193	35
17194	35
17195	35
17196	35
17197	35
17198	35
17199	35
17200	35
17201	35
17202	35
17203	35
17204	35
17205	35
17206	35
17207	35
17208	35
17209	35
17210	35
17211	35
17212	35
17213	35
17214	35
17215	35
17216	35
17217	35
17218	35
17219	35
17220	35
17221	35
17222	35
17223	35
17224	35
17225	35
17226	35
17227	35
17228	35
17229	35
17230	35
17231	35
17232	35
17233	35
17234	35
17235	35
17236	35
17237	35
17238	35
17239	35
17240	35
17241	35
17242	35
17243	35
17244	35
17245	35
17246	35
17247	35
17248	35
17249	35
17250	35
17251	35
17252	35
17253	35
17254	35
17255	35
17256	35
17257	35
17258	35
17259	35
17260	35
17261	35
17262	35
17263	35
17264	35
17265	35
17266	35
17267	35
17268	35
17269	35
17270	35
17271	35
17272	35
17273	35
17274	35
17275	35
17276	35
17277	35
17278	35
17279	35
17280	35
17281	35
17282	35
17283	35
17284	35
17285	35
17286	35
17287	35
17288	35
17289	35
17290	35
17291	35
17292	35
17293	35
17294	35
17295	35
17296	35
17297	35
17298	35
17299	35
17300	35
17301	35
17302	35
17303	35
17304	35
17305	35
17306	35
17307	35
17308	35
17309	35
17310	35
17311	35
17312	35
17313	35
17314	35
17315	35
17316	35
17317	35
17318	35
17319	35
17320	35
17321	35
17322	35
17323	35
17324	35
17325	35
17326	35
17327	35
17328	35
17329	35
17330	35
17331	35
17332	35
17333	35
17334	35
17335	35
17336	35
17337	35
17338	35
17339	35
17340	35
17341	35
17342	35
17343	35
17344	35
17345	35
17346	35
17347	35
17348	35
17349	35
17350	35
17351	35
17352	35
17353	35
17354	35
17355	35
17356	35
17357	35
17358	35
17359	35
17360	35
17361	35
17362	35
17363	35
17364	35
17365	35
17366	35
17367	35
17368	35
17369	35
17370	35
17371	35
17372	35
17373	35
17374	35
17375	35
17376	35
17377	35
17378	35
17379	35
17380	35
17381	35
17382	35
17383	35
17384	35
17385	35
17386	35
17387	35
17388	35
17389	35
17390	35
17391	35
17392	35
17393	35
17394	35
17395	35
17396	35
17397	35
17398	35
17399	35
17400	35
17401	35
17402	35
17403	35
17404	35
17405	35
17406	35
17407	35
17408	35
17409	35
17410	35
17411	35
17412	35
17413	35
17414	35
17415	35
17416	35
17417	35
17418	35
17419	35
17420	35
17421	35
17422	35
17423	35
17424	35
17425	35
17426	35
17427	35
17428	35
17429	35
17430	35
17431	35
17432	35
17433	35
17434	35
17435	35
17436	35
17437	35
17438	35
17439	35
17440	35
17441	35
17442	35
17443	35
17444	35
17445	35
17446	35
17447	35
17448	35
17449	35
17450	35
17451	35
17452	35
17453	35
17454	35
17455	35
17456	35
17457	35
17458	35
17459	35
17460	35
17461	35
17462	35
17463	35
17464	35
17465	35
17466	35
17467	35
17468	35
17469	35
17470	35
17471	35
17472	35
17473	35
17474	35
17475	35
17476	35
17477	35
17478	35
17479	35
17480	35
17481	35
17482	35
17483	35
17484	35
17485	35
17486	35
17487	35
17488	35
17489	35
17490	35
17491	35
17492	35
17493	35
17494	35
17495	35
17496	35
17497	35
17498	35
17499	35
17500	35
17501	35
17502	35
17503	35
17504	35
17505	35
17506	35
17507	35
17508	35
17509	35
17510	35
17511	35
17512	35
17513	35
17514	35
17515	35
17516	35
17517	35
17518	35
17519	35
17520	35
17521	35
17522	35
17523	35
17524	35
17525	35
17526	35
17527	35
17528	35
17529	35
17530	35
17531	35
17532	35
17533	35
17534	35
17535	35
17536	35
17537	35
17538	35
17539	35
17540	35
17541	35
17542	35
17543	35
17544	35
17545	35
17546	35
17547	35
17548	35
17549	35
17550	35
17551	35
17552	35
17553	35
17554	35
17555	35
17556	35
17557	35
17558	35
17559	35
17560	35
17561	35
17562	35
17563	35
17564	35
17565	35
17566	35
17567	35
17568	35
17569	35
17570	35
17571	35
17572	35
17573	35
17574	35
17575	35
17576	35
17577	35
17578	35
17579	35
17580	35
17581	35
17582	35
17583	35
17584	35
17585	35
17586	35
17587	35
17588	35
17589	35
17590	35
17591	35
17592	35
17593	35
17594	35
17595	35
17596	35
17597	35
17598	35
17599	35
17600	35
17601	35
17602	35
17603	35
17604	35
17605	35
17606	35
17607	35
17608	35
17609	35
17610	35
17611	35
17612	35
17613	35
17614	35
17615	35
17616	35
17617	35
17618	35
17619	35
17620	35
17621	35
17622	35
17623	35
17624	35
17625	35
17626	35
17627	35
17628	35
17629	35
17630	35
17631	35
17632	35
17633	35
17634	35
17635	35
17636	35
17637	35
17638	35
17639	35
17640	35
17641	35
17642	35
17643	35
17644	35
17645	35
17646	35
17647	35
17648	35
17649	35
17650	35
17651	35
17652	35
17653	35
17654	35
17655	35
17656	35
17657	35
17658	35
17659	35
17660	35
17661	35
17662	35
17663	35
17664	35
17665	35
17666	35
17667	35
17668	35
17669	35
17670	35
17671	35
17672	35
17673	35
17674	35
17675	35
17676	35
17677	35
17678	35
17679	35
17680	35
17681	35
17682	35
17683	35
17684	35
17685	35
17686	35
17687	35
17688	35
17689	35
17690	35
17691	35
17692	35
17693	35
17694	35
17695	35
17696	35
17697	35
17698	35
17699	35
17700	35
17701	35
17702	35
17703	35
17704	35
17705	35
17706	35
17707	35
17708	35
17709	35
17710	35
17711	35
17712	35
17713	35
17714	35
17715	35
17716	35
17717	35
17718	35
17719	35
17720	35
17721	35
17722	35
17723	35
17724	35
17725	35
17726	35
17727	35
17728	35
17729	35
17730	35
17731	35
17732	35
17733	35
17734	35
17735	35
17736	35
17737	35
17738	35
17739	35
17740	35
17741	35
17742	35
17743	35
17744	35
17745	35
17746	35
17747	35
17748	35
17749	35
17750	35
17751	35
17752	35
17753	35
17754	35
17755	35
17756	35
17757	35
17758	35
17759	35
17760	35
17761	35
17762	35
17763	35
17764	35
17765	35
17766	35
17767	35
17768	35
17769	35
17770	35
17771	35
17772	35
17773	35
17774	35
17775	35
17776	35
17777	35
17778	35
17779	35
17780	35
17781	35
17782	35
17783	35
17784	35
17785	35
17786	35
17787	35
17788	35
17789	35
17790	35
17791	35
17792	35
17793	35
17794	35
17795	35
17796	35
17797	35
17798	35
17799	35
17800	35
17801	35
17802	35
17803	35
17804	35
17805	35
17806	35
17807	35
17808	35
17809	35
17810	35
17811	35
17812	35
17813	35
17814	35
17815	35
17816	35
17817	35
17818	35
17819	35
17820	35
17821	35
17822	35
17823	35
17824	35
17825	35
17826	35
17827	35
17828	35
17829	35
17830	35
17831	35
17832	35
17833	35
17834	35
17835	35
17836	35
17837	35
17838	35
17839	35
17840	35
17841	35
17842	35
17843	35
17844	35
17845	35
17846	35
17847	35
17848	35
17849	35
17850	35
17851	35
17852	35
17853	35
17854	35
17855	35
17856	35
17857	35
17858	35
17859	35
17860	35
17861	35
17862	35
17863	35
17864	35
17865	35
17866	35
17867	35
17868	35
17869	35
17870	35
17871	35
17872	35
17873	35
17874	35
17875	35
17876	35
17877	35
17878	35
17879	35
17880	35
17881	35
17882	35
17883	35
17884	35
17885	35
17886	35
17887	35
17888	35
17889	35
17890	35
17891	35
17892	35
17893	35
17894	35
17895	35
17896	35
17897	35
17898	35
17899	35
17900	35
17901	35
17902	35
17903	35
17904	35
17905	35
17906	35
17907	35
17908	35
17909	35
17910	35
17911	35
17912	35
17913	35
17914	35
17915	35
17916	35
17917	35
17918	35
17919	35
17920	35
17921	35
17922	35
17923	35
17924	35
17925	35
17926	35
17927	35
17928	35
17929	35
17930	35
17931	35
17932	35
17933	35
17934	35
17935	35
17936	35
17937	35
17938	35
17939	35
17940	35
17941	35
17942	35
17943	35
17944	35
17945	35
17946	35
17947	35
17948	35
17949	35
17950	35
17951	35
17952	35
17953	35
17954	35
17955	35
17956	35
17957	35
17958	35
17959	35
17960	35
17961	35
17962	35
17963	35
17964	35
17965	35
17966	35
17967	35
17968	35
17969	35
17970	35
17971	35
17972	35
17973	35
17974	35
17975	35
17976	35
17977	35
17978	35
17979	35
17980	35
17981	35
17982	35
17983	35
17984	35
17985	35
17986	35
17987	35
17988	35
17989	35
17990	35
17991	35
17992	35
17993	35
17994	35
17995	35
17996	35
17997	35
17998	35
17999	35
18000	35

==> data/with_restart/COMB/yals-prob.tsv <==
1	0
2	1
3	2
4	2
5	3
6	3
7	3
8	3
9	3
10	3
11	3
12	3
13	3
14	3
15	3
16	3
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	3
31	3
32	3
33	3
34	3
35	3
36	3
37	3
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	4
59	4
60	4
61	4
62	4
63	4
64	4
65	4
66	4
67	4
68	4
69	4
70	4
71	4
72	4
73	4
74	4
75	4
76	4
77	4
78	4
79	4
80	4
81	4
82	4
83	4
84	4
85	4
86	4
87	4
88	4
89	4
90	4
91	4
92	4
93	4
94	4
95	4
96	4
97	4
98	4
99	4
100	4
101	4
102	4
103	4
104	4
105	4
106	4
107	4
108	4
109	4
110	4
111	4
112	4
113	4
114	4
115	4
116	4
117	4
118	4
119	4
120	4
121	4
122	4
123	4
124	4
125	4
126	4
127	4
128	4
129	4
130	4
131	4
132	4
133	4
134	4
135	4
136	4
137	4
138	4
139	4
140	4
141	4
142	4
143	4
144	4
145	4
146	4
147	4
148	4
149	4
150	4
151	4
152	4
153	4
154	4
155	4
156	4
157	4
158	4
159	4
160	4
161	4
162	4
163	4
164	4
165	4
166	4
167	4
168	4
169	4
170	4
171	4
172	4
173	4
174	4
175	5
176	5
177	5
178	5
179	5
180	5
181	5
182	5
183	5
184	5
185	5
186	5
187	5
188	5
189	5
190	5
191	5
192	5
193	5
194	5
195	5
196	5
197	5
198	5
199	5
200	5
201	5
202	5
203	5
204	5
205	5
206	5
207	5
208	5
209	5
210	5
211	5
212	5
213	5
214	5
215	5
216	5
217	5
218	5
219	5
220	5
221	5
222	5
223	5
224	5
225	5
226	5
227	5
228	5
229	5
230	5
231	5
232	5
233	5
234	5
235	5
236	5
237	5
238	5
239	5
240	5
241	5
242	5
243	5
244	5
245	5
246	5
247	5
248	5
249	5
250	5
251	5
252	5
253	5
254	5
255	5
256	5
257	5
258	5
259	5
260	5
261	5
262	5
263	5
264	5
265	5
266	5
267	5
268	5
269	5
270	5
271	5
272	5
273	5
274	5
275	5
276	5
277	5
278	5
279	5
280	5
281	5
282	5
283	5
284	5
285	5
286	5
287	5
288	5
289	5
290	5
291	5
292	5
293	5
294	5
295	5
296	5
297	5
298	6
299	6
300	7
301	7
302	7
303	7
304	7
305	7
306	7
307	7
308	7
309	7
310	7
311	8
312	8
313	8
314	8
315	8
316	8
317	8
318	8
319	8
320	8
321	8
322	8
323	8
324	8
325	8
326	8
327	8
328	8
329	8
330	8
331	8
332	8
333	8
334	8
335	8
336	8
337	8
338	8
339	8
340	8
341	8
342	8
343	8
344	8
345	8
346	8
347	8
348	8
349	8
350	8
351	8
352	8
353	8
354	8
355	8
356	8
357	8
358	8
359	8
360	8
361	8
362	8
363	8
364	8
365	8
366	9
367	9
368	9
369	9
370	9
371	9
372	9
373	9
374	9
375	9
376	9
377	9
378	9
379	9
380	9
381	9
382	9
383	9
384	9
385	9
386	9
387	9
388	9
389	9
390	9
391	9
392	9
393	9
394	9
395	9
396	9
397	9
398	9
399	9
400	9
401	9
402	9
403	9
404	9
405	9
406	9
407	9
408	9
409	9
410	9
411	9
412	9
413	9
414	9
415	9
416	9
417	9
418	9
419	9
420	9
421	10
422	10
423	10
424	10
425	11
426	11
427	11
428	11
429	11
430	11
431	11
432	11
433	11
434	11
435	11
436	11
437	11
438	11
439	11
440	11
441	11
442	11
443	11
444	11
445	11
446	11
447	11
448	11
449	11
450	11
451	11
452	11
453	11
454	11
455	11
456	11
457	11
458	11
459	11
460	11
461	11
462	11
463	11
464	11
465	11
466	11
467	11
468	11
469	11
470	11
471	11
472	11
473	11
474	11
475	11
476	11
477	11
478	11
479	11
480	11
481	11
482	11
483	11
484	11
485	11
486	11
487	11
488	11
489	11
490	11
491	11
492	11
493	11
494	11
495	11
496	11
497	11
498	11
499	11
500	11
501	11
502	11
503	11
504	11
505	11
506	11
507	11
508	11
509	11
510	11
511	11
512	11
513	12
514	12
515	12
516	12
517	12
518	12
519	12
520	12
521	12
522	12
523	13
524	13
525	13
526	13
527	13
528	13
529	13
530	13
531	13
532	13
533	13
534	13
535	13
536	13
537	13
538	13
539	13
540	13
541	13
542	13
543	13
544	13
545	13
546	13
547	13
548	13
549	13
550	13
551	13
552	13
553	13
554	13
555	13
556	13
557	13
558	13
559	13
560	13
561	13
562	13
563	13
564	13
565	13
566	13
567	13
568	13
569	13
570	13
571	13
572	13
573	13
574	13
575	13
576	13
577	13
578	13
579	13
580	13
581	13
582	13
583	13
584	13
585	14
586	14
587	14
588	14
589	14
590	14
591	14
592	14
593	14
594	14
595	14
596	14
597	14
598	14
599	14
600	14
601	14
602	14
603	14
604	14
605	14
606	14
607	14
608	14
609	14
610	14
611	14
612	14
613	14
614	14
615	14
616	14
617	14
618	14
619	14
620	14
621	14
622	14
623	14
624	14
625	14
626	14
627	14
628	14
629	14
630	15
631	15
632	15
633	15
634	15
635	15
636	15
637	15
638	15
639	15
640	15
641	15
642	15
643	15
644	15
645	15
646	15
647	15
648	15
649	15
650	15
651	15
652	15
653	15
654	15
655	15
656	15
657	15
658	15
659	15
660	15
661	15
662	16
663	16
664	16
665	16
666	16
667	16
668	16
669	16
670	16
671	16
672	16
673	16
674	16
675	16
676	16
677	16
678	16
679	16
680	16
681	16
682	16
683	16
684	16
685	16
686	16
687	16
688	16
689	16
690	16
691	16
692	16
693	16
694	16
695	16
696	16
697	16
698	16
699	16
700	16
701	16
702	16
703	17
704	17
705	17
706	17
707	17
708	17
709	17
710	17
711	17
712	17
713	17
714	17
715	17
716	17
717	17
718	17
719	17
720	17
721	17
722	17
723	17
724	17
725	17
726	17
727	17
728	17
729	17
730	17
731	17
732	17
733	17
734	17
735	17
736	17
737	17
738	17
739	17
740	17
741	17
742	17
743	17
744	17
745	17
746	17
747	17
748	17
749	17
750	17
751	17
752	17
753	17
754	17
755	17
756	17
757	17
758	17
759	17
760	17
761	17
762	17
763	17
764	17
765	17
766	17
767	17
768	17
769	18
770	18
771	18
772	18
773	18
774	18
775	18
776	18
777	18
778	18
779	18
780	18
781	18
782	18
783	18
784	18
785	18
786	18
787	18
788	18
789	18
790	18
791	18
792	18
793	18
794	18
795	18
796	18
797	18
798	18
799	18
800	18
801	18
802	18
803	18
804	18
805	18
806	18
807	18
808	18
809	18
810	18
811	18
812	18
813	18
814	18
815	18
816	18
817	18
818	18
819	18
820	18
821	18
822	18
823	18
824	18
825	18
826	18
827	18
828	18
829	18
830	18
831	18
832	18
833	18
834	18
835	18
836	18
837	18
838	18
839	18
840	18
841	18
842	18
843	18
844	18
845	18
846	18
847	18
848	18
849	18
850	18
851	18
852	18
853	18
854	18
855	18
856	18
857	18
858	18
859	18
860	18
861	18
862	18
863	18
864	18
865	18
866	18
867	18
868	18
869	18
870	18
871	18
872	18
873	18
874	18
875	18
876	18
877	18
878	18
879	18
880	18
881	18
882	18
883	18
884	18
885	18
886	18
887	18
888	18
889	18
890	18
891	18
892	18
893	18
894	18
895	18
896	18
897	18
898	18
899	18
900	18
901	18
902	18
903	18
904	18
905	18
906	18
907	18
908	18
909	18
910	18
911	18
912	18
913	18
914	18
915	18
916	18
917	18
918	18
919	18
920	18
921	18
922	18
923	18
924	18
925	18
926	18
927	18
928	18
929	18
930	18
931	18
932	18
933	18
934	18
935	18
936	18
937	18
938	18
939	18
940	18
941	18
942	18
943	18
944	18
945	18
946	18
947	18
948	18
949	18
950	18
951	18
952	18
953	18
954	18
955	18
956	18
957	18
958	18
959	18
960	18
961	18
962	18
963	18
964	18
965	18
966	18
967	18
968	18
969	18
970	18
971	18
972	18
973	18
974	18
975	18
976	18
977	18
978	18
979	18
980	18
981	18
982	18
983	18
984	18
985	18
986	18
987	18
988	18
989	18
990	18
991	18
992	18
993	18
994	18
995	18
996	18
997	18
998	18
999	18
1000	18
1001	18
1002	18
1003	18
1004	18
1005	18
1006	18
1007	18
1008	18
1009	18
1010	18
1011	18
1012	18
1013	18
1014	18
1015	18
1016	18
1017	18
1018	18
1019	18
1020	18
1021	18
1022	18
1023	18
1024	18
1025	18
1026	18
1027	18
1028	18
1029	18
1030	18
1031	18
1032	18
1033	18
1034	18
1035	18
1036	18
1037	18
1038	18
1039	18
1040	18
1041	18
1042	18
1043	18
1044	18
1045	18
1046	18
1047	18
1048	18
1049	18
1050	18
1051	18
1052	18
1053	18
1054	18
1055	18
1056	18
1057	18
1058	18
1059	18
1060	18
1061	18
1062	18
1063	18
1064	18
1065	18
1066	18
1067	18
1068	18
1069	18
1070	18
1071	18
1072	18
1073	18
1074	18
1075	18
1076	18
1077	18
1078	18
1079	18
1080	18
1081	18
1082	18
1083	18
1084	18
1085	18
1086	18
1087	18
1088	18
1089	18
1090	18
1091	18
1092	18
1093	18
1094	18
1095	18
1096	18
1097	18
1098	18
1099	18
1100	18
1101	18
1102	18
1103	18
1104	18
1105	18
1106	18
1107	18
1108	18
1109	18
1110	18
1111	18
1112	18
1113	18
1114	19
1115	19
1116	19
1117	19
1118	19
1119	19
1120	19
1121	19
1122	19
1123	19
1124	19
1125	19
1126	19
1127	19
1128	19
1129	19
1130	19
1131	19
1132	19
1133	19
1134	19
1135	19
1136	19
1137	19
1138	19
1139	19
1140	19
1141	19
1142	19
1143	19
1144	19
1145	19
1146	19
1147	19
1148	19
1149	19
1150	19
1151	19
1152	19
1153	19
1154	19
1155	19
1156	19
1157	19
1158	19
1159	19
1160	19
1161	19
1162	19
1163	19
1164	19
1165	19
1166	19
1167	19
1168	19
1169	19
1170	19
1171	19
1172	19
1173	19
1174	19
1175	19
1176	19
1177	19
1178	19
1179	19
1180	19
1181	19
1182	19
1183	19
1184	19
1185	19
1186	19
1187	19
1188	19
1189	19
1190	19
1191	19
1192	19
1193	19
1194	19
1195	19
1196	19
1197	19
1198	19
1199	19
1200	19
1201	19
1202	19
1203	19
1204	19
1205	19
1206	19
1207	19
1208	19
1209	19
1210	19
1211	19
1212	19
1213	19
1214	19
1215	19
1216	19
1217	19
1218	19
1219	19
1220	19
1221	19
1222	19
1223	19
1224	19
1225	19
1226	19
1227	19
1228	19
1229	19
1230	19
1231	19
1232	19
1233	19
1234	19
1235	19
1236	19
1237	19
1238	19
1239	19
1240	19
1241	19
1242	19
1243	19
1244	19
1245	19
1246	19
1247	19
1248	19
1249	19
1250	19
1251	19
1252	19
1253	19
1254	19
1255	19
1256	19
1257	19
1258	19
1259	19
1260	19
1261	19
1262	19
1263	19
1264	19
1265	19
1266	19
1267	19
1268	19
1269	19
1270	19
1271	19
1272	19
1273	19
1274	19
1275	19
1276	19
1277	19
1278	19
1279	19
1280	19
1281	19
1282	19
1283	19
1284	19
1285	19
1286	19
1287	19
1288	19
1289	19
1290	19
1291	19
1292	19
1293	19
1294	19
1295	19
1296	19
1297	19
1298	19
1299	19
1300	19
1301	19
1302	19
1303	19
1304	19
1305	19
1306	19
1307	19
1308	19
1309	19
1310	19
1311	19
1312	19
1313	19
1314	19
1315	19
1316	19
1317	19
1318	19
1319	19
1320	19
1321	19
1322	19
1323	19
1324	19
1325	19
1326	19
1327	19
1328	19
1329	19
1330	20
1331	20
1332	20
1333	20
1334	20
1335	20
1336	20
1337	20
1338	20
1339	20
1340	20
1341	20
1342	20
1343	20
1344	20
1345	20
1346	20
1347	20
1348	20
1349	20
1350	20
1351	20
1352	20
1353	20
1354	20
1355	20
1356	20
1357	20
1358	20
1359	20
1360	20
1361	20
1362	20
1363	20
1364	20
1365	20
1366	20
1367	20
1368	20
1369	20
1370	20
1371	20
1372	20
1373	20
1374	20
1375	20
1376	20
1377	20
1378	20
1379	20
1380	20
1381	20
1382	20
1383	20
1384	20
1385	20
1386	20
1387	20
1388	20
1389	20
1390	20
1391	20
1392	20
1393	20
1394	20
1395	20
1396	20
1397	20
1398	20
1399	20
1400	20
1401	20
1402	20
1403	20
1404	20
1405	20
1406	20
1407	20
1408	20
1409	20
1410	20
1411	20
1412	20
1413	20
1414	20
1415	20
1416	20
1417	20
1418	20
1419	20
1420	20
1421	20
1422	20
1423	20
1424	20
1425	20
1426	20
1427	20
1428	20
1429	20
1430	20
1431	20
1432	20
1433	20
1434	20
1435	20
1436	20
1437	20
1438	20
1439	20
1440	20
1441	20
1442	20
1443	20
1444	20
1445	20
1446	20
1447	20
1448	20
1449	20
1450	20
1451	20
1452	20
1453	20
1454	20
1455	20
1456	20
1457	20
1458	20
1459	20
1460	20
1461	20
1462	20
1463	20
1464	20
1465	20
1466	20
1467	20
1468	20
1469	20
1470	20
1471	20
1472	20
1473	20
1474	20
1475	20
1476	20
1477	20
1478	20
1479	20
1480	20
1481	20
1482	20
1483	20
1484	20
1485	20
1486	20
1487	20
1488	20
1489	20
1490	20
1491	20
1492	20
1493	20
1494	20
1495	20
1496	20
1497	20
1498	20
1499	20
1500	20
1501	20
1502	20
1503	20
1504	20
1505	20
1506	20
1507	20
1508	20
1509	20
1510	20
1511	20
1512	20
1513	20
1514	20
1515	20
1516	20
1517	20
1518	20
1519	20
1520	20
1521	20
1522	20
1523	20
1524	20
1525	20
1526	20
1527	20
1528	20
1529	20
1530	20
1531	20
1532	20
1533	20
1534	20
1535	20
1536	20
1537	20
1538	20
1539	20
1540	20
1541	20
1542	20
1543	20
1544	20
1545	20
1546	20
1547	20
1548	20
1549	20
1550	20
1551	20
1552	20
1553	20
1554	20
1555	20
1556	20
1557	20
1558	20
1559	20
1560	20
1561	20
1562	20
1563	20
1564	20
1565	20
1566	20
1567	20
1568	20
1569	20
1570	20
1571	20
1572	20
1573	20
1574	20
1575	20
1576	20
1577	20
1578	20
1579	20
1580	20
1581	20
1582	20
1583	20
1584	20
1585	20
1586	20
1587	20
1588	20
1589	20
1590	20
1591	20
1592	20
1593	20
1594	20
1595	20
1596	20
1597	20
1598	20
1599	20
1600	20
1601	20
1602	20
1603	20
1604	20
1605	20
1606	20
1607	20
1608	20
1609	20
1610	20
1611	20
1612	20
1613	20
1614	20
1615	20
1616	20
1617	20
1618	20
1619	20
1620	20
1621	20
1622	20
1623	20
1624	20
1625	20
1626	20
1627	20
1628	20
1629	20
1630	20
1631	20
1632	20
1633	20
1634	20
1635	20
1636	20
1637	20
1638	20
1639	20
1640	20
1641	20
1642	20
1643	20
1644	20
1645	20
1646	20
1647	20
1648	20
1649	20
1650	20
1651	20
1652	20
1653	20
1654	20
1655	20
1656	20
1657	20
1658	20
1659	20
1660	20
1661	20
1662	20
1663	20
1664	20
1665	20
1666	20
1667	20
1668	20
1669	20
1670	20
1671	20
1672	20
1673	20
1674	20
1675	20
1676	20
1677	20
1678	20
1679	20
1680	20
1681	20
1682	20
1683	20
1684	20
1685	20
1686	20
1687	20
1688	20
1689	20
1690	20
1691	20
1692	20
1693	20
1694	20
1695	20
1696	20
1697	20
1698	20
1699	20
1700	20
1701	20
1702	20
1703	20
1704	20
1705	20
1706	20
1707	20
1708	20
1709	20
1710	20
1711	20
1712	20
1713	20
1714	20
1715	20
1716	20
1717	20
1718	20
1719	20
1720	20
1721	20
1722	20
1723	20
1724	20
1725	20
1726	20
1727	20
1728	20
1729	20
1730	20
1731	20
1732	20
1733	20
1734	20
1735	20
1736	20
1737	20
1738	20
1739	20
1740	20
1741	20
1742	20
1743	20
1744	20
1745	20
1746	20
1747	20
1748	20
1749	20
1750	20
1751	20
1752	20
1753	20
1754	20
1755	20
1756	20
1757	20
1758	20
1759	20
1760	20
1761	20
1762	20
1763	20
1764	20
1765	20
1766	20
1767	20
1768	20
1769	20
1770	20
1771	20
1772	20
1773	20
1774	20
1775	20
1776	20
1777	20
1778	20
1779	20
1780	20
1781	20
1782	20
1783	20
1784	20
1785	20
1786	20
1787	20
1788	20
1789	20
1790	20
1791	20
1792	20
1793	20
1794	20
1795	20
1796	20
1797	20
1798	20
1799	20
1800	20
1801	20
1802	20
1803	20
1804	20
1805	20
1806	20
1807	20
1808	20
1809	20
1810	20
1811	20
1812	20
1813	20
1814	20
1815	20
1816	20
1817	20
1818	20
1819	20
1820	20
1821	20
1822	20
1823	20
1824	20
1825	20
1826	20
1827	20
1828	20
1829	20
1830	20
1831	20
1832	20
1833	20
1834	20
1835	20
1836	20
1837	20
1838	20
1839	20
1840	20
1841	20
1842	20
1843	20
1844	20
1845	20
1846	20
1847	20
1848	20
1849	20
1850	20
1851	20
1852	20
1853	20
1854	20
1855	20
1856	20
1857	20
1858	20
1859	20
1860	20
1861	20
1862	20
1863	20
1864	20
1865	20
1866	20
1867	20
1868	20
1869	20
1870	20
1871	20
1872	20
1873	20
1874	20
1875	20
1876	20
1877	20
1878	20
1879	20
1880	20
1881	20
1882	20
1883	20
1884	20
1885	20
1886	20
1887	20
1888	20
1889	20
1890	20
1891	20
1892	20
1893	20
1894	20
1895	20
1896	20
1897	20
1898	20
1899	20
1900	20
1901	20
1902	20
1903	20
1904	20
1905	20
1906	20
1907	20
1908	20
1909	20
1910	20
1911	20
1912	20
1913	20
1914	20
1915	20
1916	20
1917	20
1918	20
1919	20
1920	20
1921	20
1922	20
1923	20
1924	20
1925	20
1926	20
1927	20
1928	20
1929	20
1930	21
1931	21
1932	21
1933	21
1934	21
1935	21
1936	21
1937	21
1938	21
1939	21
1940	21
1941	21
1942	21
1943	21
1944	21
1945	21
1946	21
1947	21
1948	21
1949	21
1950	21
1951	21
1952	21
1953	21
1954	21
1955	21
1956	21
1957	21
1958	21
1959	21
1960	21
1961	21
1962	21
1963	21
1964	21
1965	21
1966	21
1967	21
1968	21
1969	21
1970	21
1971	21
1972	21
1973	21
1974	21
1975	21
1976	21
1977	21
1978	21
1979	21
1980	21
1981	21
1982	21
1983	21
1984	21
1985	21
1986	21
1987	21
1988	21
1989	21
1990	21
1991	21
1992	21
1993	21
1994	21
1995	21
1996	21
1997	21
1998	21
1999	21
2000	21
2001	21
2002	21
2003	21
2004	21
2005	21
2006	21
2007	21
2008	21
2009	21
2010	21
2011	21
2012	21
2013	21
2014	21
2015	21
2016	21
2017	21
2018	21
2019	21
2020	21
2021	21
2022	21
2023	21
2024	21
2025	21
2026	21
2027	21
2028	21
2029	21
2030	21
2031	21
2032	21
2033	21
2034	21
2035	21
2036	21
2037	21
2038	21
2039	21
2040	21
2041	21
2042	21
2043	21
2044	21
2045	21
2046	21
2047	21
2048	21
2049	21
2050	21
2051	21
2052	21
2053	21
2054	21
2055	22
2056	22
2057	22
2058	22
2059	22
2060	22
2061	22
2062	22
2063	22
2064	22
2065	22
2066	22
2067	22
2068	22
2069	22
2070	22
2071	22
2072	22
2073	22
2074	22
2075	22
2076	22
2077	22
2078	22
2079	22
2080	22
2081	22
2082	22
2083	22
2084	22
2085	22
2086	22
2087	22
2088	22
2089	22
2090	22
2091	22
2092	22
2093	22
2094	22
2095	22
2096	22
2097	22
2098	22
2099	22
2100	22
2101	22
2102	22
2103	22
2104	22
2105	22
2106	22
2107	22
2108	22
2109	22
2110	22
2111	22
2112	22
2113	22
2114	22
2115	22
2116	22
2117	22
2118	22
2119	22
2120	22
2121	22
2122	22
2123	22
2124	22
2125	22
2126	22
2127	22
2128	22
2129	22
2130	22
2131	22
2132	22
2133	22
2134	22
2135	22
2136	22
2137	22
2138	22
2139	22
2140	22
2141	22
2142	22
2143	22
2144	22
2145	22
2146	22
2147	22
2148	22
2149	22
2150	22
2151	22
2152	22
2153	22
2154	22
2155	22
2156	22
2157	22
2158	22
2159	22
2160	22
2161	22
2162	22
2163	22
2164	22
2165	22
2166	22
2167	22
2168	22
2169	22
2170	22
2171	22
2172	22
2173	22
2174	22
2175	22
2176	22
2177	22
2178	22
2179	22
2180	22
2181	22
2182	22
2183	22
2184	22
2185	22
2186	22
2187	22
2188	22
2189	22
2190	22
2191	22
2192	22
2193	22
2194	22
2195	22
2196	22
2197	22
2198	22
2199	22
2200	22
2201	22
2202	22
2203	22
2204	22
2205	22
2206	22
2207	22
2208	22
2209	22
2210	22
2211	22
2212	22
2213	22
2214	22
2215	22
2216	22
2217	22
2218	22
2219	22
2220	22
2221	22
2222	22
2223	22
2224	22
2225	22
2226	22
2227	22
2228	22
2229	22
2230	22
2231	22
2232	22
2233	22
2234	22
2235	22
2236	22
2237	22
2238	22
2239	22
2240	22
2241	22
2242	22
2243	22
2244	22
2245	22
2246	22
2247	22
2248	22
2249	22
2250	22
2251	22
2252	22
2253	22
2254	22
2255	22
2256	22
2257	22
2258	22
2259	22
2260	22
2261	22
2262	22
2263	22
2264	22
2265	22
2266	22
2267	22
2268	22
2269	22
2270	22
2271	22
2272	22
2273	22
2274	22
2275	22
2276	22
2277	22
2278	22
2279	22
2280	22
2281	22
2282	22
2283	22
2284	22
2285	22
2286	22
2287	22
2288	22
2289	22
2290	22
2291	22
2292	22
2293	22
2294	22
2295	22
2296	22
2297	22
2298	22
2299	22
2300	22
2301	22
2302	22
2303	22
2304	22
2305	22
2306	22
2307	22
2308	22
2309	22
2310	22
2311	22
2312	22
2313	22
2314	22
2315	22
2316	22
2317	22
2318	22
2319	22
2320	22
2321	22
2322	23
2323	23
2324	23
2325	23
2326	23
2327	23
2328	23
2329	23
2330	23
2331	23
2332	23
2333	23
2334	23
2335	23
2336	23
2337	23
2338	23
2339	23
2340	23
2341	23
2342	23
2343	23
2344	23
2345	23
2346	23
2347	23
2348	23
2349	23
2350	23
2351	23
2352	23
2353	23
2354	23
2355	23
2356	23
2357	23
2358	23
2359	23
2360	23
2361	23
2362	23
2363	23
2364	23
2365	23
2366	23
2367	23
2368	23
2369	23
2370	23
2371	23
2372	23
2373	23
2374	23
2375	23
2376	23
2377	23
2378	23
2379	23
2380	23
2381	23
2382	23
2383	23
2384	23
2385	23
2386	23
2387	23
2388	23
2389	23
2390	23
2391	23
2392	23
2393	23
2394	23
2395	23
2396	23
2397	23
2398	23
2399	23
2400	23
2401	23
2402	23
2403	23
2404	23
2405	23
2406	23
2407	23
2408	23
2409	23
2410	23
2411	23
2412	23
2413	23
2414	23
2415	23
2416	23
2417	23
2418	23
2419	23
2420	23
2421	23
2422	23
2423	23
2424	23
2425	23
2426	23
2427	23
2428	23
2429	23
2430	23
2431	23
2432	23
2433	23
2434	23
2435	23
2436	23
2437	23
2438	23
2439	23
2440	23
2441	23
2442	23
2443	23
2444	23
2445	23
2446	23
2447	23
2448	23
2449	23
2450	23
2451	23
2452	23
2453	23
2454	23
2455	23
2456	23
2457	23
2458	23
2459	23
2460	23
2461	23
2462	23
2463	23
2464	23
2465	23
2466	23
2467	23
2468	23
2469	23
2470	23
2471	23
2472	23
2473	23
2474	23
2475	23
2476	23
2477	23
2478	23
2479	23
2480	23
2481	23
2482	23
2483	23
2484	23
2485	23
2486	23
2487	23
2488	23
2489	23
2490	23
2491	23
2492	23
2493	23
2494	23
2495	23
2496	23
2497	23
2498	23
2499	23
2500	23
2501	23
2502	23
2503	23
2504	23
2505	23
2506	23
2507	23
2508	23
2509	23
2510	23
2511	23
2512	23
2513	23
2514	23
2515	23
2516	23
2517	23
2518	23
2519	23
2520	23
2521	23
2522	23
2523	23
2524	23
2525	23
2526	23
2527	23
2528	23
2529	23
2530	23
2531	23
2532	23
2533	23
2534	23
2535	23
2536	23
2537	23
2538	23
2539	23
2540	23
2541	23
2542	23
2543	23
2544	23
2545	23
2546	23
2547	23
2548	23
2549	23
2550	23
2551	23
2552	23
2553	23
2554	23
2555	23
2556	23
2557	23
2558	23
2559	23
2560	23
2561	23
2562	23
2563	23
2564	23
2565	23
2566	23
2567	23
2568	23
2569	23
2570	23
2571	23
2572	23
2573	23
2574	23
2575	23
2576	23
2577	23
2578	23
2579	23
2580	23
2581	23
2582	23
2583	23
2584	23
2585	23
2586	23
2587	23
2588	23
2589	23
2590	23
2591	23
2592	23
2593	23
2594	23
2595	23
2596	23
2597	23
2598	23
2599	23
2600	23
2601	23
2602	23
2603	23
2604	23
2605	23
2606	23
2607	23
2608	23
2609	23
2610	23
2611	23
2612	23
2613	23
2614	23
2615	23
2616	23
2617	23
2618	23
2619	23
2620	23
2621	23
2622	23
2623	23
2624	23
2625	23
2626	23
2627	23
2628	23
2629	23
2630	23
2631	23
2632	23
2633	23
2634	23
2635	23
2636	23
2637	23
2638	23
2639	23
2640	23
2641	23
2642	23
2643	23
2644	23
2645	23
2646	23
2647	23
2648	23
2649	23
2650	23
2651	23
2652	23
2653	23
2654	23
2655	23
2656	23
2657	23
2658	23
2659	23
2660	23
2661	23
2662	23
2663	23
2664	23
2665	23
2666	23
2667	23
2668	23
2669	23
2670	23
2671	23
2672	23
2673	23
2674	23
2675	23
2676	23
2677	23
2678	23
2679	23
2680	23
2681	23
2682	23
2683	23
2684	23
2685	23
2686	23
2687	23
2688	23
2689	23
2690	23
2691	23
2692	23
2693	23
2694	23
2695	23
2696	23
2697	23
2698	23
2699	23
2700	23
2701	23
2702	23
2703	23
2704	23
2705	23
2706	23
2707	23
2708	23
2709	23
2710	23
2711	23
2712	23
2713	23
2714	23
2715	23
2716	23
2717	23
2718	23
2719	23
2720	23
2721	23
2722	23
2723	23
2724	23
2725	23
2726	23
2727	23
2728	23
2729	23
2730	23
2731	23
2732	23
2733	23
2734	23
2735	23
2736	23
2737	23
2738	23
2739	23
2740	23
2741	23
2742	23
2743	23
2744	23
2745	23
2746	23
2747	23
2748	24
2749	24
2750	24
2751	24
2752	24
2753	24
2754	24
2755	24
2756	24
2757	24
2758	24
2759	24
2760	24
2761	24
2762	24
2763	24
2764	24
2765	24
2766	24
2767	24
2768	24
2769	24
2770	24
2771	24
2772	24
2773	24
2774	24
2775	24
2776	24
2777	24
2778	24
2779	24
2780	24
2781	24
2782	24
2783	24
2784	24
2785	24
2786	24
2787	24
2788	24
2789	24
2790	24
2791	24
2792	24
2793	24
2794	24
2795	24
2796	24
2797	24
2798	24
2799	24
2800	24
2801	24
2802	24
2803	24
2804	24
2805	24
2806	24
2807	24
2808	24
2809	24
2810	24
2811	24
2812	24
2813	24
2814	24
2815	24
2816	24
2817	24
2818	24
2819	24
2820	24
2821	24
2822	24
2823	24
2824	24
2825	24
2826	24
2827	24
2828	24
2829	24
2830	24
2831	24
2832	24
2833	24
2834	24
2835	24
2836	24
2837	24
2838	24
2839	24
2840	24
2841	24
2842	24
2843	24
2844	24
2845	24
2846	24
2847	24
2848	24
2849	24
2850	24
2851	24
2852	24
2853	24
2854	24
2855	24
2856	24
2857	24
2858	24
2859	24
2860	24
2861	24
2862	24
2863	24
2864	24
2865	24
2866	24
2867	24
2868	24
2869	24
2870	24
2871	24
2872	24
2873	24
2874	24
2875	24
2876	24
2877	24
2878	24
2879	24
2880	24
2881	24
2882	24
2883	24
2884	24
2885	24
2886	24
2887	24
2888	24
2889	24
2890	24
2891	24
2892	24
2893	24
2894	24
2895	24
2896	24
2897	24
2898	24
2899	24
2900	24
2901	24
2902	24
2903	24
2904	24
2905	24
2906	24
2907	24
2908	24
2909	24
2910	24
2911	24
2912	24
2913	24
2914	24
2915	24
2916	24
2917	24
2918	24
2919	24
2920	24
2921	24
2922	24
2923	24
2924	24
2925	24
2926	24
2927	24
2928	24
2929	24
2930	24
2931	24
2932	24
2933	24
2934	24
2935	24
2936	24
2937	24
2938	24
2939	24
2940	24
2941	24
2942	24
2943	24
2944	24
2945	24
2946	24
2947	24
2948	24
2949	24
2950	24
2951	24
2952	24
2953	24
2954	24
2955	24
2956	24
2957	24
2958	24
2959	24
2960	24
2961	24
2962	24
2963	24
2964	24
2965	24
2966	24
2967	24
2968	24
2969	24
2970	24
2971	24
2972	24
2973	24
2974	24
2975	24
2976	24
2977	24
2978	24
2979	24
2980	24
2981	24
2982	24
2983	24
2984	24
2985	24
2986	24
2987	24
2988	24
2989	24
2990	24
2991	24
2992	24
2993	24
2994	24
2995	24
2996	24
2997	24
2998	24
2999	24
3000	24
3001	24
3002	24
3003	24
3004	24
3005	24
3006	24
3007	24
3008	24
3009	24
3010	24
3011	24
3012	24
3013	24
3014	24
3015	24
3016	24
3017	24
3018	24
3019	24
3020	24
3021	24
3022	24
3023	24
3024	24
3025	24
3026	24
3027	24
3028	24
3029	24
3030	24
3031	24
3032	24
3033	24
3034	24
3035	24
3036	24
3037	24
3038	24
3039	24
3040	24
3041	24
3042	24
3043	24
3044	24
3045	24
3046	24
3047	24
3048	24
3049	24
3050	24
3051	24
3052	24
3053	24
3054	24
3055	24
3056	24
3057	24
3058	24
3059	24
3060	24
3061	24
3062	24
3063	24
3064	24
3065	24
3066	24
3067	24
3068	24
3069	24
3070	24
3071	24
3072	24
3073	24
3074	24
3075	24
3076	24
3077	24
3078	24
3079	24
3080	24
3081	24
3082	24
3083	24
3084	24
3085	24
3086	24
3087	24
3088	24
3089	24
3090	24
3091	24
3092	24
3093	24
3094	24
3095	24
3096	24
3097	24
3098	24
3099	24
3100	24
3101	24
3102	24
3103	24
3104	24
3105	24
3106	24
3107	24
3108	24
3109	24
3110	24
3111	24
3112	24
3113	24
3114	24
3115	24
3116	24
3117	24
3118	24
3119	24
3120	24
3121	24
3122	24
3123	24
3124	24
3125	24
3126	24
3127	24
3128	24
3129	24
3130	24
3131	24
3132	24
3133	24
3134	24
3135	24
3136	24
3137	24
3138	24
3139	24
3140	24
3141	24
3142	24
3143	24
3144	24
3145	24
3146	24
3147	24
3148	24
3149	24
3150	24
3151	24
3152	24
3153	24
3154	24
3155	24
3156	24
3157	24
3158	24
3159	24
3160	24
3161	24
3162	24
3163	24
3164	24
3165	24
3166	24
3167	24
3168	24
3169	24
3170	24
3171	24
3172	24
3173	24
3174	24
3175	24
3176	24
3177	24
3178	24
3179	24
3180	24
3181	24
3182	24
3183	24
3184	24
3185	24
3186	24
3187	24
3188	24
3189	24
3190	24
3191	24
3192	24
3193	24
3194	24
3195	24
3196	24
3197	24
3198	24
3199	24
3200	24
3201	24
3202	24
3203	24
3204	24
3205	24
3206	24
3207	24
3208	24
3209	24
3210	24
3211	24
3212	24
3213	24
3214	24
3215	24
3216	24
3217	24
3218	24
3219	24
3220	24
3221	24
3222	24
3223	24
3224	24
3225	24
3226	24
3227	24
3228	24
3229	24
3230	24
3231	24
3232	24
3233	24
3234	24
3235	24
3236	24
3237	24
3238	24
3239	24
3240	24
3241	24
3242	24
3243	24
3244	24
3245	24
3246	24
3247	24
3248	24
3249	24
3250	24
3251	24
3252	24
3253	24
3254	24
3255	24
3256	24
3257	24
3258	24
3259	24
3260	24
3261	24
3262	24
3263	24
3264	24
3265	24
3266	24
3267	24
3268	24
3269	24
3270	24
3271	24
3272	24
3273	24
3274	24
3275	24
3276	24
3277	24
3278	24
3279	24
3280	24
3281	24
3282	24
3283	24
3284	24
3285	24
3286	24
3287	24
3288	24
3289	24
3290	24
3291	24
3292	24
3293	24
3294	24
3295	24
3296	24
3297	24
3298	24
3299	24
3300	24
3301	24
3302	24
3303	24
3304	24
3305	24
3306	24
3307	24
3308	24
3309	24
3310	24
3311	24
3312	24
3313	24
3314	24
3315	24
3316	24
3317	24
3318	24
3319	24
3320	24
3321	24
3322	24
3323	24
3324	24
3325	24
3326	24
3327	24
3328	24
3329	24
3330	24
3331	24
3332	24
3333	24
3334	25
3335	25
3336	25
3337	25
3338	25
3339	25
3340	25
3341	25
3342	25
3343	25
3344	25
3345	25
3346	25
3347	25
3348	25
3349	25
3350	25
3351	25
3352	25
3353	25
3354	25
3355	25
3356	25
3357	25
3358	25
3359	25
3360	25
3361	25
3362	25
3363	25
3364	25
3365	25
3366	25
3367	25
3368	25
3369	25
3370	25
3371	25
3372	25
3373	25
3374	25
3375	25
3376	25
3377	25
3378	25
3379	25
3380	25
3381	25
3382	25
3383	25
3384	25
3385	25
3386	25
3387	25
3388	25
3389	25
3390	25
3391	25
3392	25
3393	25
3394	25
3395	25
3396	25
3397	25
3398	25
3399	25
3400	25
3401	25
3402	25
3403	25
3404	25
3405	25
3406	25
3407	25
3408	25
3409	25
3410	25
3411	25
3412	25
3413	25
3414	25
3415	25
3416	25
3417	25
3418	25
3419	25
3420	25
3421	25
3422	25
3423	25
3424	25
3425	25
3426	25
3427	25
3428	25
3429	25
3430	25
3431	25
3432	25
3433	25
3434	25
3435	25
3436	25
3437	25
3438	25
3439	25
3440	25
3441	25
3442	25
3443	25
3444	25
3445	25
3446	25
3447	25
3448	25
3449	25
3450	25
3451	25
3452	25
3453	25
3454	25
3455	25
3456	25
3457	25
3458	25
3459	25
3460	25
3461	25
3462	25
3463	25
3464	25
3465	25
3466	25
3467	25
3468	25
3469	25
3470	25
3471	25
3472	25
3473	25
3474	25
3475	25
3476	25
3477	25
3478	25
3479	25
3480	25
3481	25
3482	25
3483	25
3484	25
3485	25
3486	25
3487	25
3488	25
3489	25
3490	25
3491	25
3492	25
3493	25
3494	25
3495	25
3496	25
3497	25
3498	25
3499	25
3500	25
3501	25
3502	25
3503	25
3504	25
3505	25
3506	25
3507	25
3508	25
3509	25
3510	25
3511	25
3512	25
3513	25
3514	25
3515	25
3516	25
3517	25
3518	25
3519	25
3520	25
3521	25
3522	25
3523	25
3524	25
3525	25
3526	25
3527	25
3528	25
3529	25
3530	25
3531	25
3532	25
3533	25
3534	25
3535	25
3536	25
3537	25
3538	25
3539	25
3540	25
3541	25
3542	25
3543	25
3544	25
3545	25
3546	25
3547	25
3548	25
3549	25
3550	25
3551	25
3552	25
3553	25
3554	25
3555	25
3556	25
3557	25
3558	25
3559	25
3560	25
3561	25
3562	25
3563	25
3564	25
3565	25
3566	25
3567	25
3568	25
3569	25
3570	25
3571	25
3572	25
3573	25
3574	25
3575	25
3576	25
3577	25
3578	25
3579	25
3580	25
3581	25
3582	25
3583	25
3584	25
3585	25
3586	25
3587	25
3588	25
3589	25
3590	25
3591	25
3592	25
3593	25
3594	25
3595	25
3596	25
3597	25
3598	25
3599	25
3600	25
3601	25
3602	25
3603	25
3604	25
3605	25
3606	25
3607	25
3608	25
3609	25
3610	25
3611	25
3612	25
3613	25
3614	25
3615	25
3616	25
3617	25
3618	25
3619	25
3620	25
3621	25
3622	25
3623	25
3624	25
3625	25
3626	25
3627	25
3628	25
3629	25
3630	25
3631	25
3632	25
3633	25
3634	25
3635	25
3636	25
3637	25
3638	25
3639	25
3640	25
3641	25
3642	25
3643	25
3644	25
3645	25
3646	25
3647	25
3648	25
3649	25
3650	25
3651	25
3652	25
3653	25
3654	25
3655	25
3656	25
3657	25
3658	25
3659	25
3660	25
3661	25
3662	25
3663	25
3664	25
3665	25
3666	25
3667	25
3668	25
3669	25
3670	25
3671	25
3672	25
3673	25
3674	25
3675	25
3676	25
3677	25
3678	25
3679	25
3680	25
3681	25
3682	25
3683	25
3684	25
3685	25
3686	25
3687	25
3688	25
3689	25
3690	25
3691	25
3692	25
3693	25
3694	25
3695	25
3696	25
3697	25
3698	25
3699	25
3700	25
3701	25
3702	25
3703	25
3704	25
3705	25
3706	25
3707	25
3708	25
3709	25
3710	25
3711	25
3712	25
3713	25
3714	25
3715	25
3716	25
3717	25
3718	25
3719	25
3720	25
3721	25
3722	25
3723	25
3724	25
3725	25
3726	25
3727	25
3728	25
3729	25
3730	25
3731	25
3732	25
3733	25
3734	25
3735	25
3736	25
3737	25
3738	25
3739	25
3740	25
3741	25
3742	25
3743	25
3744	25
3745	25
3746	25
3747	25
3748	25
3749	25
3750	25
3751	25
3752	25
3753	25
3754	25
3755	25
3756	25
3757	25
3758	25
3759	25
3760	25
3761	25
3762	25
3763	25
3764	25
3765	25
3766	25
3767	25
3768	25
3769	25
3770	25
3771	25
3772	25
3773	25
3774	25
3775	25
3776	25
3777	25
3778	25
3779	25
3780	25
3781	25
3782	25
3783	25
3784	25
3785	25
3786	25
3787	25
3788	25
3789	25
3790	25
3791	25
3792	25
3793	25
3794	25
3795	25
3796	25
3797	25
3798	25
3799	25
3800	25
3801	25
3802	25
3803	25
3804	25
3805	25
3806	25
3807	25
3808	25
3809	25
3810	25
3811	25
3812	25
3813	25
3814	25
3815	25
3816	25
3817	25
3818	25
3819	25
3820	25
3821	25
3822	25
3823	25
3824	25
3825	25
3826	25
3827	25
3828	25
3829	25
3830	25
3831	25
3832	25
3833	25
3834	25
3835	25
3836	25
3837	25
3838	25
3839	25
3840	25
3841	25
3842	25
3843	25
3844	25
3845	25
3846	25
3847	25
3848	25
3849	25
3850	25
3851	25
3852	25
3853	25
3854	25
3855	25
3856	25
3857	25
3858	25
3859	25
3860	25
3861	25
3862	25
3863	25
3864	25
3865	25
3866	25
3867	25
3868	25
3869	25
3870	25
3871	25
3872	25
3873	25
3874	25
3875	25
3876	25
3877	25
3878	25
3879	25
3880	25
3881	25
3882	25
3883	25
3884	25
3885	25
3886	25
3887	25
3888	25
3889	25
3890	25
3891	25
3892	25
3893	25
3894	25
3895	25
3896	25
3897	25
3898	25
3899	25
3900	25
3901	25
3902	25
3903	25
3904	25
3905	25
3906	25
3907	25
3908	25
3909	25
3910	25
3911	25
3912	25
3913	25
3914	25
3915	25
3916	25
3917	25
3918	25
3919	25
3920	25
3921	25
3922	25
3923	25
3924	25
3925	25
3926	25
3927	25
3928	25
3929	25
3930	25
3931	25
3932	25
3933	25
3934	25
3935	25
3936	25
3937	25
3938	25
3939	25
3940	25
3941	25
3942	25
3943	25
3944	25
3945	25
3946	25
3947	25
3948	25
3949	25
3950	25
3951	25
3952	25
3953	25
3954	25
3955	25
3956	25
3957	25
3958	25
3959	25
3960	25
3961	25
3962	25
3963	25
3964	25
3965	25
3966	25
3967	25
3968	25
3969	25
3970	25
3971	25
3972	25
3973	25
3974	25
3975	25
3976	25
3977	25
3978	25
3979	25
3980	25
3981	25
3982	25
3983	25
3984	25
3985	25
3986	25
3987	25
3988	25
3989	25
3990	25
3991	25
3992	25
3993	25
3994	25
3995	25
3996	25
3997	25
3998	25
3999	25
4000	25
4001	25
4002	25
4003	25
4004	25
4005	25
4006	25
4007	25
4008	25
4009	25
4010	25
4011	25
4012	25
4013	25
4014	25
4015	25
4016	25
4017	25
4018	25
4019	25
4020	25
4021	25
4022	25
4023	25
4024	25
4025	25
4026	25
4027	25
4028	25
4029	25
4030	25
4031	25
4032	25
4033	25
4034	25
4035	25
4036	25
4037	25
4038	25
4039	25
4040	25
4041	25
4042	25
4043	25
4044	25
4045	25
4046	25
4047	25
4048	25
4049	25
4050	25
4051	25
4052	25
4053	25
4054	25
4055	25
4056	25
4057	25
4058	25
4059	25
4060	25
4061	25
4062	25
4063	25
4064	25
4065	25
4066	25
4067	25
4068	25
4069	25
4070	25
4071	25
4072	25
4073	25
4074	25
4075	25
4076	25
4077	25
4078	25
4079	25
4080	25
4081	25
4082	25
4083	25
4084	25
4085	25
4086	25
4087	25
4088	25
4089	25
4090	25
4091	25
4092	25
4093	25
4094	25
4095	25
4096	25
4097	25
4098	25
4099	25
4100	25
4101	25
4102	25
4103	25
4104	25
4105	25
4106	25
4107	25
4108	25
4109	25
4110	25
4111	25
4112	25
4113	25
4114	25
4115	25
4116	25
4117	25
4118	25
4119	25
4120	25
4121	25
4122	25
4123	25
4124	25
4125	25
4126	25
4127	25
4128	25
4129	25
4130	25
4131	25
4132	25
4133	25
4134	25
4135	25
4136	25
4137	25
4138	25
4139	25
4140	25
4141	25
4142	25
4143	25
4144	25
4145	25
4146	25
4147	25
4148	25
4149	25
4150	25
4151	25
4152	25
4153	25
4154	25
4155	25
4156	25
4157	25
4158	25
4159	25
4160	25
4161	25
4162	25
4163	25
4164	25
4165	25
4166	25
4167	25
4168	25
4169	25
4170	25
4171	25
4172	25
4173	25
4174	25
4175	25
4176	25
4177	25
4178	25
4179	25
4180	25
4181	25
4182	25
4183	25
4184	25
4185	25
4186	25
4187	25
4188	25
4189	25
4190	25
4191	25
4192	25
4193	25
4194	25
4195	25
4196	25
4197	25
4198	25
4199	25
4200	25
4201	25
4202	25
4203	25
4204	25
4205	25
4206	25
4207	25
4208	25
4209	25
4210	25
4211	25
4212	25
4213	25
4214	25
4215	25
4216	25
4217	25
4218	25
4219	25
4220	25
4221	25
4222	25
4223	25
4224	25
4225	25
4226	25
4227	25
4228	25
4229	25
4230	25
4231	25
4232	25
4233	25
4234	25
4235	25
4236	25
4237	25
4238	25
4239	25
4240	25
4241	25
4242	25
4243	25
4244	25
4245	25
4246	25
4247	25
4248	25
4249	25
4250	25
4251	25
4252	25
4253	25
4254	25
4255	25
4256	25
4257	25
4258	25
4259	25
4260	25
4261	25
4262	25
4263	25
4264	25
4265	25
4266	25
4267	25
4268	25
4269	25
4270	25
4271	25
4272	25
4273	25
4274	25
4275	25
4276	25
4277	25
4278	25
4279	25
4280	25
4281	25
4282	25
4283	25
4284	25
4285	25
4286	25
4287	25
4288	25
4289	25
4290	25
4291	25
4292	25
4293	25
4294	25
4295	25
4296	25
4297	25
4298	25
4299	25
4300	25
4301	25
4302	25
4303	25
4304	25
4305	25
4306	25
4307	25
4308	25
4309	25
4310	25
4311	25
4312	25
4313	25
4314	25
4315	25
4316	25
4317	25
4318	25
4319	25
4320	25
4321	25
4322	25
4323	25
4324	25
4325	25
4326	25
4327	25
4328	25
4329	25
4330	25
4331	25
4332	25
4333	25
4334	25
4335	25
4336	25
4337	25
4338	25
4339	25
4340	25
4341	25
4342	25
4343	25
4344	25
4345	25
4346	25
4347	25
4348	25
4349	25
4350	25
4351	25
4352	25
4353	25
4354	25
4355	25
4356	25
4357	25
4358	25
4359	25
4360	25
4361	25
4362	25
4363	25
4364	25
4365	25
4366	25
4367	25
4368	25
4369	25
4370	25
4371	25
4372	25
4373	25
4374	25
4375	25
4376	25
4377	25
4378	25
4379	25
4380	25
4381	25
4382	25
4383	25
4384	25
4385	25
4386	25
4387	25
4388	25
4389	25
4390	25
4391	25
4392	25
4393	25
4394	25
4395	25
4396	25
4397	25
4398	25
4399	25
4400	25
4401	25
4402	25
4403	25
4404	25
4405	25
4406	25
4407	25
4408	25
4409	25
4410	25
4411	25
4412	25
4413	25
4414	25
4415	25
4416	25
4417	25
4418	25
4419	25
4420	25
4421	25
4422	25
4423	25
4424	25
4425	25
4426	25
4427	25
4428	25
4429	25
4430	25
4431	25
4432	25
4433	25
4434	26
4435	26
4436	26
4437	26
4438	26
4439	26
4440	26
4441	26
4442	26
4443	26
4444	26
4445	26
4446	26
4447	26
4448	26
4449	26
4450	26
4451	26
4452	26
4453	26
4454	26
4455	26
4456	26
4457	26
4458	26
4459	26
4460	26
4461	26
4462	26
4463	26
4464	26
4465	26
4466	26
4467	26
4468	26
4469	26
4470	26
4471	26
4472	26
4473	26
4474	26
4475	26
4476	26
4477	26
4478	26
4479	26
4480	26
4481	26
4482	26
4483	26
4484	26
4485	26
4486	26
4487	26
4488	26
4489	26
4490	26
4491	26
4492	26
4493	26
4494	26
4495	26
4496	26
4497	26
4498	26
4499	26
4500	26
4501	26
4502	26
4503	26
4504	26
4505	26
4506	26
4507	26
4508	26
4509	26
4510	26
4511	26
4512	26
4513	26
4514	26
4515	26
4516	26
4517	26
4518	26
4519	26
4520	26
4521	26
4522	26
4523	26
4524	26
4525	26
4526	26
4527	26
4528	26
4529	26
4530	26
4531	26
4532	26
4533	26
4534	26
4535	26
4536	26
4537	26
4538	26
4539	26
4540	26
4541	26
4542	26
4543	26
4544	26
4545	26
4546	26
4547	26
4548	26
4549	26
4550	26
4551	26
4552	26
4553	26
4554	26
4555	26
4556	26
4557	26
4558	26
4559	26
4560	26
4561	26
4562	26
4563	26
4564	26
4565	26
4566	26
4567	26
4568	26
4569	26
4570	26
4571	26
4572	26
4573	26
4574	26
4575	26
4576	26
4577	26
4578	26
4579	26
4580	26
4581	26
4582	26
4583	26
4584	26
4585	26
4586	26
4587	26
4588	26
4589	26
4590	26
4591	26
4592	26
4593	26
4594	26
4595	26
4596	26
4597	26
4598	26
4599	26
4600	26
4601	26
4602	26
4603	26
4604	26
4605	26
4606	26
4607	26
4608	26
4609	26
4610	26
4611	26
4612	26
4613	26
4614	26
4615	26
4616	26
4617	26
4618	26
4619	26
4620	26
4621	26
4622	26
4623	26
4624	26
4625	26
4626	26
4627	26
4628	26
4629	26
4630	26
4631	26
4632	26
4633	26
4634	26
4635	26
4636	26
4637	26
4638	26
4639	26
4640	26
4641	26
4642	26
4643	26
4644	26
4645	26
4646	26
4647	26
4648	26
4649	26
4650	26
4651	26
4652	26
4653	26
4654	26
4655	26
4656	26
4657	26
4658	26
4659	26
4660	26
4661	26
4662	26
4663	26
4664	26
4665	26
4666	26
4667	26
4668	26
4669	26
4670	26
4671	26
4672	26
4673	26
4674	26
4675	26
4676	26
4677	26
4678	26
4679	26
4680	26
4681	26
4682	26
4683	26
4684	26
4685	26
4686	26
4687	26
4688	26
4689	26
4690	26
4691	26
4692	26
4693	26
4694	26
4695	26
4696	26
4697	26
4698	26
4699	26
4700	26
4701	26
4702	26
4703	26
4704	26
4705	26
4706	26
4707	26
4708	26
4709	26
4710	26
4711	26
4712	26
4713	26
4714	26
4715	26
4716	26
4717	26
4718	26
4719	26
4720	26
4721	26
4722	26
4723	26
4724	26
4725	26
4726	26
4727	26
4728	26
4729	26
4730	26
4731	26
4732	26
4733	26
4734	26
4735	26
4736	26
4737	26
4738	26
4739	26
4740	26
4741	26
4742	26
4743	26
4744	26
4745	26
4746	26
4747	26
4748	26
4749	26
4750	26
4751	26
4752	26
4753	26
4754	26
4755	26
4756	26
4757	26
4758	26
4759	26
4760	26
4761	26
4762	26
4763	26
4764	26
4765	26
4766	26
4767	26
4768	26
4769	26
4770	26
4771	26
4772	26
4773	26
4774	26
4775	26
4776	26
4777	26
4778	26
4779	26
4780	26
4781	26
4782	26
4783	26
4784	26
4785	26
4786	26
4787	26
4788	26
4789	26
4790	26
4791	26
4792	26
4793	26
4794	26
4795	26
4796	26
4797	26
4798	26
4799	26
4800	26
4801	26
4802	26
4803	26
4804	26
4805	26
4806	26
4807	26
4808	26
4809	26
4810	26
4811	26
4812	26
4813	26
4814	26
4815	26
4816	26
4817	26
4818	26
4819	26
4820	26
4821	26
4822	26
4823	26
4824	26
4825	26
4826	26
4827	26
4828	26
4829	26
4830	26
4831	26
4832	26
4833	26
4834	26
4835	26
4836	26
4837	26
4838	26
4839	26
4840	26
4841	26
4842	26
4843	26
4844	26
4845	26
4846	26
4847	26
4848	26
4849	26
4850	26
4851	26
4852	26
4853	26
4854	26
4855	26
4856	26
4857	26
4858	26
4859	26
4860	26
4861	26
4862	26
4863	26
4864	26
4865	26
4866	26
4867	26
4868	26
4869	26
4870	26
4871	26
4872	26
4873	26
4874	26
4875	26
4876	26
4877	26
4878	26
4879	26
4880	26
4881	26
4882	26
4883	26
4884	26
4885	26
4886	26
4887	26
4888	26
4889	26
4890	26
4891	26
4892	26
4893	26
4894	26
4895	26
4896	26
4897	26
4898	26
4899	26
4900	26
4901	26
4902	26
4903	26
4904	26
4905	26
4906	26
4907	26
4908	26
4909	26
4910	26
4911	26
4912	26
4913	26
4914	26
4915	26
4916	26
4917	26
4918	26
4919	26
4920	26
4921	26
4922	26
4923	26
4924	26
4925	26
4926	26
4927	26
4928	26
4929	26
4930	26
4931	26
4932	26
4933	26
4934	26
4935	26
4936	26
4937	26
4938	26
4939	26
4940	26
4941	26
4942	26
4943	26
4944	26
4945	26
4946	26
4947	26
4948	26
4949	26
4950	26
4951	26
4952	26
4953	26
4954	26
4955	26
4956	26
4957	26
4958	26
4959	26
4960	26
4961	26
4962	26
4963	26
4964	26
4965	26
4966	26
4967	26
4968	26
4969	26
4970	26
4971	26
4972	26
4973	26
4974	26
4975	26
4976	26
4977	26
4978	26
4979	26
4980	26
4981	26
4982	26
4983	26
4984	26
4985	26
4986	27
4987	27
4988	27
4989	27
4990	27
4991	27
4992	27
4993	27
4994	27
4995	27
4996	27
4997	27
4998	27
4999	27
5000	27
5001	27
5002	27
5003	27
5004	27
5005	27
5006	27
5007	27
5008	27
5009	27
5010	27
5011	27
5012	27
5013	27
5014	27
5015	27
5016	27
5017	27
5018	27
5019	27
5020	27
5021	27
5022	27
5023	27
5024	27
5025	27
5026	27
5027	27
5028	27
5029	27
5030	27
5031	27
5032	27
5033	27
5034	27
5035	27
5036	27
5037	27
5038	27
5039	27
5040	27
5041	27
5042	27
5043	27
5044	27
5045	27
5046	27
5047	27
5048	27
5049	27
5050	27
5051	27
5052	27
5053	27
5054	27
5055	27
5056	27
5057	27
5058	27
5059	27
5060	27
5061	27
5062	27
5063	27
5064	27
5065	27
5066	27
5067	27
5068	27
5069	27
5070	27
5071	27
5072	27
5073	27
5074	27
5075	27
5076	27
5077	27
5078	27
5079	27
5080	27
5081	27
5082	27
5083	27
5084	27
5085	27
5086	27
5087	27
5088	27
5089	27
5090	27
5091	27
5092	27
5093	27
5094	27
5095	27
5096	27
5097	27
5098	27
5099	27
5100	27
5101	27
5102	27
5103	27
5104	27
5105	27
5106	27
5107	27
5108	27
5109	27
5110	27
5111	27
5112	27
5113	27
5114	27
5115	27
5116	27
5117	27
5118	27
5119	27
5120	27
5121	27
5122	27
5123	27
5124	27
5125	27
5126	27
5127	27
5128	27
5129	27
5130	27
5131	27
5132	27
5133	27
5134	27
5135	27
5136	27
5137	27
5138	27
5139	27
5140	27
5141	27
5142	27
5143	27
5144	27
5145	27
5146	27
5147	27
5148	27
5149	27
5150	27
5151	27
5152	27
5153	27
5154	27
5155	27
5156	27
5157	27
5158	27
5159	27
5160	27
5161	27
5162	27
5163	27
5164	27
5165	27
5166	27
5167	27
5168	27
5169	27
5170	27
5171	27
5172	27
5173	27
5174	27
5175	27
5176	27
5177	27
5178	27
5179	27
5180	27
5181	27
5182	27
5183	27
5184	27
5185	27
5186	27
5187	27
5188	27
5189	27
5190	27
5191	27
5192	27
5193	27
5194	27
5195	27
5196	27
5197	27
5198	27
5199	27
5200	27
5201	27
5202	27
5203	27
5204	27
5205	27
5206	27
5207	27
5208	27
5209	27
5210	27
5211	27
5212	27
5213	27
5214	27
5215	27
5216	27
5217	27
5218	27
5219	27
5220	27
5221	27
5222	27
5223	27
5224	27
5225	27
5226	27
5227	27
5228	27
5229	27
5230	27
5231	27
5232	27
5233	27
5234	27
5235	27
5236	27
5237	27
5238	27
5239	27
5240	27
5241	27
5242	27
5243	27
5244	27
5245	27
5246	27
5247	27
5248	27
5249	27
5250	27
5251	27
5252	27
5253	27
5254	27
5255	27
5256	27
5257	27
5258	27
5259	27
5260	27
5261	27
5262	27
5263	27
5264	27
5265	27
5266	27
5267	27
5268	27
5269	27
5270	27
5271	27
5272	27
5273	27
5274	27
5275	27
5276	27
5277	27
5278	27
5279	27
5280	27
5281	27
5282	27
5283	27
5284	27
5285	27
5286	27
5287	27
5288	27
5289	27
5290	27
5291	27
5292	27
5293	27
5294	27
5295	27
5296	27
5297	27
5298	27
5299	27
5300	27
5301	27
5302	27
5303	27
5304	27
5305	27
5306	27
5307	27
5308	27
5309	27
5310	27
5311	27
5312	28
5313	28
5314	28
5315	28
5316	28
5317	28
5318	28
5319	28
5320	28
5321	28
5322	28
5323	28
5324	28
5325	28
5326	28
5327	28
5328	28
5329	28
5330	28
5331	28
5332	28
5333	28
5334	28
5335	28
5336	28
5337	28
5338	28
5339	28
5340	28
5341	28
5342	28
5343	28
5344	28
5345	28
5346	28
5347	28
5348	28
5349	28
5350	28
5351	28
5352	28
5353	28
5354	28
5355	28
5356	28
5357	28
5358	28
5359	28
5360	28
5361	28
5362	28
5363	28
5364	28
5365	28
5366	28
5367	28
5368	28
5369	28
5370	28
5371	28
5372	28
5373	28
5374	28
5375	28
5376	28
5377	28
5378	28
5379	28
5380	28
5381	28
5382	28
5383	28
5384	28
5385	28
5386	28
5387	28
5388	28
5389	28
5390	28
5391	28
5392	28
5393	28
5394	28
5395	28
5396	28
5397	28
5398	28
5399	28
5400	28
5401	28
5402	28
5403	28
5404	28
5405	28
5406	28
5407	28
5408	28
5409	28
5410	28
5411	28
5412	28
5413	28
5414	28
5415	28
5416	28
5417	28
5418	28
5419	28
5420	28
5421	28
5422	28
5423	28
5424	28
5425	28
5426	28
5427	28
5428	28
5429	28
5430	28
5431	28
5432	28
5433	28
5434	28
5435	28
5436	28
5437	28
5438	28
5439	28
5440	28
5441	28
5442	28
5443	28
5444	28
5445	28
5446	28
5447	28
5448	28
5449	28
5450	28
5451	28
5452	28
5453	28
5454	28
5455	28
5456	28
5457	28
5458	28
5459	28
5460	28
5461	28
5462	28
5463	28
5464	28
5465	28
5466	28
5467	28
5468	28
5469	28
5470	28
5471	28
5472	28
5473	28
5474	28
5475	28
5476	28
5477	28
5478	28
5479	28
5480	28
5481	28
5482	28
5483	28
5484	28
5485	28
5486	28
5487	28
5488	28
5489	28
5490	28
5491	28
5492	28
5493	28
5494	28
5495	28
5496	28
5497	28
5498	28
5499	28
5500	28
5501	28
5502	28
5503	28
5504	28
5505	28
5506	28
5507	28
5508	28
5509	28
5510	28
5511	28
5512	28
5513	28
5514	28
5515	28
5516	28
5517	28
5518	28
5519	28
5520	28
5521	28
5522	28
5523	28
5524	28
5525	28
5526	28
5527	28
5528	28
5529	28
5530	28
5531	28
5532	28
5533	28
5534	28
5535	28
5536	28
5537	28
5538	28
5539	28
5540	28
5541	28
5542	28
5543	28
5544	28
5545	28
5546	28
5547	28
5548	28
5549	28
5550	28
5551	28
5552	28
5553	28
5554	28
5555	28
5556	28
5557	28
5558	28
5559	28
5560	28
5561	28
5562	28
5563	28
5564	28
5565	28
5566	28
5567	28
5568	28
5569	28
5570	28
5571	28
5572	28
5573	28
5574	28
5575	28
5576	28
5577	28
5578	28
5579	28
5580	28
5581	28
5582	28
5583	28
5584	28
5585	28
5586	28
5587	28
5588	28
5589	28
5590	28
5591	28
5592	28
5593	28
5594	28
5595	28
5596	28
5597	28
5598	28
5599	28
5600	28
5601	28
5602	28
5603	28
5604	28
5605	28
5606	28
5607	28
5608	28
5609	28
5610	28
5611	28
5612	28
5613	28
5614	28
5615	28
5616	28
5617	28
5618	28
5619	28
5620	28
5621	28
5622	28
5623	28
5624	28
5625	28
5626	28
5627	28
5628	28
5629	28
5630	28
5631	28
5632	28
5633	28
5634	28
5635	28
5636	28
5637	28
5638	28
5639	28
5640	28
5641	28
5642	28
5643	28
5644	28
5645	28
5646	28
5647	28
5648	28
5649	28
5650	28
5651	28
5652	28
5653	28
5654	28
5655	28
5656	28
5657	28
5658	28
5659	28
5660	28
5661	28
5662	28
5663	28
5664	28
5665	28
5666	28
5667	28
5668	28
5669	28
5670	28
5671	28
5672	28
5673	28
5674	28
5675	28
5676	28
5677	28
5678	28
5679	28
5680	28
5681	28
5682	28
5683	28
5684	28
5685	28
5686	28
5687	28
5688	28
5689	28
5690	28
5691	28
5692	28
5693	28
5694	28
5695	28
5696	28
5697	28
5698	28
5699	28
5700	28
5701	28
5702	28
5703	28
5704	28
5705	28
5706	28
5707	28
5708	28
5709	28
5710	28
5711	28
5712	28
5713	28
5714	28
5715	28
5716	28
5717	28
5718	28
5719	28
5720	28
5721	28
5722	28
5723	28
5724	28
5725	28
5726	28
5727	28
5728	28
5729	28
5730	28
5731	28
5732	28
5733	28
5734	28
5735	28
5736	28
5737	28
5738	28
5739	28
5740	28
5741	28
5742	28
5743	28
5744	28
5745	28
5746	28
5747	28
5748	28
5749	28
5750	28
5751	28
5752	28
5753	28
5754	28
5755	28
5756	28
5757	28
5758	28
5759	28
5760	28
5761	28
5762	28
5763	28
5764	28
5765	28
5766	28
5767	28
5768	28
5769	28
5770	28
5771	28
5772	28
5773	28
5774	28
5775	28
5776	28
5777	28
5778	28
5779	28
5780	28
5781	28
5782	28
5783	28
5784	28
5785	28
5786	28
5787	28
5788	28
5789	28
5790	28
5791	28
5792	28
5793	28
5794	28
5795	28
5796	28
5797	28
5798	28
5799	28
5800	28
5801	28
5802	28
5803	28
5804	28
5805	28
5806	28
5807	28
5808	28
5809	28
5810	28
5811	28
5812	28
5813	28
5814	28
5815	28
5816	28
5817	28
5818	28
5819	28
5820	28
5821	28
5822	28
5823	28
5824	28
5825	28
5826	28
5827	28
5828	28
5829	28
5830	28
5831	28
5832	28
5833	28
5834	28
5835	28
5836	28
5837	28
5838	28
5839	28
5840	28
5841	28
5842	28
5843	28
5844	28
5845	28
5846	28
5847	28
5848	28
5849	28
5850	28
5851	28
5852	28
5853	28
5854	28
5855	28
5856	28
5857	28
5858	28
5859	28
5860	28
5861	28
5862	28
5863	28
5864	28
5865	28
5866	28
5867	28
5868	28
5869	28
5870	28
5871	28
5872	28
5873	28
5874	28
5875	28
5876	28
5877	28
5878	28
5879	28
5880	28
5881	28
5882	28
5883	28
5884	28
5885	28
5886	28
5887	28
5888	28
5889	28
5890	28
5891	28
5892	28
5893	28
5894	28
5895	28
5896	28
5897	28
5898	28
5899	28
5900	28
5901	28
5902	28
5903	28
5904	28
5905	28
5906	28
5907	28
5908	28
5909	28
5910	28
5911	28
5912	28
5913	28
5914	28
5915	28
5916	28
5917	28
5918	28
5919	28
5920	28
5921	28
5922	28
5923	28
5924	28
5925	28
5926	28
5927	28
5928	28
5929	28
5930	28
5931	28
5932	28
5933	28
5934	28
5935	28
5936	28
5937	28
5938	28
5939	28
5940	28
5941	28
5942	28
5943	28
5944	28
5945	28
5946	28
5947	28
5948	28
5949	28
5950	28
5951	28
5952	28
5953	28
5954	28
5955	28
5956	28
5957	28
5958	28
5959	28
5960	28
5961	28
5962	28
5963	28
5964	28
5965	28
5966	28
5967	28
5968	28
5969	28
5970	28
5971	28
5972	28
5973	28
5974	28
5975	28
5976	28
5977	28
5978	28
5979	28
5980	28
5981	28
5982	28
5983	28
5984	28
5985	28
5986	28
5987	28
5988	28
5989	28
5990	28
5991	28
5992	28
5993	28
5994	28
5995	28
5996	28
5997	28
5998	28
5999	28
6000	28
6001	28
6002	28
6003	28
6004	28
6005	28
6006	28
6007	28
6008	28
6009	28
6010	28
6011	28
6012	28
6013	28
6014	28
6015	28
6016	28
6017	28
6018	28
6019	28
6020	28
6021	28
6022	28
6023	28
6024	28
6025	28
6026	28
6027	28
6028	28
6029	28
6030	28
6031	28
6032	28
6033	28
6034	28
6035	28
6036	28
6037	28
6038	28
6039	28
6040	28
6041	28
6042	28
6043	28
6044	28
6045	28
6046	28
6047	28
6048	28
6049	28
6050	28
6051	28
6052	28
6053	28
6054	28
6055	28
6056	28
6057	28
6058	28
6059	28
6060	28
6061	28
6062	28
6063	28
6064	28
6065	28
6066	28
6067	28
6068	28
6069	28
6070	28
6071	28
6072	28
6073	28
6074	28
6075	28
6076	28
6077	28
6078	28
6079	28
6080	28
6081	28
6082	28
6083	28
6084	28
6085	28
6086	28
6087	28
6088	28
6089	28
6090	28
6091	28
6092	28
6093	28
6094	28
6095	28
6096	28
6097	28
6098	28
6099	28
6100	28
6101	28
6102	28
6103	28
6104	28
6105	28
6106	28
6107	28
6108	28
6109	28
6110	28
6111	28
6112	28
6113	28
6114	28
6115	28
6116	28
6117	28
6118	28
6119	28
6120	28
6121	28
6122	28
6123	28
6124	28
6125	28
6126	28
6127	28
6128	28
6129	28
6130	28
6131	28
6132	28
6133	28
6134	28
6135	28
6136	28
6137	28
6138	28
6139	28
6140	28
6141	28
6142	28
6143	28
6144	28
6145	28
6146	28
6147	28
6148	28
6149	28
6150	28
6151	28
6152	28
6153	28
6154	28
6155	28
6156	28
6157	28
6158	28
6159	28
6160	28
6161	28
6162	28
6163	28
6164	28
6165	28
6166	28
6167	28
6168	28
6169	28
6170	28
6171	28
6172	28
6173	28
6174	28
6175	28
6176	28
6177	28
6178	28
6179	28
6180	28
6181	28
6182	28
6183	28
6184	28
6185	28
6186	28
6187	28
6188	28
6189	28
6190	28
6191	28
6192	28
6193	28
6194	28
6195	28
6196	28
6197	28
6198	28
6199	28
6200	28
6201	28
6202	28
6203	28
6204	28
6205	28
6206	28
6207	28
6208	28
6209	28
6210	28
6211	28
6212	28
6213	28
6214	28
6215	28
6216	28
6217	28
6218	28
6219	28
6220	28
6221	28
6222	28
6223	28
6224	28
6225	28
6226	28
6227	28
6228	28
6229	28
6230	28
6231	28
6232	28
6233	28
6234	28
6235	28
6236	28
6237	28
6238	28
6239	28
6240	28
6241	28
6242	28
6243	28
6244	28
6245	28
6246	28
6247	28
6248	28
6249	28
6250	28
6251	28
6252	28
6253	28
6254	28
6255	28
6256	28
6257	28
6258	28
6259	28
6260	28
6261	28
6262	28
6263	28
6264	28
6265	28
6266	28
6267	28
6268	28
6269	28
6270	28
6271	28
6272	28
6273	28
6274	28
6275	28
6276	28
6277	28
6278	28
6279	28
6280	28
6281	28
6282	28
6283	28
6284	28
6285	28
6286	28
6287	28
6288	28
6289	28
6290	28
6291	28
6292	28
6293	28
6294	28
6295	28
6296	28
6297	28
6298	28
6299	28
6300	28
6301	28
6302	28
6303	28
6304	28
6305	28
6306	28
6307	28
6308	28
6309	28
6310	28
6311	28
6312	28
6313	28
6314	28
6315	28
6316	28
6317	28
6318	28
6319	28
6320	28
6321	28
6322	28
6323	28
6324	28
6325	28
6326	28
6327	28
6328	28
6329	28
6330	28
6331	28
6332	28
6333	28
6334	28
6335	28
6336	28
6337	28
6338	28
6339	28
6340	28
6341	28
6342	28
6343	28
6344	28
6345	28
6346	28
6347	28
6348	28
6349	28
6350	28
6351	28
6352	28
6353	28
6354	28
6355	28
6356	28
6357	28
6358	28
6359	28
6360	28
6361	28
6362	28
6363	28
6364	28
6365	28
6366	28
6367	28
6368	28
6369	28
6370	28
6371	28
6372	28
6373	28
6374	28
6375	28
6376	28
6377	28
6378	28
6379	28
6380	28
6381	28
6382	28
6383	28
6384	28
6385	28
6386	28
6387	28
6388	28
6389	28
6390	28
6391	28
6392	28
6393	28
6394	28
6395	28
6396	28
6397	28
6398	28
6399	28
6400	28
6401	28
6402	28
6403	28
6404	28
6405	28
6406	28
6407	28
6408	28
6409	28
6410	28
6411	28
6412	28
6413	28
6414	28
6415	28
6416	28
6417	28
6418	28
6419	28
6420	28
6421	28
6422	28
6423	28
6424	28
6425	28
6426	28
6427	28
6428	28
6429	28
6430	28
6431	28
6432	28
6433	28
6434	28
6435	28
6436	28
6437	28
6438	28
6439	28
6440	28
6441	28
6442	28
6443	28
6444	28
6445	28
6446	28
6447	28
6448	28
6449	28
6450	28
6451	28
6452	28
6453	28
6454	28
6455	28
6456	28
6457	28
6458	28
6459	28
6460	28
6461	28
6462	28
6463	28
6464	28
6465	28
6466	28
6467	28
6468	28
6469	28
6470	28
6471	28
6472	28
6473	28
6474	28
6475	28
6476	28
6477	28
6478	28
6479	28
6480	28
6481	28
6482	28
6483	28
6484	28
6485	28
6486	28
6487	28
6488	28
6489	28
6490	28
6491	28
6492	28
6493	28
6494	28
6495	28
6496	28
6497	28
6498	28
6499	28
6500	28
6501	28
6502	28
6503	28
6504	28
6505	28
6506	28
6507	28
6508	28
6509	28
6510	28
6511	28
6512	28
6513	28
6514	28
6515	28
6516	28
6517	28
6518	28
6519	28
6520	28
6521	28
6522	28
6523	28
6524	28
6525	28
6526	28
6527	28
6528	28
6529	28
6530	28
6531	28
6532	28
6533	28
6534	28
6535	28
6536	28
6537	28
6538	28
6539	28
6540	28
6541	28
6542	28
6543	28
6544	28
6545	28
6546	28
6547	28
6548	28
6549	28
6550	28
6551	28
6552	28
6553	28
6554	28
6555	28
6556	28
6557	28
6558	28
6559	28
6560	28
6561	28
6562	28
6563	28
6564	28
6565	28
6566	28
6567	28
6568	28
6569	28
6570	28
6571	28
6572	28
6573	28
6574	28
6575	28
6576	28
6577	28
6578	28
6579	28
6580	28
6581	28
6582	28
6583	28
6584	28
6585	28
6586	28
6587	28
6588	28
6589	28
6590	28
6591	28
6592	28
6593	28
6594	28
6595	28
6596	28
6597	28
6598	28
6599	28
6600	28
6601	28
6602	28
6603	28
6604	28
6605	28
6606	28
6607	28
6608	28
6609	28
6610	28
6611	28
6612	28
6613	28
6614	28
6615	28
6616	28
6617	28
6618	28
6619	28
6620	28
6621	28
6622	28
6623	28
6624	28
6625	28
6626	28
6627	28
6628	28
6629	28
6630	28
6631	28
6632	28
6633	28
6634	28
6635	28
6636	28
6637	28
6638	28
6639	28
6640	28
6641	28
6642	28
6643	28
6644	28
6645	28
6646	28
6647	28
6648	28
6649	28
6650	28
6651	28
6652	28
6653	28
6654	28
6655	28
6656	28
6657	28
6658	28
6659	28
6660	28
6661	28
6662	28
6663	28
6664	28
6665	28
6666	28
6667	28
6668	28
6669	28
6670	28
6671	28
6672	28
6673	28
6674	28
6675	28
6676	28
6677	28
6678	28
6679	28
6680	28
6681	28
6682	28
6683	28
6684	28
6685	28
6686	28
6687	28
6688	28
6689	28
6690	28
6691	28
6692	28
6693	28
6694	28
6695	28
6696	28
6697	28
6698	28
6699	28
6700	28
6701	28
6702	28
6703	28
6704	28
6705	28
6706	28
6707	28
6708	28
6709	28
6710	28
6711	28
6712	28
6713	28
6714	28
6715	28
6716	28
6717	28
6718	28
6719	28
6720	28
6721	28
6722	28
6723	28
6724	28
6725	28
6726	28
6727	28
6728	28
6729	28
6730	28
6731	28
6732	28
6733	28
6734	28
6735	28
6736	28
6737	28
6738	28
6739	28
6740	28
6741	28
6742	28
6743	28
6744	28
6745	28
6746	28
6747	28
6748	28
6749	28
6750	28
6751	28
6752	28
6753	28
6754	28
6755	28
6756	28
6757	28
6758	28
6759	28
6760	28
6761	28
6762	28
6763	28
6764	28
6765	28
6766	28
6767	28
6768	28
6769	28
6770	28
6771	28
6772	28
6773	28
6774	28
6775	28
6776	28
6777	28
6778	28
6779	28
6780	28
6781	28
6782	28
6783	28
6784	28
6785	28
6786	28
6787	28
6788	28
6789	28
6790	28
6791	28
6792	28
6793	28
6794	28
6795	28
6796	28
6797	28
6798	28
6799	28
6800	28
6801	28
6802	28
6803	28
6804	28
6805	28
6806	28
6807	28
6808	28
6809	28
6810	28
6811	28
6812	28
6813	28
6814	28
6815	28
6816	28
6817	28
6818	28
6819	28
6820	28
6821	28
6822	28
6823	28
6824	28
6825	28
6826	28
6827	28
6828	28
6829	28
6830	28
6831	28
6832	28
6833	28
6834	28
6835	28
6836	28
6837	28
6838	28
6839	28
6840	28
6841	28
6842	28
6843	28
6844	28
6845	28
6846	28
6847	28
6848	28
6849	28
6850	28
6851	28
6852	28
6853	28
6854	28
6855	28
6856	28
6857	28
6858	28
6859	28
6860	28
6861	28
6862	28
6863	28
6864	28
6865	28
6866	28
6867	28
6868	28
6869	28
6870	28
6871	28
6872	28
6873	28
6874	28
6875	28
6876	28
6877	28
6878	28
6879	28
6880	28
6881	28
6882	28
6883	28
6884	28
6885	28
6886	28
6887	28
6888	28
6889	28
6890	28
6891	28
6892	28
6893	28
6894	28
6895	28
6896	28
6897	28
6898	28
6899	28
6900	28
6901	28
6902	28
6903	28
6904	28
6905	28
6906	28
6907	28
6908	28
6909	28
6910	28
6911	28
6912	28
6913	28
6914	28
6915	28
6916	28
6917	28
6918	28
6919	28
6920	28
6921	28
6922	28
6923	28
6924	28
6925	28
6926	28
6927	28
6928	28
6929	28
6930	28
6931	28
6932	28
6933	28
6934	28
6935	28
6936	28
6937	28
6938	28
6939	28
6940	28
6941	28
6942	28
6943	28
6944	28
6945	28
6946	28
6947	28
6948	28
6949	28
6950	28
6951	28
6952	28
6953	28
6954	28
6955	28
6956	28
6957	28
6958	28
6959	28
6960	28
6961	28
6962	28
6963	28
6964	28
6965	28
6966	28
6967	28
6968	28
6969	28
6970	28
6971	28
6972	28
6973	28
6974	28
6975	28
6976	28
6977	28
6978	28
6979	28
6980	28
6981	28
6982	28
6983	28
6984	28
6985	28
6986	28
6987	28
6988	28
6989	28
6990	28
6991	28
6992	28
6993	28
6994	28
6995	28
6996	28
6997	28
6998	28
6999	28
7000	28
7001	28
7002	28
7003	28
7004	28
7005	28
7006	28
7007	28
7008	28
7009	28
7010	28
7011	28
7012	28
7013	28
7014	28
7015	28
7016	28
7017	28
7018	28
7019	28
7020	28
7021	28
7022	28
7023	28
7024	28
7025	28
7026	28
7027	28
7028	28
7029	28
7030	28
7031	28
7032	28
7033	28
7034	28
7035	28
7036	28
7037	28
7038	28
7039	28
7040	28
7041	28
7042	28
7043	28
7044	28
7045	28
7046	28
7047	28
7048	28
7049	28
7050	28
7051	28
7052	28
7053	28
7054	28
7055	28
7056	28
7057	28
7058	28
7059	28
7060	28
7061	28
7062	28
7063	28
7064	28
7065	28
7066	28
7067	28
7068	28
7069	28
7070	28
7071	28
7072	28
7073	28
7074	28
7075	28
7076	28
7077	28
7078	28
7079	28
7080	28
7081	28
7082	28
7083	28
7084	28
7085	28
7086	28
7087	28
7088	28
7089	28
7090	28
7091	28
7092	28
7093	28
7094	28
7095	28
7096	28
7097	28
7098	28
7099	28
7100	28
7101	28
7102	28
7103	28
7104	28
7105	28
7106	28
7107	28
7108	28
7109	28
7110	28
7111	28
7112	28
7113	28
7114	28
7115	28
7116	28
7117	28
7118	28
7119	28
7120	28
7121	28
7122	28
7123	28
7124	28
7125	28
7126	28
7127	28
7128	28
7129	28
7130	28
7131	28
7132	28
7133	28
7134	28
7135	28
7136	28
7137	28
7138	28
7139	28
7140	28
7141	28
7142	28
7143	28
7144	28
7145	28
7146	28
7147	28
7148	28
7149	28
7150	28
7151	28
7152	28
7153	28
7154	28
7155	28
7156	28
7157	28
7158	28
7159	28
7160	28
7161	28
7162	28
7163	28
7164	28
7165	28
7166	28
7167	28
7168	28
7169	28
7170	28
7171	28
7172	28
7173	28
7174	28
7175	28
7176	28
7177	28
7178	28
7179	28
7180	28
7181	28
7182	28
7183	28
7184	28
7185	28
7186	28
7187	28
7188	28
7189	28
7190	28
7191	28
7192	28
7193	28
7194	28
7195	28
7196	28
7197	28
7198	28
7199	28
7200	28
7201	28
7202	28
7203	28
7204	28
7205	28
7206	28
7207	28
7208	28
7209	28
7210	28
7211	28
7212	28
7213	28
7214	28
7215	28
7216	28
7217	28
7218	28
7219	28
7220	28
7221	28
7222	28
7223	28
7224	28
7225	28
7226	28
7227	28
7228	28
7229	28
7230	28
7231	28
7232	28
7233	28
7234	28
7235	28
7236	28
7237	28
7238	28
7239	28
7240	28
7241	28
7242	28
7243	28
7244	28
7245	28
7246	28
7247	28
7248	28
7249	28
7250	28
7251	28
7252	28
7253	28
7254	28
7255	28
7256	28
7257	28
7258	28
7259	28
7260	28
7261	28
7262	28
7263	28
7264	28
7265	28
7266	28
7267	28
7268	28
7269	28
7270	28
7271	28
7272	28
7273	28
7274	28
7275	28
7276	28
7277	28
7278	28
7279	28
7280	28
7281	28
7282	28
7283	28
7284	28
7285	28
7286	28
7287	28
7288	28
7289	28
7290	28
7291	28
7292	28
7293	28
7294	28
7295	28
7296	28
7297	28
7298	28
7299	28
7300	28
7301	28
7302	28
7303	28
7304	28
7305	28
7306	28
7307	28
7308	28
7309	28
7310	28
7311	28
7312	28
7313	28
7314	28
7315	28
7316	28
7317	28
7318	28
7319	28
7320	28
7321	28
7322	28
7323	28
7324	28
7325	28
7326	28
7327	28
7328	28
7329	28
7330	28
7331	28
7332	28
7333	28
7334	28
7335	28
7336	28
7337	28
7338	28
7339	28
7340	28
7341	28
7342	28
7343	28
7344	28
7345	28
7346	28
7347	28
7348	28
7349	28
7350	28
7351	28
7352	28
7353	28
7354	28
7355	28
7356	28
7357	28
7358	28
7359	28
7360	28
7361	28
7362	28
7363	28
7364	28
7365	28
7366	28
7367	28
7368	28
7369	28
7370	28
7371	28
7372	28
7373	28
7374	28
7375	28
7376	28
7377	28
7378	28
7379	28
7380	28
7381	28
7382	28
7383	28
7384	28
7385	28
7386	28
7387	28
7388	28
7389	28
7390	28
7391	28
7392	28
7393	28
7394	28
7395	28
7396	28
7397	28
7398	28
7399	28
7400	28
7401	28
7402	28
7403	28
7404	28
7405	28
7406	28
7407	28
7408	28
7409	28
7410	28
7411	28
7412	28
7413	28
7414	28
7415	28
7416	28
7417	28
7418	28
7419	28
7420	28
7421	28
7422	28
7423	28
7424	28
7425	28
7426	28
7427	28
7428	28
7429	28
7430	28
7431	28
7432	28
7433	28
7434	28
7435	28
7436	28
7437	28
7438	28
7439	28
7440	28
7441	28
7442	28
7443	28
7444	28
7445	28
7446	28
7447	28
7448	28
7449	28
7450	28
7451	28
7452	28
7453	28
7454	28
7455	28
7456	28
7457	28
7458	28
7459	28
7460	28
7461	28
7462	28
7463	28
7464	28
7465	28
7466	28
7467	28
7468	28
7469	28
7470	28
7471	28
7472	28
7473	28
7474	28
7475	28
7476	28
7477	28
7478	28
7479	28
7480	28
7481	28
7482	28
7483	28
7484	28
7485	28
7486	28
7487	28
7488	28
7489	28
7490	28
7491	28
7492	28
7493	28
7494	28
7495	28
7496	28
7497	28
7498	28
7499	28
7500	28
7501	28
7502	28
7503	28
7504	28
7505	28
7506	28
7507	28
7508	28
7509	28
7510	28
7511	28
7512	28
7513	28
7514	28
7515	28
7516	28
7517	28
7518	28
7519	28
7520	28
7521	28
7522	28
7523	28
7524	28
7525	28
7526	28
7527	28
7528	28
7529	28
7530	28
7531	28
7532	28
7533	28
7534	28
7535	28
7536	28
7537	28
7538	28
7539	28
7540	28
7541	28
7542	28
7543	28
7544	28
7545	28
7546	28
7547	28
7548	28
7549	28
7550	28
7551	28
7552	28
7553	28
7554	28
7555	28
7556	28
7557	28
7558	28
7559	28
7560	28
7561	28
7562	28
7563	28
7564	28
7565	28
7566	28
7567	28
7568	28
7569	28
7570	28
7571	28
7572	28
7573	28
7574	28
7575	28
7576	28
7577	28
7578	28
7579	28
7580	28
7581	28
7582	28
7583	28
7584	28
7585	28
7586	28
7587	28
7588	28
7589	28
7590	28
7591	28
7592	28
7593	28
7594	28
7595	28
7596	28
7597	28
7598	28
7599	28
7600	28
7601	28
7602	28
7603	28
7604	28
7605	28
7606	28
7607	28
7608	28
7609	28
7610	28
7611	28
7612	28
7613	28
7614	28
7615	28
7616	28
7617	28
7618	28
7619	28
7620	28
7621	28
7622	28
7623	28
7624	28
7625	28
7626	28
7627	28
7628	28
7629	28
7630	28
7631	28
7632	28
7633	28
7634	28
7635	28
7636	28
7637	28
7638	28
7639	28
7640	28
7641	28
7642	28
7643	28
7644	28
7645	28
7646	28
7647	28
7648	28
7649	28
7650	28
7651	28
7652	28
7653	28
7654	28
7655	28
7656	28
7657	28
7658	28
7659	28
7660	28
7661	28
7662	28
7663	28
7664	28
7665	28
7666	28
7667	28
7668	28
7669	28
7670	28
7671	28
7672	28
7673	28
7674	28
7675	28
7676	28
7677	28
7678	28
7679	28
7680	28
7681	28
7682	28
7683	28
7684	28
7685	28
7686	28
7687	28
7688	28
7689	28
7690	28
7691	28
7692	28
7693	28
7694	28
7695	28
7696	28
7697	28
7698	28
7699	28
7700	28
7701	28
7702	28
7703	28
7704	28
7705	28
7706	28
7707	28
7708	28
7709	28
7710	28
7711	28
7712	28
7713	28
7714	28
7715	28
7716	28
7717	28
7718	28
7719	28
7720	28
7721	28
7722	28
7723	28
7724	28
7725	28
7726	28
7727	28
7728	28
7729	28
7730	28
7731	28
7732	28
7733	28
7734	28
7735	28
7736	28
7737	28
7738	28
7739	28
7740	28
7741	28
7742	28
7743	28
7744	28
7745	28
7746	28
7747	28
7748	28
7749	28
7750	28
7751	28
7752	28
7753	28
7754	28
7755	28
7756	28
7757	28
7758	28
7759	28
7760	28
7761	28
7762	28
7763	28
7764	28
7765	28
7766	28
7767	28
7768	28
7769	28
7770	28
7771	28
7772	28
7773	28
7774	28
7775	28
7776	28
7777	28
7778	28
7779	28
7780	28
7781	28
7782	28
7783	28
7784	28
7785	28
7786	28
7787	28
7788	28
7789	28
7790	28
7791	28
7792	28
7793	28
7794	28
7795	28
7796	28
7797	28
7798	28
7799	28
7800	28
7801	28
7802	28
7803	28
7804	28
7805	28
7806	28
7807	28
7808	28
7809	28
7810	28
7811	28
7812	28
7813	28
7814	28
7815	28
7816	28
7817	28
7818	28
7819	28
7820	28
7821	28
7822	28
7823	28
7824	28
7825	28
7826	28
7827	28
7828	28
7829	28
7830	28
7831	28
7832	28
7833	28
7834	28
7835	28
7836	28
7837	28
7838	28
7839	28
7840	28
7841	28
7842	28
7843	28
7844	28
7845	28
7846	28
7847	28
7848	28
7849	28
7850	28
7851	28
7852	28
7853	28
7854	28
7855	28
7856	28
7857	28
7858	28
7859	28
7860	28
7861	28
7862	28
7863	28
7864	28
7865	28
7866	28
7867	28
7868	28
7869	28
7870	28
7871	28
7872	28
7873	28
7874	28
7875	28
7876	28
7877	28
7878	28
7879	28
7880	28
7881	28
7882	28
7883	28
7884	28
7885	28
7886	28
7887	28
7888	28
7889	28
7890	28
7891	28
7892	28
7893	28
7894	28
7895	28
7896	28
7897	28
7898	28
7899	28
7900	28
7901	28
7902	28
7903	28
7904	28
7905	28
7906	28
7907	28
7908	28
7909	28
7910	28
7911	28
7912	28
7913	28
7914	28
7915	28
7916	28
7917	28
7918	28
7919	28
7920	28
7921	28
7922	28
7923	28
7924	28
7925	28
7926	28
7927	28
7928	28
7929	28
7930	28
7931	28
7932	28
7933	28
7934	28
7935	28
7936	28
7937	28
7938	28
7939	28
7940	28
7941	28
7942	28
7943	28
7944	28
7945	28
7946	28
7947	28
7948	28
7949	28
7950	28
7951	28
7952	28
7953	28
7954	28
7955	28
7956	28
7957	28
7958	28
7959	28
7960	28
7961	28
7962	28
7963	28
7964	28
7965	28
7966	28
7967	28
7968	28
7969	28
7970	28
7971	28
7972	28
7973	28
7974	28
7975	28
7976	28
7977	28
7978	28
7979	28
7980	28
7981	28
7982	28
7983	28
7984	28
7985	28
7986	28
7987	28
7988	28
7989	28
7990	28
7991	28
7992	28
7993	28
7994	28
7995	28
7996	28
7997	28
7998	28
7999	28
8000	28
8001	28
8002	28
8003	28
8004	28
8005	28
8006	28
8007	28
8008	28
8009	28
8010	28
8011	28
8012	28
8013	28
8014	28
8015	28
8016	28
8017	28
8018	28
8019	28
8020	28
8021	28
8022	28
8023	28
8024	28
8025	28
8026	28
8027	28
8028	28
8029	28
8030	28
8031	28
8032	28
8033	28
8034	28
8035	28
8036	28
8037	28
8038	28
8039	28
8040	28
8041	28
8042	28
8043	28
8044	28
8045	28
8046	28
8047	28
8048	28
8049	28
8050	28
8051	28
8052	28
8053	28
8054	28
8055	28
8056	28
8057	28
8058	28
8059	28
8060	28
8061	28
8062	28
8063	28
8064	28
8065	28
8066	28
8067	28
8068	28
8069	28
8070	28
8071	28
8072	28
8073	28
8074	28
8075	28
8076	28
8077	28
8078	28
8079	28
8080	28
8081	28
8082	28
8083	28
8084	28
8085	28
8086	28
8087	28
8088	28
8089	28
8090	28
8091	28
8092	28
8093	28
8094	28
8095	28
8096	28
8097	28
8098	28
8099	28
8100	28
8101	28
8102	28
8103	28
8104	28
8105	28
8106	28
8107	28
8108	28
8109	28
8110	28
8111	28
8112	28
8113	28
8114	28
8115	28
8116	28
8117	28
8118	28
8119	28
8120	28
8121	28
8122	28
8123	28
8124	28
8125	28
8126	28
8127	28
8128	28
8129	28
8130	28
8131	28
8132	28
8133	28
8134	28
8135	28
8136	28
8137	28
8138	28
8139	28
8140	28
8141	28
8142	28
8143	28
8144	28
8145	28
8146	28
8147	28
8148	28
8149	28
8150	28
8151	28
8152	28
8153	28
8154	28
8155	28
8156	28
8157	28
8158	28
8159	28
8160	28
8161	28
8162	28
8163	28
8164	28
8165	28
8166	28
8167	28
8168	28
8169	28
8170	28
8171	28
8172	28
8173	28
8174	28
8175	28
8176	28
8177	28
8178	28
8179	28
8180	28
8181	28
8182	28
8183	28
8184	28
8185	28
8186	28
8187	28
8188	28
8189	28
8190	28
8191	28
8192	28
8193	28
8194	28
8195	28
8196	28
8197	28
8198	28
8199	28
8200	28
8201	28
8202	28
8203	28
8204	28
8205	28
8206	28
8207	28
8208	28
8209	28
8210	28
8211	28
8212	28
8213	28
8214	28
8215	28
8216	28
8217	28
8218	28
8219	28
8220	28
8221	28
8222	28
8223	28
8224	28
8225	28
8226	28
8227	28
8228	28
8229	28
8230	28
8231	28
8232	28
8233	28
8234	28
8235	28
8236	28
8237	28
8238	28
8239	28
8240	28
8241	28
8242	28
8243	28
8244	28
8245	28
8246	28
8247	28
8248	28
8249	28
8250	28
8251	28
8252	28
8253	28
8254	28
8255	28
8256	28
8257	28
8258	28
8259	28
8260	28
8261	28
8262	28
8263	28
8264	28
8265	28
8266	28
8267	28
8268	28
8269	28
8270	28
8271	28
8272	28
8273	28
8274	28
8275	28
8276	28
8277	28
8278	28
8279	28
8280	28
8281	28
8282	28
8283	28
8284	28
8285	28
8286	28
8287	28
8288	28
8289	28
8290	28
8291	28
8292	28
8293	28
8294	28
8295	28
8296	28
8297	28
8298	28
8299	28
8300	28
8301	28
8302	28
8303	28
8304	28
8305	28
8306	28
8307	28
8308	28
8309	28
8310	28
8311	28
8312	28
8313	28
8314	28
8315	28
8316	28
8317	28
8318	28
8319	28
8320	28
8321	28
8322	28
8323	28
8324	28
8325	28
8326	28
8327	28
8328	28
8329	28
8330	28
8331	28
8332	28
8333	28
8334	28
8335	28
8336	28
8337	28
8338	28
8339	28
8340	28
8341	28
8342	28
8343	28
8344	28
8345	28
8346	28
8347	28
8348	28
8349	28
8350	28
8351	28
8352	28
8353	28
8354	28
8355	28
8356	28
8357	28
8358	28
8359	28
8360	28
8361	28
8362	28
8363	28
8364	28
8365	28
8366	28
8367	28
8368	28
8369	28
8370	28
8371	28
8372	28
8373	28
8374	28
8375	28
8376	28
8377	28
8378	28
8379	28
8380	28
8381	28
8382	28
8383	28
8384	28
8385	28
8386	28
8387	28
8388	28
8389	28
8390	28
8391	28
8392	28
8393	28
8394	28
8395	28
8396	28
8397	28
8398	28
8399	28
8400	28
8401	28
8402	28
8403	28
8404	28
8405	28
8406	28
8407	28
8408	28
8409	28
8410	28
8411	28
8412	28
8413	28
8414	28
8415	28
8416	28
8417	28
8418	28
8419	28
8420	28
8421	28
8422	28
8423	28
8424	28
8425	28
8426	28
8427	28
8428	28
8429	28
8430	28
8431	28
8432	28
8433	28
8434	28
8435	28
8436	28
8437	28
8438	28
8439	28
8440	28
8441	28
8442	28
8443	28
8444	28
8445	28
8446	28
8447	28
8448	28
8449	28
8450	28
8451	28
8452	28
8453	28
8454	28
8455	28
8456	28
8457	28
8458	28
8459	28
8460	28
8461	28
8462	28
8463	28
8464	28
8465	28
8466	28
8467	28
8468	28
8469	28
8470	28
8471	28
8472	28
8473	28
8474	28
8475	28
8476	28
8477	28
8478	28
8479	28
8480	28
8481	28
8482	28
8483	28
8484	28
8485	28
8486	28
8487	28
8488	28
8489	28
8490	28
8491	28
8492	28
8493	28
8494	28
8495	28
8496	28
8497	28
8498	28
8499	28
8500	28
8501	28
8502	28
8503	28
8504	28
8505	28
8506	28
8507	28
8508	28
8509	28
8510	28
8511	28
8512	28
8513	28
8514	28
8515	28
8516	28
8517	28
8518	28
8519	28
8520	28
8521	28
8522	28
8523	28
8524	28
8525	28
8526	28
8527	28
8528	28
8529	28
8530	28
8531	28
8532	28
8533	28
8534	28
8535	28
8536	28
8537	28
8538	28
8539	28
8540	28
8541	28
8542	28
8543	28
8544	28
8545	28
8546	28
8547	28
8548	28
8549	28
8550	28
8551	28
8552	28
8553	28
8554	28
8555	28
8556	28
8557	28
8558	28
8559	28
8560	28
8561	28
8562	28
8563	28
8564	28
8565	28
8566	28
8567	28
8568	28
8569	28
8570	28
8571	28
8572	28
8573	28
8574	28
8575	28
8576	28
8577	28
8578	28
8579	28
8580	28
8581	28
8582	28
8583	28
8584	28
8585	28
8586	28
8587	28
8588	28
8589	28
8590	28
8591	28
8592	28
8593	28
8594	28
8595	28
8596	28
8597	28
8598	28
8599	28
8600	28
8601	28
8602	28
8603	28
8604	28
8605	28
8606	28
8607	28
8608	28
8609	28
8610	28
8611	28
8612	28
8613	28
8614	28
8615	28
8616	28
8617	28
8618	28
8619	28
8620	28
8621	28
8622	28
8623	28
8624	28
8625	28
8626	28
8627	28
8628	28
8629	28
8630	28
8631	28
8632	28
8633	28
8634	28
8635	28
8636	28
8637	28
8638	28
8639	28
8640	28
8641	28
8642	28
8643	28
8644	28
8645	28
8646	28
8647	28
8648	28
8649	28
8650	28
8651	28
8652	28
8653	28
8654	28
8655	28
8656	28
8657	28
8658	28
8659	28
8660	28
8661	28
8662	28
8663	28
8664	28
8665	28
8666	28
8667	28
8668	28
8669	28
8670	28
8671	28
8672	28
8673	28
8674	28
8675	28
8676	28
8677	28
8678	28
8679	28
8680	28
8681	28
8682	28
8683	28
8684	28
8685	28
8686	28
8687	28
8688	28
8689	28
8690	28
8691	28
8692	28
8693	28
8694	28
8695	28
8696	28
8697	28
8698	28
8699	28
8700	28
8701	28
8702	28
8703	28
8704	28
8705	28
8706	28
8707	28
8708	28
8709	28
8710	28
8711	28
8712	28
8713	28
8714	28
8715	28
8716	28
8717	28
8718	28
8719	28
8720	28
8721	28
8722	28
8723	28
8724	28
8725	28
8726	28
8727	28
8728	28
8729	28
8730	28
8731	28
8732	28
8733	28
8734	28
8735	28
8736	28
8737	28
8738	28
8739	28
8740	28
8741	28
8742	28
8743	28
8744	28
8745	28
8746	28
8747	28
8748	28
8749	28
8750	28
8751	28
8752	28
8753	28
8754	28
8755	28
8756	28
8757	28
8758	28
8759	28
8760	28
8761	28
8762	28
8763	28
8764	28
8765	28
8766	28
8767	28
8768	28
8769	28
8770	28
8771	28
8772	28
8773	28
8774	28
8775	28
8776	28
8777	28
8778	28
8779	28
8780	28
8781	28
8782	28
8783	28
8784	28
8785	28
8786	28
8787	28
8788	28
8789	28
8790	28
8791	28
8792	28
8793	28
8794	28
8795	28
8796	28
8797	28
8798	28
8799	28
8800	28
8801	28
8802	28
8803	28
8804	28
8805	28
8806	28
8807	28
8808	28
8809	28
8810	28
8811	28
8812	28
8813	28
8814	28
8815	28
8816	28
8817	28
8818	28
8819	28
8820	28
8821	28
8822	28
8823	28
8824	28
8825	28
8826	28
8827	28
8828	28
8829	28
8830	28
8831	28
8832	28
8833	28
8834	28
8835	28
8836	28
8837	28
8838	28
8839	28
8840	28
8841	28
8842	28
8843	28
8844	28
8845	28
8846	28
8847	28
8848	28
8849	28
8850	28
8851	28
8852	28
8853	28
8854	28
8855	28
8856	28
8857	28
8858	28
8859	28
8860	28
8861	28
8862	28
8863	28
8864	28
8865	28
8866	28
8867	28
8868	28
8869	28
8870	28
8871	28
8872	28
8873	28
8874	28
8875	28
8876	28
8877	28
8878	28
8879	28
8880	28
8881	28
8882	28
8883	28
8884	28
8885	28
8886	28
8887	28
8888	28
8889	28
8890	28
8891	28
8892	28
8893	28
8894	28
8895	28
8896	28
8897	28
8898	28
8899	28
8900	28
8901	28
8902	28
8903	28
8904	28
8905	28
8906	28
8907	28
8908	28
8909	28
8910	28
8911	28
8912	28
8913	28
8914	28
8915	28
8916	28
8917	28
8918	28
8919	28
8920	28
8921	28
8922	28
8923	28
8924	28
8925	28
8926	28
8927	28
8928	28
8929	28
8930	28
8931	28
8932	28
8933	28
8934	28
8935	28
8936	28
8937	28
8938	28
8939	28
8940	28
8941	28
8942	28
8943	28
8944	28
8945	28
8946	28
8947	28
8948	28
8949	28
8950	28
8951	28
8952	28
8953	28
8954	28
8955	28
8956	28
8957	28
8958	28
8959	28
8960	28
8961	28
8962	28
8963	28
8964	28
8965	28
8966	28
8967	28
8968	28
8969	28
8970	28
8971	28
8972	28
8973	28
8974	28
8975	28
8976	28
8977	28
8978	28
8979	28
8980	28
8981	28
8982	28
8983	28
8984	28
8985	28
8986	28
8987	28
8988	28
8989	28
8990	28
8991	28
8992	28
8993	28
8994	28
8995	28
8996	28
8997	28
8998	28
8999	28
9000	28
9001	28
9002	28
9003	28
9004	28
9005	28
9006	28
9007	28
9008	28
9009	28
9010	28
9011	28
9012	28
9013	28
9014	28
9015	28
9016	28
9017	28
9018	28
9019	28
9020	28
9021	28
9022	28
9023	28
9024	28
9025	28
9026	28
9027	28
9028	28
9029	28
9030	28
9031	28
9032	28
9033	28
9034	28
9035	28
9036	28
9037	28
9038	28
9039	28
9040	28
9041	28
9042	28
9043	28
9044	28
9045	28
9046	28
9047	28
9048	28
9049	28
9050	28
9051	28
9052	28
9053	28
9054	28
9055	28
9056	28
9057	28
9058	28
9059	28
9060	28
9061	28
9062	28
9063	28
9064	28
9065	28
9066	28
9067	28
9068	28
9069	28
9070	28
9071	28
9072	28
9073	28
9074	28
9075	28
9076	28
9077	28
9078	28
9079	28
9080	28
9081	28
9082	28
9083	28
9084	28
9085	28
9086	28
9087	28
9088	28
9089	28
9090	28
9091	28
9092	28
9093	28
9094	28
9095	28
9096	28
9097	28
9098	28
9099	28
9100	28
9101	28
9102	28
9103	28
9104	28
9105	28
9106	28
9107	28
9108	28
9109	28
9110	28
9111	28
9112	28
9113	28
9114	28
9115	28
9116	28
9117	28
9118	28
9119	28
9120	28
9121	28
9122	28
9123	28
9124	28
9125	28
9126	28
9127	28
9128	28
9129	28
9130	28
9131	28
9132	28
9133	28
9134	28
9135	28
9136	28
9137	28
9138	28
9139	28
9140	28
9141	28
9142	28
9143	28
9144	28
9145	28
9146	28
9147	28
9148	28
9149	28
9150	28
9151	28
9152	28
9153	28
9154	28
9155	28
9156	28
9157	28
9158	28
9159	28
9160	28
9161	28
9162	28
9163	28
9164	28
9165	28
9166	28
9167	28
9168	28
9169	28
9170	28
9171	28
9172	28
9173	28
9174	28
9175	28
9176	28
9177	28
9178	28
9179	28
9180	28
9181	28
9182	28
9183	28
9184	28
9185	28
9186	28
9187	28
9188	28
9189	28
9190	28
9191	28
9192	28
9193	28
9194	28
9195	28
9196	28
9197	28
9198	28
9199	28
9200	28
9201	28
9202	28
9203	28
9204	28
9205	28
9206	28
9207	28
9208	28
9209	28
9210	28
9211	28
9212	28
9213	28
9214	28
9215	28
9216	28
9217	28
9218	28
9219	28
9220	28
9221	28
9222	28
9223	28
9224	28
9225	28
9226	28
9227	28
9228	28
9229	28
9230	28
9231	28
9232	28
9233	28
9234	28
9235	28
9236	28
9237	28
9238	28
9239	28
9240	28
9241	28
9242	28
9243	28
9244	28
9245	28
9246	28
9247	28
9248	28
9249	28
9250	28
9251	28
9252	28
9253	28
9254	28
9255	28
9256	28
9257	28
9258	28
9259	28
9260	28
9261	28
9262	28
9263	28
9264	28
9265	28
9266	28
9267	28
9268	28
9269	28
9270	28
9271	28
9272	28
9273	28
9274	28
9275	28
9276	28
9277	28
9278	28
9279	28
9280	28
9281	28
9282	28
9283	28
9284	28
9285	28
9286	28
9287	28
9288	28
9289	28
9290	28
9291	28
9292	28
9293	28
9294	28
9295	28
9296	28
9297	28
9298	28
9299	28
9300	28
9301	28
9302	28
9303	28
9304	28
9305	28
9306	28
9307	28
9308	28
9309	28
9310	28
9311	28
9312	28
9313	28
9314	28
9315	28
9316	28
9317	28
9318	28
9319	28
9320	28
9321	28
9322	28
9323	28
9324	28
9325	28
9326	28
9327	28
9328	28
9329	28
9330	28
9331	28
9332	28
9333	28
9334	28
9335	28
9336	28
9337	28
9338	28
9339	28
9340	28
9341	28
9342	28
9343	28
9344	28
9345	28
9346	28
9347	28
9348	28
9349	28
9350	28
9351	28
9352	28
9353	28
9354	28
9355	28
9356	28
9357	28
9358	28
9359	28
9360	28
9361	28
9362	28
9363	28
9364	28
9365	28
9366	28
9367	28
9368	28
9369	28
9370	28
9371	28
9372	28
9373	28
9374	28
9375	28
9376	28
9377	28
9378	28
9379	28
9380	28
9381	28
9382	28
9383	28
9384	28
9385	28
9386	28
9387	28
9388	28
9389	28
9390	28
9391	28
9392	28
9393	28
9394	28
9395	28
9396	28
9397	28
9398	28
9399	28
9400	28
9401	28
9402	28
9403	28
9404	28
9405	28
9406	28
9407	28
9408	28
9409	28
9410	28
9411	28
9412	28
9413	28
9414	28
9415	28
9416	28
9417	28
9418	28
9419	28
9420	28
9421	28
9422	28
9423	28
9424	28
9425	28
9426	28
9427	28
9428	28
9429	28
9430	28
9431	28
9432	28
9433	28
9434	28
9435	28
9436	28
9437	28
9438	28
9439	28
9440	28
9441	28
9442	28
9443	28
9444	28
9445	28
9446	28
9447	28
9448	28
9449	28
9450	28
9451	28
9452	28
9453	28
9454	28
9455	28
9456	28
9457	28
9458	28
9459	28
9460	28
9461	28
9462	28
9463	28
9464	28
9465	28
9466	28
9467	28
9468	28
9469	28
9470	28
9471	28
9472	28
9473	28
9474	28
9475	28
9476	28
9477	28
9478	28
9479	28
9480	28
9481	28
9482	28
9483	28
9484	28
9485	28
9486	28
9487	28
9488	28
9489	28
9490	28
9491	28
9492	28
9493	28
9494	28
9495	28
9496	28
9497	28
9498	28
9499	28
9500	28
9501	28
9502	28
9503	28
9504	28
9505	28
9506	28
9507	28
9508	28
9509	28
9510	28
9511	28
9512	28
9513	28
9514	28
9515	28
9516	28
9517	28
9518	28
9519	28
9520	28
9521	28
9522	28
9523	28
9524	28
9525	28
9526	28
9527	28
9528	28
9529	28
9530	28
9531	28
9532	28
9533	28
9534	28
9535	28
9536	28
9537	28
9538	28
9539	28
9540	28
9541	28
9542	28
9543	28
9544	28
9545	28
9546	28
9547	28
9548	28
9549	28
9550	28
9551	28
9552	28
9553	28
9554	28
9555	28
9556	28
9557	28
9558	28
9559	28
9560	28
9561	28
9562	28
9563	28
9564	28
9565	28
9566	28
9567	28
9568	28
9569	28
9570	28
9571	28
9572	28
9573	28
9574	28
9575	28
9576	28
9577	28
9578	28
9579	28
9580	28
9581	28
9582	28
9583	28
9584	28
9585	28
9586	28
9587	28
9588	28
9589	28
9590	28
9591	28
9592	28
9593	28
9594	28
9595	28
9596	28
9597	28
9598	28
9599	28
9600	28
9601	28
9602	28
9603	28
9604	28
9605	28
9606	28
9607	28
9608	28
9609	28
9610	28
9611	28
9612	28
9613	28
9614	28
9615	28
9616	28
9617	28
9618	28
9619	28
9620	28
9621	28
9622	28
9623	28
9624	28
9625	28
9626	28
9627	28
9628	28
9629	28
9630	28
9631	28
9632	28
9633	28
9634	28
9635	28
9636	28
9637	28
9638	28
9639	28
9640	28
9641	28
9642	28
9643	28
9644	28
9645	28
9646	28
9647	28
9648	28
9649	28
9650	28
9651	28
9652	28
9653	28
9654	28
9655	28
9656	28
9657	28
9658	28
9659	28
9660	28
9661	28
9662	28
9663	28
9664	28
9665	28
9666	28
9667	28
9668	28
9669	28
9670	28
9671	28
9672	28
9673	28
9674	28
9675	28
9676	28
9677	28
9678	28
9679	28
9680	28
9681	28
9682	28
9683	28
9684	28
9685	28
9686	28
9687	28
9688	28
9689	28
9690	28
9691	28
9692	28
9693	28
9694	28
9695	28
9696	28
9697	28
9698	28
9699	28
9700	28
9701	28
9702	28
9703	28
9704	28
9705	28
9706	28
9707	28
9708	28
9709	28
9710	28
9711	28
9712	28
9713	28
9714	28
9715	28
9716	28
9717	28
9718	28
9719	28
9720	28
9721	28
9722	28
9723	28
9724	28
9725	28
9726	28
9727	28
9728	28
9729	28
9730	28
9731	28
9732	28
9733	28
9734	28
9735	28
9736	28
9737	28
9738	28
9739	28
9740	28
9741	28
9742	28
9743	28
9744	28
9745	28
9746	28
9747	28
9748	28
9749	28
9750	28
9751	28
9752	28
9753	28
9754	28
9755	28
9756	28
9757	28
9758	28
9759	28
9760	28
9761	28
9762	28
9763	28
9764	28
9765	28
9766	28
9767	28
9768	28
9769	28
9770	28
9771	28
9772	28
9773	28
9774	28
9775	28
9776	28
9777	28
9778	28
9779	28
9780	28
9781	28
9782	28
9783	28
9784	28
9785	28
9786	28
9787	28
9788	28
9789	28
9790	28
9791	28
9792	28
9793	28
9794	28
9795	28
9796	28
9797	28
9798	28
9799	28
9800	28
9801	28
9802	28
9803	28
9804	28
9805	28
9806	28
9807	28
9808	28
9809	28
9810	28
9811	28
9812	28
9813	28
9814	28
9815	28
9816	28
9817	28
9818	28
9819	28
9820	28
9821	28
9822	28
9823	28
9824	28
9825	28
9826	28
9827	28
9828	28
9829	28
9830	28
9831	28
9832	28
9833	28
9834	28
9835	28
9836	28
9837	28
9838	28
9839	28
9840	28
9841	28
9842	28
9843	28
9844	28
9845	28
9846	28
9847	28
9848	28
9849	28
9850	28
9851	28
9852	28
9853	28
9854	28
9855	28
9856	28
9857	28
9858	28
9859	28
9860	28
9861	28
9862	28
9863	28
9864	28
9865	28
9866	28
9867	28
9868	28
9869	28
9870	28
9871	28
9872	28
9873	28
9874	28
9875	28
9876	28
9877	28
9878	28
9879	28
9880	28
9881	28
9882	28
9883	28
9884	28
9885	28
9886	28
9887	28
9888	28
9889	28
9890	28
9891	28
9892	28
9893	28
9894	28
9895	28
9896	28
9897	28
9898	28
9899	28
9900	28
9901	28
9902	28
9903	28
9904	28
9905	28
9906	28
9907	28
9908	28
9909	28
9910	28
9911	28
9912	28
9913	28
9914	28
9915	28
9916	28
9917	28
9918	28
9919	28
9920	28
9921	28
9922	28
9923	28
9924	28
9925	28
9926	28
9927	28
9928	28
9929	28
9930	28
9931	28
9932	28
9933	28
9934	28
9935	28
9936	28
9937	28
9938	28
9939	28
9940	28
9941	28
9942	28
9943	28
9944	28
9945	28
9946	28
9947	28
9948	28
9949	28
9950	28
9951	28
9952	28
9953	28
9954	28
9955	28
9956	28
9957	28
9958	28
9959	28
9960	28
9961	28
9962	28
9963	28
9964	28
9965	28
9966	28
9967	28
9968	28
9969	28
9970	28
9971	28
9972	28
9973	28
9974	28
9975	28
9976	28
9977	28
9978	28
9979	28
9980	28
9981	28
9982	28
9983	28
9984	28
9985	28
9986	28
9987	28
9988	28
9989	28
9990	28
9991	28
9992	28
9993	28
9994	28
9995	28
9996	28
9997	28
9998	28
9999	28
10000	28
10001	28
10002	28
10003	28
10004	28
10005	28
10006	28
10007	28
10008	28
10009	28
10010	28
10011	28
10012	28
10013	28
10014	28
10015	28
10016	28
10017	28
10018	28
10019	28
10020	28
10021	28
10022	28
10023	28
10024	28
10025	28
10026	28
10027	28
10028	28
10029	28
10030	28
10031	28
10032	28
10033	28
10034	28
10035	28
10036	28
10037	28
10038	28
10039	28
10040	28
10041	28
10042	28
10043	28
10044	28
10045	28
10046	28
10047	28
10048	28
10049	28
10050	28
10051	28
10052	28
10053	28
10054	28
10055	28
10056	28
10057	28
10058	28
10059	28
10060	28
10061	28
10062	28
10063	28
10064	28
10065	28
10066	28
10067	28
10068	28
10069	28
10070	28
10071	28
10072	28
10073	28
10074	28
10075	28
10076	28
10077	28
10078	28
10079	28
10080	28
10081	28
10082	28
10083	28
10084	28
10085	28
10086	28
10087	28
10088	28
10089	28
10090	28
10091	28
10092	28
10093	28
10094	28
10095	28
10096	28
10097	28
10098	28
10099	28
10100	28
10101	28
10102	28
10103	28
10104	28
10105	28
10106	28
10107	28
10108	28
10109	28
10110	28
10111	28
10112	28
10113	28
10114	28
10115	28
10116	28
10117	28
10118	28
10119	28
10120	28
10121	28
10122	28
10123	28
10124	28
10125	28
10126	28
10127	28
10128	28
10129	28
10130	28
10131	28
10132	28
10133	28
10134	28
10135	28
10136	28
10137	28
10138	28
10139	28
10140	28
10141	28
10142	28
10143	28
10144	28
10145	28
10146	28
10147	28
10148	28
10149	28
10150	28
10151	28
10152	28
10153	28
10154	28
10155	28
10156	28
10157	28
10158	28
10159	28
10160	28
10161	28
10162	28
10163	28
10164	28
10165	28
10166	28
10167	28
10168	28
10169	28
10170	28
10171	28
10172	28
10173	28
10174	28
10175	28
10176	28
10177	28
10178	28
10179	28
10180	28
10181	28
10182	28
10183	28
10184	28
10185	28
10186	28
10187	28
10188	28
10189	28
10190	28
10191	28
10192	28
10193	28
10194	28
10195	28
10196	28
10197	28
10198	28
10199	28
10200	28
10201	28
10202	28
10203	28
10204	28
10205	28
10206	28
10207	28
10208	28
10209	28
10210	28
10211	28
10212	28
10213	28
10214	28
10215	28
10216	28
10217	28
10218	28
10219	28
10220	28
10221	28
10222	28
10223	28
10224	28
10225	28
10226	28
10227	28
10228	28
10229	28
10230	28
10231	28
10232	28
10233	28
10234	28
10235	28
10236	28
10237	28
10238	28
10239	28
10240	28
10241	28
10242	28
10243	28
10244	28
10245	28
10246	28
10247	28
10248	28
10249	28
10250	28
10251	28
10252	28
10253	28
10254	28
10255	28
10256	28
10257	28
10258	28
10259	28
10260	28
10261	28
10262	28
10263	28
10264	28
10265	28
10266	28
10267	28
10268	28
10269	28
10270	28
10271	28
10272	28
10273	28
10274	28
10275	28
10276	28
10277	28
10278	28
10279	28
10280	28
10281	28
10282	28
10283	28
10284	28
10285	28
10286	28
10287	28
10288	28
10289	28
10290	28
10291	28
10292	28
10293	28
10294	28
10295	28
10296	28
10297	28
10298	28
10299	28
10300	28
10301	28
10302	28
10303	28
10304	28
10305	28
10306	28
10307	28
10308	28
10309	28
10310	28
10311	28
10312	28
10313	28
10314	28
10315	28
10316	28
10317	28
10318	28
10319	28
10320	28
10321	28
10322	28
10323	28
10324	28
10325	28
10326	28
10327	28
10328	28
10329	28
10330	28
10331	28
10332	28
10333	28
10334	28
10335	28
10336	28
10337	28
10338	28
10339	28
10340	28
10341	28
10342	28
10343	28
10344	28
10345	28
10346	28
10347	28
10348	28
10349	28
10350	28
10351	28
10352	28
10353	28
10354	28
10355	28
10356	28
10357	28
10358	28
10359	28
10360	28
10361	28
10362	28
10363	28
10364	28
10365	28
10366	28
10367	28
10368	28
10369	28
10370	28
10371	28
10372	28
10373	28
10374	28
10375	28
10376	28
10377	28
10378	28
10379	28
10380	28
10381	28
10382	28
10383	28
10384	28
10385	28
10386	28
10387	28
10388	28
10389	28
10390	28
10391	28
10392	28
10393	28
10394	28
10395	28
10396	28
10397	28
10398	28
10399	28
10400	28
10401	28
10402	28
10403	28
10404	28
10405	28
10406	28
10407	28
10408	28
10409	28
10410	28
10411	28
10412	28
10413	28
10414	28
10415	28
10416	28
10417	28
10418	28
10419	28
10420	28
10421	28
10422	28
10423	28
10424	28
10425	28
10426	28
10427	28
10428	28
10429	28
10430	28
10431	28
10432	28
10433	28
10434	28
10435	28
10436	28
10437	28
10438	28
10439	28
10440	28
10441	28
10442	28
10443	28
10444	28
10445	28
10446	28
10447	28
10448	28
10449	28
10450	28
10451	28
10452	28
10453	28
10454	28
10455	28
10456	28
10457	28
10458	28
10459	28
10460	28
10461	28
10462	28
10463	28
10464	28
10465	28
10466	28
10467	28
10468	28
10469	28
10470	28
10471	28
10472	28
10473	28
10474	28
10475	28
10476	28
10477	28
10478	28
10479	28
10480	28
10481	28
10482	28
10483	28
10484	28
10485	28
10486	28
10487	28
10488	28
10489	28
10490	28
10491	28
10492	28
10493	28
10494	28
10495	28
10496	28
10497	28
10498	28
10499	28
10500	28
10501	28
10502	28
10503	28
10504	28
10505	28
10506	28
10507	28
10508	28
10509	28
10510	28
10511	28
10512	28
10513	28
10514	28
10515	28
10516	28
10517	28
10518	28
10519	28
10520	28
10521	28
10522	28
10523	28
10524	28
10525	28
10526	28
10527	28
10528	28
10529	28
10530	28
10531	28
10532	28
10533	28
10534	28
10535	28
10536	28
10537	28
10538	28
10539	28
10540	28
10541	28
10542	28
10543	28
10544	28
10545	28
10546	28
10547	28
10548	28
10549	28
10550	28
10551	28
10552	28
10553	28
10554	28
10555	28
10556	28
10557	28
10558	28
10559	28
10560	28
10561	28
10562	28
10563	28
10564	28
10565	28
10566	28
10567	28
10568	28
10569	28
10570	28
10571	28
10572	28
10573	28
10574	28
10575	28
10576	28
10577	28
10578	28
10579	28
10580	28
10581	28
10582	28
10583	28
10584	28
10585	28
10586	28
10587	28
10588	28
10589	28
10590	28
10591	28
10592	28
10593	28
10594	28
10595	28
10596	28
10597	28
10598	28
10599	28
10600	28
10601	28
10602	28
10603	28
10604	28
10605	28
10606	28
10607	28
10608	28
10609	28
10610	28
10611	28
10612	28
10613	28
10614	28
10615	28
10616	28
10617	28
10618	28
10619	28
10620	28
10621	28
10622	28
10623	28
10624	28
10625	28
10626	28
10627	28
10628	28
10629	28
10630	28
10631	28
10632	28
10633	28
10634	28
10635	28
10636	28
10637	28
10638	28
10639	28
10640	28
10641	28
10642	28
10643	28
10644	28
10645	28
10646	28
10647	28
10648	28
10649	28
10650	28
10651	28
10652	28
10653	28
10654	28
10655	28
10656	28
10657	28
10658	28
10659	28
10660	28
10661	28
10662	28
10663	28
10664	28
10665	28
10666	28
10667	28
10668	28
10669	28
10670	28
10671	28
10672	28
10673	28
10674	28
10675	28
10676	28
10677	28
10678	28
10679	28
10680	28
10681	28
10682	28
10683	28
10684	28
10685	28
10686	28
10687	28
10688	28
10689	28
10690	28
10691	28
10692	28
10693	28
10694	28
10695	28
10696	28
10697	28
10698	28
10699	28
10700	28
10701	28
10702	28
10703	28
10704	28
10705	28
10706	28
10707	28
10708	28
10709	28
10710	28
10711	28
10712	28
10713	28
10714	28
10715	28
10716	28
10717	28
10718	28
10719	28
10720	28
10721	28
10722	28
10723	28
10724	28
10725	28
10726	28
10727	28
10728	28
10729	28
10730	28
10731	28
10732	28
10733	28
10734	28
10735	28
10736	28
10737	28
10738	28
10739	28
10740	28
10741	28
10742	28
10743	28
10744	28
10745	28
10746	28
10747	28
10748	28
10749	28
10750	28
10751	28
10752	28
10753	28
10754	28
10755	28
10756	28
10757	28
10758	28
10759	28
10760	28
10761	28
10762	28
10763	28
10764	28
10765	28
10766	28
10767	28
10768	28
10769	28
10770	28
10771	28
10772	28
10773	28
10774	28
10775	28
10776	28
10777	28
10778	28
10779	28
10780	28
10781	28
10782	28
10783	28
10784	28
10785	28
10786	28
10787	28
10788	28
10789	28
10790	28
10791	28
10792	28
10793	28
10794	28
10795	28
10796	28
10797	28
10798	28
10799	28
10800	28
10801	28
10802	28
10803	28
10804	28
10805	28
10806	28
10807	28
10808	28
10809	28
10810	28
10811	28
10812	28
10813	28
10814	28
10815	28
10816	28
10817	28
10818	28
10819	28
10820	28
10821	28
10822	28
10823	28
10824	28
10825	28
10826	28
10827	28
10828	28
10829	28
10830	28
10831	28
10832	28
10833	28
10834	28
10835	28
10836	28
10837	28
10838	28
10839	28
10840	28
10841	28
10842	28
10843	28
10844	28
10845	28
10846	28
10847	28
10848	28
10849	28
10850	28
10851	28
10852	28
10853	28
10854	28
10855	28
10856	28
10857	28
10858	28
10859	28
10860	28
10861	28
10862	28
10863	28
10864	28
10865	28
10866	28
10867	28
10868	28
10869	28
10870	28
10871	28
10872	28
10873	28
10874	28
10875	28
10876	28
10877	28
10878	28
10879	28
10880	28
10881	28
10882	28
10883	28
10884	28
10885	28
10886	28
10887	28
10888	28
10889	28
10890	28
10891	28
10892	28
10893	28
10894	28
10895	28
10896	28
10897	28
10898	28
10899	28
10900	28
10901	28
10902	28
10903	28
10904	28
10905	28
10906	28
10907	28
10908	28
10909	28
10910	28
10911	28
10912	28
10913	28
10914	28
10915	28
10916	28
10917	28
10918	28
10919	28
10920	28
10921	28
10922	28
10923	28
10924	28
10925	28
10926	28
10927	28
10928	28
10929	28
10930	28
10931	28
10932	28
10933	28
10934	28
10935	28
10936	28
10937	28
10938	28
10939	28
10940	28
10941	28
10942	28
10943	28
10944	28
10945	28
10946	28
10947	28
10948	28
10949	28
10950	28
10951	28
10952	28
10953	28
10954	28
10955	28
10956	28
10957	28
10958	28
10959	28
10960	28
10961	28
10962	28
10963	28
10964	28
10965	28
10966	28
10967	28
10968	28
10969	28
10970	28
10971	28
10972	28
10973	28
10974	28
10975	28
10976	28
10977	28
10978	28
10979	28
10980	28
10981	28
10982	28
10983	28
10984	28
10985	28
10986	28
10987	28
10988	28
10989	28
10990	28
10991	28
10992	28
10993	28
10994	28
10995	28
10996	28
10997	28
10998	28
10999	28
11000	28
11001	28
11002	28
11003	28
11004	28
11005	28
11006	28
11007	28
11008	28
11009	28
11010	28
11011	28
11012	28
11013	28
11014	28
11015	28
11016	28
11017	28
11018	28
11019	28
11020	28
11021	28
11022	28
11023	28
11024	28
11025	28
11026	28
11027	28
11028	28
11029	28
11030	28
11031	28
11032	28
11033	28
11034	28
11035	28
11036	28
11037	28
11038	28
11039	28
11040	28
11041	28
11042	28
11043	28
11044	28
11045	28
11046	28
11047	28
11048	28
11049	28
11050	28
11051	28
11052	28
11053	28
11054	28
11055	28
11056	28
11057	28
11058	28
11059	28
11060	28
11061	28
11062	28
11063	28
11064	28
11065	28
11066	28
11067	28
11068	28
11069	28
11070	28
11071	28
11072	28
11073	28
11074	28
11075	28
11076	28
11077	28
11078	28
11079	28
11080	28
11081	28
11082	28
11083	28
11084	28
11085	28
11086	28
11087	28
11088	28
11089	28
11090	28
11091	28
11092	28
11093	28
11094	28
11095	28
11096	28
11097	28
11098	28
11099	28
11100	28
11101	28
11102	28
11103	28
11104	28
11105	28
11106	28
11107	28
11108	28
11109	28
11110	28
11111	28
11112	28
11113	28
11114	28
11115	28
11116	28
11117	28
11118	28
11119	28
11120	28
11121	28
11122	28
11123	28
11124	28
11125	28
11126	28
11127	28
11128	28
11129	28
11130	28
11131	28
11132	28
11133	28
11134	28
11135	28
11136	28
11137	28
11138	28
11139	28
11140	28
11141	28
11142	28
11143	28
11144	28
11145	28
11146	28
11147	28
11148	28
11149	28
11150	28
11151	28
11152	28
11153	28
11154	28
11155	28
11156	28
11157	28
11158	28
11159	28
11160	28
11161	28
11162	28
11163	28
11164	28
11165	28
11166	28
11167	28
11168	28
11169	28
11170	28
11171	28
11172	28
11173	28
11174	28
11175	28
11176	28
11177	28
11178	28
11179	28
11180	28
11181	28
11182	28
11183	28
11184	28
11185	28
11186	28
11187	28
11188	28
11189	28
11190	28
11191	28
11192	28
11193	28
11194	28
11195	28
11196	28
11197	28
11198	28
11199	28
11200	28
11201	28
11202	28
11203	28
11204	28
11205	28
11206	28
11207	28
11208	28
11209	28
11210	28
11211	28
11212	28
11213	28
11214	28
11215	28
11216	28
11217	28
11218	28
11219	28
11220	28
11221	28
11222	28
11223	28
11224	28
11225	28
11226	28
11227	28
11228	28
11229	28
11230	28
11231	28
11232	28
11233	28
11234	28
11235	28
11236	28
11237	28
11238	28
11239	28
11240	28
11241	28
11242	28
11243	28
11244	28
11245	28
11246	28
11247	28
11248	28
11249	28
11250	28
11251	28
11252	28
11253	28
11254	28
11255	28
11256	28
11257	28
11258	28
11259	28
11260	28
11261	28
11262	28
11263	28
11264	28
11265	28
11266	28
11267	28
11268	28
11269	28
11270	28
11271	28
11272	28
11273	28
11274	28
11275	28
11276	28
11277	28
11278	28
11279	28
11280	28
11281	28
11282	28
11283	28
11284	28
11285	28
11286	28
11287	28
11288	28
11289	28
11290	28
11291	28
11292	28
11293	28
11294	28
11295	28
11296	28
11297	28
11298	28
11299	28
11300	28
11301	28
11302	28
11303	28
11304	28
11305	28
11306	28
11307	28
11308	28
11309	28
11310	28
11311	28
11312	28
11313	28
11314	28
11315	28
11316	28
11317	28
11318	28
11319	28
11320	28
11321	28
11322	28
11323	28
11324	28
11325	28
11326	28
11327	28
11328	28
11329	28
11330	28
11331	28
11332	28
11333	28
11334	28
11335	28
11336	28
11337	28
11338	28
11339	28
11340	28
11341	28
11342	28
11343	28
11344	28
11345	28
11346	28
11347	28
11348	28
11349	28
11350	28
11351	28
11352	28
11353	28
11354	28
11355	28
11356	28
11357	28
11358	28
11359	28
11360	28
11361	28
11362	28
11363	28
11364	28
11365	28
11366	28
11367	28
11368	28
11369	28
11370	28
11371	28
11372	28
11373	28
11374	28
11375	28
11376	28
11377	28
11378	28
11379	28
11380	28
11381	28
11382	28
11383	28
11384	28
11385	28
11386	28
11387	28
11388	28
11389	28
11390	28
11391	28
11392	28
11393	28
11394	28
11395	28
11396	28
11397	28
11398	28
11399	28
11400	28
11401	28
11402	28
11403	28
11404	28
11405	28
11406	28
11407	28
11408	28
11409	28
11410	28
11411	28
11412	28
11413	28
11414	28
11415	28
11416	28
11417	28
11418	28
11419	28
11420	28
11421	28
11422	28
11423	28
11424	28
11425	28
11426	28
11427	28
11428	28
11429	28
11430	28
11431	28
11432	28
11433	28
11434	28
11435	28
11436	28
11437	28
11438	28
11439	28
11440	28
11441	28
11442	28
11443	28
11444	28
11445	28
11446	28
11447	28
11448	28
11449	28
11450	28
11451	28
11452	28
11453	28
11454	28
11455	28
11456	28
11457	28
11458	28
11459	28
11460	28
11461	28
11462	28
11463	28
11464	28
11465	28
11466	28
11467	28
11468	28
11469	28
11470	28
11471	28
11472	28
11473	28
11474	28
11475	28
11476	28
11477	28
11478	28
11479	28
11480	28
11481	28
11482	28
11483	28
11484	28
11485	28
11486	28
11487	28
11488	28
11489	28
11490	28
11491	28
11492	28
11493	28
11494	28
11495	28
11496	28
11497	28
11498	28
11499	28
11500	28
11501	28
11502	28
11503	28
11504	28
11505	28
11506	28
11507	28
11508	28
11509	28
11510	28
11511	28
11512	28
11513	28
11514	28
11515	28
11516	28
11517	28
11518	28
11519	28
11520	28
11521	28
11522	28
11523	28
11524	28
11525	28
11526	28
11527	28
11528	28
11529	28
11530	28
11531	28
11532	28
11533	28
11534	28
11535	28
11536	28
11537	28
11538	28
11539	28
11540	28
11541	28
11542	28
11543	28
11544	28
11545	28
11546	28
11547	28
11548	28
11549	28
11550	28
11551	28
11552	28
11553	28
11554	28
11555	28
11556	28
11557	28
11558	28
11559	28
11560	28
11561	28
11562	28
11563	28
11564	28
11565	28
11566	28
11567	28
11568	28
11569	28
11570	28
11571	28
11572	28
11573	28
11574	28
11575	28
11576	28
11577	28
11578	28
11579	28
11580	28
11581	28
11582	28
11583	28
11584	28
11585	28
11586	28
11587	28
11588	28
11589	28
11590	28
11591	28
11592	28
11593	28
11594	28
11595	28
11596	28
11597	28
11598	28
11599	28
11600	28
11601	28
11602	28
11603	28
11604	28
11605	28
11606	28
11607	28
11608	28
11609	28
11610	28
11611	28
11612	28
11613	28
11614	28
11615	28
11616	28
11617	28
11618	28
11619	28
11620	28
11621	28
11622	28
11623	28
11624	28
11625	28
11626	28
11627	28
11628	28
11629	28
11630	28
11631	28
11632	28
11633	28
11634	28
11635	28
11636	28
11637	28
11638	28
11639	28
11640	28
11641	28
11642	28
11643	28
11644	28
11645	28
11646	28
11647	28
11648	28
11649	28
11650	28
11651	28
11652	28
11653	28
11654	28
11655	28
11656	28
11657	28
11658	28
11659	28
11660	28
11661	28
11662	28
11663	28
11664	28
11665	28
11666	28
11667	28
11668	28
11669	28
11670	28
11671	28
11672	28
11673	28
11674	28
11675	28
11676	28
11677	28
11678	28
11679	28
11680	28
11681	28
11682	28
11683	28
11684	28
11685	28
11686	28
11687	28
11688	28
11689	28
11690	28
11691	28
11692	28
11693	28
11694	28
11695	28
11696	28
11697	28
11698	28
11699	28
11700	28
11701	28
11702	28
11703	28
11704	28
11705	28
11706	28
11707	28
11708	28
11709	28
11710	28
11711	28
11712	28
11713	28
11714	28
11715	28
11716	28
11717	28
11718	28
11719	28
11720	28
11721	28
11722	28
11723	28
11724	28
11725	28
11726	28
11727	28
11728	28
11729	28
11730	28
11731	28
11732	28
11733	28
11734	28
11735	28
11736	28
11737	28
11738	28
11739	28
11740	28
11741	28
11742	28
11743	28
11744	28
11745	28
11746	28
11747	28
11748	28
11749	28
11750	28
11751	28
11752	28
11753	28
11754	28
11755	28
11756	28
11757	28
11758	28
11759	28
11760	28
11761	28
11762	28
11763	28
11764	28
11765	28
11766	28
11767	28
11768	28
11769	28
11770	28
11771	28
11772	28
11773	28
11774	28
11775	28
11776	28
11777	28
11778	28
11779	28
11780	28
11781	28
11782	28
11783	28
11784	28
11785	28
11786	28
11787	28
11788	28
11789	28
11790	28
11791	28
11792	28
11793	28
11794	28
11795	28
11796	28
11797	28
11798	28
11799	28
11800	28
11801	28
11802	28
11803	28
11804	28
11805	28
11806	28
11807	28
11808	28
11809	28
11810	28
11811	28
11812	28
11813	28
11814	28
11815	28
11816	28
11817	28
11818	28
11819	28
11820	28
11821	28
11822	28
11823	28
11824	28
11825	28
11826	28
11827	28
11828	28
11829	28
11830	28
11831	28
11832	28
11833	28
11834	28
11835	28
11836	28
11837	28
11838	28
11839	28
11840	28
11841	28
11842	28
11843	28
11844	28
11845	28
11846	28
11847	28
11848	28
11849	28
11850	28
11851	28
11852	28
11853	28
11854	28
11855	28
11856	28
11857	28
11858	28
11859	28
11860	28
11861	28
11862	28
11863	28
11864	28
11865	28
11866	28
11867	28
11868	28
11869	28
11870	28
11871	28
11872	28
11873	28
11874	28
11875	28
11876	28
11877	28
11878	28
11879	28
11880	28
11881	28
11882	28
11883	28
11884	28
11885	28
11886	28
11887	28
11888	28
11889	28
11890	28
11891	28
11892	28
11893	28
11894	28
11895	28
11896	28
11897	28
11898	28
11899	28
11900	28
11901	28
11902	28
11903	28
11904	28
11905	28
11906	28
11907	28
11908	28
11909	28
11910	28
11911	28
11912	28
11913	28
11914	28
11915	28
11916	28
11917	28
11918	28
11919	28
11920	28
11921	28
11922	28
11923	28
11924	28
11925	28
11926	28
11927	28
11928	28
11929	28
11930	28
11931	28
11932	28
11933	28
11934	28
11935	28
11936	28
11937	28
11938	28
11939	28
11940	28
11941	28
11942	28
11943	28
11944	28
11945	28
11946	28
11947	28
11948	28
11949	28
11950	28
11951	28
11952	28
11953	28
11954	28
11955	28
11956	28
11957	28
11958	28
11959	28
11960	28
11961	28
11962	28
11963	28
11964	28
11965	28
11966	28
11967	28
11968	28
11969	28
11970	28
11971	28
11972	28
11973	28
11974	28
11975	28
11976	28
11977	28
11978	28
11979	28
11980	28
11981	28
11982	28
11983	28
11984	28
11985	28
11986	28
11987	28
11988	28
11989	28
11990	28
11991	28
11992	28
11993	28
11994	28
11995	28
11996	28
11997	28
11998	28
11999	28
12000	28
12001	28
12002	28
12003	28
12004	28
12005	28
12006	28
12007	28
12008	28
12009	28
12010	28
12011	28
12012	28
12013	28
12014	28
12015	28
12016	28
12017	28
12018	28
12019	28
12020	28
12021	28
12022	28
12023	28
12024	28
12025	28
12026	28
12027	28
12028	28
12029	28
12030	28
12031	28
12032	28
12033	28
12034	28
12035	28
12036	28
12037	28
12038	28
12039	28
12040	28
12041	28
12042	28
12043	28
12044	28
12045	28
12046	28
12047	28
12048	28
12049	28
12050	28
12051	28
12052	28
12053	28
12054	28
12055	28
12056	28
12057	28
12058	28
12059	28
12060	28
12061	28
12062	28
12063	28
12064	28
12065	28
12066	28
12067	28
12068	28
12069	28
12070	28
12071	28
12072	28
12073	28
12074	28
12075	28
12076	28
12077	28
12078	28
12079	28
12080	28
12081	28
12082	28
12083	28
12084	28
12085	28
12086	28
12087	28
12088	28
12089	28
12090	28
12091	28
12092	28
12093	28
12094	28
12095	28
12096	28
12097	28
12098	28
12099	28
12100	28
12101	28
12102	28
12103	28
12104	28
12105	28
12106	28
12107	28
12108	28
12109	28
12110	28
12111	28
12112	28
12113	28
12114	28
12115	28
12116	28
12117	28
12118	28
12119	28
12120	28
12121	28
12122	28
12123	28
12124	28
12125	28
12126	28
12127	28
12128	28
12129	28
12130	28
12131	28
12132	28
12133	28
12134	28
12135	28
12136	28
12137	28
12138	28
12139	28
12140	28
12141	28
12142	28
12143	28
12144	28
12145	28
12146	28
12147	28
12148	28
12149	28
12150	28
12151	28
12152	28
12153	28
12154	28
12155	28
12156	28
12157	28
12158	28
12159	28
12160	28
12161	28
12162	28
12163	28
12164	28
12165	28
12166	28
12167	28
12168	28
12169	28
12170	28
12171	28
12172	28
12173	28
12174	28
12175	28
12176	28
12177	28
12178	28
12179	28
12180	28
12181	28
12182	28
12183	28
12184	28
12185	28
12186	28
12187	28
12188	28
12189	28
12190	28
12191	28
12192	28
12193	28
12194	28
12195	28
12196	28
12197	28
12198	28
12199	28
12200	28
12201	28
12202	28
12203	28
12204	28
12205	28
12206	28
12207	28
12208	28
12209	28
12210	28
12211	28
12212	28
12213	28
12214	28
12215	28
12216	28
12217	28
12218	28
12219	28
12220	28
12221	28
12222	28
12223	28
12224	28
12225	28
12226	28
12227	28
12228	28
12229	28
12230	28
12231	28
12232	28
12233	28
12234	28
12235	28
12236	28
12237	28
12238	28
12239	28
12240	28
12241	28
12242	28
12243	28
12244	28
12245	28
12246	28
12247	28
12248	28
12249	28
12250	28
12251	28
12252	28
12253	28
12254	28
12255	28
12256	28
12257	28
12258	28
12259	28
12260	28
12261	28
12262	28
12263	28
12264	28
12265	28
12266	28
12267	28
12268	28
12269	28
12270	28
12271	28
12272	28
12273	28
12274	28
12275	28
12276	28
12277	28
12278	28
12279	28
12280	28
12281	28
12282	28
12283	28
12284	28
12285	28
12286	28
12287	28
12288	28
12289	28
12290	28
12291	28
12292	28
12293	28
12294	28
12295	28
12296	28
12297	28
12298	28
12299	28
12300	28
12301	28
12302	28
12303	28
12304	28
12305	28
12306	28
12307	28
12308	28
12309	28
12310	28
12311	28
12312	28
12313	28
12314	28
12315	28
12316	28
12317	28
12318	28
12319	28
12320	28
12321	28
12322	28
12323	28
12324	28
12325	28
12326	28
12327	28
12328	28
12329	28
12330	28
12331	28
12332	28
12333	28
12334	28
12335	28
12336	28
12337	28
12338	28
12339	28
12340	28
12341	28
12342	28
12343	28
12344	28
12345	28
12346	28
12347	28
12348	28
12349	28
12350	28
12351	28
12352	28
12353	28
12354	28
12355	28
12356	28
12357	28
12358	28
12359	28
12360	28
12361	28
12362	28
12363	28
12364	28
12365	28
12366	28
12367	28
12368	28
12369	28
12370	28
12371	28
12372	28
12373	28
12374	28
12375	28
12376	28
12377	28
12378	28
12379	28
12380	28
12381	28
12382	28
12383	28
12384	28
12385	28
12386	28
12387	28
12388	28
12389	28
12390	28
12391	28
12392	28
12393	28
12394	28
12395	28
12396	28
12397	28
12398	28
12399	28
12400	28
12401	28
12402	28
12403	28
12404	28
12405	28
12406	28
12407	28
12408	28
12409	28
12410	28
12411	28
12412	28
12413	28
12414	28
12415	28
12416	28
12417	28
12418	28
12419	28
12420	28
12421	28
12422	28
12423	28
12424	28
12425	28
12426	28
12427	28
12428	28
12429	28
12430	28
12431	28
12432	28
12433	28
12434	28
12435	28
12436	28
12437	28
12438	28
12439	28
12440	28
12441	28
12442	28
12443	28
12444	28
12445	28
12446	28
12447	28
12448	28
12449	28
12450	28
12451	28
12452	28
12453	28
12454	28
12455	28
12456	28
12457	28
12458	28
12459	28
12460	28
12461	28
12462	28
12463	28
12464	28
12465	28
12466	28
12467	28
12468	28
12469	28
12470	28
12471	28
12472	28
12473	28
12474	28
12475	28
12476	28
12477	28
12478	28
12479	28
12480	28
12481	28
12482	28
12483	28
12484	28
12485	28
12486	28
12487	28
12488	28
12489	28
12490	28
12491	28
12492	28
12493	28
12494	28
12495	28
12496	28
12497	28
12498	28
12499	28
12500	28
12501	28
12502	28
12503	28
12504	28
12505	28
12506	28
12507	28
12508	28
12509	28
12510	28
12511	28
12512	28
12513	28
12514	28
12515	28
12516	28
12517	28
12518	28
12519	28
12520	28
12521	28
12522	28
12523	28
12524	28
12525	28
12526	28
12527	28
12528	28
12529	28
12530	28
12531	28
12532	28
12533	28
12534	28
12535	28
12536	28
12537	28
12538	28
12539	28
12540	28
12541	28
12542	28
12543	28
12544	28
12545	28
12546	28
12547	28
12548	28
12549	28
12550	28
12551	28
12552	28
12553	28
12554	28
12555	28
12556	28
12557	28
12558	28
12559	28
12560	28
12561	28
12562	28
12563	28
12564	28
12565	28
12566	28
12567	28
12568	28
12569	28
12570	28
12571	28
12572	28
12573	28
12574	28
12575	28
12576	28
12577	28
12578	28
12579	28
12580	28
12581	28
12582	28
12583	28
12584	28
12585	28
12586	28
12587	28
12588	28
12589	28
12590	28
12591	28
12592	28
12593	28
12594	28
12595	28
12596	28
12597	28
12598	28
12599	28
12600	28
12601	28
12602	28
12603	28
12604	28
12605	28
12606	28
12607	28
12608	28
12609	28
12610	28
12611	28
12612	28
12613	28
12614	28
12615	28
12616	28
12617	28
12618	28
12619	28
12620	28
12621	28
12622	28
12623	28
12624	28
12625	28
12626	28
12627	28
12628	28
12629	28
12630	28
12631	28
12632	28
12633	28
12634	28
12635	28
12636	28
12637	28
12638	28
12639	28
12640	28
12641	28
12642	28
12643	28
12644	28
12645	28
12646	28
12647	28
12648	28
12649	28
12650	28
12651	28
12652	28
12653	28
12654	28
12655	28
12656	28
12657	28
12658	28
12659	28
12660	28
12661	28
12662	28
12663	28
12664	28
12665	28
12666	28
12667	28
12668	28
12669	28
12670	28
12671	28
12672	28
12673	28
12674	28
12675	28
12676	28
12677	28
12678	28
12679	28
12680	28
12681	28
12682	28
12683	28
12684	28
12685	28
12686	28
12687	28
12688	28
12689	28
12690	28
12691	28
12692	28
12693	28
12694	28
12695	28
12696	28
12697	28
12698	28
12699	28
12700	28
12701	28
12702	28
12703	28
12704	28
12705	28
12706	28
12707	28
12708	28
12709	28
12710	28
12711	28
12712	28
12713	28
12714	28
12715	28
12716	28
12717	28
12718	28
12719	28
12720	28
12721	28
12722	28
12723	28
12724	28
12725	28
12726	28
12727	28
12728	28
12729	28
12730	28
12731	28
12732	28
12733	28
12734	28
12735	28
12736	28
12737	28
12738	28
12739	28
12740	28
12741	28
12742	28
12743	28
12744	28
12745	28
12746	28
12747	28
12748	28
12749	28
12750	28
12751	28
12752	28
12753	28
12754	28
12755	28
12756	28
12757	28
12758	28
12759	28
12760	28
12761	28
12762	28
12763	28
12764	28
12765	28
12766	28
12767	28
12768	28
12769	28
12770	28
12771	28
12772	28
12773	28
12774	28
12775	28
12776	28
12777	28
12778	28
12779	28
12780	28
12781	28
12782	28
12783	28
12784	28
12785	28
12786	28
12787	28
12788	28
12789	28
12790	28
12791	28
12792	28
12793	28
12794	28
12795	28
12796	28
12797	28
12798	28
12799	28
12800	28
12801	28
12802	28
12803	28
12804	28
12805	28
12806	28
12807	28
12808	28
12809	28
12810	28
12811	28
12812	28
12813	28
12814	28
12815	28
12816	28
12817	28
12818	28
12819	28
12820	28
12821	28
12822	28
12823	28
12824	28
12825	28
12826	28
12827	28
12828	28
12829	28
12830	28
12831	28
12832	28
12833	28
12834	28
12835	28
12836	28
12837	28
12838	28
12839	28
12840	28
12841	28
12842	28
12843	28
12844	28
12845	28
12846	28
12847	28
12848	28
12849	28
12850	28
12851	28
12852	28
12853	28
12854	28
12855	28
12856	28
12857	28
12858	28
12859	28
12860	28
12861	28
12862	28
12863	28
12864	28
12865	28
12866	28
12867	28
12868	28
12869	28
12870	28
12871	28
12872	28
12873	28
12874	28
12875	28
12876	28
12877	28
12878	28
12879	28
12880	28
12881	28
12882	28
12883	28
12884	28
12885	28
12886	28
12887	28
12888	28
12889	28
12890	28
12891	28
12892	28
12893	28
12894	28
12895	28
12896	28
12897	28
12898	28
12899	28
12900	28
12901	28
12902	28
12903	28
12904	28
12905	28
12906	28
12907	28
12908	28
12909	28
12910	28
12911	28
12912	28
12913	28
12914	28
12915	28
12916	28
12917	28
12918	28
12919	28
12920	28
12921	28
12922	28
12923	28
12924	28
12925	28
12926	28
12927	28
12928	28
12929	28
12930	28
12931	28
12932	28
12933	28
12934	28
12935	28
12936	28
12937	28
12938	28
12939	28
12940	28
12941	28
12942	28
12943	28
12944	28
12945	28
12946	28
12947	28
12948	28
12949	28
12950	28
12951	28
12952	28
12953	28
12954	28
12955	28
12956	28
12957	28
12958	28
12959	28
12960	28
12961	28
12962	28
12963	28
12964	28
12965	28
12966	28
12967	28
12968	28
12969	28
12970	28
12971	28
12972	28
12973	28
12974	28
12975	28
12976	28
12977	28
12978	28
12979	28
12980	28
12981	28
12982	28
12983	28
12984	28
12985	28
12986	28
12987	28
12988	28
12989	28
12990	28
12991	28
12992	28
12993	28
12994	28
12995	28
12996	28
12997	28
12998	28
12999	28
13000	28
13001	28
13002	28
13003	28
13004	28
13005	28
13006	28
13007	28
13008	28
13009	28
13010	28
13011	28
13012	28
13013	28
13014	28
13015	28
13016	28
13017	28
13018	28
13019	28
13020	28
13021	28
13022	28
13023	28
13024	28
13025	28
13026	28
13027	28
13028	28
13029	28
13030	28
13031	28
13032	28
13033	28
13034	28
13035	28
13036	28
13037	28
13038	28
13039	28
13040	28
13041	28
13042	28
13043	28
13044	28
13045	28
13046	28
13047	28
13048	28
13049	28
13050	28
13051	28
13052	28
13053	28
13054	28
13055	28
13056	28
13057	28
13058	28
13059	28
13060	28
13061	28
13062	28
13063	28
13064	28
13065	28
13066	28
13067	28
13068	28
13069	28
13070	28
13071	28
13072	28
13073	28
13074	28
13075	28
13076	28
13077	28
13078	28
13079	28
13080	28
13081	28
13082	28
13083	28
13084	28
13085	28
13086	28
13087	28
13088	28
13089	28
13090	28
13091	28
13092	28
13093	28
13094	28
13095	28
13096	28
13097	28
13098	28
13099	28
13100	28
13101	28
13102	28
13103	28
13104	28
13105	28
13106	28
13107	28
13108	28
13109	28
13110	28
13111	28
13112	28
13113	28
13114	28
13115	28
13116	28
13117	28
13118	28
13119	28
13120	28
13121	28
13122	28
13123	28
13124	28
13125	28
13126	28
13127	28
13128	28
13129	28
13130	28
13131	28
13132	28
13133	28
13134	28
13135	28
13136	28
13137	28
13138	28
13139	28
13140	28
13141	28
13142	28
13143	28
13144	28
13145	28
13146	28
13147	28
13148	28
13149	28
13150	28
13151	28
13152	28
13153	28
13154	28
13155	28
13156	28
13157	28
13158	28
13159	28
13160	28
13161	28
13162	28
13163	28
13164	28
13165	28
13166	28
13167	28
13168	28
13169	28
13170	28
13171	28
13172	28
13173	28
13174	28
13175	28
13176	28
13177	28
13178	28
13179	28
13180	28
13181	28
13182	28
13183	28
13184	28
13185	28
13186	28
13187	28
13188	28
13189	28
13190	28
13191	28
13192	28
13193	28
13194	28
13195	28
13196	28
13197	28
13198	28
13199	28
13200	28
13201	28
13202	28
13203	28
13204	28
13205	28
13206	28
13207	28
13208	28
13209	28
13210	28
13211	28
13212	28
13213	28
13214	28
13215	28
13216	28
13217	28
13218	28
13219	28
13220	28
13221	28
13222	28
13223	28
13224	28
13225	28
13226	28
13227	28
13228	28
13229	28
13230	28
13231	28
13232	28
13233	28
13234	28
13235	28
13236	28
13237	28
13238	28
13239	28
13240	28
13241	28
13242	28
13243	28
13244	28
13245	28
13246	28
13247	28
13248	28
13249	28
13250	28
13251	28
13252	28
13253	28
13254	28
13255	28
13256	28
13257	28
13258	28
13259	28
13260	28
13261	28
13262	28
13263	28
13264	28
13265	28
13266	28
13267	28
13268	28
13269	28
13270	28
13271	28
13272	28
13273	28
13274	28
13275	28
13276	28
13277	28
13278	28
13279	28
13280	28
13281	28
13282	28
13283	28
13284	28
13285	28
13286	28
13287	28
13288	28
13289	28
13290	28
13291	28
13292	28
13293	28
13294	28
13295	28
13296	28
13297	28
13298	28
13299	28
13300	28
13301	28
13302	28
13303	28
13304	28
13305	28
13306	28
13307	28
13308	28
13309	28
13310	28
13311	28
13312	28
13313	28
13314	28
13315	28
13316	28
13317	28
13318	28
13319	28
13320	28
13321	28
13322	28
13323	28
13324	28
13325	28
13326	28
13327	28
13328	28
13329	28
13330	28
13331	28
13332	28
13333	28
13334	28
13335	28
13336	28
13337	28
13338	28
13339	28
13340	28
13341	28
13342	28
13343	28
13344	28
13345	28
13346	28
13347	28
13348	28
13349	28
13350	28
13351	28
13352	28
13353	28
13354	28
13355	28
13356	28
13357	28
13358	28
13359	28
13360	28
13361	28
13362	28
13363	28
13364	28
13365	28
13366	28
13367	28
13368	28
13369	28
13370	28
13371	28
13372	28
13373	28
13374	28
13375	28
13376	28
13377	28
13378	28
13379	28
13380	28
13381	28
13382	28
13383	28
13384	28
13385	28
13386	28
13387	28
13388	28
13389	28
13390	28
13391	28
13392	28
13393	28
13394	28
13395	28
13396	28
13397	28
13398	28
13399	28
13400	28
13401	28
13402	28
13403	28
13404	28
13405	28
13406	28
13407	28
13408	28
13409	28
13410	28
13411	28
13412	28
13413	28
13414	28
13415	28
13416	28
13417	28
13418	28
13419	28
13420	28
13421	28
13422	28
13423	28
13424	28
13425	28
13426	28
13427	28
13428	28
13429	28
13430	28
13431	28
13432	28
13433	28
13434	28
13435	28
13436	28
13437	28
13438	28
13439	28
13440	28
13441	28
13442	28
13443	28
13444	28
13445	28
13446	28
13447	28
13448	28
13449	28
13450	28
13451	28
13452	28
13453	28
13454	28
13455	28
13456	28
13457	28
13458	28
13459	28
13460	28
13461	28
13462	28
13463	28
13464	28
13465	28
13466	28
13467	28
13468	28
13469	28
13470	28
13471	28
13472	28
13473	28
13474	28
13475	28
13476	28
13477	28
13478	28
13479	28
13480	28
13481	28
13482	28
13483	28
13484	28
13485	28
13486	28
13487	28
13488	28
13489	28
13490	28
13491	28
13492	28
13493	28
13494	28
13495	28
13496	28
13497	28
13498	28
13499	28
13500	28
13501	28
13502	28
13503	28
13504	28
13505	28
13506	28
13507	28
13508	28
13509	28
13510	28
13511	28
13512	28
13513	28
13514	28
13515	28
13516	28
13517	28
13518	28
13519	28
13520	28
13521	28
13522	28
13523	28
13524	28
13525	28
13526	28
13527	28
13528	28
13529	28
13530	28
13531	28
13532	28
13533	28
13534	28
13535	28
13536	28
13537	28
13538	28
13539	28
13540	28
13541	28
13542	28
13543	28
13544	28
13545	28
13546	28
13547	28
13548	28
13549	28
13550	28
13551	28
13552	28
13553	28
13554	28
13555	28
13556	28
13557	28
13558	28
13559	28
13560	28
13561	28
13562	28
13563	28
13564	28
13565	28
13566	28
13567	28
13568	28
13569	28
13570	28
13571	28
13572	28
13573	28
13574	28
13575	28
13576	28
13577	28
13578	28
13579	28
13580	28
13581	28
13582	28
13583	28
13584	28
13585	28
13586	28
13587	28
13588	28
13589	28
13590	28
13591	28
13592	28
13593	28
13594	28
13595	28
13596	28
13597	28
13598	28
13599	28
13600	28
13601	28
13602	28
13603	28
13604	28
13605	28
13606	28
13607	28
13608	28
13609	28
13610	28
13611	28
13612	28
13613	28
13614	28
13615	28
13616	28
13617	28
13618	28
13619	28
13620	28
13621	28
13622	28
13623	28
13624	28
13625	28
13626	28
13627	28
13628	28
13629	28
13630	28
13631	28
13632	28
13633	28
13634	28
13635	28
13636	28
13637	28
13638	28
13639	28
13640	28
13641	28
13642	28
13643	28
13644	28
13645	28
13646	28
13647	28
13648	28
13649	28
13650	28
13651	28
13652	28
13653	28
13654	28
13655	28
13656	28
13657	28
13658	28
13659	28
13660	28
13661	28
13662	28
13663	28
13664	28
13665	28
13666	28
13667	28
13668	28
13669	28
13670	28
13671	28
13672	28
13673	28
13674	28
13675	28
13676	28
13677	28
13678	28
13679	28
13680	28
13681	28
13682	28
13683	28
13684	28
13685	28
13686	28
13687	28
13688	28
13689	28
13690	28
13691	28
13692	28
13693	28
13694	28
13695	28
13696	28
13697	28
13698	28
13699	28
13700	28
13701	28
13702	28
13703	28
13704	28
13705	28
13706	28
13707	28
13708	28
13709	28
13710	28
13711	28
13712	28
13713	28
13714	28
13715	28
13716	28
13717	28
13718	28
13719	28
13720	28
13721	28
13722	28
13723	28
13724	28
13725	28
13726	28
13727	28
13728	28
13729	28
13730	28
13731	28
13732	28
13733	28
13734	28
13735	28
13736	28
13737	28
13738	28
13739	28
13740	28
13741	28
13742	28
13743	28
13744	28
13745	28
13746	28
13747	28
13748	28
13749	28
13750	28
13751	28
13752	28
13753	28
13754	28
13755	28
13756	28
13757	28
13758	28
13759	28
13760	28
13761	28
13762	28
13763	28
13764	28
13765	28
13766	28
13767	28
13768	28
13769	28
13770	28
13771	28
13772	28
13773	28
13774	28
13775	28
13776	28
13777	28
13778	28
13779	28
13780	28
13781	28
13782	28
13783	28
13784	28
13785	28
13786	28
13787	28
13788	28
13789	28
13790	28
13791	28
13792	28
13793	28
13794	28
13795	28
13796	28
13797	28
13798	28
13799	28
13800	28
13801	28
13802	28
13803	28
13804	28
13805	28
13806	28
13807	28
13808	28
13809	28
13810	28
13811	28
13812	28
13813	28
13814	28
13815	28
13816	28
13817	28
13818	28
13819	28
13820	28
13821	28
13822	28
13823	28
13824	28
13825	28
13826	28
13827	28
13828	28
13829	28
13830	28
13831	28
13832	28
13833	28
13834	28
13835	28
13836	28
13837	28
13838	28
13839	28
13840	28
13841	28
13842	28
13843	28
13844	28
13845	28
13846	28
13847	28
13848	28
13849	28
13850	28
13851	28
13852	28
13853	28
13854	28
13855	28
13856	28
13857	28
13858	28
13859	28
13860	28
13861	28
13862	28
13863	28
13864	28
13865	28
13866	28
13867	28
13868	28
13869	28
13870	28
13871	28
13872	28
13873	28
13874	28
13875	28
13876	28
13877	28
13878	28
13879	28
13880	28
13881	28
13882	28
13883	28
13884	28
13885	28
13886	28
13887	28
13888	28
13889	28
13890	28
13891	28
13892	28
13893	28
13894	28
13895	28
13896	28
13897	28
13898	28
13899	28
13900	28
13901	28
13902	28
13903	28
13904	28
13905	28
13906	28
13907	28
13908	28
13909	28
13910	28
13911	28
13912	28
13913	28
13914	28
13915	28
13916	28
13917	28
13918	28
13919	28
13920	28
13921	28
13922	28
13923	28
13924	28
13925	28
13926	28
13927	28
13928	28
13929	28
13930	28
13931	28
13932	28
13933	28
13934	28
13935	28
13936	28
13937	28
13938	28
13939	28
13940	28
13941	28
13942	28
13943	28
13944	28
13945	28
13946	28
13947	28
13948	28
13949	28
13950	28
13951	28
13952	28
13953	28
13954	28
13955	28
13956	28
13957	28
13958	28
13959	28
13960	28
13961	28
13962	28
13963	28
13964	28
13965	28
13966	28
13967	28
13968	28
13969	28
13970	28
13971	28
13972	28
13973	28
13974	28
13975	28
13976	28
13977	28
13978	28
13979	28
13980	28
13981	28
13982	28
13983	28
13984	28
13985	28
13986	28
13987	28
13988	28
13989	28
13990	28
13991	28
13992	28
13993	28
13994	28
13995	28
13996	28
13997	28
13998	28
13999	28
14000	28
14001	28
14002	28
14003	28
14004	28
14005	28
14006	28
14007	28
14008	28
14009	28
14010	28
14011	28
14012	28
14013	28
14014	28
14015	28
14016	28
14017	28
14018	28
14019	28
14020	28
14021	28
14022	28
14023	28
14024	28
14025	28
14026	28
14027	28
14028	28
14029	28
14030	28
14031	28
14032	28
14033	28
14034	28
14035	28
14036	28
14037	28
14038	28
14039	28
14040	28
14041	28
14042	28
14043	28
14044	28
14045	28
14046	28
14047	28
14048	28
14049	28
14050	28
14051	28
14052	28
14053	28
14054	28
14055	28
14056	28
14057	28
14058	28
14059	28
14060	28
14061	28
14062	28
14063	28
14064	28
14065	28
14066	28
14067	28
14068	28
14069	28
14070	28
14071	28
14072	28
14073	28
14074	28
14075	28
14076	28
14077	28
14078	28
14079	28
14080	28
14081	28
14082	28
14083	28
14084	28
14085	28
14086	28
14087	28
14088	28
14089	28
14090	28
14091	28
14092	28
14093	28
14094	28
14095	28
14096	28
14097	28
14098	28
14099	28
14100	28
14101	28
14102	28
14103	28
14104	28
14105	28
14106	28
14107	28
14108	28
14109	28
14110	28
14111	28
14112	28
14113	28
14114	28
14115	28
14116	28
14117	28
14118	28
14119	28
14120	28
14121	28
14122	28
14123	28
14124	28
14125	28
14126	28
14127	28
14128	28
14129	28
14130	28
14131	28
14132	28
14133	28
14134	28
14135	28
14136	28
14137	28
14138	28
14139	28
14140	28
14141	28
14142	28
14143	28
14144	28
14145	28
14146	28
14147	28
14148	28
14149	28
14150	28
14151	28
14152	28
14153	28
14154	28
14155	28
14156	28
14157	28
14158	28
14159	28
14160	28
14161	28
14162	28
14163	28
14164	28
14165	28
14166	28
14167	28
14168	28
14169	28
14170	28
14171	28
14172	28
14173	28
14174	28
14175	28
14176	28
14177	28
14178	28
14179	28
14180	28
14181	28
14182	28
14183	28
14184	28
14185	28
14186	28
14187	28
14188	28
14189	28
14190	28
14191	28
14192	28
14193	28
14194	28
14195	28
14196	28
14197	28
14198	28
14199	28
14200	28
14201	28
14202	28
14203	28
14204	28
14205	28
14206	28
14207	28
14208	28
14209	28
14210	28
14211	28
14212	28
14213	28
14214	28
14215	28
14216	28
14217	28
14218	28
14219	28
14220	28
14221	28
14222	28
14223	28
14224	28
14225	28
14226	28
14227	28
14228	28
14229	28
14230	28
14231	28
14232	28
14233	28
14234	28
14235	28
14236	28
14237	28
14238	28
14239	28
14240	28
14241	28
14242	28
14243	28
14244	28
14245	28
14246	28
14247	28
14248	28
14249	28
14250	28
14251	28
14252	28
14253	28
14254	28
14255	28
14256	28
14257	28
14258	28
14259	28
14260	28
14261	28
14262	28
14263	28
14264	28
14265	28
14266	28
14267	28
14268	28
14269	28
14270	28
14271	28
14272	28
14273	28
14274	28
14275	28
14276	28
14277	28
14278	28
14279	28
14280	28
14281	28
14282	28
14283	28
14284	28
14285	28
14286	28
14287	28
14288	28
14289	28
14290	28
14291	28
14292	28
14293	28
14294	28
14295	28
14296	28
14297	28
14298	28
14299	28
14300	28
14301	28
14302	28
14303	28
14304	28
14305	28
14306	28
14307	28
14308	28
14309	28
14310	28
14311	28
14312	28
14313	28
14314	28
14315	28
14316	28
14317	28
14318	28
14319	28
14320	28
14321	28
14322	28
14323	28
14324	28
14325	28
14326	28
14327	28
14328	28
14329	28
14330	28
14331	28
14332	28
14333	28
14334	28
14335	28
14336	28
14337	28
14338	28
14339	28
14340	28
14341	28
14342	28
14343	28
14344	28
14345	28
14346	28
14347	28
14348	28
14349	28
14350	28
14351	28
14352	28
14353	28
14354	28
14355	28
14356	28
14357	28
14358	28
14359	28
14360	28
14361	28
14362	28
14363	28
14364	28
14365	28
14366	28
14367	28
14368	28
14369	28
14370	28
14371	28
14372	28
14373	28
14374	28
14375	28
14376	28
14377	28
14378	28
14379	28
14380	28
14381	28
14382	28
14383	28
14384	28
14385	28
14386	28
14387	28
14388	28
14389	28
14390	28
14391	28
14392	28
14393	28
14394	28
14395	28
14396	28
14397	28
14398	28
14399	28
14400	28
14401	28
14402	28
14403	28
14404	28
14405	28
14406	28
14407	28
14408	28
14409	28
14410	28
14411	28
14412	28
14413	28
14414	28
14415	28
14416	28
14417	28
14418	28
14419	28
14420	28
14421	28
14422	28
14423	28
14424	28
14425	28
14426	28
14427	28
14428	28
14429	28
14430	28
14431	28
14432	28
14433	28
14434	28
14435	28
14436	28
14437	28
14438	28
14439	28
14440	28
14441	28
14442	28
14443	28
14444	28
14445	28
14446	28
14447	28
14448	28
14449	28
14450	28
14451	28
14452	28
14453	28
14454	28
14455	28
14456	28
14457	28
14458	28
14459	28
14460	28
14461	28
14462	28
14463	28
14464	28
14465	28
14466	28
14467	28
14468	28
14469	28
14470	28
14471	28
14472	28
14473	28
14474	28
14475	28
14476	28
14477	28
14478	28
14479	28
14480	28
14481	28
14482	28
14483	28
14484	28
14485	28
14486	28
14487	28
14488	28
14489	28
14490	28
14491	28
14492	28
14493	28
14494	28
14495	28
14496	28
14497	28
14498	28
14499	28
14500	28
14501	28
14502	28
14503	28
14504	28
14505	28
14506	28
14507	28
14508	28
14509	28
14510	28
14511	28
14512	28
14513	28
14514	28
14515	28
14516	28
14517	28
14518	28
14519	28
14520	28
14521	28
14522	28
14523	28
14524	28
14525	28
14526	28
14527	28
14528	28
14529	28
14530	28
14531	28
14532	28
14533	28
14534	28
14535	28
14536	28
14537	28
14538	28
14539	28
14540	28
14541	28
14542	28
14543	28
14544	28
14545	28
14546	28
14547	28
14548	28
14549	28
14550	28
14551	28
14552	28
14553	28
14554	28
14555	28
14556	28
14557	28
14558	28
14559	28
14560	28
14561	28
14562	28
14563	28
14564	28
14565	28
14566	28
14567	28
14568	28
14569	28
14570	28
14571	28
14572	28
14573	28
14574	28
14575	28
14576	28
14577	28
14578	28
14579	28
14580	28
14581	28
14582	28
14583	28
14584	28
14585	28
14586	28
14587	28
14588	28
14589	28
14590	28
14591	28
14592	28
14593	28
14594	28
14595	28
14596	28
14597	28
14598	28
14599	28
14600	28
14601	28
14602	28
14603	28
14604	28
14605	28
14606	28
14607	28
14608	28
14609	28
14610	28
14611	28
14612	28
14613	28
14614	28
14615	28
14616	28
14617	28
14618	28
14619	28
14620	28
14621	28
14622	28
14623	28
14624	28
14625	28
14626	28
14627	28
14628	28
14629	28
14630	28
14631	28
14632	28
14633	28
14634	28
14635	28
14636	28
14637	28
14638	28
14639	28
14640	28
14641	28
14642	28
14643	28
14644	28
14645	28
14646	28
14647	28
14648	28
14649	28
14650	28
14651	28
14652	28
14653	28
14654	28
14655	28
14656	28
14657	28
14658	28
14659	28
14660	28
14661	28
14662	28
14663	28
14664	28
14665	28
14666	28
14667	28
14668	28
14669	28
14670	28
14671	28
14672	28
14673	28
14674	28
14675	28
14676	28
14677	28
14678	28
14679	28
14680	28
14681	28
14682	28
14683	28
14684	28
14685	28
14686	28
14687	28
14688	28
14689	28
14690	28
14691	28
14692	28
14693	28
14694	28
14695	28
14696	28
14697	28
14698	28
14699	28
14700	28
14701	28
14702	28
14703	28
14704	28
14705	28
14706	28
14707	28
14708	28
14709	28
14710	28
14711	28
14712	28
14713	28
14714	28
14715	28
14716	28
14717	28
14718	28
14719	28
14720	28
14721	28
14722	28
14723	28
14724	28
14725	28
14726	28
14727	28
14728	28
14729	28
14730	28
14731	28
14732	28
14733	28
14734	28
14735	28
14736	28
14737	28
14738	28
14739	28
14740	28
14741	28
14742	28
14743	28
14744	28
14745	28
14746	28
14747	28
14748	28
14749	28
14750	28
14751	28
14752	28
14753	28
14754	28
14755	28
14756	28
14757	28
14758	28
14759	28
14760	28
14761	28
14762	28
14763	28
14764	28
14765	28
14766	28
14767	28
14768	28
14769	28
14770	28
14771	28
14772	28
14773	28
14774	28
14775	28
14776	28
14777	28
14778	28
14779	28
14780	28
14781	28
14782	28
14783	28
14784	28
14785	28
14786	28
14787	28
14788	28
14789	28
14790	28
14791	28
14792	28
14793	28
14794	28
14795	28
14796	28
14797	28
14798	28
14799	28
14800	28
14801	28
14802	28
14803	28
14804	28
14805	28
14806	28
14807	28
14808	28
14809	28
14810	28
14811	28
14812	28
14813	28
14814	28
14815	28
14816	28
14817	28
14818	28
14819	28
14820	28
14821	28
14822	28
14823	28
14824	28
14825	28
14826	28
14827	28
14828	28
14829	28
14830	28
14831	28
14832	28
14833	28
14834	28
14835	28
14836	28
14837	28
14838	28
14839	28
14840	28
14841	28
14842	28
14843	28
14844	28
14845	28
14846	28
14847	28
14848	28
14849	28
14850	28
14851	28
14852	28
14853	28
14854	28
14855	28
14856	28
14857	28
14858	28
14859	28
14860	28
14861	28
14862	28
14863	28
14864	28
14865	28
14866	28
14867	28
14868	28
14869	28
14870	28
14871	28
14872	28
14873	28
14874	28
14875	28
14876	28
14877	28
14878	28
14879	28
14880	28
14881	28
14882	28
14883	28
14884	28
14885	28
14886	28
14887	28
14888	28
14889	28
14890	28
14891	28
14892	28
14893	28
14894	28
14895	28
14896	28
14897	28
14898	28
14899	28
14900	28
14901	28
14902	28
14903	28
14904	28
14905	28
14906	28
14907	28
14908	28
14909	28
14910	28
14911	28
14912	28
14913	28
14914	28
14915	28
14916	28
14917	28
14918	28
14919	28
14920	28
14921	28
14922	28
14923	28
14924	28
14925	28
14926	28
14927	28
14928	28
14929	28
14930	28
14931	28
14932	28
14933	28
14934	28
14935	28
14936	28
14937	28
14938	28
14939	28
14940	28
14941	28
14942	28
14943	28
14944	28
14945	28
14946	28
14947	28
14948	28
14949	28
14950	28
14951	28
14952	28
14953	28
14954	28
14955	28
14956	28
14957	28
14958	28
14959	28
14960	28
14961	28
14962	28
14963	28
14964	28
14965	28
14966	28
14967	28
14968	28
14969	28
14970	28
14971	28
14972	28
14973	28
14974	28
14975	28
14976	28
14977	28
14978	28
14979	28
14980	28
14981	28
14982	28
14983	28
14984	28
14985	28
14986	28
14987	28
14988	28
14989	28
14990	28
14991	28
14992	28
14993	28
14994	28
14995	28
14996	28
14997	28
14998	28
14999	28
15000	28
15001	28
15002	28
15003	28
15004	28
15005	28
15006	28
15007	28
15008	28
15009	28
15010	28
15011	28
15012	28
15013	28
15014	28
15015	28
15016	28
15017	28
15018	28
15019	28
15020	28
15021	28
15022	28
15023	28
15024	28
15025	28
15026	28
15027	28
15028	28
15029	28
15030	28
15031	28
15032	28
15033	28
15034	28
15035	28
15036	28
15037	28
15038	28
15039	28
15040	28
15041	28
15042	28
15043	28
15044	28
15045	28
15046	28
15047	28
15048	28
15049	28
15050	28
15051	28
15052	28
15053	28
15054	28
15055	28
15056	28
15057	28
15058	28
15059	28
15060	28
15061	28
15062	28
15063	28
15064	28
15065	28
15066	28
15067	28
15068	28
15069	28
15070	28
15071	28
15072	28
15073	28
15074	28
15075	28
15076	28
15077	28
15078	28
15079	28
15080	28
15081	28
15082	28
15083	28
15084	28
15085	28
15086	28
15087	28
15088	28
15089	28
15090	28
15091	28
15092	28
15093	28
15094	28
15095	28
15096	28
15097	28
15098	28
15099	28
15100	28
15101	28
15102	28
15103	28
15104	28
15105	28
15106	28
15107	28
15108	28
15109	28
15110	28
15111	28
15112	28
15113	28
15114	28
15115	28
15116	28
15117	28
15118	28
15119	28
15120	28
15121	28
15122	28
15123	28
15124	28
15125	28
15126	28
15127	28
15128	28
15129	28
15130	28
15131	28
15132	28
15133	28
15134	28
15135	28
15136	28
15137	28
15138	28
15139	28
15140	28
15141	28
15142	28
15143	28
15144	28
15145	28
15146	28
15147	28
15148	28
15149	28
15150	28
15151	28
15152	28
15153	28
15154	28
15155	28
15156	28
15157	28
15158	28
15159	28
15160	28
15161	28
15162	28
15163	28
15164	28
15165	28
15166	28
15167	28
15168	28
15169	28
15170	28
15171	28
15172	28
15173	28
15174	28
15175	28
15176	28
15177	28
15178	28
15179	28
15180	28
15181	28
15182	28
15183	28
15184	28
15185	28
15186	28
15187	28
15188	28
15189	28
15190	28
15191	28
15192	28
15193	28
15194	28
15195	28
15196	28
15197	28
15198	28
15199	28
15200	28
15201	28
15202	28
15203	28
15204	28
15205	28
15206	28
15207	28
15208	28
15209	28
15210	28
15211	28
15212	28
15213	28
15214	28
15215	28
15216	28
15217	28
15218	28
15219	28
15220	28
15221	28
15222	28
15223	28
15224	28
15225	28
15226	28
15227	28
15228	28
15229	28
15230	28
15231	28
15232	28
15233	28
15234	28
15235	28
15236	28
15237	28
15238	28
15239	28
15240	28
15241	28
15242	28
15243	28
15244	28
15245	28
15246	28
15247	28
15248	28
15249	28
15250	28
15251	28
15252	28
15253	28
15254	28
15255	28
15256	28
15257	28
15258	28
15259	28
15260	28
15261	28
15262	28
15263	28
15264	28
15265	28
15266	28
15267	28
15268	28
15269	28
15270	28
15271	28
15272	28
15273	28
15274	28
15275	28
15276	28
15277	28
15278	28
15279	28
15280	28
15281	28
15282	28
15283	28
15284	28
15285	28
15286	28
15287	28
15288	28
15289	28
15290	28
15291	28
15292	28
15293	28
15294	28
15295	28
15296	28
15297	28
15298	28
15299	28
15300	28
15301	28
15302	28
15303	28
15304	28
15305	28
15306	28
15307	28
15308	28
15309	28
15310	28
15311	28
15312	28
15313	28
15314	28
15315	28
15316	28
15317	28
15318	28
15319	28
15320	28
15321	28
15322	28
15323	28
15324	28
15325	28
15326	28
15327	28
15328	28
15329	28
15330	28
15331	28
15332	28
15333	28
15334	28
15335	28
15336	28
15337	28
15338	28
15339	28
15340	28
15341	28
15342	28
15343	28
15344	28
15345	28
15346	28
15347	28
15348	28
15349	28
15350	28
15351	28
15352	28
15353	28
15354	28
15355	28
15356	28
15357	28
15358	28
15359	28
15360	28
15361	28
15362	28
15363	28
15364	28
15365	28
15366	28
15367	28
15368	28
15369	28
15370	28
15371	28
15372	28
15373	28
15374	28
15375	28
15376	28
15377	28
15378	28
15379	28
15380	28
15381	28
15382	28
15383	28
15384	28
15385	28
15386	28
15387	28
15388	28
15389	28
15390	28
15391	28
15392	28
15393	28
15394	28
15395	28
15396	28
15397	28
15398	28
15399	28
15400	28
15401	28
15402	28
15403	28
15404	28
15405	28
15406	28
15407	28
15408	28
15409	28
15410	28
15411	28
15412	28
15413	28
15414	28
15415	28
15416	28
15417	28
15418	28
15419	28
15420	28
15421	28
15422	28
15423	28
15424	28
15425	28
15426	28
15427	28
15428	28
15429	28
15430	28
15431	28
15432	28
15433	28
15434	28
15435	28
15436	28
15437	28
15438	28
15439	28
15440	28
15441	28
15442	28
15443	28
15444	28
15445	28
15446	28
15447	28
15448	28
15449	28
15450	28
15451	28
15452	28
15453	28
15454	28
15455	28
15456	28
15457	28
15458	28
15459	28
15460	28
15461	28
15462	28
15463	28
15464	28
15465	28
15466	28
15467	28
15468	28
15469	28
15470	28
15471	28
15472	28
15473	28
15474	28
15475	28
15476	28
15477	28
15478	28
15479	28
15480	28
15481	28
15482	28
15483	28
15484	28
15485	28
15486	28
15487	28
15488	28
15489	28
15490	28
15491	28
15492	28
15493	28
15494	28
15495	28
15496	28
15497	28
15498	28
15499	28
15500	28
15501	28
15502	28
15503	28
15504	28
15505	28
15506	28
15507	28
15508	28
15509	28
15510	28
15511	28
15512	28
15513	28
15514	28
15515	28
15516	28
15517	28
15518	28
15519	28
15520	28
15521	28
15522	28
15523	28
15524	28
15525	28
15526	28
15527	28
15528	28
15529	28
15530	28
15531	28
15532	28
15533	28
15534	28
15535	28
15536	28
15537	28
15538	28
15539	28
15540	28
15541	28
15542	28
15543	28
15544	28
15545	28
15546	28
15547	28
15548	28
15549	28
15550	28
15551	28
15552	28
15553	28
15554	28
15555	28
15556	28
15557	28
15558	28
15559	28
15560	28
15561	28
15562	28
15563	28
15564	28
15565	28
15566	28
15567	28
15568	28
15569	28
15570	28
15571	28
15572	28
15573	28
15574	28
15575	28
15576	28
15577	28
15578	28
15579	28
15580	28
15581	28
15582	28
15583	28
15584	28
15585	28
15586	28
15587	28
15588	28
15589	28
15590	28
15591	28
15592	28
15593	28
15594	28
15595	28
15596	28
15597	28
15598	28
15599	28
15600	28
15601	28
15602	28
15603	28
15604	28
15605	28
15606	28
15607	28
15608	28
15609	28
15610	28
15611	28
15612	28
15613	28
15614	28
15615	28
15616	28
15617	28
15618	28
15619	28
15620	28
15621	28
15622	28
15623	28
15624	28
15625	28
15626	28
15627	28
15628	28
15629	28
15630	28
15631	28
15632	28
15633	28
15634	29
15635	29
15636	29
15637	29
15638	29
15639	29
15640	29
15641	29
15642	29
15643	29
15644	29
15645	29
15646	29
15647	29
15648	29
15649	29
15650	29
15651	29
15652	29
15653	29
15654	29
15655	29
15656	29
15657	29
15658	29
15659	29
15660	29
15661	29
15662	29
15663	29
15664	29
15665	29
15666	29
15667	29
15668	29
15669	29
15670	29
15671	29
15672	29
15673	29
15674	29
15675	29
15676	29
15677	29
15678	29
15679	29
15680	29
15681	29
15682	29
15683	29
15684	29
15685	29
15686	29
15687	29
15688	29
15689	29
15690	29
15691	29
15692	29
15693	29
15694	29
15695	29
15696	29
15697	29
15698	29
15699	29
15700	29
15701	29
15702	29
15703	29
15704	29
15705	29
15706	29
15707	29
15708	29
15709	29
15710	29
15711	29
15712	29
15713	29
15714	29
15715	29
15716	29
15717	29
15718	29
15719	29
15720	29
15721	29
15722	29
15723	29
15724	29
15725	29
15726	29
15727	29
15728	29
15729	29
15730	29
15731	29
15732	29
15733	29
15734	29
15735	29
15736	29
15737	29
15738	29
15739	29
15740	29
15741	29
15742	29
15743	29
15744	29
15745	29
15746	29
15747	29
15748	29
15749	29
15750	29
15751	29
15752	29
15753	29
15754	29
15755	29
15756	29
15757	29
15758	29
15759	29
15760	29
15761	29
15762	29
15763	29
15764	29
15765	29
15766	29
15767	29
15768	29
15769	29
15770	29
15771	29
15772	29
15773	29
15774	29
15775	29
15776	29
15777	29
15778	29
15779	29
15780	29
15781	29
15782	29
15783	29
15784	29
15785	29
15786	29
15787	29
15788	29
15789	29
15790	29
15791	29
15792	29
15793	29
15794	29
15795	29
15796	29
15797	29
15798	29
15799	29
15800	29
15801	29
15802	29
15803	29
15804	29
15805	29
15806	29
15807	29
15808	29
15809	29
15810	29
15811	29
15812	29
15813	29
15814	29
15815	29
15816	29
15817	29
15818	29
15819	29
15820	29
15821	29
15822	29
15823	29
15824	29
15825	29
15826	29
15827	29
15828	29
15829	29
15830	29
15831	29
15832	29
15833	29
15834	29
15835	29
15836	29
15837	29
15838	29
15839	29
15840	29
15841	29
15842	29
15843	29
15844	29
15845	29
15846	29
15847	29
15848	29
15849	29
15850	29
15851	29
15852	29
15853	29
15854	29
15855	29
15856	29
15857	29
15858	29
15859	29
15860	29
15861	29
15862	29
15863	29
15864	29
15865	29
15866	29
15867	29
15868	29
15869	29
15870	29
15871	29
15872	29
15873	29
15874	29
15875	29
15876	29
15877	29
15878	29
15879	29
15880	29
15881	29
15882	29
15883	29
15884	29
15885	29
15886	29
15887	29
15888	29
15889	29
15890	29
15891	29
15892	29
15893	29
15894	29
15895	29
15896	29
15897	29
15898	29
15899	29
15900	29
15901	29
15902	29
15903	29
15904	29
15905	29
15906	29
15907	29
15908	29
15909	29
15910	29
15911	29
15912	29
15913	29
15914	29
15915	29
15916	29
15917	29
15918	29
15919	29
15920	29
15921	29
15922	29
15923	29
15924	29
15925	29
15926	29
15927	29
15928	29
15929	29
15930	29
15931	29
15932	29
15933	29
15934	29
15935	29
15936	29
15937	29
15938	29
15939	29
15940	29
15941	29
15942	29
15943	29
15944	29
15945	29
15946	29
15947	29
15948	29
15949	29
15950	29
15951	29
15952	29
15953	29
15954	29
15955	29
15956	29
15957	29
15958	29
15959	29
15960	29
15961	29
15962	29
15963	29
15964	29
15965	29
15966	29
15967	29
15968	29
15969	29
15970	29
15971	29
15972	29
15973	29
15974	29
15975	29
15976	29
15977	29
15978	29
15979	29
15980	29
15981	29
15982	29
15983	29
15984	29
15985	29
15986	29
15987	29
15988	29
15989	29
15990	29
15991	29
15992	29
15993	29
15994	29
15995	29
15996	29
15997	29
15998	29
15999	29
16000	29
16001	29
16002	29
16003	29
16004	29
16005	29
16006	29
16007	29
16008	29
16009	29
16010	29
16011	29
16012	29
16013	29
16014	29
16015	29
16016	29
16017	29
16018	29
16019	29
16020	29
16021	29
16022	29
16023	29
16024	29
16025	29
16026	29
16027	29
16028	29
16029	29
16030	29
16031	29
16032	29
16033	29
16034	29
16035	29
16036	29
16037	29
16038	29
16039	29
16040	29
16041	29
16042	29
16043	29
16044	29
16045	29
16046	29
16047	29
16048	29
16049	29
16050	29
16051	29
16052	29
16053	29
16054	29
16055	29
16056	29
16057	29
16058	29
16059	29
16060	29
16061	29
16062	29
16063	29
16064	29
16065	29
16066	29
16067	29
16068	29
16069	29
16070	29
16071	29
16072	29
16073	29
16074	29
16075	29
16076	29
16077	29
16078	29
16079	29
16080	29
16081	29
16082	29
16083	29
16084	29
16085	29
16086	29
16087	29
16088	29
16089	29
16090	29
16091	29
16092	29
16093	29
16094	29
16095	29
16096	29
16097	29
16098	29
16099	29
16100	29
16101	29
16102	29
16103	29
16104	29
16105	29
16106	29
16107	29
16108	29
16109	29
16110	29
16111	29
16112	29
16113	29
16114	29
16115	29
16116	29
16117	29
16118	29
16119	29
16120	29
16121	29
16122	29
16123	29
16124	29
16125	29
16126	29
16127	29
16128	29
16129	29
16130	29
16131	29
16132	29
16133	29
16134	29
16135	29
16136	29
16137	29
16138	29
16139	29
16140	29
16141	29
16142	29
16143	29
16144	29
16145	29
16146	29
16147	29
16148	29
16149	29
16150	29
16151	29
16152	29
16153	29
16154	29
16155	29
16156	29
16157	29
16158	29
16159	29
16160	29
16161	29
16162	29
16163	29
16164	29
16165	29
16166	29
16167	29
16168	29
16169	29
16170	29
16171	29
16172	29
16173	29
16174	29
16175	29
16176	29
16177	29
16178	29
16179	29
16180	29
16181	29
16182	29
16183	29
16184	29
16185	29
16186	29
16187	29
16188	29
16189	29
16190	29
16191	29
16192	29
16193	29
16194	29
16195	29
16196	29
16197	29
16198	29
16199	29
16200	29
16201	29
16202	29
16203	29
16204	29
16205	29
16206	29
16207	29
16208	29
16209	29
16210	29
16211	29
16212	29
16213	29
16214	29
16215	29
16216	29
16217	29
16218	29
16219	29
16220	29
16221	29
16222	29
16223	29
16224	29
16225	29
16226	29
16227	29
16228	29
16229	29
16230	29
16231	29
16232	29
16233	29
16234	29
16235	29
16236	29
16237	29
16238	29
16239	29
16240	29
16241	29
16242	29
16243	29
16244	29
16245	29
16246	29
16247	29
16248	29
16249	29
16250	29
16251	29
16252	29
16253	29
16254	29
16255	29
16256	29
16257	29
16258	29
16259	29
16260	29
16261	29
16262	29
16263	29
16264	29
16265	29
16266	29
16267	29
16268	29
16269	29
16270	29
16271	29
16272	29
16273	29
16274	29
16275	29
16276	29
16277	29
16278	29
16279	29
16280	29
16281	29
16282	29
16283	29
16284	29
16285	29
16286	29
16287	29
16288	29
16289	29
16290	29
16291	29
16292	29
16293	29
16294	29
16295	29
16296	29
16297	29
16298	29
16299	29
16300	29
16301	29
16302	29
16303	29
16304	29
16305	29
16306	29
16307	29
16308	29
16309	29
16310	29
16311	29
16312	29
16313	29
16314	29
16315	29
16316	29
16317	29
16318	29
16319	29
16320	29
16321	29
16322	29
16323	29
16324	29
16325	29
16326	29
16327	29
16328	29
16329	29
16330	29
16331	29
16332	29
16333	29
16334	29
16335	29
16336	29
16337	29
16338	29
16339	29
16340	29
16341	29
16342	29
16343	29
16344	29
16345	29
16346	29
16347	29
16348	29
16349	29
16350	29
16351	29
16352	29
16353	29
16354	29
16355	29
16356	29
16357	29
16358	29
16359	29
16360	29
16361	29
16362	29
16363	29
16364	29
16365	29
16366	29
16367	29
16368	29
16369	29
16370	29
16371	29
16372	29
16373	29
16374	29
16375	29
16376	29
16377	29
16378	29
16379	29
16380	29
16381	29
16382	29
16383	29
16384	29
16385	29
16386	29
16387	29
16388	29
16389	29
16390	29
16391	29
16392	29
16393	29
16394	29
16395	29
16396	29
16397	29
16398	29
16399	29
16400	29
16401	29
16402	29
16403	29
16404	29
16405	29
16406	29
16407	29
16408	29
16409	29
16410	29
16411	29
16412	29
16413	29
16414	29
16415	29
16416	29
16417	29
16418	29
16419	29
16420	29
16421	29
16422	29
16423	29
16424	29
16425	29
16426	29
16427	29
16428	29
16429	29
16430	29
16431	29
16432	29
16433	29
16434	29
16435	29
16436	29
16437	29
16438	29
16439	29
16440	29
16441	29
16442	29
16443	29
16444	29
16445	29
16446	29
16447	29
16448	29
16449	29
16450	29
16451	29
16452	29
16453	29
16454	29
16455	29
16456	29
16457	29
16458	29
16459	29
16460	29
16461	29
16462	29
16463	29
16464	29
16465	29
16466	29
16467	29
16468	29
16469	29
16470	29
16471	29
16472	29
16473	29
16474	29
16475	29
16476	29
16477	29
16478	29
16479	29
16480	29
16481	29
16482	29
16483	29
16484	29
16485	29
16486	29
16487	29
16488	29
16489	29
16490	29
16491	29
16492	29
16493	29
16494	29
16495	29
16496	29
16497	29
16498	29
16499	29
16500	29
16501	29
16502	29
16503	29
16504	29
16505	29
16506	29
16507	29
16508	29
16509	29
16510	29
16511	29
16512	29
16513	29
16514	29
16515	29
16516	29
16517	29
16518	29
16519	29
16520	29
16521	29
16522	29
16523	29
16524	29
16525	29
16526	29
16527	29
16528	29
16529	29
16530	29
16531	29
16532	29
16533	29
16534	29
16535	29
16536	29
16537	29
16538	29
16539	29
16540	29
16541	29
16542	29
16543	29
16544	29
16545	29
16546	29
16547	29
16548	29
16549	29
16550	29
16551	29
16552	29
16553	29
16554	29
16555	29
16556	29
16557	29
16558	29
16559	29
16560	29
16561	29
16562	29
16563	29
16564	29
16565	29
16566	29
16567	29
16568	29
16569	29
16570	29
16571	29
16572	29
16573	29
16574	29
16575	29
16576	29
16577	29
16578	29
16579	29
16580	29
16581	29
16582	29
16583	29
16584	29
16585	29
16586	29
16587	29
16588	29
16589	29
16590	29
16591	29
16592	29
16593	29
16594	29
16595	29
16596	29
16597	29
16598	29
16599	29
16600	29
16601	29
16602	29
16603	29
16604	29
16605	29
16606	29
16607	29
16608	29
16609	29
16610	29
16611	29
16612	29
16613	29
16614	29
16615	29
16616	29
16617	29
16618	29
16619	29
16620	29
16621	29
16622	29
16623	29
16624	29
16625	29
16626	29
16627	29
16628	29
16629	29
16630	29
16631	29
16632	29
16633	29
16634	29
16635	29
16636	29
16637	29
16638	29
16639	29
16640	29
16641	29
16642	29
16643	29
16644	29
16645	29
16646	29
16647	29
16648	29
16649	29
16650	29
16651	29
16652	29
16653	29
16654	29
16655	29
16656	29
16657	29
16658	29
16659	29
16660	29
16661	29
16662	29
16663	29
16664	29
16665	29
16666	29
16667	29
16668	29
16669	29
16670	29
16671	29
16672	29
16673	29
16674	29
16675	29
16676	29
16677	29
16678	29
16679	29
16680	29
16681	29
16682	29
16683	29
16684	29
16685	29
16686	29
16687	29
16688	29
16689	29
16690	29
16691	29
16692	29
16693	29
16694	29
16695	29
16696	29
16697	29
16698	29
16699	29
16700	29
16701	29
16702	29
16703	29
16704	29
16705	29
16706	29
16707	29
16708	29
16709	29
16710	29
16711	29
16712	29
16713	29
16714	29
16715	29
16716	29
16717	29
16718	29
16719	29
16720	29
16721	29
16722	29
16723	29
16724	29
16725	29
16726	29
16727	29
16728	29
16729	29
16730	29
16731	29
16732	29
16733	29
16734	29
16735	29
16736	29
16737	29
16738	29
16739	29
16740	29
16741	29
16742	29
16743	29
16744	29
16745	29
16746	29
16747	29
16748	29
16749	29
16750	29
16751	29
16752	29
16753	29
16754	29
16755	29
16756	29
16757	29
16758	29
16759	29
16760	29
16761	29
16762	29
16763	29
16764	29
16765	29
16766	29
16767	29
16768	29
16769	29
16770	29
16771	29
16772	29
16773	29
16774	29
16775	29
16776	29
16777	29
16778	29
16779	29
16780	29
16781	29
16782	29
16783	29
16784	29
16785	29
16786	29
16787	29
16788	29
16789	29
16790	29
16791	29
16792	29
16793	29
16794	29
16795	29
16796	29
16797	29
16798	29
16799	29
16800	29
16801	29
16802	29
16803	29
16804	29
16805	29
16806	29
16807	29
16808	29
16809	29
16810	29
16811	29
16812	29
16813	29
16814	29
16815	29
16816	29
16817	29
16818	29
16819	29
16820	29
16821	29
16822	29
16823	29
16824	29
16825	29
16826	29
16827	29
16828	29
16829	29
16830	29
16831	29
16832	29
16833	29
16834	29
16835	29
16836	29
16837	29
16838	29
16839	29
16840	29
16841	29
16842	29
16843	29
16844	29
16845	29
16846	29
16847	29
16848	29
16849	29
16850	29
16851	29
16852	29
16853	29
16854	29
16855	29
16856	29
16857	29
16858	29
16859	29
16860	29
16861	29
16862	29
16863	29
16864	29
16865	29
16866	29
16867	29
16868	29
16869	29
16870	29
16871	29
16872	29
16873	29
16874	29
16875	29
16876	29
16877	29
16878	29
16879	29
16880	29
16881	29
16882	29
16883	29
16884	29
16885	29
16886	29
16887	29
16888	29
16889	29
16890	29
16891	29
16892	29
16893	29
16894	29
16895	29
16896	29
16897	29
16898	29
16899	29
16900	29
16901	29
16902	29
16903	29
16904	29
16905	29
16906	29
16907	29
16908	29
16909	29
16910	29
16911	29
16912	29
16913	29
16914	29
16915	29
16916	29
16917	29
16918	29
16919	29
16920	29
16921	29
16922	29
16923	29
16924	29
16925	29
16926	29
16927	29
16928	29
16929	29
16930	29
16931	29
16932	29
16933	29
16934	29
16935	29
16936	29
16937	29
16938	29
16939	29
16940	29
16941	29
16942	29
16943	29
16944	29
16945	29
16946	29
16947	29
16948	29
16949	29
16950	29
16951	29
16952	29
16953	29
16954	29
16955	29
16956	29
16957	29
16958	29
16959	29
16960	29
16961	29
16962	29
16963	29
16964	29
16965	29
16966	29
16967	29
16968	29
16969	29
16970	29
16971	29
16972	29
16973	29
16974	29
16975	29
16976	29
16977	29
16978	29
16979	29
16980	29
16981	29
16982	29
16983	29
16984	29
16985	29
16986	29
16987	29
16988	29
16989	29
16990	29
16991	29
16992	29
16993	29
16994	29
16995	29
16996	29
16997	29
16998	29
16999	29
17000	29
17001	29
17002	29
17003	29
17004	29
17005	29
17006	29
17007	29
17008	29
17009	29
17010	29
17011	29
17012	29
17013	29
17014	29
17015	29
17016	29
17017	29
17018	29
17019	29
17020	29
17021	29
17022	29
17023	29
17024	29
17025	29
17026	29
17027	29
17028	29
17029	29
17030	29
17031	29
17032	29
17033	29
17034	29
17035	29
17036	29
17037	29
17038	29
17039	29
17040	29
17041	29
17042	29
17043	29
17044	29
17045	29
17046	29
17047	29
17048	29
17049	29
17050	29
17051	29
17052	29
17053	29
17054	29
17055	29
17056	29
17057	29
17058	29
17059	29
17060	29
17061	29
17062	29
17063	29
17064	29
17065	29
17066	29
17067	29
17068	29
17069	29
17070	29
17071	29
17072	29
17073	29
17074	29
17075	29
17076	29
17077	29
17078	29
17079	29
17080	29
17081	29
17082	29
17083	29
17084	29
17085	29
17086	29
17087	29
17088	29
17089	29
17090	29
17091	29
17092	29
17093	29
17094	29
17095	29
17096	29
17097	29
17098	29
17099	29
17100	29
17101	29
17102	29
17103	29
17104	29
17105	29
17106	29
17107	29
17108	29
17109	29
17110	29
17111	29
17112	29
17113	29
17114	29
17115	29
17116	29
17117	29
17118	29
17119	29
17120	29
17121	29
17122	29
17123	29
17124	29
17125	29
17126	29
17127	29
17128	29
17129	29
17130	29
17131	29
17132	29
17133	29
17134	29
17135	29
17136	29
17137	29
17138	29
17139	29
17140	29
17141	29
17142	29
17143	29
17144	29
17145	29
17146	29
17147	29
17148	29
17149	29
17150	29
17151	29
17152	29
17153	29
17154	29
17155	29
17156	29
17157	29
17158	29
17159	29
17160	29
17161	29
17162	29
17163	29
17164	29
17165	29
17166	29
17167	29
17168	29
17169	29
17170	29
17171	29
17172	29
17173	29
17174	29
17175	29
17176	29
17177	29
17178	29
17179	29
17180	29
17181	29
17182	29
17183	29
17184	29
17185	29
17186	29
17187	29
17188	29
17189	29
17190	29
17191	29
17192	29
17193	29
17194	29
17195	29
17196	29
17197	29
17198	29
17199	29
17200	29
17201	29
17202	29
17203	29
17204	29
17205	29
17206	29
17207	29
17208	29
17209	29
17210	29
17211	29
17212	29
17213	29
17214	29
17215	29
17216	29
17217	29
17218	29
17219	29
17220	29
17221	29
17222	29
17223	29
17224	29
17225	29
17226	29
17227	29
17228	29
17229	29
17230	29
17231	29
17232	29
17233	29
17234	29
17235	29
17236	29
17237	29
17238	29
17239	29
17240	29
17241	29
17242	29
17243	29
17244	29
17245	29
17246	29
17247	29
17248	29
17249	29
17250	29
17251	29
17252	29
17253	29
17254	29
17255	29
17256	29
17257	29
17258	29
17259	29
17260	29
17261	29
17262	29
17263	29
17264	29
17265	29
17266	29
17267	29
17268	29
17269	29
17270	29
17271	29
17272	29
17273	29
17274	29
17275	29
17276	29
17277	29
17278	29
17279	29
17280	29
17281	29
17282	29
17283	29
17284	29
17285	29
17286	29
17287	29
17288	29
17289	29
17290	29
17291	29
17292	29
17293	29
17294	29
17295	29
17296	29
17297	29
17298	29
17299	29
17300	29
17301	29
17302	29
17303	29
17304	29
17305	29
17306	29
17307	29
17308	29
17309	29
17310	29
17311	29
17312	29
17313	29
17314	29
17315	29
17316	29
17317	29
17318	29
17319	29
17320	29
17321	29
17322	29
17323	29
17324	29
17325	29
17326	29
17327	29
17328	29
17329	29
17330	29
17331	29
17332	29
17333	29
17334	29
17335	29
17336	29
17337	29
17338	29
17339	29
17340	29
17341	29
17342	29
17343	29
17344	29
17345	29
17346	29
17347	29
17348	29
17349	29
17350	29
17351	29
17352	29
17353	29
17354	29
17355	29
17356	29
17357	29
17358	29
17359	29
17360	29
17361	29
17362	30
17363	30
17364	30
17365	30
17366	30
17367	30
17368	30
17369	30
17370	30
17371	30
17372	30
17373	30
17374	30
17375	30
17376	30
17377	30
17378	30
17379	30
17380	30
17381	30
17382	30
17383	30
17384	30
17385	30
17386	30
17387	30
17388	30
17389	30
17390	30
17391	30
17392	30
17393	30
17394	30
17395	30
17396	30
17397	30
17398	30
17399	30
17400	30
17401	30
17402	30
17403	30
17404	30
17405	30
17406	30
17407	30
17408	30
17409	30
17410	30
17411	30
17412	30
17413	30
17414	30
17415	30
17416	30
17417	30
17418	30
17419	30
17420	30
17421	30
17422	30
17423	30
17424	30
17425	30
17426	30
17427	30
17428	30
17429	30
17430	30
17431	30
17432	30
17433	30
17434	30
17435	30
17436	30
17437	30
17438	30
17439	30
17440	30
17441	30
17442	30
17443	30
17444	30
17445	30
17446	30
17447	30
17448	30
17449	30
17450	30
17451	30
17452	30
17453	30
17454	30
17455	30
17456	30
17457	30
17458	30
17459	30
17460	30
17461	30
17462	30
17463	30
17464	30
17465	30
17466	30
17467	30
17468	30
17469	30
17470	30
17471	30
17472	30
17473	30
17474	30
17475	30
17476	30
17477	30
17478	30
17479	30
17480	30
17481	30
17482	30
17483	30
17484	30
17485	30
17486	30
17487	30
17488	30
17489	30
17490	30
17491	30
17492	30
17493	30
17494	30
17495	30
17496	30
17497	30
17498	30
17499	30
17500	30
17501	30
17502	30
17503	30
17504	30
17505	30
17506	30
17507	30
17508	30
17509	30
17510	30
17511	30
17512	30
17513	30
17514	30
17515	30
17516	30
17517	30
17518	30
17519	30
17520	30
17521	30
17522	30
17523	30
17524	30
17525	30
17526	30
17527	30
17528	30
17529	30
17530	30
17531	30
17532	30
17533	30
17534	30
17535	30
17536	30
17537	30
17538	30
17539	30
17540	30
17541	30
17542	30
17543	30
17544	30
17545	30
17546	30
17547	30
17548	30
17549	30
17550	30
17551	30
17552	30
17553	30
17554	30
17555	30
17556	30
17557	30
17558	30
17559	30
17560	30
17561	30
17562	30
17563	30
17564	30
17565	30
17566	30
17567	30
17568	30
17569	30
17570	30
17571	30
17572	30
17573	30
17574	30
17575	30
17576	30
17577	30
17578	30
17579	30
17580	30
17581	30
17582	30
17583	30
17584	30
17585	30
17586	30
17587	30
17588	30
17589	30
17590	30
17591	30
17592	30
17593	30
17594	30
17595	30
17596	30
17597	30
17598	30
17599	30
17600	30
17601	30
17602	30
17603	30
17604	30
17605	30
17606	30
17607	30
17608	30
17609	30
17610	30
17611	30
17612	30
17613	30
17614	30
17615	30
17616	30
17617	30
17618	30
17619	30
17620	30
17621	30
17622	30
17623	30
17624	30
17625	30
17626	30
17627	30
17628	30
17629	30
17630	30
17631	30
17632	30
17633	30
17634	30
17635	30
17636	30
17637	30
17638	30
17639	30
17640	30
17641	30
17642	30
17643	30
17644	30
17645	30
17646	30
17647	30
17648	30
17649	30
17650	30
17651	30
17652	30
17653	30
17654	30
17655	30
17656	30
17657	30
17658	30
17659	30
17660	30
17661	30
17662	30
17663	30
17664	30
17665	30
17666	30
17667	30
17668	30
17669	30
17670	30
17671	30
17672	30
17673	30
17674	30
17675	30
17676	30
17677	30
17678	30
17679	30
17680	30
17681	30
17682	30
17683	30
17684	30
17685	30
17686	30
17687	30
17688	30
17689	30
17690	30
17691	30
17692	30
17693	30
17694	30
17695	30
17696	30
17697	30
17698	30
17699	30
17700	30
17701	30
17702	30
17703	30
17704	30
17705	30
17706	30
17707	30
17708	30
17709	30
17710	30
17711	30
17712	30
17713	30
17714	30
17715	30
17716	30
17717	30
17718	30
17719	30
17720	30
17721	30
17722	30
17723	30
17724	30
17725	30
17726	30
17727	30
17728	30
17729	30
17730	30
17731	30
17732	30
17733	30
17734	30
17735	30
17736	30
17737	30
17738	30
17739	30
17740	30
17741	30
17742	30
17743	30
17744	30
17745	30
17746	30
17747	30
17748	30
17749	30
17750	30
17751	30
17752	30
17753	30
17754	30
17755	30
17756	30
17757	30
17758	30
17759	30
17760	30
17761	30
17762	30
17763	30
17764	30
17765	30
17766	30
17767	30
17768	30
17769	30
17770	30
17771	30
17772	30
17773	30
17774	30
17775	30
17776	30
17777	30
17778	30
17779	30
17780	30
17781	30
17782	30
17783	30
17784	30
17785	30
17786	30
17787	30
17788	30
17789	30
17790	30
17791	30
17792	30
17793	30
17794	30
17795	30
17796	30
17797	30
17798	30
17799	30
17800	30
17801	30
17802	30
17803	30
17804	30
17805	30
17806	30
17807	30
17808	30
17809	30
17810	30
17811	30
17812	30
17813	30
17814	30
17815	30
17816	30
17817	30
17818	30
17819	30
17820	30
17821	30
17822	30
17823	30
17824	30
17825	30
17826	30
17827	30
17828	30
17829	30
17830	30
17831	30
17832	30
17833	30
17834	30
17835	30
17836	30
17837	30
17838	30
17839	30
17840	30
17841	30
17842	30
17843	30
17844	30
17845	30
17846	30
17847	30
17848	30
17849	30
17850	30
17851	30
17852	30
17853	30
17854	30
17855	30
17856	30
17857	30
17858	30
17859	30
17860	30
17861	30
17862	30
17863	30
17864	30
17865	30
17866	30
17867	30
17868	30
17869	30
17870	30
17871	30
17872	30
17873	30
17874	30
17875	30
17876	30
17877	30
17878	30
17879	30
17880	30
17881	30
17882	30
17883	30
17884	30
17885	30
17886	30
17887	30
17888	30
17889	30
17890	30
17891	30
17892	30
17893	30
17894	30
17895	30
17896	30
17897	30
17898	30
17899	30
17900	30
17901	30
17902	30
17903	30
17904	30
17905	30
17906	30
17907	30
17908	30
17909	30
17910	30
17911	30
17912	30
17913	30
17914	30
17915	30
17916	30
17917	30
17918	30
17919	30
17920	30
17921	30
17922	30
17923	30
17924	30
17925	30
17926	30
17927	30
17928	30
17929	30
17930	30
17931	30
17932	30
17933	30
17934	30
17935	30
17936	30
17937	30
17938	30
17939	30
17940	30
17941	30
17942	30
17943	30
17944	30
17945	30
17946	30
17947	30
17948	30
17949	30
17950	30
17951	30
17952	30
17953	30
17954	30
17955	30
17956	30
17957	30
17958	30
17959	30
17960	30
17961	30
17962	30
17963	30
17964	30
17965	30
17966	30
17967	30
17968	30
17969	30
17970	30
17971	30
17972	30
17973	30
17974	30
17975	30
17976	30
17977	30
17978	30
17979	30
17980	30
17981	30
17982	30
17983	30
17984	30
17985	30
17986	30
17987	30
17988	30
17989	30
17990	30
17991	30
17992	30
17993	30
17994	30
17995	30
17996	30
17997	30
17998	30
17999	30
18000	30

==> data/with_restart/SATComp/fw-c.01-grdy.tsv <==
1	0
2	22
3	24
4	25
5	28
6	28
7	29
8	29
9	30
10	32
11	32
12	33
13	33
14	34
15	34
16	34
17	35
18	35
19	35
20	35
21	35
22	35
23	35
24	36
25	36
26	36
27	36
28	36
29	36
30	37
31	37
32	37
33	38
34	39
35	39
36	39
37	39
38	39
39	39
40	39
41	39
42	39
43	40
44	40
45	40
46	40
47	40
48	40
49	40
50	40
51	41
52	41
53	41
54	41
55	41
56	41
57	42
58	42
59	42
60	42
61	42
62	42
63	42
64	42
65	42
66	42
67	42
68	42
69	42
70	42
71	42
72	42
73	42
74	42
75	42
76	42
77	42
78	42
79	42
80	42
81	42
82	42
83	43
84	43
85	43
86	43
87	43
88	43
89	43
90	43
91	43
92	43
93	43
94	43
95	43
96	43
97	43
98	43
99	43
100	44
101	44
102	44
103	46
104	47
105	47
106	47
107	47
108	48
109	48
110	48
111	48
112	48
113	48
114	48
115	48
116	48
117	48
118	48
119	48
120	48
121	50
122	50
123	52
124	52
125	52
126	52
127	52
128	52
129	52
130	52
131	52
132	52
133	52
134	52
135	52
136	52
137	52
138	52
139	52
140	52
141	52
142	52
143	52
144	52
145	52
146	52
147	52
148	52
149	52
150	52
151	52
152	52
153	52
154	52
155	52
156	52
157	52
158	52
159	52
160	52
161	52
162	52
163	52
164	52
165	52
166	52
167	52
168	52
169	52
170	52
171	52
172	52
173	52
174	52
175	52
176	52
177	52
178	52
179	52
180	52
181	53
182	53
183	53
184	53
185	53
186	53
187	53
188	53
189	53
190	53
191	53
192	53
193	53
194	53
195	53
196	53
197	53
198	53
199	53
200	53
201	53
202	53
203	53
204	54
205	54
206	54
207	55
208	55
209	55
210	55
211	55
212	55
213	55
214	55
215	55
216	55
217	55
218	55
219	55
220	55
221	55
222	55
223	56
224	56
225	56
226	56
227	56
228	56
229	56
230	56
231	56
232	56
233	56
234	56
235	56
236	56
237	56
238	56
239	56
240	56
241	56
242	56
243	56
244	56
245	56
246	56
247	56
248	56
249	56
250	56
251	56
252	56
253	56
254	56
255	56
256	56
257	56
258	56
259	56
260	56
261	56
262	56
263	56
264	56
265	56
266	56
267	56
268	56
269	56
270	56
271	56
272	56
273	56
274	56
275	56
276	56
277	56
278	56
279	56
280	56
281	56
282	56
283	57
284	57
285	57
286	57
287	57
288	57
289	57
290	57
291	57
292	57
293	57
294	57
295	57
296	57
297	57
298	57
299	57
300	57
301	57
302	57
303	57
304	57
305	57
306	57
307	57
308	57
309	57
310	57
311	57
312	57
313	57
314	57
315	57
316	57
317	57
318	57
319	57
320	57
321	57
322	57
323	57
324	57
325	57
326	57
327	57
328	57
329	57
330	57
331	57
332	57
333	58
334	58
335	58
336	58
337	58
338	58
339	58
340	58
341	58
342	58
343	58
344	58
345	58
346	58
347	58
348	58
349	58
350	58
351	58
352	58
353	58
354	58
355	58
356	58
357	58
358	58
359	58
360	58
361	58
362	58
363	58
364	58
365	58
366	58
367	58
368	58
369	58
370	58
371	58
372	58
373	58
374	58
375	58
376	58
377	58
378	58
379	58
380	58
381	58
382	58
383	58
384	58
385	58
386	58
387	58
388	58
389	58
390	58
391	58
392	58
393	58
394	58
395	58
396	58
397	58
398	58
399	58
400	58
401	58
402	58
403	58
404	58
405	58
406	58
407	58
408	58
409	58
410	58
411	58
412	58
413	58
414	58
415	58
416	58
417	58
418	58
419	58
420	58
421	58
422	58
423	58
424	58
425	58
426	58
427	58
428	58
429	58
430	58
431	58
432	58
433	58
434	58
435	58
436	58
437	58
438	58
439	58
440	58
441	58
442	58
443	58
444	58
445	58
446	58
447	58
448	58
449	58
450	58
451	58
452	58
453	58
454	58
455	58
456	58
457	58
458	58
459	58
460	58
461	58
462	58
463	58
464	58
465	58
466	58
467	58
468	58
469	58
470	58
471	58
472	58
473	58
474	58
475	58
476	58
477	58
478	58
479	58
480	58
481	58
482	58
483	58
484	58
485	58
486	58
487	58
488	58
489	58
490	58
491	58
492	58
493	58
494	58
495	58
496	58
497	58
498	59
499	59
500	59
501	59
502	59
503	59
504	59
505	59
506	59
507	59
508	59
509	59
510	59
511	59
512	59
513	59
514	59
515	59
516	59
517	59
518	59
519	59
520	59
521	59
522	59
523	59
524	59
525	59
526	59
527	59
528	59
529	59
530	59
531	59
532	59
533	59
534	59
535	59
536	59
537	59
538	59
539	59
540	59
541	59
542	59
543	59
544	59
545	59
546	59
547	59
548	59
549	59
550	59
551	59
552	59
553	59
554	59
555	59
556	59
557	59
558	59
559	59
560	59
561	59
562	59
563	59
564	59
565	59
566	59
567	59
568	59
569	59
570	59
571	59
572	59
573	59
574	59
575	59
576	59
577	59
578	59
579	59
580	59
581	59
582	59
583	59
584	59
585	59
586	59
587	59
588	59
589	59
590	59
591	59
592	59
593	59
594	59
595	59
596	59
597	59
598	59
599	59
600	59
601	59
602	59
603	59
604	59
605	59
606	59
607	59
608	59
609	59
610	59
611	59
612	60
613	60
614	60
615	60
616	60
617	60
618	60
619	60
620	60
621	60
622	60
623	60
624	60
625	60
626	60
627	60
628	60
629	60
630	60
631	60
632	60
633	60
634	60
635	60
636	60
637	60
638	60
639	60
640	60
641	60
642	60
643	60
644	60
645	60
646	60
647	60
648	60
649	60
650	60
651	60
652	60
653	61
654	61
655	61
656	61
657	61
658	61
659	61
660	61
661	61
662	61
663	61
664	61
665	61
666	61
667	61
668	61
669	61
670	61
671	61
672	61
673	61
674	61
675	61
676	61
677	61
678	61
679	61
680	61
681	61
682	61
683	61
684	61
685	61
686	61
687	61
688	61
689	61
690	61
691	61
692	61
693	61
694	61
695	61
696	61
697	61
698	61
699	61
700	61
701	61
702	61
703	61
704	61
705	61
706	61
707	61
708	61
709	61
710	61
711	61
712	61
713	61
714	61
715	61
716	61
717	61
718	61
719	61
720	61
721	61
722	61
723	61
724	61
725	61
726	61
727	61
728	61
729	61
730	61
731	61
732	61
733	61
734	61
735	61
736	61
737	61
738	61
739	61
740	61
741	61
742	61
743	61
744	61
745	61
746	61
747	61
748	61
749	61
750	61
751	61
752	61
753	61
754	61
755	61
756	61
757	61
758	61
759	61
760	61
761	61
762	61
763	61
764	61
765	61
766	61
767	61
768	61
769	61
770	61
771	61
772	61
773	61
774	61
775	61
776	61
777	61
778	61
779	61
780	61
781	61
782	61
783	61
784	62
785	62
786	62
787	62
788	62
789	62
790	62
791	62
792	62
793	63
794	63
795	63
796	63
797	63
798	63
799	63
800	63
801	63
802	63
803	63
804	63
805	63
806	63
807	63
808	63
809	63
810	63
811	63
812	63
813	63
814	63
815	63
816	63
817	64
818	64
819	64
820	64
821	64
822	64
823	64
824	64
825	64
826	65
827	65
828	66
829	66
830	66
831	66
832	66
833	66
834	66
835	66
836	66
837	66
838	66
839	66
840	66
841	66
842	66
843	66
844	66
845	66
846	66
847	66
848	66
849	66
850	66
851	66
852	66
853	66
854	66
855	66
856	66
857	66
858	66
859	66
860	66
861	66
862	66
863	66
864	66
865	66
866	66
867	66
868	66
869	66
870	66
871	66
872	66
873	66
874	66
875	66
876	66
877	66
878	66
879	66
880	66
881	66
882	66
883	66
884	66
885	66
886	66
887	66
888	66
889	66
890	66
891	66
892	66
893	66
894	66
895	66
896	66
897	66
898	66
899	66
900	66
901	66
902	66
903	66
904	66
905	66
906	66
907	66
908	66
909	66
910	66
911	67
912	67
913	67
914	67
915	67
916	67
917	67
918	67
919	67
920	67
921	67
922	67
923	67
924	67
925	67
926	67
927	67
928	67
929	67
930	67
931	67
932	67
933	67
934	67
935	67
936	67
937	67
938	67
939	67
940	67
941	67
942	67
943	67
944	67
945	67
946	67
947	67
948	67
949	67
950	67
951	67
952	67
953	67
954	67
955	67
956	67
957	67
958	67
959	67
960	67
961	67
962	67
963	67
964	67
965	67
966	67
967	67
968	67
969	67
970	67
971	67
972	67
973	67
974	67
975	67
976	67
977	67
978	67
979	67
980	67
981	67
982	67
983	67
984	67
985	67
986	67
987	67
988	67
989	67
990	67
991	67
992	67
993	67
994	67
995	67
996	67
997	67
998	67
999	67
1000	67
1001	67
1002	67
1003	67
1004	67
1005	67
1006	67
1007	67
1008	67
1009	67
1010	67
1011	67
1012	67
1013	67
1014	67
1015	67
1016	67
1017	67
1018	67
1019	67
1020	67
1021	67
1022	67
1023	67
1024	67
1025	67
1026	67
1027	67
1028	67
1029	67
1030	67
1031	67
1032	67
1033	67
1034	67
1035	67
1036	67
1037	67
1038	67
1039	67
1040	67
1041	67
1042	67
1043	67
1044	67
1045	67
1046	67
1047	67
1048	67
1049	67
1050	67
1051	67
1052	67
1053	67
1054	67
1055	67
1056	67
1057	67
1058	67
1059	67
1060	67
1061	67
1062	67
1063	67
1064	67
1065	67
1066	67
1067	67
1068	67
1069	67
1070	67
1071	67
1072	67
1073	67
1074	67
1075	67
1076	67
1077	67
1078	67
1079	67
1080	67
1081	67
1082	67
1083	67
1084	67
1085	67
1086	67
1087	67
1088	67
1089	67
1090	67
1091	67
1092	67
1093	67
1094	67
1095	67
1096	67
1097	67
1098	67
1099	67
1100	67
1101	67
1102	67
1103	67
1104	67
1105	67
1106	67
1107	67
1108	67
1109	67
1110	67
1111	67
1112	67
1113	67
1114	67
1115	67
1116	67
1117	67
1118	67
1119	67
1120	67
1121	67
1122	67
1123	67
1124	67
1125	67
1126	67
1127	67
1128	67
1129	67
1130	67
1131	67
1132	67
1133	67
1134	67
1135	67
1136	67
1137	67
1138	68
1139	68
1140	68
1141	68
1142	68
1143	68
1144	68
1145	68
1146	68
1147	68
1148	68
1149	68
1150	68
1151	68
1152	68
1153	68
1154	68
1155	68
1156	68
1157	68
1158	68
1159	68
1160	68
1161	68
1162	68
1163	68
1164	68
1165	68
1166	68
1167	69
1168	69
1169	69
1170	69
1171	69
1172	69
1173	69
1174	69
1175	69
1176	69
1177	69
1178	69
1179	69
1180	69
1181	69
1182	69
1183	69
1184	69
1185	69
1186	69
1187	69
1188	69
1189	69
1190	69
1191	69
1192	69
1193	69
1194	69
1195	69
1196	69
1197	69
1198	69
1199	69
1200	69
1201	69
1202	69
1203	69
1204	69
1205	69
1206	69
1207	69
1208	69
1209	69
1210	69
1211	69
1212	69
1213	69
1214	69
1215	69
1216	69
1217	69
1218	69
1219	69
1220	69
1221	69
1222	69
1223	69
1224	69
1225	69
1226	69
1227	69
1228	69
1229	69
1230	69
1231	69
1232	69
1233	69
1234	69
1235	69
1236	69
1237	69
1238	69
1239	69
1240	69
1241	69
1242	69
1243	69
1244	69
1245	69
1246	69
1247	69
1248	69
1249	69
1250	69
1251	69
1252	69
1253	69
1254	69
1255	69
1256	69
1257	69
1258	69
1259	69
1260	69
1261	69
1262	69
1263	69
1264	69
1265	69
1266	69
1267	69
1268	69
1269	69
1270	69
1271	69
1272	69
1273	69
1274	69
1275	69
1276	69
1277	69
1278	70
1279	70
1280	70
1281	70
1282	70
1283	70
1284	70
1285	70
1286	70
1287	70
1288	70
1289	70
1290	70
1291	70
1292	70
1293	70
1294	70
1295	70
1296	70
1297	70
1298	70
1299	70
1300	70
1301	70
1302	70
1303	70
1304	70
1305	70
1306	70
1307	70
1308	70
1309	70
1310	70
1311	70
1312	70
1313	70
1314	70
1315	70
1316	70
1317	70
1318	70
1319	70
1320	70
1321	70
1322	70
1323	70
1324	70
1325	70
1326	70
1327	70
1328	70
1329	70
1330	70
1331	70
1332	70
1333	70
1334	70
1335	70
1336	70
1337	70
1338	70
1339	70
1340	70
1341	70
1342	70
1343	70
1344	70
1345	70
1346	70
1347	70
1348	70
1349	70
1350	70
1351	70
1352	70
1353	70
1354	70
1355	70
1356	70
1357	70
1358	70
1359	70
1360	70
1361	70
1362	70
1363	70
1364	70
1365	70
1366	70
1367	70
1368	70
1369	70
1370	70
1371	70
1372	70
1373	70
1374	70
1375	70
1376	70
1377	70
1378	70
1379	70
1380	70
1381	70
1382	70
1383	70
1384	70
1385	70
1386	70
1387	70
1388	70
1389	70
1390	70
1391	70
1392	70
1393	70
1394	70
1395	70
1396	70
1397	70
1398	70
1399	70
1400	70
1401	70
1402	70
1403	70
1404	70
1405	70
1406	70
1407	70
1408	70
1409	70
1410	70
1411	70
1412	70
1413	70
1414	70
1415	70
1416	70
1417	70
1418	70
1419	70
1420	70
1421	70
1422	70
1423	70
1424	70
1425	70
1426	70
1427	70
1428	70
1429	70
1430	70
1431	70
1432	70
1433	70
1434	70
1435	70
1436	70
1437	70
1438	70
1439	70
1440	70
1441	70
1442	70
1443	70
1444	70
1445	70
1446	70
1447	70
1448	70
1449	70
1450	70
1451	70
1452	70
1453	70
1454	70
1455	70
1456	70
1457	70
1458	70
1459	70
1460	70
1461	70
1462	70
1463	70
1464	70
1465	70
1466	70
1467	70
1468	70
1469	70
1470	70
1471	70
1472	70
1473	70
1474	70
1475	70
1476	70
1477	70
1478	70
1479	70
1480	70
1481	70
1482	70
1483	70
1484	70
1485	70
1486	70
1487	70
1488	70
1489	70
1490	70
1491	70
1492	70
1493	70
1494	70
1495	70
1496	70
1497	70
1498	70
1499	70
1500	70
1501	70
1502	70
1503	70
1504	70
1505	70
1506	70
1507	70
1508	71
1509	71
1510	71
1511	71
1512	71
1513	71
1514	72
1515	72
1516	72
1517	72
1518	72
1519	72
1520	72
1521	72
1522	72
1523	72
1524	72
1525	72
1526	72
1527	72
1528	72
1529	72
1530	72
1531	72
1532	72
1533	72
1534	72
1535	72
1536	72
1537	72
1538	72
1539	72
1540	72
1541	72
1542	72
1543	72
1544	72
1545	72
1546	72
1547	72
1548	72
1549	73
1550	74
1551	74
1552	74
1553	74
1554	74
1555	74
1556	74
1557	74
1558	74
1559	74
1560	74
1561	74
1562	74
1563	74
1564	74
1565	74
1566	74
1567	74
1568	74
1569	74
1570	74
1571	74
1572	74
1573	74
1574	74
1575	75
1576	75
1577	75
1578	75
1579	75
1580	75
1581	75
1582	75
1583	75
1584	75
1585	75
1586	75
1587	75
1588	75
1589	75
1590	75
1591	75
1592	75
1593	76
1594	76
1595	76
1596	76
1597	76
1598	76
1599	76
1600	76
1601	76
1602	76
1603	76
1604	76
1605	76
1606	76
1607	76
1608	76
1609	76
1610	76
1611	76
1612	76
1613	76
1614	76
1615	76
1616	76
1617	76
1618	76
1619	76
1620	76
1621	76
1622	76
1623	76
1624	76
1625	76
1626	76
1627	76
1628	76
1629	76
1630	76
1631	76
1632	76
1633	76
1634	76
1635	76
1636	76
1637	76
1638	76
1639	76
1640	76
1641	76
1642	76
1643	76
1644	76
1645	76
1646	76
1647	76
1648	76
1649	76
1650	76
1651	76
1652	76
1653	76
1654	76
1655	76
1656	76
1657	76
1658	76
1659	76
1660	76
1661	77
1662	77
1663	77
1664	77
1665	77
1666	77
1667	77
1668	77
1669	77
1670	77
1671	77
1672	77
1673	77
1674	77
1675	77
1676	77
1677	77
1678	77
1679	77
1680	77
1681	77
1682	77
1683	77
1684	78
1685	78
1686	78
1687	78
1688	78
1689	78
1690	79
1691	79
1692	79
1693	79
1694	79
1695	79
1696	79
1697	79
1698	79
1699	79
1700	79
1701	79
1702	79
1703	79
1704	79
1705	79
1706	79
1707	79
1708	79
1709	79
1710	79
1711	79
1712	79
1713	79
1714	79
1715	79
1716	79
1717	79
1718	79
1719	79
1720	79
1721	79
1722	79
1723	79
1724	79
1725	79
1726	79
1727	79
1728	79
1729	79
1730	79
1731	79
1732	79
1733	79
1734	79
1735	79
1736	79
1737	79
1738	79
1739	79
1740	79
1741	79
1742	79
1743	79
1744	79
1745	79
1746	79
1747	79
1748	79
1749	79
1750	79
1751	79
1752	79
1753	79
1754	79
1755	79
1756	79
1757	79
1758	79
1759	79
1760	79
1761	79
1762	79
1763	79
1764	79
1765	79
1766	79
1767	79
1768	79
1769	79
1770	79
1771	79
1772	79
1773	79
1774	79
1775	79
1776	79
1777	79
1778	79
1779	79
1780	79
1781	79
1782	79
1783	79
1784	79
1785	79
1786	79
1787	79
1788	79
1789	79
1790	79
1791	79
1792	79
1793	79
1794	79
1795	79
1796	79
1797	79
1798	79
1799	79
1800	79
1801	79
1802	79
1803	79
1804	79
1805	79
1806	79
1807	79
1808	79
1809	79
1810	79
1811	79
1812	79
1813	79
1814	79
1815	79
1816	79
1817	79
1818	79
1819	79
1820	79
1821	79
1822	79
1823	79
1824	79
1825	79
1826	79
1827	79
1828	79
1829	79
1830	79
1831	79
1832	79
1833	79
1834	79
1835	79
1836	79
1837	79
1838	79
1839	79
1840	79
1841	79
1842	79
1843	79
1844	79
1845	79
1846	79
1847	79
1848	79
1849	79
1850	79
1851	79
1852	79
1853	79
1854	79
1855	79
1856	79
1857	79
1858	79
1859	79
1860	79
1861	79
1862	79
1863	79
1864	79
1865	79
1866	79
1867	79
1868	79
1869	79
1870	79
1871	79
1872	79
1873	79
1874	79
1875	79
1876	79
1877	79
1878	79
1879	79
1880	80
1881	80
1882	80
1883	80
1884	80
1885	80
1886	80
1887	80
1888	80
1889	80
1890	80
1891	80
1892	80
1893	80
1894	80
1895	80
1896	80
1897	80
1898	80
1899	80
1900	80
1901	80
1902	80
1903	80
1904	80
1905	80
1906	80
1907	80
1908	80
1909	80
1910	80
1911	80
1912	80
1913	80
1914	80
1915	80
1916	80
1917	80
1918	80
1919	80
1920	80
1921	80
1922	80
1923	80
1924	80
1925	80
1926	80
1927	80
1928	80
1929	80
1930	80
1931	80
1932	80
1933	80
1934	80
1935	80
1936	80
1937	80
1938	80
1939	80
1940	80
1941	80
1942	80
1943	80
1944	80
1945	80
1946	80
1947	80
1948	80
1949	80
1950	80
1951	80
1952	80
1953	80
1954	80
1955	80
1956	80
1957	80
1958	80
1959	80
1960	80
1961	80
1962	80
1963	80
1964	80
1965	80
1966	80
1967	80
1968	80
1969	80
1970	80
1971	80
1972	80
1973	80
1974	80
1975	80
1976	80
1977	80
1978	80
1979	80
1980	80
1981	80
1982	80
1983	80
1984	80
1985	80
1986	80
1987	80
1988	80
1989	80
1990	80
1991	80
1992	80
1993	80
1994	80
1995	80
1996	80
1997	80
1998	80
1999	80
2000	80
2001	80
2002	80
2003	80
2004	80
2005	80
2006	80
2007	80
2008	80
2009	80
2010	80
2011	80
2012	80
2013	80
2014	80
2015	80
2016	80
2017	80
2018	80
2019	80
2020	80
2021	80
2022	80
2023	80
2024	80
2025	80
2026	80
2027	80
2028	80
2029	80
2030	80
2031	80
2032	80
2033	80
2034	80
2035	80
2036	80
2037	80
2038	80
2039	80
2040	80
2041	80
2042	80
2043	80
2044	80
2045	80
2046	80
2047	80
2048	80
2049	80
2050	80
2051	80
2052	80
2053	80
2054	80
2055	80
2056	80
2057	80
2058	80
2059	80
2060	80
2061	80
2062	80
2063	80
2064	80
2065	80
2066	80
2067	80
2068	80
2069	80
2070	80
2071	80
2072	80
2073	80
2074	80
2075	80
2076	80
2077	80
2078	80
2079	80
2080	80
2081	80
2082	80
2083	80
2084	80
2085	80
2086	80
2087	80
2088	80
2089	80
2090	80
2091	80
2092	80
2093	80
2094	80
2095	80
2096	80
2097	80
2098	80
2099	80
2100	80
2101	80
2102	80
2103	80
2104	80
2105	80
2106	80
2107	80
2108	80
2109	80
2110	80
2111	80
2112	80
2113	80
2114	80
2115	80
2116	80
2117	80
2118	80
2119	80
2120	80
2121	80
2122	80
2123	80
2124	80
2125	80
2126	80
2127	80
2128	80
2129	80
2130	80
2131	80
2132	80
2133	80
2134	80
2135	80
2136	80
2137	80
2138	80
2139	80
2140	80
2141	80
2142	80
2143	80
2144	80
2145	80
2146	80
2147	81
2148	81
2149	81
2150	81
2151	81
2152	81
2153	81
2154	81
2155	81
2156	81
2157	81
2158	81
2159	81
2160	81
2161	81
2162	81
2163	81
2164	81
2165	81
2166	81
2167	81
2168	81
2169	81
2170	81
2171	81
2172	81
2173	81
2174	81
2175	81
2176	81
2177	81
2178	82
2179	82
2180	82
2181	82
2182	82
2183	82
2184	82
2185	82
2186	82
2187	82
2188	82
2189	82
2190	82
2191	82
2192	82
2193	82
2194	82
2195	82
2196	82
2197	82
2198	82
2199	82
2200	82
2201	82
2202	82
2203	82
2204	82
2205	82
2206	82
2207	82
2208	82
2209	82
2210	82
2211	82
2212	82
2213	82
2214	82
2215	82
2216	82
2217	82
2218	83
2219	83
2220	83
2221	83
2222	83
2223	83
2224	83
2225	83
2226	83
2227	83
2228	83
2229	83
2230	83
2231	83
2232	83
2233	83
2234	83
2235	83
2236	83
2237	83
2238	83
2239	83
2240	83
2241	83
2242	83
2243	83
2244	83
2245	83
2246	83
2247	83
2248	83
2249	83
2250	83
2251	83
2252	83
2253	83
2254	83
2255	83
2256	83
2257	83
2258	83
2259	83
2260	83
2261	83
2262	83
2263	83
2264	83
2265	83
2266	83
2267	83
2268	83
2269	83
2270	83
2271	83
2272	83
2273	83
2274	83
2275	83
2276	83
2277	83
2278	83
2279	83
2280	83
2281	83
2282	83
2283	83
2284	83
2285	83
2286	83
2287	83
2288	83
2289	83
2290	83
2291	83
2292	83
2293	83
2294	83
2295	83
2296	83
2297	83
2298	83
2299	83
2300	83
2301	83
2302	83
2303	83
2304	83
2305	83
2306	83
2307	83
2308	83
2309	83
2310	83
2311	83
2312	83
2313	83
2314	83
2315	83
2316	83
2317	83
2318	83
2319	83
2320	83
2321	83
2322	83
2323	83
2324	83
2325	83
2326	83
2327	83
2328	83
2329	83
2330	83
2331	83
2332	83
2333	83
2334	83
2335	83
2336	83
2337	83
2338	83
2339	83
2340	83
2341	83
2342	83
2343	83
2344	83
2345	83
2346	83
2347	83
2348	83
2349	83
2350	83
2351	83
2352	83
2353	83
2354	83
2355	83
2356	83
2357	83
2358	83
2359	83
2360	83
2361	83
2362	83
2363	83
2364	83
2365	83
2366	83
2367	83
2368	83
2369	83
2370	83
2371	83
2372	83
2373	83
2374	83
2375	83
2376	83
2377	83
2378	83
2379	83
2380	83
2381	83
2382	83
2383	83
2384	83
2385	83
2386	83
2387	84
2388	84
2389	84
2390	84
2391	84
2392	84
2393	84
2394	84
2395	84
2396	84
2397	84
2398	84
2399	84
2400	84
2401	84
2402	84
2403	84
2404	84
2405	84
2406	84
2407	84
2408	84
2409	84
2410	84
2411	84
2412	84
2413	84
2414	84
2415	84
2416	84
2417	84
2418	84
2419	84
2420	84
2421	84
2422	84
2423	84
2424	84
2425	84
2426	84
2427	84
2428	84
2429	84
2430	84
2431	84
2432	84
2433	84
2434	84
2435	84
2436	84
2437	84
2438	84
2439	84
2440	84
2441	84
2442	84
2443	84
2444	84
2445	84
2446	84
2447	84
2448	84
2449	84
2450	84
2451	84
2452	84
2453	84
2454	84
2455	84
2456	84
2457	84
2458	84
2459	84
2460	84
2461	84
2462	84
2463	84
2464	84
2465	84
2466	84
2467	84
2468	84
2469	84
2470	84
2471	84
2472	84
2473	84
2474	84
2475	84
2476	84
2477	84
2478	84
2479	84
2480	84
2481	84
2482	84
2483	84
2484	84
2485	84
2486	84
2487	84
2488	84
2489	84
2490	84
2491	84
2492	84
2493	84
2494	84
2495	84
2496	84
2497	84
2498	84
2499	84
2500	84
2501	84
2502	84
2503	84
2504	84
2505	84
2506	84
2507	84
2508	84
2509	84
2510	84
2511	84
2512	84
2513	84
2514	84
2515	84
2516	84
2517	84
2518	84
2519	84
2520	84
2521	84
2522	84
2523	84
2524	84
2525	84
2526	84
2527	84
2528	84
2529	84
2530	84
2531	84
2532	84
2533	84
2534	84
2535	84
2536	84
2537	84
2538	84
2539	84
2540	84
2541	84
2542	84
2543	84
2544	84
2545	84
2546	84
2547	84
2548	84
2549	84
2550	84
2551	84
2552	84
2553	84
2554	84
2555	84
2556	84
2557	84
2558	84
2559	84
2560	84
2561	84
2562	84
2563	84
2564	84
2565	84
2566	84
2567	84
2568	84
2569	84
2570	84
2571	84
2572	84
2573	84
2574	84
2575	84
2576	84
2577	84
2578	84
2579	84
2580	84
2581	84
2582	84
2583	84
2584	84
2585	84
2586	84
2587	84
2588	84
2589	84
2590	84
2591	84
2592	84
2593	84
2594	84
2595	84
2596	84
2597	84
2598	84
2599	84
2600	84
2601	84
2602	84
2603	84
2604	84
2605	84
2606	84
2607	84
2608	84
2609	84
2610	84
2611	84
2612	84
2613	84
2614	84
2615	84
2616	84
2617	84
2618	84
2619	84
2620	84
2621	84
2622	84
2623	84
2624	84
2625	84
2626	84
2627	84
2628	84
2629	84
2630	84
2631	84
2632	84
2633	84
2634	84
2635	84
2636	84
2637	84
2638	84
2639	84
2640	84
2641	84
2642	84
2643	84
2644	84
2645	84
2646	84
2647	84
2648	84
2649	84
2650	84
2651	84
2652	84
2653	84
2654	84
2655	84
2656	84
2657	84
2658	84
2659	84
2660	84
2661	84
2662	84
2663	84
2664	84
2665	84
2666	84
2667	84
2668	84
2669	84
2670	84
2671	84
2672	84
2673	84
2674	84
2675	84
2676	84
2677	84
2678	84
2679	84
2680	84
2681	84
2682	84
2683	84
2684	84
2685	85
2686	85
2687	85
2688	85
2689	85
2690	85
2691	85
2692	85
2693	85
2694	85
2695	85
2696	85
2697	85
2698	85
2699	85
2700	85
2701	85
2702	85
2703	85
2704	85
2705	85
2706	85
2707	85
2708	85
2709	85
2710	85
2711	85
2712	85
2713	85
2714	85
2715	85
2716	85
2717	85
2718	85
2719	85
2720	85
2721	85
2722	85
2723	85
2724	85
2725	85
2726	85
2727	85
2728	85
2729	85
2730	85
2731	85
2732	85
2733	85
2734	85
2735	85
2736	85
2737	85
2738	85
2739	85
2740	85
2741	85
2742	85
2743	85
2744	85
2745	85
2746	85
2747	85
2748	85
2749	85
2750	85
2751	85
2752	85
2753	85
2754	85
2755	85
2756	85
2757	85
2758	85
2759	85
2760	85
2761	85
2762	85
2763	85
2764	85
2765	85
2766	85
2767	85
2768	85
2769	85
2770	85
2771	85
2772	85
2773	85
2774	85
2775	85
2776	85
2777	85
2778	85
2779	85
2780	85
2781	85
2782	85
2783	85
2784	85
2785	85
2786	85
2787	85
2788	85
2789	85
2790	85
2791	85
2792	85
2793	85
2794	85
2795	85
2796	85
2797	85
2798	85
2799	85
2800	85
2801	85
2802	85
2803	85
2804	85
2805	85
2806	85
2807	85
2808	85
2809	85
2810	85
2811	85
2812	85
2813	85
2814	85
2815	85
2816	85
2817	85
2818	85
2819	85
2820	85
2821	85
2822	85
2823	85
2824	85
2825	85
2826	85
2827	85
2828	85
2829	85
2830	85
2831	85
2832	85
2833	85
2834	85
2835	85
2836	85
2837	85
2838	85
2839	85
2840	85
2841	85
2842	85
2843	85
2844	85
2845	85
2846	85
2847	85
2848	85
2849	85
2850	85
2851	85
2852	85
2853	85
2854	85
2855	85
2856	85
2857	85
2858	85
2859	85
2860	85
2861	85
2862	85
2863	85
2864	85
2865	85
2866	85
2867	85
2868	85
2869	85
2870	85
2871	85
2872	85
2873	85
2874	85
2875	85
2876	85
2877	85
2878	85
2879	85
2880	85
2881	85
2882	85
2883	85
2884	85
2885	85
2886	85
2887	85
2888	85
2889	85
2890	85
2891	85
2892	85
2893	85
2894	85
2895	85
2896	85
2897	85
2898	85
2899	85
2900	85
2901	85
2902	85
2903	85
2904	85
2905	85
2906	85
2907	85
2908	85
2909	85
2910	85
2911	85
2912	85
2913	85
2914	85
2915	85
2916	85
2917	85
2918	85
2919	85
2920	85
2921	85
2922	85
2923	85
2924	85
2925	85
2926	85
2927	85
2928	85
2929	85
2930	85
2931	85
2932	85
2933	85
2934	85
2935	85
2936	85
2937	85
2938	85
2939	85
2940	85
2941	85
2942	85
2943	85
2944	85
2945	85
2946	85
2947	85
2948	85
2949	85
2950	85
2951	85
2952	85
2953	85
2954	85
2955	85
2956	85
2957	85
2958	85
2959	85
2960	85
2961	85
2962	85
2963	85
2964	85
2965	85
2966	85
2967	85
2968	85
2969	85
2970	85
2971	85
2972	85
2973	85
2974	85
2975	85
2976	85
2977	85
2978	85
2979	85
2980	85
2981	85
2982	85
2983	85
2984	85
2985	85
2986	85
2987	85
2988	85
2989	85
2990	85
2991	85
2992	85
2993	85
2994	85
2995	85
2996	85
2997	85
2998	85
2999	85
3000	85
3001	85
3002	85
3003	85
3004	85
3005	85
3006	85
3007	85
3008	85
3009	85
3010	85
3011	85
3012	85
3013	85
3014	85
3015	85
3016	85
3017	85
3018	85
3019	85
3020	85
3021	85
3022	85
3023	85
3024	85
3025	85
3026	85
3027	85
3028	85
3029	85
3030	85
3031	85
3032	85
3033	85
3034	85
3035	85
3036	85
3037	85
3038	85
3039	85
3040	85
3041	85
3042	85
3043	85
3044	85
3045	85
3046	85
3047	85
3048	85
3049	85
3050	85
3051	85
3052	85
3053	85
3054	85
3055	85
3056	85
3057	85
3058	85
3059	85
3060	85
3061	85
3062	85
3063	85
3064	85
3065	85
3066	85
3067	85
3068	85
3069	85
3070	85
3071	85
3072	85
3073	85
3074	85
3075	85
3076	85
3077	85
3078	85
3079	85
3080	85
3081	85
3082	85
3083	85
3084	85
3085	85
3086	85
3087	85
3088	85
3089	85
3090	85
3091	85
3092	85
3093	85
3094	85
3095	85
3096	85
3097	85
3098	85
3099	85
3100	85
3101	85
3102	85
3103	85
3104	85
3105	85
3106	85
3107	85
3108	85
3109	85
3110	85
3111	85
3112	85
3113	85
3114	85
3115	85
3116	85
3117	85
3118	85
3119	85
3120	85
3121	85
3122	85
3123	85
3124	85
3125	85
3126	85
3127	85
3128	85
3129	85
3130	85
3131	85
3132	85
3133	85
3134	85
3135	85
3136	85
3137	85
3138	85
3139	85
3140	85
3141	85
3142	85
3143	85
3144	85
3145	85
3146	85
3147	85
3148	85
3149	85
3150	85
3151	85
3152	85
3153	85
3154	85
3155	85
3156	85
3157	85
3158	85
3159	85
3160	85
3161	85
3162	85
3163	85
3164	85
3165	85
3166	85
3167	85
3168	85
3169	85
3170	85
3171	85
3172	85
3173	85
3174	85
3175	85
3176	85
3177	85
3178	85
3179	85
3180	85
3181	85
3182	85
3183	85
3184	85
3185	85
3186	85
3187	85
3188	85
3189	85
3190	85
3191	85
3192	85
3193	85
3194	85
3195	85
3196	85
3197	85
3198	85
3199	85
3200	85
3201	85
3202	85
3203	85
3204	85
3205	85
3206	85
3207	85
3208	85
3209	85
3210	85
3211	85
3212	85
3213	85
3214	85
3215	85
3216	85
3217	85
3218	85
3219	85
3220	85
3221	85
3222	85
3223	85
3224	85
3225	85
3226	85
3227	85
3228	85
3229	85
3230	85
3231	85
3232	85
3233	85
3234	85
3235	85
3236	85
3237	85
3238	85
3239	85
3240	85
3241	85
3242	85
3243	85
3244	85
3245	85
3246	85
3247	85
3248	85
3249	85
3250	85
3251	85
3252	85
3253	85
3254	85
3255	85
3256	85
3257	85
3258	85
3259	85
3260	85
3261	85
3262	85
3263	85
3264	85
3265	85
3266	85
3267	85
3268	85
3269	85
3270	85
3271	85
3272	85
3273	85
3274	85
3275	85
3276	85
3277	85
3278	85
3279	85
3280	85
3281	85
3282	85
3283	85
3284	85
3285	85
3286	85
3287	85
3288	85
3289	85
3290	85
3291	85
3292	85
3293	85
3294	85
3295	85
3296	85
3297	85
3298	85
3299	85
3300	85
3301	85
3302	85
3303	85
3304	85
3305	85
3306	85
3307	85
3308	85
3309	85
3310	85
3311	85
3312	85
3313	85
3314	85
3315	85
3316	85
3317	85
3318	85
3319	85
3320	85
3321	85
3322	85
3323	85
3324	85
3325	85
3326	85
3327	85
3328	85
3329	85
3330	85
3331	85
3332	85
3333	85
3334	85
3335	85
3336	85
3337	85
3338	85
3339	85
3340	85
3341	85
3342	85
3343	85
3344	85
3345	85
3346	85
3347	85
3348	85
3349	85
3350	85
3351	85
3352	85
3353	85
3354	85
3355	85
3356	85
3357	85
3358	85
3359	85
3360	85
3361	85
3362	85
3363	85
3364	85
3365	85
3366	85
3367	85
3368	85
3369	85
3370	85
3371	85
3372	85
3373	85
3374	85
3375	85
3376	85
3377	85
3378	85
3379	85
3380	85
3381	85
3382	85
3383	85
3384	85
3385	85
3386	85
3387	85
3388	85
3389	85
3390	85
3391	85
3392	85
3393	85
3394	85
3395	85
3396	85
3397	85
3398	85
3399	85
3400	85
3401	85
3402	85
3403	85
3404	85
3405	85
3406	85
3407	85
3408	85
3409	85
3410	85
3411	85
3412	85
3413	85
3414	85
3415	85
3416	85
3417	85
3418	85
3419	85
3420	85
3421	85
3422	85
3423	85
3424	85
3425	85
3426	85
3427	85
3428	85
3429	85
3430	85
3431	85
3432	85
3433	85
3434	85
3435	85
3436	85
3437	85
3438	85
3439	85
3440	85
3441	85
3442	85
3443	85
3444	85
3445	85
3446	85
3447	85
3448	85
3449	85
3450	85
3451	85
3452	85
3453	85
3454	85
3455	85
3456	85
3457	85
3458	85
3459	85
3460	85
3461	85
3462	85
3463	85
3464	85
3465	85
3466	85
3467	85
3468	85
3469	85
3470	85
3471	85
3472	85
3473	85
3474	85
3475	85
3476	85
3477	85
3478	85
3479	85
3480	85
3481	85
3482	85
3483	85
3484	85
3485	85
3486	85
3487	85
3488	85
3489	85
3490	85
3491	85
3492	85
3493	85
3494	85
3495	85
3496	85
3497	85
3498	85
3499	85
3500	85
3501	85
3502	85
3503	85
3504	85
3505	85
3506	85
3507	85
3508	85
3509	85
3510	85
3511	85
3512	85
3513	85
3514	85
3515	85
3516	85
3517	85
3518	85
3519	85
3520	85
3521	85
3522	85
3523	85
3524	85
3525	85
3526	85
3527	85
3528	85
3529	85
3530	85
3531	85
3532	85
3533	85
3534	85
3535	85
3536	85
3537	85
3538	85
3539	85
3540	85
3541	85
3542	85
3543	85
3544	85
3545	85
3546	85
3547	85
3548	85
3549	85
3550	85
3551	85
3552	85
3553	85
3554	85
3555	85
3556	85
3557	85
3558	85
3559	85
3560	85
3561	85
3562	85
3563	85
3564	85
3565	85
3566	85
3567	85
3568	85
3569	85
3570	85
3571	85
3572	85
3573	85
3574	85
3575	85
3576	85
3577	85
3578	85
3579	85
3580	85
3581	85
3582	85
3583	85
3584	85
3585	85
3586	85
3587	85
3588	85
3589	85
3590	85
3591	85
3592	85
3593	85
3594	85
3595	85
3596	85
3597	85
3598	85
3599	85
3600	85
3601	85
3602	85
3603	85
3604	85
3605	85
3606	85
3607	85
3608	85
3609	85
3610	85
3611	85
3612	85
3613	85
3614	85
3615	85
3616	85
3617	85
3618	85
3619	85
3620	85
3621	85
3622	85
3623	85
3624	85
3625	85
3626	85
3627	85
3628	85
3629	85
3630	85
3631	85
3632	85
3633	85
3634	85
3635	85
3636	85
3637	85
3638	85
3639	85
3640	85
3641	85
3642	85
3643	85
3644	85
3645	85
3646	85
3647	85
3648	85
3649	85
3650	85
3651	85
3652	85
3653	85
3654	85
3655	85
3656	85
3657	85
3658	85
3659	85
3660	85
3661	85
3662	85
3663	85
3664	85
3665	85
3666	85
3667	85
3668	85
3669	85
3670	85
3671	85
3672	85
3673	85
3674	85
3675	85
3676	85
3677	85
3678	85
3679	85
3680	85
3681	85
3682	85
3683	85
3684	85
3685	85
3686	85
3687	85
3688	85
3689	86
3690	86
3691	86
3692	86
3693	86
3694	86
3695	86
3696	86
3697	86
3698	86
3699	86
3700	86
3701	86
3702	86
3703	86
3704	86
3705	86
3706	86
3707	86
3708	86
3709	86
3710	86
3711	86
3712	86
3713	86
3714	86
3715	86
3716	86
3717	86
3718	86
3719	86
3720	86
3721	86
3722	86
3723	86
3724	86
3725	86
3726	86
3727	86
3728	86
3729	86
3730	86
3731	86
3732	86
3733	86
3734	86
3735	86
3736	86
3737	86
3738	86
3739	86
3740	86
3741	86
3742	86
3743	86
3744	86
3745	86
3746	86
3747	86
3748	86
3749	86
3750	86
3751	86
3752	86
3753	86
3754	86
3755	86
3756	86
3757	86
3758	86
3759	86
3760	86
3761	86
3762	86
3763	86
3764	86
3765	86
3766	86
3767	86
3768	86
3769	86
3770	86
3771	86
3772	86
3773	86
3774	86
3775	86
3776	86
3777	86
3778	86
3779	86
3780	86
3781	86
3782	86
3783	86
3784	86
3785	86
3786	86
3787	86
3788	86
3789	86
3790	86
3791	86
3792	86
3793	86
3794	86
3795	86
3796	86
3797	86
3798	86
3799	86
3800	86
3801	86
3802	86
3803	86
3804	86
3805	86
3806	86
3807	86
3808	86
3809	86
3810	86
3811	86
3812	86
3813	86
3814	86
3815	86
3816	86
3817	86
3818	86
3819	86
3820	86
3821	86
3822	86
3823	86
3824	86
3825	86
3826	86
3827	86
3828	86
3829	86
3830	86
3831	86
3832	86
3833	86
3834	86
3835	86
3836	86
3837	86
3838	86
3839	86
3840	86
3841	86
3842	86
3843	86
3844	86
3845	86
3846	86
3847	86
3848	86
3849	86
3850	86
3851	86
3852	86
3853	86
3854	86
3855	86
3856	86
3857	86
3858	86
3859	86
3860	86
3861	86
3862	86
3863	86
3864	86
3865	86
3866	86
3867	86
3868	86
3869	86
3870	86
3871	86
3872	86
3873	86
3874	86
3875	86
3876	86
3877	86
3878	86
3879	86
3880	86
3881	86
3882	86
3883	86
3884	86
3885	86
3886	86
3887	86
3888	86
3889	86
3890	86
3891	86
3892	86
3893	86
3894	86
3895	86
3896	86
3897	86
3898	86
3899	86
3900	86
3901	86
3902	86
3903	86
3904	86
3905	86
3906	86
3907	86
3908	86
3909	86
3910	86
3911	86
3912	86
3913	86
3914	86
3915	86
3916	86
3917	86
3918	86
3919	86
3920	86
3921	86
3922	86
3923	86
3924	86
3925	86
3926	86
3927	86
3928	86
3929	86
3930	86
3931	86
3932	86
3933	86
3934	86
3935	86
3936	86
3937	86
3938	86
3939	86
3940	86
3941	86
3942	86
3943	86
3944	86
3945	86
3946	86
3947	86
3948	86
3949	86
3950	86
3951	86
3952	86
3953	86
3954	86
3955	86
3956	86
3957	86
3958	86
3959	86
3960	86
3961	86
3962	86
3963	86
3964	86
3965	86
3966	86
3967	86
3968	86
3969	86
3970	86
3971	86
3972	86
3973	86
3974	86
3975	86
3976	86
3977	86
3978	86
3979	86
3980	86
3981	86
3982	86
3983	86
3984	86
3985	86
3986	86
3987	86
3988	86
3989	86
3990	86
3991	86
3992	86
3993	86
3994	86
3995	86
3996	86
3997	86
3998	86
3999	86
4000	86
4001	86
4002	86
4003	86
4004	86
4005	86
4006	86
4007	86
4008	86
4009	86
4010	86
4011	86
4012	86
4013	86
4014	86
4015	86
4016	86
4017	86
4018	86
4019	86
4020	86
4021	86
4022	86
4023	86
4024	86
4025	86
4026	86
4027	86
4028	86
4029	86
4030	86
4031	86
4032	86
4033	86
4034	86
4035	86
4036	86
4037	86
4038	86
4039	86
4040	86
4041	86
4042	86
4043	86
4044	86
4045	86
4046	86
4047	86
4048	86
4049	86
4050	86
4051	86
4052	86
4053	86
4054	86
4055	86
4056	86
4057	86
4058	86
4059	86
4060	86
4061	86
4062	86
4063	86
4064	86
4065	86
4066	86
4067	86
4068	86
4069	86
4070	86
4071	86
4072	86
4073	86
4074	86
4075	86
4076	86
4077	86
4078	86
4079	86
4080	86
4081	86
4082	86
4083	86
4084	86
4085	86
4086	86
4087	86
4088	86
4089	86
4090	86
4091	86
4092	86
4093	86
4094	86
4095	86
4096	86
4097	86
4098	86
4099	86
4100	86
4101	86
4102	86
4103	86
4104	86
4105	86
4106	86
4107	86
4108	86
4109	86
4110	86
4111	86
4112	86
4113	86
4114	86
4115	86
4116	86
4117	86
4118	86
4119	86
4120	86
4121	86
4122	86
4123	86
4124	86
4125	86
4126	86
4127	86
4128	86
4129	86
4130	86
4131	86
4132	86
4133	86
4134	86
4135	86
4136	86
4137	86
4138	86
4139	86
4140	86
4141	86
4142	86
4143	86
4144	86
4145	86
4146	86
4147	86
4148	86
4149	86
4150	86
4151	86
4152	86
4153	86
4154	86
4155	86
4156	86
4157	86
4158	86
4159	86
4160	86
4161	86
4162	86
4163	86
4164	86
4165	86
4166	86
4167	86
4168	86
4169	86
4170	86
4171	86
4172	86
4173	86
4174	86
4175	86
4176	86
4177	86
4178	86
4179	86
4180	86
4181	86
4182	86
4183	86
4184	86
4185	86
4186	86
4187	86
4188	86
4189	86
4190	86
4191	86
4192	87
4193	87
4194	87
4195	87
4196	87
4197	87
4198	87
4199	87
4200	87
4201	87
4202	87
4203	87
4204	87
4205	87
4206	87
4207	87
4208	87
4209	87
4210	87
4211	87
4212	87
4213	87
4214	87
4215	87
4216	87
4217	87
4218	87
4219	87
4220	87
4221	87
4222	87
4223	87
4224	87
4225	87
4226	87
4227	87
4228	87
4229	87
4230	87
4231	87
4232	87
4233	87
4234	87
4235	87
4236	87
4237	87
4238	87
4239	88
4240	88
4241	88
4242	88
4243	88
4244	88
4245	88
4246	88
4247	88
4248	88
4249	88
4250	88
4251	88
4252	88
4253	88
4254	88
4255	88
4256	88
4257	88
4258	88
4259	88
4260	88
4261	88
4262	88
4263	88
4264	88
4265	88
4266	88
4267	88
4268	88
4269	88
4270	88
4271	88
4272	88
4273	88
4274	88
4275	88
4276	88
4277	88
4278	88
4279	88
4280	88
4281	88
4282	88
4283	88
4284	88
4285	88
4286	88
4287	88
4288	88
4289	88
4290	88
4291	88
4292	88
4293	88
4294	88
4295	88
4296	88
4297	88
4298	88
4299	88
4300	88
4301	88
4302	88
4303	88
4304	88
4305	88
4306	88
4307	88
4308	88
4309	88
4310	88
4311	88
4312	88
4313	88
4314	88
4315	88
4316	88
4317	88
4318	88
4319	88
4320	88
4321	88
4322	88
4323	88
4324	88
4325	88
4326	88
4327	88
4328	88
4329	88
4330	88
4331	88
4332	88
4333	88
4334	88
4335	88
4336	88
4337	88
4338	88
4339	88
4340	88
4341	88
4342	88
4343	88
4344	88
4345	88
4346	88
4347	88
4348	88
4349	88
4350	88
4351	88
4352	88
4353	88
4354	88
4355	88
4356	88
4357	88
4358	88
4359	88
4360	88
4361	88
4362	88
4363	88
4364	88
4365	88
4366	88
4367	88
4368	88
4369	88
4370	88
4371	88
4372	88
4373	88
4374	88
4375	88
4376	88
4377	88
4378	88
4379	88
4380	88
4381	88
4382	88
4383	88
4384	88
4385	88
4386	88
4387	88
4388	88
4389	88
4390	88
4391	88
4392	88
4393	88
4394	88
4395	88
4396	88
4397	88
4398	88
4399	88
4400	88
4401	88
4402	88
4403	88
4404	88
4405	89
4406	89
4407	89
4408	89
4409	89
4410	89
4411	89
4412	89
4413	89
4414	89
4415	89
4416	89
4417	89
4418	89
4419	89
4420	89
4421	89
4422	89
4423	89
4424	89
4425	89
4426	89
4427	89
4428	89
4429	89
4430	89
4431	89
4432	89
4433	89
4434	89
4435	89
4436	89
4437	89
4438	89
4439	89
4440	89
4441	89
4442	89
4443	89
4444	89
4445	89
4446	89
4447	89
4448	89
4449	89
4450	89
4451	89
4452	89
4453	89
4454	89
4455	89
4456	89
4457	89
4458	89
4459	89
4460	89
4461	89
4462	89
4463	89
4464	89
4465	89
4466	89
4467	89
4468	89
4469	89
4470	89
4471	89
4472	89
4473	89
4474	89
4475	89
4476	89
4477	89
4478	89
4479	89
4480	89
4481	89
4482	89
4483	89
4484	89
4485	89
4486	89
4487	89
4488	89
4489	89
4490	89
4491	89
4492	89
4493	89
4494	89
4495	89
4496	89
4497	89
4498	89
4499	89
4500	89
4501	90
4502	90
4503	90
4504	90
4505	90
4506	90
4507	90
4508	90
4509	90
4510	90
4511	90
4512	90
4513	90
4514	90
4515	90
4516	90
4517	90
4518	90
4519	90
4520	90
4521	90
4522	90
4523	90
4524	90
4525	90
4526	90
4527	90
4528	90
4529	90
4530	90
4531	90
4532	90
4533	90
4534	90
4535	90
4536	90
4537	90
4538	90
4539	90
4540	90
4541	90
4542	90
4543	90
4544	90
4545	90
4546	90
4547	90
4548	90
4549	90
4550	90
4551	90
4552	90
4553	90
4554	90
4555	90
4556	90
4557	90
4558	90
4559	90
4560	90
4561	90
4562	90
4563	90
4564	90
4565	90
4566	90
4567	90
4568	90
4569	90
4570	90
4571	90
4572	90
4573	90
4574	90
4575	90
4576	90
4577	90
4578	90
4579	90
4580	90
4581	90
4582	90
4583	90
4584	90
4585	90
4586	90
4587	90
4588	90
4589	90
4590	90
4591	90
4592	90
4593	90
4594	90
4595	90
4596	90
4597	90
4598	90
4599	90
4600	90
4601	90
4602	90
4603	90
4604	90
4605	90
4606	90
4607	90
4608	90
4609	90
4610	90
4611	90
4612	90
4613	90
4614	90
4615	90
4616	90
4617	90
4618	90
4619	90
4620	90
4621	90
4622	90
4623	90
4624	90
4625	90
4626	90
4627	90
4628	90
4629	90
4630	90
4631	90
4632	90
4633	90
4634	90
4635	90
4636	90
4637	90
4638	90
4639	90
4640	90
4641	90
4642	90
4643	90
4644	90
4645	90
4646	90
4647	90
4648	90
4649	90
4650	90
4651	90
4652	90
4653	90
4654	90
4655	90
4656	90
4657	90
4658	90
4659	90
4660	90
4661	90
4662	90
4663	90
4664	90
4665	90
4666	90
4667	90
4668	90
4669	90
4670	90
4671	90
4672	90
4673	90
4674	90
4675	90
4676	90
4677	90
4678	90
4679	90
4680	90
4681	90
4682	90
4683	90
4684	90
4685	90
4686	90
4687	90
4688	90
4689	90
4690	90
4691	90
4692	90
4693	90
4694	90
4695	90
4696	90
4697	90
4698	90
4699	90
4700	90
4701	90
4702	90
4703	90
4704	90
4705	90
4706	90
4707	90
4708	90
4709	90
4710	90
4711	90
4712	90
4713	90
4714	90
4715	90
4716	90
4717	90
4718	90
4719	90
4720	90
4721	90
4722	90
4723	90
4724	90
4725	90
4726	90
4727	90
4728	90
4729	90
4730	90
4731	90
4732	90
4733	90
4734	90
4735	90
4736	90
4737	90
4738	90
4739	90
4740	90
4741	90
4742	90
4743	90
4744	90
4745	90
4746	90
4747	90
4748	90
4749	90
4750	90
4751	90
4752	90
4753	90
4754	90
4755	90
4756	90
4757	90
4758	90
4759	90
4760	90
4761	90
4762	90
4763	90
4764	90
4765	90
4766	90
4767	90
4768	90
4769	90
4770	90
4771	90
4772	90
4773	90
4774	90
4775	90
4776	90
4777	90
4778	90
4779	90
4780	90
4781	90
4782	90
4783	90
4784	90
4785	90
4786	90
4787	90
4788	90
4789	90
4790	90
4791	90
4792	90
4793	90
4794	90
4795	90
4796	90
4797	90
4798	90
4799	90
4800	90
4801	90
4802	90
4803	90
4804	90
4805	90
4806	90
4807	90
4808	90
4809	90
4810	90
4811	90
4812	90
4813	90
4814	90
4815	90
4816	90
4817	90
4818	90
4819	90
4820	90
4821	90
4822	90
4823	90
4824	90
4825	90
4826	90
4827	90
4828	90
4829	90
4830	90
4831	90
4832	90
4833	90
4834	90
4835	90
4836	90
4837	90
4838	90
4839	90
4840	90
4841	90
4842	90
4843	90
4844	90
4845	90
4846	90
4847	90
4848	90
4849	90
4850	90
4851	90
4852	90
4853	90
4854	90
4855	90
4856	90
4857	90
4858	90
4859	90
4860	90
4861	90
4862	90
4863	90
4864	90
4865	90
4866	90
4867	90
4868	90
4869	90
4870	90
4871	90
4872	90
4873	90
4874	90
4875	90
4876	90
4877	90
4878	90
4879	90
4880	90
4881	90
4882	90
4883	90
4884	90
4885	90
4886	90
4887	90
4888	90
4889	90
4890	90
4891	90
4892	90
4893	90
4894	90
4895	90
4896	90
4897	90
4898	90
4899	90
4900	90
4901	90
4902	90
4903	90
4904	90
4905	90
4906	90
4907	90
4908	90
4909	90
4910	90
4911	90
4912	90
4913	90
4914	90
4915	90
4916	90
4917	90
4918	90
4919	90
4920	90
4921	90
4922	90
4923	90
4924	90
4925	90
4926	90
4927	90
4928	90
4929	90
4930	90
4931	90
4932	90
4933	90
4934	90
4935	90
4936	90
4937	90
4938	90
4939	90
4940	90
4941	90
4942	90
4943	90
4944	90
4945	90
4946	90
4947	90
4948	90
4949	90
4950	90
4951	90
4952	90
4953	90
4954	90
4955	90
4956	90
4957	90
4958	90
4959	90
4960	90
4961	90
4962	90
4963	90
4964	90
4965	90
4966	90
4967	90
4968	90
4969	90
4970	90
4971	90
4972	90
4973	90
4974	90
4975	90
4976	90
4977	90
4978	90
4979	90
4980	90
4981	90
4982	90
4983	90
4984	90
4985	90
4986	90
4987	90
4988	90
4989	90
4990	90
4991	90
4992	90
4993	90
4994	90
4995	90
4996	90
4997	90
4998	90
4999	90
5000	90

==> data/with_restart/SATComp/fw-c.01-wrnd.tsv <==
1	0
2	18
3	25
4	26
5	27
6	27
7	27
8	28
9	28
10	28
11	29
12	29
13	29
14	29
15	30
16	30
17	30
18	30
19	31
20	31
21	31
22	32
23	32
24	32
25	32
26	33
27	33
28	34
29	34
30	34
31	34
32	34
33	34
34	34
35	34
36	34
37	34
38	34
39	34
40	34
41	34
42	34
43	34
44	35
45	35
46	35
47	35
48	35
49	35
50	35
51	35
52	36
53	36
54	36
55	36
56	36
57	36
58	36
59	36
60	37
61	37
62	37
63	38
64	38
65	38
66	38
67	38
68	38
69	38
70	38
71	38
72	38
73	38
74	38
75	38
76	38
77	38
78	38
79	38
80	38
81	38
82	38
83	38
84	38
85	38
86	38
87	38
88	38
89	38
90	39
91	39
92	39
93	39
94	39
95	40
96	40
97	40
98	40
99	40
100	40
101	40
102	40
103	40
104	40
105	40
106	40
107	40
108	40
109	40
110	40
111	40
112	40
113	40
114	40
115	40
116	40
117	40
118	40
119	40
120	40
121	40
122	42
123	42
124	42
125	42
126	42
127	42
128	42
129	42
130	42
131	43
132	43
133	43
134	43
135	43
136	43
137	43
138	43
139	43
140	43
141	44
142	44
143	44
144	44
145	44
146	44
147	45
148	45
149	45
150	45
151	45
152	45
153	45
154	45
155	45
156	45
157	45
158	45
159	45
160	45
161	45
162	45
163	45
164	45
165	45
166	45
167	45
168	45
169	45
170	45
171	45
172	45
173	45
174	45
175	45
176	46
177	46
178	46
179	46
180	46
181	46
182	46
183	47
184	47
185	47
186	48
187	48
188	48
189	48
190	48
191	48
192	48
193	48
194	48
195	48
196	48
197	48
198	48
199	48
200	48
201	48
202	48
203	48
204	48
205	48
206	48
207	48
208	48
209	48
210	48
211	48
212	48
213	48
214	48
215	48
216	48
217	48
218	48
219	48
220	48
221	48
222	48
223	48
224	48
225	48
226	48
227	48
228	48
229	48
230	48
231	48
232	48
233	49
234	49
235	49
236	49
237	50
238	50
239	50
240	50
241	50
242	50
243	50
244	50
245	50
246	50
247	50
248	50
249	50
250	50
251	50
252	50
253	50
254	50
255	50
256	50
257	50
258	50
259	50
260	50
261	50
262	50
263	50
264	50
265	50
266	50
267	50
268	50
269	50
270	50
271	50
272	50
273	50
274	50
275	50
276	50
277	50
278	50
279	50
280	50
281	50
282	50
283	50
284	50
285	50
286	51
287	51
288	51
289	51
290	51
291	51
292	51
293	51
294	51
295	51
296	51
297	51
298	51
299	51
300	51
301	51
302	51
303	51
304	51
305	51
306	51
307	51
308	51
309	51
310	51
311	51
312	51
313	51
314	51
315	51
316	51
317	51
318	51
319	51
320	51
321	51
322	51
323	51
324	51
325	51
326	52
327	52
328	52
329	52
330	52
331	52
332	52
333	53
334	53
335	53
336	53
337	53
338	53
339	53
340	53
341	53
342	53
343	53
344	53
345	53
346	53
347	53
348	53
349	53
350	53
351	54
352	55
353	55
354	55
355	55
356	55
357	55
358	55
359	55
360	55
361	55
362	55
363	55
364	55
365	55
366	55
367	55
368	55
369	55
370	55
371	55
372	55
373	55
374	55
375	55
376	55
377	55
378	55
379	55
380	55
381	55
382	55
383	55
384	55
385	55
386	55
387	55
388	55
389	55
390	55
391	55
392	55
393	55
394	55
395	55
396	55
397	55
398	55
399	55
400	55
401	55
402	55
403	55
404	55
405	55
406	55
407	55
408	55
409	55
410	55
411	55
412	55
413	55
414	55
415	55
416	55
417	55
418	56
419	56
420	56
421	56
422	56
423	56
424	56
425	56
426	56
427	56
428	56
429	57
430	57
431	57
432	57
433	57
434	57
435	57
436	57
437	57
438	57
439	57
440	57
441	57
442	57
443	57
444	57
445	57
446	57
447	57
448	57
449	57
450	57
451	57
452	57
453	57
454	57
455	57
456	57
457	57
458	57
459	57
460	57
461	57
462	57
463	57
464	57
465	57
466	57
467	57
468	57
469	57
470	57
471	57
472	57
473	57
474	57
475	57
476	58
477	58
478	58
479	58
480	58
481	58
482	58
483	58
484	58
485	58
486	58
487	58
488	58
489	58
490	58
491	58
492	58
493	58
494	58
495	58
496	58
497	58
498	58
499	58
500	58
501	58
502	58
503	58
504	58
505	58
506	58
507	58
508	58
509	58
510	58
511	58
512	58
513	58
514	58
515	58
516	58
517	58
518	58
519	58
520	58
521	58
522	58
523	58
524	58
525	58
526	58
527	58
528	58
529	58
530	58
531	58
532	58
533	58
534	58
535	58
536	58
537	58
538	58
539	58
540	58
541	58
542	58
543	58
544	58
545	58
546	58
547	58
548	58
549	58
550	58
551	58
552	58
553	58
554	58
555	58
556	58
557	58
558	58
559	58
560	58
561	58
562	58
563	58
564	58
565	58
566	58
567	58
568	58
569	58
570	58
571	58
572	58
573	58
574	58
575	58
576	58
577	58
578	58
579	58
580	58
581	58
582	58
583	58
584	58
585	58
586	58
587	58
588	58
589	58
590	58
591	58
592	58
593	58
594	58
595	58
596	58
597	58
598	58
599	58
600	58
601	58
602	58
603	58
604	58
605	58
606	58
607	58
608	58
609	58
610	58
611	58
612	58
613	58
614	58
615	58
616	58
617	58
618	58
619	58
620	58
621	58
622	58
623	58
624	58
625	58
626	58
627	58
628	58
629	58
630	58
631	58
632	58
633	58
634	58
635	58
636	58
637	58
638	58
639	58
640	58
641	58
642	58
643	58
644	58
645	58
646	58
647	58
648	58
649	58
650	58
651	58
652	58
653	58
654	58
655	58
656	58
657	58
658	58
659	58
660	58
661	58
662	58
663	58
664	58
665	58
666	58
667	58
668	58
669	58
670	58
671	58
672	58
673	58
674	58
675	58
676	58
677	58
678	58
679	58
680	58
681	58
682	58
683	58
684	58
685	58
686	58
687	58
688	58
689	58
690	58
691	58
692	58
693	58
694	58
695	58
696	58
697	58
698	58
699	58
700	58
701	58
702	58
703	58
704	58
705	58
706	58
707	58
708	58
709	58
710	58
711	58
712	58
713	58
714	58
715	58
716	58
717	58
718	58
719	58
720	58
721	58
722	58
723	58
724	58
725	58
726	58
727	58
728	58
729	58
730	58
731	58
732	58
733	58
734	58
735	58
736	58
737	58
738	58
739	58
740	58
741	58
742	58
743	58
744	58
745	58
746	58
747	58
748	58
749	58
750	58
751	58
752	58
753	58
754	58
755	58
756	58
757	58
758	58
759	58
760	58
761	58
762	58
763	58
764	58
765	58
766	58
767	58
768	58
769	58
770	58
771	58
772	58
773	58
774	58
775	58
776	58
777	58
778	58
779	58
780	58
781	58
782	58
783	58
784	58
785	58
786	58
787	58
788	58
789	58
790	58
791	58
792	58
793	58
794	58
795	58
796	58
797	58
798	58
799	58
800	58
801	58
802	58
803	58
804	58
805	58
806	58
807	58
808	58
809	58
810	58
811	58
812	58
813	58
814	58
815	58
816	58
817	58
818	58
819	58
820	58
821	58
822	58
823	58
824	58
825	58
826	58
827	58
828	58
829	58
830	58
831	58
832	58
833	58
834	58
835	58
836	58
837	58
838	58
839	58
840	58
841	58
842	58
843	58
844	58
845	58
846	58
847	58
848	58
849	58
850	58
851	58
852	58
853	58
854	58
855	58
856	58
857	58
858	58
859	58
860	58
861	58
862	58
863	58
864	58
865	58
866	58
867	58
868	58
869	58
870	58
871	58
872	58
873	58
874	58
875	58
876	58
877	58
878	58
879	58
880	58
881	58
882	59
883	59
884	59
885	59
886	59
887	59
888	59
889	59
890	59
891	59
892	59
893	59
894	59
895	59
896	59
897	59
898	59
899	59
900	59
901	59
902	59
903	60
904	60
905	60
906	60
907	60
908	60
909	60
910	60
911	60
912	60
913	60
914	60
915	60
916	60
917	60
918	60
919	60
920	60
921	60
922	60
923	60
924	60
925	60
926	60
927	60
928	60
929	60
930	60
931	60
932	60
933	60
934	60
935	60
936	60
937	60
938	61
939	61
940	61
941	61
942	61
943	61
944	61
945	61
946	61
947	61
948	61
949	61
950	61
951	61
952	61
953	61
954	61
955	61
956	61
957	61
958	61
959	61
960	61
961	61
962	61
963	61
964	61
965	61
966	61
967	61
968	61
969	61
970	61
971	61
972	61
973	61
974	61
975	61
976	61
977	61
978	61
979	61
980	61
981	61
982	61
983	61
984	61
985	61
986	61
987	61
988	61
989	61
990	61
991	61
992	61
993	61
994	61
995	61
996	61
997	61
998	61
999	61
1000	61
1001	61
1002	61
1003	61
1004	61
1005	61
1006	61
1007	61
1008	61
1009	61
1010	61
1011	61
1012	61
1013	61
1014	61
1015	61
1016	61
1017	61
1018	61
1019	61
1020	61
1021	61
1022	61
1023	61
1024	61
1025	61
1026	62
1027	62
1028	62
1029	62
1030	62
1031	62
1032	62
1033	62
1034	62
1035	62
1036	62
1037	62
1038	62
1039	62
1040	62
1041	62
1042	62
1043	62
1044	62
1045	62
1046	62
1047	62
1048	62
1049	62
1050	62
1051	62
1052	62
1053	62
1054	62
1055	62
1056	62
1057	62
1058	62
1059	62
1060	62
1061	62
1062	62
1063	62
1064	62
1065	62
1066	62
1067	62
1068	62
1069	62
1070	62
1071	62
1072	62
1073	62
1074	62
1075	62
1076	62
1077	62
1078	62
1079	62
1080	62
1081	62
1082	62
1083	62
1084	62
1085	62
1086	62
1087	62
1088	62
1089	62
1090	62
1091	62
1092	62
1093	62
1094	62
1095	62
1096	62
1097	62
1098	62
1099	62
1100	62
1101	62
1102	62
1103	62
1104	62
1105	62
1106	62
1107	62
1108	62
1109	62
1110	62
1111	62
1112	62
1113	62
1114	62
1115	62
1116	62
1117	62
1118	62
1119	62
1120	62
1121	62
1122	62
1123	62
1124	62
1125	62
1126	62
1127	62
1128	62
1129	62
1130	62
1131	62
1132	62
1133	62
1134	62
1135	62
1136	62
1137	62
1138	62
1139	62
1140	62
1141	62
1142	62
1143	62
1144	62
1145	62
1146	62
1147	62
1148	62
1149	62
1150	62
1151	62
1152	62
1153	62
1154	62
1155	62
1156	62
1157	62
1158	62
1159	62
1160	62
1161	62
1162	62
1163	62
1164	62
1165	62
1166	62
1167	62
1168	62
1169	62
1170	62
1171	62
1172	62
1173	62
1174	62
1175	62
1176	62
1177	62
1178	62
1179	62
1180	62
1181	62
1182	62
1183	62
1184	62
1185	62
1186	62
1187	62
1188	62
1189	62
1190	62
1191	62
1192	62
1193	62
1194	62
1195	62
1196	62
1197	62
1198	62
1199	62
1200	62
1201	62
1202	62
1203	62
1204	63
1205	63
1206	63
1207	63
1208	63
1209	63
1210	63
1211	63
1212	63
1213	63
1214	63
1215	63
1216	63
1217	63
1218	63
1219	63
1220	63
1221	63
1222	63
1223	63
1224	63
1225	63
1226	63
1227	63
1228	63
1229	63
1230	64
1231	64
1232	64
1233	64
1234	64
1235	64
1236	64
1237	64
1238	64
1239	64
1240	64
1241	64
1242	64
1243	64
1244	64
1245	64
1246	64
1247	64
1248	64
1249	65
1250	65
1251	65
1252	65
1253	65
1254	65
1255	65
1256	65
1257	65
1258	65
1259	65
1260	65
1261	65
1262	65
1263	65
1264	65
1265	65
1266	65
1267	65
1268	65
1269	65
1270	65
1271	65
1272	65
1273	65
1274	65
1275	65
1276	65
1277	65
1278	65
1279	65
1280	65
1281	65
1282	65
1283	65
1284	65
1285	65
1286	65
1287	65
1288	65
1289	65
1290	65
1291	65
1292	65
1293	65
1294	65
1295	65
1296	65
1297	65
1298	65
1299	65
1300	65
1301	65
1302	65
1303	65
1304	65
1305	65
1306	65
1307	65
1308	65
1309	65
1310	65
1311	65
1312	65
1313	65
1314	65
1315	65
1316	65
1317	65
1318	65
1319	65
1320	65
1321	65
1322	65
1323	65
1324	65
1325	65
1326	65
1327	65
1328	65
1329	65
1330	65
1331	65
1332	65
1333	65
1334	65
1335	65
1336	65
1337	65
1338	65
1339	65
1340	65
1341	65
1342	65
1343	65
1344	65
1345	65
1346	65
1347	65
1348	65
1349	65
1350	65
1351	65
1352	65
1353	65
1354	65
1355	65
1356	65
1357	65
1358	65
1359	65
1360	65
1361	65
1362	65
1363	65
1364	65
1365	65
1366	65
1367	65
1368	65
1369	65
1370	65
1371	65
1372	65
1373	65
1374	65
1375	65
1376	65
1377	65
1378	66
1379	66
1380	66
1381	66
1382	66
1383	66
1384	66
1385	66
1386	66
1387	66
1388	66
1389	66
1390	66
1391	66
1392	66
1393	66
1394	66
1395	66
1396	66
1397	66
1398	66
1399	66
1400	66
1401	66
1402	66
1403	66
1404	66
1405	66
1406	66
1407	66
1408	66
1409	66
1410	66
1411	66
1412	66
1413	66
1414	66
1415	66
1416	66
1417	66
1418	66
1419	66
1420	66
1421	66
1422	66
1423	66
1424	66
1425	66
1426	66
1427	66
1428	66
1429	66
1430	66
1431	66
1432	66
1433	66
1434	66
1435	66
1436	66
1437	66
1438	66
1439	66
1440	66
1441	66
1442	66
1443	66
1444	66
1445	66
1446	66
1447	66
1448	66
1449	66
1450	66
1451	66
1452	66
1453	66
1454	66
1455	66
1456	66
1457	66
1458	66
1459	66
1460	66
1461	66
1462	66
1463	66
1464	66
1465	66
1466	66
1467	66
1468	66
1469	66
1470	66
1471	66
1472	66
1473	66
1474	66
1475	66
1476	66
1477	66
1478	66
1479	66
1480	66
1481	66
1482	66
1483	66
1484	67
1485	67
1486	67
1487	67
1488	67
1489	67
1490	67
1491	67
1492	67
1493	67
1494	67
1495	67
1496	67
1497	67
1498	67
1499	67
1500	67
1501	67
1502	67
1503	67
1504	67
1505	67
1506	67
1507	67
1508	67
1509	67
1510	67
1511	67
1512	67
1513	67
1514	67
1515	67
1516	67
1517	67
1518	67
1519	67
1520	67
1521	67
1522	67
1523	67
1524	67
1525	67
1526	67
1527	67
1528	67
1529	67
1530	67
1531	67
1532	67
1533	67
1534	67
1535	67
1536	67
1537	67
1538	67
1539	67
1540	67
1541	67
1542	67
1543	67
1544	67
1545	67
1546	67
1547	67
1548	67
1549	67
1550	67
1551	67
1552	67
1553	68
1554	68
1555	68
1556	68
1557	68
1558	68
1559	68
1560	68
1561	68
1562	68
1563	68
1564	68
1565	68
1566	68
1567	68
1568	68
1569	68
1570	68
1571	68
1572	68
1573	68
1574	68
1575	68
1576	68
1577	68
1578	68
1579	68
1580	68
1581	68
1582	68
1583	68
1584	68
1585	68
1586	68
1587	68
1588	68
1589	68
1590	68
1591	68
1592	68
1593	69
1594	69
1595	69
1596	69
1597	69
1598	69
1599	69
1600	69
1601	69
1602	69
1603	69
1604	69
1605	69
1606	69
1607	69
1608	69
1609	69
1610	69
1611	69
1612	69
1613	69
1614	69
1615	69
1616	69
1617	69
1618	69
1619	69
1620	69
1621	69
1622	69
1623	69
1624	69
1625	69
1626	69
1627	69
1628	69
1629	69
1630	69
1631	69
1632	69
1633	69
1634	69
1635	69
1636	69
1637	69
1638	69
1639	69
1640	69
1641	69
1642	69
1643	69
1644	69
1645	69
1646	69
1647	69
1648	69
1649	69
1650	69
1651	69
1652	69
1653	69
1654	69
1655	69
1656	69
1657	69
1658	69
1659	69
1660	69
1661	69
1662	69
1663	69
1664	69
1665	69
1666	69
1667	69
1668	69
1669	69
1670	69
1671	69
1672	69
1673	69
1674	69
1675	69
1676	69
1677	69
1678	69
1679	69
1680	69
1681	69
1682	69
1683	69
1684	69
1685	69
1686	69
1687	69
1688	69
1689	69
1690	69
1691	69
1692	69
1693	69
1694	69
1695	69
1696	69
1697	69
1698	69
1699	69
1700	69
1701	69
1702	70
1703	70
1704	70
1705	70
1706	70
1707	70
1708	70
1709	70
1710	70
1711	70
1712	70
1713	70
1714	70
1715	70
1716	70
1717	70
1718	70
1719	70
1720	70
1721	70
1722	70
1723	70
1724	70
1725	70
1726	70
1727	70
1728	70
1729	70
1730	70
1731	70
1732	70
1733	70
1734	70
1735	70
1736	70
1737	70
1738	70
1739	70
1740	70
1741	70
1742	70
1743	70
1744	70
1745	70
1746	70
1747	70
1748	70
1749	70
1750	70
1751	70
1752	70
1753	70
1754	70
1755	70
1756	70
1757	70
1758	70
1759	70
1760	70
1761	70
1762	70
1763	70
1764	70
1765	70
1766	70
1767	70
1768	70
1769	70
1770	70
1771	70
1772	70
1773	70
1774	70
1775	70
1776	70
1777	70
1778	70
1779	70
1780	70
1781	70
1782	70
1783	70
1784	70
1785	70
1786	70
1787	70
1788	70
1789	70
1790	70
1791	70
1792	70
1793	70
1794	70
1795	70
1796	70
1797	70
1798	70
1799	70
1800	70
1801	71
1802	71
1803	71
1804	71
1805	71
1806	71
1807	71
1808	71
1809	71
1810	71
1811	71
1812	71
1813	71
1814	71
1815	71
1816	71
1817	71
1818	71
1819	71
1820	71
1821	71
1822	71
1823	71
1824	71
1825	71
1826	71
1827	71
1828	71
1829	71
1830	71
1831	71
1832	71
1833	71
1834	71
1835	71
1836	71
1837	71
1838	71
1839	71
1840	71
1841	71
1842	71
1843	71
1844	71
1845	71
1846	71
1847	71
1848	71
1849	71
1850	71
1851	71
1852	71
1853	71
1854	71
1855	71
1856	71
1857	71
1858	71
1859	71
1860	71
1861	71
1862	71
1863	71
1864	71
1865	71
1866	71
1867	71
1868	71
1869	71
1870	71
1871	71
1872	71
1873	71
1874	71
1875	71
1876	71
1877	71
1878	71
1879	71
1880	71
1881	71
1882	71
1883	71
1884	71
1885	71
1886	71
1887	71
1888	71
1889	71
1890	71
1891	71
1892	71
1893	71
1894	71
1895	71
1896	71
1897	71
1898	71
1899	71
1900	71
1901	71
1902	71
1903	71
1904	71
1905	71
1906	71
1907	71
1908	71
1909	71
1910	71
1911	71
1912	71
1913	71
1914	71
1915	71
1916	71
1917	71
1918	71
1919	71
1920	71
1921	71
1922	71
1923	71
1924	71
1925	71
1926	71
1927	71
1928	71
1929	71
1930	71
1931	71
1932	71
1933	71
1934	71
1935	71
1936	71
1937	71
1938	71
1939	71
1940	71
1941	71
1942	71
1943	71
1944	71
1945	71
1946	71
1947	71
1948	71
1949	71
1950	71
1951	71
1952	71
1953	71
1954	71
1955	71
1956	71
1957	71
1958	71
1959	71
1960	71
1961	71
1962	71
1963	71
1964	71
1965	71
1966	71
1967	71
1968	71
1969	71
1970	71
1971	71
1972	71
1973	71
1974	71
1975	71
1976	71
1977	71
1978	71
1979	71
1980	71
1981	71
1982	71
1983	71
1984	71
1985	71
1986	71
1987	71
1988	71
1989	71
1990	71
1991	71
1992	71
1993	71
1994	71
1995	71
1996	71
1997	71
1998	71
1999	71
2000	71
2001	71
2002	71
2003	71
2004	71
2005	71
2006	71
2007	71
2008	71
2009	71
2010	71
2011	71
2012	71
2013	71
2014	71
2015	71
2016	71
2017	71
2018	71
2019	71
2020	71
2021	71
2022	71
2023	71
2024	71
2025	71
2026	71
2027	71
2028	71
2029	71
2030	71
2031	71
2032	71
2033	71
2034	71
2035	71
2036	71
2037	71
2038	71
2039	71
2040	71
2041	71
2042	71
2043	71
2044	71
2045	71
2046	71
2047	71
2048	71
2049	71
2050	71
2051	71
2052	71
2053	71
2054	71
2055	71
2056	71
2057	71
2058	71
2059	71
2060	71
2061	71
2062	71
2063	71
2064	71
2065	71
2066	71
2067	71
2068	71
2069	71
2070	71
2071	71
2072	71
2073	71
2074	71
2075	71
2076	71
2077	71
2078	71
2079	71
2080	71
2081	71
2082	71
2083	71
2084	71
2085	71
2086	71
2087	71
2088	71
2089	71
2090	71
2091	71
2092	71
2093	71
2094	71
2095	72
2096	72
2097	72
2098	72
2099	72
2100	72
2101	72
2102	72
2103	72
2104	72
2105	72
2106	72
2107	72
2108	72
2109	72
2110	72
2111	72
2112	72
2113	72
2114	72
2115	72
2116	72
2117	72
2118	72
2119	72
2120	72
2121	72
2122	72
2123	72
2124	72
2125	72
2126	72
2127	72
2128	72
2129	72
2130	72
2131	72
2132	72
2133	72
2134	72
2135	72
2136	72
2137	72
2138	72
2139	72
2140	72
2141	72
2142	72
2143	72
2144	72
2145	72
2146	72
2147	72
2148	72
2149	72
2150	72
2151	72
2152	72
2153	72
2154	72
2155	72
2156	72
2157	72
2158	72
2159	72
2160	72
2161	72
2162	72
2163	72
2164	72
2165	72
2166	72
2167	72
2168	72
2169	72
2170	72
2171	72
2172	72
2173	72
2174	72
2175	72
2176	72
2177	72
2178	72
2179	72
2180	72
2181	72
2182	72
2183	72
2184	72
2185	72
2186	72
2187	72
2188	72
2189	72
2190	72
2191	72
2192	72
2193	72
2194	72
2195	72
2196	72
2197	72
2198	72
2199	72
2200	73
2201	73
2202	73
2203	73
2204	73
2205	73
2206	73
2207	73
2208	73
2209	73
2210	73
2211	73
2212	73
2213	73
2214	73
2215	73
2216	73
2217	73
2218	73
2219	73
2220	73
2221	73
2222	73
2223	73
2224	73
2225	73
2226	73
2227	73
2228	73
2229	73
2230	73
2231	73
2232	73
2233	74
2234	74
2235	74
2236	74
2237	74
2238	74
2239	74
2240	74
2241	74
2242	74
2243	74
2244	74
2245	74
2246	74
2247	74
2248	74
2249	74
2250	74
2251	74
2252	74
2253	74
2254	74
2255	74
2256	74
2257	74
2258	74
2259	74
2260	74
2261	74
2262	74
2263	74
2264	74
2265	74
2266	74
2267	74
2268	74
2269	74
2270	74
2271	74
2272	74
2273	74
2274	74
2275	74
2276	74
2277	74
2278	74
2279	74
2280	74
2281	74
2282	74
2283	74
2284	74
2285	74
2286	74
2287	74
2288	74
2289	74
2290	74
2291	74
2292	74
2293	74
2294	74
2295	74
2296	74
2297	74
2298	74
2299	74
2300	74
2301	74
2302	74
2303	74
2304	74
2305	74
2306	74
2307	74
2308	74
2309	74
2310	74
2311	74
2312	74
2313	74
2314	74
2315	74
2316	74
2317	74
2318	74
2319	74
2320	74
2321	74
2322	74
2323	74
2324	74
2325	74
2326	74
2327	74
2328	74
2329	74
2330	74
2331	74
2332	74
2333	74
2334	74
2335	74
2336	74
2337	74
2338	74
2339	74
2340	74
2341	74
2342	74
2343	74
2344	74
2345	74
2346	74
2347	74
2348	74
2349	74
2350	74
2351	74
2352	74
2353	74
2354	74
2355	74
2356	74
2357	74
2358	74
2359	74
2360	74
2361	74
2362	74
2363	74
2364	74
2365	74
2366	74
2367	74
2368	75
2369	75
2370	75
2371	75
2372	75
2373	75
2374	75
2375	75
2376	75
2377	75
2378	75
2379	75
2380	75
2381	75
2382	75
2383	75
2384	75
2385	75
2386	75
2387	75
2388	75
2389	75
2390	75
2391	75
2392	75
2393	75
2394	75
2395	75
2396	75
2397	75
2398	75
2399	75
2400	75
2401	75
2402	75
2403	75
2404	75
2405	75
2406	75
2407	75
2408	75
2409	75
2410	75
2411	75
2412	75
2413	75
2414	75
2415	75
2416	75
2417	75
2418	75
2419	75
2420	75
2421	75
2422	75
2423	75
2424	75
2425	75
2426	75
2427	75
2428	75
2429	75
2430	75
2431	75
2432	75
2433	75
2434	75
2435	75
2436	75
2437	75
2438	75
2439	75
2440	75
2441	75
2442	75
2443	75
2444	75
2445	75
2446	75
2447	75
2448	75
2449	75
2450	75
2451	75
2452	75
2453	75
2454	75
2455	75
2456	75
2457	75
2458	75
2459	75
2460	75
2461	75
2462	75
2463	75
2464	75
2465	75
2466	75
2467	75
2468	75
2469	75
2470	75
2471	75
2472	75
2473	75
2474	75
2475	75
2476	75
2477	75
2478	75
2479	75
2480	75
2481	75
2482	75
2483	75
2484	75
2485	75
2486	75
2487	75
2488	75
2489	75
2490	75
2491	75
2492	75
2493	75
2494	75
2495	75
2496	75
2497	75
2498	75
2499	75
2500	75
2501	75
2502	75
2503	75
2504	75
2505	75
2506	75
2507	75
2508	75
2509	75
2510	75
2511	75
2512	75
2513	75
2514	75
2515	75
2516	75
2517	75
2518	75
2519	75
2520	75
2521	75
2522	75
2523	75
2524	75
2525	75
2526	75
2527	75
2528	75
2529	75
2530	75
2531	75
2532	75
2533	75
2534	75
2535	75
2536	75
2537	75
2538	75
2539	75
2540	75
2541	75
2542	75
2543	75
2544	75
2545	75
2546	75
2547	75
2548	75
2549	75
2550	75
2551	75
2552	75
2553	75
2554	75
2555	75
2556	75
2557	75
2558	76
2559	76
2560	76
2561	76
2562	76
2563	76
2564	76
2565	76
2566	76
2567	76
2568	76
2569	76
2570	76
2571	76
2572	76
2573	76
2574	76
2575	76
2576	76
2577	76
2578	76
2579	76
2580	76
2581	76
2582	76
2583	76
2584	76
2585	76
2586	76
2587	76
2588	76
2589	76
2590	76
2591	76
2592	76
2593	76
2594	76
2595	76
2596	76
2597	76
2598	76
2599	76
2600	76
2601	76
2602	76
2603	76
2604	76
2605	76
2606	76
2607	76
2608	76
2609	76
2610	76
2611	76
2612	76
2613	76
2614	76
2615	76
2616	76
2617	76
2618	76
2619	76
2620	76
2621	76
2622	76
2623	76
2624	76
2625	76
2626	76
2627	76
2628	76
2629	76
2630	76
2631	76
2632	76
2633	76
2634	76
2635	76
2636	76
2637	76
2638	76
2639	76
2640	76
2641	76
2642	76
2643	76
2644	76
2645	76
2646	76
2647	76
2648	76
2649	76
2650	76
2651	76
2652	76
2653	76
2654	76
2655	76
2656	76
2657	76
2658	76
2659	76
2660	76
2661	76
2662	76
2663	76
2664	76
2665	76
2666	76
2667	76
2668	76
2669	76
2670	76
2671	76
2672	76
2673	76
2674	76
2675	76
2676	76
2677	76
2678	76
2679	76
2680	76
2681	76
2682	76
2683	76
2684	76
2685	76
2686	76
2687	76
2688	76
2689	76
2690	76
2691	76
2692	76
2693	76
2694	76
2695	76
2696	76
2697	76
2698	76
2699	76
2700	76
2701	76
2702	76
2703	76
2704	76
2705	76
2706	76
2707	76
2708	76
2709	76
2710	76
2711	76
2712	76
2713	76
2714	76
2715	76
2716	76
2717	76
2718	76
2719	76
2720	76
2721	76
2722	76
2723	76
2724	76
2725	76
2726	76
2727	76
2728	76
2729	76
2730	76
2731	76
2732	76
2733	76
2734	76
2735	76
2736	76
2737	76
2738	76
2739	76
2740	76
2741	76
2742	76
2743	76
2744	76
2745	76
2746	76
2747	76
2748	76
2749	76
2750	76
2751	76
2752	76
2753	76
2754	76
2755	76
2756	76
2757	76
2758	76
2759	76
2760	76
2761	76
2762	76
2763	76
2764	76
2765	76
2766	76
2767	76
2768	76
2769	76
2770	76
2771	76
2772	76
2773	76
2774	76
2775	76
2776	76
2777	76
2778	76
2779	76
2780	76
2781	76
2782	76
2783	76
2784	77
2785	77
2786	77
2787	77
2788	77
2789	77
2790	77
2791	77
2792	77
2793	77
2794	77
2795	77
2796	77
2797	77
2798	77
2799	77
2800	77
2801	77
2802	77
2803	77
2804	77
2805	77
2806	77
2807	77
2808	77
2809	77
2810	77
2811	77
2812	77
2813	77
2814	77
2815	77
2816	77
2817	77
2818	77
2819	77
2820	77
2821	77
2822	77
2823	77
2824	77
2825	77
2826	77
2827	77
2828	77
2829	77
2830	77
2831	77
2832	77
2833	77
2834	77
2835	77
2836	77
2837	77
2838	77
2839	77
2840	77
2841	77
2842	77
2843	77
2844	77
2845	77
2846	77
2847	77
2848	77
2849	77
2850	77
2851	77
2852	77
2853	77
2854	77
2855	77
2856	77
2857	77
2858	77
2859	77
2860	77
2861	77
2862	77
2863	77
2864	77
2865	77
2866	77
2867	77
2868	77
2869	77
2870	77
2871	77
2872	77
2873	77
2874	77
2875	77
2876	77
2877	77
2878	77
2879	77
2880	77
2881	77
2882	77
2883	77
2884	77
2885	77
2886	77
2887	77
2888	77
2889	77
2890	77
2891	77
2892	77
2893	77
2894	77
2895	77
2896	77
2897	77
2898	77
2899	77
2900	77
2901	77
2902	77
2903	77
2904	77
2905	77
2906	77
2907	77
2908	77
2909	77
2910	77
2911	77
2912	77
2913	77
2914	77
2915	77
2916	77
2917	77
2918	77
2919	78
2920	78
2921	78
2922	78
2923	78
2924	78
2925	78
2926	78
2927	78
2928	78
2929	78
2930	78
2931	78
2932	78
2933	78
2934	78
2935	78
2936	78
2937	78
2938	78
2939	78
2940	79
2941	79
2942	79
2943	79
2944	79
2945	79
2946	79
2947	79
2948	79
2949	79
2950	79
2951	79
2952	79
2953	79
2954	79
2955	79
2956	79
2957	79
2958	79
2959	79
2960	79
2961	79
2962	79
2963	79
2964	79
2965	79
2966	79
2967	79
2968	79
2969	79
2970	79
2971	79
2972	79
2973	79
2974	79
2975	79
2976	79
2977	79
2978	79
2979	79
2980	79
2981	79
2982	79
2983	79
2984	79
2985	79
2986	79
2987	79
2988	79
2989	79
2990	79
2991	79
2992	79
2993	79
2994	79
2995	79
2996	79
2997	79
2998	79
2999	79
3000	79
3001	79
3002	79
3003	79
3004	79
3005	79
3006	79
3007	79
3008	79
3009	79
3010	79
3011	79
3012	79
3013	79
3014	79
3015	79
3016	79
3017	79
3018	79
3019	79
3020	79
3021	79
3022	79
3023	79
3024	79
3025	79
3026	79
3027	79
3028	79
3029	79
3030	79
3031	79
3032	79
3033	79
3034	79
3035	79
3036	79
3037	79
3038	79
3039	79
3040	79
3041	79
3042	79
3043	79
3044	79
3045	79
3046	79
3047	79
3048	79
3049	79
3050	79
3051	79
3052	79
3053	79
3054	79
3055	79
3056	79
3057	79
3058	79
3059	79
3060	79
3061	79
3062	79
3063	79
3064	79
3065	79
3066	79
3067	79
3068	79
3069	79
3070	79
3071	79
3072	79
3073	79
3074	79
3075	79
3076	79
3077	79
3078	79
3079	79
3080	79
3081	79
3082	79
3083	79
3084	79
3085	79
3086	79
3087	79
3088	79
3089	79
3090	79
3091	79
3092	79
3093	79
3094	79
3095	79
3096	79
3097	79
3098	79
3099	79
3100	79
3101	79
3102	79
3103	79
3104	79
3105	79
3106	79
3107	79
3108	79
3109	79
3110	79
3111	79
3112	79
3113	79
3114	79
3115	79
3116	79
3117	79
3118	79
3119	79
3120	79
3121	79
3122	79
3123	79
3124	79
3125	79
3126	79
3127	79
3128	79
3129	79
3130	79
3131	79
3132	79
3133	79
3134	79
3135	79
3136	79
3137	79
3138	79
3139	79
3140	79
3141	79
3142	79
3143	79
3144	79
3145	79
3146	79
3147	79
3148	79
3149	79
3150	79
3151	79
3152	79
3153	79
3154	79
3155	79
3156	79
3157	79
3158	79
3159	79
3160	79
3161	79
3162	79
3163	79
3164	79
3165	79
3166	79
3167	79
3168	79
3169	79
3170	79
3171	79
3172	79
3173	79
3174	79
3175	79
3176	79
3177	79
3178	79
3179	79
3180	79
3181	79
3182	79
3183	79
3184	79
3185	79
3186	79
3187	79
3188	79
3189	79
3190	79
3191	79
3192	79
3193	79
3194	79
3195	79
3196	79
3197	79
3198	79
3199	79
3200	79
3201	79
3202	79
3203	79
3204	79
3205	79
3206	79
3207	79
3208	79
3209	79
3210	79
3211	79
3212	79
3213	79
3214	79
3215	79
3216	80
3217	80
3218	80
3219	80
3220	80
3221	80
3222	80
3223	80
3224	80
3225	80
3226	80
3227	80
3228	80
3229	80
3230	80
3231	80
3232	80
3233	80
3234	80
3235	80
3236	80
3237	80
3238	80
3239	80
3240	80
3241	80
3242	80
3243	80
3244	80
3245	80
3246	80
3247	80
3248	80
3249	80
3250	80
3251	80
3252	80
3253	80
3254	80
3255	80
3256	80
3257	80
3258	80
3259	80
3260	80
3261	80
3262	80
3263	80
3264	80
3265	80
3266	80
3267	80
3268	80
3269	80
3270	80
3271	81
3272	81
3273	81
3274	81
3275	81
3276	81
3277	81
3278	81
3279	81
3280	81
3281	81
3282	81
3283	81
3284	81
3285	81
3286	81
3287	81
3288	81
3289	81
3290	81
3291	81
3292	81
3293	81
3294	81
3295	81
3296	81
3297	81
3298	81
3299	81
3300	81
3301	81
3302	81
3303	81
3304	81
3305	81
3306	81
3307	81
3308	81
3309	81
3310	81
3311	81
3312	81
3313	81
3314	81
3315	81
3316	81
3317	81
3318	81
3319	81
3320	81
3321	81
3322	81
3323	81
3324	81
3325	81
3326	81
3327	81
3328	81
3329	81
3330	81
3331	81
3332	81
3333	81
3334	81
3335	81
3336	81
3337	81
3338	81
3339	81
3340	81
3341	81
3342	81
3343	81
3344	81
3345	81
3346	81
3347	81
3348	81
3349	81
3350	81
3351	81
3352	81
3353	81
3354	81
3355	81
3356	81
3357	81
3358	81
3359	81
3360	81
3361	81
3362	81
3363	81
3364	81
3365	81
3366	81
3367	81
3368	81
3369	81
3370	81
3371	81
3372	81
3373	81
3374	81
3375	81
3376	81
3377	81
3378	81
3379	81
3380	81
3381	81
3382	81
3383	81
3384	81
3385	81
3386	81
3387	81
3388	81
3389	81
3390	81
3391	81
3392	81
3393	81
3394	81
3395	81
3396	81
3397	81
3398	81
3399	81
3400	81
3401	81
3402	81
3403	81
3404	81
3405	81
3406	81
3407	81
3408	81
3409	81
3410	81
3411	81
3412	81
3413	81
3414	81
3415	81
3416	81
3417	81
3418	81
3419	81
3420	81
3421	81
3422	82
3423	82
3424	82
3425	82
3426	82
3427	82
3428	82
3429	82
3430	82
3431	82
3432	82
3433	82
3434	82
3435	82
3436	82
3437	82
3438	82
3439	82
3440	82
3441	82
3442	82
3443	82
3444	82
3445	82
3446	82
3447	82
3448	82
3449	82
3450	82
3451	82
3452	82
3453	82
3454	82
3455	82
3456	82
3457	82
3458	82
3459	82
3460	82
3461	82
3462	82
3463	82
3464	82
3465	82
3466	82
3467	82
3468	82
3469	82
3470	82
3471	82
3472	82
3473	82
3474	82
3475	82
3476	82
3477	82
3478	82
3479	82
3480	82
3481	82
3482	82
3483	82
3484	82
3485	82
3486	82
3487	82
3488	82
3489	82
3490	82
3491	82
3492	82
3493	82
3494	82
3495	82
3496	82
3497	82
3498	82
3499	82
3500	82
3501	82
3502	82
3503	82
3504	82
3505	82
3506	82
3507	82
3508	82
3509	82
3510	82
3511	82
3512	82
3513	82
3514	82
3515	82
3516	82
3517	82
3518	82
3519	82
3520	82
3521	82
3522	82
3523	82
3524	82
3525	82
3526	82
3527	82
3528	82
3529	82
3530	82
3531	82
3532	82
3533	82
3534	82
3535	82
3536	82
3537	82
3538	82
3539	82
3540	82
3541	82
3542	82
3543	82
3544	82
3545	82
3546	82
3547	82
3548	82
3549	82
3550	82
3551	82
3552	82
3553	82
3554	82
3555	82
3556	82
3557	82
3558	82
3559	82
3560	82
3561	82
3562	82
3563	82
3564	82
3565	82
3566	82
3567	82
3568	82
3569	82
3570	82
3571	82
3572	82
3573	82
3574	82
3575	82
3576	82
3577	82
3578	82
3579	82
3580	82
3581	82
3582	82
3583	82
3584	82
3585	82
3586	82
3587	82
3588	82
3589	82
3590	82
3591	82
3592	82
3593	82
3594	82
3595	82
3596	82
3597	82
3598	82
3599	82
3600	82
3601	82
3602	82
3603	82
3604	82
3605	82
3606	82
3607	82
3608	82
3609	82
3610	82
3611	82
3612	82
3613	82
3614	82
3615	82
3616	82
3617	82
3618	82
3619	82
3620	82
3621	82
3622	82
3623	82
3624	82
3625	82
3626	82
3627	82
3628	82
3629	82
3630	82
3631	82
3632	82
3633	82
3634	82
3635	82
3636	82
3637	82
3638	82
3639	82
3640	82
3641	82
3642	82
3643	82
3644	82
3645	82
3646	82
3647	82
3648	82
3649	82
3650	82
3651	82
3652	82
3653	82
3654	82
3655	82
3656	82
3657	82
3658	82
3659	82
3660	82
3661	82
3662	82
3663	82
3664	82
3665	82
3666	82
3667	82
3668	82
3669	82
3670	82
3671	82
3672	82
3673	82
3674	82
3675	82
3676	82
3677	82
3678	82
3679	82
3680	82
3681	82
3682	82
3683	82
3684	82
3685	82
3686	82
3687	82
3688	82
3689	82
3690	82
3691	82
3692	82
3693	82
3694	82
3695	82
3696	82
3697	82
3698	82
3699	82
3700	82
3701	82
3702	82
3703	82
3704	82
3705	82
3706	82
3707	82
3708	82
3709	82
3710	82
3711	82
3712	82
3713	82
3714	82
3715	82
3716	82
3717	82
3718	82
3719	82
3720	82
3721	82
3722	82
3723	82
3724	82
3725	82
3726	82
3727	82
3728	82
3729	82
3730	82
3731	82
3732	82
3733	82
3734	82
3735	82
3736	82
3737	82
3738	82
3739	82
3740	82
3741	82
3742	82
3743	82
3744	82
3745	82
3746	82
3747	82
3748	82
3749	82
3750	82
3751	82
3752	82
3753	82
3754	82
3755	82
3756	82
3757	82
3758	82
3759	82
3760	82
3761	82
3762	82
3763	82
3764	82
3765	82
3766	82
3767	82
3768	82
3769	82
3770	82
3771	82
3772	82
3773	82
3774	82
3775	82
3776	82
3777	82
3778	82
3779	82
3780	82
3781	82
3782	82
3783	82
3784	82
3785	82
3786	82
3787	82
3788	82
3789	82
3790	82
3791	82
3792	82
3793	82
3794	82
3795	82
3796	82
3797	82
3798	82
3799	82
3800	82
3801	82
3802	82
3803	82
3804	82
3805	82
3806	82
3807	82
3808	82
3809	82
3810	82
3811	82
3812	82
3813	82
3814	82
3815	82
3816	82
3817	82
3818	82
3819	82
3820	82
3821	82
3822	82
3823	82
3824	82
3825	82
3826	82
3827	82
3828	82
3829	82
3830	82
3831	82
3832	82
3833	82
3834	82
3835	82
3836	82
3837	82
3838	82
3839	82
3840	82
3841	82
3842	82
3843	82
3844	82
3845	82
3846	82
3847	82
3848	82
3849	82
3850	82
3851	82
3852	82
3853	82
3854	82
3855	82
3856	82
3857	82
3858	82
3859	82
3860	82
3861	82
3862	82
3863	82
3864	82
3865	82
3866	82
3867	82
3868	82
3869	82
3870	82
3871	82
3872	82
3873	82
3874	82
3875	82
3876	82
3877	82
3878	82
3879	82
3880	82
3881	82
3882	82
3883	82
3884	82
3885	82
3886	82
3887	82
3888	82
3889	82
3890	82
3891	82
3892	82
3893	82
3894	82
3895	82
3896	82
3897	82
3898	82
3899	82
3900	82
3901	82
3902	82
3903	82
3904	82
3905	82
3906	82
3907	82
3908	82
3909	82
3910	82
3911	83
3912	83
3913	83
3914	83
3915	83
3916	83
3917	83
3918	83
3919	83
3920	83
3921	83
3922	83
3923	83
3924	83
3925	83
3926	83
3927	83
3928	83
3929	83
3930	83
3931	83
3932	83
3933	83
3934	83
3935	83
3936	83
3937	83
3938	83
3939	83
3940	83
3941	83
3942	83
3943	83
3944	83
3945	83
3946	83
3947	83
3948	83
3949	83
3950	83
3951	83
3952	83
3953	83
3954	83
3955	83
3956	83
3957	83
3958	83
3959	83
3960	83
3961	83
3962	83
3963	83
3964	83
3965	83
3966	83
3967	83
3968	83
3969	83
3970	83
3971	83
3972	83
3973	83
3974	83
3975	83
3976	83
3977	83
3978	83
3979	83
3980	83
3981	83
3982	83
3983	83
3984	83
3985	83
3986	83
3987	83
3988	83
3989	83
3990	83
3991	83
3992	83
3993	83
3994	83
3995	83
3996	83
3997	83
3998	83
3999	83
4000	83
4001	83
4002	83
4003	83
4004	83
4005	83
4006	83
4007	83
4008	83
4009	83
4010	83
4011	83
4012	83
4013	83
4014	83
4015	83
4016	83
4017	83
4018	83
4019	83
4020	83
4021	83
4022	83
4023	83
4024	83
4025	83
4026	83
4027	83
4028	83
4029	83
4030	83
4031	83
4032	83
4033	83
4034	83
4035	83
4036	83
4037	83
4038	83
4039	83
4040	83
4041	83
4042	83
4043	83
4044	83
4045	83
4046	83
4047	83
4048	83
4049	83
4050	83
4051	83
4052	83
4053	83
4054	83
4055	83
4056	83
4057	83
4058	83
4059	83
4060	83
4061	83
4062	83
4063	83
4064	83
4065	83
4066	83
4067	83
4068	83
4069	83
4070	83
4071	83
4072	83
4073	83
4074	83
4075	83
4076	83
4077	83
4078	83
4079	83
4080	83
4081	83
4082	83
4083	83
4084	83
4085	83
4086	83
4087	83
4088	83
4089	83
4090	83
4091	83
4092	83
4093	83
4094	83
4095	83
4096	83
4097	83
4098	83
4099	83
4100	83
4101	83
4102	83
4103	83
4104	83
4105	83
4106	83
4107	83
4108	83
4109	83
4110	83
4111	83
4112	83
4113	83
4114	83
4115	83
4116	83
4117	83
4118	83
4119	83
4120	83
4121	83
4122	83
4123	83
4124	83
4125	83
4126	83
4127	83
4128	83
4129	83
4130	83
4131	83
4132	83
4133	83
4134	83
4135	83
4136	83
4137	83
4138	83
4139	83
4140	83
4141	83
4142	83
4143	83
4144	83
4145	83
4146	83
4147	83
4148	83
4149	83
4150	83
4151	83
4152	83
4153	83
4154	83
4155	83
4156	83
4157	83
4158	83
4159	83
4160	83
4161	83
4162	83
4163	83
4164	83
4165	83
4166	83
4167	83
4168	83
4169	83
4170	83
4171	83
4172	83
4173	83
4174	83
4175	83
4176	83
4177	83
4178	83
4179	83
4180	83
4181	83
4182	83
4183	83
4184	83
4185	83
4186	83
4187	83
4188	83
4189	83
4190	83
4191	83
4192	83
4193	83
4194	83
4195	83
4196	83
4197	83
4198	83
4199	83
4200	83
4201	83
4202	83
4203	83
4204	83
4205	83
4206	83
4207	83
4208	83
4209	83
4210	83
4211	84
4212	84
4213	84
4214	84
4215	84
4216	84
4217	84
4218	84
4219	84
4220	84
4221	84
4222	84
4223	84
4224	84
4225	84
4226	84
4227	84
4228	84
4229	84
4230	84
4231	84
4232	84
4233	84
4234	84
4235	84
4236	84
4237	84
4238	84
4239	84
4240	84
4241	84
4242	84
4243	84
4244	84
4245	84
4246	84
4247	84
4248	84
4249	84
4250	84
4251	84
4252	84
4253	84
4254	84
4255	84
4256	84
4257	84
4258	84
4259	84
4260	84
4261	84
4262	85
4263	85
4264	85
4265	85
4266	85
4267	85
4268	85
4269	85
4270	85
4271	85
4272	85
4273	85
4274	85
4275	85
4276	85
4277	85
4278	85
4279	85
4280	85
4281	85
4282	85
4283	85
4284	85
4285	85
4286	85
4287	85
4288	85
4289	85
4290	85
4291	85
4292	85
4293	85
4294	85
4295	85
4296	85
4297	85
4298	85
4299	85
4300	85
4301	85
4302	85
4303	85
4304	85
4305	85
4306	85
4307	85
4308	85
4309	85
4310	85
4311	85
4312	85
4313	85
4314	85
4315	85
4316	85
4317	85
4318	85
4319	85
4320	85
4321	85
4322	85
4323	85
4324	85
4325	85
4326	85
4327	85
4328	85
4329	85
4330	85
4331	85
4332	85
4333	85
4334	85
4335	85
4336	85
4337	85
4338	85
4339	85
4340	85
4341	85
4342	85
4343	85
4344	85
4345	85
4346	85
4347	85
4348	85
4349	85
4350	85
4351	85
4352	85
4353	85
4354	85
4355	85
4356	85
4357	85
4358	85
4359	85
4360	85
4361	85
4362	85
4363	85
4364	85
4365	85
4366	85
4367	85
4368	85
4369	85
4370	85
4371	85
4372	85
4373	85
4374	85
4375	85
4376	85
4377	85
4378	85
4379	85
4380	85
4381	85
4382	85
4383	85
4384	85
4385	85
4386	85
4387	85
4388	85
4389	85
4390	85
4391	85
4392	85
4393	85
4394	85
4395	85
4396	85
4397	85
4398	85
4399	85
4400	85
4401	85
4402	85
4403	85
4404	85
4405	85
4406	85
4407	85
4408	85
4409	85
4410	85
4411	85
4412	85
4413	85
4414	85
4415	85
4416	85
4417	85
4418	85
4419	85
4420	85
4421	85
4422	85
4423	85
4424	85
4425	85
4426	85
4427	85
4428	85
4429	85
4430	85
4431	85
4432	85
4433	85
4434	85
4435	85
4436	85
4437	85
4438	85
4439	85
4440	85
4441	85
4442	85
4443	85
4444	85
4445	85
4446	85
4447	85
4448	85
4449	85
4450	85
4451	85
4452	85
4453	85
4454	85
4455	85
4456	85
4457	85
4458	85
4459	85
4460	85
4461	85
4462	85
4463	85
4464	85
4465	85
4466	85
4467	85
4468	85
4469	85
4470	85
4471	85
4472	85
4473	85
4474	85
4475	85
4476	85
4477	85
4478	85
4479	85
4480	85
4481	85
4482	85
4483	85
4484	85
4485	85
4486	85
4487	85
4488	85
4489	85
4490	85
4491	85
4492	85
4493	85
4494	85
4495	85
4496	85
4497	85
4498	85
4499	85
4500	85
4501	85
4502	85
4503	85
4504	85
4505	85
4506	85
4507	85
4508	85
4509	85
4510	85
4511	85
4512	85
4513	85
4514	85
4515	85
4516	85
4517	85
4518	85
4519	85
4520	85
4521	85
4522	85
4523	85
4524	85
4525	85
4526	85
4527	85
4528	85
4529	85
4530	85
4531	85
4532	85
4533	85
4534	85
4535	85
4536	85
4537	85
4538	85
4539	85
4540	85
4541	85
4542	85
4543	85
4544	85
4545	85
4546	85
4547	85
4548	85
4549	85
4550	85
4551	85
4552	85
4553	85
4554	85
4555	85
4556	85
4557	85
4558	85
4559	85
4560	85
4561	85
4562	85
4563	85
4564	85
4565	85
4566	85
4567	85
4568	85
4569	85
4570	85
4571	85
4572	85
4573	85
4574	85
4575	85
4576	85
4577	85
4578	85
4579	85
4580	85
4581	85
4582	85
4583	85
4584	85
4585	85
4586	85
4587	85
4588	85
4589	85
4590	85
4591	85
4592	85
4593	85
4594	85
4595	85
4596	85
4597	85
4598	85
4599	85
4600	85
4601	85
4602	85
4603	85
4604	85
4605	85
4606	85
4607	85
4608	85
4609	85
4610	85
4611	85
4612	85
4613	85
4614	85
4615	85
4616	85
4617	85
4618	85
4619	85
4620	85
4621	85
4622	85
4623	85
4624	85
4625	85
4626	85
4627	85
4628	85
4629	85
4630	85
4631	85
4632	85
4633	85
4634	85
4635	85
4636	85
4637	85
4638	85
4639	85
4640	85
4641	85
4642	85
4643	85
4644	85
4645	85
4646	85
4647	85
4648	85
4649	85
4650	85
4651	85
4652	85
4653	85
4654	85
4655	85
4656	85
4657	85
4658	85
4659	85
4660	85
4661	85
4662	85
4663	85
4664	85
4665	85
4666	85
4667	85
4668	85
4669	85
4670	85
4671	85
4672	85
4673	85
4674	85
4675	85
4676	85
4677	85
4678	85
4679	85
4680	85
4681	85
4682	85
4683	85
4684	85
4685	85
4686	85
4687	85
4688	85
4689	85
4690	85
4691	85
4692	85
4693	85
4694	85
4695	85
4696	85
4697	85
4698	85
4699	85
4700	85
4701	85
4702	85
4703	85
4704	85
4705	85
4706	85
4707	85
4708	85
4709	85
4710	85
4711	85
4712	85
4713	85
4714	85
4715	85
4716	85
4717	85
4718	85
4719	85
4720	85
4721	85
4722	85
4723	85
4724	85
4725	85
4726	85
4727	85
4728	85
4729	85
4730	85
4731	85
4732	85
4733	85
4734	85
4735	85
4736	85
4737	85
4738	85
4739	85
4740	85
4741	85
4742	85
4743	85
4744	85
4745	85
4746	85
4747	85
4748	85
4749	85
4750	85
4751	85
4752	85
4753	85
4754	85
4755	85
4756	85
4757	85
4758	85
4759	85
4760	85
4761	85
4762	85
4763	85
4764	85
4765	85
4766	85
4767	85
4768	85
4769	85
4770	85
4771	85
4772	85
4773	85
4774	85
4775	85
4776	85
4777	85
4778	85
4779	85
4780	85
4781	85
4782	85
4783	85
4784	85
4785	85
4786	85
4787	85
4788	85
4789	85
4790	85
4791	85
4792	85
4793	85
4794	85
4795	85
4796	85
4797	85
4798	85
4799	85
4800	85
4801	85
4802	85
4803	85
4804	85
4805	85
4806	85
4807	85
4808	85
4809	85
4810	85
4811	85
4812	85
4813	85
4814	85
4815	85
4816	85
4817	85
4818	85
4819	85
4820	85
4821	85
4822	85
4823	85
4824	85
4825	85
4826	85
4827	85
4828	85
4829	85
4830	85
4831	85
4832	85
4833	85
4834	85
4835	85
4836	85
4837	85
4838	85
4839	85
4840	85
4841	85
4842	85
4843	85
4844	85
4845	85
4846	85
4847	85
4848	85
4849	85
4850	85
4851	85
4852	85
4853	85
4854	85
4855	85
4856	85
4857	85
4858	85
4859	85
4860	85
4861	85
4862	85
4863	85
4864	85
4865	85
4866	85
4867	85
4868	85
4869	85
4870	85
4871	85
4872	85
4873	85
4874	85
4875	85
4876	85
4877	85
4878	85
4879	85
4880	85
4881	85
4882	85
4883	85
4884	85
4885	85
4886	85
4887	85
4888	85
4889	85
4890	85
4891	85
4892	85
4893	86
4894	86
4895	86
4896	86
4897	86
4898	86
4899	86
4900	86
4901	86
4902	86
4903	86
4904	86
4905	86
4906	86
4907	86
4908	86
4909	86
4910	86
4911	86
4912	86
4913	86
4914	86
4915	86
4916	86
4917	86
4918	86
4919	86
4920	86
4921	86
4922	86
4923	86
4924	86
4925	86
4926	86
4927	86
4928	86
4929	86
4930	86
4931	86
4932	86
4933	86
4934	86
4935	86
4936	86
4937	86
4938	86
4939	86
4940	86
4941	86
4942	86
4943	86
4944	86
4945	86
4946	86
4947	86
4948	86
4949	86
4950	86
4951	86
4952	86
4953	86
4954	86
4955	86
4956	86
4957	86
4958	86
4959	86
4960	86
4961	86
4962	86
4963	86
4964	86
4965	86
4966	86
4967	86
4968	86
4969	86
4970	86
4971	86
4972	86
4973	86
4974	86
4975	86
4976	86
4977	86
4978	86
4979	86
4980	86
4981	86
4982	86
4983	86
4984	86
4985	86
4986	86
4987	86
4988	86
4989	86
4990	86
4991	86
4992	86
4993	86
4994	86
4995	86
4996	86
4997	86
4998	86
4999	86
5000	86

==> data/with_restart/SATComp/fw-c.1-grdy.tsv <==
1	0
2	18
3	22
4	25
5	29
6	29
7	30
8	31
9	31
10	31
11	31
12	32
13	32
14	32
15	33
16	33
17	33
18	33
19	34
20	35
21	35
22	35
23	35
24	35
25	35
26	36
27	37
28	37
29	37
30	38
31	38
32	38
33	38
34	41
35	41
36	41
37	41
38	42
39	42
40	43
41	43
42	43
43	43
44	43
45	43
46	43
47	43
48	43
49	43
50	43
51	43
52	43
53	44
54	44
55	44
56	44
57	44
58	44
59	44
60	44
61	44
62	44
63	44
64	44
65	44
66	45
67	45
68	45
69	45
70	46
71	46
72	46
73	46
74	46
75	46
76	46
77	46
78	47
79	47
80	47
81	47
82	47
83	47
84	47
85	47
86	47
87	47
88	47
89	47
90	47
91	47
92	47
93	47
94	47
95	48
96	48
97	48
98	48
99	48
100	49
101	50
102	50
103	50
104	50
105	50
106	51
107	51
108	52
109	53
110	53
111	53
112	53
113	53
114	53
115	53
116	53
117	53
118	53
119	53
120	53
121	53
122	53
123	54
124	54
125	54
126	54
127	54
128	54
129	54
130	54
131	55
132	55
133	55
134	55
135	56
136	56
137	56
138	56
139	56
140	56
141	56
142	56
143	56
144	56
145	56
146	56
147	56
148	56
149	56
150	56
151	56
152	56
153	56
154	56
155	56
156	56
157	56
158	56
159	56
160	56
161	56
162	56
163	56
164	56
165	56
166	56
167	56
168	56
169	56
170	57
171	57
172	57
173	57
174	57
175	57
176	57
177	57
178	57
179	57
180	57
181	57
182	57
183	57
184	57
185	57
186	57
187	57
188	57
189	58
190	58
191	58
192	58
193	58
194	58
195	58
196	58
197	58
198	58
199	58
200	58
201	58
202	58
203	59
204	59
205	59
206	59
207	59
208	59
209	59
210	59
211	59
212	59
213	59
214	60
215	60
216	60
217	60
218	60
219	60
220	60
221	60
222	60
223	60
224	60
225	60
226	60
227	60
228	60
229	60
230	61
231	61
232	61
233	61
234	61
235	61
236	62
237	62
238	62
239	62
240	63
241	63
242	63
243	63
244	63
245	63
246	63
247	63
248	63
249	63
250	63
251	63
252	63
253	63
254	63
255	63
256	63
257	63
258	63
259	63
260	63
261	63
262	63
263	63
264	63
265	63
266	63
267	63
268	63
269	63
270	63
271	63
272	63
273	63
274	63
275	63
276	63
277	63
278	63
279	63
280	63
281	63
282	63
283	63
284	63
285	63
286	63
287	63
288	63
289	63
290	63
291	63
292	63
293	63
294	63
295	63
296	63
297	63
298	63
299	63
300	63
301	63
302	63
303	63
304	63
305	63
306	63
307	63
308	63
309	63
310	63
311	63
312	63
313	63
314	63
315	63
316	63
317	63
318	63
319	63
320	63
321	63
322	63
323	63
324	63
325	63
326	63
327	63
328	63
329	63
330	63
331	64
332	64
333	64
334	64
335	64
336	64
337	64
338	64
339	64
340	64
341	64
342	64
343	65
344	65
345	65
346	65
347	65
348	65
349	65
350	65
351	65
352	65
353	65
354	65
355	65
356	65
357	65
358	65
359	65
360	65
361	65
362	65
363	65
364	65
365	65
366	65
367	65
368	65
369	65
370	65
371	65
372	65
373	66
374	66
375	66
376	66
377	66
378	66
379	66
380	66
381	66
382	66
383	66
384	66
385	66
386	66
387	66
388	66
389	66
390	66
391	66
392	66
393	66
394	66
395	66
396	66
397	66
398	66
399	66
400	66
401	66
402	66
403	66
404	66
405	66
406	66
407	66
408	66
409	66
410	66
411	66
412	66
413	66
414	66
415	66
416	66
417	66
418	66
419	66
420	66
421	66
422	66
423	66
424	66
425	66
426	66
427	66
428	66
429	66
430	66
431	66
432	66
433	66
434	66
435	66
436	66
437	66
438	66
439	66
440	66
441	66
442	66
443	66
444	66
445	66
446	66
447	66
448	66
449	66
450	66
451	66
452	66
453	66
454	66
455	66
456	66
457	66
458	66
459	66
460	66
461	66
462	66
463	66
464	66
465	66
466	66
467	66
468	66
469	66
470	66
471	66
472	66
473	66
474	66
475	66
476	66
477	66
478	66
479	66
480	66
481	66
482	66
483	66
484	66
485	66
486	66
487	66
488	66
489	66
490	66
491	66
492	66
493	66
494	66
495	66
496	66
497	66
498	66
499	66
500	66
501	66
502	66
503	66
504	66
505	66
506	66
507	66
508	66
509	66
510	66
511	66
512	66
513	66
514	66
515	66
516	66
517	66
518	66
519	66
520	66
521	66
522	66
523	66
524	66
525	66
526	66
527	66
528	66
529	66
530	66
531	66
532	66
533	66
534	66
535	66
536	66
537	66
538	66
539	66
540	66
541	66
542	66
543	66
544	66
545	66
546	66
547	66
548	66
549	66
550	66
551	66
552	66
553	66
554	66
555	66
556	66
557	66
558	66
559	66
560	66
561	66
562	66
563	66
564	66
565	66
566	66
567	66
568	66
569	66
570	66
571	66
572	66
573	66
574	66
575	66
576	66
577	66
578	66
579	66
580	66
581	66
582	66
583	66
584	66
585	66
586	66
587	66
588	66
589	66
590	66
591	66
592	66
593	66
594	66
595	66
596	66
597	66
598	66
599	66
600	66
601	66
602	66
603	66
604	66
605	66
606	66
607	66
608	66
609	66
610	66
611	66
612	66
613	66
614	66
615	66
616	66
617	66
618	66
619	66
620	66
621	66
622	67
623	67
624	67
625	67
626	67
627	67
628	67
629	67
630	67
631	67
632	67
633	67
634	67
635	67
636	67
637	67
638	67
639	67
640	67
641	67
642	67
643	67
644	67
645	67
646	67
647	67
648	67
649	67
650	67
651	67
652	67
653	67
654	67
655	67
656	67
657	67
658	67
659	68
660	68
661	68
662	68
663	68
664	68
665	68
666	68
667	68
668	68
669	68
670	68
671	68
672	68
673	68
674	68
675	68
676	68
677	68
678	68
679	68
680	68
681	68
682	68
683	68
684	68
685	68
686	68
687	68
688	68
689	68
690	68
691	68
692	68
693	68
694	68
695	68
696	68
697	68
698	68
699	69
700	69
701	69
702	69
703	69
704	69
705	69
706	69
707	69
708	69
709	69
710	69
711	69
712	69
713	69
714	69
715	69
716	69
717	69
718	69
719	69
720	69
721	69
722	69
723	69
724	69
725	69
726	69
727	69
728	69
729	69
730	69
731	69
732	69
733	69
734	69
735	69
736	70
737	70
738	70
739	70
740	70
741	70
742	70
743	70
744	70
745	70
746	70
747	70
748	70
749	70
750	70
751	70
752	70
753	70
754	70
755	70
756	70
757	70
758	70
759	70
760	70
761	70
762	70
763	70
764	70
765	70
766	70
767	70
768	70
769	70
770	70
771	70
772	70
773	70
774	70
775	70
776	70
777	70
778	70
779	70
780	70
781	70
782	70
783	70
784	70
785	70
786	70
787	70
788	70
789	70
790	70
791	70
792	70
793	70
794	70
795	70
796	70
797	70
798	70
799	70
800	70
801	70
802	70
803	70
804	70
805	70
806	70
807	70
808	70
809	70
810	70
811	70
812	70
813	70
814	70
815	70
816	70
817	70
818	70
819	70
820	70
821	70
822	70
823	70
824	70
825	70
826	70
827	70
828	70
829	70
830	70
831	70
832	70
833	70
834	70
835	70
836	70
837	70
838	70
839	70
840	70
841	70
842	70
843	70
844	70
845	70
846	70
847	70
848	70
849	70
850	70
851	70
852	70
853	70
854	70
855	70
856	70
857	70
858	70
859	70
860	70
861	70
862	70
863	70
864	70
865	70
866	70
867	70
868	70
869	70
870	70
871	70
872	70
873	70
874	70
875	70
876	70
877	70
878	70
879	70
880	70
881	70
882	70
883	70
884	70
885	70
886	70
887	70
888	70
889	70
890	70
891	70
892	70
893	70
894	70
895	70
896	70
897	70
898	70
899	70
900	70
901	70
902	70
903	70
904	70
905	70
906	70
907	70
908	70
909	70
910	70
911	70
912	70
913	70
914	70
915	70
916	70
917	70
918	70
919	70
920	70
921	70
922	70
923	70
924	70
925	70
926	70
927	70
928	70
929	70
930	70
931	70
932	70
933	70
934	70
935	70
936	70
937	70
938	70
939	70
940	70
941	70
942	70
943	70
944	70
945	70
946	70
947	70
948	70
949	70
950	70
951	70
952	70
953	70
954	70
955	70
956	70
957	70
958	70
959	70
960	70
961	70
962	70
963	70
964	70
965	70
966	70
967	70
968	70
969	70
970	70
971	70
972	70
973	70
974	70
975	70
976	70
977	70
978	70
979	70
980	70
981	70
982	70
983	70
984	70
985	70
986	70
987	70
988	70
989	70
990	70
991	70
992	70
993	70
994	70
995	70
996	70
997	70
998	70
999	70
1000	70
1001	70
1002	70
1003	70
1004	70
1005	70
1006	70
1007	70
1008	70
1009	70
1010	70
1011	70
1012	70
1013	70
1014	70
1015	70
1016	70
1017	70
1018	71
1019	71
1020	71
1021	71
1022	71
1023	71
1024	71
1025	71
1026	71
1027	71
1028	71
1029	71
1030	71
1031	71
1032	71
1033	71
1034	71
1035	71
1036	71
1037	71
1038	71
1039	71
1040	71
1041	71
1042	71
1043	71
1044	71
1045	71
1046	71
1047	71
1048	71
1049	71
1050	71
1051	71
1052	71
1053	71
1054	71
1055	71
1056	71
1057	71
1058	71
1059	71
1060	71
1061	71
1062	71
1063	71
1064	71
1065	71
1066	71
1067	71
1068	71
1069	71
1070	71
1071	71
1072	71
1073	71
1074	71
1075	71
1076	71
1077	71
1078	71
1079	71
1080	71
1081	71
1082	71
1083	71
1084	71
1085	71
1086	71
1087	71
1088	71
1089	71
1090	71
1091	71
1092	71
1093	71
1094	71
1095	71
1096	71
1097	71
1098	71
1099	71
1100	71
1101	71
1102	71
1103	71
1104	71
1105	71
1106	71
1107	71
1108	71
1109	71
1110	71
1111	71
1112	71
1113	71
1114	71
1115	71
1116	71
1117	71
1118	71
1119	71
1120	71
1121	71
1122	71
1123	71
1124	71
1125	71
1126	71
1127	71
1128	71
1129	71
1130	71
1131	71
1132	71
1133	71
1134	71
1135	71
1136	71
1137	71
1138	71
1139	71
1140	71
1141	71
1142	71
1143	71
1144	71
1145	71
1146	71
1147	71
1148	71
1149	71
1150	71
1151	71
1152	72
1153	72
1154	72
1155	72
1156	72
1157	72
1158	72
1159	72
1160	72
1161	72
1162	72
1163	72
1164	72
1165	72
1166	72
1167	72
1168	72
1169	72
1170	72
1171	72
1172	72
1173	72
1174	72
1175	72
1176	72
1177	72
1178	72
1179	72
1180	72
1181	72
1182	72
1183	72
1184	72
1185	72
1186	73
1187	73
1188	73
1189	73
1190	73
1191	73
1192	73
1193	73
1194	73
1195	73
1196	73
1197	73
1198	73
1199	73
1200	73
1201	73
1202	73
1203	73
1204	73
1205	73
1206	73
1207	73
1208	73
1209	73
1210	73
1211	73
1212	73
1213	73
1214	73
1215	73
1216	73
1217	73
1218	73
1219	73
1220	73
1221	73
1222	73
1223	73
1224	73
1225	73
1226	73
1227	73
1228	73
1229	73
1230	73
1231	73
1232	73
1233	73
1234	73
1235	73
1236	73
1237	73
1238	73
1239	73
1240	73
1241	73
1242	73
1243	73
1244	73
1245	73
1246	73
1247	73
1248	73
1249	73
1250	73
1251	73
1252	73
1253	73
1254	73
1255	73
1256	73
1257	73
1258	73
1259	73
1260	73
1261	73
1262	73
1263	73
1264	73
1265	73
1266	73
1267	73
1268	73
1269	73
1270	73
1271	73
1272	73
1273	73
1274	73
1275	73
1276	73
1277	73
1278	73
1279	73
1280	73
1281	73
1282	73
1283	73
1284	73
1285	73
1286	73
1287	73
1288	73
1289	73
1290	73
1291	73
1292	73
1293	73
1294	73
1295	73
1296	73
1297	73
1298	73
1299	73
1300	73
1301	73
1302	73
1303	73
1304	73
1305	73
1306	73
1307	73
1308	73
1309	73
1310	73
1311	73
1312	73
1313	73
1314	73
1315	73
1316	73
1317	73
1318	73
1319	73
1320	73
1321	73
1322	73
1323	73
1324	73
1325	73
1326	73
1327	73
1328	73
1329	73
1330	73
1331	73
1332	73
1333	73
1334	73
1335	73
1336	73
1337	73
1338	73
1339	73
1340	73
1341	73
1342	73
1343	73
1344	73
1345	73
1346	73
1347	73
1348	73
1349	73
1350	73
1351	73
1352	73
1353	73
1354	73
1355	73
1356	73
1357	73
1358	73
1359	73
1360	73
1361	73
1362	73
1363	73
1364	73
1365	73
1366	73
1367	73
1368	73
1369	73
1370	73
1371	73
1372	73
1373	73
1374	73
1375	73
1376	73
1377	73
1378	73
1379	73
1380	73
1381	73
1382	73
1383	73
1384	73
1385	73
1386	73
1387	73
1388	73
1389	73
1390	73
1391	73
1392	73
1393	73
1394	73
1395	73
1396	73
1397	73
1398	73
1399	73
1400	73
1401	73
1402	74
1403	74
1404	74
1405	74
1406	74
1407	74
1408	74
1409	74
1410	74
1411	74
1412	74
1413	74
1414	74
1415	74
1416	74
1417	74
1418	74
1419	74
1420	74
1421	74
1422	74
1423	74
1424	74
1425	74
1426	74
1427	74
1428	74
1429	74
1430	74
1431	74
1432	74
1433	74
1434	74
1435	74
1436	74
1437	74
1438	74
1439	74
1440	74
1441	74
1442	74
1443	74
1444	74
1445	74
1446	74
1447	74
1448	74
1449	74
1450	74
1451	74
1452	74
1453	74
1454	74
1455	74
1456	74
1457	74
1458	74
1459	74
1460	74
1461	74
1462	74
1463	74
1464	74
1465	74
1466	74
1467	74
1468	74
1469	74
1470	74
1471	74
1472	74
1473	74
1474	74
1475	74
1476	74
1477	74
1478	74
1479	74
1480	74
1481	74
1482	74
1483	74
1484	74
1485	74
1486	74
1487	74
1488	74
1489	74
1490	74
1491	74
1492	74
1493	74
1494	74
1495	74
1496	74
1497	74
1498	74
1499	74
1500	74
1501	74
1502	74
1503	74
1504	74
1505	74
1506	74
1507	74
1508	74
1509	74
1510	74
1511	74
1512	74
1513	74
1514	74
1515	74
1516	74
1517	74
1518	74
1519	74
1520	74
1521	74
1522	74
1523	74
1524	74
1525	74
1526	74
1527	74
1528	74
1529	75
1530	75
1531	75
1532	75
1533	75
1534	75
1535	75
1536	75
1537	75
1538	75
1539	75
1540	75
1541	75
1542	75
1543	75
1544	75
1545	75
1546	75
1547	75
1548	75
1549	75
1550	75
1551	75
1552	75
1553	75
1554	75
1555	75
1556	75
1557	75
1558	75
1559	75
1560	75
1561	75
1562	75
1563	75
1564	75
1565	75
1566	75
1567	75
1568	75
1569	75
1570	75
1571	75
1572	75
1573	75
1574	75
1575	75
1576	75
1577	75
1578	75
1579	75
1580	75
1581	75
1582	75
1583	75
1584	75
1585	75
1586	75
1587	75
1588	75
1589	75
1590	75
1591	75
1592	75
1593	75
1594	75
1595	75
1596	75
1597	75
1598	75
1599	75
1600	75
1601	76
1602	76
1603	76
1604	76
1605	76
1606	76
1607	76
1608	76
1609	76
1610	76
1611	76
1612	76
1613	76
1614	76
1615	76
1616	76
1617	76
1618	76
1619	76
1620	76
1621	76
1622	76
1623	76
1624	77
1625	77
1626	77
1627	77
1628	77
1629	77
1630	77
1631	77
1632	77
1633	77
1634	77
1635	77
1636	77
1637	77
1638	77
1639	77
1640	77
1641	77
1642	77
1643	77
1644	77
1645	77
1646	77
1647	77
1648	77
1649	77
1650	77
1651	77
1652	77
1653	77
1654	77
1655	77
1656	77
1657	77
1658	77
1659	77
1660	77
1661	77
1662	77
1663	77
1664	77
1665	77
1666	77
1667	77
1668	77
1669	77
1670	77
1671	77
1672	77
1673	77
1674	77
1675	77
1676	77
1677	77
1678	77
1679	77
1680	77
1681	77
1682	77
1683	77
1684	77
1685	77
1686	77
1687	77
1688	77
1689	77
1690	77
1691	77
1692	77
1693	77
1694	77
1695	77
1696	77
1697	77
1698	77
1699	77
1700	77
1701	77
1702	77
1703	77
1704	77
1705	77
1706	77
1707	77
1708	77
1709	78
1710	78
1711	78
1712	78
1713	78
1714	78
1715	78
1716	78
1717	78
1718	78
1719	78
1720	78
1721	78
1722	78
1723	78
1724	78
1725	78
1726	78
1727	78
1728	78
1729	78
1730	78
1731	78
1732	78
1733	78
1734	78
1735	78
1736	78
1737	78
1738	78
1739	78
1740	78
1741	78
1742	78
1743	78
1744	78
1745	78
1746	78
1747	78
1748	79
1749	79
1750	79
1751	79
1752	79
1753	79
1754	79
1755	79
1756	79
1757	79
1758	79
1759	79
1760	79
1761	79
1762	79
1763	79
1764	79
1765	79
1766	79
1767	79
1768	79
1769	79
1770	79
1771	79
1772	79
1773	79
1774	79
1775	79
1776	79
1777	79
1778	79
1779	79
1780	79
1781	79
1782	79
1783	79
1784	79
1785	79
1786	79
1787	79
1788	79
1789	79
1790	79
1791	79
1792	79
1793	79
1794	79
1795	79
1796	79
1797	79
1798	79
1799	79
1800	79
1801	79
1802	79
1803	79
1804	79
1805	79
1806	79
1807	79
1808	79
1809	79
1810	79
1811	79
1812	79
1813	79
1814	79
1815	79
1816	79
1817	79
1818	79
1819	79
1820	79
1821	79
1822	79
1823	79
1824	79
1825	79
1826	79
1827	79
1828	79
1829	79
1830	79
1831	79
1832	79
1833	79
1834	79
1835	79
1836	79
1837	79
1838	79
1839	79
1840	79
1841	79
1842	79
1843	79
1844	79
1845	79
1846	79
1847	79
1848	79
1849	79
1850	79
1851	79
1852	79
1853	79
1854	79
1855	79
1856	79
1857	79
1858	79
1859	79
1860	79
1861	79
1862	79
1863	79
1864	79
1865	79
1866	79
1867	79
1868	79
1869	79
1870	79
1871	79
1872	79
1873	79
1874	79
1875	79
1876	79
1877	79
1878	79
1879	79
1880	79
1881	79
1882	79
1883	79
1884	79
1885	79
1886	79
1887	79
1888	79
1889	79
1890	79
1891	79
1892	79
1893	79
1894	79
1895	79
1896	79
1897	79
1898	79
1899	79
1900	79
1901	79
1902	79
1903	79
1904	79
1905	79
1906	79
1907	79
1908	79
1909	79
1910	79
1911	79
1912	79
1913	79
1914	79
1915	79
1916	79
1917	79
1918	79
1919	79
1920	79
1921	79
1922	79
1923	79
1924	79
1925	79
1926	79
1927	79
1928	79
1929	79
1930	79
1931	79
1932	79
1933	79
1934	79
1935	79
1936	79
1937	79
1938	79
1939	79
1940	79
1941	79
1942	79
1943	79
1944	79
1945	79
1946	79
1947	79
1948	79
1949	79
1950	79
1951	79
1952	79
1953	79
1954	79
1955	79
1956	79
1957	79
1958	79
1959	79
1960	79
1961	79
1962	79
1963	79
1964	79
1965	79
1966	79
1967	79
1968	79
1969	79
1970	79
1971	79
1972	79
1973	79
1974	79
1975	79
1976	79
1977	79
1978	79
1979	79
1980	79
1981	79
1982	79
1983	79
1984	79
1985	79
1986	79
1987	79
1988	79
1989	79
1990	79
1991	79
1992	79
1993	79
1994	79
1995	79
1996	79
1997	79
1998	79
1999	79
2000	79
2001	79
2002	79
2003	79
2004	79
2005	79
2006	79
2007	79
2008	79
2009	79
2010	79
2011	79
2012	79
2013	79
2014	79
2015	79
2016	79
2017	79
2018	79
2019	79
2020	79
2021	79
2022	79
2023	79
2024	79
2025	79
2026	79
2027	79
2028	79
2029	79
2030	79
2031	79
2032	79
2033	79
2034	79
2035	79
2036	79
2037	79
2038	79
2039	79
2040	79
2041	79
2042	79
2043	79
2044	79
2045	79
2046	79
2047	79
2048	79
2049	79
2050	79
2051	79
2052	79
2053	79
2054	79
2055	79
2056	79
2057	79
2058	79
2059	79
2060	79
2061	79
2062	80
2063	80
2064	80
2065	80
2066	80
2067	80
2068	80
2069	80
2070	80
2071	80
2072	80
2073	80
2074	80
2075	80
2076	80
2077	80
2078	80
2079	80
2080	80
2081	80
2082	80
2083	80
2084	80
2085	80
2086	80
2087	80
2088	80
2089	80
2090	80
2091	80
2092	80
2093	80
2094	80
2095	80
2096	80
2097	80
2098	80
2099	80
2100	80
2101	80
2102	80
2103	80
2104	80
2105	80
2106	80
2107	80
2108	80
2109	80
2110	80
2111	80
2112	80
2113	80
2114	80
2115	80
2116	80
2117	80
2118	80
2119	80
2120	80
2121	80
2122	80
2123	80
2124	80
2125	80
2126	80
2127	80
2128	80
2129	80
2130	81
2131	81
2132	81
2133	81
2134	81
2135	81
2136	81
2137	81
2138	81
2139	81
2140	81
2141	81
2142	81
2143	81
2144	81
2145	81
2146	81
2147	81
2148	81
2149	81
2150	81
2151	81
2152	81
2153	81
2154	81
2155	81
2156	81
2157	81
2158	81
2159	81
2160	81
2161	81
2162	81
2163	81
2164	81
2165	81
2166	81
2167	81
2168	81
2169	81
2170	81
2171	81
2172	81
2173	81
2174	81
2175	81
2176	81
2177	81
2178	81
2179	81
2180	81
2181	81
2182	81
2183	81
2184	81
2185	81
2186	81
2187	81
2188	81
2189	81
2190	81
2191	81
2192	81
2193	81
2194	81
2195	81
2196	81
2197	81
2198	81
2199	81
2200	82
2201	82
2202	82
2203	82
2204	82
2205	82
2206	82
2207	82
2208	82
2209	82
2210	82
2211	82
2212	82
2213	82
2214	82
2215	82
2216	82
2217	82
2218	82
2219	82
2220	82
2221	82
2222	82
2223	82
2224	82
2225	82
2226	82
2227	82
2228	82
2229	82
2230	82
2231	82
2232	82
2233	82
2234	82
2235	82
2236	82
2237	82
2238	82
2239	82
2240	82
2241	82
2242	82
2243	82
2244	82
2245	82
2246	82
2247	82
2248	82
2249	82
2250	82
2251	82
2252	82
2253	82
2254	82
2255	82
2256	82
2257	82
2258	82
2259	82
2260	82
2261	82
2262	82
2263	82
2264	82
2265	82
2266	82
2267	82
2268	82
2269	82
2270	82
2271	82
2272	82
2273	82
2274	82
2275	82
2276	82
2277	82
2278	82
2279	82
2280	82
2281	82
2282	82
2283	82
2284	82
2285	82
2286	82
2287	82
2288	82
2289	82
2290	82
2291	82
2292	82
2293	82
2294	82
2295	82
2296	82
2297	82
2298	82
2299	82
2300	82
2301	82
2302	82
2303	82
2304	82
2305	82
2306	82
2307	82
2308	82
2309	82
2310	82
2311	82
2312	82
2313	82
2314	82
2315	82
2316	82
2317	82
2318	82
2319	82
2320	82
2321	82
2322	82
2323	82
2324	82
2325	82
2326	82
2327	82
2328	82
2329	82
2330	82
2331	82
2332	82
2333	82
2334	82
2335	82
2336	82
2337	82
2338	82
2339	82
2340	82
2341	82
2342	82
2343	82
2344	82
2345	82
2346	82
2347	82
2348	82
2349	82
2350	82
2351	82
2352	82
2353	82
2354	82
2355	82
2356	82
2357	82
2358	82
2359	82
2360	82
2361	82
2362	82
2363	82
2364	82
2365	82
2366	82
2367	82
2368	82
2369	82
2370	82
2371	82
2372	82
2373	82
2374	82
2375	82
2376	82
2377	82
2378	82
2379	82
2380	82
2381	82
2382	82
2383	82
2384	82
2385	82
2386	82
2387	82
2388	82
2389	82
2390	82
2391	82
2392	82
2393	82
2394	82
2395	82
2396	82
2397	82
2398	82
2399	82
2400	82
2401	82
2402	82
2403	82
2404	82
2405	82
2406	82
2407	82
2408	82
2409	82
2410	82
2411	82
2412	82
2413	82
2414	82
2415	82
2416	82
2417	82
2418	82
2419	82
2420	82
2421	82
2422	82
2423	82
2424	82
2425	82
2426	82
2427	82
2428	82
2429	82
2430	82
2431	82
2432	82
2433	82
2434	82
2435	82
2436	82
2437	82
2438	82
2439	82
2440	82
2441	82
2442	82
2443	82
2444	82
2445	82
2446	82
2447	82
2448	82
2449	82
2450	82
2451	82
2452	82
2453	82
2454	82
2455	82
2456	82
2457	82
2458	82
2459	82
2460	82
2461	82
2462	82
2463	82
2464	82
2465	82
2466	82
2467	82
2468	82
2469	82
2470	82
2471	82
2472	82
2473	82
2474	82
2475	82
2476	82
2477	82
2478	82
2479	82
2480	82
2481	82
2482	82
2483	82
2484	82
2485	82
2486	82
2487	82
2488	82
2489	82
2490	82
2491	82
2492	82
2493	82
2494	82
2495	82
2496	82
2497	82
2498	82
2499	82
2500	82
2501	82
2502	82
2503	82
2504	82
2505	82
2506	82
2507	82
2508	82
2509	82
2510	82
2511	82
2512	82
2513	82
2514	82
2515	82
2516	82
2517	82
2518	82
2519	82
2520	82
2521	82
2522	82
2523	82
2524	82
2525	82
2526	82
2527	82
2528	82
2529	82
2530	82
2531	82
2532	82
2533	82
2534	82
2535	82
2536	82
2537	82
2538	82
2539	82
2540	82
2541	82
2542	82
2543	82
2544	82
2545	82
2546	82
2547	82
2548	82
2549	82
2550	82
2551	82
2552	82
2553	82
2554	82
2555	82
2556	82
2557	82
2558	82
2559	82
2560	82
2561	82
2562	82
2563	82
2564	82
2565	82
2566	82
2567	82
2568	82
2569	82
2570	82
2571	82
2572	82
2573	82
2574	82
2575	82
2576	82
2577	82
2578	82
2579	82
2580	82
2581	82
2582	82
2583	82
2584	82
2585	82
2586	82
2587	82
2588	82
2589	82
2590	82
2591	82
2592	82
2593	82
2594	82
2595	82
2596	82
2597	82
2598	82
2599	82
2600	82
2601	82
2602	82
2603	82
2604	82
2605	82
2606	82
2607	82
2608	82
2609	82
2610	82
2611	82
2612	82
2613	82
2614	82
2615	82
2616	82
2617	82
2618	82
2619	82
2620	82
2621	82
2622	82
2623	82
2624	82
2625	82
2626	82
2627	82
2628	82
2629	82
2630	82
2631	82
2632	82
2633	82
2634	82
2635	82
2636	82
2637	82
2638	82
2639	82
2640	83
2641	83
2642	83
2643	83
2644	83
2645	84
2646	84
2647	84
2648	84
2649	84
2650	84
2651	84
2652	84
2653	85
2654	85
2655	85
2656	85
2657	85
2658	85
2659	85
2660	85
2661	85
2662	85
2663	85
2664	85
2665	85
2666	85
2667	85
2668	85
2669	85
2670	85
2671	85
2672	85
2673	85
2674	85
2675	85
2676	85
2677	85
2678	85
2679	85
2680	85
2681	85
2682	85
2683	85
2684	85
2685	85
2686	85
2687	85
2688	85
2689	85
2690	85
2691	85
2692	85
2693	85
2694	85
2695	85
2696	85
2697	85
2698	85
2699	85
2700	85
2701	85
2702	85
2703	85
2704	85
2705	85
2706	85
2707	85
2708	85
2709	85
2710	85
2711	85
2712	85
2713	85
2714	85
2715	85
2716	85
2717	85
2718	85
2719	85
2720	85
2721	85
2722	85
2723	85
2724	85
2725	85
2726	85
2727	85
2728	85
2729	85
2730	85
2731	85
2732	85
2733	85
2734	85
2735	85
2736	85
2737	85
2738	85
2739	85
2740	85
2741	85
2742	85
2743	85
2744	85
2745	85
2746	85
2747	85
2748	85
2749	85
2750	85
2751	85
2752	85
2753	85
2754	85
2755	85
2756	85
2757	85
2758	85
2759	85
2760	85
2761	85
2762	85
2763	85
2764	85
2765	85
2766	85
2767	85
2768	85
2769	85
2770	85
2771	85
2772	85
2773	85
2774	85
2775	85
2776	85
2777	85
2778	85
2779	85
2780	85
2781	85
2782	85
2783	85
2784	85
2785	85
2786	85
2787	85
2788	85
2789	85
2790	85
2791	85
2792	85
2793	85
2794	85
2795	85
2796	85
2797	86
2798	86
2799	86
2800	86
2801	86
2802	86
2803	86
2804	86
2805	86
2806	86
2807	86
2808	86
2809	86
2810	86
2811	86
2812	86
2813	86
2814	86
2815	86
2816	86
2817	86
2818	86
2819	86
2820	86
2821	86
2822	86
2823	86
2824	86
2825	86
2826	86
2827	86
2828	86
2829	86
2830	86
2831	86
2832	86
2833	86
2834	86
2835	86
2836	86
2837	86
2838	86
2839	86
2840	86
2841	86
2842	86
2843	86
2844	86
2845	86
2846	86
2847	86
2848	86
2849	86
2850	86
2851	86
2852	86
2853	86
2854	86
2855	86
2856	86
2857	86
2858	86
2859	86
2860	86
2861	86
2862	86
2863	86
2864	86
2865	86
2866	86
2867	86
2868	86
2869	86
2870	86
2871	86
2872	86
2873	86
2874	86
2875	86
2876	86
2877	86
2878	86
2879	86
2880	86
2881	86
2882	86
2883	86
2884	86
2885	87
2886	87
2887	87
2888	87
2889	87
2890	87
2891	87
2892	87
2893	87
2894	87
2895	87
2896	87
2897	87
2898	87
2899	87
2900	87
2901	87
2902	87
2903	87
2904	87
2905	87
2906	87
2907	87
2908	87
2909	87
2910	87
2911	87
2912	87
2913	87
2914	87
2915	87
2916	87
2917	87
2918	87
2919	87
2920	87
2921	87
2922	87
2923	87
2924	87
2925	87
2926	87
2927	87
2928	87
2929	87
2930	87
2931	87
2932	87
2933	87
2934	87
2935	87
2936	87
2937	87
2938	87
2939	87
2940	87
2941	87
2942	87
2943	87
2944	87
2945	87
2946	87
2947	87
2948	87
2949	87
2950	87
2951	87
2952	87
2953	87
2954	87
2955	87
2956	87
2957	87
2958	87
2959	87
2960	87
2961	87
2962	87
2963	87
2964	87
2965	87
2966	87
2967	87
2968	87
2969	87
2970	87
2971	87
2972	87
2973	87
2974	87
2975	87
2976	87
2977	87
2978	87
2979	87
2980	87
2981	87
2982	87
2983	87
2984	87
2985	87
2986	87
2987	87
2988	87
2989	87
2990	87
2991	87
2992	87
2993	87
2994	87
2995	87
2996	87
2997	87
2998	87
2999	87
3000	87
3001	87
3002	87
3003	87
3004	87
3005	88
3006	88
3007	88
3008	88
3009	88
3010	88
3011	88
3012	88
3013	88
3014	88
3015	88
3016	88
3017	88
3018	88
3019	88
3020	88
3021	88
3022	88
3023	88
3024	88
3025	88
3026	88
3027	88
3028	88
3029	88
3030	88
3031	88
3032	88
3033	88
3034	88
3035	88
3036	88
3037	88
3038	88
3039	88
3040	88
3041	88
3042	88
3043	88
3044	88
3045	88
3046	88
3047	88
3048	88
3049	88
3050	88
3051	88
3052	88
3053	88
3054	88
3055	88
3056	88
3057	88
3058	88
3059	88
3060	88
3061	88
3062	88
3063	88
3064	88
3065	88
3066	88
3067	88
3068	88
3069	88
3070	88
3071	88
3072	88
3073	88
3074	88
3075	88
3076	88
3077	88
3078	88
3079	88
3080	88
3081	88
3082	88
3083	88
3084	88
3085	88
3086	88
3087	88
3088	88
3089	88
3090	88
3091	88
3092	88
3093	88
3094	88
3095	88
3096	88
3097	88
3098	88
3099	88
3100	88
3101	88
3102	88
3103	88
3104	88
3105	88
3106	88
3107	88
3108	88
3109	88
3110	88
3111	88
3112	88
3113	88
3114	88
3115	88
3116	88
3117	88
3118	88
3119	88
3120	88
3121	88
3122	88
3123	88
3124	88
3125	88
3126	88
3127	88
3128	88
3129	88
3130	88
3131	88
3132	88
3133	88
3134	88
3135	88
3136	88
3137	88
3138	88
3139	88
3140	88
3141	89
3142	89
3143	89
3144	89
3145	89
3146	89
3147	89
3148	89
3149	89
3150	89
3151	89
3152	89
3153	89
3154	89
3155	89
3156	89
3157	89
3158	89
3159	89
3160	89
3161	89
3162	89
3163	89
3164	89
3165	89
3166	89
3167	89
3168	89
3169	89
3170	89
3171	89
3172	89
3173	89
3174	89
3175	89
3176	89
3177	89
3178	89
3179	89
3180	90
3181	90
3182	90
3183	90
3184	90
3185	90
3186	90
3187	90
3188	90
3189	90
3190	90
3191	90
3192	90
3193	90
3194	90
3195	90
3196	90
3197	90
3198	90
3199	90
3200	90
3201	90
3202	90
3203	90
3204	90
3205	90
3206	90
3207	90
3208	90
3209	90
3210	90
3211	90
3212	90
3213	90
3214	90
3215	90
3216	90
3217	90
3218	90
3219	90
3220	90
3221	90
3222	90
3223	90
3224	90
3225	90
3226	90
3227	90
3228	90
3229	90
3230	90
3231	90
3232	90
3233	90
3234	90
3235	90
3236	90
3237	90
3238	90
3239	90
3240	90
3241	90
3242	90
3243	90
3244	90
3245	90
3246	90
3247	90
3248	90
3249	90
3250	90
3251	90
3252	90
3253	90
3254	90
3255	90
3256	90
3257	90
3258	90
3259	90
3260	90
3261	90
3262	90
3263	90
3264	90
3265	90
3266	90
3267	90
3268	90
3269	90
3270	90
3271	90
3272	90
3273	90
3274	90
3275	90
3276	90
3277	90
3278	90
3279	90
3280	90
3281	90
3282	90
3283	90
3284	90
3285	90
3286	90
3287	90
3288	90
3289	90
3290	90
3291	90
3292	90
3293	90
3294	90
3295	90
3296	90
3297	90
3298	90
3299	90
3300	90
3301	90
3302	90
3303	90
3304	90
3305	90
3306	90
3307	90
3308	90
3309	90
3310	90
3311	90
3312	90
3313	90
3314	90
3315	90
3316	90
3317	90
3318	90
3319	90
3320	90
3321	90
3322	90
3323	90
3324	90
3325	90
3326	90
3327	90
3328	90
3329	90
3330	90
3331	90
3332	90
3333	90
3334	90
3335	90
3336	90
3337	90
3338	90
3339	90
3340	90
3341	90
3342	90
3343	90
3344	90
3345	90
3346	90
3347	90
3348	90
3349	90
3350	90
3351	90
3352	90
3353	90
3354	90
3355	90
3356	90
3357	90
3358	90
3359	90
3360	90
3361	90
3362	90
3363	90
3364	90
3365	90
3366	90
3367	90
3368	90
3369	90
3370	90
3371	90
3372	90
3373	90
3374	90
3375	90
3376	90
3377	90
3378	90
3379	90
3380	90
3381	90
3382	90
3383	90
3384	90
3385	90
3386	90
3387	90
3388	90
3389	90
3390	90
3391	90
3392	90
3393	90
3394	90
3395	90
3396	90
3397	90
3398	90
3399	90
3400	90
3401	90
3402	90
3403	90
3404	90
3405	90
3406	90
3407	90
3408	90
3409	90
3410	90
3411	90
3412	90
3413	90
3414	90
3415	90
3416	90
3417	90
3418	90
3419	90
3420	90
3421	90
3422	90
3423	90
3424	90
3425	90
3426	90
3427	90
3428	90
3429	90
3430	90
3431	90
3432	90
3433	90
3434	90
3435	90
3436	90
3437	90
3438	90
3439	90
3440	90
3441	90
3442	90
3443	90
3444	90
3445	90
3446	90
3447	90
3448	90
3449	90
3450	90
3451	91
3452	91
3453	91
3454	91
3455	91
3456	91
3457	91
3458	91
3459	91
3460	91
3461	91
3462	91
3463	91
3464	91
3465	91
3466	91
3467	91
3468	91
3469	91
3470	91
3471	91
3472	91
3473	91
3474	92
3475	92
3476	92
3477	92
3478	92
3479	92
3480	92
3481	92
3482	92
3483	92
3484	92
3485	92
3486	92
3487	92
3488	92
3489	92
3490	92
3491	92
3492	92
3493	92
3494	92
3495	92
3496	92
3497	92
3498	92
3499	92
3500	92
3501	92
3502	92
3503	92
3504	92
3505	92
3506	92
3507	92
3508	92
3509	92
3510	92
3511	92
3512	92
3513	92
3514	92
3515	92
3516	92
3517	92
3518	92
3519	92
3520	92
3521	92
3522	92
3523	92
3524	92
3525	92
3526	92
3527	92
3528	92
3529	92
3530	92
3531	92
3532	92
3533	92
3534	93
3535	93
3536	93
3537	93
3538	93
3539	93
3540	93
3541	93
3542	93
3543	93
3544	93
3545	93
3546	93
3547	93
3548	93
3549	93
3550	93
3551	93
3552	93
3553	93
3554	93
3555	93
3556	93
3557	93
3558	93
3559	93
3560	93
3561	93
3562	93
3563	93
3564	93
3565	93
3566	93
3567	93
3568	93
3569	93
3570	93
3571	93
3572	93
3573	93
3574	93
3575	93
3576	93
3577	93
3578	93
3579	93
3580	93
3581	93
3582	93
3583	93
3584	93
3585	93
3586	93
3587	93
3588	93
3589	93
3590	93
3591	93
3592	93
3593	93
3594	93
3595	93
3596	93
3597	93
3598	93
3599	93
3600	93
3601	93
3602	93
3603	93
3604	93
3605	93
3606	93
3607	93
3608	93
3609	93
3610	93
3611	93
3612	93
3613	93
3614	93
3615	93
3616	93
3617	93
3618	93
3619	93
3620	93
3621	93
3622	93
3623	93
3624	93
3625	93
3626	93
3627	93
3628	93
3629	93
3630	93
3631	93
3632	93
3633	93
3634	93
3635	93
3636	93
3637	93
3638	93
3639	93
3640	93
3641	93
3642	93
3643	93
3644	93
3645	93
3646	93
3647	93
3648	93
3649	93
3650	93
3651	93
3652	93
3653	93
3654	93
3655	93
3656	93
3657	93
3658	93
3659	93
3660	93
3661	93
3662	93
3663	93
3664	93
3665	93
3666	93
3667	93
3668	93
3669	93
3670	93
3671	93
3672	93
3673	93
3674	93
3675	93
3676	93
3677	93
3678	93
3679	93
3680	93
3681	93
3682	93
3683	93
3684	93
3685	93
3686	93
3687	93
3688	93
3689	93
3690	93
3691	93
3692	93
3693	93
3694	93
3695	93
3696	93
3697	93
3698	93
3699	93
3700	93
3701	93
3702	93
3703	93
3704	93
3705	93
3706	93
3707	93
3708	93
3709	93
3710	93
3711	93
3712	93
3713	93
3714	93
3715	93
3716	93
3717	93
3718	93
3719	93
3720	93
3721	93
3722	93
3723	93
3724	93
3725	93
3726	93
3727	93
3728	93
3729	93
3730	93
3731	93
3732	93
3733	93
3734	93
3735	93
3736	93
3737	93
3738	93
3739	93
3740	93
3741	93
3742	93
3743	93
3744	93
3745	93
3746	93
3747	93
3748	93
3749	93
3750	93
3751	93
3752	93
3753	93
3754	93
3755	93
3756	93
3757	93
3758	93
3759	93
3760	93
3761	93
3762	93
3763	94
3764	94
3765	94
3766	94
3767	94
3768	94
3769	94
3770	94
3771	94
3772	94
3773	94
3774	94
3775	94
3776	94
3777	94
3778	94
3779	94
3780	94
3781	94
3782	94
3783	94
3784	94
3785	94
3786	94
3787	94
3788	94
3789	94
3790	94
3791	94
3792	94
3793	94
3794	94
3795	94
3796	94
3797	94
3798	94
3799	94
3800	94
3801	94
3802	94
3803	94
3804	94
3805	94
3806	94
3807	94
3808	94
3809	94
3810	94
3811	94
3812	94
3813	94
3814	94
3815	94
3816	94
3817	94
3818	94
3819	94
3820	94
3821	94
3822	94
3823	94
3824	94
3825	94
3826	94
3827	94
3828	94
3829	94
3830	94
3831	94
3832	94
3833	94
3834	94
3835	94
3836	94
3837	94
3838	94
3839	94
3840	95
3841	96
3842	96
3843	96
3844	96
3845	96
3846	96
3847	96
3848	96
3849	96
3850	96
3851	96
3852	96
3853	96
3854	96
3855	96
3856	96
3857	96
3858	96
3859	96
3860	96
3861	96
3862	96
3863	96
3864	96
3865	96
3866	96
3867	96
3868	96
3869	96
3870	96
3871	96
3872	96
3873	96
3874	96
3875	96
3876	96
3877	96
3878	96
3879	96
3880	96
3881	96
3882	96
3883	96
3884	96
3885	96
3886	96
3887	96
3888	96
3889	96
3890	96
3891	96
3892	96
3893	96
3894	96
3895	96
3896	96
3897	96
3898	96
3899	96
3900	96
3901	96
3902	96
3903	96
3904	96
3905	96
3906	96
3907	96
3908	96
3909	96
3910	96
3911	96
3912	96
3913	96
3914	96
3915	96
3916	96
3917	96
3918	96
3919	96
3920	96
3921	96
3922	96
3923	96
3924	96
3925	96
3926	96
3927	96
3928	96
3929	96
3930	96
3931	96
3932	96
3933	96
3934	96
3935	96
3936	96
3937	96
3938	96
3939	96
3940	96
3941	96
3942	96
3943	96
3944	96
3945	96
3946	96
3947	96
3948	96
3949	96
3950	96
3951	96
3952	96
3953	96
3954	96
3955	96
3956	96
3957	96
3958	96
3959	96
3960	96
3961	96
3962	96
3963	96
3964	96
3965	96
3966	96
3967	96
3968	96
3969	96
3970	96
3971	96
3972	96
3973	96
3974	96
3975	96
3976	96
3977	96
3978	96
3979	96
3980	96
3981	96
3982	96
3983	96
3984	96
3985	96
3986	96
3987	96
3988	96
3989	96
3990	96
3991	96
3992	96
3993	96
3994	96
3995	96
3996	96
3997	96
3998	96
3999	96
4000	96
4001	96
4002	96
4003	96
4004	96
4005	96
4006	96
4007	96
4008	96
4009	96
4010	96
4011	96
4012	96
4013	96
4014	96
4015	96
4016	96
4017	96
4018	96
4019	96
4020	96
4021	96
4022	96
4023	96
4024	96
4025	96
4026	96
4027	96
4028	96
4029	96
4030	96
4031	96
4032	96
4033	96
4034	96
4035	96
4036	96
4037	96
4038	96
4039	96
4040	96
4041	96
4042	96
4043	96
4044	96
4045	96
4046	96
4047	96
4048	96
4049	96
4050	96
4051	96
4052	96
4053	96
4054	96
4055	96
4056	96
4057	96
4058	96
4059	96
4060	96
4061	96
4062	96
4063	96
4064	96
4065	96
4066	96
4067	96
4068	96
4069	96
4070	96
4071	96
4072	96
4073	96
4074	96
4075	96
4076	96
4077	96
4078	96
4079	96
4080	96
4081	96
4082	96
4083	96
4084	96
4085	96
4086	96
4087	96
4088	96
4089	96
4090	96
4091	96
4092	96
4093	96
4094	96
4095	96
4096	96
4097	96
4098	96
4099	96
4100	96
4101	96
4102	96
4103	96
4104	96
4105	96
4106	96
4107	96
4108	96
4109	96
4110	96
4111	96
4112	96
4113	96
4114	96
4115	96
4116	96
4117	96
4118	96
4119	96
4120	96
4121	96
4122	96
4123	96
4124	96
4125	96
4126	96
4127	96
4128	96
4129	96
4130	96
4131	96
4132	96
4133	96
4134	96
4135	96
4136	96
4137	96
4138	96
4139	96
4140	96
4141	96
4142	96
4143	96
4144	96
4145	96
4146	96
4147	96
4148	96
4149	96
4150	96
4151	96
4152	96
4153	96
4154	96
4155	96
4156	96
4157	96
4158	96
4159	96
4160	96
4161	96
4162	96
4163	96
4164	96
4165	96
4166	96
4167	96
4168	96
4169	96
4170	96
4171	96
4172	96
4173	96
4174	96
4175	96
4176	96
4177	96
4178	96
4179	96
4180	96
4181	96
4182	96
4183	96
4184	96
4185	96
4186	96
4187	96
4188	96
4189	96
4190	96
4191	96
4192	96
4193	96
4194	97
4195	97
4196	97
4197	97
4198	97
4199	97
4200	97
4201	97
4202	97
4203	97
4204	97
4205	97
4206	97
4207	97
4208	97
4209	97
4210	97
4211	97
4212	97
4213	97
4214	97
4215	97
4216	97
4217	97
4218	97
4219	97
4220	97
4221	97
4222	97
4223	97
4224	97
4225	97
4226	97
4227	97
4228	97
4229	97
4230	97
4231	97
4232	97
4233	97
4234	97
4235	97
4236	97
4237	97
4238	97
4239	97
4240	97
4241	97
4242	97
4243	97
4244	97
4245	97
4246	97
4247	97
4248	97
4249	97
4250	97
4251	97
4252	97
4253	97
4254	97
4255	97
4256	97
4257	97
4258	97
4259	97
4260	97
4261	97
4262	97
4263	97
4264	97
4265	97
4266	97
4267	97
4268	97
4269	97
4270	97
4271	97
4272	97
4273	97
4274	97
4275	97
4276	97
4277	97
4278	97
4279	97
4280	97
4281	97
4282	97
4283	97
4284	97
4285	97
4286	97
4287	97
4288	97
4289	97
4290	97
4291	97
4292	97
4293	97
4294	97
4295	97
4296	97
4297	97
4298	97
4299	97
4300	97
4301	97
4302	97
4303	97
4304	97
4305	97
4306	97
4307	97
4308	97
4309	97
4310	97
4311	97
4312	97
4313	97
4314	97
4315	97
4316	97
4317	97
4318	97
4319	97
4320	97
4321	97
4322	97
4323	97
4324	97
4325	97
4326	97
4327	97
4328	97
4329	97
4330	97
4331	97
4332	97
4333	97
4334	97
4335	97
4336	97
4337	97
4338	97
4339	97
4340	97
4341	97
4342	97
4343	97
4344	97
4345	97
4346	97
4347	97
4348	97
4349	97
4350	97
4351	97
4352	97
4353	97
4354	97
4355	97
4356	97
4357	97
4358	97
4359	97
4360	97
4361	97
4362	97
4363	97
4364	97
4365	97
4366	97
4367	97
4368	97
4369	97
4370	97
4371	97
4372	97
4373	97
4374	97
4375	97
4376	97
4377	97
4378	97
4379	97
4380	97
4381	97
4382	97
4383	97
4384	97
4385	97
4386	97
4387	97
4388	97
4389	97
4390	97
4391	97
4392	97
4393	97
4394	97
4395	97
4396	97
4397	97
4398	97
4399	97
4400	97
4401	97
4402	97
4403	97
4404	97
4405	97
4406	97
4407	97
4408	97
4409	97
4410	97
4411	97
4412	97
4413	97
4414	97
4415	97
4416	97
4417	97
4418	97
4419	97
4420	97
4421	97
4422	97
4423	97
4424	97
4425	97
4426	97
4427	97
4428	97
4429	97
4430	97
4431	97
4432	97
4433	97
4434	97
4435	97
4436	97
4437	97
4438	97
4439	97
4440	97
4441	97
4442	97
4443	97
4444	97
4445	97
4446	97
4447	97
4448	97
4449	97
4450	97
4451	97
4452	97
4453	97
4454	97
4455	97
4456	97
4457	97
4458	97
4459	97
4460	97
4461	97
4462	97
4463	97
4464	97
4465	97
4466	97
4467	97
4468	97
4469	97
4470	97
4471	97
4472	97
4473	97
4474	97
4475	97
4476	97
4477	97
4478	97
4479	97
4480	97
4481	97
4482	97
4483	97
4484	97
4485	97
4486	97
4487	97
4488	97
4489	97
4490	97
4491	97
4492	97
4493	97
4494	97
4495	97
4496	97
4497	97
4498	97
4499	97
4500	97
4501	97
4502	97
4503	97
4504	97
4505	97
4506	97
4507	97
4508	97
4509	97
4510	97
4511	97
4512	97
4513	97
4514	97
4515	97
4516	97
4517	97
4518	97
4519	97
4520	97
4521	97
4522	97
4523	97
4524	97
4525	97
4526	97
4527	97
4528	97
4529	97
4530	97
4531	97
4532	97
4533	97
4534	97
4535	97
4536	97
4537	97
4538	97
4539	97
4540	97
4541	97
4542	97
4543	97
4544	97
4545	97
4546	97
4547	97
4548	97
4549	97
4550	97
4551	97
4552	97
4553	97
4554	97
4555	97
4556	97
4557	97
4558	97
4559	97
4560	97
4561	97
4562	97
4563	97
4564	97
4565	97
4566	97
4567	97
4568	97
4569	97
4570	97
4571	97
4572	97
4573	97
4574	97
4575	97
4576	97
4577	97
4578	97
4579	97
4580	97
4581	97
4582	97
4583	97
4584	97
4585	97
4586	97
4587	97
4588	97
4589	97
4590	97
4591	97
4592	97
4593	97
4594	97
4595	97
4596	97
4597	97
4598	97
4599	97
4600	97
4601	97
4602	97
4603	97
4604	97
4605	97
4606	97
4607	97
4608	97
4609	97
4610	97
4611	97
4612	97
4613	97
4614	97
4615	97
4616	97
4617	97
4618	97
4619	97
4620	97
4621	97
4622	97
4623	97
4624	97
4625	97
4626	97
4627	97
4628	97
4629	97
4630	97
4631	97
4632	97
4633	97
4634	97
4635	97
4636	97
4637	97
4638	97
4639	97
4640	97
4641	97
4642	97
4643	97
4644	97
4645	97
4646	97
4647	97
4648	97
4649	97
4650	97
4651	97
4652	97
4653	97
4654	97
4655	97
4656	97
4657	97
4658	97
4659	97
4660	97
4661	97
4662	97
4663	97
4664	97
4665	97
4666	97
4667	97
4668	97
4669	97
4670	97
4671	97
4672	97
4673	97
4674	97
4675	97
4676	97
4677	97
4678	97
4679	97
4680	97
4681	97
4682	97
4683	97
4684	97
4685	97
4686	97
4687	97
4688	97
4689	97
4690	97
4691	97
4692	97
4693	97
4694	97
4695	97
4696	97
4697	97
4698	97
4699	97
4700	97
4701	97
4702	97
4703	97
4704	97
4705	97
4706	97
4707	97
4708	97
4709	97
4710	97
4711	97
4712	97
4713	97
4714	97
4715	97
4716	97
4717	97
4718	97
4719	97
4720	97
4721	97
4722	97
4723	97
4724	97
4725	97
4726	97
4727	97
4728	97
4729	97
4730	97
4731	97
4732	97
4733	97
4734	97
4735	97
4736	97
4737	97
4738	97
4739	97
4740	97
4741	97
4742	97
4743	97
4744	97
4745	97
4746	97
4747	97
4748	97
4749	97
4750	97
4751	97
4752	97
4753	97
4754	97
4755	97
4756	97
4757	97
4758	97
4759	97
4760	97
4761	97
4762	97
4763	97
4764	97
4765	97
4766	97
4767	97
4768	97
4769	97
4770	97
4771	97
4772	97
4773	97
4774	97
4775	97
4776	97
4777	97
4778	97
4779	97
4780	97
4781	97
4782	97
4783	97
4784	97
4785	97
4786	97
4787	97
4788	97
4789	97
4790	97
4791	97
4792	97
4793	97
4794	97
4795	97
4796	97
4797	97
4798	97
4799	97
4800	97
4801	97
4802	97
4803	97
4804	97
4805	97
4806	97
4807	97
4808	97
4809	97
4810	97
4811	97
4812	97
4813	97
4814	97
4815	97
4816	97
4817	97
4818	97
4819	97
4820	97
4821	97
4822	97
4823	97
4824	97
4825	97
4826	97
4827	97
4828	97
4829	97
4830	97
4831	97
4832	97
4833	97
4834	97
4835	97
4836	97
4837	97
4838	97
4839	97
4840	97
4841	97
4842	97
4843	97
4844	97
4845	97
4846	97
4847	97
4848	97
4849	97
4850	97
4851	97
4852	97
4853	97
4854	97
4855	97
4856	97
4857	97
4858	97
4859	97
4860	97
4861	97
4862	97
4863	97
4864	97
4865	97
4866	97
4867	97
4868	97
4869	97
4870	97
4871	97
4872	97
4873	97
4874	97
4875	97
4876	97
4877	97
4878	97
4879	97
4880	97
4881	97
4882	97
4883	97
4884	97
4885	97
4886	97
4887	97
4888	97
4889	97
4890	97
4891	97
4892	97
4893	97
4894	97
4895	97
4896	97
4897	97
4898	97
4899	97
4900	97
4901	97
4902	97
4903	97
4904	97
4905	97
4906	97
4907	97
4908	97
4909	97
4910	97
4911	97
4912	97
4913	97
4914	97
4915	97
4916	97
4917	97
4918	97
4919	97
4920	97
4921	97
4922	97
4923	97
4924	97
4925	97
4926	97
4927	97
4928	97
4929	97
4930	97
4931	97
4932	97
4933	97
4934	97
4935	97
4936	97
4937	97
4938	97
4939	97
4940	97
4941	97
4942	97
4943	97
4944	97
4945	97
4946	97
4947	97
4948	97
4949	97
4950	97
4951	97
4952	97
4953	97
4954	97
4955	97
4956	97
4957	97
4958	97
4959	97
4960	97
4961	97
4962	97
4963	97
4964	97
4965	97
4966	97
4967	97
4968	97
4969	97
4970	97
4971	97
4972	97
4973	97
4974	97
4975	97
4976	97
4977	97
4978	97
4979	97
4980	97
4981	97
4982	97
4983	97
4984	97
4985	97
4986	97
4987	97
4988	97
4989	97
4990	97
4991	97
4992	97
4993	97
4994	97
4995	97
4996	97
4997	97
4998	97
4999	97
5000	97

==> data/with_restart/SATComp/fw-c.1-wrnd.tsv <==
1	0
2	21
3	25
4	28
5	30
6	32
7	33
8	33
9	34
10	34
11	35
12	35
13	35
14	35
15	35
16	35
17	35
18	36
19	36
20	37
21	37
22	37
23	37
24	38
25	38
26	38
27	38
28	38
29	38
30	39
31	39
32	39
33	39
34	39
35	39
36	39
37	39
38	39
39	39
40	39
41	39
42	40
43	40
44	40
45	40
46	40
47	40
48	40
49	40
50	40
51	41
52	41
53	41
54	41
55	41
56	43
57	43
58	43
59	43
60	43
61	43
62	43
63	43
64	43
65	44
66	44
67	44
68	44
69	44
70	44
71	44
72	44
73	44
74	44
75	44
76	44
77	44
78	44
79	44
80	44
81	44
82	44
83	44
84	44
85	45
86	45
87	45
88	45
89	45
90	45
91	45
92	46
93	46
94	47
95	47
96	47
97	47
98	47
99	47
100	47
101	48
102	48
103	48
104	48
105	48
106	48
107	48
108	49
109	49
110	49
111	49
112	49
113	49
114	49
115	49
116	49
117	49
118	49
119	49
120	49
121	49
122	49
123	49
124	49
125	49
126	50
127	50
128	50
129	50
130	51
131	51
132	51
133	51
134	51
135	51
136	51
137	51
138	51
139	51
140	51
141	52
142	52
143	52
144	52
145	52
146	52
147	52
148	52
149	52
150	52
151	52
152	52
153	52
154	52
155	52
156	52
157	52
158	52
159	52
160	52
161	52
162	52
163	52
164	53
165	53
166	53
167	53
168	53
169	53
170	53
171	53
172	53
173	53
174	53
175	53
176	53
177	53
178	53
179	54
180	54
181	54
182	54
183	54
184	54
185	54
186	54
187	54
188	55
189	55
190	55
191	55
192	55
193	55
194	55
195	55
196	55
197	55
198	55
199	55
200	55
201	56
202	56
203	56
204	56
205	56
206	56
207	56
208	56
209	56
210	56
211	56
212	56
213	56
214	56
215	56
216	56
217	56
218	56
219	56
220	56
221	56
222	57
223	57
224	58
225	58
226	58
227	58
228	58
229	58
230	58
231	58
232	58
233	58
234	58
235	58
236	58
237	58
238	58
239	58
240	58
241	58
242	58
243	58
244	58
245	58
246	58
247	58
248	58
249	58
250	58
251	58
252	58
253	58
254	58
255	58
256	58
257	58
258	58
259	58
260	58
261	58
262	58
263	58
264	58
265	58
266	58
267	58
268	58
269	58
270	58
271	58
272	59
273	59
274	59
275	59
276	59
277	59
278	59
279	59
280	59
281	59
282	59
283	59
284	59
285	59
286	59
287	59
288	59
289	59
290	59
291	59
292	59
293	59
294	59
295	59
296	59
297	59
298	59
299	59
300	59
301	59
302	59
303	59
304	59
305	59
306	59
307	60
308	60
309	60
310	60
311	60
312	60
313	60
314	60
315	60
316	60
317	60
318	60
319	60
320	60
321	60
322	60
323	60
324	60
325	60
326	60
327	60
328	60
329	60
330	60
331	60
332	60
333	60
334	60
335	60
336	60
337	60
338	60
339	60
340	60
341	60
342	60
343	60
344	60
345	60
346	60
347	60
348	60
349	60
350	60
351	60
352	60
353	60
354	61
355	61
356	61
357	61
358	61
359	61
360	61
361	61
362	61
363	61
364	61
365	61
366	61
367	61
368	61
369	61
370	61
371	61
372	61
373	61
374	61
375	61
376	61
377	61
378	61
379	61
380	61
381	61
382	61
383	61
384	61
385	61
386	61
387	61
388	61
389	61
390	61
391	61
392	61
393	61
394	61
395	61
396	61
397	61
398	61
399	61
400	61
401	61
402	62
403	62
404	62
405	62
406	62
407	62
408	62
409	62
410	62
411	62
412	62
413	62
414	62
415	62
416	62
417	62
418	62
419	63
420	64
421	64
422	64
423	64
424	64
425	64
426	64
427	64
428	64
429	64
430	64
431	64
432	64
433	64
434	64
435	64
436	64
437	64
438	64
439	64
440	64
441	64
442	64
443	64
444	64
445	64
446	64
447	64
448	64
449	64
450	64
451	64
452	64
453	64
454	64
455	64
456	64
457	65
458	65
459	65
460	65
461	65
462	65
463	65
464	65
465	65
466	65
467	65
468	65
469	65
470	65
471	65
472	65
473	65
474	66
475	66
476	66
477	66
478	66
479	66
480	66
481	66
482	66
483	66
484	66
485	66
486	67
487	67
488	67
489	67
490	67
491	67
492	67
493	67
494	67
495	67
496	67
497	67
498	67
499	67
500	67
501	67
502	67
503	67
504	67
505	67
506	67
507	68
508	68
509	68
510	68
511	68
512	68
513	68
514	68
515	68
516	68
517	68
518	68
519	68
520	68
521	68
522	68
523	68
524	68
525	68
526	68
527	68
528	68
529	68
530	68
531	68
532	68
533	68
534	68
535	68
536	68
537	68
538	68
539	68
540	68
541	68
542	68
543	68
544	68
545	68
546	68
547	68
548	68
549	68
550	68
551	68
552	68
553	68
554	68
555	68
556	68
557	68
558	68
559	68
560	68
561	68
562	68
563	68
564	68
565	68
566	68
567	68
568	68
569	68
570	68
571	68
572	68
573	68
574	68
575	68
576	68
577	68
578	68
579	68
580	68
581	68
582	68
583	68
584	68
585	68
586	68
587	68
588	68
589	68
590	68
591	68
592	68
593	68
594	68
595	68
596	68
597	68
598	68
599	68
600	68
601	68
602	68
603	68
604	68
605	68
606	68
607	68
608	68
609	68
610	68
611	68
612	68
613	68
614	68
615	68
616	68
617	68
618	68
619	68
620	68
621	68
622	68
623	68
624	68
625	68
626	68
627	68
628	68
629	68
630	68
631	68
632	68
633	68
634	68
635	68
636	68
637	68
638	68
639	69
640	69
641	69
642	69
643	69
644	69
645	69
646	69
647	69
648	69
649	69
650	69
651	70
652	70
653	70
654	70
655	70
656	70
657	71
658	71
659	71
660	71
661	71
662	71
663	71
664	71
665	71
666	71
667	71
668	71
669	71
670	71
671	71
672	71
673	71
674	71
675	71
676	71
677	71
678	71
679	71
680	71
681	71
682	71
683	71
684	71
685	71
686	71
687	72
688	72
689	73
690	73
691	73
692	73
693	73
694	73
695	73
696	73
697	73
698	73
699	73
700	73
701	73
702	73
703	73
704	73
705	74
706	74
707	74
708	74
709	74
710	74
711	74
712	74
713	74
714	74
715	74
716	74
717	74
718	74
719	74
720	74
721	74
722	74
723	74
724	74
725	74
726	74
727	74
728	74
729	74
730	74
731	74
732	74
733	74
734	74
735	74
736	74
737	74
738	74
739	74
740	74
741	74
742	74
743	74
744	74
745	74
746	74
747	74
748	74
749	74
750	74
751	74
752	74
753	74
754	74
755	74
756	74
757	74
758	74
759	74
760	74
761	74
762	74
763	74
764	74
765	74
766	74
767	74
768	74
769	74
770	74
771	74
772	74
773	74
774	74
775	74
776	74
777	74
778	74
779	74
780	74
781	74
782	74
783	74
784	74
785	74
786	74
787	74
788	74
789	74
790	74
791	74
792	74
793	74
794	74
795	75
796	75
797	75
798	75
799	75
800	75
801	75
802	75
803	75
804	75
805	75
806	75
807	75
808	75
809	75
810	75
811	75
812	75
813	75
814	75
815	76
816	76
817	76
818	76
819	76
820	76
821	76
822	76
823	76
824	76
825	76
826	76
827	76
828	76
829	76
830	76
831	76
832	76
833	76
834	76
835	76
836	76
837	76
838	76
839	76
840	76
841	76
842	76
843	76
844	76
845	76
846	76
847	76
848	76
849	76
850	76
851	76
852	76
853	76
854	76
855	76
856	76
857	76
858	76
859	76
860	76
861	76
862	76
863	76
864	76
865	76
866	76
867	76
868	76
869	76
870	76
871	76
872	76
873	76
874	76
875	76
876	76
877	76
878	76
879	76
880	76
881	76
882	76
883	76
884	76
885	76
886	76
887	76
888	76
889	76
890	76
891	76
892	76
893	76
894	76
895	76
896	76
897	77
898	77
899	77
900	77
901	77
902	77
903	77
904	77
905	77
906	77
907	77
908	77
909	77
910	77
911	77
912	77
913	77
914	77
915	77
916	77
917	77
918	77
919	77
920	77
921	77
922	77
923	77
924	77
925	77
926	77
927	77
928	77
929	77
930	77
931	77
932	77
933	77
934	77
935	77
936	77
937	77
938	77
939	77
940	77
941	77
942	77
943	77
944	77
945	77
946	77
947	77
948	77
949	77
950	77
951	77
952	77
953	77
954	77
955	77
956	77
957	77
958	77
959	77
960	77
961	77
962	77
963	77
964	77
965	77
966	77
967	77
968	77
969	78
970	78
971	78
972	78
973	78
974	78
975	78
976	79
977	79
978	79
979	79
980	79
981	79
982	79
983	79
984	79
985	79
986	79
987	79
988	79
989	79
990	79
991	79
992	79
993	79
994	79
995	79
996	79
997	79
998	79
999	79
1000	79
1001	79
1002	79
1003	79
1004	79
1005	79
1006	79
1007	79
1008	79
1009	79
1010	79
1011	79
1012	80
1013	80
1014	80
1015	80
1016	80
1017	80
1018	80
1019	80
1020	80
1021	80
1022	80
1023	80
1024	80
1025	80
1026	80
1027	80
1028	80
1029	80
1030	80
1031	80
1032	80
1033	80
1034	80
1035	80
1036	80
1037	80
1038	80
1039	80
1040	80
1041	80
1042	80
1043	80
1044	80
1045	80
1046	80
1047	80
1048	80
1049	80
1050	80
1051	80
1052	80
1053	80
1054	80
1055	80
1056	80
1057	80
1058	80
1059	80
1060	80
1061	80
1062	80
1063	80
1064	80
1065	80
1066	80
1067	80
1068	81
1069	81
1070	81
1071	81
1072	81
1073	81
1074	81
1075	81
1076	81
1077	81
1078	81
1079	81
1080	81
1081	81
1082	81
1083	81
1084	81
1085	81
1086	81
1087	81
1088	81
1089	81
1090	81
1091	81
1092	81
1093	81
1094	81
1095	81
1096	81
1097	81
1098	81
1099	81
1100	82
1101	82
1102	82
1103	82
1104	82
1105	82
1106	82
1107	82
1108	82
1109	82
1110	82
1111	82
1112	82
1113	82
1114	82
1115	82
1116	82
1117	82
1118	82
1119	82
1120	82
1121	82
1122	82
1123	82
1124	82
1125	82
1126	82
1127	82
1128	82
1129	82
1130	83
1131	83
1132	83
1133	83
1134	83
1135	83
1136	83
1137	83
1138	83
1139	83
1140	83
1141	83
1142	83
1143	83
1144	83
1145	83
1146	83
1147	83
1148	83
1149	83
1150	83
1151	83
1152	83
1153	83
1154	83
1155	83
1156	83
1157	83
1158	83
1159	83
1160	83
1161	83
1162	83
1163	83
1164	83
1165	83
1166	83
1167	83
1168	83
1169	83
1170	83
1171	83
1172	83
1173	83
1174	83
1175	83
1176	83
1177	83
1178	83
1179	84
1180	84
1181	84
1182	84
1183	84
1184	84
1185	84
1186	84
1187	84
1188	84
1189	84
1190	84
1191	84
1192	84
1193	84
1194	84
1195	84
1196	84
1197	84
1198	84
1199	85
1200	85
1201	85
1202	85
1203	85
1204	85
1205	85
1206	85
1207	85
1208	85
1209	85
1210	85
1211	85
1212	85
1213	85
1214	85
1215	85
1216	85
1217	85
1218	85
1219	85
1220	85
1221	86
1222	86
1223	86
1224	86
1225	86
1226	86
1227	86
1228	86
1229	86
1230	86
1231	86
1232	86
1233	86
1234	86
1235	86
1236	86
1237	86
1238	86
1239	86
1240	86
1241	87
1242	87
1243	87
1244	87
1245	87
1246	87
1247	87
1248	87
1249	88
1250	88
1251	88
1252	88
1253	88
1254	88
1255	88
1256	88
1257	88
1258	88
1259	88
1260	88
1261	88
1262	88
1263	88
1264	88
1265	88
1266	88
1267	88
1268	88
1269	88
1270	88
1271	88
1272	88
1273	88
1274	88
1275	88
1276	88
1277	88
1278	88
1279	88
1280	88
1281	88
1282	88
1283	88
1284	88
1285	88
1286	88
1287	88
1288	88
1289	88
1290	88
1291	88
1292	88
1293	88
1294	88
1295	88
1296	88
1297	88
1298	88
1299	88
1300	88
1301	88
1302	88
1303	88
1304	88
1305	88
1306	88
1307	88
1308	88
1309	88
1310	88
1311	88
1312	88
1313	88
1314	88
1315	88
1316	88
1317	88
1318	88
1319	88
1320	88
1321	88
1322	88
1323	88
1324	88
1325	88
1326	88
1327	88
1328	88
1329	88
1330	88
1331	88
1332	88
1333	88
1334	88
1335	88
1336	88
1337	88
1338	88
1339	88
1340	88
1341	88
1342	88
1343	88
1344	88
1345	88
1346	88
1347	88
1348	88
1349	88
1350	88
1351	88
1352	88
1353	88
1354	88
1355	88
1356	88
1357	88
1358	88
1359	88
1360	88
1361	88
1362	88
1363	88
1364	88
1365	88
1366	88
1367	88
1368	88
1369	88
1370	88
1371	88
1372	88
1373	88
1374	88
1375	88
1376	88
1377	88
1378	88
1379	88
1380	88
1381	88
1382	88
1383	88
1384	88
1385	88
1386	88
1387	88
1388	88
1389	88
1390	88
1391	88
1392	88
1393	88
1394	88
1395	88
1396	88
1397	88
1398	88
1399	88
1400	88
1401	88
1402	88
1403	88
1404	88
1405	88
1406	88
1407	88
1408	88
1409	88
1410	88
1411	88
1412	88
1413	88
1414	88
1415	88
1416	88
1417	88
1418	88
1419	88
1420	88
1421	88
1422	88
1423	88
1424	88
1425	88
1426	88
1427	88
1428	88
1429	88
1430	88
1431	88
1432	88
1433	88
1434	88
1435	88
1436	88
1437	89
1438	89
1439	89
1440	89
1441	89
1442	89
1443	89
1444	89
1445	89
1446	89
1447	89
1448	89
1449	89
1450	89
1451	89
1452	89
1453	89
1454	89
1455	89
1456	89
1457	89
1458	89
1459	89
1460	89
1461	89
1462	89
1463	89
1464	89
1465	89
1466	89
1467	89
1468	89
1469	89
1470	89
1471	89
1472	89
1473	89
1474	89
1475	89
1476	89
1477	89
1478	89
1479	89
1480	89
1481	89
1482	89
1483	89
1484	89
1485	89
1486	89
1487	89
1488	89
1489	89
1490	89
1491	89
1492	89
1493	89
1494	89
1495	89
1496	89
1497	89
1498	89
1499	89
1500	89
1501	89
1502	89
1503	89
1504	89
1505	89
1506	89
1507	89
1508	89
1509	89
1510	89
1511	89
1512	89
1513	89
1514	89
1515	89
1516	89
1517	89
1518	89
1519	89
1520	89
1521	89
1522	89
1523	89
1524	89
1525	89
1526	89
1527	89
1528	89
1529	89
1530	89
1531	89
1532	89
1533	89
1534	89
1535	89
1536	89
1537	89
1538	89
1539	89
1540	89
1541	89
1542	89
1543	89
1544	89
1545	89
1546	89
1547	89
1548	89
1549	89
1550	89
1551	89
1552	89
1553	89
1554	89
1555	89
1556	89
1557	89
1558	89
1559	89
1560	89
1561	89
1562	89
1563	89
1564	89
1565	89
1566	89
1567	89
1568	89
1569	89
1570	89
1571	89
1572	89
1573	89
1574	89
1575	89
1576	89
1577	89
1578	89
1579	89
1580	89
1581	89
1582	89
1583	89
1584	89
1585	89
1586	89
1587	89
1588	89
1589	89
1590	89
1591	89
1592	89
1593	89
1594	89
1595	89
1596	89
1597	89
1598	89
1599	89
1600	89
1601	89
1602	89
1603	89
1604	89
1605	89
1606	89
1607	89
1608	89
1609	89
1610	89
1611	89
1612	89
1613	89
1614	89
1615	89
1616	89
1617	89
1618	89
1619	89
1620	89
1621	89
1622	89
1623	89
1624	89
1625	89
1626	89
1627	89
1628	89
1629	89
1630	89
1631	89
1632	89
1633	89
1634	89
1635	89
1636	89
1637	89
1638	89
1639	89
1640	89
1641	89
1642	89
1643	89
1644	89
1645	89
1646	89
1647	89
1648	89
1649	89
1650	89
1651	89
1652	89
1653	89
1654	89
1655	89
1656	89
1657	89
1658	89
1659	89
1660	89
1661	89
1662	89
1663	89
1664	89
1665	89
1666	89
1667	89
1668	89
1669	89
1670	89
1671	89
1672	89
1673	89
1674	89
1675	89
1676	89
1677	89
1678	89
1679	89
1680	89
1681	89
1682	89
1683	89
1684	89
1685	89
1686	89
1687	89
1688	89
1689	89
1690	89
1691	89
1692	89
1693	89
1694	89
1695	89
1696	89
1697	89
1698	89
1699	89
1700	89
1701	89
1702	89
1703	89
1704	89
1705	89
1706	89
1707	89
1708	89
1709	89
1710	89
1711	89
1712	89
1713	89
1714	89
1715	89
1716	89
1717	89
1718	89
1719	89
1720	89
1721	89
1722	89
1723	89
1724	89
1725	89
1726	89
1727	89
1728	89
1729	89
1730	89
1731	89
1732	89
1733	89
1734	89
1735	89
1736	89
1737	89
1738	89
1739	89
1740	89
1741	89
1742	89
1743	89
1744	89
1745	89
1746	89
1747	89
1748	89
1749	89
1750	89
1751	89
1752	89
1753	89
1754	89
1755	89
1756	89
1757	89
1758	89
1759	89
1760	89
1761	89
1762	89
1763	89
1764	89
1765	89
1766	89
1767	89
1768	89
1769	89
1770	89
1771	89
1772	89
1773	89
1774	89
1775	89
1776	89
1777	89
1778	89
1779	89
1780	89
1781	89
1782	89
1783	89
1784	89
1785	89
1786	89
1787	89
1788	89
1789	89
1790	89
1791	89
1792	89
1793	89
1794	89
1795	89
1796	89
1797	89
1798	89
1799	89
1800	89
1801	89
1802	89
1803	89
1804	89
1805	89
1806	89
1807	89
1808	90
1809	90
1810	90
1811	90
1812	90
1813	90
1814	90
1815	90
1816	90
1817	90
1818	90
1819	90
1820	90
1821	90
1822	90
1823	90
1824	90
1825	90
1826	90
1827	90
1828	90
1829	90
1830	90
1831	90
1832	90
1833	90
1834	90
1835	90
1836	90
1837	90
1838	90
1839	90
1840	90
1841	90
1842	90
1843	90
1844	90
1845	90
1846	90
1847	90
1848	90
1849	90
1850	90
1851	90
1852	90
1853	90
1854	90
1855	90
1856	90
1857	90
1858	90
1859	90
1860	90
1861	90
1862	90
1863	90
1864	90
1865	90
1866	90
1867	90
1868	90
1869	90
1870	90
1871	90
1872	90
1873	90
1874	90
1875	90
1876	90
1877	90
1878	90
1879	90
1880	90
1881	90
1882	90
1883	90
1884	90
1885	90
1886	90
1887	90
1888	90
1889	90
1890	90
1891	90
1892	90
1893	90
1894	90
1895	90
1896	90
1897	90
1898	90
1899	90
1900	90
1901	90
1902	90
1903	90
1904	90
1905	90
1906	90
1907	90
1908	90
1909	90
1910	90
1911	90
1912	90
1913	90
1914	90
1915	90
1916	90
1917	90
1918	90
1919	90
1920	90
1921	90
1922	90
1923	90
1924	90
1925	90
1926	90
1927	90
1928	90
1929	90
1930	90
1931	90
1932	90
1933	90
1934	90
1935	90
1936	90
1937	90
1938	90
1939	90
1940	90
1941	90
1942	90
1943	90
1944	90
1945	90
1946	90
1947	90
1948	90
1949	90
1950	90
1951	90
1952	90
1953	90
1954	90
1955	90
1956	90
1957	90
1958	90
1959	90
1960	90
1961	90
1962	90
1963	90
1964	90
1965	90
1966	90
1967	90
1968	90
1969	90
1970	90
1971	90
1972	90
1973	90
1974	90
1975	90
1976	90
1977	90
1978	90
1979	90
1980	90
1981	90
1982	90
1983	90
1984	90
1985	90
1986	90
1987	90
1988	90
1989	90
1990	90
1991	90
1992	90
1993	90
1994	90
1995	90
1996	90
1997	90
1998	90
1999	90
2000	90
2001	90
2002	90
2003	90
2004	90
2005	90
2006	90
2007	90
2008	90
2009	90
2010	90
2011	90
2012	90
2013	90
2014	90
2015	90
2016	90
2017	90
2018	90
2019	90
2020	90
2021	90
2022	90
2023	90
2024	90
2025	90
2026	90
2027	90
2028	90
2029	90
2030	90
2031	90
2032	90
2033	90
2034	90
2035	90
2036	90
2037	90
2038	90
2039	90
2040	90
2041	90
2042	90
2043	90
2044	90
2045	91
2046	91
2047	91
2048	91
2049	91
2050	91
2051	91
2052	91
2053	91
2054	91
2055	91
2056	91
2057	91
2058	91
2059	91
2060	91
2061	91
2062	91
2063	91
2064	91
2065	91
2066	91
2067	91
2068	91
2069	91
2070	91
2071	91
2072	91
2073	91
2074	91
2075	91
2076	91
2077	91
2078	91
2079	91
2080	91
2081	91
2082	91
2083	91
2084	91
2085	91
2086	91
2087	91
2088	91
2089	91
2090	91
2091	91
2092	91
2093	91
2094	91
2095	91
2096	91
2097	91
2098	91
2099	91
2100	91
2101	91
2102	91
2103	91
2104	91
2105	91
2106	91
2107	91
2108	91
2109	91
2110	91
2111	91
2112	91
2113	91
2114	91
2115	91
2116	91
2117	91
2118	91
2119	91
2120	91
2121	91
2122	91
2123	91
2124	91
2125	91
2126	91
2127	91
2128	91
2129	91
2130	91
2131	91
2132	91
2133	91
2134	91
2135	91
2136	91
2137	91
2138	91
2139	91
2140	91
2141	91
2142	91
2143	91
2144	91
2145	91
2146	91
2147	91
2148	91
2149	91
2150	91
2151	91
2152	91
2153	91
2154	91
2155	91
2156	91
2157	91
2158	91
2159	91
2160	91
2161	91
2162	91
2163	91
2164	91
2165	91
2166	91
2167	91
2168	91
2169	91
2170	91
2171	91
2172	91
2173	91
2174	91
2175	91
2176	92
2177	92
2178	92
2179	92
2180	92
2181	92
2182	92
2183	92
2184	92
2185	92
2186	92
2187	92
2188	92
2189	92
2190	92
2191	92
2192	92
2193	92
2194	92
2195	92
2196	92
2197	92
2198	92
2199	92
2200	92
2201	92
2202	92
2203	92
2204	92
2205	92
2206	92
2207	92
2208	92
2209	92
2210	92
2211	92
2212	92
2213	92
2214	92
2215	92
2216	92
2217	92
2218	92
2219	92
2220	92
2221	92
2222	92
2223	92
2224	92
2225	92
2226	92
2227	92
2228	92
2229	92
2230	92
2231	92
2232	92
2233	92
2234	92
2235	92
2236	92
2237	92
2238	92
2239	92
2240	92
2241	92
2242	92
2243	92
2244	92
2245	92
2246	92
2247	92
2248	92
2249	92
2250	92
2251	92
2252	92
2253	92
2254	92
2255	92
2256	92
2257	92
2258	92
2259	92
2260	92
2261	92
2262	92
2263	92
2264	92
2265	92
2266	92
2267	92
2268	92
2269	92
2270	92
2271	92
2272	92
2273	92
2274	92
2275	92
2276	92
2277	92
2278	92
2279	92
2280	92
2281	92
2282	92
2283	92
2284	92
2285	92
2286	92
2287	92
2288	92
2289	92
2290	92
2291	92
2292	92
2293	92
2294	92
2295	92
2296	92
2297	92
2298	92
2299	92
2300	92
2301	92
2302	92
2303	92
2304	92
2305	92
2306	92
2307	92
2308	92
2309	92
2310	92
2311	92
2312	92
2313	92
2314	92
2315	92
2316	92
2317	92
2318	92
2319	92
2320	92
2321	92
2322	92
2323	92
2324	92
2325	92
2326	92
2327	92
2328	92
2329	92
2330	92
2331	92
2332	92
2333	92
2334	92
2335	92
2336	92
2337	92
2338	92
2339	92
2340	92
2341	92
2342	92
2343	92
2344	92
2345	92
2346	92
2347	92
2348	92
2349	92
2350	92
2351	92
2352	92
2353	92
2354	92
2355	92
2356	92
2357	92
2358	92
2359	92
2360	92
2361	92
2362	92
2363	92
2364	92
2365	92
2366	92
2367	92
2368	92
2369	92
2370	92
2371	92
2372	92
2373	92
2374	92
2375	92
2376	92
2377	92
2378	92
2379	92
2380	92
2381	92
2382	92
2383	92
2384	92
2385	92
2386	92
2387	92
2388	92
2389	92
2390	92
2391	92
2392	92
2393	92
2394	92
2395	92
2396	92
2397	92
2398	92
2399	92
2400	92
2401	92
2402	92
2403	92
2404	92
2405	92
2406	92
2407	92
2408	92
2409	92
2410	92
2411	92
2412	92
2413	92
2414	92
2415	92
2416	92
2417	92
2418	92
2419	92
2420	92
2421	92
2422	92
2423	92
2424	92
2425	92
2426	92
2427	92
2428	92
2429	93
2430	93
2431	93
2432	93
2433	93
2434	93
2435	93
2436	93
2437	93
2438	93
2439	93
2440	93
2441	93
2442	93
2443	93
2444	93
2445	93
2446	93
2447	93
2448	93
2449	93
2450	93
2451	93
2452	93
2453	93
2454	93
2455	93
2456	93
2457	93
2458	93
2459	93
2460	93
2461	93
2462	93
2463	93
2464	93
2465	93
2466	93
2467	93
2468	93
2469	93
2470	93
2471	93
2472	93
2473	93
2474	93
2475	93
2476	93
2477	93
2478	93
2479	93
2480	93
2481	93
2482	93
2483	93
2484	93
2485	93
2486	93
2487	93
2488	93
2489	93
2490	93
2491	93
2492	93
2493	93
2494	93
2495	93
2496	93
2497	93
2498	93
2499	93
2500	93
2501	93
2502	93
2503	93
2504	93
2505	93
2506	93
2507	93
2508	93
2509	93
2510	93
2511	93
2512	93
2513	93
2514	93
2515	93
2516	93
2517	93
2518	93
2519	93
2520	93
2521	93
2522	93
2523	93
2524	93
2525	93
2526	93
2527	93
2528	93
2529	93
2530	93
2531	93
2532	93
2533	93
2534	93
2535	93
2536	93
2537	93
2538	93
2539	93
2540	93
2541	93
2542	93
2543	93
2544	93
2545	93
2546	93
2547	93
2548	93
2549	93
2550	93
2551	93
2552	93
2553	93
2554	93
2555	93
2556	93
2557	93
2558	93
2559	93
2560	93
2561	93
2562	93
2563	93
2564	93
2565	93
2566	93
2567	93
2568	93
2569	93
2570	93
2571	93
2572	93
2573	93
2574	93
2575	93
2576	93
2577	93
2578	93
2579	93
2580	93
2581	93
2582	93
2583	93
2584	93
2585	93
2586	93
2587	93
2588	93
2589	93
2590	93
2591	93
2592	93
2593	93
2594	93
2595	93
2596	93
2597	93
2598	93
2599	93
2600	93
2601	93
2602	93
2603	93
2604	93
2605	93
2606	93
2607	93
2608	93
2609	93
2610	93
2611	93
2612	93
2613	93
2614	93
2615	93
2616	93
2617	93
2618	93
2619	93
2620	93
2621	93
2622	93
2623	93
2624	93
2625	93
2626	93
2627	93
2628	93
2629	93
2630	93
2631	93
2632	93
2633	93
2634	93
2635	93
2636	93
2637	93
2638	93
2639	93
2640	93
2641	93
2642	93
2643	93
2644	93
2645	93
2646	93
2647	93
2648	93
2649	93
2650	93
2651	93
2652	93
2653	93
2654	93
2655	93
2656	93
2657	93
2658	93
2659	93
2660	93
2661	93
2662	93
2663	93
2664	93
2665	93
2666	93
2667	93
2668	93
2669	93
2670	93
2671	93
2672	93
2673	93
2674	93
2675	93
2676	93
2677	93
2678	93
2679	93
2680	93
2681	93
2682	93
2683	93
2684	93
2685	93
2686	93
2687	93
2688	93
2689	93
2690	93
2691	93
2692	93
2693	93
2694	93
2695	93
2696	93
2697	93
2698	93
2699	93
2700	93
2701	93
2702	93
2703	93
2704	93
2705	93
2706	93
2707	93
2708	93
2709	93
2710	93
2711	93
2712	93
2713	93
2714	93
2715	93
2716	93
2717	93
2718	93
2719	93
2720	93
2721	93
2722	93
2723	93
2724	93
2725	93
2726	93
2727	93
2728	93
2729	93
2730	93
2731	93
2732	93
2733	93
2734	93
2735	93
2736	93
2737	93
2738	93
2739	93
2740	93
2741	93
2742	93
2743	93
2744	93
2745	93
2746	93
2747	93
2748	93
2749	93
2750	93
2751	93
2752	93
2753	93
2754	93
2755	93
2756	93
2757	93
2758	93
2759	93
2760	93
2761	93
2762	93
2763	93
2764	93
2765	93
2766	93
2767	93
2768	93
2769	93
2770	93
2771	93
2772	93
2773	93
2774	93
2775	93
2776	93
2777	93
2778	93
2779	93
2780	93
2781	93
2782	93
2783	93
2784	93
2785	93
2786	93
2787	93
2788	93
2789	93
2790	93
2791	93
2792	93
2793	93
2794	93
2795	93
2796	93
2797	95
2798	95
2799	95
2800	95
2801	95
2802	95
2803	95
2804	95
2805	95
2806	95
2807	95
2808	95
2809	95
2810	95
2811	95
2812	95
2813	95
2814	95
2815	95
2816	95
2817	95
2818	95
2819	95
2820	95
2821	95
2822	95
2823	95
2824	95
2825	95
2826	95
2827	95
2828	95
2829	95
2830	95
2831	95
2832	95
2833	95
2834	95
2835	95
2836	95
2837	95
2838	95
2839	95
2840	95
2841	95
2842	95
2843	95
2844	95
2845	95
2846	95
2847	95
2848	95
2849	95
2850	95
2851	95
2852	95
2853	95
2854	95
2855	95
2856	95
2857	95
2858	95
2859	95
2860	95
2861	95
2862	95
2863	95
2864	95
2865	95
2866	95
2867	95
2868	95
2869	95
2870	95
2871	95
2872	95
2873	95
2874	95
2875	95
2876	95
2877	95
2878	95
2879	95
2880	95
2881	95
2882	95
2883	95
2884	95
2885	95
2886	95
2887	95
2888	95
2889	95
2890	95
2891	95
2892	95
2893	95
2894	95
2895	95
2896	95
2897	95
2898	95
2899	95
2900	95
2901	95
2902	95
2903	95
2904	95
2905	95
2906	95
2907	95
2908	95
2909	95
2910	95
2911	95
2912	95
2913	95
2914	95
2915	95
2916	95
2917	95
2918	95
2919	95
2920	95
2921	95
2922	95
2923	95
2924	95
2925	95
2926	95
2927	95
2928	95
2929	95
2930	95
2931	95
2932	95
2933	95
2934	95
2935	95
2936	95
2937	95
2938	95
2939	95
2940	95
2941	95
2942	95
2943	95
2944	95
2945	95
2946	95
2947	95
2948	95
2949	95
2950	95
2951	95
2952	95
2953	95
2954	95
2955	95
2956	95
2957	95
2958	95
2959	95
2960	95
2961	95
2962	95
2963	95
2964	95
2965	95
2966	95
2967	95
2968	95
2969	95
2970	95
2971	95
2972	95
2973	95
2974	95
2975	95
2976	95
2977	95
2978	95
2979	95
2980	95
2981	95
2982	95
2983	95
2984	95
2985	95
2986	95
2987	95
2988	95
2989	95
2990	95
2991	95
2992	95
2993	95
2994	95
2995	95
2996	95
2997	95
2998	95
2999	95
3000	95
3001	95
3002	95
3003	95
3004	95
3005	95
3006	95
3007	95
3008	95
3009	95
3010	95
3011	95
3012	95
3013	95
3014	95
3015	95
3016	95
3017	95
3018	95
3019	95
3020	95
3021	95
3022	95
3023	95
3024	95
3025	95
3026	95
3027	95
3028	95
3029	95
3030	95
3031	95
3032	95
3033	95
3034	95
3035	95
3036	95
3037	95
3038	95
3039	95
3040	95
3041	95
3042	95
3043	95
3044	95
3045	95
3046	95
3047	95
3048	95
3049	95
3050	95
3051	95
3052	95
3053	95
3054	95
3055	95
3056	95
3057	95
3058	95
3059	95
3060	95
3061	95
3062	95
3063	95
3064	95
3065	95
3066	95
3067	95
3068	95
3069	95
3070	95
3071	95
3072	95
3073	95
3074	95
3075	95
3076	95
3077	95
3078	95
3079	95
3080	95
3081	95
3082	95
3083	95
3084	95
3085	95
3086	95
3087	95
3088	95
3089	95
3090	95
3091	95
3092	95
3093	95
3094	95
3095	95
3096	95
3097	95
3098	95
3099	95
3100	95
3101	95
3102	95
3103	95
3104	95
3105	95
3106	95
3107	95
3108	95
3109	95
3110	95
3111	95
3112	95
3113	95
3114	95
3115	95
3116	95
3117	95
3118	95
3119	95
3120	95
3121	95
3122	95
3123	95
3124	95
3125	95
3126	95
3127	95
3128	95
3129	95
3130	95
3131	95
3132	95
3133	95
3134	95
3135	95
3136	95
3137	95
3138	95
3139	95
3140	95
3141	95
3142	95
3143	95
3144	95
3145	95
3146	95
3147	95
3148	95
3149	95
3150	95
3151	95
3152	95
3153	95
3154	95
3155	95
3156	95
3157	95
3158	95
3159	95
3160	95
3161	95
3162	95
3163	95
3164	95
3165	95
3166	95
3167	95
3168	95
3169	95
3170	95
3171	95
3172	95
3173	95
3174	95
3175	95
3176	95
3177	95
3178	95
3179	95
3180	95
3181	95
3182	95
3183	95
3184	95
3185	95
3186	95
3187	95
3188	95
3189	95
3190	95
3191	95
3192	95
3193	95
3194	95
3195	95
3196	95
3197	95
3198	95
3199	95
3200	95
3201	95
3202	95
3203	95
3204	95
3205	95
3206	96
3207	96
3208	96
3209	96
3210	96
3211	96
3212	96
3213	96
3214	96
3215	96
3216	96
3217	96
3218	96
3219	96
3220	96
3221	96
3222	96
3223	96
3224	96
3225	96
3226	96
3227	96
3228	96
3229	96
3230	96
3231	96
3232	96
3233	96
3234	96
3235	96
3236	96
3237	96
3238	96
3239	96
3240	96
3241	96
3242	96
3243	96
3244	96
3245	96
3246	96
3247	96
3248	96
3249	96
3250	96
3251	96
3252	96
3253	96
3254	96
3255	96
3256	96
3257	96
3258	96
3259	96
3260	96
3261	96
3262	96
3263	96
3264	96
3265	96
3266	96
3267	96
3268	96
3269	96
3270	96
3271	96
3272	96
3273	96
3274	96
3275	96
3276	96
3277	96
3278	96
3279	96
3280	96
3281	96
3282	96
3283	96
3284	96
3285	96
3286	96
3287	96
3288	96
3289	96
3290	96
3291	96
3292	96
3293	96
3294	96
3295	96
3296	96
3297	96
3298	96
3299	96
3300	96
3301	96
3302	96
3303	96
3304	96
3305	96
3306	96
3307	96
3308	96
3309	96
3310	96
3311	96
3312	96
3313	96
3314	96
3315	96
3316	96
3317	96
3318	96
3319	96
3320	96
3321	96
3322	96
3323	96
3324	96
3325	96
3326	96
3327	96
3328	96
3329	96
3330	96
3331	96
3332	96
3333	96
3334	96
3335	96
3336	96
3337	96
3338	96
3339	96
3340	96
3341	96
3342	96
3343	96
3344	96
3345	96
3346	96
3347	96
3348	96
3349	96
3350	96
3351	96
3352	96
3353	96
3354	96
3355	96
3356	96
3357	96
3358	96
3359	96
3360	96
3361	96
3362	96
3363	96
3364	96
3365	96
3366	96
3367	96
3368	96
3369	96
3370	96
3371	96
3372	96
3373	96
3374	96
3375	96
3376	96
3377	96
3378	96
3379	96
3380	96
3381	96
3382	96
3383	96
3384	96
3385	96
3386	96
3387	96
3388	96
3389	96
3390	96
3391	96
3392	96
3393	96
3394	96
3395	96
3396	96
3397	96
3398	96
3399	96
3400	96
3401	96
3402	96
3403	96
3404	96
3405	96
3406	96
3407	96
3408	96
3409	96
3410	96
3411	96
3412	96
3413	96
3414	96
3415	96
3416	96
3417	96
3418	96
3419	96
3420	96
3421	96
3422	96
3423	96
3424	96
3425	96
3426	96
3427	96
3428	96
3429	96
3430	96
3431	96
3432	96
3433	96
3434	96
3435	96
3436	96
3437	96
3438	96
3439	96
3440	96
3441	96
3442	96
3443	96
3444	96
3445	96
3446	96
3447	96
3448	97
3449	97
3450	97
3451	97
3452	97
3453	97
3454	97
3455	97
3456	97
3457	97
3458	97
3459	97
3460	97
3461	97
3462	97
3463	97
3464	97
3465	97
3466	97
3467	97
3468	97
3469	97
3470	97
3471	97
3472	97
3473	97
3474	97
3475	97
3476	97
3477	97
3478	97
3479	97
3480	97
3481	97
3482	97
3483	97
3484	97
3485	97
3486	97
3487	97
3488	97
3489	97
3490	97
3491	97
3492	97
3493	97
3494	97
3495	97
3496	97
3497	97
3498	97
3499	97
3500	97
3501	97
3502	97
3503	97
3504	97
3505	97
3506	98
3507	98
3508	98
3509	98
3510	98
3511	98
3512	98
3513	98
3514	98
3515	98
3516	98
3517	98
3518	98
3519	98
3520	98
3521	98
3522	98
3523	98
3524	98
3525	98
3526	98
3527	98
3528	98
3529	98
3530	98
3531	98
3532	98
3533	98
3534	98
3535	98
3536	98
3537	98
3538	98
3539	98
3540	98
3541	98
3542	98
3543	98
3544	98
3545	98
3546	98
3547	98
3548	98
3549	98
3550	98
3551	98
3552	98
3553	98
3554	98
3555	98
3556	98
3557	98
3558	98
3559	98
3560	98
3561	98
3562	98
3563	98
3564	98
3565	98
3566	98
3567	98
3568	98
3569	98
3570	98
3571	98
3572	98
3573	98
3574	98
3575	98
3576	98
3577	98
3578	98
3579	98
3580	98
3581	98
3582	98
3583	98
3584	98
3585	98
3586	98
3587	98
3588	98
3589	98
3590	98
3591	98
3592	98
3593	98
3594	98
3595	98
3596	98
3597	98
3598	98
3599	98
3600	98
3601	98
3602	98
3603	98
3604	98
3605	98
3606	98
3607	98
3608	98
3609	98
3610	98
3611	98
3612	98
3613	98
3614	98
3615	98
3616	98
3617	98
3618	98
3619	98
3620	98
3621	98
3622	98
3623	98
3624	98
3625	98
3626	98
3627	98
3628	98
3629	98
3630	98
3631	98
3632	98
3633	98
3634	98
3635	98
3636	98
3637	98
3638	98
3639	98
3640	98
3641	98
3642	98
3643	98
3644	98
3645	98
3646	98
3647	98
3648	98
3649	98
3650	98
3651	98
3652	98
3653	98
3654	98
3655	98
3656	98
3657	98
3658	98
3659	98
3660	98
3661	98
3662	98
3663	98
3664	98
3665	98
3666	98
3667	98
3668	98
3669	98
3670	98
3671	98
3672	98
3673	98
3674	98
3675	98
3676	98
3677	98
3678	98
3679	98
3680	98
3681	98
3682	98
3683	98
3684	98
3685	98
3686	98
3687	98
3688	98
3689	98
3690	98
3691	98
3692	98
3693	98
3694	98
3695	98
3696	98
3697	98
3698	98
3699	98
3700	98
3701	98
3702	98
3703	98
3704	98
3705	98
3706	98
3707	98
3708	98
3709	98
3710	98
3711	98
3712	98
3713	98
3714	98
3715	98
3716	98
3717	98
3718	98
3719	98
3720	98
3721	98
3722	98
3723	98
3724	98
3725	98
3726	98
3727	98
3728	98
3729	98
3730	98
3731	98
3732	98
3733	98
3734	98
3735	98
3736	98
3737	98
3738	98
3739	98
3740	98
3741	98
3742	98
3743	98
3744	98
3745	98
3746	98
3747	98
3748	98
3749	98
3750	98
3751	98
3752	98
3753	98
3754	98
3755	98
3756	98
3757	98
3758	98
3759	98
3760	98
3761	98
3762	98
3763	98
3764	98
3765	98
3766	98
3767	98
3768	98
3769	98
3770	98
3771	98
3772	98
3773	98
3774	98
3775	98
3776	98
3777	98
3778	98
3779	98
3780	98
3781	98
3782	98
3783	98
3784	98
3785	98
3786	98
3787	98
3788	98
3789	98
3790	98
3791	98
3792	98
3793	98
3794	98
3795	98
3796	98
3797	98
3798	98
3799	98
3800	98
3801	98
3802	98
3803	98
3804	98
3805	98
3806	98
3807	98
3808	98
3809	98
3810	98
3811	98
3812	98
3813	98
3814	98
3815	98
3816	98
3817	98
3818	98
3819	98
3820	98
3821	98
3822	98
3823	98
3824	98
3825	98
3826	98
3827	98
3828	98
3829	98
3830	98
3831	98
3832	98
3833	98
3834	98
3835	98
3836	98
3837	98
3838	98
3839	98
3840	98
3841	98
3842	98
3843	98
3844	98
3845	98
3846	98
3847	98
3848	98
3849	98
3850	98
3851	98
3852	98
3853	98
3854	98
3855	98
3856	98
3857	98
3858	98
3859	98
3860	98
3861	98
3862	98
3863	98
3864	98
3865	98
3866	98
3867	98
3868	98
3869	98
3870	98
3871	98
3872	98
3873	98
3874	98
3875	98
3876	98
3877	98
3878	98
3879	98
3880	98
3881	98
3882	98
3883	98
3884	98
3885	98
3886	98
3887	98
3888	98
3889	98
3890	98
3891	98
3892	98
3893	98
3894	98
3895	98
3896	98
3897	98
3898	98
3899	98
3900	98
3901	98
3902	98
3903	98
3904	98
3905	98
3906	98
3907	98
3908	98
3909	98
3910	98
3911	98
3912	98
3913	98
3914	98
3915	98
3916	98
3917	98
3918	98
3919	98
3920	98
3921	98
3922	98
3923	98
3924	98
3925	98
3926	98
3927	98
3928	98
3929	98
3930	98
3931	98
3932	98
3933	98
3934	98
3935	98
3936	98
3937	98
3938	98
3939	98
3940	98
3941	98
3942	98
3943	98
3944	98
3945	98
3946	98
3947	98
3948	99
3949	99
3950	99
3951	99
3952	99
3953	99
3954	99
3955	99
3956	99
3957	99
3958	99
3959	99
3960	99
3961	99
3962	99
3963	99
3964	99
3965	99
3966	99
3967	99
3968	99
3969	99
3970	99
3971	99
3972	99
3973	99
3974	99
3975	99
3976	99
3977	99
3978	99
3979	99
3980	99
3981	99
3982	99
3983	99
3984	99
3985	99
3986	99
3987	99
3988	99
3989	99
3990	99
3991	99
3992	99
3993	99
3994	99
3995	99
3996	99
3997	99
3998	99
3999	99
4000	99
4001	99
4002	99
4003	99
4004	99
4005	99
4006	99
4007	99
4008	99
4009	99
4010	99
4011	99
4012	99
4013	99
4014	99
4015	99
4016	99
4017	99
4018	99
4019	99
4020	99
4021	99
4022	99
4023	99
4024	99
4025	99
4026	99
4027	99
4028	99
4029	99
4030	99
4031	99
4032	99
4033	99
4034	99
4035	99
4036	99
4037	99
4038	99
4039	99
4040	99
4041	99
4042	99
4043	99
4044	99
4045	99
4046	99
4047	99
4048	99
4049	99
4050	99
4051	99
4052	99
4053	99
4054	99
4055	99
4056	99
4057	99
4058	99
4059	99
4060	99
4061	99
4062	99
4063	99
4064	99
4065	99
4066	99
4067	99
4068	99
4069	99
4070	99
4071	99
4072	99
4073	99
4074	99
4075	99
4076	99
4077	99
4078	99
4079	99
4080	99
4081	99
4082	99
4083	99
4084	99
4085	99
4086	99
4087	99
4088	99
4089	99
4090	99
4091	99
4092	99
4093	99
4094	99
4095	99
4096	99
4097	99
4098	99
4099	99
4100	99
4101	99
4102	99
4103	99
4104	99
4105	99
4106	99
4107	99
4108	99
4109	99
4110	99
4111	99
4112	99
4113	99
4114	99
4115	99
4116	99
4117	99
4118	99
4119	99
4120	99
4121	99
4122	99
4123	99
4124	99
4125	99
4126	99
4127	99
4128	99
4129	99
4130	99
4131	99
4132	99
4133	99
4134	99
4135	99
4136	99
4137	99
4138	99
4139	99
4140	99
4141	99
4142	100
4143	100
4144	100
4145	100
4146	100
4147	100
4148	100
4149	100
4150	100
4151	100
4152	100
4153	100
4154	100
4155	100
4156	100
4157	100
4158	100
4159	100
4160	100
4161	100
4162	100
4163	100
4164	100
4165	100
4166	100
4167	100
4168	100
4169	100
4170	100
4171	100
4172	100
4173	100
4174	100
4175	100
4176	100
4177	100
4178	100
4179	100
4180	100
4181	100
4182	100
4183	100
4184	100
4185	100
4186	100
4187	100
4188	100
4189	100
4190	100
4191	100
4192	100
4193	100
4194	100
4195	100
4196	100
4197	100
4198	100
4199	100
4200	100
4201	100
4202	100
4203	101
4204	101
4205	101
4206	101
4207	101
4208	101
4209	101
4210	101
4211	101
4212	101
4213	101
4214	101
4215	101
4216	101
4217	101
4218	101
4219	101
4220	101
4221	101
4222	101
4223	101
4224	101
4225	101
4226	101
4227	101
4228	101
4229	101
4230	101
4231	101
4232	101
4233	101
4234	101
4235	101
4236	101
4237	101
4238	101
4239	101
4240	101
4241	101
4242	101
4243	101
4244	101
4245	101
4246	101
4247	101
4248	101
4249	101
4250	101
4251	101
4252	101
4253	101
4254	101
4255	101
4256	101
4257	101
4258	101
4259	101
4260	101
4261	101
4262	101
4263	101
4264	101
4265	101
4266	101
4267	101
4268	101
4269	101
4270	101
4271	101
4272	101
4273	101
4274	101
4275	101
4276	101
4277	101
4278	101
4279	101
4280	101
4281	101
4282	101
4283	101
4284	101
4285	101
4286	101
4287	101
4288	101
4289	101
4290	101
4291	101
4292	101
4293	101
4294	101
4295	101
4296	101
4297	101
4298	101
4299	101
4300	101
4301	101
4302	101
4303	101
4304	101
4305	101
4306	101
4307	101
4308	101
4309	101
4310	101
4311	101
4312	101
4313	101
4314	101
4315	101
4316	101
4317	101
4318	101
4319	101
4320	101
4321	101
4322	101
4323	101
4324	101
4325	101
4326	101
4327	101
4328	101
4329	101
4330	101
4331	101
4332	101
4333	101
4334	101
4335	101
4336	101
4337	101
4338	101
4339	101
4340	101
4341	101
4342	101
4343	101
4344	101
4345	101
4346	101
4347	101
4348	101
4349	101
4350	101
4351	101
4352	101
4353	101
4354	101
4355	101
4356	101
4357	101
4358	101
4359	101
4360	101
4361	101
4362	101
4363	101
4364	101
4365	101
4366	101
4367	101
4368	101
4369	101
4370	101
4371	101
4372	101
4373	101
4374	101
4375	101
4376	101
4377	101
4378	101
4379	101
4380	101
4381	101
4382	101
4383	101
4384	101
4385	101
4386	101
4387	101
4388	101
4389	101
4390	101
4391	101
4392	101
4393	101
4394	101
4395	101
4396	101
4397	101
4398	101
4399	101
4400	101
4401	101
4402	101
4403	101
4404	101
4405	101
4406	101
4407	101
4408	101
4409	101
4410	101
4411	101
4412	101
4413	101
4414	101
4415	101
4416	101
4417	101
4418	101
4419	101
4420	101
4421	101
4422	101
4423	101
4424	101
4425	101
4426	101
4427	101
4428	101
4429	101
4430	101
4431	101
4432	101
4433	101
4434	101
4435	101
4436	101
4437	101
4438	101
4439	101
4440	101
4441	101
4442	101
4443	101
4444	101
4445	101
4446	101
4447	101
4448	101
4449	101
4450	101
4451	101
4452	101
4453	101
4454	101
4455	101
4456	101
4457	101
4458	101
4459	101
4460	101
4461	101
4462	101
4463	101
4464	101
4465	101
4466	101
4467	101
4468	101
4469	101
4470	101
4471	101
4472	101
4473	101
4474	101
4475	101
4476	102
4477	102
4478	102
4479	102
4480	102
4481	102
4482	102
4483	102
4484	102
4485	102
4486	102
4487	102
4488	102
4489	102
4490	102
4491	102
4492	102
4493	102
4494	102
4495	102
4496	102
4497	102
4498	102
4499	102
4500	102
4501	102
4502	102
4503	102
4504	102
4505	102
4506	102
4507	102
4508	102
4509	102
4510	102
4511	102
4512	102
4513	102
4514	102
4515	102
4516	102
4517	102
4518	102
4519	102
4520	102
4521	102
4522	102
4523	102
4524	102
4525	102
4526	102
4527	102
4528	102
4529	102
4530	102
4531	102
4532	102
4533	102
4534	102
4535	102
4536	102
4537	102
4538	102
4539	102
4540	102
4541	102
4542	102
4543	102
4544	102
4545	102
4546	102
4547	102
4548	102
4549	102
4550	102
4551	102
4552	102
4553	102
4554	102
4555	102
4556	102
4557	102
4558	102
4559	102
4560	102
4561	102
4562	102
4563	102
4564	102
4565	102
4566	102
4567	102
4568	102
4569	102
4570	102
4571	102
4572	102
4573	102
4574	102
4575	102
4576	102
4577	102
4578	102
4579	102
4580	102
4581	102
4582	102
4583	102
4584	102
4585	102
4586	102
4587	102
4588	102
4589	102
4590	102
4591	102
4592	102
4593	102
4594	102
4595	102
4596	102
4597	102
4598	102
4599	102
4600	102
4601	102
4602	102
4603	102
4604	102
4605	102
4606	102
4607	102
4608	102
4609	102
4610	102
4611	102
4612	102
4613	102
4614	102
4615	102
4616	102
4617	102
4618	102
4619	102
4620	102
4621	102
4622	102
4623	102
4624	102
4625	102
4626	102
4627	102
4628	102
4629	102
4630	102
4631	102
4632	102
4633	102
4634	102
4635	102
4636	102
4637	102
4638	102
4639	102
4640	102
4641	102
4642	102
4643	102
4644	102
4645	102
4646	102
4647	102
4648	102
4649	102
4650	102
4651	102
4652	102
4653	102
4654	102
4655	102
4656	102
4657	102
4658	102
4659	102
4660	102
4661	102
4662	102
4663	102
4664	102
4665	102
4666	102
4667	102
4668	102
4669	102
4670	102
4671	102
4672	102
4673	102
4674	102
4675	102
4676	102
4677	102
4678	102
4679	102
4680	102
4681	102
4682	102
4683	102
4684	102
4685	102
4686	102
4687	102
4688	102
4689	102
4690	102
4691	102
4692	102
4693	102
4694	102
4695	102
4696	102
4697	102
4698	102
4699	102
4700	102
4701	102
4702	102
4703	102
4704	102
4705	102
4706	102
4707	102
4708	102
4709	102
4710	102
4711	102
4712	102
4713	102
4714	102
4715	102
4716	102
4717	102
4718	102
4719	102
4720	102
4721	102
4722	102
4723	102
4724	102
4725	102
4726	102
4727	102
4728	102
4729	102
4730	102
4731	102
4732	102
4733	102
4734	102
4735	102
4736	102
4737	102
4738	102
4739	102
4740	102
4741	102
4742	102
4743	102
4744	102
4745	102
4746	102
4747	102
4748	102
4749	102
4750	102
4751	102
4752	102
4753	102
4754	102
4755	102
4756	102
4757	102
4758	102
4759	102
4760	102
4761	102
4762	102
4763	102
4764	102
4765	102
4766	102
4767	102
4768	102
4769	102
4770	102
4771	102
4772	102
4773	102
4774	102
4775	102
4776	102
4777	102
4778	102
4779	102
4780	102
4781	102
4782	102
4783	102
4784	102
4785	102
4786	102
4787	102
4788	102
4789	102
4790	102
4791	102
4792	102
4793	102
4794	102
4795	102
4796	102
4797	102
4798	102
4799	102
4800	102
4801	102
4802	102
4803	102
4804	102
4805	102
4806	102
4807	102
4808	102
4809	102
4810	102
4811	102
4812	102
4813	102
4814	102
4815	102
4816	102
4817	102
4818	102
4819	102
4820	102
4821	102
4822	102
4823	102
4824	102
4825	102
4826	102
4827	102
4828	102
4829	102
4830	102
4831	102
4832	102
4833	102
4834	102
4835	102
4836	102
4837	102
4838	102
4839	102
4840	102
4841	102
4842	102
4843	102
4844	102
4845	102
4846	102
4847	102
4848	102
4849	102
4850	102
4851	102
4852	102
4853	102
4854	102
4855	102
4856	102
4857	102
4858	102
4859	102
4860	102
4861	102
4862	102
4863	102
4864	102
4865	102
4866	102
4867	102
4868	102
4869	102
4870	102
4871	102
4872	102
4873	102
4874	102
4875	102
4876	102
4877	102
4878	102
4879	102
4880	102
4881	102
4882	102
4883	102
4884	102
4885	102
4886	102
4887	102
4888	102
4889	102
4890	102
4891	102
4892	102
4893	102
4894	102
4895	102
4896	102
4897	102
4898	102
4899	102
4900	102
4901	102
4902	102
4903	102
4904	102
4905	102
4906	102
4907	102
4908	102
4909	102
4910	102
4911	102
4912	102
4913	102
4914	102
4915	102
4916	102
4917	102
4918	102
4919	102
4920	102
4921	102
4922	102
4923	102
4924	102
4925	102
4926	102
4927	102
4928	102
4929	102
4930	102
4931	102
4932	102
4933	102
4934	102
4935	102
4936	102
4937	102
4938	102
4939	102
4940	102
4941	102
4942	102
4943	102
4944	102
4945	102
4946	102
4947	102
4948	102
4949	102
4950	102
4951	102
4952	102
4953	102
4954	102
4955	102
4956	102
4957	102
4958	102
4959	102
4960	102
4961	102
4962	102
4963	102
4964	102
4965	102
4966	102
4967	102
4968	102
4969	102
4970	102
4971	102
4972	102
4973	102
4974	102
4975	102
4976	102
4977	102
4978	102
4979	102
4980	102
4981	102
4982	102
4983	102
4984	102
4985	102
4986	102
4987	102
4988	102
4989	102
4990	102
4991	102
4992	102
4993	102
4994	103
4995	103
4996	103
4997	103
4998	103
4999	103
5000	103

==> data/with_restart/SATComp/lwheq-c.1-grdy.tsv <==
1	0
2	18
3	22
4	23
5	23
6	25
7	26
8	29
9	30
10	31
11	32
12	33
13	34
14	34
15	36
16	36
17	38
18	38
19	39
20	39
21	40
22	41
23	41
24	42
25	43
26	43
27	43
28	43
29	43
30	43
31	43
32	43
33	46
34	46
35	46
36	46
37	46
38	46
39	46
40	46
41	46
42	46
43	46
44	46
45	46
46	46
47	46
48	46
49	46
50	47
51	47
52	48
53	48
54	49
55	49
56	49
57	49
58	49
59	49
60	49
61	49
62	49
63	49
64	49
65	49
66	49
67	49
68	50
69	50
70	50
71	50
72	50
73	50
74	50
75	50
76	50
77	50
78	50
79	50
80	50
81	50
82	51
83	51
84	51
85	51
86	51
87	51
88	51
89	51
90	51
91	51
92	51
93	51
94	51
95	51
96	52
97	52
98	53
99	53
100	54
101	55
102	55
103	55
104	55
105	55
106	55
107	55
108	55
109	55
110	55
111	55
112	55
113	55
114	55
115	55
116	55
117	56
118	56
119	57
120	57
121	57
122	57
123	57
124	58
125	58
126	58
127	58
128	58
129	60
130	60
131	60
132	60
133	60
134	60
135	61
136	61
137	61
138	61
139	61
140	61
141	62
142	62
143	62
144	62
145	62
146	62
147	62
148	62
149	62
150	62
151	62
152	62
153	62
154	62
155	62
156	62
157	62
158	62
159	62
160	62
161	62
162	62
163	62
164	62
165	62
166	62
167	62
168	63
169	63
170	63
171	63
172	63
173	63
174	63
175	63
176	63
177	63
178	63
179	63
180	63
181	63
182	63
183	63
184	63
185	64
186	64
187	64
188	64
189	64
190	64
191	64
192	64
193	64
194	64
195	64
196	64
197	64
198	64
199	64
200	64
201	64
202	66
203	66
204	66
205	66
206	66
207	66
208	66
209	66
210	66
211	66
212	66
213	66
214	66
215	66
216	66
217	66
218	66
219	66
220	66
221	66
222	67
223	67
224	67
225	67
226	67
227	67
228	67
229	67
230	67
231	67
232	67
233	67
234	68
235	68
236	68
237	68
238	68
239	68
240	68
241	68
242	68
243	68
244	68
245	68
246	68
247	68
248	68
249	68
250	68
251	68
252	68
253	68
254	68
255	68
256	68
257	68
258	68
259	68
260	68
261	68
262	68
263	68
264	68
265	68
266	68
267	68
268	68
269	68
270	68
271	68
272	68
273	68
274	68
275	68
276	69
277	69
278	69
279	69
280	69
281	69
282	69
283	69
284	70
285	70
286	70
287	70
288	70
289	70
290	70
291	70
292	70
293	70
294	70
295	70
296	70
297	70
298	70
299	70
300	70
301	70
302	70
303	70
304	70
305	70
306	70
307	70
308	70
309	70
310	70
311	70
312	70
313	70
314	70
315	70
316	70
317	70
318	70
319	70
320	70
321	70
322	70
323	70
324	70
325	70
326	70
327	70
328	70
329	70
330	70
331	70
332	70
333	70
334	70
335	70
336	70
337	70
338	70
339	70
340	70
341	70
342	70
343	70
344	70
345	70
346	70
347	70
348	70
349	70
350	70
351	70
352	70
353	70
354	70
355	70
356	70
357	71
358	71
359	71
360	71
361	71
362	71
363	71
364	71
365	71
366	71
367	71
368	72
369	72
370	72
371	72
372	72
373	72
374	72
375	72
376	72
377	72
378	72
379	72
380	72
381	72
382	72
383	72
384	72
385	72
386	72
387	72
388	72
389	72
390	72
391	72
392	72
393	72
394	72
395	72
396	72
397	72
398	72
399	72
400	72
401	72
402	72
403	72
404	72
405	72
406	72
407	72
408	72
409	72
410	72
411	72
412	72
413	72
414	72
415	72
416	72
417	72
418	72
419	72
420	72
421	72
422	72
423	72
424	72
425	72
426	72
427	72
428	72
429	72
430	72
431	72
432	72
433	72
434	72
435	72
436	73
437	73
438	73
439	73
440	73
441	73
442	73
443	73
444	73
445	73
446	73
447	73
448	73
449	73
450	73
451	73
452	73
453	73
454	73
455	73
456	73
457	73
458	73
459	73
460	73
461	73
462	73
463	73
464	73
465	73
466	73
467	73
468	73
469	73
470	73
471	73
472	73
473	73
474	73
475	73
476	73
477	73
478	73
479	75
480	75
481	75
482	75
483	75
484	75
485	75
486	75
487	75
488	75
489	75
490	75
491	75
492	75
493	75
494	75
495	75
496	75
497	75
498	75
499	75
500	75
501	75
502	75
503	75
504	75
505	75
506	75
507	75
508	75
509	75
510	75
511	75
512	75
513	76
514	76
515	76
516	76
517	76
518	76
519	76
520	76
521	76
522	76
523	76
524	76
525	76
526	76
527	76
528	76
529	76
530	76
531	76
532	76
533	76
534	76
535	76
536	76
537	76
538	76
539	76
540	76
541	76
542	76
543	76
544	76
545	76
546	76
547	76
548	76
549	76
550	76
551	76
552	76
553	76
554	76
555	76
556	76
557	76
558	76
559	76
560	76
561	76
562	76
563	76
564	76
565	76
566	76
567	76
568	76
569	76
570	76
571	76
572	76
573	76
574	76
575	76
576	76
577	76
578	76
579	76
580	76
581	77
582	77
583	77
584	77
585	77
586	77
587	77
588	77
589	77
590	78
591	78
592	78
593	78
594	78
595	78
596	78
597	78
598	78
599	78
600	78
601	78
602	78
603	78
604	78
605	78
606	78
607	78
608	78
609	78
610	78
611	78
612	78
613	78
614	78
615	78
616	78
617	78
618	78
619	78
620	78
621	78
622	78
623	78
624	78
625	78
626	78
627	78
628	78
629	78
630	78
631	78
632	78
633	78
634	78
635	78
636	78
637	78
638	78
639	78
640	78
641	78
642	78
643	78
644	78
645	78
646	78
647	78
648	78
649	78
650	78
651	78
652	78
653	78
654	78
655	78
656	78
657	78
658	78
659	78
660	78
661	78
662	78
663	78
664	78
665	78
666	78
667	78
668	78
669	78
670	78
671	78
672	78
673	78
674	78
675	78
676	78
677	78
678	78
679	78
680	78
681	78
682	78
683	78
684	78
685	78
686	78
687	78
688	78
689	78
690	78
691	78
692	78
693	78
694	78
695	78
696	79
697	79
698	79
699	79
700	79
701	79
702	79
703	79
704	79
705	79
706	79
707	79
708	79
709	79
710	79
711	79
712	79
713	79
714	79
715	79
716	79
717	79
718	79
719	79
720	79
721	79
722	79
723	79
724	79
725	79
726	79
727	79
728	79
729	79
730	79
731	79
732	79
733	79
734	79
735	79
736	79
737	79
738	79
739	79
740	79
741	79
742	79
743	79
744	79
745	79
746	79
747	79
748	79
749	79
750	80
751	80
752	80
753	80
754	80
755	80
756	80
757	80
758	80
759	80
760	80
761	80
762	80
763	80
764	80
765	80
766	80
767	80
768	80
769	80
770	80
771	80
772	80
773	80
774	80
775	80
776	80
777	80
778	80
779	80
780	80
781	80
782	80
783	80
784	80
785	80
786	80
787	80
788	80
789	80
790	80
791	80
792	80
793	80
794	80
795	80
796	80
797	80
798	80
799	80
800	80
801	80
802	80
803	80
804	80
805	80
806	80
807	80
808	80
809	80
810	80
811	80
812	80
813	80
814	80
815	80
816	80
817	80
818	80
819	80
820	80
821	80
822	80
823	80
824	80
825	80
826	80
827	80
828	80
829	80
830	80
831	80
832	80
833	80
834	80
835	80
836	80
837	80
838	80
839	80
840	80
841	80
842	80
843	80
844	80
845	80
846	80
847	80
848	80
849	80
850	80
851	80
852	80
853	80
854	80
855	80
856	80
857	80
858	80
859	80
860	80
861	80
862	80
863	80
864	80
865	80
866	80
867	80
868	80
869	80
870	80
871	80
872	80
873	80
874	80
875	80
876	80
877	80
878	80
879	80
880	80
881	80
882	80
883	80
884	80
885	80
886	80
887	80
888	80
889	80
890	80
891	80
892	80
893	80
894	80
895	80
896	80
897	80
898	80
899	80
900	80
901	80
902	80
903	80
904	80
905	80
906	80
907	80
908	80
909	80
910	80
911	80
912	80
913	80
914	80
915	80
916	80
917	80
918	80
919	80
920	80
921	80
922	80
923	80
924	80
925	80
926	80
927	80
928	80
929	80
930	80
931	80
932	80
933	80
934	80
935	80
936	80
937	80
938	80
939	80
940	80
941	80
942	80
943	80
944	80
945	80
946	80
947	81
948	81
949	81
950	81
951	81
952	81
953	81
954	81
955	81
956	81
957	81
958	81
959	81
960	81
961	81
962	81
963	81
964	81
965	81
966	81
967	81
968	81
969	81
970	81
971	81
972	81
973	81
974	81
975	81
976	81
977	81
978	81
979	81
980	81
981	81
982	81
983	81
984	81
985	81
986	81
987	81
988	81
989	81
990	81
991	81
992	81
993	81
994	81
995	81
996	81
997	81
998	81
999	81
1000	81
1001	81
1002	81
1003	81
1004	81
1005	81
1006	81
1007	81
1008	81
1009	81
1010	81
1011	81
1012	81
1013	81
1014	81
1015	81
1016	81
1017	81
1018	81
1019	81
1020	82
1021	83
1022	83
1023	83
1024	83
1025	83
1026	83
1027	83
1028	83
1029	83
1030	83
1031	83
1032	83
1033	83
1034	83
1035	83
1036	83
1037	83
1038	83
1039	83
1040	83
1041	83
1042	83
1043	83
1044	83
1045	83
1046	83
1047	83
1048	83
1049	83
1050	83
1051	83
1052	83
1053	83
1054	83
1055	83
1056	83
1057	83
1058	83
1059	83
1060	83
1061	83
1062	83
1063	83
1064	83
1065	83
1066	83
1067	83
1068	83
1069	83
1070	83
1071	83
1072	83
1073	83
1074	83
1075	83
1076	83
1077	83
1078	83
1079	83
1080	84
1081	84
1082	84
1083	84
1084	84
1085	84
1086	84
1087	84
1088	84
1089	84
1090	84
1091	84
1092	84
1093	84
1094	84
1095	84
1096	84
1097	84
1098	84
1099	84
1100	84
1101	84
1102	84
1103	84
1104	84
1105	84
1106	84
1107	84
1108	84
1109	84
1110	84
1111	84
1112	84
1113	84
1114	84
1115	84
1116	84
1117	84
1118	85
1119	85
1120	85
1121	85
1122	85
1123	85
1124	85
1125	85
1126	86
1127	86
1128	86
1129	86
1130	86
1131	86
1132	86
1133	86
1134	86
1135	86
1136	86
1137	86
1138	86
1139	86
1140	86
1141	86
1142	86
1143	86
1144	86
1145	86
1146	86
1147	86
1148	86
1149	86
1150	86
1151	86
1152	86
1153	86
1154	86
1155	86
1156	86
1157	86
1158	86
1159	86
1160	86
1161	86
1162	86
1163	86
1164	86
1165	86
1166	86
1167	86
1168	86
1169	86
1170	86
1171	86
1172	86
1173	86
1174	86
1175	86
1176	86
1177	86
1178	86
1179	86
1180	86
1181	86
1182	86
1183	86
1184	86
1185	86
1186	86
1187	86
1188	86
1189	86
1190	86
1191	86
1192	86
1193	86
1194	86
1195	86
1196	86
1197	86
1198	86
1199	86
1200	86
1201	86
1202	86
1203	86
1204	86
1205	86
1206	86
1207	86
1208	86
1209	86
1210	86
1211	86
1212	86
1213	86
1214	86
1215	86
1216	86
1217	86
1218	86
1219	86
1220	86
1221	86
1222	86
1223	86
1224	86
1225	86
1226	86
1227	86
1228	86
1229	86
1230	86
1231	86
1232	86
1233	86
1234	86
1235	86
1236	86
1237	86
1238	86
1239	86
1240	86
1241	86
1242	86
1243	86
1244	86
1245	86
1246	86
1247	86
1248	86
1249	86
1250	86
1251	86
1252	86
1253	86
1254	86
1255	86
1256	86
1257	86
1258	86
1259	86
1260	86
1261	86
1262	86
1263	86
1264	86
1265	86
1266	86
1267	86
1268	86
1269	86
1270	86
1271	86
1272	86
1273	86
1274	86
1275	86
1276	86
1277	86
1278	86
1279	86
1280	86
1281	86
1282	86
1283	86
1284	86
1285	86
1286	86
1287	86
1288	86
1289	86
1290	86
1291	86
1292	86
1293	86
1294	86
1295	86
1296	86
1297	86
1298	86
1299	86
1300	86
1301	86
1302	86
1303	86
1304	86
1305	86
1306	86
1307	86
1308	86
1309	86
1310	86
1311	86
1312	86
1313	86
1314	86
1315	86
1316	86
1317	86
1318	86
1319	86
1320	86
1321	86
1322	86
1323	86
1324	86
1325	86
1326	86
1327	86
1328	86
1329	86
1330	86
1331	86
1332	86
1333	86
1334	86
1335	86
1336	86
1337	86
1338	86
1339	86
1340	86
1341	86
1342	86
1343	86
1344	86
1345	86
1346	86
1347	86
1348	86
1349	86
1350	86
1351	86
1352	86
1353	86
1354	86
1355	86
1356	86
1357	86
1358	86
1359	86
1360	86
1361	86
1362	86
1363	86
1364	86
1365	86
1366	86
1367	86
1368	86
1369	86
1370	86
1371	86
1372	86
1373	86
1374	86
1375	86
1376	86
1377	86
1378	86
1379	86
1380	86
1381	86
1382	86
1383	86
1384	86
1385	86
1386	86
1387	86
1388	86
1389	86
1390	86
1391	86
1392	86
1393	86
1394	86
1395	86
1396	86
1397	86
1398	86
1399	86
1400	86
1401	86
1402	86
1403	86
1404	86
1405	86
1406	86
1407	86
1408	86
1409	86
1410	86
1411	86
1412	86
1413	86
1414	86
1415	86
1416	86
1417	86
1418	86
1419	86
1420	86
1421	86
1422	86
1423	86
1424	86
1425	86
1426	86
1427	86
1428	86
1429	86
1430	86
1431	86
1432	86
1433	86
1434	86
1435	86
1436	86
1437	86
1438	86
1439	86
1440	86
1441	86
1442	86
1443	86
1444	86
1445	86
1446	86
1447	86
1448	86
1449	86
1450	86
1451	86
1452	86
1453	86
1454	86
1455	86
1456	86
1457	86
1458	86
1459	86
1460	86
1461	86
1462	86
1463	86
1464	86
1465	86
1466	86
1467	86
1468	86
1469	86
1470	86
1471	86
1472	86
1473	86
1474	86
1475	86
1476	86
1477	86
1478	86
1479	86
1480	86
1481	86
1482	86
1483	86
1484	86
1485	86
1486	86
1487	86
1488	86
1489	86
1490	86
1491	86
1492	86
1493	86
1494	86
1495	86
1496	86
1497	86
1498	86
1499	86
1500	86
1501	86
1502	86
1503	86
1504	86
1505	86
1506	86
1507	86
1508	86
1509	86
1510	86
1511	86
1512	86
1513	86
1514	86
1515	86
1516	86
1517	86
1518	86
1519	86
1520	86
1521	86
1522	86
1523	86
1524	86
1525	86
1526	86
1527	87
1528	87
1529	87
1530	87
1531	87
1532	87
1533	87
1534	87
1535	87
1536	87
1537	87
1538	87
1539	87
1540	87
1541	87
1542	87
1543	87
1544	87
1545	87
1546	87
1547	87
1548	87
1549	87
1550	87
1551	87
1552	87
1553	87
1554	87
1555	87
1556	87
1557	87
1558	87
1559	87
1560	87
1561	87
1562	87
1563	87
1564	87
1565	87
1566	87
1567	87
1568	87
1569	87
1570	87
1571	87
1572	87
1573	87
1574	87
1575	87
1576	87
1577	87
1578	87
1579	87
1580	87
1581	87
1582	87
1583	87
1584	87
1585	87
1586	87
1587	87
1588	87
1589	87
1590	87
1591	87
1592	87
1593	87
1594	87
1595	87
1596	87
1597	87
1598	87
1599	87
1600	87
1601	87
1602	87
1603	87
1604	87
1605	87
1606	87
1607	87
1608	87
1609	87
1610	87
1611	87
1612	87
1613	87
1614	87
1615	87
1616	87
1617	87
1618	87
1619	87
1620	87
1621	87
1622	87
1623	87
1624	87
1625	87
1626	87
1627	87
1628	87
1629	87
1630	87
1631	87
1632	88
1633	88
1634	88
1635	88
1636	88
1637	88
1638	88
1639	88
1640	88
1641	88
1642	88
1643	88
1644	88
1645	88
1646	88
1647	88
1648	88
1649	88
1650	88
1651	88
1652	88
1653	88
1654	88
1655	88
1656	88
1657	88
1658	88
1659	88
1660	88
1661	88
1662	88
1663	88
1664	88
1665	88
1666	88
1667	88
1668	88
1669	88
1670	88
1671	88
1672	88
1673	88
1674	88
1675	88
1676	88
1677	88
1678	88
1679	88
1680	88
1681	88
1682	88
1683	88
1684	88
1685	88
1686	88
1687	88
1688	88
1689	88
1690	88
1691	88
1692	88
1693	88
1694	88
1695	88
1696	88
1697	88
1698	88
1699	88
1700	88
1701	88
1702	88
1703	88
1704	88
1705	88
1706	88
1707	88
1708	88
1709	88
1710	88
1711	88
1712	88
1713	88
1714	88
1715	88
1716	88
1717	88
1718	88
1719	88
1720	88
1721	88
1722	88
1723	88
1724	88
1725	88
1726	88
1727	88
1728	88
1729	88
1730	88
1731	88
1732	88
1733	88
1734	88
1735	88
1736	88
1737	88
1738	88
1739	88
1740	88
1741	88
1742	88
1743	88
1744	88
1745	88
1746	88
1747	88
1748	88
1749	88
1750	88
1751	88
1752	88
1753	88
1754	88
1755	88
1756	88
1757	88
1758	88
1759	88
1760	88
1761	88
1762	88
1763	88
1764	88
1765	88
1766	88
1767	88
1768	88
1769	88
1770	88
1771	88
1772	88
1773	88
1774	88
1775	88
1776	88
1777	88
1778	88
1779	88
1780	88
1781	88
1782	88
1783	88
1784	88
1785	88
1786	88
1787	88
1788	88
1789	88
1790	88
1791	88
1792	88
1793	88
1794	88
1795	88
1796	88
1797	88
1798	88
1799	88
1800	88
1801	88
1802	88
1803	88
1804	88
1805	88
1806	88
1807	88
1808	88
1809	88
1810	88
1811	88
1812	88
1813	88
1814	88
1815	88
1816	88
1817	88
1818	88
1819	88
1820	88
1821	88
1822	88
1823	88
1824	88
1825	88
1826	88
1827	88
1828	88
1829	88
1830	88
1831	88
1832	88
1833	88
1834	88
1835	88
1836	88
1837	88
1838	88
1839	88
1840	88
1841	88
1842	88
1843	88
1844	88
1845	88
1846	88
1847	88
1848	88
1849	88
1850	88
1851	88
1852	88
1853	88
1854	88
1855	88
1856	88
1857	88
1858	88
1859	88
1860	88
1861	88
1862	88
1863	88
1864	88
1865	88
1866	88
1867	88
1868	88
1869	88
1870	88
1871	88
1872	88
1873	88
1874	88
1875	88
1876	88
1877	88
1878	88
1879	88
1880	88
1881	88
1882	88
1883	88
1884	88
1885	88
1886	88
1887	88
1888	88
1889	88
1890	88
1891	88
1892	88
1893	88
1894	88
1895	88
1896	88
1897	88
1898	88
1899	88
1900	88
1901	88
1902	88
1903	88
1904	88
1905	88
1906	88
1907	88
1908	88
1909	88
1910	88
1911	88
1912	88
1913	88
1914	88
1915	88
1916	88
1917	88
1918	88
1919	88
1920	88
1921	88
1922	88
1923	88
1924	88
1925	88
1926	88
1927	88
1928	88
1929	88
1930	88
1931	88
1932	88
1933	88
1934	88
1935	88
1936	88
1937	88
1938	88
1939	88
1940	88
1941	88
1942	88
1943	88
1944	88
1945	88
1946	88
1947	88
1948	88
1949	88
1950	88
1951	88
1952	88
1953	88
1954	88
1955	88
1956	88
1957	88
1958	88
1959	88
1960	88
1961	88
1962	88
1963	88
1964	88
1965	88
1966	88
1967	88
1968	88
1969	88
1970	88
1971	88
1972	88
1973	88
1974	88
1975	88
1976	88
1977	88
1978	88
1979	88
1980	88
1981	88
1982	88
1983	88
1984	88
1985	88
1986	88
1987	88
1988	88
1989	88
1990	88
1991	88
1992	88
1993	88
1994	88
1995	88
1996	88
1997	88
1998	88
1999	88
2000	88
2001	88
2002	88
2003	88
2004	88
2005	88
2006	88
2007	88
2008	88
2009	88
2010	88
2011	88
2012	88
2013	88
2014	88
2015	88
2016	88
2017	88
2018	88
2019	88
2020	88
2021	88
2022	88
2023	88
2024	88
2025	88
2026	88
2027	88
2028	88
2029	88
2030	88
2031	88
2032	88
2033	88
2034	88
2035	88
2036	88
2037	88
2038	88
2039	88
2040	88
2041	88
2042	88
2043	88
2044	88
2045	88
2046	88
2047	88
2048	88
2049	88
2050	88
2051	88
2052	88
2053	88
2054	88
2055	88
2056	88
2057	88
2058	88
2059	88
2060	88
2061	88
2062	88
2063	88
2064	88
2065	88
2066	89
2067	89
2068	89
2069	89
2070	89
2071	89
2072	89
2073	89
2074	89
2075	89
2076	89
2077	89
2078	89
2079	89
2080	89
2081	89
2082	89
2083	89
2084	89
2085	89
2086	89
2087	89
2088	89
2089	89
2090	89
2091	89
2092	89
2093	89
2094	89
2095	89
2096	89
2097	89
2098	89
2099	89
2100	90
2101	90
2102	90
2103	90
2104	90
2105	90
2106	90
2107	90
2108	90
2109	90
2110	90
2111	90
2112	90
2113	90
2114	90
2115	90
2116	90
2117	90
2118	90
2119	90
2120	90
2121	90
2122	90
2123	90
2124	90
2125	90
2126	90
2127	90
2128	90
2129	90
2130	90
2131	90
2132	90
2133	90
2134	90
2135	90
2136	90
2137	90
2138	90
2139	90
2140	91
2141	91
2142	91
2143	91
2144	91
2145	91
2146	91
2147	91
2148	91
2149	91
2150	91
2151	91
2152	91
2153	91
2154	91
2155	91
2156	91
2157	91
2158	91
2159	91
2160	91
2161	91
2162	91
2163	91
2164	91
2165	91
2166	91
2167	91
2168	91
2169	91
2170	91
2171	91
2172	91
2173	91
2174	91
2175	91
2176	91
2177	91
2178	91
2179	91
2180	91
2181	91
2182	91
2183	91
2184	91
2185	91
2186	91
2187	91
2188	91
2189	91
2190	91
2191	91
2192	91
2193	91
2194	91
2195	91
2196	91
2197	91
2198	91
2199	91
2200	91
2201	91
2202	91
2203	91
2204	91
2205	91
2206	91
2207	91
2208	91
2209	91
2210	91
2211	91
2212	91
2213	91
2214	91
2215	91
2216	91
2217	91
2218	91
2219	91
2220	91
2221	91
2222	91
2223	91
2224	91
2225	91
2226	91
2227	91
2228	91
2229	91
2230	91
2231	91
2232	91
2233	91
2234	91
2235	91
2236	91
2237	91
2238	91
2239	91
2240	91
2241	91
2242	91
2243	91
2244	91
2245	91
2246	91
2247	91
2248	91
2249	91
2250	91
2251	91
2252	91
2253	91
2254	91
2255	91
2256	91
2257	91
2258	91
2259	91
2260	91
2261	91
2262	91
2263	91
2264	91
2265	91
2266	91
2267	91
2268	91
2269	91
2270	91
2271	91
2272	91
2273	91
2274	91
2275	91
2276	91
2277	91
2278	91
2279	91
2280	91
2281	91
2282	91
2283	91
2284	91
2285	91
2286	91
2287	91
2288	91
2289	91
2290	91
2291	91
2292	91
2293	91
2294	91
2295	91
2296	91
2297	91
2298	91
2299	91
2300	91
2301	91
2302	91
2303	91
2304	91
2305	91
2306	91
2307	91
2308	91
2309	91
2310	91
2311	91
2312	91
2313	91
2314	91
2315	91
2316	91
2317	91
2318	91
2319	91
2320	91
2321	91
2322	91
2323	91
2324	91
2325	91
2326	91
2327	91
2328	91
2329	91
2330	91
2331	91
2332	91
2333	91
2334	91
2335	91
2336	91
2337	91
2338	91
2339	91
2340	91
2341	91
2342	91
2343	91
2344	91
2345	91
2346	91
2347	91
2348	91
2349	91
2350	91
2351	91
2352	91
2353	91
2354	91
2355	91
2356	91
2357	91
2358	91
2359	91
2360	91
2361	91
2362	91
2363	91
2364	91
2365	91
2366	91
2367	91
2368	91
2369	91
2370	91
2371	91
2372	91
2373	91
2374	91
2375	91
2376	91
2377	91
2378	91
2379	91
2380	91
2381	91
2382	91
2383	91
2384	91
2385	91
2386	92
2387	92
2388	92
2389	92
2390	92
2391	92
2392	92
2393	92
2394	92
2395	92
2396	92
2397	92
2398	92
2399	92
2400	92
2401	92
2402	92
2403	92
2404	92
2405	92
2406	92
2407	92
2408	92
2409	92
2410	92
2411	92
2412	92
2413	92
2414	92
2415	92
2416	92
2417	92
2418	92
2419	92
2420	92
2421	92
2422	92
2423	92
2424	92
2425	92
2426	92
2427	92
2428	92
2429	92
2430	92
2431	92
2432	92
2433	92
2434	92
2435	92
2436	92
2437	92
2438	92
2439	92
2440	92
2441	92
2442	92
2443	92
2444	92
2445	92
2446	92
2447	92
2448	92
2449	92
2450	92
2451	92
2452	92
2453	92
2454	92
2455	92
2456	92
2457	92
2458	92
2459	92
2460	92
2461	92
2462	92
2463	92
2464	92
2465	92
2466	92
2467	92
2468	92
2469	92
2470	92
2471	92
2472	92
2473	92
2474	92
2475	92
2476	92
2477	92
2478	92
2479	92
2480	92
2481	92
2482	92
2483	92
2484	92
2485	92
2486	92
2487	92
2488	92
2489	92
2490	92
2491	92
2492	92
2493	92
2494	92
2495	92
2496	92
2497	92
2498	92
2499	92
2500	92
2501	92
2502	92
2503	92
2504	92
2505	92
2506	92
2507	92
2508	92
2509	92
2510	92
2511	92
2512	92
2513	92
2514	92
2515	92
2516	92
2517	92
2518	92
2519	92
2520	92
2521	92
2522	92
2523	92
2524	92
2525	92
2526	92
2527	92
2528	92
2529	92
2530	92
2531	92
2532	92
2533	92
2534	92
2535	92
2536	92
2537	92
2538	92
2539	92
2540	92
2541	92
2542	92
2543	92
2544	92
2545	92
2546	92
2547	92
2548	92
2549	92
2550	92
2551	92
2552	92
2553	92
2554	92
2555	92
2556	92
2557	92
2558	92
2559	92
2560	92
2561	92
2562	92
2563	92
2564	92
2565	92
2566	92
2567	92
2568	92
2569	92
2570	92
2571	92
2572	92
2573	92
2574	92
2575	92
2576	92
2577	92
2578	92
2579	92
2580	92
2581	92
2582	92
2583	92
2584	92
2585	92
2586	92
2587	92
2588	92
2589	92
2590	92
2591	92
2592	92
2593	92
2594	92
2595	92
2596	92
2597	92
2598	92
2599	92
2600	92
2601	92
2602	92
2603	92
2604	92
2605	92
2606	92
2607	92
2608	92
2609	92
2610	92
2611	92
2612	92
2613	92
2614	92
2615	92
2616	92
2617	92
2618	92
2619	92
2620	92
2621	92
2622	92
2623	92
2624	92
2625	92
2626	92
2627	93
2628	93
2629	93
2630	93
2631	93
2632	93
2633	93
2634	93
2635	93
2636	93
2637	93
2638	93
2639	93
2640	93
2641	93
2642	93
2643	93
2644	93
2645	93
2646	93
2647	93
2648	93
2649	93
2650	93
2651	93
2652	93
2653	93
2654	93
2655	93
2656	93
2657	93
2658	93
2659	93
2660	93
2661	93
2662	93
2663	94
2664	94
2665	94
2666	94
2667	94
2668	94
2669	94
2670	94
2671	94
2672	94
2673	94
2674	94
2675	94
2676	94
2677	94
2678	94
2679	94
2680	94
2681	94
2682	94
2683	94
2684	94
2685	94
2686	94
2687	94
2688	94
2689	94
2690	94
2691	94
2692	94
2693	94
2694	94
2695	94
2696	94
2697	94
2698	94
2699	94
2700	94
2701	95
2702	95
2703	95
2704	95
2705	95
2706	95
2707	95
2708	95
2709	95
2710	95
2711	95
2712	95
2713	95
2714	95
2715	95
2716	95
2717	95
2718	95
2719	95
2720	95
2721	95
2722	95
2723	95
2724	95
2725	95
2726	95
2727	95
2728	95
2729	95
2730	95
2731	95
2732	95
2733	95
2734	95
2735	95
2736	95
2737	95
2738	95
2739	95
2740	95
2741	95
2742	95
2743	95
2744	95
2745	95
2746	95
2747	95
2748	95
2749	95
2750	95
2751	95
2752	95
2753	95
2754	95
2755	95
2756	95
2757	95
2758	95
2759	95
2760	95
2761	95
2762	95
2763	95
2764	95
2765	95
2766	95
2767	95
2768	95
2769	95
2770	95
2771	95
2772	95
2773	95
2774	95
2775	95
2776	95
2777	96
2778	96
2779	96
2780	96
2781	96
2782	96
2783	96
2784	97
2785	97
2786	97
2787	97
2788	97
2789	97
2790	97
2791	97
2792	97
2793	97
2794	97
2795	97
2796	97
2797	97
2798	97
2799	97
2800	97
2801	97
2802	97
2803	97
2804	97
2805	97
2806	97
2807	97
2808	97
2809	97
2810	97
2811	97
2812	97
2813	97
2814	97
2815	97
2816	97
2817	97
2818	97
2819	97
2820	97
2821	97
2822	97
2823	97
2824	97
2825	97
2826	97
2827	97
2828	97
2829	97
2830	97
2831	97
2832	97
2833	97
2834	97
2835	97
2836	97
2837	97
2838	97
2839	97
2840	97
2841	97
2842	97
2843	97
2844	97
2845	97
2846	97
2847	97
2848	97
2849	97
2850	97
2851	97
2852	97
2853	97
2854	97
2855	97
2856	97
2857	97
2858	97
2859	97
2860	97
2861	97
2862	97
2863	97
2864	97
2865	97
2866	97
2867	97
2868	97
2869	97
2870	97
2871	97
2872	97
2873	97
2874	97
2875	97
2876	97
2877	97
2878	97
2879	97
2880	97
2881	97
2882	97
2883	97
2884	97
2885	97
2886	97
2887	97
2888	97
2889	97
2890	97
2891	97
2892	97
2893	97
2894	97
2895	97
2896	97
2897	97
2898	97
2899	97
2900	97
2901	97
2902	97
2903	97
2904	97
2905	97
2906	97
2907	97
2908	97
2909	97
2910	97
2911	97
2912	97
2913	97
2914	97
2915	97
2916	97
2917	97
2918	97
2919	97
2920	97
2921	97
2922	97
2923	97
2924	97
2925	97
2926	97
2927	97
2928	97
2929	97
2930	97
2931	97
2932	97
2933	97
2934	97
2935	97
2936	97
2937	97
2938	97
2939	97
2940	98
2941	98
2942	98
2943	98
2944	98
2945	98
2946	98
2947	98
2948	98
2949	98
2950	98
2951	98
2952	98
2953	98
2954	98
2955	98
2956	98
2957	98
2958	98
2959	98
2960	98
2961	98
2962	98
2963	98
2964	99
2965	99
2966	99
2967	99
2968	99
2969	99
2970	99
2971	99
2972	99
2973	99
2974	99
2975	99
2976	99
2977	99
2978	99
2979	99
2980	99
2981	99
2982	99
2983	99
2984	99
2985	99
2986	99
2987	99
2988	99
2989	99
2990	99
2991	99
2992	99
2993	99
2994	99
2995	99
2996	99
2997	99
2998	99
2999	99
3000	99
3001	99
3002	99
3003	99
3004	99
3005	99
3006	99
3007	99
3008	99
3009	99
3010	99
3011	99
3012	99
3013	99
3014	99
3015	99
3016	99
3017	99
3018	99
3019	99
3020	99
3021	99
3022	99
3023	99
3024	99
3025	99
3026	99
3027	99
3028	99
3029	99
3030	99
3031	99
3032	99
3033	99
3034	99
3035	99
3036	99
3037	99
3038	99
3039	99
3040	99
3041	99
3042	99
3043	99
3044	99
3045	99
3046	99
3047	99
3048	99
3049	99
3050	99
3051	99
3052	99
3053	99
3054	99
3055	99
3056	99
3057	99
3058	99
3059	99
3060	99
3061	99
3062	99
3063	99
3064	99
3065	99
3066	99
3067	99
3068	99
3069	99
3070	99
3071	99
3072	99
3073	99
3074	99
3075	99
3076	99
3077	99
3078	99
3079	99
3080	99
3081	99
3082	99
3083	99
3084	99
3085	99
3086	99
3087	99
3088	99
3089	99
3090	99
3091	99
3092	99
3093	99
3094	99
3095	99
3096	99
3097	99
3098	99
3099	99
3100	99
3101	99
3102	99
3103	99
3104	99
3105	99
3106	99
3107	99
3108	99
3109	99
3110	99
3111	99
3112	99
3113	99
3114	99
3115	99
3116	99
3117	99
3118	99
3119	99
3120	99
3121	99
3122	99
3123	99
3124	99
3125	99
3126	99
3127	99
3128	99
3129	99
3130	99
3131	99
3132	99
3133	99
3134	99
3135	99
3136	99
3137	99
3138	99
3139	99
3140	99
3141	99
3142	99
3143	99
3144	99
3145	99
3146	99
3147	99
3148	99
3149	99
3150	99
3151	99
3152	99
3153	99
3154	99
3155	99
3156	99
3157	99
3158	99
3159	99
3160	99
3161	99
3162	99
3163	99
3164	99
3165	99
3166	99
3167	99
3168	99
3169	99
3170	99
3171	99
3172	99
3173	99
3174	99
3175	99
3176	99
3177	99
3178	99
3179	99
3180	99
3181	99
3182	99
3183	99
3184	99
3185	99
3186	99
3187	99
3188	99
3189	99
3190	99
3191	99
3192	99
3193	99
3194	99
3195	99
3196	99
3197	99
3198	99
3199	99
3200	99
3201	99
3202	99
3203	99
3204	99
3205	99
3206	99
3207	99
3208	99
3209	99
3210	99
3211	99
3212	99
3213	99
3214	99
3215	99
3216	99
3217	99
3218	99
3219	99
3220	99
3221	99
3222	99
3223	99
3224	99
3225	99
3226	99
3227	99
3228	99
3229	99
3230	99
3231	99
3232	99
3233	99
3234	99
3235	99
3236	99
3237	99
3238	99
3239	99
3240	99
3241	99
3242	99
3243	99
3244	99
3245	99
3246	99
3247	99
3248	99
3249	99
3250	99
3251	99
3252	99
3253	99
3254	99
3255	99
3256	99
3257	99
3258	99
3259	99
3260	99
3261	99
3262	99
3263	99
3264	99
3265	99
3266	99
3267	99
3268	99
3269	99
3270	99
3271	99
3272	99
3273	99
3274	99
3275	99
3276	99
3277	99
3278	99
3279	99
3280	99
3281	99
3282	99
3283	99
3284	99
3285	99
3286	99
3287	99
3288	99
3289	99
3290	99
3291	99
3292	99
3293	99
3294	99
3295	99
3296	99
3297	99
3298	99
3299	99
3300	99
3301	99
3302	99
3303	99
3304	99
3305	99
3306	99
3307	99
3308	99
3309	99
3310	99
3311	99
3312	99
3313	99
3314	99
3315	99
3316	99
3317	99
3318	99
3319	99
3320	99
3321	99
3322	99
3323	99
3324	99
3325	99
3326	99
3327	99
3328	99
3329	99
3330	99
3331	99
3332	99
3333	99
3334	99
3335	99
3336	100
3337	100
3338	100
3339	100
3340	100
3341	100
3342	100
3343	100
3344	100
3345	100
3346	100
3347	100
3348	100
3349	100
3350	100
3351	100
3352	100
3353	100
3354	100
3355	100
3356	100
3357	100
3358	100
3359	100
3360	100
3361	100
3362	100
3363	100
3364	100
3365	100
3366	100
3367	100
3368	100
3369	100
3370	100
3371	100
3372	100
3373	100
3374	100
3375	100
3376	100
3377	100
3378	100
3379	100
3380	100
3381	100
3382	100
3383	100
3384	100
3385	100
3386	100
3387	100
3388	100
3389	100
3390	100
3391	100
3392	100
3393	100
3394	100
3395	100
3396	100
3397	100
3398	100
3399	100
3400	100
3401	100
3402	100
3403	100
3404	100
3405	100
3406	100
3407	100
3408	100
3409	100
3410	100
3411	100
3412	100
3413	100
3414	100
3415	100
3416	100
3417	100
3418	100
3419	100
3420	100
3421	100
3422	100
3423	100
3424	100
3425	100
3426	100
3427	100
3428	100
3429	100
3430	100
3431	100
3432	100
3433	100
3434	100
3435	100
3436	100
3437	100
3438	100
3439	100
3440	100
3441	100
3442	100
3443	100
3444	100
3445	100
3446	100
3447	100
3448	100
3449	100
3450	100
3451	100
3452	100
3453	100
3454	100
3455	100
3456	100
3457	100
3458	100
3459	100
3460	100
3461	100
3462	100
3463	100
3464	100
3465	100
3466	100
3467	100
3468	100
3469	100
3470	100
3471	100
3472	100
3473	100
3474	100
3475	100
3476	100
3477	100
3478	100
3479	100
3480	100
3481	100
3482	100
3483	100
3484	100
3485	100
3486	100
3487	100
3488	100
3489	100
3490	100
3491	100
3492	100
3493	100
3494	100
3495	100
3496	100
3497	100
3498	100
3499	100
3500	100
3501	100
3502	100
3503	100
3504	100
3505	100
3506	100
3507	100
3508	100
3509	100
3510	100
3511	100
3512	100
3513	100
3514	100
3515	100
3516	100
3517	100
3518	100
3519	100
3520	100
3521	100
3522	100
3523	100
3524	100
3525	100
3526	100
3527	100
3528	100
3529	100
3530	100
3531	100
3532	100
3533	100
3534	100
3535	100
3536	100
3537	100
3538	100
3539	100
3540	100
3541	100
3542	100
3543	100
3544	100
3545	100
3546	100
3547	100
3548	100
3549	100
3550	100
3551	100
3552	100
3553	100
3554	100
3555	100
3556	100
3557	100
3558	100
3559	100
3560	100
3561	100
3562	100
3563	100
3564	100
3565	100
3566	100
3567	100
3568	100
3569	100
3570	100
3571	100
3572	100
3573	100
3574	100
3575	100
3576	100
3577	100
3578	100
3579	100
3580	100
3581	100
3582	100
3583	100
3584	100
3585	100
3586	100
3587	100
3588	100
3589	100
3590	100
3591	100
3592	100
3593	100
3594	100
3595	100
3596	100
3597	100
3598	100
3599	100
3600	100
3601	100
3602	100
3603	100
3604	100
3605	100
3606	100
3607	101
3608	101
3609	101
3610	101
3611	101
3612	101
3613	101
3614	101
3615	101
3616	101
3617	101
3618	101
3619	101
3620	101
3621	101
3622	101
3623	101
3624	101
3625	101
3626	101
3627	101
3628	101
3629	101
3630	101
3631	101
3632	101
3633	101
3634	101
3635	101
3636	101
3637	101
3638	101
3639	101
3640	101
3641	101
3642	101
3643	101
3644	101
3645	101
3646	101
3647	101
3648	101
3649	101
3650	101
3651	101
3652	101
3653	101
3654	101
3655	101
3656	101
3657	101
3658	101
3659	101
3660	101
3661	101
3662	101
3663	101
3664	101
3665	101
3666	101
3667	101
3668	101
3669	101
3670	101
3671	101
3672	101
3673	101
3674	101
3675	101
3676	101
3677	101
3678	101
3679	101
3680	101
3681	101
3682	101
3683	101
3684	101
3685	101
3686	101
3687	101
3688	101
3689	101
3690	101
3691	101
3692	101
3693	101
3694	101
3695	101
3696	101
3697	101
3698	101
3699	101
3700	101
3701	101
3702	101
3703	101
3704	101
3705	101
3706	101
3707	101
3708	101
3709	101
3710	101
3711	101
3712	101
3713	101
3714	101
3715	101
3716	101
3717	101
3718	101
3719	101
3720	101
3721	101
3722	101
3723	101
3724	101
3725	101
3726	101
3727	101
3728	101
3729	101
3730	101
3731	101
3732	101
3733	101
3734	101
3735	101
3736	101
3737	101
3738	101
3739	101
3740	101
3741	101
3742	101
3743	101
3744	101
3745	101
3746	101
3747	101
3748	101
3749	101
3750	101
3751	101
3752	101
3753	101
3754	101
3755	101
3756	101
3757	101
3758	101
3759	101
3760	101
3761	101
3762	101
3763	101
3764	101
3765	101
3766	101
3767	101
3768	101
3769	101
3770	101
3771	101
3772	101
3773	101
3774	101
3775	101
3776	101
3777	101
3778	101
3779	101
3780	101
3781	101
3782	101
3783	101
3784	101
3785	101
3786	101
3787	101
3788	101
3789	101
3790	101
3791	101
3792	101
3793	101
3794	101
3795	101
3796	101
3797	101
3798	101
3799	101
3800	101
3801	101
3802	101
3803	101
3804	101
3805	101
3806	101
3807	101
3808	101
3809	101
3810	101
3811	101
3812	101
3813	101
3814	101
3815	101
3816	101
3817	101
3818	101
3819	101
3820	101
3821	101
3822	101
3823	101
3824	101
3825	101
3826	101
3827	101
3828	101
3829	101
3830	101
3831	101
3832	101
3833	101
3834	101
3835	101
3836	101
3837	101
3838	101
3839	101
3840	101
3841	101
3842	101
3843	101
3844	101
3845	101
3846	101
3847	101
3848	101
3849	101
3850	101
3851	101
3852	101
3853	101
3854	101
3855	101
3856	101
3857	101
3858	101
3859	101
3860	101
3861	101
3862	101
3863	101
3864	101
3865	101
3866	101
3867	101
3868	101
3869	101
3870	101
3871	101
3872	101
3873	101
3874	101
3875	101
3876	101
3877	101
3878	101
3879	101
3880	101
3881	101
3882	101
3883	101
3884	101
3885	101
3886	101
3887	101
3888	101
3889	101
3890	101
3891	101
3892	101
3893	101
3894	101
3895	101
3896	101
3897	101
3898	101
3899	101
3900	101
3901	101
3902	101
3903	101
3904	101
3905	101
3906	101
3907	101
3908	101
3909	101
3910	101
3911	101
3912	101
3913	101
3914	101
3915	101
3916	101
3917	101
3918	101
3919	101
3920	101
3921	101
3922	101
3923	101
3924	101
3925	101
3926	101
3927	101
3928	101
3929	101
3930	101
3931	101
3932	102
3933	102
3934	102
3935	102
3936	102
3937	102
3938	102
3939	102
3940	102
3941	102
3942	102
3943	102
3944	102
3945	102
3946	102
3947	102
3948	102
3949	102
3950	102
3951	102
3952	102
3953	102
3954	102
3955	102
3956	102
3957	102
3958	102
3959	102
3960	102
3961	102
3962	102
3963	102
3964	102
3965	102
3966	102
3967	102
3968	102
3969	102
3970	102
3971	102
3972	102
3973	102
3974	102
3975	102
3976	102
3977	102
3978	102
3979	102
3980	102
3981	102
3982	102
3983	102
3984	102
3985	102
3986	102
3987	102
3988	102
3989	102
3990	102
3991	102
3992	102
3993	102
3994	102
3995	102
3996	102
3997	102
3998	102
3999	102
4000	102
4001	102
4002	102
4003	102
4004	102
4005	102
4006	102
4007	102
4008	102
4009	102
4010	102
4011	102
4012	102
4013	102
4014	102
4015	102
4016	102
4017	102
4018	102
4019	102
4020	102
4021	102
4022	102
4023	102
4024	102
4025	102
4026	102
4027	102
4028	102
4029	102
4030	102
4031	102
4032	102
4033	102
4034	102
4035	102
4036	102
4037	102
4038	102
4039	102
4040	102
4041	102
4042	102
4043	102
4044	102
4045	102
4046	102
4047	102
4048	102
4049	102
4050	102
4051	102
4052	102
4053	102
4054	102
4055	102
4056	102
4057	102
4058	102
4059	102
4060	102
4061	102
4062	102
4063	102
4064	102
4065	102
4066	102
4067	102
4068	102
4069	102
4070	102
4071	102
4072	102
4073	102
4074	102
4075	102
4076	102
4077	102
4078	102
4079	102
4080	102
4081	102
4082	102
4083	102
4084	102
4085	102
4086	102
4087	102
4088	102
4089	102
4090	102
4091	102
4092	102
4093	102
4094	102
4095	102
4096	102
4097	102
4098	102
4099	102
4100	102
4101	102
4102	102
4103	102
4104	102
4105	102
4106	102
4107	102
4108	102
4109	102
4110	102
4111	102
4112	102
4113	102
4114	102
4115	102
4116	102
4117	102
4118	102
4119	102
4120	102
4121	102
4122	102
4123	102
4124	102
4125	102
4126	102
4127	102
4128	102
4129	102
4130	102
4131	102
4132	102
4133	102
4134	102
4135	102
4136	102
4137	102
4138	102
4139	102
4140	102
4141	102
4142	102
4143	102
4144	102
4145	102
4146	102
4147	102
4148	102
4149	102
4150	102
4151	102
4152	102
4153	102
4154	102
4155	102
4156	102
4157	102
4158	102
4159	102
4160	102
4161	102
4162	102
4163	102
4164	102
4165	102
4166	102
4167	102
4168	102
4169	102
4170	102
4171	102
4172	102
4173	102
4174	102
4175	102
4176	102
4177	102
4178	102
4179	102
4180	102
4181	102
4182	102
4183	102
4184	102
4185	102
4186	102
4187	102
4188	102
4189	102
4190	102
4191	102
4192	102
4193	102
4194	102
4195	102
4196	102
4197	102
4198	102
4199	102
4200	102
4201	102
4202	102
4203	102
4204	102
4205	102
4206	102
4207	102
4208	102
4209	102
4210	102
4211	102
4212	102
4213	102
4214	102
4215	102
4216	102
4217	102
4218	102
4219	102
4220	102
4221	102
4222	102
4223	102
4224	102
4225	102
4226	102
4227	102
4228	102
4229	102
4230	102
4231	102
4232	102
4233	102
4234	102
4235	102
4236	102
4237	102
4238	102
4239	102
4240	102
4241	102
4242	102
4243	102
4244	102
4245	102
4246	102
4247	102
4248	102
4249	102
4250	102
4251	102
4252	102
4253	102
4254	102
4255	102
4256	102
4257	102
4258	102
4259	102
4260	102
4261	102
4262	102
4263	102
4264	102
4265	102
4266	102
4267	102
4268	102
4269	102
4270	102
4271	102
4272	102
4273	102
4274	102
4275	102
4276	102
4277	102
4278	102
4279	102
4280	102
4281	102
4282	102
4283	102
4284	102
4285	102
4286	102
4287	102
4288	102
4289	102
4290	102
4291	102
4292	102
4293	102
4294	102
4295	102
4296	102
4297	102
4298	102
4299	102
4300	102
4301	102
4302	102
4303	102
4304	102
4305	102
4306	102
4307	102
4308	102
4309	102
4310	102
4311	102
4312	102
4313	102
4314	102
4315	102
4316	102
4317	102
4318	102
4319	102
4320	102
4321	102
4322	102
4323	102
4324	102
4325	102
4326	102
4327	102
4328	102
4329	102
4330	102
4331	102
4332	102
4333	102
4334	102
4335	102
4336	102
4337	102
4338	102
4339	102
4340	102
4341	102
4342	102
4343	102
4344	102
4345	102
4346	102
4347	102
4348	102
4349	102
4350	102
4351	102
4352	102
4353	102
4354	102
4355	102
4356	102
4357	102
4358	102
4359	102
4360	102
4361	102
4362	102
4363	102
4364	102
4365	102
4366	102
4367	102
4368	102
4369	102
4370	102
4371	102
4372	102
4373	102
4374	102
4375	102
4376	102
4377	102
4378	102
4379	102
4380	102
4381	102
4382	102
4383	102
4384	102
4385	102
4386	102
4387	102
4388	102
4389	102
4390	102
4391	102
4392	102
4393	102
4394	102
4395	102
4396	102
4397	102
4398	102
4399	102
4400	102
4401	102
4402	102
4403	102
4404	102
4405	102
4406	102
4407	102
4408	102
4409	102
4410	102
4411	102
4412	102
4413	102
4414	102
4415	102
4416	102
4417	102
4418	102
4419	102
4420	102
4421	102
4422	102
4423	102
4424	102
4425	102
4426	102
4427	102
4428	102
4429	102
4430	102
4431	102
4432	102
4433	102
4434	102
4435	102
4436	102
4437	102
4438	102
4439	102
4440	102
4441	102
4442	102
4443	102
4444	102
4445	102
4446	102
4447	102
4448	102
4449	102
4450	102
4451	102
4452	102
4453	102
4454	102
4455	102
4456	102
4457	102
4458	102
4459	102
4460	102
4461	102
4462	102
4463	102
4464	102
4465	102
4466	102
4467	102
4468	102
4469	102
4470	102
4471	102
4472	102
4473	102
4474	102
4475	102
4476	102
4477	102
4478	102
4479	102
4480	102
4481	102
4482	102
4483	102
4484	102
4485	102
4486	102
4487	102
4488	102
4489	102
4490	102
4491	102
4492	102
4493	102
4494	102
4495	102
4496	102
4497	102
4498	102
4499	102
4500	102
4501	102
4502	102
4503	102
4504	102
4505	102
4506	102
4507	102
4508	102
4509	102
4510	102
4511	102
4512	102
4513	102
4514	102
4515	102
4516	102
4517	102
4518	102
4519	102
4520	102
4521	102
4522	102
4523	102
4524	102
4525	102
4526	102
4527	102
4528	102
4529	102
4530	102
4531	102
4532	102
4533	102
4534	102
4535	102
4536	102
4537	102
4538	102
4539	102
4540	102
4541	102
4542	102
4543	102
4544	102
4545	102
4546	102
4547	102
4548	102
4549	102
4550	102
4551	102
4552	102
4553	102
4554	102
4555	102
4556	102
4557	102
4558	102
4559	102
4560	102
4561	102
4562	102
4563	102
4564	102
4565	102
4566	102
4567	102
4568	102
4569	102
4570	102
4571	102
4572	102
4573	102
4574	102
4575	102
4576	102
4577	102
4578	102
4579	102
4580	102
4581	102
4582	102
4583	102
4584	102
4585	102
4586	102
4587	102
4588	102
4589	102
4590	102
4591	102
4592	102
4593	102
4594	102
4595	102
4596	102
4597	102
4598	102
4599	102
4600	102
4601	102
4602	102
4603	102
4604	102
4605	102
4606	102
4607	102
4608	102
4609	102
4610	102
4611	102
4612	102
4613	102
4614	102
4615	102
4616	102
4617	102
4618	102
4619	102
4620	102
4621	102
4622	102
4623	102
4624	102
4625	102
4626	102
4627	102
4628	102
4629	102
4630	102
4631	102
4632	102
4633	102
4634	102
4635	102
4636	102
4637	102
4638	102
4639	102
4640	102
4641	102
4642	102
4643	102
4644	102
4645	102
4646	102
4647	102
4648	102
4649	102
4650	102
4651	102
4652	102
4653	102
4654	102
4655	102
4656	102
4657	102
4658	102
4659	102
4660	102
4661	102
4662	102
4663	102
4664	102
4665	102
4666	102
4667	102
4668	102
4669	102
4670	102
4671	102
4672	102
4673	102
4674	102
4675	102
4676	102
4677	102
4678	102
4679	102
4680	102
4681	102
4682	102
4683	102
4684	102
4685	102
4686	102
4687	102
4688	102
4689	102
4690	102
4691	102
4692	102
4693	102
4694	102
4695	102
4696	102
4697	102
4698	102
4699	102
4700	102
4701	102
4702	102
4703	102
4704	102
4705	102
4706	102
4707	102
4708	102
4709	102
4710	102
4711	102
4712	102
4713	102
4714	102
4715	102
4716	102
4717	102
4718	102
4719	102
4720	102
4721	102
4722	102
4723	102
4724	102
4725	102
4726	102
4727	102
4728	102
4729	102
4730	102
4731	102
4732	102
4733	102
4734	102
4735	102
4736	102
4737	102
4738	102
4739	102
4740	102
4741	102
4742	102
4743	102
4744	102
4745	102
4746	102
4747	102
4748	102
4749	102
4750	102
4751	102
4752	102
4753	102
4754	102
4755	102
4756	102
4757	102
4758	102
4759	102
4760	102
4761	102
4762	102
4763	102
4764	102
4765	102
4766	102
4767	102
4768	102
4769	102
4770	102
4771	102
4772	102
4773	102
4774	102
4775	102
4776	102
4777	102
4778	102
4779	102
4780	102
4781	102
4782	102
4783	102
4784	102
4785	102
4786	102
4787	102
4788	102
4789	102
4790	102
4791	102
4792	102
4793	102
4794	102
4795	102
4796	102
4797	102
4798	102
4799	102
4800	102
4801	102
4802	102
4803	102
4804	102
4805	102
4806	102
4807	102
4808	102
4809	102
4810	102
4811	102
4812	102
4813	102
4814	102
4815	102
4816	102
4817	102
4818	102
4819	102
4820	102
4821	102
4822	102
4823	102
4824	102
4825	102
4826	102
4827	102
4828	102
4829	102
4830	102
4831	102
4832	102
4833	102
4834	102
4835	102
4836	102
4837	102
4838	102
4839	102
4840	102
4841	102
4842	102
4843	102
4844	102
4845	102
4846	102
4847	102
4848	102
4849	102
4850	102
4851	102
4852	102
4853	102
4854	102
4855	102
4856	102
4857	102
4858	102
4859	102
4860	102
4861	102
4862	102
4863	102
4864	102
4865	102
4866	102
4867	102
4868	102
4869	102
4870	102
4871	102
4872	102
4873	102
4874	102
4875	102
4876	102
4877	102
4878	102
4879	102
4880	102
4881	102
4882	102
4883	102
4884	102
4885	102
4886	102
4887	102
4888	102
4889	102
4890	102
4891	102
4892	102
4893	102
4894	102
4895	102
4896	102
4897	102
4898	102
4899	102
4900	102
4901	102
4902	102
4903	102
4904	102
4905	102
4906	102
4907	102
4908	102
4909	102
4910	102
4911	102
4912	102
4913	102
4914	102
4915	102
4916	102
4917	102
4918	102
4919	102
4920	102
4921	102
4922	102
4923	102
4924	102
4925	102
4926	102
4927	102
4928	102
4929	102
4930	102
4931	102
4932	102
4933	102
4934	102
4935	102
4936	102
4937	102
4938	102
4939	102
4940	102
4941	102
4942	102
4943	102
4944	102
4945	102
4946	102
4947	102
4948	102
4949	102
4950	102
4951	102
4952	102
4953	102
4954	102
4955	102
4956	102
4957	102
4958	102
4959	102
4960	102
4961	102
4962	102
4963	102
4964	102
4965	102
4966	102
4967	102
4968	102
4969	102
4970	102
4971	102
4972	102
4973	102
4974	102
4975	102
4976	102
4977	102
4978	102
4979	102
4980	102
4981	102
4982	102
4983	102
4984	102
4985	102
4986	102
4987	102
4988	102
4989	102
4990	102
4991	102
4992	102
4993	102
4994	102
4995	102
4996	102
4997	102
4998	102
4999	102
5000	102

==> data/with_restart/SATComp/lwheq-c.1-wrnd.tsv <==
1	0
2	19
3	24
4	29
5	32
6	33
7	34
8	35
9	35
10	35
11	35
12	35
13	35
14	35
15	35
16	35
17	35
18	35
19	36
20	38
21	38
22	38
23	38
24	38
25	38
26	38
27	38
28	38
29	39
30	40
31	40
32	40
33	40
34	40
35	40
36	40
37	40
38	40
39	41
40	41
41	41
42	41
43	42
44	42
45	42
46	42
47	42
48	42
49	42
50	43
51	44
52	44
53	44
54	45
55	45
56	45
57	45
58	46
59	46
60	46
61	46
62	47
63	47
64	47
65	47
66	47
67	47
68	47
69	47
70	47
71	47
72	48
73	48
74	48
75	48
76	48
77	48
78	48
79	48
80	48
81	48
82	48
83	48
84	48
85	48
86	48
87	49
88	49
89	50
90	50
91	50
92	50
93	51
94	51
95	51
96	51
97	51
98	52
99	52
100	52
101	52
102	52
103	52
104	52
105	52
106	52
107	53
108	53
109	53
110	53
111	54
112	54
113	54
114	54
115	54
116	54
117	54
118	54
119	54
120	54
121	54
122	54
123	55
124	55
125	55
126	55
127	55
128	55
129	56
130	56
131	56
132	56
133	56
134	57
135	57
136	57
137	57
138	57
139	57
140	57
141	57
142	57
143	57
144	57
145	57
146	57
147	57
148	57
149	57
150	57
151	57
152	57
153	57
154	57
155	57
156	58
157	58
158	59
159	59
160	59
161	59
162	59
163	59
164	59
165	59
166	59
167	59
168	59
169	59
170	59
171	59
172	59
173	59
174	60
175	60
176	60
177	60
178	60
179	60
180	60
181	60
182	60
183	60
184	60
185	60
186	60
187	60
188	60
189	60
190	60
191	60
192	60
193	61
194	61
195	61
196	61
197	61
198	61
199	61
200	61
201	61
202	61
203	61
204	61
205	61
206	61
207	61
208	61
209	61
210	61
211	61
212	62
213	63
214	63
215	63
216	63
217	63
218	63
219	63
220	63
221	63
222	63
223	63
224	63
225	63
226	63
227	63
228	63
229	63
230	63
231	65
232	66
233	66
234	66
235	66
236	66
237	66
238	66
239	66
240	66
241	66
242	67
243	67
244	67
245	67
246	68
247	68
248	68
249	68
250	68
251	68
252	68
253	68
254	68
255	68
256	68
257	68
258	68
259	68
260	68
261	68
262	68
263	68
264	68
265	68
266	68
267	68
268	68
269	68
270	68
271	68
272	68
273	68
274	68
275	68
276	68
277	68
278	68
279	68
280	68
281	68
282	68
283	68
284	68
285	68
286	68
287	68
288	68
289	68
290	68
291	68
292	68
293	68
294	68
295	68
296	68
297	68
298	68
299	69
300	69
301	69
302	69
303	69
304	69
305	69
306	69
307	69
308	69
309	69
310	69
311	69
312	69
313	69
314	69
315	69
316	69
317	69
318	69
319	69
320	69
321	69
322	69
323	69
324	69
325	69
326	69
327	69
328	69
329	69
330	69
331	69
332	69
333	69
334	69
335	69
336	69
337	69
338	69
339	69
340	69
341	69
342	69
343	69
344	69
345	69
346	69
347	69
348	69
349	69
350	69
351	69
352	69
353	69
354	69
355	69
356	69
357	69
358	69
359	69
360	69
361	69
362	69
363	69
364	69
365	69
366	69
367	69
368	69
369	69
370	69
371	69
372	69
373	69
374	69
375	69
376	69
377	69
378	69
379	69
380	69
381	69
382	69
383	69
384	69
385	69
386	69
387	69
388	69
389	69
390	69
391	69
392	70
393	70
394	70
395	70
396	70
397	70
398	70
399	70
400	70
401	70
402	70
403	70
404	70
405	70
406	70
407	70
408	70
409	70
410	71
411	71
412	71
413	71
414	71
415	71
416	71
417	71
418	71
419	72
420	72
421	72
422	72
423	72
424	72
425	72
426	72
427	72
428	72
429	72
430	72
431	72
432	72
433	72
434	72
435	72
436	72
437	72
438	72
439	72
440	73
441	73
442	73
443	73
444	73
445	73
446	73
447	73
448	73
449	73
450	73
451	73
452	73
453	73
454	73
455	73
456	73
457	73
458	73
459	73
460	73
461	73
462	73
463	73
464	73
465	73
466	73
467	73
468	73
469	73
470	73
471	73
472	73
473	73
474	73
475	73
476	73
477	73
478	73
479	73
480	73
481	73
482	74
483	74
484	74
485	74
486	74
487	74
488	74
489	74
490	74
491	74
492	74
493	74
494	74
495	74
496	74
497	74
498	74
499	74
500	74
501	74
502	74
503	74
504	74
505	74
506	74
507	74
508	74
509	74
510	74
511	74
512	74
513	74
514	74
515	74
516	74
517	74
518	74
519	74
520	74
521	74
522	74
523	75
524	75
525	75
526	75
527	75
528	75
529	75
530	75
531	75
532	75
533	75
534	75
535	75
536	75
537	75
538	75
539	75
540	75
541	76
542	76
543	76
544	76
545	76
546	76
547	76
548	76
549	76
550	76
551	76
552	77
553	77
554	77
555	77
556	77
557	77
558	77
559	77
560	77
561	77
562	77
563	77
564	77
565	77
566	77
567	77
568	77
569	77
570	77
571	77
572	77
573	77
574	77
575	77
576	77
577	77
578	77
579	77
580	77
581	77
582	77
583	77
584	77
585	77
586	77
587	77
588	77
589	77
590	77
591	77
592	77
593	77
594	77
595	77
596	77
597	77
598	77
599	77
600	77
601	77
602	77
603	77
604	77
605	77
606	77
607	77
608	77
609	77
610	77
611	77
612	78
613	78
614	78
615	78
616	78
617	78
618	78
619	78
620	78
621	78
622	78
623	78
624	78
625	78
626	78
627	78
628	78
629	78
630	78
631	78
632	78
633	78
634	78
635	78
636	79
637	79
638	79
639	79
640	79
641	79
642	79
643	79
644	79
645	79
646	79
647	79
648	79
649	79
650	79
651	79
652	79
653	79
654	79
655	79
656	79
657	79
658	79
659	79
660	79
661	79
662	79
663	79
664	79
665	79
666	79
667	79
668	79
669	79
670	80
671	80
672	80
673	80
674	80
675	80
676	80
677	80
678	80
679	80
680	80
681	80
682	80
683	80
684	80
685	80
686	80
687	80
688	80
689	80
690	80
691	80
692	80
693	80
694	80
695	80
696	80
697	80
698	80
699	80
700	80
701	80
702	80
703	80
704	80
705	80
706	81
707	81
708	81
709	81
710	81
711	81
712	81
713	81
714	81
715	81
716	81
717	81
718	81
719	81
720	81
721	81
722	81
723	81
724	81
725	81
726	81
727	81
728	81
729	81
730	81
731	81
732	81
733	81
734	81
735	81
736	81
737	81
738	81
739	81
740	81
741	81
742	81
743	81
744	81
745	82
746	82
747	83
748	83
749	83
750	83
751	83
752	83
753	83
754	83
755	83
756	83
757	83
758	83
759	83
760	83
761	83
762	83
763	83
764	83
765	83
766	83
767	83
768	83
769	83
770	83
771	83
772	83
773	83
774	83
775	83
776	83
777	83
778	83
779	83
780	83
781	83
782	83
783	83
784	83
785	83
786	83
787	83
788	83
789	83
790	83
791	83
792	83
793	83
794	83
795	83
796	83
797	84
798	84
799	84
800	84
801	84
802	84
803	84
804	84
805	84
806	84
807	84
808	84
809	84
810	84
811	84
812	84
813	84
814	84
815	84
816	84
817	84
818	84
819	84
820	84
821	84
822	84
823	84
824	84
825	84
826	84
827	84
828	84
829	84
830	84
831	84
832	84
833	84
834	84
835	84
836	84
837	84
838	84
839	84
840	84
841	84
842	84
843	84
844	84
845	84
846	84
847	84
848	84
849	84
850	84
851	84
852	84
853	84
854	84
855	84
856	84
857	84
858	84
859	84
860	84
861	84
862	84
863	84
864	84
865	84
866	84
867	84
868	84
869	84
870	84
871	84
872	84
873	84
874	84
875	84
876	84
877	84
878	84
879	84
880	84
881	84
882	84
883	84
884	84
885	84
886	84
887	84
888	84
889	84
890	84
891	84
892	84
893	84
894	84
895	84
896	84
897	84
898	84
899	84
900	84
901	84
902	84
903	84
904	84
905	84
906	84
907	84
908	84
909	84
910	84
911	84
912	84
913	84
914	84
915	84
916	84
917	84
918	84
919	84
920	84
921	84
922	84
923	84
924	84
925	84
926	84
927	84
928	84
929	84
930	84
931	84
932	84
933	84
934	84
935	84
936	84
937	84
938	84
939	84
940	84
941	84
942	84
943	84
944	84
945	84
946	84
947	84
948	84
949	84
950	84
951	84
952	84
953	84
954	84
955	84
956	84
957	84
958	84
959	84
960	84
961	84
962	84
963	84
964	84
965	84
966	84
967	84
968	84
969	84
970	84
971	84
972	84
973	84
974	84
975	84
976	84
977	84
978	84
979	84
980	84
981	84
982	84
983	84
984	84
985	84
986	84
987	84
988	84
989	84
990	85
991	85
992	85
993	85
994	85
995	85
996	85
997	85
998	85
999	85
1000	85
1001	85
1002	85
1003	85
1004	85
1005	85
1006	85
1007	85
1008	85
1009	85
1010	85
1011	85
1012	85
1013	85
1014	85
1015	85
1016	85
1017	85
1018	85
1019	85
1020	85
1021	85
1022	85
1023	85
1024	85
1025	85
1026	85
1027	85
1028	85
1029	85
1030	85
1031	85
1032	85
1033	85
1034	85
1035	85
1036	85
1037	85
1038	85
1039	85
1040	85
1041	85
1042	85
1043	85
1044	85
1045	85
1046	85
1047	85
1048	85
1049	85
1050	85
1051	85
1052	85
1053	85
1054	85
1055	85
1056	85
1057	85
1058	85
1059	85
1060	85
1061	85
1062	85
1063	85
1064	85
1065	85
1066	85
1067	85
1068	85
1069	85
1070	85
1071	85
1072	85
1073	85
1074	85
1075	85
1076	85
1077	85
1078	85
1079	85
1080	85
1081	85
1082	85
1083	85
1084	85
1085	85
1086	85
1087	85
1088	85
1089	85
1090	85
1091	85
1092	85
1093	85
1094	85
1095	85
1096	85
1097	85
1098	85
1099	85
1100	85
1101	85
1102	85
1103	85
1104	85
1105	85
1106	85
1107	85
1108	85
1109	85
1110	85
1111	85
1112	85
1113	85
1114	85
1115	85
1116	85
1117	85
1118	85
1119	85
1120	85
1121	85
1122	85
1123	85
1124	85
1125	85
1126	85
1127	85
1128	85
1129	85
1130	85
1131	85
1132	85
1133	85
1134	85
1135	85
1136	85
1137	85
1138	85
1139	85
1140	85
1141	85
1142	85
1143	85
1144	85
1145	85
1146	85
1147	85
1148	85
1149	85
1150	85
1151	85
1152	85
1153	85
1154	85
1155	85
1156	85
1157	85
1158	85
1159	85
1160	85
1161	85
1162	85
1163	85
1164	85
1165	85
1166	85
1167	85
1168	85
1169	85
1170	85
1171	85
1172	85
1173	85
1174	85
1175	85
1176	86
1177	86
1178	86
1179	86
1180	86
1181	86
1182	86
1183	86
1184	86
1185	86
1186	86
1187	86
1188	86
1189	86
1190	86
1191	86
1192	86
1193	86
1194	86
1195	86
1196	86
1197	86
1198	86
1199	86
1200	87
1201	87
1202	87
1203	87
1204	87
1205	87
1206	87
1207	87
1208	87
1209	87
1210	87
1211	87
1212	87
1213	87
1214	87
1215	87
1216	87
1217	87
1218	87
1219	87
1220	87
1221	87
1222	87
1223	87
1224	87
1225	87
1226	87
1227	87
1228	87
1229	87
1230	87
1231	87
1232	87
1233	87
1234	87
1235	87
1236	87
1237	87
1238	87
1239	87
1240	87
1241	87
1242	87
1243	87
1244	87
1245	87
1246	87
1247	87
1248	87
1249	87
1250	87
1251	87
1252	87
1253	87
1254	87
1255	87
1256	87
1257	87
1258	87
1259	87
1260	87
1261	87
1262	87
1263	87
1264	87
1265	87
1266	87
1267	87
1268	87
1269	87
1270	87
1271	87
1272	87
1273	87
1274	87
1275	87
1276	87
1277	87
1278	87
1279	87
1280	87
1281	87
1282	87
1283	87
1284	87
1285	87
1286	87
1287	87
1288	87
1289	87
1290	87
1291	87
1292	87
1293	87
1294	87
1295	87
1296	87
1297	87
1298	87
1299	87
1300	87
1301	87
1302	87
1303	87
1304	87
1305	88
1306	88
1307	88
1308	88
1309	88
1310	88
1311	88
1312	88
1313	88
1314	88
1315	88
1316	89
1317	89
1318	89
1319	89
1320	89
1321	89
1322	89
1323	89
1324	89
1325	89
1326	89
1327	89
1328	89
1329	89
1330	89
1331	89
1332	89
1333	89
1334	89
1335	89
1336	89
1337	89
1338	89
1339	89
1340	89
1341	89
1342	89
1343	89
1344	89
1345	89
1346	89
1347	89
1348	89
1349	89
1350	89
1351	89
1352	89
1353	89
1354	89
1355	89
1356	89
1357	89
1358	89
1359	89
1360	89
1361	89
1362	89
1363	89
1364	89
1365	89
1366	89
1367	89
1368	89
1369	89
1370	89
1371	89
1372	89
1373	89
1374	89
1375	90
1376	90
1377	90
1378	90
1379	90
1380	90
1381	90
1382	90
1383	90
1384	90
1385	90
1386	90
1387	90
1388	90
1389	90
1390	90
1391	90
1392	90
1393	90
1394	90
1395	90
1396	90
1397	90
1398	90
1399	90
1400	90
1401	90
1402	90
1403	90
1404	90
1405	90
1406	90
1407	90
1408	90
1409	90
1410	90
1411	90
1412	90
1413	90
1414	90
1415	90
1416	90
1417	90
1418	90
1419	90
1420	90
1421	90
1422	90
1423	90
1424	90
1425	90
1426	90
1427	90
1428	90
1429	90
1430	90
1431	90
1432	90
1433	90
1434	90
1435	90
1436	90
1437	90
1438	90
1439	90
1440	90
1441	90
1442	90
1443	90
1444	90
1445	90
1446	90
1447	90
1448	90
1449	90
1450	90
1451	90
1452	90
1453	90
1454	90
1455	90
1456	90
1457	90
1458	90
1459	90
1460	90
1461	90
1462	90
1463	90
1464	90
1465	90
1466	90
1467	90
1468	90
1469	90
1470	90
1471	90
1472	90
1473	90
1474	90
1475	90
1476	90
1477	90
1478	90
1479	90
1480	90
1481	90
1482	90
1483	90
1484	90
1485	90
1486	90
1487	90
1488	90
1489	90
1490	90
1491	90
1492	90
1493	90
1494	90
1495	90
1496	90
1497	90
1498	90
1499	90
1500	90
1501	90
1502	90
1503	90
1504	90
1505	90
1506	90
1507	90
1508	90
1509	90
1510	90
1511	90
1512	90
1513	90
1514	90
1515	90
1516	90
1517	90
1518	90
1519	90
1520	90
1521	90
1522	90
1523	90
1524	90
1525	90
1526	90
1527	90
1528	90
1529	90
1530	90
1531	90
1532	90
1533	90
1534	90
1535	90
1536	90
1537	90
1538	90
1539	90
1540	90
1541	90
1542	90
1543	90
1544	90
1545	90
1546	90
1547	90
1548	90
1549	90
1550	90
1551	90
1552	90
1553	90
1554	90
1555	90
1556	90
1557	90
1558	90
1559	90
1560	90
1561	90
1562	90
1563	90
1564	90
1565	90
1566	90
1567	90
1568	90
1569	90
1570	90
1571	90
1572	90
1573	90
1574	90
1575	90
1576	90
1577	90
1578	90
1579	91
1580	91
1581	91
1582	91
1583	91
1584	91
1585	91
1586	91
1587	91
1588	91
1589	91
1590	92
1591	92
1592	92
1593	92
1594	92
1595	92
1596	92
1597	92
1598	92
1599	92
1600	92
1601	92
1602	92
1603	92
1604	92
1605	92
1606	92
1607	92
1608	92
1609	92
1610	92
1611	92
1612	92
1613	92
1614	92
1615	92
1616	92
1617	92
1618	92
1619	92
1620	92
1621	92
1622	92
1623	92
1624	92
1625	92
1626	92
1627	92
1628	92
1629	92
1630	92
1631	92
1632	92
1633	92
1634	92
1635	92
1636	92
1637	92
1638	92
1639	92
1640	92
1641	92
1642	92
1643	92
1644	92
1645	92
1646	92
1647	92
1648	92
1649	92
1650	92
1651	92
1652	92
1653	92
1654	92
1655	92
1656	92
1657	92
1658	92
1659	92
1660	92
1661	92
1662	92
1663	92
1664	92
1665	92
1666	92
1667	92
1668	92
1669	92
1670	92
1671	92
1672	92
1673	92
1674	92
1675	92
1676	92
1677	92
1678	92
1679	92
1680	92
1681	92
1682	92
1683	92
1684	92
1685	92
1686	92
1687	92
1688	92
1689	92
1690	92
1691	92
1692	92
1693	92
1694	92
1695	92
1696	92
1697	92
1698	92
1699	92
1700	92
1701	92
1702	92
1703	92
1704	92
1705	92
1706	92
1707	92
1708	92
1709	92
1710	92
1711	92
1712	92
1713	92
1714	92
1715	92
1716	92
1717	92
1718	92
1719	92
1720	92
1721	92
1722	92
1723	92
1724	92
1725	92
1726	92
1727	92
1728	92
1729	92
1730	92
1731	92
1732	92
1733	92
1734	92
1735	92
1736	92
1737	92
1738	92
1739	92
1740	92
1741	92
1742	92
1743	92
1744	92
1745	92
1746	92
1747	92
1748	92
1749	92
1750	92
1751	92
1752	92
1753	92
1754	92
1755	92
1756	92
1757	92
1758	92
1759	92
1760	92
1761	92
1762	92
1763	92
1764	92
1765	92
1766	92
1767	92
1768	92
1769	92
1770	92
1771	92
1772	92
1773	92
1774	92
1775	92
1776	92
1777	92
1778	92
1779	92
1780	92
1781	92
1782	92
1783	92
1784	92
1785	92
1786	92
1787	92
1788	92
1789	92
1790	92
1791	92
1792	92
1793	92
1794	92
1795	92
1796	92
1797	92
1798	92
1799	92
1800	92
1801	92
1802	92
1803	92
1804	92
1805	92
1806	92
1807	92
1808	92
1809	92
1810	92
1811	92
1812	92
1813	92
1814	92
1815	92
1816	92
1817	92
1818	92
1819	92
1820	92
1821	92
1822	92
1823	92
1824	92
1825	92
1826	92
1827	92
1828	92
1829	92
1830	92
1831	92
1832	92
1833	92
1834	92
1835	92
1836	92
1837	92
1838	92
1839	92
1840	92
1841	92
1842	92
1843	92
1844	92
1845	92
1846	92
1847	92
1848	92
1849	92
1850	92
1851	92
1852	92
1853	92
1854	92
1855	92
1856	92
1857	92
1858	92
1859	92
1860	92
1861	92
1862	92
1863	92
1864	92
1865	92
1866	92
1867	92
1868	92
1869	92
1870	92
1871	92
1872	92
1873	92
1874	92
1875	92
1876	92
1877	92
1878	92
1879	92
1880	92
1881	92
1882	92
1883	92
1884	92
1885	92
1886	92
1887	92
1888	92
1889	92
1890	92
1891	92
1892	92
1893	92
1894	92
1895	92
1896	92
1897	92
1898	92
1899	92
1900	92
1901	92
1902	92
1903	92
1904	92
1905	92
1906	92
1907	92
1908	92
1909	92
1910	92
1911	92
1912	92
1913	92
1914	92
1915	92
1916	92
1917	92
1918	92
1919	92
1920	92
1921	92
1922	92
1923	92
1924	92
1925	92
1926	92
1927	92
1928	92
1929	92
1930	92
1931	92
1932	92
1933	92
1934	92
1935	92
1936	92
1937	92
1938	92
1939	92
1940	92
1941	92
1942	92
1943	92
1944	92
1945	92
1946	92
1947	92
1948	92
1949	92
1950	92
1951	92
1952	92
1953	92
1954	92
1955	92
1956	92
1957	92
1958	92
1959	92
1960	92
1961	92
1962	92
1963	93
1964	93
1965	93
1966	93
1967	93
1968	93
1969	93
1970	93
1971	93
1972	93
1973	93
1974	93
1975	93
1976	93
1977	93
1978	93
1979	93
1980	93
1981	93
1982	93
1983	93
1984	93
1985	93
1986	93
1987	93
1988	93
1989	93
1990	93
1991	93
1992	93
1993	93
1994	93
1995	93
1996	93
1997	93
1998	93
1999	93
2000	93
2001	93
2002	93
2003	93
2004	93
2005	93
2006	93
2007	93
2008	93
2009	93
2010	93
2011	93
2012	93
2013	93
2014	93
2015	93
2016	93
2017	93
2018	93
2019	93
2020	93
2021	93
2022	93
2023	93
2024	93
2025	93
2026	93
2027	93
2028	93
2029	93
2030	93
2031	93
2032	93
2033	93
2034	93
2035	93
2036	93
2037	93
2038	93
2039	93
2040	93
2041	93
2042	93
2043	93
2044	93
2045	93
2046	93
2047	93
2048	93
2049	93
2050	93
2051	93
2052	93
2053	93
2054	93
2055	93
2056	93
2057	93
2058	93
2059	93
2060	93
2061	93
2062	93
2063	93
2064	93
2065	93
2066	93
2067	93
2068	93
2069	93
2070	93
2071	93
2072	93
2073	93
2074	93
2075	93
2076	93
2077	93
2078	93
2079	93
2080	93
2081	93
2082	93
2083	93
2084	93
2085	93
2086	93
2087	93
2088	93
2089	93
2090	93
2091	93
2092	93
2093	93
2094	93
2095	93
2096	93
2097	93
2098	93
2099	93
2100	93
2101	93
2102	93
2103	93
2104	93
2105	93
2106	93
2107	93
2108	93
2109	93
2110	93
2111	93
2112	93
2113	93
2114	93
2115	94
2116	94
2117	94
2118	94
2119	94
2120	94
2121	94
2122	94
2123	94
2124	94
2125	94
2126	94
2127	94
2128	94
2129	94
2130	94
2131	94
2132	94
2133	94
2134	94
2135	94
2136	94
2137	94
2138	94
2139	94
2140	94
2141	94
2142	94
2143	94
2144	94
2145	94
2146	94
2147	94
2148	94
2149	94
2150	94
2151	94
2152	94
2153	94
2154	94
2155	94
2156	94
2157	94
2158	94
2159	94
2160	94
2161	94
2162	94
2163	94
2164	94
2165	94
2166	94
2167	94
2168	94
2169	94
2170	94
2171	94
2172	94
2173	95
2174	95
2175	95
2176	95
2177	95
2178	95
2179	95
2180	95
2181	95
2182	95
2183	95
2184	95
2185	95
2186	95
2187	95
2188	95
2189	95
2190	95
2191	95
2192	95
2193	95
2194	95
2195	95
2196	95
2197	95
2198	95
2199	95
2200	95
2201	95
2202	95
2203	95
2204	95
2205	95
2206	95
2207	95
2208	95
2209	95
2210	95
2211	95
2212	95
2213	95
2214	95
2215	95
2216	96
2217	96
2218	96
2219	96
2220	96
2221	96
2222	96
2223	96
2224	96
2225	96
2226	96
2227	96
2228	96
2229	96
2230	96
2231	96
2232	96
2233	96
2234	96
2235	96
2236	96
2237	96
2238	96
2239	96
2240	96
2241	96
2242	96
2243	96
2244	96
2245	96
2246	96
2247	96
2248	96
2249	96
2250	96
2251	96
2252	96
2253	96
2254	96
2255	96
2256	96
2257	96
2258	96
2259	96
2260	96
2261	96
2262	96
2263	96
2264	96
2265	96
2266	96
2267	96
2268	96
2269	96
2270	96
2271	96
2272	96
2273	96
2274	96
2275	96
2276	96
2277	96
2278	96
2279	96
2280	96
2281	96
2282	96
2283	96
2284	96
2285	96
2286	96
2287	96
2288	96
2289	96
2290	96
2291	96
2292	96
2293	96
2294	96
2295	96
2296	96
2297	96
2298	96
2299	96
2300	96
2301	96
2302	96
2303	96
2304	96
2305	96
2306	96
2307	96
2308	96
2309	96
2310	96
2311	96
2312	96
2313	96
2314	96
2315	96
2316	96
2317	96
2318	96
2319	96
2320	96
2321	96
2322	96
2323	96
2324	96
2325	97
2326	97
2327	97
2328	97
2329	97
2330	97
2331	97
2332	97
2333	97
2334	97
2335	97
2336	97
2337	97
2338	97
2339	97
2340	97
2341	97
2342	97
2343	97
2344	97
2345	97
2346	97
2347	97
2348	97
2349	97
2350	97
2351	97
2352	97
2353	97
2354	97
2355	97
2356	97
2357	97
2358	97
2359	97
2360	97
2361	97
2362	97
2363	97
2364	97
2365	97
2366	97
2367	97
2368	97
2369	97
2370	97
2371	97
2372	97
2373	97
2374	97
2375	97
2376	97
2377	97
2378	97
2379	97
2380	97
2381	97
2382	97
2383	97
2384	97
2385	97
2386	97
2387	97
2388	97
2389	97
2390	97
2391	97
2392	97
2393	97
2394	97
2395	97
2396	97
2397	97
2398	97
2399	97
2400	97
2401	97
2402	97
2403	97
2404	97
2405	97
2406	97
2407	97
2408	97
2409	97
2410	97
2411	97
2412	97
2413	97
2414	97
2415	97
2416	97
2417	97
2418	97
2419	97
2420	97
2421	97
2422	97
2423	97
2424	97
2425	97
2426	97
2427	97
2428	97
2429	97
2430	97
2431	97
2432	97
2433	97
2434	97
2435	97
2436	97
2437	97
2438	97
2439	97
2440	97
2441	97
2442	97
2443	97
2444	97
2445	97
2446	97
2447	97
2448	97
2449	97
2450	97
2451	97
2452	97
2453	97
2454	97
2455	97
2456	97
2457	97
2458	97
2459	97
2460	97
2461	97
2462	97
2463	97
2464	97
2465	97
2466	97
2467	97
2468	97
2469	97
2470	97
2471	97
2472	97
2473	97
2474	97
2475	97
2476	97
2477	97
2478	97
2479	97
2480	97
2481	97
2482	97
2483	97
2484	97
2485	97
2486	97
2487	97
2488	97
2489	97
2490	97
2491	97
2492	97
2493	97
2494	97
2495	97
2496	97
2497	97
2498	97
2499	97
2500	97
2501	97
2502	97
2503	97
2504	97
2505	97
2506	97
2507	97
2508	97
2509	97
2510	97
2511	97
2512	97
2513	97
2514	97
2515	97
2516	97
2517	97
2518	97
2519	97
2520	97
2521	97
2522	97
2523	97
2524	97
2525	97
2526	97
2527	97
2528	97
2529	97
2530	97
2531	97
2532	97
2533	97
2534	97
2535	97
2536	97
2537	97
2538	97
2539	97
2540	97
2541	97
2542	97
2543	97
2544	97
2545	97
2546	97
2547	97
2548	97
2549	97
2550	97
2551	97
2552	97
2553	97
2554	97
2555	97
2556	97
2557	97
2558	97
2559	97
2560	97
2561	97
2562	97
2563	97
2564	97
2565	97
2566	97
2567	97
2568	97
2569	97
2570	97
2571	97
2572	97
2573	97
2574	97
2575	97
2576	97
2577	97
2578	97
2579	97
2580	97
2581	97
2582	97
2583	97
2584	97
2585	97
2586	97
2587	97
2588	97
2589	97
2590	97
2591	97
2592	97
2593	97
2594	97
2595	97
2596	97
2597	97
2598	97
2599	97
2600	97
2601	97
2602	97
2603	97
2604	97
2605	97
2606	97
2607	97
2608	97
2609	97
2610	97
2611	97
2612	97
2613	97
2614	97
2615	97
2616	97
2617	97
2618	97
2619	97
2620	97
2621	97
2622	97
2623	97
2624	97
2625	97
2626	97
2627	97
2628	97
2629	97
2630	97
2631	97
2632	97
2633	97
2634	97
2635	97
2636	98
2637	98
2638	98
2639	98
2640	98
2641	98
2642	98
2643	98
2644	98
2645	98
2646	98
2647	98
2648	98
2649	98
2650	98
2651	98
2652	98
2653	98
2654	98
2655	98
2656	98
2657	98
2658	98
2659	98
2660	98
2661	98
2662	98
2663	98
2664	98
2665	98
2666	98
2667	98
2668	98
2669	98
2670	98
2671	98
2672	98
2673	98
2674	98
2675	98
2676	98
2677	98
2678	98
2679	98
2680	98
2681	98
2682	98
2683	98
2684	98
2685	98
2686	98
2687	98
2688	98
2689	98
2690	98
2691	98
2692	98
2693	98
2694	98
2695	98
2696	98
2697	98
2698	98
2699	98
2700	98
2701	98
2702	98
2703	98
2704	98
2705	98
2706	98
2707	98
2708	98
2709	98
2710	98
2711	98
2712	98
2713	98
2714	98
2715	98
2716	98
2717	98
2718	98
2719	98
2720	98
2721	98
2722	98
2723	98
2724	98
2725	98
2726	98
2727	98
2728	98
2729	98
2730	98
2731	98
2732	98
2733	98
2734	98
2735	98
2736	98
2737	98
2738	98
2739	98
2740	98
2741	98
2742	98
2743	98
2744	98
2745	98
2746	98
2747	98
2748	98
2749	98
2750	98
2751	98
2752	98
2753	98
2754	98
2755	98
2756	98
2757	98
2758	98
2759	98
2760	98
2761	98
2762	98
2763	98
2764	98
2765	98
2766	98
2767	98
2768	98
2769	98
2770	98
2771	98
2772	98
2773	98
2774	98
2775	98
2776	98
2777	98
2778	98
2779	98
2780	98
2781	98
2782	98
2783	98
2784	98
2785	98
2786	98
2787	98
2788	98
2789	98
2790	98
2791	98
2792	98
2793	98
2794	98
2795	98
2796	98
2797	98
2798	98
2799	98
2800	98
2801	98
2802	98
2803	98
2804	98
2805	98
2806	98
2807	98
2808	98
2809	98
2810	98
2811	98
2812	98
2813	98
2814	98
2815	98
2816	98
2817	98
2818	98
2819	98
2820	98
2821	99
2822	99
2823	99
2824	99
2825	99
2826	99
2827	99
2828	99
2829	99
2830	99
2831	99
2832	99
2833	99
2834	99
2835	99
2836	99
2837	99
2838	99
2839	99
2840	99
2841	99
2842	99
2843	99
2844	99
2845	99
2846	99
2847	99
2848	99
2849	99
2850	99
2851	99
2852	99
2853	99
2854	99
2855	99
2856	99
2857	99
2858	99
2859	99
2860	99
2861	99
2862	99
2863	99
2864	99
2865	99
2866	99
2867	99
2868	99
2869	99
2870	99
2871	99
2872	99
2873	99
2874	99
2875	99
2876	99
2877	99
2878	99
2879	99
2880	99
2881	99
2882	99
2883	99
2884	99
2885	99
2886	99
2887	99
2888	99
2889	99
2890	99
2891	99
2892	99
2893	99
2894	99
2895	99
2896	99
2897	99
2898	99
2899	99
2900	99
2901	99
2902	99
2903	99
2904	99
2905	99
2906	99
2907	99
2908	99
2909	99
2910	99
2911	99
2912	99
2913	99
2914	99
2915	99
2916	99
2917	99
2918	99
2919	99
2920	99
2921	99
2922	99
2923	99
2924	99
2925	99
2926	99
2927	100
2928	100
2929	100
2930	100
2931	100
2932	100
2933	100
2934	100
2935	100
2936	100
2937	100
2938	100
2939	100
2940	100
2941	100
2942	100
2943	100
2944	100
2945	100
2946	100
2947	100
2948	100
2949	100
2950	100
2951	100
2952	100
2953	100
2954	100
2955	100
2956	100
2957	100
2958	100
2959	100
2960	100
2961	100
2962	100
2963	100
2964	100
2965	100
2966	100
2967	100
2968	100
2969	100
2970	100
2971	100
2972	100
2973	100
2974	100
2975	100
2976	100
2977	100
2978	100
2979	100
2980	100
2981	100
2982	100
2983	100
2984	100
2985	100
2986	100
2987	100
2988	100
2989	100
2990	100
2991	100
2992	100
2993	100
2994	100
2995	100
2996	100
2997	100
2998	100
2999	100
3000	100
3001	100
3002	100
3003	100
3004	100
3005	100
3006	100
3007	100
3008	100
3009	100
3010	100
3011	100
3012	100
3013	100
3014	100
3015	100
3016	100
3017	100
3018	100
3019	100
3020	100
3021	100
3022	100
3023	100
3024	100
3025	100
3026	100
3027	100
3028	100
3029	100
3030	100
3031	100
3032	100
3033	100
3034	100
3035	100
3036	100
3037	100
3038	100
3039	100
3040	100
3041	100
3042	100
3043	100
3044	100
3045	100
3046	100
3047	100
3048	100
3049	100
3050	100
3051	100
3052	100
3053	100
3054	100
3055	100
3056	100
3057	100
3058	100
3059	100
3060	100
3061	100
3062	100
3063	100
3064	100
3065	100
3066	100
3067	100
3068	100
3069	100
3070	100
3071	100
3072	100
3073	100
3074	100
3075	100
3076	100
3077	100
3078	100
3079	100
3080	100
3081	100
3082	100
3083	100
3084	100
3085	100
3086	100
3087	100
3088	100
3089	100
3090	100
3091	100
3092	100
3093	100
3094	100
3095	100
3096	100
3097	100
3098	100
3099	100
3100	100
3101	100
3102	100
3103	100
3104	100
3105	100
3106	100
3107	100
3108	100
3109	100
3110	100
3111	100
3112	100
3113	100
3114	100
3115	100
3116	100
3117	100
3118	100
3119	100
3120	100
3121	100
3122	100
3123	100
3124	100
3125	100
3126	100
3127	100
3128	100
3129	100
3130	100
3131	100
3132	100
3133	100
3134	100
3135	100
3136	100
3137	100
3138	100
3139	100
3140	100
3141	100
3142	100
3143	100
3144	100
3145	100
3146	100
3147	100
3148	100
3149	100
3150	100
3151	100
3152	100
3153	100
3154	100
3155	100
3156	100
3157	100
3158	100
3159	100
3160	100
3161	100
3162	100
3163	100
3164	100
3165	100
3166	100
3167	100
3168	100
3169	100
3170	100
3171	100
3172	100
3173	100
3174	100
3175	100
3176	100
3177	100
3178	100
3179	100
3180	100
3181	100
3182	100
3183	100
3184	100
3185	100
3186	100
3187	100
3188	100
3189	100
3190	100
3191	100
3192	100
3193	100
3194	100
3195	100
3196	100
3197	100
3198	100
3199	100
3200	100
3201	100
3202	100
3203	100
3204	100
3205	100
3206	100
3207	100
3208	100
3209	100
3210	100
3211	100
3212	100
3213	100
3214	100
3215	100
3216	100
3217	100
3218	100
3219	100
3220	100
3221	100
3222	100
3223	100
3224	100
3225	100
3226	100
3227	100
3228	100
3229	100
3230	100
3231	100
3232	100
3233	100
3234	100
3235	100
3236	100
3237	100
3238	100
3239	100
3240	100
3241	100
3242	100
3243	100
3244	100
3245	100
3246	100
3247	100
3248	100
3249	100
3250	100
3251	100
3252	100
3253	100
3254	100
3255	100
3256	100
3257	100
3258	100
3259	100
3260	100
3261	100
3262	100
3263	100
3264	100
3265	100
3266	100
3267	100
3268	100
3269	100
3270	100
3271	100
3272	100
3273	100
3274	100
3275	100
3276	100
3277	100
3278	100
3279	100
3280	100
3281	100
3282	100
3283	100
3284	100
3285	100
3286	100
3287	100
3288	100
3289	100
3290	100
3291	100
3292	100
3293	100
3294	100
3295	100
3296	100
3297	100
3298	100
3299	100
3300	100
3301	100
3302	100
3303	100
3304	100
3305	100
3306	100
3307	100
3308	100
3309	100
3310	100
3311	100
3312	100
3313	100
3314	100
3315	100
3316	100
3317	100
3318	100
3319	100
3320	100
3321	100
3322	100
3323	100
3324	100
3325	100
3326	100
3327	100
3328	100
3329	100
3330	100
3331	100
3332	100
3333	100
3334	100
3335	100
3336	100
3337	100
3338	100
3339	100
3340	100
3341	100
3342	100
3343	100
3344	100
3345	100
3346	100
3347	100
3348	100
3349	100
3350	100
3351	100
3352	100
3353	100
3354	100
3355	100
3356	100
3357	100
3358	100
3359	100
3360	100
3361	100
3362	100
3363	100
3364	100
3365	100
3366	100
3367	100
3368	100
3369	100
3370	100
3371	100
3372	100
3373	100
3374	100
3375	100
3376	100
3377	100
3378	100
3379	100
3380	100
3381	100
3382	100
3383	100
3384	100
3385	100
3386	100
3387	100
3388	100
3389	100
3390	100
3391	100
3392	100
3393	100
3394	100
3395	100
3396	100
3397	100
3398	100
3399	100
3400	100
3401	100
3402	100
3403	100
3404	100
3405	100
3406	100
3407	100
3408	100
3409	101
3410	101
3411	101
3412	101
3413	101
3414	101
3415	101
3416	101
3417	101
3418	101
3419	101
3420	101
3421	101
3422	101
3423	101
3424	101
3425	101
3426	101
3427	101
3428	101
3429	101
3430	101
3431	101
3432	101
3433	101
3434	101
3435	101
3436	101
3437	101
3438	101
3439	101
3440	101
3441	101
3442	101
3443	101
3444	101
3445	101
3446	101
3447	101
3448	101
3449	101
3450	101
3451	101
3452	101
3453	101
3454	101
3455	101
3456	101
3457	101
3458	101
3459	101
3460	101
3461	101
3462	101
3463	101
3464	101
3465	101
3466	101
3467	101
3468	101
3469	101
3470	101
3471	101
3472	101
3473	101
3474	101
3475	101
3476	101
3477	102
3478	102
3479	102
3480	102
3481	102
3482	102
3483	102
3484	102
3485	102
3486	102
3487	102
3488	102
3489	102
3490	102
3491	102
3492	102
3493	102
3494	102
3495	102
3496	102
3497	102
3498	102
3499	102
3500	102
3501	102
3502	102
3503	102
3504	102
3505	102
3506	102
3507	102
3508	102
3509	102
3510	102
3511	102
3512	102
3513	102
3514	102
3515	102
3516	102
3517	102
3518	102
3519	102
3520	102
3521	102
3522	102
3523	102
3524	102
3525	102
3526	102
3527	102
3528	102
3529	102
3530	102
3531	102
3532	102
3533	102
3534	102
3535	102
3536	102
3537	102
3538	102
3539	102
3540	102
3541	102
3542	102
3543	102
3544	102
3545	102
3546	102
3547	102
3548	102
3549	102
3550	102
3551	102
3552	102
3553	102
3554	102
3555	102
3556	102
3557	102
3558	102
3559	102
3560	102
3561	102
3562	102
3563	102
3564	102
3565	102
3566	102
3567	102
3568	102
3569	102
3570	102
3571	102
3572	102
3573	102
3574	102
3575	102
3576	102
3577	102
3578	102
3579	102
3580	102
3581	102
3582	102
3583	102
3584	102
3585	102
3586	102
3587	102
3588	102
3589	102
3590	102
3591	102
3592	102
3593	102
3594	102
3595	102
3596	102
3597	102
3598	102
3599	102
3600	102
3601	102
3602	102
3603	102
3604	102
3605	102
3606	102
3607	102
3608	102
3609	102
3610	103
3611	103
3612	103
3613	103
3614	103
3615	103
3616	103
3617	103
3618	103
3619	103
3620	103
3621	103
3622	103
3623	103
3624	103
3625	103
3626	103
3627	103
3628	103
3629	103
3630	103
3631	103
3632	103
3633	103
3634	103
3635	103
3636	103
3637	103
3638	103
3639	103
3640	103
3641	103
3642	103
3643	103
3644	103
3645	103
3646	103
3647	103
3648	103
3649	103
3650	103
3651	103
3652	103
3653	103
3654	103
3655	103
3656	103
3657	103
3658	103
3659	103
3660	103
3661	103
3662	103
3663	103
3664	103
3665	103
3666	103
3667	103
3668	103
3669	103
3670	103
3671	103
3672	103
3673	103
3674	103
3675	103
3676	103
3677	103
3678	103
3679	103
3680	103
3681	103
3682	103
3683	103
3684	103
3685	103
3686	103
3687	103
3688	103
3689	103
3690	103
3691	103
3692	103
3693	103
3694	103
3695	103
3696	103
3697	103
3698	103
3699	103
3700	103
3701	103
3702	103
3703	103
3704	103
3705	103
3706	103
3707	103
3708	103
3709	103
3710	103
3711	103
3712	103
3713	103
3714	103
3715	103
3716	103
3717	103
3718	103
3719	103
3720	103
3721	103
3722	103
3723	103
3724	103
3725	103
3726	103
3727	103
3728	103
3729	103
3730	103
3731	103
3732	103
3733	103
3734	103
3735	103
3736	103
3737	103
3738	103
3739	103
3740	103
3741	103
3742	103
3743	103
3744	103
3745	103
3746	103
3747	103
3748	103
3749	103
3750	103
3751	103
3752	103
3753	103
3754	103
3755	103
3756	103
3757	103
3758	103
3759	103
3760	103
3761	103
3762	103
3763	103
3764	103
3765	103
3766	103
3767	103
3768	103
3769	103
3770	103
3771	103
3772	103
3773	103
3774	103
3775	103
3776	103
3777	103
3778	103
3779	103
3780	103
3781	103
3782	103
3783	103
3784	103
3785	103
3786	103
3787	103
3788	103
3789	103
3790	103
3791	103
3792	103
3793	103
3794	103
3795	103
3796	103
3797	103
3798	103
3799	103
3800	103
3801	103
3802	103
3803	103
3804	103
3805	103
3806	103
3807	103
3808	103
3809	103
3810	103
3811	103
3812	103
3813	103
3814	103
3815	103
3816	103
3817	104
3818	104
3819	104
3820	104
3821	104
3822	104
3823	104
3824	104
3825	104
3826	104
3827	104
3828	104
3829	104
3830	104
3831	104
3832	104
3833	104
3834	104
3835	104
3836	104
3837	104
3838	104
3839	104
3840	104
3841	104
3842	104
3843	104
3844	104
3845	104
3846	104
3847	104
3848	104
3849	104
3850	104
3851	104
3852	104
3853	104
3854	104
3855	104
3856	104
3857	104
3858	104
3859	104
3860	104
3861	104
3862	104
3863	104
3864	104
3865	104
3866	104
3867	104
3868	104
3869	104
3870	104
3871	104
3872	104
3873	104
3874	104
3875	104
3876	104
3877	104
3878	104
3879	104
3880	104
3881	104
3882	104
3883	104
3884	104
3885	104
3886	104
3887	104
3888	104
3889	104
3890	104
3891	104
3892	104
3893	104
3894	104
3895	104
3896	104
3897	104
3898	104
3899	104
3900	104
3901	104
3902	104
3903	104
3904	104
3905	104
3906	104
3907	104
3908	104
3909	104
3910	104
3911	104
3912	104
3913	104
3914	104
3915	104
3916	104
3917	104
3918	104
3919	104
3920	104
3921	104
3922	104
3923	104
3924	104
3925	104
3926	104
3927	104
3928	104
3929	104
3930	104
3931	104
3932	104
3933	104
3934	104
3935	104
3936	104
3937	104
3938	104
3939	104
3940	104
3941	104
3942	104
3943	104
3944	104
3945	104
3946	104
3947	104
3948	104
3949	104
3950	104
3951	104
3952	104
3953	104
3954	104
3955	104
3956	104
3957	104
3958	104
3959	104
3960	104
3961	104
3962	104
3963	104
3964	104
3965	104
3966	104
3967	104
3968	104
3969	104
3970	104
3971	104
3972	104
3973	104
3974	104
3975	104
3976	104
3977	104
3978	104
3979	104
3980	104
3981	104
3982	104
3983	104
3984	104
3985	104
3986	104
3987	104
3988	104
3989	104
3990	104
3991	104
3992	104
3993	104
3994	104
3995	104
3996	104
3997	104
3998	104
3999	104
4000	104
4001	104
4002	104
4003	104
4004	104
4005	104
4006	104
4007	104
4008	104
4009	104
4010	104
4011	104
4012	104
4013	104
4014	104
4015	104
4016	104
4017	104
4018	104
4019	104
4020	104
4021	104
4022	104
4023	104
4024	104
4025	104
4026	104
4027	104
4028	104
4029	104
4030	104
4031	104
4032	104
4033	104
4034	104
4035	104
4036	104
4037	104
4038	104
4039	104
4040	104
4041	104
4042	104
4043	104
4044	104
4045	104
4046	104
4047	104
4048	104
4049	104
4050	104
4051	104
4052	104
4053	104
4054	104
4055	104
4056	104
4057	104
4058	104
4059	104
4060	104
4061	104
4062	104
4063	104
4064	104
4065	104
4066	104
4067	104
4068	104
4069	104
4070	104
4071	104
4072	104
4073	104
4074	104
4075	104
4076	104
4077	104
4078	104
4079	104
4080	104
4081	104
4082	104
4083	104
4084	104
4085	104
4086	104
4087	104
4088	104
4089	104
4090	104
4091	104
4092	104
4093	104
4094	104
4095	104
4096	104
4097	104
4098	104
4099	104
4100	104
4101	104
4102	104
4103	104
4104	104
4105	104
4106	104
4107	104
4108	104
4109	104
4110	104
4111	104
4112	104
4113	104
4114	104
4115	104
4116	104
4117	104
4118	104
4119	104
4120	104
4121	104
4122	104
4123	104
4124	104
4125	104
4126	104
4127	104
4128	104
4129	104
4130	104
4131	104
4132	104
4133	104
4134	104
4135	104
4136	104
4137	104
4138	104
4139	104
4140	104
4141	104
4142	104
4143	104
4144	104
4145	104
4146	104
4147	104
4148	104
4149	104
4150	104
4151	104
4152	104
4153	104
4154	104
4155	104
4156	104
4157	104
4158	104
4159	104
4160	104
4161	104
4162	104
4163	104
4164	104
4165	104
4166	104
4167	104
4168	104
4169	104
4170	104
4171	104
4172	104
4173	104
4174	104
4175	104
4176	104
4177	104
4178	104
4179	104
4180	104
4181	104
4182	104
4183	104
4184	104
4185	104
4186	104
4187	104
4188	104
4189	104
4190	104
4191	104
4192	104
4193	104
4194	104
4195	104
4196	104
4197	104
4198	104
4199	104
4200	104
4201	104
4202	104
4203	104
4204	104
4205	104
4206	104
4207	104
4208	104
4209	104
4210	104
4211	104
4212	104
4213	104
4214	104
4215	104
4216	104
4217	104
4218	104
4219	104
4220	104
4221	104
4222	104
4223	104
4224	104
4225	104
4226	104
4227	104
4228	104
4229	104
4230	104
4231	104
4232	104
4233	104
4234	104
4235	104
4236	104
4237	104
4238	104
4239	104
4240	104
4241	104
4242	104
4243	104
4244	104
4245	104
4246	104
4247	104
4248	104
4249	104
4250	104
4251	104
4252	104
4253	104
4254	104
4255	104
4256	104
4257	104
4258	104
4259	104
4260	104
4261	104
4262	104
4263	104
4264	104
4265	104
4266	104
4267	104
4268	104
4269	104
4270	104
4271	104
4272	104
4273	104
4274	104
4275	104
4276	104
4277	104
4278	104
4279	104
4280	104
4281	104
4282	104
4283	104
4284	104
4285	104
4286	104
4287	104
4288	104
4289	104
4290	104
4291	104
4292	104
4293	104
4294	104
4295	104
4296	104
4297	104
4298	104
4299	104
4300	104
4301	104
4302	104
4303	104
4304	104
4305	104
4306	104
4307	104
4308	104
4309	104
4310	104
4311	104
4312	104
4313	104
4314	104
4315	104
4316	104
4317	104
4318	104
4319	104
4320	104
4321	104
4322	104
4323	104
4324	104
4325	104
4326	104
4327	104
4328	104
4329	104
4330	104
4331	104
4332	104
4333	104
4334	104
4335	104
4336	104
4337	104
4338	104
4339	104
4340	104
4341	104
4342	104
4343	104
4344	104
4345	104
4346	104
4347	104
4348	104
4349	104
4350	104
4351	104
4352	104
4353	104
4354	104
4355	104
4356	104
4357	104
4358	104
4359	104
4360	104
4361	104
4362	105
4363	105
4364	105
4365	105
4366	105
4367	105
4368	105
4369	105
4370	105
4371	105
4372	105
4373	105
4374	105
4375	105
4376	105
4377	105
4378	105
4379	105
4380	105
4381	105
4382	105
4383	105
4384	105
4385	105
4386	105
4387	105
4388	105
4389	105
4390	105
4391	105
4392	105
4393	105
4394	105
4395	105
4396	105
4397	105
4398	105
4399	105
4400	105
4401	105
4402	105
4403	105
4404	105
4405	105
4406	105
4407	105
4408	105
4409	105
4410	105
4411	105
4412	105
4413	105
4414	105
4415	105
4416	105
4417	105
4418	105
4419	105
4420	105
4421	105
4422	105
4423	105
4424	105
4425	105
4426	105
4427	105
4428	105
4429	105
4430	105
4431	105
4432	105
4433	105
4434	105
4435	105
4436	105
4437	105
4438	105
4439	105
4440	105
4441	105
4442	105
4443	105
4444	105
4445	105
4446	105
4447	105
4448	105
4449	105
4450	105
4451	105
4452	105
4453	105
4454	105
4455	106
4456	106
4457	106
4458	106
4459	106
4460	106
4461	106
4462	106
4463	106
4464	106
4465	106
4466	106
4467	106
4468	106
4469	106
4470	106
4471	106
4472	106
4473	106
4474	106
4475	106
4476	106
4477	106
4478	106
4479	106
4480	106
4481	106
4482	106
4483	106
4484	106
4485	106
4486	106
4487	106
4488	106
4489	106
4490	106
4491	106
4492	106
4493	106
4494	106
4495	106
4496	106
4497	106
4498	106
4499	106
4500	106
4501	106
4502	106
4503	106
4504	106
4505	106
4506	106
4507	106
4508	106
4509	106
4510	106
4511	106
4512	106
4513	106
4514	106
4515	106
4516	106
4517	106
4518	106
4519	106
4520	106
4521	106
4522	106
4523	106
4524	106
4525	106
4526	106
4527	106
4528	106
4529	106
4530	106
4531	106
4532	106
4533	106
4534	106
4535	106
4536	106
4537	106
4538	106
4539	106
4540	106
4541	106
4542	106
4543	106
4544	106
4545	106
4546	106
4547	106
4548	106
4549	106
4550	106
4551	106
4552	106
4553	106
4554	106
4555	106
4556	106
4557	106
4558	106
4559	106
4560	106
4561	106
4562	106
4563	106
4564	106
4565	106
4566	106
4567	106
4568	106
4569	106
4570	106
4571	106
4572	106
4573	106
4574	106
4575	106
4576	106
4577	106
4578	106
4579	106
4580	106
4581	106
4582	106
4583	106
4584	106
4585	106
4586	106
4587	106
4588	106
4589	106
4590	106
4591	106
4592	106
4593	106
4594	106
4595	106
4596	106
4597	106
4598	106
4599	106
4600	106
4601	106
4602	106
4603	106
4604	106
4605	106
4606	106
4607	106
4608	106
4609	106
4610	106
4611	106
4612	106
4613	106
4614	106
4615	106
4616	106
4617	106
4618	106
4619	106
4620	106
4621	106
4622	106
4623	106
4624	106
4625	106
4626	106
4627	106
4628	106
4629	106
4630	106
4631	106
4632	106
4633	106
4634	106
4635	106
4636	106
4637	106
4638	106
4639	106
4640	106
4641	106
4642	106
4643	106
4644	106
4645	106
4646	106
4647	106
4648	106
4649	106
4650	106
4651	106
4652	106
4653	106
4654	106
4655	106
4656	106
4657	106
4658	106
4659	106
4660	106
4661	106
4662	106
4663	106
4664	106
4665	106
4666	106
4667	106
4668	106
4669	106
4670	106
4671	106
4672	106
4673	106
4674	106
4675	106
4676	106
4677	106
4678	106
4679	106
4680	106
4681	106
4682	106
4683	106
4684	106
4685	106
4686	106
4687	106
4688	106
4689	106
4690	106
4691	106
4692	106
4693	106
4694	106
4695	106
4696	106
4697	106
4698	106
4699	106
4700	106
4701	106
4702	106
4703	106
4704	106
4705	106
4706	106
4707	106
4708	106
4709	106
4710	106
4711	106
4712	106
4713	106
4714	106
4715	106
4716	106
4717	106
4718	106
4719	106
4720	106
4721	106
4722	106
4723	106
4724	106
4725	106
4726	106
4727	106
4728	106
4729	106
4730	106
4731	106
4732	106
4733	106
4734	106
4735	106
4736	106
4737	106
4738	106
4739	106
4740	106
4741	106
4742	106
4743	106
4744	106
4745	106
4746	106
4747	106
4748	106
4749	106
4750	106
4751	106
4752	106
4753	106
4754	106
4755	106
4756	106
4757	106
4758	106
4759	106
4760	106
4761	106
4762	106
4763	106
4764	106
4765	106
4766	106
4767	106
4768	106
4769	106
4770	106
4771	106
4772	106
4773	106
4774	106
4775	106
4776	106
4777	106
4778	106
4779	106
4780	106
4781	106
4782	106
4783	106
4784	106
4785	106
4786	106
4787	106
4788	106
4789	106
4790	106
4791	106
4792	106
4793	106
4794	106
4795	106
4796	106
4797	106
4798	106
4799	106
4800	106
4801	106
4802	106
4803	106
4804	106
4805	106
4806	106
4807	106
4808	106
4809	106
4810	106
4811	106
4812	106
4813	106
4814	106
4815	106
4816	106
4817	106
4818	106
4819	106
4820	106
4821	106
4822	106
4823	106
4824	106
4825	106
4826	106
4827	106
4828	106
4829	106
4830	106
4831	106
4832	106
4833	106
4834	106
4835	106
4836	106
4837	106
4838	106
4839	106
4840	106
4841	106
4842	106
4843	106
4844	106
4845	106
4846	106
4847	106
4848	106
4849	106
4850	106
4851	106
4852	106
4853	106
4854	106
4855	106
4856	106
4857	106
4858	106
4859	106
4860	106
4861	106
4862	106
4863	106
4864	106
4865	106
4866	106
4867	106
4868	106
4869	106
4870	106
4871	106
4872	106
4873	106
4874	106
4875	106
4876	106
4877	106
4878	106
4879	106
4880	106
4881	106
4882	106
4883	106
4884	106
4885	106
4886	106
4887	106
4888	106
4889	106
4890	106
4891	106
4892	106
4893	106
4894	106
4895	106
4896	106
4897	106
4898	106
4899	106
4900	106
4901	106
4902	106
4903	106
4904	106
4905	106
4906	106
4907	106
4908	106
4909	106
4910	106
4911	106
4912	106
4913	106
4914	106
4915	106
4916	106
4917	106
4918	106
4919	106
4920	106
4921	106
4922	106
4923	106
4924	106
4925	106
4926	106
4927	106
4928	106
4929	106
4930	106
4931	106
4932	106
4933	106
4934	106
4935	106
4936	106
4937	106
4938	106
4939	106
4940	106
4941	106
4942	106
4943	106
4944	106
4945	106
4946	106
4947	106
4948	106
4949	106
4950	106
4951	106
4952	106
4953	106
4954	106
4955	106
4956	106
4957	106
4958	106
4959	106
4960	106
4961	106
4962	106
4963	106
4964	106
4965	106
4966	106
4967	106
4968	106
4969	106
4970	106
4971	106
4972	106
4973	106
4974	106
4975	106
4976	106
4977	106
4978	106
4979	106
4980	106
4981	106
4982	106
4983	106
4984	106
4985	106
4986	106
4987	106
4988	106
4989	106
4990	106
4991	106
4992	106
4993	106
4994	106
4995	106
4996	106
4997	106
4998	106
4999	106
5000	106

==> data/with_restart/SATComp/lwhle-c.1-grdy.tsv <==
1	0
2	19
3	23
4	24
5	25
6	27
7	28
8	29
9	31
10	33
11	35
12	35
13	35
14	35
15	36
16	37
17	38
18	39
19	39
20	40
21	40
22	40
23	40
24	41
25	41
26	42
27	42
28	42
29	42
30	43
31	43
32	43
33	43
34	43
35	44
36	44
37	44
38	44
39	44
40	44
41	45
42	45
43	45
44	45
45	45
46	45
47	46
48	46
49	46
50	46
51	46
52	46
53	48
54	48
55	48
56	48
57	49
58	50
59	50
60	51
61	51
62	51
63	51
64	51
65	51
66	51
67	51
68	51
69	52
70	52
71	52
72	53
73	54
74	56
75	56
76	56
77	56
78	58
79	59
80	59
81	59
82	59
83	59
84	59
85	59
86	59
87	59
88	59
89	59
90	59
91	59
92	59
93	59
94	59
95	59
96	59
97	59
98	59
99	59
100	59
101	59
102	59
103	60
104	61
105	62
106	62
107	62
108	62
109	63
110	64
111	64
112	64
113	64
114	64
115	64
116	64
117	64
118	64
119	64
120	64
121	64
122	64
123	64
124	65
125	65
126	65
127	65
128	65
129	65
130	65
131	65
132	65
133	65
134	65
135	65
136	65
137	65
138	65
139	66
140	66
141	67
142	67
143	67
144	67
145	67
146	67
147	67
148	67
149	67
150	67
151	67
152	67
153	67
154	67
155	67
156	67
157	67
158	67
159	67
160	67
161	67
162	67
163	67
164	67
165	67
166	67
167	67
168	67
169	68
170	68
171	68
172	68
173	68
174	68
175	68
176	68
177	68
178	68
179	68
180	68
181	68
182	68
183	68
184	68
185	68
186	68
187	68
188	68
189	68
190	68
191	68
192	68
193	68
194	68
195	68
196	68
197	68
198	68
199	68
200	68
201	68
202	68
203	68
204	68
205	68
206	69
207	69
208	69
209	69
210	69
211	69
212	70
213	70
214	70
215	70
216	70
217	70
218	70
219	70
220	70
221	70
222	70
223	70
224	70
225	70
226	70
227	70
228	70
229	70
230	70
231	70
232	70
233	70
234	70
235	70
236	70
237	70
238	70
239	70
240	70
241	71
242	71
243	71
244	71
245	71
246	71
247	71
248	71
249	71
250	71
251	71
252	72
253	73
254	73
255	73
256	73
257	73
258	73
259	73
260	73
261	73
262	73
263	73
264	73
265	73
266	73
267	73
268	73
269	73
270	73
271	73
272	73
273	73
274	73
275	73
276	73
277	73
278	73
279	73
280	73
281	73
282	73
283	73
284	74
285	74
286	74
287	74
288	74
289	74
290	74
291	74
292	74
293	75
294	75
295	75
296	75
297	75
298	75
299	75
300	75
301	75
302	75
303	75
304	75
305	75
306	75
307	76
308	76
309	76
310	76
311	76
312	76
313	76
314	76
315	76
316	76
317	77
318	78
319	78
320	78
321	78
322	78
323	78
324	78
325	78
326	78
327	78
328	78
329	78
330	78
331	78
332	78
333	78
334	78
335	78
336	78
337	78
338	78
339	78
340	78
341	78
342	78
343	78
344	78
345	78
346	78
347	78
348	78
349	78
350	78
351	78
352	78
353	79
354	79
355	79
356	79
357	79
358	79
359	79
360	79
361	79
362	79
363	79
364	79
365	79
366	79
367	79
368	79
369	79
370	79
371	79
372	79
373	79
374	79
375	79
376	79
377	79
378	79
379	79
380	79
381	79
382	79
383	79
384	79
385	79
386	79
387	79
388	79
389	79
390	79
391	79
392	79
393	79
394	79
395	79
396	79
397	79
398	79
399	79
400	79
401	79
402	79
403	79
404	79
405	79
406	79
407	79
408	79
409	79
410	79
411	79
412	79
413	79
414	79
415	79
416	79
417	79
418	79
419	79
420	79
421	79
422	79
423	79
424	79
425	79
426	79
427	79
428	79
429	79
430	79
431	79
432	79
433	79
434	79
435	79
436	80
437	80
438	80
439	80
440	80
441	80
442	80
443	80
444	80
445	80
446	80
447	80
448	80
449	80
450	80
451	80
452	80
453	80
454	80
455	80
456	80
457	80
458	80
459	80
460	80
461	80
462	80
463	80
464	80
465	80
466	80
467	80
468	80
469	80
470	80
471	80
472	80
473	80
474	80
475	80
476	80
477	80
478	80
479	80
480	80
481	80
482	80
483	80
484	80
485	80
486	80
487	80
488	80
489	80
490	80
491	80
492	80
493	80
494	80
495	80
496	80
497	80
498	80
499	80
500	80
501	80
502	80
503	80
504	80
505	80
506	80
507	80
508	80
509	80
510	80
511	80
512	80
513	80
514	80
515	80
516	80
517	80
518	80
519	80
520	80
521	80
522	80
523	80
524	80
525	80
526	80
527	80
528	80
529	80
530	80
531	80
532	80
533	80
534	80
535	80
536	80
537	80
538	80
539	80
540	80
541	80
542	80
543	80
544	80
545	80
546	80
547	80
548	80
549	80
550	80
551	80
552	80
553	80
554	80
555	80
556	80
557	80
558	80
559	80
560	80
561	80
562	80
563	80
564	80
565	80
566	80
567	80
568	80
569	80
570	80
571	80
572	80
573	80
574	80
575	80
576	80
577	80
578	80
579	80
580	80
581	80
582	80
583	80
584	80
585	80
586	80
587	80
588	80
589	80
590	80
591	80
592	80
593	80
594	80
595	80
596	80
597	80
598	80
599	80
600	80
601	80
602	80
603	80
604	80
605	80
606	80
607	80
608	80
609	80
610	80
611	80
612	80
613	80
614	80
615	80
616	80
617	80
618	80
619	80
620	80
621	80
622	80
623	80
624	80
625	80
626	80
627	80
628	80
629	80
630	80
631	80
632	80
633	80
634	80
635	80
636	80
637	80
638	80
639	80
640	80
641	80
642	80
643	80
644	80
645	80
646	80
647	80
648	80
649	80
650	80
651	80
652	80
653	80
654	80
655	80
656	81
657	81
658	81
659	81
660	81
661	81
662	81
663	81
664	81
665	81
666	81
667	81
668	81
669	81
670	81
671	81
672	81
673	81
674	81
675	81
676	81
677	81
678	81
679	81
680	81
681	81
682	81
683	81
684	81
685	81
686	81
687	81
688	81
689	81
690	81
691	81
692	81
693	81
694	81
695	81
696	81
697	81
698	81
699	81
700	81
701	81
702	81
703	81
704	81
705	81
706	81
707	81
708	81
709	81
710	81
711	81
712	81
713	81
714	81
715	81
716	81
717	81
718	81
719	81
720	81
721	81
722	81
723	81
724	81
725	81
726	81
727	81
728	81
729	81
730	81
731	81
732	81
733	81
734	81
735	81
736	81
737	81
738	81
739	81
740	81
741	81
742	81
743	81
744	81
745	81
746	81
747	81
748	81
749	81
750	81
751	81
752	81
753	81
754	81
755	81
756	81
757	81
758	81
759	81
760	81
761	81
762	81
763	81
764	81
765	81
766	81
767	81
768	81
769	81
770	81
771	81
772	81
773	81
774	81
775	81
776	81
777	81
778	81
779	81
780	81
781	81
782	81
783	81
784	81
785	81
786	81
787	81
788	81
789	81
790	81
791	81
792	81
793	81
794	81
795	81
796	81
797	81
798	81
799	81
800	81
801	81
802	81
803	81
804	81
805	81
806	81
807	81
808	81
809	81
810	81
811	81
812	81
813	81
814	81
815	81
816	81
817	81
818	81
819	81
820	81
821	81
822	81
823	81
824	81
825	81
826	81
827	81
828	81
829	81
830	81
831	81
832	81
833	81
834	81
835	81
836	81
837	81
838	81
839	81
840	81
841	81
842	81
843	81
844	81
845	81
846	81
847	81
848	82
849	82
850	82
851	82
852	82
853	82
854	82
855	82
856	82
857	82
858	82
859	82
860	82
861	82
862	82
863	82
864	82
865	82
866	82
867	82
868	82
869	82
870	83
871	83
872	83
873	83
874	83
875	83
876	83
877	83
878	83
879	83
880	83
881	83
882	83
883	83
884	83
885	83
886	83
887	83
888	83
889	83
890	83
891	83
892	83
893	83
894	83
895	83
896	83
897	83
898	83
899	83
900	83
901	83
902	83
903	83
904	83
905	83
906	83
907	83
908	83
909	83
910	83
911	83
912	83
913	83
914	83
915	83
916	83
917	83
918	83
919	83
920	83
921	83
922	83
923	83
924	83
925	83
926	83
927	83
928	83
929	83
930	83
931	83
932	83
933	83
934	83
935	83
936	83
937	83
938	83
939	83
940	83
941	83
942	83
943	83
944	83
945	83
946	83
947	83
948	83
949	83
950	83
951	83
952	83
953	83
954	83
955	83
956	83
957	83
958	83
959	83
960	83
961	83
962	83
963	83
964	83
965	83
966	83
967	83
968	83
969	83
970	83
971	83
972	83
973	83
974	83
975	83
976	83
977	83
978	83
979	83
980	83
981	83
982	83
983	83
984	83
985	83
986	83
987	83
988	83
989	83
990	83
991	83
992	83
993	83
994	83
995	83
996	83
997	83
998	83
999	83
1000	83
1001	83
1002	83
1003	83
1004	83
1005	83
1006	83
1007	83
1008	83
1009	83
1010	83
1011	83
1012	83
1013	83
1014	83
1015	83
1016	83
1017	83
1018	83
1019	83
1020	83
1021	83
1022	83
1023	83
1024	83
1025	83
1026	83
1027	83
1028	83
1029	83
1030	83
1031	83
1032	83
1033	83
1034	83
1035	83
1036	83
1037	83
1038	83
1039	83
1040	83
1041	83
1042	83
1043	83
1044	83
1045	83
1046	83
1047	83
1048	83
1049	83
1050	83
1051	83
1052	83
1053	83
1054	83
1055	83
1056	83
1057	83
1058	83
1059	83
1060	83
1061	83
1062	83
1063	83
1064	83
1065	83
1066	83
1067	83
1068	83
1069	83
1070	83
1071	83
1072	83
1073	83
1074	83
1075	83
1076	83
1077	83
1078	83
1079	83
1080	83
1081	83
1082	83
1083	83
1084	83
1085	83
1086	83
1087	83
1088	83
1089	83
1090	83
1091	83
1092	83
1093	83
1094	83
1095	83
1096	83
1097	83
1098	83
1099	83
1100	83
1101	83
1102	83
1103	84
1104	84
1105	84
1106	84
1107	84
1108	84
1109	84
1110	84
1111	84
1112	84
1113	84
1114	84
1115	84
1116	84
1117	84
1118	84
1119	84
1120	84
1121	84
1122	84
1123	84
1124	84
1125	84
1126	84
1127	84
1128	84
1129	84
1130	84
1131	84
1132	84
1133	84
1134	84
1135	84
1136	84
1137	84
1138	84
1139	84
1140	84
1141	84
1142	84
1143	84
1144	84
1145	84
1146	84
1147	84
1148	84
1149	84
1150	84
1151	84
1152	84
1153	84
1154	84
1155	84
1156	85
1157	85
1158	85
1159	85
1160	85
1161	85
1162	85
1163	85
1164	85
1165	85
1166	85
1167	85
1168	85
1169	85
1170	85
1171	85
1172	85
1173	85
1174	85
1175	85
1176	85
1177	85
1178	85
1179	85
1180	85
1181	85
1182	85
1183	85
1184	85
1185	85
1186	85
1187	85
1188	85
1189	85
1190	85
1191	85
1192	85
1193	85
1194	85
1195	85
1196	85
1197	85
1198	85
1199	85
1200	85
1201	85
1202	85
1203	85
1204	85
1205	85
1206	85
1207	85
1208	85
1209	85
1210	85
1211	85
1212	85
1213	85
1214	85
1215	85
1216	85
1217	85
1218	85
1219	85
1220	85
1221	85
1222	85
1223	85
1224	85
1225	85
1226	85
1227	85
1228	86
1229	86
1230	86
1231	86
1232	86
1233	86
1234	86
1235	86
1236	86
1237	86
1238	86
1239	86
1240	86
1241	86
1242	86
1243	86
1244	86
1245	86
1246	86
1247	86
1248	86
1249	86
1250	86
1251	86
1252	86
1253	86
1254	86
1255	86
1256	86
1257	86
1258	86
1259	86
1260	86
1261	86
1262	86
1263	86
1264	86
1265	86
1266	86
1267	86
1268	86
1269	86
1270	86
1271	86
1272	86
1273	86
1274	86
1275	86
1276	86
1277	86
1278	86
1279	86
1280	86
1281	86
1282	86
1283	86
1284	86
1285	86
1286	86
1287	86
1288	86
1289	86
1290	86
1291	86
1292	86
1293	86
1294	86
1295	86
1296	86
1297	86
1298	86
1299	86
1300	86
1301	86
1302	86
1303	86
1304	86
1305	86
1306	86
1307	86
1308	86
1309	86
1310	86
1311	86
1312	86
1313	86
1314	86
1315	86
1316	86
1317	86
1318	86
1319	86
1320	86
1321	86
1322	86
1323	86
1324	86
1325	86
1326	86
1327	86
1328	86
1329	86
1330	86
1331	86
1332	86
1333	86
1334	86
1335	86
1336	86
1337	86
1338	86
1339	86
1340	86
1341	86
1342	86
1343	86
1344	86
1345	86
1346	86
1347	86
1348	86
1349	86
1350	86
1351	86
1352	86
1353	86
1354	86
1355	86
1356	86
1357	86
1358	86
1359	86
1360	86
1361	86
1362	86
1363	86
1364	86
1365	86
1366	86
1367	86
1368	86
1369	86
1370	86
1371	86
1372	86
1373	86
1374	86
1375	86
1376	86
1377	86
1378	86
1379	86
1380	86
1381	86
1382	86
1383	86
1384	86
1385	86
1386	86
1387	86
1388	86
1389	86
1390	86
1391	86
1392	86
1393	86
1394	86
1395	86
1396	86
1397	86
1398	86
1399	86
1400	86
1401	86
1402	86
1403	86
1404	86
1405	86
1406	86
1407	86
1408	86
1409	86
1410	86
1411	86
1412	86
1413	86
1414	86
1415	86
1416	86
1417	86
1418	86
1419	86
1420	86
1421	86
1422	86
1423	86
1424	86
1425	86
1426	86
1427	86
1428	86
1429	86
1430	86
1431	87
1432	87
1433	87
1434	87
1435	87
1436	87
1437	87
1438	87
1439	87
1440	87
1441	87
1442	87
1443	87
1444	87
1445	87
1446	87
1447	87
1448	87
1449	87
1450	87
1451	87
1452	87
1453	87
1454	87
1455	87
1456	87
1457	87
1458	87
1459	87
1460	87
1461	87
1462	87
1463	87
1464	87
1465	87
1466	87
1467	87
1468	87
1469	87
1470	87
1471	87
1472	87
1473	87
1474	87
1475	87
1476	87
1477	87
1478	87
1479	87
1480	87
1481	87
1482	87
1483	87
1484	87
1485	87
1486	87
1487	87
1488	87
1489	87
1490	87
1491	87
1492	87
1493	87
1494	87
1495	87
1496	87
1497	87
1498	87
1499	87
1500	87
1501	87
1502	87
1503	87
1504	87
1505	87
1506	87
1507	87
1508	87
1509	87
1510	87
1511	87
1512	87
1513	87
1514	87
1515	87
1516	87
1517	87
1518	87
1519	87
1520	87
1521	87
1522	87
1523	87
1524	87
1525	87
1526	87
1527	87
1528	87
1529	87
1530	87
1531	87
1532	87
1533	87
1534	87
1535	87
1536	87
1537	87
1538	87
1539	87
1540	87
1541	87
1542	87
1543	87
1544	87
1545	87
1546	87
1547	87
1548	87
1549	87
1550	87
1551	87
1552	87
1553	87
1554	87
1555	87
1556	87
1557	87
1558	87
1559	87
1560	87
1561	87
1562	87
1563	87
1564	87
1565	87
1566	87
1567	87
1568	87
1569	87
1570	87
1571	87
1572	87
1573	87
1574	87
1575	87
1576	87
1577	87
1578	87
1579	87
1580	87
1581	87
1582	87
1583	87
1584	87
1585	87
1586	87
1587	87
1588	87
1589	87
1590	87
1591	87
1592	87
1593	87
1594	87
1595	87
1596	87
1597	87
1598	87
1599	87
1600	87
1601	87
1602	87
1603	87
1604	87
1605	87
1606	87
1607	87
1608	87
1609	87
1610	87
1611	87
1612	87
1613	87
1614	87
1615	87
1616	87
1617	87
1618	87
1619	87
1620	87
1621	87
1622	87
1623	87
1624	87
1625	87
1626	87
1627	87
1628	87
1629	87
1630	87
1631	87
1632	87
1633	87
1634	87
1635	87
1636	87
1637	87
1638	87
1639	87
1640	87
1641	87
1642	87
1643	87
1644	87
1645	87
1646	87
1647	87
1648	87
1649	87
1650	87
1651	87
1652	87
1653	87
1654	87
1655	87
1656	87
1657	87
1658	87
1659	87
1660	87
1661	87
1662	87
1663	87
1664	87
1665	87
1666	87
1667	87
1668	87
1669	87
1670	87
1671	87
1672	87
1673	87
1674	87
1675	87
1676	87
1677	87
1678	87
1679	87
1680	87
1681	87
1682	87
1683	87
1684	87
1685	87
1686	87
1687	87
1688	87
1689	87
1690	87
1691	87
1692	87
1693	87
1694	87
1695	87
1696	87
1697	87
1698	87
1699	87
1700	87
1701	87
1702	87
1703	87
1704	87
1705	87
1706	87
1707	87
1708	87
1709	87
1710	87
1711	87
1712	87
1713	87
1714	87
1715	87
1716	87
1717	87
1718	87
1719	87
1720	87
1721	87
1722	87
1723	87
1724	87
1725	87
1726	87
1727	87
1728	87
1729	87
1730	87
1731	87
1732	87
1733	88
1734	88
1735	88
1736	88
1737	88
1738	88
1739	88
1740	88
1741	88
1742	88
1743	88
1744	88
1745	88
1746	88
1747	88
1748	88
1749	88
1750	88
1751	88
1752	88
1753	88
1754	88
1755	88
1756	88
1757	88
1758	88
1759	88
1760	88
1761	88
1762	88
1763	88
1764	88
1765	88
1766	88
1767	88
1768	88
1769	88
1770	88
1771	88
1772	88
1773	88
1774	88
1775	88
1776	88
1777	88
1778	88
1779	88
1780	88
1781	88
1782	88
1783	88
1784	88
1785	88
1786	88
1787	88
1788	88
1789	88
1790	88
1791	88
1792	88
1793	88
1794	88
1795	88
1796	88
1797	88
1798	88
1799	88
1800	88
1801	88
1802	88
1803	88
1804	88
1805	88
1806	88
1807	88
1808	88
1809	88
1810	88
1811	88
1812	88
1813	88
1814	88
1815	88
1816	88
1817	88
1818	88
1819	88
1820	88
1821	88
1822	88
1823	88
1824	88
1825	88
1826	88
1827	88
1828	88
1829	88
1830	88
1831	88
1832	88
1833	88
1834	89
1835	89
1836	89
1837	89
1838	89
1839	89
1840	89
1841	89
1842	89
1843	89
1844	89
1845	89
1846	89
1847	89
1848	89
1849	89
1850	89
1851	89
1852	89
1853	89
1854	89
1855	89
1856	89
1857	89
1858	89
1859	89
1860	89
1861	89
1862	89
1863	89
1864	89
1865	89
1866	89
1867	89
1868	89
1869	89
1870	89
1871	89
1872	89
1873	89
1874	89
1875	89
1876	89
1877	89
1878	89
1879	89
1880	89
1881	89
1882	89
1883	89
1884	89
1885	89
1886	89
1887	89
1888	89
1889	89
1890	89
1891	89
1892	89
1893	89
1894	89
1895	89
1896	89
1897	89
1898	89
1899	89
1900	89
1901	89
1902	89
1903	89
1904	89
1905	89
1906	89
1907	89
1908	89
1909	89
1910	89
1911	89
1912	89
1913	89
1914	89
1915	89
1916	89
1917	89
1918	89
1919	89
1920	89
1921	89
1922	89
1923	89
1924	89
1925	89
1926	89
1927	89
1928	89
1929	89
1930	89
1931	89
1932	89
1933	89
1934	89
1935	89
1936	89
1937	89
1938	89
1939	89
1940	89
1941	89
1942	89
1943	89
1944	89
1945	89
1946	89
1947	89
1948	89
1949	89
1950	89
1951	89
1952	89
1953	89
1954	89
1955	89
1956	89
1957	89
1958	89
1959	89
1960	89
1961	89
1962	89
1963	89
1964	89
1965	89
1966	89
1967	89
1968	89
1969	89
1970	89
1971	89
1972	89
1973	89
1974	89
1975	89
1976	89
1977	89
1978	89
1979	89
1980	89
1981	89
1982	89
1983	89
1984	89
1985	89
1986	89
1987	89
1988	89
1989	89
1990	89
1991	89
1992	89
1993	89
1994	89
1995	89
1996	89
1997	89
1998	89
1999	89
2000	89
2001	89
2002	89
2003	89
2004	89
2005	89
2006	89
2007	89
2008	89
2009	89
2010	89
2011	89
2012	89
2013	89
2014	89
2015	89
2016	89
2017	89
2018	89
2019	89
2020	89
2021	89
2022	89
2023	89
2024	89
2025	89
2026	89
2027	89
2028	89
2029	89
2030	89
2031	89
2032	89
2033	89
2034	89
2035	89
2036	89
2037	89
2038	89
2039	89
2040	89
2041	89
2042	89
2043	89
2044	89
2045	89
2046	89
2047	89
2048	89
2049	89
2050	89
2051	89
2052	89
2053	89
2054	89
2055	89
2056	89
2057	89
2058	89
2059	89
2060	89
2061	89
2062	89
2063	89
2064	89
2065	89
2066	89
2067	89
2068	89
2069	89
2070	89
2071	89
2072	89
2073	89
2074	89
2075	89
2076	89
2077	89
2078	89
2079	89
2080	89
2081	89
2082	89
2083	89
2084	89
2085	89
2086	89
2087	89
2088	89
2089	89
2090	89
2091	89
2092	89
2093	89
2094	89
2095	89
2096	89
2097	89
2098	89
2099	89
2100	89
2101	89
2102	89
2103	89
2104	89
2105	89
2106	89
2107	89
2108	89
2109	89
2110	89
2111	89
2112	89
2113	89
2114	89
2115	89
2116	89
2117	89
2118	89
2119	89
2120	89
2121	89
2122	89
2123	90
2124	90
2125	90
2126	90
2127	90
2128	90
2129	90
2130	90
2131	90
2132	90
2133	90
2134	90
2135	90
2136	90
2137	90
2138	90
2139	90
2140	90
2141	90
2142	90
2143	90
2144	90
2145	90
2146	90
2147	90
2148	90
2149	90
2150	90
2151	90
2152	90
2153	90
2154	90
2155	90
2156	90
2157	90
2158	90
2159	90
2160	90
2161	90
2162	90
2163	90
2164	90
2165	90
2166	90
2167	90
2168	90
2169	90
2170	90
2171	90
2172	90
2173	90
2174	90
2175	90
2176	90
2177	90
2178	90
2179	90
2180	90
2181	90
2182	90
2183	90
2184	90
2185	90
2186	90
2187	90
2188	90
2189	90
2190	90
2191	90
2192	90
2193	90
2194	90
2195	90
2196	90
2197	90
2198	90
2199	90
2200	90
2201	90
2202	90
2203	90
2204	90
2205	90
2206	90
2207	90
2208	90
2209	90
2210	90
2211	90
2212	90
2213	90
2214	90
2215	90
2216	90
2217	90
2218	90
2219	90
2220	90
2221	90
2222	90
2223	90
2224	90
2225	90
2226	90
2227	90
2228	90
2229	90
2230	90
2231	90
2232	90
2233	90
2234	90
2235	90
2236	90
2237	90
2238	90
2239	90
2240	90
2241	90
2242	90
2243	90
2244	90
2245	90
2246	90
2247	90
2248	90
2249	90
2250	90
2251	91
2252	91
2253	91
2254	91
2255	91
2256	91
2257	91
2258	91
2259	91
2260	91
2261	91
2262	91
2263	91
2264	91
2265	91
2266	91
2267	91
2268	91
2269	91
2270	92
2271	92
2272	92
2273	92
2274	92
2275	92
2276	92
2277	92
2278	92
2279	92
2280	92
2281	92
2282	92
2283	92
2284	92
2285	92
2286	92
2287	92
2288	92
2289	92
2290	92
2291	92
2292	92
2293	92
2294	92
2295	92
2296	92
2297	93
2298	93
2299	93
2300	93
2301	93
2302	93
2303	93
2304	93
2305	93
2306	93
2307	93
2308	93
2309	93
2310	93
2311	93
2312	93
2313	93
2314	93
2315	93
2316	93
2317	93
2318	93
2319	93
2320	93
2321	93
2322	93
2323	93
2324	93
2325	93
2326	93
2327	93
2328	93
2329	93
2330	93
2331	93
2332	93
2333	93
2334	93
2335	93
2336	93
2337	93
2338	93
2339	93
2340	93
2341	93
2342	93
2343	93
2344	93
2345	93
2346	93
2347	93
2348	93
2349	93
2350	93
2351	93
2352	93
2353	93
2354	93
2355	93
2356	93
2357	93
2358	93
2359	93
2360	93
2361	93
2362	93
2363	93
2364	93
2365	93
2366	93
2367	93
2368	93
2369	93
2370	93
2371	93
2372	93
2373	93
2374	93
2375	93
2376	93
2377	93
2378	93
2379	93
2380	93
2381	93
2382	93
2383	93
2384	93
2385	93
2386	93
2387	93
2388	93
2389	93
2390	93
2391	93
2392	93
2393	93
2394	93
2395	93
2396	93
2397	93
2398	93
2399	93
2400	93
2401	93
2402	93
2403	93
2404	93
2405	93
2406	93
2407	93
2408	93
2409	93
2410	93
2411	93
2412	93
2413	93
2414	93
2415	93
2416	93
2417	93
2418	93
2419	93
2420	93
2421	93
2422	93
2423	93
2424	93
2425	93
2426	93
2427	93
2428	93
2429	93
2430	93
2431	93
2432	93
2433	93
2434	94
2435	94
2436	94
2437	94
2438	94
2439	94
2440	94
2441	94
2442	94
2443	94
2444	94
2445	94
2446	94
2447	94
2448	94
2449	94
2450	94
2451	94
2452	94
2453	94
2454	94
2455	94
2456	94
2457	94
2458	94
2459	94
2460	94
2461	94
2462	94
2463	94
2464	94
2465	94
2466	94
2467	94
2468	94
2469	94
2470	94
2471	94
2472	94
2473	94
2474	94
2475	94
2476	94
2477	94
2478	94
2479	94
2480	94
2481	94
2482	94
2483	94
2484	94
2485	94
2486	94
2487	94
2488	94
2489	94
2490	94
2491	94
2492	94
2493	94
2494	94
2495	94
2496	94
2497	94
2498	94
2499	94
2500	94
2501	94
2502	94
2503	94
2504	94
2505	94
2506	94
2507	94
2508	94
2509	94
2510	94
2511	94
2512	94
2513	94
2514	94
2515	94
2516	94
2517	94
2518	94
2519	94
2520	94
2521	94
2522	94
2523	94
2524	94
2525	94
2526	94
2527	94
2528	94
2529	94
2530	94
2531	94
2532	94
2533	94
2534	94
2535	94
2536	94
2537	94
2538	94
2539	94
2540	94
2541	94
2542	94
2543	94
2544	94
2545	95
2546	95
2547	95
2548	95
2549	95
2550	95
2551	95
2552	95
2553	95
2554	95
2555	95
2556	95
2557	95
2558	95
2559	95
2560	96
2561	96
2562	96
2563	96
2564	96
2565	96
2566	96
2567	96
2568	96
2569	96
2570	96
2571	96
2572	96
2573	96
2574	96
2575	96
2576	96
2577	96
2578	96
2579	96
2580	96
2581	96
2582	96
2583	96
2584	96
2585	96
2586	96
2587	96
2588	96
2589	96
2590	96
2591	96
2592	96
2593	96
2594	96
2595	96
2596	96
2597	96
2598	96
2599	96
2600	96
2601	96
2602	96
2603	96
2604	96
2605	96
2606	96
2607	96
2608	96
2609	96
2610	96
2611	96
2612	96
2613	96
2614	96
2615	96
2616	96
2617	96
2618	96
2619	96
2620	96
2621	96
2622	96
2623	96
2624	96
2625	96
2626	96
2627	96
2628	96
2629	96
2630	96
2631	96
2632	96
2633	96
2634	96
2635	96
2636	96
2637	96
2638	96
2639	96
2640	96
2641	96
2642	96
2643	96
2644	96
2645	96
2646	96
2647	96
2648	96
2649	96
2650	96
2651	96
2652	96
2653	96
2654	96
2655	96
2656	96
2657	96
2658	96
2659	96
2660	96
2661	96
2662	96
2663	96
2664	96
2665	96
2666	96
2667	96
2668	96
2669	96
2670	96
2671	96
2672	96
2673	96
2674	96
2675	96
2676	96
2677	96
2678	96
2679	96
2680	96
2681	96
2682	96
2683	96
2684	96
2685	96
2686	96
2687	96
2688	96
2689	96
2690	96
2691	96
2692	96
2693	96
2694	96
2695	96
2696	96
2697	96
2698	96
2699	96
2700	96
2701	96
2702	96
2703	96
2704	96
2705	96
2706	96
2707	96
2708	96
2709	96
2710	96
2711	96
2712	96
2713	96
2714	96
2715	96
2716	96
2717	96
2718	96
2719	96
2720	96
2721	96
2722	96
2723	96
2724	96
2725	96
2726	96
2727	96
2728	96
2729	96
2730	96
2731	96
2732	96
2733	96
2734	96
2735	96
2736	96
2737	96
2738	97
2739	97
2740	97
2741	97
2742	97
2743	97
2744	97
2745	97
2746	97
2747	97
2748	97
2749	97
2750	97
2751	97
2752	97
2753	97
2754	97
2755	97
2756	97
2757	97
2758	97
2759	97
2760	97
2761	97
2762	97
2763	97
2764	97
2765	97
2766	97
2767	97
2768	97
2769	97
2770	97
2771	98
2772	98
2773	98
2774	98
2775	98
2776	98
2777	98
2778	98
2779	98
2780	99
2781	99
2782	99
2783	99
2784	99
2785	99
2786	99
2787	99
2788	99
2789	99
2790	99
2791	99
2792	99
2793	99
2794	99
2795	99
2796	99
2797	99
2798	99
2799	99
2800	99
2801	99
2802	99
2803	99
2804	99
2805	99
2806	99
2807	99
2808	99
2809	99
2810	99
2811	99
2812	99
2813	99
2814	99
2815	99
2816	99
2817	99
2818	99
2819	99
2820	99
2821	99
2822	99
2823	99
2824	99
2825	99
2826	99
2827	99
2828	99
2829	99
2830	99
2831	99
2832	99
2833	99
2834	99
2835	99
2836	99
2837	99
2838	99
2839	99
2840	99
2841	99
2842	99
2843	99
2844	99
2845	99
2846	99
2847	99
2848	99
2849	99
2850	99
2851	99
2852	99
2853	99
2854	99
2855	99
2856	99
2857	99
2858	99
2859	99
2860	99
2861	99
2862	99
2863	99
2864	99
2865	99
2866	99
2867	99
2868	99
2869	99
2870	99
2871	99
2872	99
2873	99
2874	99
2875	99
2876	99
2877	99
2878	99
2879	99
2880	99
2881	99
2882	99
2883	99
2884	99
2885	99
2886	99
2887	99
2888	99
2889	99
2890	99
2891	99
2892	99
2893	99
2894	99
2895	99
2896	99
2897	99
2898	99
2899	99
2900	99
2901	99
2902	99
2903	99
2904	99
2905	99
2906	99
2907	99
2908	99
2909	99
2910	99
2911	99
2912	99
2913	99
2914	99
2915	99
2916	99
2917	99
2918	99
2919	99
2920	99
2921	99
2922	99
2923	99
2924	99
2925	99
2926	99
2927	99
2928	99
2929	99
2930	99
2931	99
2932	99
2933	99
2934	99
2935	99
2936	99
2937	99
2938	99
2939	99
2940	99
2941	99
2942	99
2943	99
2944	99
2945	99
2946	99
2947	99
2948	99
2949	99
2950	99
2951	99
2952	99
2953	99
2954	99
2955	99
2956	99
2957	99
2958	99
2959	99
2960	99
2961	99
2962	99
2963	99
2964	99
2965	100
2966	100
2967	100
2968	100
2969	100
2970	100
2971	100
2972	100
2973	100
2974	100
2975	100
2976	100
2977	100
2978	100
2979	100
2980	100
2981	100
2982	101
2983	101
2984	101
2985	101
2986	101
2987	101
2988	101
2989	101
2990	101
2991	101
2992	101
2993	101
2994	101
2995	101
2996	101
2997	101
2998	101
2999	101
3000	101
3001	101
3002	101
3003	101
3004	101
3005	101
3006	101
3007	101
3008	101
3009	101
3010	101
3011	101
3012	101
3013	101
3014	101
3015	101
3016	101
3017	101
3018	101
3019	101
3020	101
3021	101
3022	101
3023	101
3024	101
3025	101
3026	101
3027	101
3028	101
3029	101
3030	101
3031	101
3032	101
3033	101
3034	101
3035	101
3036	101
3037	101
3038	101
3039	101
3040	101
3041	101
3042	101
3043	101
3044	101
3045	101
3046	101
3047	101
3048	101
3049	101
3050	101
3051	101
3052	101
3053	101
3054	101
3055	101
3056	101
3057	101
3058	101
3059	101
3060	101
3061	101
3062	101
3063	101
3064	101
3065	101
3066	101
3067	101
3068	101
3069	101
3070	101
3071	101
3072	101
3073	101
3074	101
3075	101
3076	101
3077	101
3078	101
3079	101
3080	101
3081	101
3082	101
3083	102
3084	102
3085	102
3086	102
3087	102
3088	102
3089	102
3090	102
3091	102
3092	102
3093	102
3094	102
3095	102
3096	102
3097	102
3098	102
3099	102
3100	102
3101	102
3102	102
3103	102
3104	102
3105	102
3106	102
3107	102
3108	102
3109	102
3110	102
3111	102
3112	102
3113	102
3114	102
3115	102
3116	102
3117	102
3118	102
3119	102
3120	102
3121	102
3122	102
3123	102
3124	102
3125	102
3126	102
3127	102
3128	102
3129	102
3130	102
3131	102
3132	102
3133	102
3134	102
3135	102
3136	102
3137	102
3138	102
3139	102
3140	102
3141	102
3142	102
3143	102
3144	102
3145	102
3146	102
3147	102
3148	102
3149	102
3150	102
3151	102
3152	102
3153	102
3154	102
3155	102
3156	102
3157	102
3158	102
3159	102
3160	102
3161	102
3162	102
3163	102
3164	102
3165	102
3166	102
3167	102
3168	102
3169	102
3170	102
3171	102
3172	102
3173	102
3174	102
3175	102
3176	102
3177	102
3178	102
3179	102
3180	102
3181	102
3182	102
3183	102
3184	102
3185	102
3186	102
3187	102
3188	102
3189	102
3190	102
3191	102
3192	102
3193	102
3194	102
3195	102
3196	102
3197	102
3198	102
3199	102
3200	102
3201	102
3202	102
3203	102
3204	102
3205	102
3206	102
3207	102
3208	102
3209	102
3210	102
3211	102
3212	102
3213	102
3214	102
3215	102
3216	102
3217	102
3218	102
3219	102
3220	102
3221	102
3222	102
3223	102
3224	102
3225	102
3226	102
3227	102
3228	102
3229	102
3230	102
3231	102
3232	102
3233	102
3234	102
3235	102
3236	102
3237	102
3238	102
3239	102
3240	102
3241	102
3242	102
3243	102
3244	102
3245	102
3246	102
3247	102
3248	102
3249	102
3250	102
3251	102
3252	102
3253	102
3254	102
3255	102
3256	102
3257	102
3258	102
3259	102
3260	102
3261	102
3262	102
3263	102
3264	102
3265	102
3266	102
3267	102
3268	102
3269	102
3270	102
3271	102
3272	102
3273	102
3274	102
3275	102
3276	102
3277	102
3278	102
3279	102
3280	102
3281	102
3282	102
3283	102
3284	102
3285	102
3286	102
3287	102
3288	102
3289	102
3290	102
3291	102
3292	102
3293	102
3294	102
3295	102
3296	102
3297	102
3298	102
3299	102
3300	102
3301	102
3302	102
3303	102
3304	102
3305	102
3306	102
3307	102
3308	102
3309	102
3310	102
3311	102
3312	102
3313	102
3314	102
3315	102
3316	102
3317	102
3318	102
3319	102
3320	102
3321	102
3322	102
3323	102
3324	102
3325	102
3326	102
3327	102
3328	102
3329	102
3330	102
3331	102
3332	102
3333	102
3334	102
3335	102
3336	102
3337	102
3338	102
3339	102
3340	102
3341	102
3342	102
3343	102
3344	102
3345	102
3346	102
3347	102
3348	102
3349	102
3350	102
3351	102
3352	102
3353	102
3354	102
3355	102
3356	102
3357	102
3358	102
3359	102
3360	102
3361	102
3362	102
3363	102
3364	102
3365	102
3366	102
3367	102
3368	102
3369	102
3370	102
3371	102
3372	102
3373	102
3374	102
3375	102
3376	102
3377	102
3378	102
3379	102
3380	102
3381	102
3382	102
3383	102
3384	102
3385	102
3386	102
3387	102
3388	102
3389	102
3390	102
3391	102
3392	102
3393	102
3394	102
3395	102
3396	102
3397	102
3398	102
3399	102
3400	102
3401	102
3402	102
3403	102
3404	102
3405	102
3406	102
3407	102
3408	102
3409	102
3410	102
3411	102
3412	102
3413	102
3414	102
3415	102
3416	102
3417	102
3418	102
3419	102
3420	102
3421	102
3422	102
3423	102
3424	102
3425	102
3426	102
3427	102
3428	102
3429	102
3430	102
3431	102
3432	102
3433	102
3434	102
3435	102
3436	102
3437	102
3438	102
3439	102
3440	102
3441	102
3442	102
3443	102
3444	102
3445	102
3446	102
3447	102
3448	102
3449	102
3450	102
3451	102
3452	102
3453	102
3454	102
3455	102
3456	102
3457	102
3458	102
3459	102
3460	102
3461	102
3462	102
3463	102
3464	102
3465	102
3466	102
3467	102
3468	102
3469	102
3470	102
3471	102
3472	102
3473	102
3474	102
3475	102
3476	102
3477	102
3478	102
3479	102
3480	102
3481	102
3482	102
3483	102
3484	102
3485	102
3486	102
3487	102
3488	102
3489	102
3490	102
3491	102
3492	102
3493	102
3494	102
3495	102
3496	102
3497	102
3498	102
3499	102
3500	102
3501	102
3502	102
3503	102
3504	102
3505	102
3506	102
3507	102
3508	102
3509	102
3510	102
3511	102
3512	102
3513	102
3514	102
3515	102
3516	102
3517	102
3518	102
3519	102
3520	102
3521	102
3522	102
3523	102
3524	102
3525	102
3526	102
3527	102
3528	102
3529	102
3530	102
3531	102
3532	102
3533	102
3534	102
3535	102
3536	102
3537	102
3538	102
3539	102
3540	102
3541	102
3542	102
3543	102
3544	102
3545	102
3546	102
3547	102
3548	102
3549	102
3550	102
3551	102
3552	102
3553	102
3554	102
3555	102
3556	102
3557	102
3558	102
3559	102
3560	102
3561	102
3562	102
3563	102
3564	102
3565	102
3566	102
3567	102
3568	102
3569	102
3570	102
3571	102
3572	102
3573	102
3574	102
3575	102
3576	102
3577	102
3578	102
3579	102
3580	102
3581	102
3582	102
3583	102
3584	102
3585	102
3586	102
3587	102
3588	102
3589	102
3590	102
3591	102
3592	102
3593	102
3594	102
3595	102
3596	102
3597	102
3598	102
3599	102
3600	102
3601	102
3602	102
3603	102
3604	102
3605	102
3606	102
3607	102
3608	102
3609	102
3610	102
3611	102
3612	102
3613	102
3614	102
3615	102
3616	102
3617	102
3618	102
3619	102
3620	102
3621	102
3622	102
3623	102
3624	102
3625	102
3626	102
3627	102
3628	102
3629	102
3630	102
3631	102
3632	102
3633	102
3634	102
3635	102
3636	102
3637	102
3638	102
3639	102
3640	102
3641	102
3642	102
3643	102
3644	102
3645	102
3646	102
3647	102
3648	102
3649	102
3650	102
3651	102
3652	102
3653	102
3654	102
3655	102
3656	102
3657	102
3658	102
3659	102
3660	102
3661	102
3662	102
3663	102
3664	102
3665	102
3666	102
3667	102
3668	102
3669	102
3670	102
3671	102
3672	102
3673	102
3674	102
3675	102
3676	102
3677	102
3678	102
3679	102
3680	102
3681	102
3682	102
3683	102
3684	102
3685	102
3686	102
3687	102
3688	102
3689	102
3690	102
3691	102
3692	102
3693	102
3694	102
3695	102
3696	102
3697	102
3698	102
3699	102
3700	102
3701	102
3702	102
3703	102
3704	102
3705	102
3706	102
3707	102
3708	102
3709	102
3710	102
3711	102
3712	102
3713	102
3714	102
3715	102
3716	102
3717	102
3718	102
3719	102
3720	102
3721	102
3722	102
3723	102
3724	102
3725	102
3726	102
3727	102
3728	102
3729	102
3730	102
3731	102
3732	102
3733	102
3734	102
3735	102
3736	102
3737	102
3738	102
3739	102
3740	102
3741	102
3742	102
3743	102
3744	102
3745	102
3746	102
3747	102
3748	102
3749	102
3750	102
3751	102
3752	102
3753	102
3754	102
3755	102
3756	102
3757	102
3758	102
3759	102
3760	102
3761	102
3762	102
3763	102
3764	102
3765	102
3766	102
3767	102
3768	102
3769	102
3770	102
3771	102
3772	102
3773	102
3774	102
3775	102
3776	102
3777	102
3778	102
3779	102
3780	102
3781	102
3782	102
3783	102
3784	102
3785	102
3786	102
3787	102
3788	102
3789	102
3790	102
3791	102
3792	102
3793	102
3794	102
3795	102
3796	102
3797	102
3798	102
3799	102
3800	102
3801	102
3802	102
3803	102
3804	102
3805	102
3806	102
3807	102
3808	102
3809	102
3810	102
3811	102
3812	102
3813	102
3814	102
3815	102
3816	102
3817	102
3818	102
3819	102
3820	102
3821	102
3822	102
3823	102
3824	102
3825	102
3826	102
3827	102
3828	102
3829	102
3830	102
3831	102
3832	102
3833	102
3834	102
3835	102
3836	102
3837	102
3838	102
3839	102
3840	102
3841	102
3842	102
3843	102
3844	102
3845	103
3846	103
3847	103
3848	103
3849	103
3850	103
3851	103
3852	103
3853	103
3854	103
3855	103
3856	103
3857	103
3858	103
3859	103
3860	103
3861	103
3862	103
3863	103
3864	103
3865	103
3866	103
3867	103
3868	103
3869	103
3870	103
3871	103
3872	103
3873	103
3874	103
3875	103
3876	103
3877	103
3878	103
3879	103
3880	103
3881	103
3882	103
3883	103
3884	103
3885	103
3886	103
3887	103
3888	103
3889	103
3890	103
3891	103
3892	103
3893	103
3894	103
3895	103
3896	103
3897	103
3898	103
3899	103
3900	103
3901	103
3902	103
3903	103
3904	103
3905	103
3906	103
3907	103
3908	103
3909	103
3910	103
3911	103
3912	103
3913	103
3914	103
3915	103
3916	103
3917	103
3918	103
3919	103
3920	103
3921	103
3922	103
3923	103
3924	103
3925	103
3926	103
3927	103
3928	103
3929	103
3930	103
3931	103
3932	103
3933	103
3934	103
3935	103
3936	103
3937	103
3938	103
3939	103
3940	103
3941	103
3942	103
3943	103
3944	103
3945	103
3946	103
3947	103
3948	103
3949	103
3950	103
3951	103
3952	103
3953	103
3954	103
3955	103
3956	103
3957	103
3958	103
3959	103
3960	103
3961	103
3962	103
3963	103
3964	103
3965	103
3966	103
3967	103
3968	103
3969	103
3970	103
3971	103
3972	103
3973	103
3974	103
3975	103
3976	103
3977	103
3978	103
3979	103
3980	103
3981	103
3982	103
3983	103
3984	103
3985	103
3986	103
3987	103
3988	103
3989	103
3990	103
3991	103
3992	103
3993	103
3994	103
3995	103
3996	103
3997	103
3998	103
3999	103
4000	103
4001	103
4002	103
4003	103
4004	103
4005	103
4006	103
4007	103
4008	103
4009	103
4010	103
4011	103
4012	103
4013	103
4014	103
4015	103
4016	103
4017	103
4018	103
4019	103
4020	103
4021	103
4022	103
4023	103
4024	103
4025	103
4026	103
4027	103
4028	103
4029	103
4030	103
4031	103
4032	103
4033	103
4034	103
4035	103
4036	103
4037	103
4038	103
4039	103
4040	103
4041	103
4042	103
4043	103
4044	103
4045	103
4046	103
4047	103
4048	103
4049	103
4050	103
4051	103
4052	103
4053	103
4054	103
4055	103
4056	103
4057	103
4058	103
4059	103
4060	103
4061	103
4062	103
4063	103
4064	103
4065	103
4066	103
4067	103
4068	103
4069	103
4070	103
4071	103
4072	103
4073	103
4074	103
4075	103
4076	103
4077	103
4078	103
4079	103
4080	103
4081	103
4082	103
4083	103
4084	103
4085	103
4086	103
4087	103
4088	103
4089	103
4090	103
4091	103
4092	103
4093	103
4094	103
4095	103
4096	103
4097	103
4098	103
4099	103
4100	103
4101	103
4102	103
4103	103
4104	103
4105	103
4106	103
4107	103
4108	103
4109	103
4110	103
4111	103
4112	103
4113	103
4114	103
4115	103
4116	103
4117	103
4118	103
4119	103
4120	103
4121	103
4122	103
4123	103
4124	103
4125	103
4126	103
4127	103
4128	103
4129	103
4130	103
4131	103
4132	103
4133	103
4134	103
4135	103
4136	103
4137	103
4138	103
4139	103
4140	103
4141	103
4142	103
4143	103
4144	103
4145	103
4146	103
4147	103
4148	103
4149	103
4150	103
4151	103
4152	103
4153	103
4154	103
4155	103
4156	103
4157	103
4158	103
4159	103
4160	103
4161	103
4162	103
4163	103
4164	103
4165	103
4166	103
4167	103
4168	103
4169	103
4170	103
4171	103
4172	103
4173	103
4174	103
4175	103
4176	103
4177	103
4178	103
4179	103
4180	103
4181	103
4182	103
4183	103
4184	103
4185	103
4186	103
4187	103
4188	103
4189	103
4190	103
4191	103
4192	103
4193	103
4194	103
4195	103
4196	103
4197	103
4198	103
4199	103
4200	103
4201	103
4202	103
4203	103
4204	103
4205	103
4206	103
4207	103
4208	103
4209	103
4210	103
4211	103
4212	103
4213	103
4214	103
4215	103
4216	103
4217	103
4218	103
4219	103
4220	103
4221	103
4222	103
4223	103
4224	103
4225	103
4226	103
4227	103
4228	103
4229	103
4230	103
4231	103
4232	103
4233	103
4234	103
4235	103
4236	103
4237	103
4238	103
4239	103
4240	103
4241	103
4242	103
4243	103
4244	103
4245	103
4246	103
4247	103
4248	103
4249	103
4250	103
4251	103
4252	103
4253	103
4254	103
4255	103
4256	103
4257	103
4258	103
4259	103
4260	103
4261	103
4262	103
4263	103
4264	103
4265	103
4266	103
4267	103
4268	103
4269	103
4270	103
4271	103
4272	103
4273	103
4274	103
4275	103
4276	103
4277	103
4278	103
4279	103
4280	103
4281	103
4282	103
4283	103
4284	103
4285	103
4286	103
4287	103
4288	103
4289	103
4290	103
4291	103
4292	103
4293	103
4294	103
4295	103
4296	103
4297	103
4298	103
4299	103
4300	103
4301	103
4302	103
4303	103
4304	103
4305	103
4306	103
4307	103
4308	103
4309	103
4310	103
4311	103
4312	103
4313	103
4314	103
4315	103
4316	103
4317	103
4318	103
4319	103
4320	103
4321	103
4322	103
4323	103
4324	103
4325	103
4326	103
4327	103
4328	103
4329	103
4330	103
4331	103
4332	103
4333	103
4334	103
4335	103
4336	103
4337	103
4338	103
4339	103
4340	103
4341	103
4342	103
4343	103
4344	103
4345	103
4346	103
4347	103
4348	103
4349	103
4350	103
4351	103
4352	103
4353	103
4354	103
4355	103
4356	103
4357	103
4358	103
4359	103
4360	103
4361	103
4362	103
4363	103
4364	103
4365	103
4366	103
4367	103
4368	103
4369	103
4370	103
4371	103
4372	103
4373	103
4374	103
4375	103
4376	103
4377	103
4378	103
4379	103
4380	103
4381	103
4382	103
4383	103
4384	103
4385	103
4386	103
4387	103
4388	103
4389	103
4390	103
4391	103
4392	103
4393	103
4394	103
4395	103
4396	103
4397	103
4398	103
4399	103
4400	103
4401	103
4402	103
4403	103
4404	103
4405	103
4406	103
4407	103
4408	103
4409	103
4410	103
4411	103
4412	103
4413	103
4414	103
4415	103
4416	103
4417	103
4418	103
4419	103
4420	103
4421	103
4422	103
4423	103
4424	103
4425	103
4426	103
4427	103
4428	103
4429	103
4430	103
4431	103
4432	103
4433	103
4434	103
4435	103
4436	103
4437	103
4438	103
4439	103
4440	103
4441	103
4442	103
4443	103
4444	103
4445	103
4446	103
4447	103
4448	103
4449	103
4450	103
4451	103
4452	103
4453	103
4454	103
4455	103
4456	103
4457	103
4458	103
4459	103
4460	103
4461	103
4462	103
4463	103
4464	103
4465	103
4466	103
4467	103
4468	103
4469	103
4470	103
4471	103
4472	103
4473	103
4474	103
4475	103
4476	103
4477	103
4478	103
4479	103
4480	103
4481	103
4482	103
4483	103
4484	103
4485	103
4486	103
4487	103
4488	103
4489	103
4490	103
4491	103
4492	103
4493	103
4494	103
4495	103
4496	103
4497	103
4498	103
4499	103
4500	103
4501	103
4502	103
4503	103
4504	103
4505	103
4506	104
4507	104
4508	104
4509	104
4510	104
4511	104
4512	104
4513	104
4514	104
4515	104
4516	104
4517	104
4518	104
4519	104
4520	104
4521	104
4522	104
4523	104
4524	104
4525	104
4526	104
4527	104
4528	104
4529	104
4530	104
4531	104
4532	104
4533	104
4534	104
4535	104
4536	104
4537	104
4538	104
4539	104
4540	104
4541	104
4542	104
4543	104
4544	104
4545	104
4546	104
4547	104
4548	104
4549	104
4550	104
4551	104
4552	104
4553	104
4554	104
4555	104
4556	104
4557	104
4558	104
4559	104
4560	104
4561	104
4562	104
4563	104
4564	104
4565	104
4566	104
4567	104
4568	104
4569	104
4570	104
4571	104
4572	104
4573	104
4574	104
4575	104
4576	104
4577	104
4578	104
4579	104
4580	104
4581	104
4582	104
4583	104
4584	104
4585	104
4586	104
4587	104
4588	104
4589	104
4590	104
4591	104
4592	104
4593	104
4594	104
4595	104
4596	104
4597	104
4598	104
4599	104
4600	104
4601	104
4602	104
4603	104
4604	104
4605	104
4606	104
4607	104
4608	104
4609	104
4610	104
4611	104
4612	104
4613	104
4614	104
4615	104
4616	104
4617	104
4618	104
4619	104
4620	104
4621	104
4622	104
4623	104
4624	104
4625	104
4626	105
4627	105
4628	105
4629	105
4630	105
4631	105
4632	105
4633	105
4634	105
4635	105
4636	105
4637	105
4638	105
4639	105
4640	105
4641	105
4642	105
4643	105
4644	105
4645	105
4646	105
4647	105
4648	105
4649	105
4650	105
4651	105
4652	105
4653	105
4654	105
4655	105
4656	105
4657	105
4658	105
4659	105
4660	105
4661	105
4662	105
4663	105
4664	105
4665	105
4666	105
4667	105
4668	105
4669	105
4670	105
4671	105
4672	105
4673	105
4674	105
4675	105
4676	105
4677	105
4678	105
4679	105
4680	105
4681	105
4682	105
4683	105
4684	105
4685	105
4686	105
4687	105
4688	105
4689	105
4690	105
4691	105
4692	105
4693	105
4694	105
4695	105
4696	105
4697	105
4698	105
4699	105
4700	105
4701	105
4702	105
4703	105
4704	105
4705	105
4706	105
4707	105
4708	105
4709	105
4710	105
4711	105
4712	105
4713	105
4714	105
4715	105
4716	105
4717	105
4718	105
4719	105
4720	105
4721	105
4722	105
4723	105
4724	105
4725	105
4726	105
4727	105
4728	105
4729	105
4730	105
4731	105
4732	105
4733	105
4734	105
4735	105
4736	105
4737	105
4738	105
4739	105
4740	105
4741	105
4742	105
4743	105
4744	105
4745	105
4746	105
4747	105
4748	105
4749	105
4750	105
4751	105
4752	105
4753	105
4754	105
4755	105
4756	105
4757	105
4758	105
4759	105
4760	105
4761	105
4762	105
4763	105
4764	105
4765	105
4766	105
4767	105
4768	105
4769	105
4770	105
4771	105
4772	105
4773	105
4774	105
4775	105
4776	105
4777	105
4778	105
4779	105
4780	105
4781	105
4782	105
4783	105
4784	105
4785	105
4786	105
4787	105
4788	105
4789	105
4790	105
4791	105
4792	105
4793	105
4794	105
4795	105
4796	105
4797	105
4798	105
4799	105
4800	105
4801	105
4802	105
4803	105
4804	105
4805	105
4806	105
4807	105
4808	105
4809	105
4810	105
4811	105
4812	105
4813	105
4814	105
4815	105
4816	105
4817	105
4818	105
4819	105
4820	105
4821	105
4822	105
4823	105
4824	105
4825	105
4826	105
4827	105
4828	105
4829	105
4830	105
4831	105
4832	105
4833	105
4834	105
4835	105
4836	105
4837	105
4838	105
4839	105
4840	105
4841	105
4842	105
4843	105
4844	105
4845	105
4846	105
4847	105
4848	105
4849	105
4850	105
4851	105
4852	105
4853	105
4854	105
4855	105
4856	105
4857	105
4858	105
4859	105
4860	105
4861	105
4862	105
4863	105
4864	105
4865	105
4866	105
4867	105
4868	105
4869	105
4870	105
4871	105
4872	105
4873	105
4874	105
4875	105
4876	105
4877	105
4878	105
4879	105
4880	105
4881	105
4882	105
4883	105
4884	105
4885	105
4886	105
4887	105
4888	105
4889	105
4890	105
4891	105
4892	105
4893	105
4894	105
4895	105
4896	105
4897	105
4898	105
4899	106
4900	106
4901	106
4902	106
4903	106
4904	106
4905	106
4906	106
4907	106
4908	106
4909	106
4910	106
4911	106
4912	106
4913	106
4914	106
4915	106
4916	106
4917	106
4918	106
4919	106
4920	106
4921	106
4922	106
4923	106
4924	106
4925	106
4926	106
4927	106
4928	106
4929	106
4930	106
4931	106
4932	106
4933	106
4934	106
4935	106
4936	106
4937	106
4938	106
4939	106
4940	106
4941	106
4942	106
4943	106
4944	106
4945	106
4946	106
4947	106
4948	106
4949	106
4950	106
4951	106
4952	106
4953	106
4954	106
4955	106
4956	106
4957	106
4958	106
4959	106
4960	106
4961	106
4962	106
4963	106
4964	106
4965	106
4966	106
4967	106
4968	106
4969	106
4970	106
4971	106
4972	106
4973	106
4974	106
4975	106
4976	106
4977	106
4978	106
4979	106
4980	106
4981	106
4982	106
4983	107
4984	107
4985	107
4986	107
4987	107
4988	107
4989	107
4990	107
4991	107
4992	107
4993	107
4994	107
4995	107
4996	107
4997	107
4998	107
4999	107
5000	107

==> data/with_restart/SATComp/lwhle-c.1-wrnd.tsv <==
1	0
2	23
3	26
4	27
5	27
6	28
7	28
8	31
9	32
10	33
11	33
12	33
13	34
14	34
15	35
16	36
17	38
18	38
19	41
20	41
21	41
22	43
23	43
24	43
25	43
26	44
27	44
28	44
29	44
30	44
31	45
32	47
33	47
34	47
35	48
36	48
37	49
38	49
39	49
40	49
41	49
42	49
43	50
44	50
45	50
46	50
47	50
48	50
49	50
50	50
51	50
52	50
53	50
54	50
55	50
56	50
57	50
58	50
59	50
60	50
61	50
62	50
63	50
64	50
65	50
66	50
67	50
68	50
69	50
70	50
71	50
72	50
73	51
74	51
75	51
76	52
77	52
78	52
79	52
80	52
81	52
82	52
83	52
84	52
85	52
86	52
87	52
88	52
89	53
90	53
91	53
92	53
93	53
94	53
95	53
96	53
97	54
98	54
99	54
100	55
101	55
102	55
103	55
104	55
105	56
106	56
107	56
108	56
109	56
110	56
111	57
112	57
113	57
114	57
115	57
116	57
117	57
118	57
119	57
120	57
121	57
122	58
123	58
124	58
125	58
126	58
127	58
128	59
129	59
130	60
131	61
132	61
133	62
134	62
135	62
136	62
137	62
138	62
139	62
140	62
141	62
142	62
143	62
144	62
145	62
146	62
147	63
148	63
149	63
150	63
151	63
152	63
153	63
154	63
155	63
156	64
157	64
158	65
159	65
160	65
161	65
162	65
163	65
164	65
165	65
166	65
167	65
168	65
169	65
170	65
171	65
172	65
173	66
174	66
175	66
176	66
177	66
178	66
179	66
180	66
181	66
182	66
183	66
184	66
185	67
186	67
187	67
188	67
189	67
190	67
191	67
192	67
193	67
194	67
195	67
196	67
197	67
198	67
199	67
200	67
201	67
202	67
203	67
204	67
205	67
206	67
207	67
208	67
209	67
210	67
211	67
212	67
213	67
214	67
215	67
216	67
217	67
218	67
219	67
220	67
221	67
222	67
223	67
224	67
225	67
226	67
227	67
228	67
229	67
230	67
231	67
232	67
233	67
234	67
235	67
236	67
237	67
238	67
239	67
240	67
241	67
242	67
243	67
244	67
245	67
246	67
247	67
248	67
249	67
250	67
251	67
252	67
253	67
254	67
255	67
256	67
257	68
258	68
259	68
260	68
261	68
262	68
263	68
264	68
265	68
266	68
267	69
268	69
269	69
270	69
271	69
272	69
273	69
274	69
275	69
276	69
277	69
278	69
279	69
280	69
281	69
282	69
283	69
284	69
285	69
286	69
287	69
288	69
289	69
290	69
291	69
292	69
293	69
294	69
295	69
296	69
297	69
298	69
299	69
300	69
301	69
302	69
303	69
304	69
305	69
306	69
307	69
308	69
309	69
310	69
311	69
312	69
313	69
314	69
315	69
316	69
317	69
318	69
319	69
320	69
321	69
322	69
323	69
324	69
325	69
326	69
327	69
328	69
329	69
330	69
331	69
332	69
333	69
334	69
335	69
336	69
337	69
338	69
339	69
340	69
341	69
342	69
343	69
344	69
345	69
346	70
347	70
348	70
349	70
350	70
351	70
352	70
353	70
354	70
355	70
356	70
357	70
358	70
359	70
360	70
361	70
362	70
363	70
364	70
365	70
366	70
367	70
368	70
369	70
370	70
371	70
372	70
373	70
374	70
375	70
376	70
377	70
378	70
379	70
380	70
381	70
382	71
383	72
384	72
385	72
386	72
387	72
388	72
389	72
390	72
391	72
392	72
393	72
394	72
395	73
396	73
397	73
398	73
399	73
400	73
401	73
402	73
403	73
404	73
405	73
406	73
407	73
408	73
409	73
410	73
411	73
412	73
413	73
414	73
415	73
416	73
417	73
418	73
419	73
420	73
421	73
422	73
423	73
424	73
425	73
426	74
427	74
428	74
429	74
430	74
431	74
432	74
433	74
434	74
435	74
436	74
437	74
438	74
439	74
440	74
441	74
442	74
443	74
444	74
445	74
446	74
447	75
448	75
449	75
450	75
451	75
452	75
453	75
454	75
455	75
456	75
457	75
458	75
459	75
460	75
461	75
462	75
463	75
464	75
465	75
466	76
467	76
468	76
469	77
470	77
471	77
472	77
473	77
474	77
475	77
476	77
477	77
478	78
479	78
480	78
481	78
482	78
483	78
484	78
485	78
486	78
487	78
488	78
489	79
490	79
491	79
492	79
493	79
494	79
495	79
496	79
497	79
498	79
499	79
500	79
501	79
502	79
503	79
504	79
505	79
506	79
507	79
508	79
509	79
510	79
511	79
512	79
513	79
514	79
515	79
516	79
517	79
518	79
519	79
520	79
521	79
522	79
523	79
524	79
525	79
526	79
527	79
528	79
529	79
530	79
531	79
532	79
533	79
534	79
535	79
536	79
537	79
538	79
539	79
540	79
541	79
542	79
543	79
544	79
545	79
546	79
547	79
548	80
549	80
550	80
551	80
552	80
553	80
554	80
555	80
556	80
557	80
558	80
559	80
560	80
561	80
562	80
563	80
564	80
565	80
566	80
567	80
568	80
569	80
570	80
571	80
572	80
573	80
574	80
575	80
576	80
577	80
578	80
579	80
580	80
581	80
582	80
583	80
584	80
585	80
586	80
587	80
588	80
589	80
590	81
591	81
592	81
593	81
594	82
595	82
596	82
597	82
598	82
599	82
600	82
601	82
602	82
603	82
604	82
605	82
606	82
607	82
608	82
609	82
610	82
611	82
612	82
613	82
614	82
615	82
616	82
617	82
618	82
619	82
620	82
621	82
622	82
623	82
624	82
625	82
626	82
627	82
628	82
629	82
630	82
631	82
632	82
633	82
634	82
635	82
636	82
637	82
638	82
639	82
640	82
641	82
642	82
643	82
644	82
645	82
646	82
647	82
648	82
649	82
650	82
651	82
652	82
653	82
654	82
655	82
656	82
657	82
658	82
659	82
660	82
661	82
662	82
663	82
664	82
665	82
666	82
667	82
668	83
669	83
670	83
671	83
672	83
673	83
674	83
675	83
676	83
677	83
678	83
679	83
680	83
681	83
682	83
683	83
684	83
685	83
686	83
687	83
688	83
689	83
690	83
691	83
692	83
693	83
694	83
695	83
696	83
697	83
698	83
699	83
700	83
701	83
702	83
703	83
704	83
705	83
706	83
707	83
708	83
709	83
710	83
711	83
712	83
713	83
714	83
715	83
716	83
717	83
718	83
719	83
720	83
721	83
722	83
723	83
724	83
725	83
726	83
727	83
728	83
729	83
730	83
731	83
732	83
733	83
734	83
735	83
736	83
737	83
738	83
739	84
740	84
741	84
742	84
743	84
744	84
745	84
746	84
747	84
748	84
749	84
750	84
751	84
752	84
753	84
754	84
755	84
756	84
757	84
758	84
759	84
760	84
761	84
762	84
763	84
764	84
765	84
766	84
767	84
768	84
769	84
770	84
771	84
772	84
773	84
774	84
775	84
776	84
777	84
778	84
779	84
780	84
781	84
782	84
783	84
784	84
785	84
786	84
787	84
788	84
789	84
790	84
791	84
792	84
793	84
794	84
795	84
796	84
797	84
798	84
799	84
800	84
801	84
802	84
803	84
804	84
805	84
806	84
807	84
808	84
809	84
810	84
811	84
812	84
813	84
814	84
815	84
816	84
817	84
818	84
819	84
820	84
821	84
822	84
823	84
824	84
825	84
826	84
827	84
828	84
829	84
830	84
831	84
832	84
833	84
834	84
835	84
836	84
837	84
838	84
839	84
840	84
841	84
842	84
843	84
844	84
845	85
846	85
847	85
848	85
849	85
850	85
851	85
852	85
853	85
854	85
855	85
856	85
857	85
858	85
859	85
860	85
861	85
862	85
863	85
864	85
865	85
866	85
867	85
868	85
869	85
870	85
871	85
872	85
873	85
874	85
875	85
876	85
877	85
878	85
879	85
880	85
881	85
882	85
883	85
884	85
885	85
886	85
887	85
888	85
889	85
890	85
891	85
892	85
893	85
894	85
895	85
896	85
897	85
898	85
899	85
900	85
901	85
902	86
903	86
904	87
905	87
906	87
907	87
908	87
909	87
910	87
911	87
912	87
913	87
914	87
915	87
916	88
917	88
918	88
919	88
920	88
921	88
922	88
923	88
924	88
925	88
926	88
927	88
928	88
929	88
930	88
931	88
932	88
933	88
934	88
935	88
936	88
937	88
938	88
939	88
940	88
941	88
942	88
943	88
944	88
945	88
946	88
947	88
948	88
949	88
950	88
951	88
952	88
953	88
954	88
955	88
956	88
957	88
958	88
959	88
960	88
961	88
962	88
963	88
964	88
965	88
966	88
967	88
968	88
969	88
970	88
971	88
972	88
973	88
974	88
975	88
976	88
977	88
978	88
979	88
980	88
981	88
982	88
983	88
984	88
985	88
986	88
987	88
988	88
989	88
990	88
991	88
992	88
993	88
994	88
995	88
996	88
997	88
998	88
999	88
1000	88
1001	88
1002	88
1003	88
1004	88
1005	88
1006	88
1007	88
1008	88
1009	88
1010	89
1011	89
1012	89
1013	89
1014	89
1015	89
1016	89
1017	89
1018	89
1019	89
1020	89
1021	89
1022	89
1023	89
1024	89
1025	89
1026	89
1027	89
1028	89
1029	89
1030	89
1031	89
1032	89
1033	89
1034	89
1035	89
1036	89
1037	89
1038	89
1039	89
1040	89
1041	89
1042	89
1043	89
1044	89
1045	89
1046	89
1047	89
1048	89
1049	89
1050	89
1051	89
1052	89
1053	89
1054	89
1055	89
1056	89
1057	89
1058	89
1059	89
1060	89
1061	89
1062	89
1063	89
1064	89
1065	89
1066	89
1067	89
1068	89
1069	89
1070	89
1071	89
1072	89
1073	89
1074	89
1075	89
1076	89
1077	89
1078	89
1079	89
1080	89
1081	89
1082	89
1083	89
1084	89
1085	89
1086	89
1087	89
1088	89
1089	89
1090	89
1091	89
1092	89
1093	89
1094	89
1095	89
1096	89
1097	89
1098	89
1099	89
1100	89
1101	89
1102	89
1103	89
1104	89
1105	89
1106	89
1107	89
1108	89
1109	89
1110	89
1111	89
1112	89
1113	89
1114	89
1115	89
1116	89
1117	89
1118	90
1119	90
1120	90
1121	90
1122	90
1123	90
1124	90
1125	90
1126	90
1127	90
1128	90
1129	90
1130	90
1131	90
1132	90
1133	90
1134	90
1135	90
1136	90
1137	90
1138	90
1139	90
1140	90
1141	90
1142	90
1143	90
1144	90
1145	90
1146	90
1147	90
1148	90
1149	90
1150	90
1151	90
1152	90
1153	90
1154	90
1155	90
1156	90
1157	90
1158	90
1159	90
1160	90
1161	90
1162	90
1163	90
1164	90
1165	90
1166	90
1167	90
1168	90
1169	90
1170	90
1171	90
1172	90
1173	90
1174	90
1175	90
1176	90
1177	90
1178	90
1179	90
1180	90
1181	90
1182	90
1183	90
1184	90
1185	90
1186	90
1187	90
1188	90
1189	90
1190	90
1191	90
1192	90
1193	90
1194	90
1195	90
1196	90
1197	90
1198	90
1199	90
1200	90
1201	90
1202	90
1203	91
1204	91
1205	91
1206	91
1207	91
1208	91
1209	91
1210	91
1211	91
1212	91
1213	91
1214	91
1215	91
1216	91
1217	91
1218	91
1219	91
1220	91
1221	91
1222	91
1223	91
1224	91
1225	91
1226	91
1227	91
1228	91
1229	91
1230	91
1231	91
1232	91
1233	91
1234	91
1235	91
1236	91
1237	91
1238	91
1239	91
1240	91
1241	91
1242	91
1243	91
1244	91
1245	91
1246	91
1247	91
1248	91
1249	91
1250	91
1251	91
1252	91
1253	91
1254	91
1255	91
1256	91
1257	91
1258	91
1259	91
1260	91
1261	91
1262	91
1263	91
1264	91
1265	91
1266	91
1267	91
1268	91
1269	91
1270	91
1271	91
1272	91
1273	91
1274	91
1275	91
1276	91
1277	91
1278	91
1279	91
1280	91
1281	91
1282	91
1283	91
1284	91
1285	91
1286	91
1287	91
1288	91
1289	91
1290	91
1291	91
1292	91
1293	91
1294	92
1295	92
1296	92
1297	92
1298	92
1299	92
1300	92
1301	92
1302	92
1303	92
1304	92
1305	92
1306	92
1307	92
1308	92
1309	92
1310	92
1311	92
1312	92
1313	92
1314	92
1315	92
1316	92
1317	92
1318	93
1319	93
1320	93
1321	93
1322	93
1323	93
1324	93
1325	93
1326	93
1327	93
1328	93
1329	93
1330	93
1331	93
1332	93
1333	93
1334	93
1335	93
1336	93
1337	93
1338	93
1339	93
1340	94
1341	94
1342	94
1343	94
1344	94
1345	94
1346	94
1347	94
1348	94
1349	94
1350	94
1351	94
1352	94
1353	94
1354	94
1355	94
1356	94
1357	94
1358	94
1359	94
1360	94
1361	94
1362	94
1363	94
1364	94
1365	94
1366	94
1367	94
1368	94
1369	94
1370	94
1371	94
1372	94
1373	94
1374	94
1375	94
1376	94
1377	94
1378	94
1379	94
1380	94
1381	94
1382	94
1383	94
1384	94
1385	94
1386	94
1387	94
1388	94
1389	94
1390	94
1391	94
1392	94
1393	94
1394	94
1395	94
1396	94
1397	94
1398	94
1399	94
1400	94
1401	94
1402	94
1403	94
1404	94
1405	94
1406	94
1407	94
1408	94
1409	94
1410	94
1411	94
1412	94
1413	94
1414	94
1415	94
1416	94
1417	94
1418	94
1419	94
1420	94
1421	94
1422	94
1423	94
1424	94
1425	94
1426	94
1427	94
1428	94
1429	94
1430	94
1431	94
1432	94
1433	94
1434	94
1435	94
1436	94
1437	94
1438	94
1439	94
1440	94
1441	94
1442	94
1443	94
1444	94
1445	94
1446	94
1447	94
1448	94
1449	94
1450	94
1451	94
1452	94
1453	94
1454	94
1455	94
1456	94
1457	94
1458	94
1459	94
1460	94
1461	94
1462	94
1463	94
1464	94
1465	94
1466	94
1467	94
1468	94
1469	94
1470	94
1471	94
1472	94
1473	94
1474	94
1475	94
1476	94
1477	94
1478	94
1479	94
1480	94
1481	94
1482	94
1483	94
1484	94
1485	94
1486	94
1487	94
1488	94
1489	94
1490	94
1491	94
1492	94
1493	94
1494	94
1495	94
1496	94
1497	94
1498	94
1499	94
1500	94
1501	94
1502	94
1503	94
1504	94
1505	94
1506	94
1507	94
1508	94
1509	94
1510	94
1511	94
1512	94
1513	94
1514	94
1515	94
1516	94
1517	94
1518	94
1519	94
1520	94
1521	94
1522	94
1523	94
1524	94
1525	94
1526	94
1527	94
1528	94
1529	94
1530	94
1531	94
1532	94
1533	94
1534	94
1535	94
1536	94
1537	94
1538	94
1539	94
1540	94
1541	94
1542	94
1543	94
1544	95
1545	95
1546	95
1547	95
1548	95
1549	95
1550	95
1551	95
1552	95
1553	95
1554	95
1555	95
1556	95
1557	95
1558	95
1559	95
1560	95
1561	95
1562	95
1563	95
1564	95
1565	95
1566	95
1567	95
1568	95
1569	95
1570	95
1571	95
1572	95
1573	95
1574	95
1575	95
1576	95
1577	95
1578	95
1579	95
1580	95
1581	95
1582	95
1583	95
1584	95
1585	95
1586	95
1587	95
1588	95
1589	95
1590	95
1591	95
1592	95
1593	95
1594	95
1595	95
1596	95
1597	95
1598	95
1599	95
1600	95
1601	95
1602	95
1603	95
1604	95
1605	95
1606	95
1607	95
1608	95
1609	95
1610	95
1611	95
1612	95
1613	95
1614	95
1615	95
1616	95
1617	95
1618	95
1619	95
1620	95
1621	95
1622	95
1623	95
1624	95
1625	95
1626	95
1627	95
1628	95
1629	96
1630	96
1631	96
1632	96
1633	96
1634	96
1635	96
1636	96
1637	96
1638	96
1639	96
1640	96
1641	96
1642	96
1643	96
1644	96
1645	96
1646	96
1647	96
1648	96
1649	96
1650	96
1651	96
1652	96
1653	97
1654	97
1655	97
1656	97
1657	97
1658	97
1659	97
1660	97
1661	97
1662	97
1663	97
1664	97
1665	97
1666	97
1667	97
1668	97
1669	97
1670	97
1671	97
1672	97
1673	97
1674	97
1675	97
1676	97
1677	97
1678	97
1679	97
1680	97
1681	97
1682	97
1683	97
1684	97
1685	97
1686	97
1687	97
1688	97
1689	97
1690	97
1691	97
1692	97
1693	97
1694	97
1695	97
1696	97
1697	97
1698	97
1699	97
1700	97
1701	97
1702	97
1703	97
1704	97
1705	97
1706	97
1707	97
1708	97
1709	97
1710	97
1711	97
1712	97
1713	97
1714	97
1715	97
1716	97
1717	97
1718	97
1719	97
1720	97
1721	97
1722	97
1723	97
1724	97
1725	97
1726	97
1727	97
1728	97
1729	97
1730	97
1731	97
1732	97
1733	97
1734	97
1735	97
1736	97
1737	97
1738	97
1739	97
1740	97
1741	97
1742	97
1743	97
1744	97
1745	97
1746	97
1747	97
1748	97
1749	97
1750	97
1751	97
1752	97
1753	97
1754	97
1755	97
1756	97
1757	97
1758	97
1759	97
1760	97
1761	97
1762	97
1763	97
1764	97
1765	97
1766	97
1767	97
1768	97
1769	97
1770	97
1771	97
1772	97
1773	97
1774	97
1775	97
1776	97
1777	97
1778	97
1779	97
1780	97
1781	97
1782	97
1783	97
1784	97
1785	97
1786	97
1787	97
1788	97
1789	97
1790	97
1791	97
1792	97
1793	97
1794	97
1795	97
1796	97
1797	98
1798	98
1799	98
1800	98
1801	98
1802	98
1803	98
1804	98
1805	98
1806	98
1807	98
1808	98
1809	98
1810	98
1811	98
1812	98
1813	98
1814	98
1815	98
1816	98
1817	98
1818	98
1819	98
1820	98
1821	98
1822	98
1823	98
1824	98
1825	98
1826	98
1827	98
1828	98
1829	98
1830	98
1831	98
1832	98
1833	98
1834	98
1835	98
1836	98
1837	98
1838	98
1839	98
1840	98
1841	98
1842	98
1843	98
1844	98
1845	98
1846	98
1847	98
1848	98
1849	98
1850	98
1851	98
1852	98
1853	98
1854	98
1855	98
1856	98
1857	98
1858	98
1859	98
1860	98
1861	98
1862	98
1863	98
1864	98
1865	98
1866	98
1867	98
1868	98
1869	98
1870	98
1871	98
1872	98
1873	98
1874	98
1875	98
1876	98
1877	98
1878	98
1879	98
1880	98
1881	98
1882	98
1883	98
1884	98
1885	98
1886	98
1887	98
1888	98
1889	98
1890	98
1891	98
1892	98
1893	98
1894	98
1895	98
1896	98
1897	98
1898	98
1899	98
1900	98
1901	98
1902	98
1903	98
1904	98
1905	98
1906	98
1907	98
1908	98
1909	98
1910	99
1911	99
1912	99
1913	99
1914	99
1915	99
1916	99
1917	99
1918	99
1919	99
1920	99
1921	99
1922	99
1923	99
1924	99
1925	99
1926	99
1927	99
1928	99
1929	99
1930	99
1931	99
1932	99
1933	99
1934	99
1935	99
1936	99
1937	99
1938	99
1939	99
1940	99
1941	99
1942	99
1943	99
1944	99
1945	99
1946	99
1947	99
1948	99
1949	99
1950	99
1951	99
1952	99
1953	99
1954	99
1955	99
1956	99
1957	99
1958	99
1959	99
1960	99
1961	99
1962	99
1963	99
1964	99
1965	99
1966	99
1967	99
1968	99
1969	99
1970	99
1971	99
1972	99
1973	99
1974	99
1975	99
1976	99
1977	99
1978	99
1979	99
1980	99
1981	99
1982	99
1983	99
1984	99
1985	99
1986	99
1987	99
1988	99
1989	99
1990	99
1991	99
1992	99
1993	99
1994	99
1995	99
1996	99
1997	99
1998	99
1999	99
2000	99
2001	99
2002	99
2003	100
2004	100
2005	100
2006	100
2007	100
2008	100
2009	100
2010	100
2011	100
2012	100
2013	100
2014	100
2015	100
2016	100
2017	100
2018	100
2019	100
2020	100
2021	100
2022	100
2023	100
2024	100
2025	100
2026	100
2027	100
2028	100
2029	100
2030	100
2031	100
2032	100
2033	100
2034	100
2035	100
2036	100
2037	100
2038	100
2039	100
2040	100
2041	100
2042	100
2043	100
2044	100
2045	100
2046	100
2047	100
2048	100
2049	100
2050	100
2051	100
2052	100
2053	100
2054	100
2055	100
2056	100
2057	100
2058	100
2059	100
2060	100
2061	100
2062	100
2063	100
2064	100
2065	100
2066	100
2067	100
2068	100
2069	100
2070	100
2071	100
2072	100
2073	100
2074	100
2075	100
2076	100
2077	100
2078	100
2079	100
2080	100
2081	100
2082	100
2083	100
2084	100
2085	100
2086	100
2087	100
2088	100
2089	100
2090	100
2091	100
2092	100
2093	100
2094	100
2095	100
2096	100
2097	100
2098	100
2099	100
2100	100
2101	100
2102	100
2103	100
2104	100
2105	100
2106	100
2107	100
2108	100
2109	100
2110	100
2111	100
2112	100
2113	100
2114	100
2115	100
2116	100
2117	100
2118	100
2119	100
2120	100
2121	100
2122	100
2123	100
2124	100
2125	100
2126	100
2127	100
2128	100
2129	100
2130	100
2131	100
2132	100
2133	100
2134	100
2135	100
2136	100
2137	100
2138	100
2139	100
2140	100
2141	100
2142	100
2143	100
2144	100
2145	100
2146	100
2147	100
2148	100
2149	100
2150	100
2151	100
2152	100
2153	100
2154	100
2155	100
2156	100
2157	100
2158	100
2159	100
2160	100
2161	100
2162	100
2163	100
2164	100
2165	100
2166	100
2167	100
2168	100
2169	100
2170	100
2171	100
2172	100
2173	100
2174	100
2175	100
2176	100
2177	100
2178	100
2179	100
2180	100
2181	100
2182	100
2183	100
2184	100
2185	100
2186	100
2187	100
2188	100
2189	100
2190	100
2191	100
2192	100
2193	100
2194	100
2195	100
2196	100
2197	100
2198	100
2199	100
2200	100
2201	100
2202	100
2203	100
2204	100
2205	100
2206	100
2207	100
2208	100
2209	100
2210	100
2211	100
2212	100
2213	100
2214	100
2215	100
2216	100
2217	100
2218	100
2219	100
2220	100
2221	100
2222	100
2223	100
2224	100
2225	100
2226	100
2227	100
2228	100
2229	100
2230	100
2231	100
2232	100
2233	100
2234	100
2235	100
2236	100
2237	100
2238	100
2239	100
2240	100
2241	100
2242	100
2243	100
2244	100
2245	100
2246	100
2247	100
2248	100
2249	100
2250	100
2251	100
2252	100
2253	100
2254	100
2255	100
2256	100
2257	100
2258	100
2259	100
2260	100
2261	100
2262	100
2263	100
2264	100
2265	100
2266	100
2267	100
2268	100
2269	100
2270	100
2271	100
2272	100
2273	100
2274	100
2275	100
2276	100
2277	100
2278	100
2279	100
2280	100
2281	100
2282	100
2283	100
2284	100
2285	100
2286	100
2287	100
2288	100
2289	100
2290	100
2291	100
2292	100
2293	100
2294	100
2295	100
2296	100
2297	100
2298	100
2299	100
2300	100
2301	100
2302	100
2303	100
2304	100
2305	100
2306	100
2307	100
2308	100
2309	100
2310	100
2311	100
2312	100
2313	100
2314	100
2315	100
2316	100
2317	100
2318	100
2319	100
2320	100
2321	100
2322	100
2323	100
2324	100
2325	100
2326	100
2327	100
2328	100
2329	100
2330	100
2331	100
2332	100
2333	100
2334	100
2335	100
2336	100
2337	100
2338	100
2339	100
2340	100
2341	100
2342	100
2343	100
2344	100
2345	100
2346	100
2347	100
2348	100
2349	100
2350	101
2351	101
2352	101
2353	101
2354	101
2355	101
2356	101
2357	101
2358	101
2359	101
2360	101
2361	101
2362	101
2363	101
2364	101
2365	101
2366	101
2367	101
2368	101
2369	101
2370	101
2371	101
2372	101
2373	101
2374	101
2375	101
2376	101
2377	101
2378	101
2379	101
2380	101
2381	101
2382	101
2383	101
2384	101
2385	101
2386	101
2387	101
2388	101
2389	101
2390	101
2391	101
2392	101
2393	101
2394	101
2395	101
2396	101
2397	101
2398	101
2399	101
2400	101
2401	101
2402	101
2403	101
2404	101
2405	101
2406	101
2407	101
2408	101
2409	101
2410	101
2411	101
2412	101
2413	101
2414	101
2415	101
2416	101
2417	101
2418	101
2419	101
2420	101
2421	101
2422	101
2423	101
2424	101
2425	101
2426	101
2427	101
2428	101
2429	101
2430	101
2431	101
2432	101
2433	101
2434	101
2435	101
2436	101
2437	101
2438	101
2439	101
2440	101
2441	101
2442	101
2443	101
2444	101
2445	101
2446	101
2447	101
2448	101
2449	101
2450	101
2451	101
2452	102
2453	102
2454	102
2455	102
2456	102
2457	102
2458	102
2459	102
2460	102
2461	102
2462	102
2463	102
2464	102
2465	102
2466	102
2467	102
2468	102
2469	102
2470	102
2471	102
2472	102
2473	102
2474	102
2475	102
2476	102
2477	102
2478	102
2479	102
2480	102
2481	102
2482	102
2483	102
2484	102
2485	102
2486	102
2487	102
2488	102
2489	102
2490	102
2491	102
2492	102
2493	102
2494	102
2495	102
2496	102
2497	102
2498	102
2499	102
2500	102
2501	102
2502	102
2503	102
2504	102
2505	102
2506	102
2507	102
2508	102
2509	102
2510	102
2511	102
2512	102
2513	102
2514	102
2515	102
2516	102
2517	102
2518	102
2519	102
2520	102
2521	102
2522	102
2523	102
2524	102
2525	102
2526	102
2527	102
2528	102
2529	102
2530	102
2531	102
2532	102
2533	102
2534	102
2535	102
2536	102
2537	102
2538	102
2539	102
2540	102
2541	102
2542	102
2543	102
2544	102
2545	102
2546	102
2547	102
2548	102
2549	102
2550	102
2551	102
2552	102
2553	102
2554	102
2555	102
2556	102
2557	102
2558	102
2559	102
2560	102
2561	102
2562	102
2563	102
2564	102
2565	102
2566	102
2567	102
2568	102
2569	102
2570	102
2571	102
2572	102
2573	102
2574	102
2575	102
2576	102
2577	102
2578	102
2579	102
2580	102
2581	102
2582	102
2583	102
2584	102
2585	102
2586	102
2587	102
2588	102
2589	102
2590	102
2591	102
2592	102
2593	102
2594	102
2595	102
2596	102
2597	102
2598	102
2599	102
2600	102
2601	102
2602	102
2603	102
2604	102
2605	102
2606	102
2607	102
2608	102
2609	102
2610	102
2611	102
2612	102
2613	102
2614	102
2615	102
2616	102
2617	102
2618	102
2619	102
2620	102
2621	102
2622	102
2623	102
2624	102
2625	102
2626	102
2627	102
2628	102
2629	102
2630	102
2631	102
2632	102
2633	102
2634	102
2635	102
2636	102
2637	102
2638	102
2639	102
2640	102
2641	102
2642	102
2643	102
2644	102
2645	102
2646	102
2647	102
2648	102
2649	102
2650	102
2651	102
2652	102
2653	102
2654	102
2655	102
2656	102
2657	102
2658	102
2659	102
2660	102
2661	102
2662	102
2663	102
2664	102
2665	102
2666	102
2667	102
2668	102
2669	102
2670	102
2671	102
2672	102
2673	102
2674	102
2675	102
2676	102
2677	102
2678	102
2679	102
2680	102
2681	102
2682	102
2683	102
2684	102
2685	102
2686	102
2687	102
2688	102
2689	102
2690	102
2691	102
2692	102
2693	102
2694	102
2695	102
2696	102
2697	102
2698	102
2699	102
2700	102
2701	102
2702	102
2703	102
2704	102
2705	102
2706	102
2707	102
2708	102
2709	102
2710	102
2711	102
2712	102
2713	102
2714	102
2715	102
2716	102
2717	102
2718	102
2719	102
2720	102
2721	102
2722	102
2723	102
2724	102
2725	102
2726	102
2727	102
2728	102
2729	102
2730	102
2731	102
2732	102
2733	102
2734	102
2735	102
2736	102
2737	102
2738	102
2739	102
2740	102
2741	102
2742	102
2743	102
2744	102
2745	102
2746	102
2747	102
2748	102
2749	102
2750	102
2751	102
2752	102
2753	102
2754	102
2755	102
2756	102
2757	102
2758	102
2759	102
2760	102
2761	102
2762	102
2763	102
2764	102
2765	102
2766	102
2767	102
2768	102
2769	102
2770	102
2771	102
2772	102
2773	102
2774	102
2775	102
2776	102
2777	102
2778	102
2779	102
2780	102
2781	102
2782	102
2783	102
2784	102
2785	102
2786	102
2787	102
2788	102
2789	102
2790	102
2791	102
2792	102
2793	102
2794	102
2795	102
2796	102
2797	102
2798	102
2799	102
2800	102
2801	102
2802	102
2803	102
2804	102
2805	102
2806	102
2807	102
2808	102
2809	102
2810	102
2811	102
2812	102
2813	102
2814	102
2815	102
2816	102
2817	102
2818	102
2819	102
2820	102
2821	102
2822	102
2823	102
2824	102
2825	102
2826	102
2827	102
2828	102
2829	102
2830	102
2831	102
2832	102
2833	102
2834	102
2835	102
2836	102
2837	102
2838	102
2839	102
2840	102
2841	102
2842	102
2843	102
2844	102
2845	102
2846	102
2847	102
2848	102
2849	102
2850	102
2851	102
2852	102
2853	102
2854	102
2855	102
2856	102
2857	102
2858	102
2859	102
2860	102
2861	102
2862	102
2863	102
2864	102
2865	102
2866	102
2867	102
2868	102
2869	102
2870	102
2871	102
2872	102
2873	102
2874	102
2875	102
2876	102
2877	102
2878	102
2879	102
2880	102
2881	102
2882	102
2883	102
2884	102
2885	102
2886	102
2887	102
2888	102
2889	102
2890	102
2891	102
2892	102
2893	102
2894	102
2895	102
2896	102
2897	102
2898	102
2899	102
2900	102
2901	102
2902	102
2903	102
2904	102
2905	102
2906	102
2907	102
2908	102
2909	102
2910	102
2911	102
2912	102
2913	102
2914	102
2915	102
2916	102
2917	102
2918	102
2919	102
2920	102
2921	102
2922	102
2923	102
2924	102
2925	102
2926	102
2927	102
2928	102
2929	102
2930	102
2931	102
2932	102
2933	102
2934	102
2935	102
2936	102
2937	102
2938	102
2939	102
2940	102
2941	102
2942	102
2943	102
2944	102
2945	102
2946	102
2947	102
2948	102
2949	102
2950	102
2951	102
2952	102
2953	102
2954	102
2955	102
2956	102
2957	102
2958	102
2959	102
2960	102
2961	102
2962	102
2963	102
2964	102
2965	102
2966	102
2967	102
2968	102
2969	102
2970	102
2971	102
2972	102
2973	102
2974	102
2975	102
2976	102
2977	102
2978	102
2979	102
2980	102
2981	102
2982	102
2983	102
2984	103
2985	103
2986	103
2987	103
2988	103
2989	103
2990	103
2991	103
2992	103
2993	103
2994	103
2995	103
2996	103
2997	103
2998	103
2999	103
3000	103
3001	103
3002	103
3003	103
3004	103
3005	103
3006	103
3007	103
3008	103
3009	103
3010	103
3011	103
3012	103
3013	103
3014	103
3015	103
3016	103
3017	103
3018	103
3019	103
3020	103
3021	103
3022	103
3023	103
3024	103
3025	103
3026	103
3027	103
3028	103
3029	103
3030	103
3031	103
3032	103
3033	103
3034	103
3035	103
3036	103
3037	103
3038	103
3039	103
3040	103
3041	103
3042	103
3043	103
3044	103
3045	103
3046	103
3047	103
3048	103
3049	103
3050	103
3051	103
3052	103
3053	103
3054	103
3055	103
3056	103
3057	103
3058	103
3059	103
3060	103
3061	103
3062	103
3063	103
3064	103
3065	103
3066	103
3067	103
3068	103
3069	103
3070	103
3071	103
3072	103
3073	103
3074	103
3075	103
3076	103
3077	103
3078	103
3079	103
3080	103
3081	103
3082	103
3083	103
3084	103
3085	103
3086	103
3087	103
3088	103
3089	103
3090	103
3091	103
3092	103
3093	103
3094	103
3095	103
3096	103
3097	103
3098	103
3099	103
3100	103
3101	103
3102	103
3103	103
3104	103
3105	103
3106	103
3107	103
3108	103
3109	103
3110	103
3111	103
3112	103
3113	103
3114	103
3115	103
3116	103
3117	103
3118	103
3119	103
3120	103
3121	103
3122	103
3123	104
3124	104
3125	104
3126	104
3127	104
3128	104
3129	104
3130	104
3131	104
3132	104
3133	104
3134	104
3135	104
3136	104
3137	104
3138	104
3139	104
3140	104
3141	104
3142	104
3143	104
3144	104
3145	104
3146	104
3147	104
3148	104
3149	104
3150	104
3151	104
3152	104
3153	104
3154	104
3155	104
3156	104
3157	104
3158	104
3159	104
3160	104
3161	104
3162	104
3163	104
3164	104
3165	104
3166	104
3167	104
3168	104
3169	104
3170	104
3171	104
3172	104
3173	104
3174	104
3175	104
3176	104
3177	104
3178	104
3179	104
3180	104
3181	104
3182	104
3183	104
3184	104
3185	104
3186	104
3187	104
3188	104
3189	104
3190	105
3191	105
3192	105
3193	105
3194	105
3195	105
3196	105
3197	105
3198	105
3199	105
3200	105
3201	105
3202	105
3203	105
3204	105
3205	105
3206	105
3207	105
3208	105
3209	105
3210	105
3211	105
3212	105
3213	105
3214	105
3215	105
3216	105
3217	105
3218	105
3219	105
3220	105
3221	105
3222	105
3223	105
3224	105
3225	105
3226	105
3227	105
3228	105
3229	105
3230	105
3231	106
3232	106
3233	106
3234	106
3235	106
3236	106
3237	106
3238	106
3239	106
3240	106
3241	106
3242	106
3243	106
3244	106
3245	106
3246	106
3247	106
3248	106
3249	106
3250	106
3251	106
3252	106
3253	106
3254	106
3255	106
3256	106
3257	106
3258	106
3259	106
3260	106
3261	106
3262	106
3263	106
3264	106
3265	106
3266	106
3267	106
3268	106
3269	106
3270	106
3271	106
3272	106
3273	106
3274	106
3275	106
3276	106
3277	106
3278	106
3279	106
3280	106
3281	106
3282	106
3283	106
3284	106
3285	106
3286	106
3287	106
3288	106
3289	106
3290	106
3291	106
3292	106
3293	106
3294	106
3295	106
3296	106
3297	106
3298	106
3299	106
3300	106
3301	106
3302	106
3303	106
3304	106
3305	106
3306	106
3307	106
3308	106
3309	106
3310	106
3311	106
3312	106
3313	106
3314	106
3315	106
3316	106
3317	106
3318	106
3319	106
3320	106
3321	106
3322	106
3323	106
3324	106
3325	106
3326	106
3327	106
3328	106
3329	106
3330	106
3331	106
3332	106
3333	106
3334	106
3335	106
3336	106
3337	106
3338	106
3339	106
3340	106
3341	106
3342	106
3343	106
3344	106
3345	106
3346	106
3347	106
3348	106
3349	106
3350	106
3351	106
3352	106
3353	106
3354	106
3355	106
3356	106
3357	106
3358	106
3359	106
3360	106
3361	106
3362	106
3363	106
3364	106
3365	106
3366	106
3367	106
3368	106
3369	106
3370	106
3371	106
3372	106
3373	106
3374	106
3375	106
3376	106
3377	106
3378	106
3379	106
3380	106
3381	106
3382	106
3383	106
3384	106
3385	106
3386	106
3387	106
3388	106
3389	106
3390	106
3391	106
3392	106
3393	106
3394	106
3395	106
3396	106
3397	106
3398	106
3399	106
3400	106
3401	106
3402	106
3403	106
3404	106
3405	106
3406	106
3407	106
3408	106
3409	106
3410	106
3411	106
3412	106
3413	106
3414	106
3415	106
3416	106
3417	106
3418	106
3419	106
3420	106
3421	106
3422	106
3423	106
3424	106
3425	106
3426	106
3427	106
3428	106
3429	106
3430	106
3431	106
3432	106
3433	106
3434	106
3435	106
3436	106
3437	106
3438	106
3439	106
3440	106
3441	106
3442	106
3443	106
3444	106
3445	106
3446	106
3447	106
3448	106
3449	106
3450	106
3451	106
3452	106
3453	106
3454	106
3455	106
3456	106
3457	106
3458	106
3459	106
3460	106
3461	106
3462	106
3463	106
3464	106
3465	106
3466	106
3467	106
3468	106
3469	106
3470	106
3471	106
3472	106
3473	106
3474	106
3475	106
3476	106
3477	106
3478	106
3479	106
3480	106
3481	106
3482	106
3483	106
3484	106
3485	106
3486	106
3487	106
3488	106
3489	106
3490	106
3491	106
3492	106
3493	106
3494	106
3495	106
3496	106
3497	106
3498	106
3499	106
3500	106
3501	106
3502	106
3503	106
3504	106
3505	106
3506	106
3507	106
3508	106
3509	106
3510	106
3511	106
3512	106
3513	106
3514	106
3515	106
3516	106
3517	106
3518	106
3519	106
3520	106
3521	106
3522	106
3523	106
3524	106
3525	106
3526	106
3527	106
3528	106
3529	106
3530	106
3531	106
3532	106
3533	106
3534	106
3535	106
3536	106
3537	106
3538	106
3539	106
3540	106
3541	106
3542	106
3543	106
3544	106
3545	106
3546	106
3547	106
3548	106
3549	106
3550	106
3551	106
3552	106
3553	106
3554	106
3555	106
3556	106
3557	106
3558	106
3559	106
3560	106
3561	106
3562	106
3563	106
3564	106
3565	106
3566	106
3567	106
3568	106
3569	106
3570	106
3571	106
3572	106
3573	106
3574	106
3575	106
3576	106
3577	106
3578	106
3579	106
3580	106
3581	106
3582	106
3583	106
3584	106
3585	106
3586	106
3587	106
3588	106
3589	106
3590	106
3591	106
3592	106
3593	106
3594	106
3595	106
3596	106
3597	106
3598	106
3599	106
3600	106
3601	106
3602	106
3603	106
3604	106
3605	106
3606	106
3607	106
3608	106
3609	106
3610	106
3611	106
3612	106
3613	106
3614	106
3615	106
3616	106
3617	106
3618	106
3619	106
3620	106
3621	106
3622	106
3623	106
3624	106
3625	106
3626	106
3627	106
3628	106
3629	106
3630	106
3631	106
3632	106
3633	106
3634	106
3635	106
3636	106
3637	106
3638	106
3639	106
3640	106
3641	106
3642	106
3643	106
3644	106
3645	106
3646	106
3647	106
3648	106
3649	106
3650	106
3651	106
3652	106
3653	106
3654	106
3655	106
3656	106
3657	106
3658	106
3659	106
3660	106
3661	106
3662	106
3663	106
3664	106
3665	106
3666	106
3667	106
3668	106
3669	106
3670	106
3671	106
3672	106
3673	106
3674	106
3675	106
3676	106
3677	106
3678	106
3679	106
3680	106
3681	106
3682	106
3683	106
3684	106
3685	106
3686	106
3687	106
3688	106
3689	106
3690	106
3691	106
3692	106
3693	106
3694	106
3695	106
3696	106
3697	106
3698	106
3699	106
3700	106
3701	106
3702	106
3703	106
3704	106
3705	106
3706	106
3707	106
3708	106
3709	106
3710	106
3711	106
3712	106
3713	106
3714	106
3715	106
3716	106
3717	106
3718	106
3719	106
3720	106
3721	106
3722	106
3723	106
3724	106
3725	106
3726	106
3727	106
3728	106
3729	106
3730	106
3731	106
3732	106
3733	106
3734	106
3735	106
3736	106
3737	106
3738	106
3739	106
3740	106
3741	106
3742	106
3743	106
3744	106
3745	106
3746	106
3747	106
3748	106
3749	106
3750	106
3751	106
3752	106
3753	106
3754	106
3755	106
3756	106
3757	106
3758	106
3759	106
3760	106
3761	106
3762	106
3763	106
3764	106
3765	106
3766	106
3767	106
3768	106
3769	106
3770	106
3771	106
3772	106
3773	106
3774	106
3775	106
3776	106
3777	106
3778	106
3779	106
3780	106
3781	106
3782	106
3783	106
3784	106
3785	106
3786	106
3787	106
3788	106
3789	106
3790	106
3791	106
3792	106
3793	106
3794	106
3795	106
3796	106
3797	106
3798	106
3799	106
3800	106
3801	106
3802	106
3803	106
3804	106
3805	106
3806	106
3807	106
3808	106
3809	106
3810	106
3811	106
3812	106
3813	106
3814	106
3815	106
3816	106
3817	106
3818	106
3819	106
3820	106
3821	106
3822	106
3823	106
3824	106
3825	106
3826	106
3827	106
3828	106
3829	106
3830	106
3831	106
3832	106
3833	106
3834	106
3835	106
3836	106
3837	106
3838	106
3839	106
3840	106
3841	106
3842	106
3843	106
3844	106
3845	106
3846	106
3847	106
3848	106
3849	106
3850	106
3851	106
3852	106
3853	106
3854	106
3855	106
3856	106
3857	106
3858	106
3859	106
3860	106
3861	106
3862	106
3863	106
3864	106
3865	106
3866	106
3867	106
3868	106
3869	106
3870	106
3871	106
3872	106
3873	106
3874	106
3875	106
3876	106
3877	106
3878	106
3879	106
3880	106
3881	106
3882	106
3883	106
3884	106
3885	106
3886	106
3887	106
3888	106
3889	106
3890	106
3891	107
3892	107
3893	107
3894	107
3895	107
3896	107
3897	107
3898	107
3899	107
3900	107
3901	107
3902	107
3903	107
3904	107
3905	107
3906	107
3907	107
3908	107
3909	107
3910	107
3911	107
3912	107
3913	107
3914	107
3915	107
3916	107
3917	107
3918	107
3919	107
3920	107
3921	107
3922	107
3923	107
3924	107
3925	107
3926	107
3927	107
3928	107
3929	107
3930	107
3931	107
3932	107
3933	107
3934	107
3935	107
3936	107
3937	107
3938	107
3939	107
3940	107
3941	107
3942	107
3943	107
3944	107
3945	107
3946	107
3947	107
3948	107
3949	107
3950	107
3951	107
3952	107
3953	107
3954	107
3955	107
3956	107
3957	107
3958	107
3959	107
3960	107
3961	107
3962	107
3963	107
3964	107
3965	107
3966	107
3967	107
3968	107
3969	107
3970	107
3971	107
3972	107
3973	107
3974	107
3975	107
3976	107
3977	107
3978	107
3979	107
3980	107
3981	107
3982	107
3983	107
3984	107
3985	107
3986	107
3987	107
3988	107
3989	107
3990	107
3991	107
3992	107
3993	107
3994	107
3995	107
3996	107
3997	107
3998	107
3999	107
4000	107
4001	107
4002	107
4003	107
4004	107
4005	107
4006	107
4007	107
4008	107
4009	107
4010	107
4011	107
4012	107
4013	107
4014	107
4015	107
4016	107
4017	107
4018	107
4019	107
4020	107
4021	107
4022	107
4023	107
4024	107
4025	107
4026	107
4027	107
4028	107
4029	107
4030	107
4031	107
4032	107
4033	107
4034	107
4035	107
4036	107
4037	107
4038	107
4039	107
4040	107
4041	107
4042	107
4043	107
4044	107
4045	107
4046	107
4047	107
4048	107
4049	107
4050	107
4051	107
4052	107
4053	107
4054	107
4055	107
4056	107
4057	107
4058	107
4059	107
4060	107
4061	107
4062	107
4063	107
4064	107
4065	107
4066	107
4067	107
4068	107
4069	107
4070	107
4071	107
4072	107
4073	107
4074	107
4075	107
4076	107
4077	107
4078	107
4079	107
4080	107
4081	107
4082	107
4083	107
4084	107
4085	107
4086	107
4087	107
4088	108
4089	108
4090	108
4091	108
4092	108
4093	108
4094	108
4095	108
4096	108
4097	108
4098	108
4099	108
4100	108
4101	108
4102	108
4103	108
4104	108
4105	108
4106	108
4107	108
4108	108
4109	108
4110	108
4111	108
4112	108
4113	108
4114	108
4115	108
4116	108
4117	108
4118	108
4119	108
4120	108
4121	108
4122	108
4123	108
4124	108
4125	108
4126	108
4127	108
4128	108
4129	108
4130	108
4131	108
4132	108
4133	108
4134	108
4135	108
4136	108
4137	108
4138	108
4139	108
4140	108
4141	108
4142	108
4143	108
4144	108
4145	108
4146	108
4147	108
4148	108
4149	108
4150	108
4151	108
4152	108
4153	108
4154	108
4155	108
4156	108
4157	108
4158	108
4159	108
4160	108
4161	108
4162	108
4163	108
4164	110
4165	110
4166	110
4167	110
4168	110
4169	110
4170	110
4171	110
4172	110
4173	110
4174	110
4175	110
4176	110
4177	110
4178	110
4179	110
4180	110
4181	110
4182	110
4183	110
4184	110
4185	110
4186	110
4187	110
4188	110
4189	110
4190	110
4191	110
4192	110
4193	110
4194	110
4195	110
4196	110
4197	110
4198	110
4199	110
4200	110
4201	110
4202	110
4203	110
4204	110
4205	110
4206	110
4207	110
4208	110
4209	110
4210	110
4211	110
4212	110
4213	110
4214	110
4215	110
4216	110
4217	110
4218	110
4219	110
4220	110
4221	110
4222	110
4223	110
4224	110
4225	110
4226	110
4227	110
4228	110
4229	110
4230	110
4231	110
4232	110
4233	110
4234	110
4235	110
4236	110
4237	110
4238	110
4239	110
4240	110
4241	110
4242	110
4243	110
4244	110
4245	110
4246	110
4247	110
4248	110
4249	110
4250	110
4251	110
4252	110
4253	110
4254	110
4255	110
4256	110
4257	110
4258	110
4259	110
4260	110
4261	110
4262	110
4263	110
4264	110
4265	110
4266	110
4267	110
4268	110
4269	110
4270	110
4271	110
4272	110
4273	110
4274	110
4275	110
4276	110
4277	110
4278	110
4279	110
4280	110
4281	110
4282	110
4283	110
4284	110
4285	110
4286	110
4287	110
4288	110
4289	110
4290	110
4291	110
4292	110
4293	110
4294	110
4295	110
4296	110
4297	110
4298	110
4299	110
4300	110
4301	110
4302	110
4303	110
4304	110
4305	110
4306	110
4307	110
4308	110
4309	110
4310	110
4311	110
4312	110
4313	110
4314	110
4315	110
4316	110
4317	110
4318	110
4319	110
4320	110
4321	110
4322	110
4323	110
4324	110
4325	110
4326	110
4327	110
4328	110
4329	110
4330	110
4331	110
4332	110
4333	110
4334	110
4335	110
4336	110
4337	110
4338	110
4339	110
4340	110
4341	110
4342	110
4343	110
4344	110
4345	110
4346	110
4347	110
4348	110
4349	110
4350	110
4351	110
4352	110
4353	110
4354	110
4355	110
4356	110
4357	110
4358	110
4359	110
4360	110
4361	110
4362	110
4363	110
4364	110
4365	110
4366	110
4367	110
4368	110
4369	110
4370	110
4371	110
4372	110
4373	110
4374	110
4375	110
4376	110
4377	110
4378	110
4379	110
4380	110
4381	110
4382	110
4383	110
4384	110
4385	110
4386	110
4387	110
4388	110
4389	110
4390	110
4391	110
4392	110
4393	110
4394	110
4395	110
4396	110
4397	110
4398	110
4399	110
4400	110
4401	110
4402	110
4403	110
4404	110
4405	110
4406	110
4407	110
4408	110
4409	110
4410	110
4411	110
4412	110
4413	110
4414	110
4415	110
4416	110
4417	110
4418	110
4419	110
4420	110
4421	110
4422	110
4423	110
4424	110
4425	110
4426	110
4427	110
4428	110
4429	110
4430	110
4431	110
4432	110
4433	110
4434	110
4435	110
4436	110
4437	110
4438	110
4439	110
4440	110
4441	110
4442	110
4443	110
4444	110
4445	110
4446	110
4447	110
4448	110
4449	110
4450	110
4451	110
4452	110
4453	110
4454	110
4455	110
4456	110
4457	110
4458	110
4459	110
4460	110
4461	110
4462	111
4463	111
4464	111
4465	111
4466	111
4467	111
4468	111
4469	111
4470	111
4471	111
4472	111
4473	111
4474	111
4475	111
4476	111
4477	111
4478	111
4479	111
4480	111
4481	111
4482	111
4483	112
4484	112
4485	113
4486	113
4487	113
4488	113
4489	113
4490	113
4491	113
4492	113
4493	113
4494	113
4495	113
4496	113
4497	113
4498	113
4499	113
4500	113
4501	113
4502	113
4503	113
4504	113
4505	113
4506	113
4507	113
4508	113
4509	113
4510	113
4511	113
4512	113
4513	113
4514	113
4515	113
4516	113
4517	113
4518	113
4519	113
4520	113
4521	113
4522	113
4523	113
4524	113
4525	113
4526	113
4527	113
4528	113
4529	113
4530	113
4531	113
4532	113
4533	113
4534	113
4535	113
4536	113
4537	113
4538	113
4539	113
4540	113
4541	113
4542	113
4543	113
4544	113
4545	113
4546	113
4547	113
4548	113
4549	113
4550	113
4551	113
4552	113
4553	113
4554	113
4555	113
4556	113
4557	113
4558	113
4559	113
4560	113
4561	113
4562	113
4563	113
4564	113
4565	113
4566	113
4567	113
4568	113
4569	113
4570	113
4571	113
4572	113
4573	113
4574	113
4575	113
4576	113
4577	113
4578	113
4579	113
4580	113
4581	113
4582	113
4583	113
4584	113
4585	113
4586	113
4587	113
4588	114
4589	114
4590	114
4591	114
4592	114
4593	114
4594	114
4595	114
4596	114
4597	114
4598	114
4599	114
4600	114
4601	114
4602	114
4603	114
4604	114
4605	114
4606	114
4607	114
4608	114
4609	114
4610	114
4611	114
4612	114
4613	114
4614	114
4615	114
4616	114
4617	114
4618	114
4619	114
4620	114
4621	114
4622	114
4623	114
4624	114
4625	114
4626	114
4627	114
4628	114
4629	114
4630	114
4631	114
4632	114
4633	114
4634	114
4635	114
4636	114
4637	114
4638	114
4639	114
4640	114
4641	114
4642	114
4643	114
4644	114
4645	114
4646	114
4647	114
4648	114
4649	114
4650	114
4651	114
4652	114
4653	114
4654	114
4655	114
4656	114
4657	114
4658	114
4659	114
4660	114
4661	114
4662	114
4663	114
4664	114
4665	114
4666	114
4667	114
4668	114
4669	114
4670	114
4671	114
4672	114
4673	114
4674	114
4675	114
4676	114
4677	114
4678	114
4679	114
4680	114
4681	114
4682	114
4683	114
4684	114
4685	114
4686	114
4687	114
4688	114
4689	114
4690	114
4691	114
4692	114
4693	114
4694	114
4695	114
4696	114
4697	114
4698	114
4699	114
4700	114
4701	114
4702	114
4703	114
4704	114
4705	114
4706	114
4707	114
4708	114
4709	114
4710	114
4711	114
4712	114
4713	114
4714	114
4715	114
4716	114
4717	114
4718	114
4719	114
4720	114
4721	114
4722	114
4723	114
4724	114
4725	114
4726	114
4727	114
4728	114
4729	114
4730	114
4731	114
4732	114
4733	114
4734	114
4735	114
4736	114
4737	114
4738	114
4739	114
4740	114
4741	114
4742	114
4743	114
4744	114
4745	114
4746	114
4747	114
4748	114
4749	114
4750	114
4751	114
4752	114
4753	114
4754	114
4755	114
4756	114
4757	114
4758	114
4759	114
4760	114
4761	114
4762	114
4763	114
4764	114
4765	114
4766	114
4767	114
4768	114
4769	114
4770	114
4771	114
4772	114
4773	114
4774	114
4775	114
4776	114
4777	114
4778	114
4779	114
4780	114
4781	114
4782	114
4783	114
4784	114
4785	114
4786	114
4787	114
4788	114
4789	114
4790	114
4791	114
4792	114
4793	114
4794	114
4795	114
4796	114
4797	114
4798	114
4799	114
4800	114
4801	114
4802	114
4803	114
4804	114
4805	114
4806	114
4807	114
4808	114
4809	114
4810	114
4811	114
4812	114
4813	114
4814	114
4815	114
4816	114
4817	114
4818	114
4819	114
4820	114
4821	114
4822	114
4823	114
4824	114
4825	114
4826	114
4827	114
4828	114
4829	114
4830	114
4831	114
4832	114
4833	114
4834	114
4835	114
4836	114
4837	114
4838	114
4839	114
4840	114
4841	114
4842	114
4843	114
4844	114
4845	114
4846	114
4847	114
4848	114
4849	114
4850	114
4851	114
4852	114
4853	114
4854	114
4855	114
4856	114
4857	114
4858	114
4859	114
4860	114
4861	114
4862	114
4863	114
4864	114
4865	114
4866	114
4867	114
4868	114
4869	114
4870	114
4871	114
4872	114
4873	114
4874	114
4875	114
4876	114
4877	114
4878	114
4879	114
4880	114
4881	114
4882	114
4883	114
4884	114
4885	114
4886	114
4887	114
4888	114
4889	114
4890	114
4891	114
4892	114
4893	114
4894	114
4895	114
4896	114
4897	114
4898	114
4899	114
4900	114
4901	114
4902	114
4903	114
4904	114
4905	114
4906	114
4907	114
4908	114
4909	114
4910	114
4911	114
4912	114
4913	114
4914	114
4915	114
4916	114
4917	114
4918	114
4919	114
4920	114
4921	114
4922	114
4923	114
4924	114
4925	114
4926	114
4927	114
4928	114
4929	114
4930	114
4931	114
4932	114
4933	114
4934	114
4935	114
4936	114
4937	114
4938	114
4939	114
4940	114
4941	114
4942	114
4943	114
4944	114
4945	114
4946	114
4947	114
4948	114
4949	114
4950	114
4951	114
4952	114
4953	114
4954	114
4955	114
4956	114
4957	114
4958	114
4959	114
4960	114
4961	114
4962	114
4963	114
4964	114
4965	114
4966	114
4967	114
4968	114
4969	114
4970	114
4971	114
4972	114
4973	114
4974	114
4975	114
4976	114
4977	114
4978	114
4979	114
4980	114
4981	114
4982	114
4983	114
4984	114
4985	114
4986	114
4987	114
4988	114
4989	114
4990	114
4991	114
4992	114
4993	114
4994	114
4995	114
4996	114
4997	114
4998	114
4999	114
5000	114

==> data/with_restart/SATComp/lwhmo-c.1-grdy.tsv <==
1	0
2	23
3	26
4	27
5	28
6	31
7	31
8	33
9	33
10	33
11	33
12	33
13	33
14	33
15	34
16	34
17	34
18	35
19	35
20	37
21	37
22	37
23	37
24	37
25	37
26	37
27	38
28	38
29	38
30	38
31	38
32	39
33	39
34	39
35	40
36	40
37	40
38	40
39	40
40	40
41	41
42	41
43	41
44	41
45	42
46	42
47	43
48	43
49	45
50	46
51	47
52	47
53	47
54	47
55	47
56	47
57	47
58	47
59	47
60	47
61	47
62	47
63	47
64	47
65	47
66	47
67	47
68	47
69	47
70	47
71	47
72	47
73	47
74	47
75	47
76	47
77	47
78	47
79	47
80	47
81	47
82	47
83	47
84	47
85	47
86	47
87	47
88	47
89	47
90	47
91	47
92	47
93	47
94	47
95	47
96	47
97	47
98	47
99	47
100	47
101	47
102	47
103	48
104	48
105	48
106	48
107	48
108	48
109	48
110	48
111	48
112	48
113	48
114	48
115	48
116	49
117	49
118	50
119	50
120	51
121	51
122	51
123	51
124	51
125	51
126	51
127	51
128	51
129	51
130	51
131	51
132	51
133	51
134	51
135	52
136	52
137	53
138	53
139	54
140	54
141	54
142	55
143	55
144	55
145	55
146	55
147	56
148	56
149	57
150	57
151	57
152	57
153	57
154	57
155	57
156	57
157	57
158	57
159	58
160	58
161	58
162	58
163	58
164	58
165	58
166	58
167	58
168	58
169	58
170	58
171	58
172	58
173	58
174	58
175	58
176	58
177	58
178	58
179	58
180	58
181	58
182	58
183	58
184	58
185	59
186	59
187	59
188	59
189	59
190	59
191	59
192	59
193	59
194	59
195	59
196	59
197	59
198	59
199	59
200	59
201	59
202	59
203	59
204	59
205	59
206	59
207	59
208	59
209	59
210	59
211	59
212	59
213	59
214	59
215	59
216	59
217	59
218	59
219	59
220	59
221	59
222	59
223	59
224	59
225	60
226	60
227	60
228	60
229	60
230	60
231	60
232	61
233	61
234	61
235	61
236	61
237	61
238	61
239	61
240	61
241	61
242	61
243	61
244	61
245	61
246	61
247	61
248	61
249	61
250	61
251	61
252	61
253	61
254	61
255	61
256	61
257	61
258	61
259	61
260	61
261	61
262	61
263	61
264	61
265	61
266	61
267	61
268	61
269	61
270	61
271	61
272	61
273	61
274	61
275	61
276	61
277	61
278	61
279	61
280	61
281	61
282	61
283	61
284	61
285	61
286	61
287	61
288	61
289	61
290	61
291	61
292	61
293	61
294	61
295	61
296	61
297	61
298	61
299	61
300	61
301	61
302	61
303	61
304	61
305	61
306	61
307	61
308	61
309	61
310	61
311	61
312	61
313	61
314	62
315	62
316	62
317	62
318	62
319	62
320	62
321	62
322	62
323	62
324	62
325	62
326	62
327	63
328	63
329	63
330	63
331	63
332	63
333	63
334	63
335	63
336	63
337	63
338	63
339	63
340	63
341	63
342	63
343	63
344	63
345	63
346	63
347	63
348	63
349	63
350	63
351	63
352	63
353	63
354	63
355	63
356	63
357	63
358	63
359	63
360	63
361	63
362	63
363	63
364	63
365	63
366	63
367	63
368	63
369	63
370	63
371	63
372	63
373	63
374	63
375	63
376	63
377	63
378	63
379	63
380	63
381	63
382	63
383	63
384	63
385	63
386	64
387	64
388	64
389	64
390	64
391	64
392	64
393	64
394	64
395	64
396	64
397	64
398	64
399	64
400	64
401	64
402	64
403	64
404	64
405	64
406	64
407	64
408	64
409	64
410	64
411	64
412	65
413	65
414	65
415	65
416	65
417	65
418	65
419	65
420	65
421	65
422	65
423	65
424	65
425	65
426	66
427	66
428	66
429	66
430	66
431	66
432	66
433	66
434	66
435	66
436	66
437	66
438	66
439	67
440	67
441	67
442	67
443	67
444	67
445	67
446	67
447	67
448	67
449	67
450	67
451	67
452	67
453	67
454	68
455	68
456	68
457	68
458	68
459	68
460	68
461	68
462	68
463	68
464	68
465	68
466	68
467	68
468	68
469	68
470	68
471	68
472	68
473	68
474	68
475	68
476	68
477	68
478	68
479	68
480	68
481	68
482	68
483	68
484	68
485	68
486	68
487	68
488	68
489	68
490	68
491	68
492	68
493	68
494	68
495	68
496	68
497	68
498	68
499	68
500	68
501	68
502	68
503	68
504	68
505	68
506	68
507	68
508	68
509	68
510	68
511	68
512	68
513	68
514	68
515	68
516	68
517	68
518	68
519	68
520	68
521	68
522	68
523	68
524	68
525	68
526	68
527	68
528	68
529	68
530	68
531	68
532	68
533	68
534	68
535	68
536	68
537	68
538	68
539	68
540	68
541	68
542	68
543	68
544	68
545	68
546	68
547	68
548	68
549	68
550	68
551	68
552	68
553	68
554	68
555	68
556	68
557	68
558	69
559	69
560	69
561	69
562	69
563	69
564	69
565	69
566	69
567	69
568	69
569	69
570	69
571	69
572	69
573	69
574	69
575	69
576	69
577	69
578	69
579	69
580	69
581	69
582	69
583	69
584	69
585	69
586	69
587	69
588	69
589	69
590	69
591	69
592	69
593	69
594	69
595	69
596	69
597	69
598	69
599	69
600	69
601	69
602	69
603	69
604	69
605	69
606	69
607	69
608	69
609	69
610	69
611	69
612	69
613	69
614	69
615	69
616	69
617	69
618	69
619	69
620	69
621	69
622	69
623	69
624	69
625	69
626	69
627	69
628	69
629	69
630	69
631	69
632	69
633	69
634	69
635	69
636	69
637	69
638	69
639	69
640	69
641	69
642	69
643	69
644	69
645	69
646	69
647	69
648	69
649	69
650	69
651	69
652	69
653	69
654	69
655	69
656	69
657	70
658	70
659	70
660	70
661	70
662	70
663	70
664	70
665	70
666	70
667	70
668	70
669	70
670	70
671	70
672	70
673	70
674	70
675	70
676	70
677	70
678	70
679	70
680	70
681	70
682	70
683	70
684	70
685	70
686	70
687	70
688	70
689	70
690	70
691	70
692	70
693	70
694	70
695	70
696	70
697	70
698	70
699	70
700	70
701	70
702	70
703	70
704	70
705	70
706	70
707	70
708	70
709	70
710	70
711	70
712	70
713	70
714	70
715	70
716	70
717	70
718	70
719	70
720	70
721	70
722	70
723	70
724	70
725	70
726	70
727	70
728	70
729	70
730	70
731	70
732	70
733	70
734	70
735	70
736	70
737	70
738	70
739	70
740	70
741	70
742	70
743	70
744	70
745	70
746	70
747	70
748	70
749	70
750	70
751	70
752	70
753	70
754	70
755	70
756	70
757	70
758	70
759	70
760	70
761	70
762	70
763	70
764	70
765	70
766	70
767	70
768	70
769	70
770	70
771	70
772	70
773	70
774	70
775	70
776	70
777	70
778	70
779	70
780	70
781	70
782	70
783	70
784	70
785	70
786	70
787	70
788	70
789	70
790	70
791	70
792	70
793	70
794	70
795	70
796	70
797	70
798	70
799	70
800	70
801	70
802	70
803	70
804	70
805	70
806	70
807	70
808	70
809	70
810	70
811	70
812	70
813	70
814	70
815	70
816	70
817	70
818	70
819	70
820	70
821	70
822	70
823	70
824	70
825	70
826	70
827	70
828	70
829	70
830	70
831	70
832	70
833	70
834	70
835	70
836	70
837	70
838	70
839	70
840	70
841	70
842	70
843	70
844	70
845	70
846	70
847	70
848	70
849	70
850	70
851	70
852	70
853	70
854	70
855	70
856	70
857	70
858	70
859	70
860	70
861	70
862	70
863	70
864	70
865	70
866	70
867	70
868	70
869	70
870	70
871	70
872	70
873	70
874	70
875	70
876	70
877	70
878	70
879	70
880	70
881	70
882	70
883	70
884	70
885	70
886	70
887	70
888	70
889	70
890	70
891	70
892	70
893	70
894	70
895	70
896	70
897	70
898	70
899	70
900	70
901	70
902	70
903	70
904	70
905	70
906	70
907	70
908	70
909	70
910	70
911	70
912	70
913	70
914	70
915	70
916	70
917	70
918	70
919	70
920	70
921	70
922	70
923	70
924	70
925	70
926	70
927	70
928	70
929	70
930	70
931	70
932	70
933	71
934	72
935	72
936	72
937	72
938	72
939	72
940	72
941	72
942	72
943	72
944	72
945	72
946	72
947	72
948	72
949	72
950	72
951	72
952	72
953	72
954	72
955	72
956	72
957	72
958	72
959	72
960	72
961	72
962	72
963	72
964	72
965	72
966	72
967	72
968	72
969	72
970	72
971	72
972	72
973	72
974	72
975	72
976	72
977	72
978	72
979	72
980	72
981	72
982	72
983	72
984	72
985	72
986	72
987	72
988	72
989	72
990	72
991	72
992	72
993	72
994	72
995	72
996	72
997	72
998	72
999	72
1000	72
1001	72
1002	72
1003	72
1004	72
1005	72
1006	72
1007	72
1008	72
1009	72
1010	72
1011	72
1012	72
1013	72
1014	72
1015	72
1016	72
1017	72
1018	72
1019	72
1020	72
1021	72
1022	72
1023	72
1024	72
1025	72
1026	72
1027	72
1028	72
1029	72
1030	72
1031	72
1032	72
1033	72
1034	72
1035	72
1036	72
1037	72
1038	72
1039	72
1040	72
1041	72
1042	72
1043	72
1044	72
1045	72
1046	72
1047	72
1048	72
1049	72
1050	72
1051	72
1052	72
1053	72
1054	72
1055	72
1056	72
1057	72
1058	72
1059	72
1060	72
1061	72
1062	72
1063	72
1064	72
1065	72
1066	72
1067	72
1068	72
1069	72
1070	72
1071	72
1072	72
1073	72
1074	72
1075	72
1076	72
1077	72
1078	72
1079	72
1080	72
1081	72
1082	72
1083	72
1084	72
1085	72
1086	72
1087	72
1088	72
1089	72
1090	72
1091	72
1092	72
1093	72
1094	72
1095	72
1096	72
1097	72
1098	72
1099	72
1100	72
1101	72
1102	72
1103	72
1104	72
1105	72
1106	72
1107	72
1108	72
1109	72
1110	72
1111	73
1112	73
1113	73
1114	73
1115	73
1116	73
1117	73
1118	73
1119	73
1120	73
1121	73
1122	73
1123	73
1124	73
1125	73
1126	73
1127	73
1128	73
1129	73
1130	73
1131	73
1132	73
1133	73
1134	73
1135	73
1136	73
1137	73
1138	73
1139	73
1140	73
1141	73
1142	73
1143	73
1144	73
1145	73
1146	73
1147	73
1148	73
1149	73
1150	73
1151	73
1152	73
1153	73
1154	73
1155	73
1156	73
1157	73
1158	73
1159	73
1160	73
1161	73
1162	73
1163	73
1164	73
1165	73
1166	73
1167	73
1168	73
1169	73
1170	73
1171	73
1172	73
1173	73
1174	73
1175	73
1176	73
1177	73
1178	73
1179	73
1180	73
1181	73
1182	73
1183	73
1184	73
1185	73
1186	73
1187	73
1188	73
1189	73
1190	73
1191	73
1192	73
1193	73
1194	73
1195	73
1196	73
1197	73
1198	73
1199	73
1200	73
1201	74
1202	74
1203	74
1204	74
1205	74
1206	74
1207	74
1208	74
1209	74
1210	74
1211	74
1212	74
1213	74
1214	74
1215	74
1216	74
1217	74
1218	74
1219	74
1220	74
1221	74
1222	74
1223	74
1224	74
1225	74
1226	74
1227	74
1228	74
1229	74
1230	74
1231	74
1232	74
1233	74
1234	74
1235	74
1236	74
1237	74
1238	74
1239	74
1240	74
1241	74
1242	74
1243	74
1244	74
1245	74
1246	74
1247	74
1248	74
1249	74
1250	74
1251	74
1252	74
1253	74
1254	74
1255	74
1256	74
1257	75
1258	75
1259	75
1260	75
1261	75
1262	75
1263	75
1264	75
1265	75
1266	75
1267	75
1268	75
1269	75
1270	75
1271	75
1272	75
1273	75
1274	75
1275	75
1276	75
1277	75
1278	75
1279	75
1280	75
1281	75
1282	75
1283	75
1284	75
1285	75
1286	75
1287	75
1288	75
1289	75
1290	75
1291	75
1292	75
1293	75
1294	75
1295	75
1296	75
1297	75
1298	75
1299	75
1300	75
1301	75
1302	75
1303	75
1304	75
1305	75
1306	75
1307	75
1308	75
1309	75
1310	75
1311	75
1312	75
1313	75
1314	75
1315	75
1316	75
1317	75
1318	75
1319	75
1320	75
1321	75
1322	75
1323	75
1324	75
1325	75
1326	75
1327	75
1328	75
1329	75
1330	75
1331	75
1332	75
1333	75
1334	75
1335	75
1336	75
1337	75
1338	75
1339	75
1340	75
1341	75
1342	75
1343	75
1344	75
1345	75
1346	75
1347	75
1348	75
1349	75
1350	75
1351	75
1352	75
1353	75
1354	75
1355	75
1356	75
1357	75
1358	75
1359	75
1360	75
1361	76
1362	76
1363	76
1364	76
1365	76
1366	76
1367	76
1368	76
1369	76
1370	76
1371	76
1372	76
1373	76
1374	76
1375	76
1376	76
1377	76
1378	76
1379	76
1380	76
1381	76
1382	76
1383	76
1384	76
1385	76
1386	76
1387	76
1388	76
1389	76
1390	76
1391	76
1392	76
1393	76
1394	76
1395	76
1396	76
1397	76
1398	76
1399	76
1400	76
1401	76
1402	76
1403	76
1404	76
1405	76
1406	76
1407	76
1408	76
1409	76
1410	76
1411	76
1412	76
1413	76
1414	76
1415	76
1416	76
1417	76
1418	76
1419	76
1420	76
1421	76
1422	76
1423	76
1424	76
1425	76
1426	76
1427	76
1428	76
1429	76
1430	76
1431	76
1432	76
1433	76
1434	76
1435	76
1436	76
1437	76
1438	76
1439	76
1440	76
1441	76
1442	76
1443	76
1444	76
1445	76
1446	76
1447	76
1448	76
1449	76
1450	76
1451	76
1452	76
1453	76
1454	76
1455	76
1456	76
1457	76
1458	76
1459	76
1460	76
1461	76
1462	76
1463	76
1464	76
1465	76
1466	76
1467	76
1468	76
1469	76
1470	76
1471	76
1472	76
1473	76
1474	76
1475	76
1476	76
1477	76
1478	76
1479	76
1480	77
1481	77
1482	77
1483	77
1484	77
1485	77
1486	77
1487	77
1488	77
1489	77
1490	77
1491	77
1492	77
1493	77
1494	77
1495	77
1496	77
1497	77
1498	77
1499	77
1500	77
1501	77
1502	77
1503	77
1504	77
1505	77
1506	77
1507	77
1508	77
1509	77
1510	77
1511	77
1512	77
1513	77
1514	77
1515	77
1516	77
1517	77
1518	77
1519	77
1520	77
1521	77
1522	77
1523	77
1524	77
1525	77
1526	77
1527	77
1528	78
1529	78
1530	78
1531	78
1532	78
1533	78
1534	78
1535	78
1536	78
1537	78
1538	78
1539	78
1540	78
1541	78
1542	78
1543	78
1544	78
1545	78
1546	78
1547	78
1548	78
1549	78
1550	78
1551	78
1552	78
1553	78
1554	78
1555	78
1556	78
1557	78
1558	78
1559	78
1560	78
1561	78
1562	78
1563	78
1564	78
1565	78
1566	78
1567	78
1568	78
1569	78
1570	78
1571	78
1572	78
1573	78
1574	78
1575	78
1576	78
1577	78
1578	78
1579	78
1580	78
1581	78
1582	78
1583	78
1584	78
1585	78
1586	78
1587	78
1588	78
1589	78
1590	78
1591	78
1592	78
1593	78
1594	78
1595	78
1596	78
1597	78
1598	78
1599	78
1600	78
1601	78
1602	78
1603	78
1604	78
1605	78
1606	78
1607	78
1608	78
1609	78
1610	78
1611	78
1612	78
1613	78
1614	78
1615	78
1616	78
1617	78
1618	78
1619	78
1620	78
1621	78
1622	78
1623	78
1624	78
1625	78
1626	78
1627	78
1628	78
1629	78
1630	78
1631	78
1632	78
1633	78
1634	78
1635	78
1636	78
1637	78
1638	78
1639	78
1640	78
1641	78
1642	78
1643	78
1644	78
1645	78
1646	78
1647	78
1648	78
1649	78
1650	78
1651	78
1652	78
1653	78
1654	78
1655	78
1656	78
1657	78
1658	78
1659	78
1660	78
1661	78
1662	78
1663	78
1664	78
1665	78
1666	78
1667	78
1668	78
1669	78
1670	78
1671	78
1672	78
1673	78
1674	78
1675	78
1676	78
1677	78
1678	78
1679	78
1680	78
1681	78
1682	78
1683	78
1684	78
1685	78
1686	78
1687	78
1688	78
1689	78
1690	78
1691	78
1692	78
1693	78
1694	78
1695	78
1696	78
1697	78
1698	78
1699	78
1700	78
1701	78
1702	79
1703	79
1704	79
1705	79
1706	79
1707	79
1708	79
1709	79
1710	79
1711	79
1712	79
1713	79
1714	79
1715	79
1716	79
1717	79
1718	79
1719	79
1720	79
1721	79
1722	79
1723	79
1724	79
1725	79
1726	79
1727	79
1728	79
1729	79
1730	79
1731	79
1732	79
1733	79
1734	79
1735	79
1736	79
1737	79
1738	79
1739	79
1740	79
1741	79
1742	79
1743	79
1744	79
1745	79
1746	79
1747	79
1748	79
1749	79
1750	79
1751	79
1752	79
1753	79
1754	79
1755	79
1756	79
1757	79
1758	79
1759	79
1760	79
1761	79
1762	79
1763	79
1764	79
1765	79
1766	79
1767	79
1768	79
1769	79
1770	79
1771	79
1772	79
1773	79
1774	79
1775	80
1776	80
1777	80
1778	80
1779	80
1780	80
1781	80
1782	80
1783	80
1784	80
1785	80
1786	80
1787	80
1788	80
1789	80
1790	80
1791	80
1792	80
1793	80
1794	80
1795	80
1796	80
1797	80
1798	80
1799	80
1800	80
1801	80
1802	80
1803	80
1804	80
1805	80
1806	80
1807	80
1808	80
1809	80
1810	80
1811	80
1812	80
1813	80
1814	80
1815	80
1816	80
1817	80
1818	80
1819	80
1820	80
1821	80
1822	80
1823	80
1824	80
1825	80
1826	80
1827	80
1828	80
1829	80
1830	80
1831	80
1832	80
1833	80
1834	80
1835	80
1836	80
1837	80
1838	80
1839	80
1840	80
1841	80
1842	80
1843	80
1844	80
1845	80
1846	80
1847	80
1848	80
1849	80
1850	80
1851	80
1852	80
1853	80
1854	80
1855	80
1856	80
1857	80
1858	80
1859	80
1860	80
1861	80
1862	80
1863	80
1864	80
1865	80
1866	80
1867	80
1868	80
1869	80
1870	80
1871	80
1872	80
1873	80
1874	80
1875	80
1876	80
1877	80
1878	80
1879	80
1880	80
1881	80
1882	80
1883	80
1884	80
1885	80
1886	80
1887	80
1888	80
1889	80
1890	80
1891	80
1892	80
1893	80
1894	80
1895	80
1896	80
1897	80
1898	80
1899	80
1900	80
1901	80
1902	80
1903	80
1904	80
1905	80
1906	80
1907	80
1908	80
1909	80
1910	80
1911	80
1912	80
1913	80
1914	80
1915	80
1916	80
1917	80
1918	80
1919	80
1920	80
1921	80
1922	80
1923	80
1924	80
1925	80
1926	80
1927	80
1928	80
1929	80
1930	80
1931	80
1932	80
1933	80
1934	80
1935	80
1936	80
1937	80
1938	80
1939	80
1940	80
1941	80
1942	80
1943	80
1944	80
1945	80
1946	80
1947	80
1948	80
1949	80
1950	80
1951	80
1952	80
1953	80
1954	80
1955	80
1956	80
1957	80
1958	80
1959	80
1960	80
1961	80
1962	80
1963	80
1964	80
1965	80
1966	80
1967	80
1968	80
1969	80
1970	80
1971	80
1972	80
1973	80
1974	80
1975	80
1976	80
1977	80
1978	80
1979	80
1980	80
1981	80
1982	80
1983	80
1984	80
1985	80
1986	80
1987	80
1988	80
1989	80
1990	80
1991	80
1992	80
1993	80
1994	80
1995	80
1996	80
1997	80
1998	80
1999	80
2000	80
2001	80
2002	80
2003	80
2004	80
2005	80
2006	80
2007	80
2008	80
2009	80
2010	80
2011	80
2012	80
2013	80
2014	80
2015	80
2016	80
2017	80
2018	80
2019	80
2020	80
2021	80
2022	80
2023	80
2024	80
2025	80
2026	80
2027	80
2028	80
2029	80
2030	80
2031	80
2032	80
2033	80
2034	80
2035	80
2036	80
2037	80
2038	80
2039	80
2040	80
2041	80
2042	80
2043	80
2044	80
2045	80
2046	80
2047	80
2048	80
2049	80
2050	80
2051	80
2052	80
2053	80
2054	80
2055	80
2056	80
2057	80
2058	80
2059	80
2060	80
2061	80
2062	80
2063	80
2064	80
2065	80
2066	80
2067	80
2068	80
2069	80
2070	80
2071	80
2072	80
2073	80
2074	81
2075	81
2076	81
2077	81
2078	81
2079	81
2080	81
2081	81
2082	81
2083	81
2084	81
2085	81
2086	81
2087	81
2088	81
2089	81
2090	81
2091	81
2092	81
2093	81
2094	81
2095	81
2096	81
2097	81
2098	81
2099	81
2100	81
2101	81
2102	81
2103	81
2104	81
2105	81
2106	81
2107	81
2108	81
2109	81
2110	81
2111	81
2112	81
2113	81
2114	81
2115	81
2116	81
2117	81
2118	81
2119	81
2120	81
2121	81
2122	81
2123	81
2124	81
2125	81
2126	81
2127	81
2128	81
2129	81
2130	81
2131	81
2132	81
2133	81
2134	81
2135	81
2136	81
2137	81
2138	81
2139	81
2140	81
2141	81
2142	81
2143	81
2144	81
2145	81
2146	81
2147	81
2148	81
2149	81
2150	81
2151	81
2152	81
2153	81
2154	81
2155	81
2156	81
2157	81
2158	81
2159	81
2160	81
2161	81
2162	81
2163	81
2164	81
2165	81
2166	81
2167	81
2168	81
2169	81
2170	81
2171	81
2172	81
2173	81
2174	81
2175	81
2176	81
2177	81
2178	81
2179	81
2180	81
2181	81
2182	81
2183	81
2184	81
2185	81
2186	81
2187	81
2188	81
2189	81
2190	81
2191	81
2192	81
2193	81
2194	81
2195	81
2196	81
2197	81
2198	81
2199	81
2200	81
2201	81
2202	81
2203	81
2204	81
2205	81
2206	81
2207	81
2208	81
2209	81
2210	81
2211	81
2212	81
2213	81
2214	81
2215	81
2216	81
2217	81
2218	81
2219	81
2220	81
2221	81
2222	81
2223	81
2224	81
2225	81
2226	81
2227	81
2228	81
2229	81
2230	81
2231	81
2232	81
2233	81
2234	81
2235	81
2236	81
2237	81
2238	81
2239	81
2240	81
2241	81
2242	81
2243	81
2244	81
2245	81
2246	81
2247	81
2248	81
2249	81
2250	81
2251	81
2252	81
2253	81
2254	81
2255	81
2256	81
2257	81
2258	81
2259	81
2260	81
2261	81
2262	81
2263	81
2264	81
2265	81
2266	81
2267	81
2268	81
2269	81
2270	81
2271	81
2272	81
2273	81
2274	81
2275	81
2276	81
2277	81
2278	81
2279	81
2280	81
2281	81
2282	81
2283	81
2284	81
2285	81
2286	81
2287	81
2288	81
2289	81
2290	81
2291	81
2292	81
2293	81
2294	81
2295	81
2296	81
2297	81
2298	81
2299	81
2300	81
2301	81
2302	81
2303	81
2304	81
2305	81
2306	81
2307	81
2308	81
2309	81
2310	81
2311	81
2312	81
2313	81
2314	81
2315	81
2316	81
2317	81
2318	81
2319	81
2320	81
2321	81
2322	81
2323	81
2324	81
2325	81
2326	81
2327	81
2328	81
2329	81
2330	81
2331	81
2332	81
2333	81
2334	81
2335	81
2336	81
2337	81
2338	81
2339	81
2340	81
2341	81
2342	81
2343	81
2344	81
2345	81
2346	81
2347	81
2348	81
2349	81
2350	81
2351	81
2352	81
2353	81
2354	81
2355	81
2356	81
2357	81
2358	81
2359	81
2360	81
2361	81
2362	82
2363	82
2364	82
2365	82
2366	82
2367	82
2368	82
2369	82
2370	82
2371	82
2372	82
2373	82
2374	82
2375	82
2376	82
2377	82
2378	82
2379	82
2380	82
2381	82
2382	82
2383	82
2384	82
2385	82
2386	82
2387	82
2388	82
2389	82
2390	82
2391	82
2392	82
2393	83
2394	83
2395	83
2396	83
2397	83
2398	83
2399	83
2400	83
2401	83
2402	83
2403	83
2404	83
2405	83
2406	83
2407	83
2408	83
2409	83
2410	83
2411	83
2412	83
2413	83
2414	83
2415	83
2416	83
2417	83
2418	83
2419	83
2420	83
2421	83
2422	83
2423	83
2424	83
2425	83
2426	83
2427	83
2428	83
2429	83
2430	83
2431	83
2432	83
2433	83
2434	83
2435	83
2436	83
2437	83
2438	83
2439	83
2440	83
2441	83
2442	83
2443	83
2444	83
2445	83
2446	84
2447	84
2448	84
2449	84
2450	84
2451	84
2452	84
2453	84
2454	84
2455	84
2456	84
2457	84
2458	84
2459	85
2460	85
2461	85
2462	85
2463	85
2464	85
2465	85
2466	85
2467	85
2468	85
2469	85
2470	85
2471	85
2472	85
2473	85
2474	85
2475	85
2476	85
2477	86
2478	86
2479	86
2480	86
2481	86
2482	86
2483	86
2484	86
2485	86
2486	86
2487	86
2488	86
2489	86
2490	86
2491	86
2492	86
2493	86
2494	86
2495	86
2496	86
2497	86
2498	86
2499	86
2500	86
2501	86
2502	86
2503	86
2504	86
2505	86
2506	86
2507	86
2508	86
2509	86
2510	86
2511	86
2512	86
2513	86
2514	86
2515	86
2516	86
2517	86
2518	86
2519	86
2520	86
2521	86
2522	86
2523	86
2524	86
2525	86
2526	86
2527	86
2528	86
2529	86
2530	86
2531	86
2532	86
2533	86
2534	86
2535	86
2536	86
2537	86
2538	86
2539	86
2540	86
2541	86
2542	86
2543	86
2544	86
2545	86
2546	86
2547	86
2548	86
2549	86
2550	86
2551	86
2552	86
2553	86
2554	87
2555	87
2556	87
2557	87
2558	87
2559	87
2560	87
2561	87
2562	87
2563	87
2564	87
2565	87
2566	87
2567	87
2568	87
2569	87
2570	87
2571	87
2572	87
2573	87
2574	87
2575	87
2576	87
2577	87
2578	87
2579	87
2580	87
2581	87
2582	87
2583	87
2584	87
2585	87
2586	87
2587	87
2588	87
2589	87
2590	87
2591	87
2592	87
2593	87
2594	87
2595	87
2596	87
2597	87
2598	87
2599	87
2600	87
2601	87
2602	87
2603	87
2604	87
2605	87
2606	87
2607	87
2608	87
2609	87
2610	87
2611	87
2612	87
2613	87
2614	87
2615	87
2616	87
2617	87
2618	87
2619	87
2620	87
2621	87
2622	87
2623	87
2624	87
2625	87
2626	87
2627	87
2628	87
2629	87
2630	87
2631	87
2632	87
2633	87
2634	87
2635	87
2636	87
2637	87
2638	87
2639	87
2640	87
2641	87
2642	87
2643	87
2644	87
2645	87
2646	87
2647	87
2648	87
2649	87
2650	87
2651	87
2652	87
2653	87
2654	87
2655	87
2656	87
2657	87
2658	87
2659	87
2660	87
2661	87
2662	87
2663	87
2664	87
2665	87
2666	87
2667	87
2668	87
2669	87
2670	87
2671	87
2672	87
2673	87
2674	87
2675	88
2676	88
2677	88
2678	88
2679	88
2680	88
2681	88
2682	88
2683	88
2684	88
2685	88
2686	88
2687	88
2688	88
2689	88
2690	88
2691	88
2692	88
2693	88
2694	88
2695	88
2696	88
2697	88
2698	88
2699	88
2700	88
2701	88
2702	88
2703	88
2704	88
2705	88
2706	88
2707	88
2708	88
2709	88
2710	88
2711	88
2712	88
2713	88
2714	88
2715	88
2716	88
2717	88
2718	88
2719	88
2720	89
2721	89
2722	89
2723	89
2724	89
2725	89
2726	89
2727	89
2728	89
2729	89
2730	89
2731	89
2732	89
2733	89
2734	89
2735	89
2736	89
2737	89
2738	89
2739	89
2740	89
2741	89
2742	89
2743	89
2744	89
2745	89
2746	89
2747	89
2748	89
2749	89
2750	89
2751	89
2752	89
2753	89
2754	89
2755	89
2756	89
2757	89
2758	89
2759	89
2760	89
2761	89
2762	89
2763	89
2764	89
2765	89
2766	89
2767	89
2768	89
2769	89
2770	89
2771	89
2772	89
2773	89
2774	89
2775	89
2776	89
2777	89
2778	89
2779	89
2780	89
2781	89
2782	89
2783	89
2784	89
2785	89
2786	89
2787	89
2788	89
2789	89
2790	89
2791	89
2792	89
2793	89
2794	89
2795	89
2796	89
2797	89
2798	89
2799	89
2800	89
2801	89
2802	89
2803	89
2804	89
2805	89
2806	89
2807	89
2808	89
2809	89
2810	89
2811	89
2812	89
2813	89
2814	89
2815	89
2816	89
2817	89
2818	89
2819	89
2820	89
2821	89
2822	89
2823	89
2824	89
2825	89
2826	89
2827	89
2828	89
2829	89
2830	89
2831	89
2832	90
2833	90
2834	90
2835	90
2836	90
2837	90
2838	90
2839	90
2840	90
2841	90
2842	90
2843	90
2844	90
2845	90
2846	90
2847	90
2848	90
2849	90
2850	90
2851	90
2852	90
2853	90
2854	90
2855	90
2856	90
2857	90
2858	90
2859	90
2860	90
2861	90
2862	90
2863	90
2864	90
2865	90
2866	90
2867	90
2868	90
2869	90
2870	90
2871	90
2872	90
2873	90
2874	90
2875	90
2876	90
2877	90
2878	90
2879	90
2880	90
2881	90
2882	90
2883	90
2884	90
2885	90
2886	90
2887	90
2888	90
2889	90
2890	90
2891	90
2892	90
2893	90
2894	90
2895	90
2896	90
2897	90
2898	90
2899	90
2900	90
2901	90
2902	90
2903	90
2904	90
2905	90
2906	90
2907	90
2908	90
2909	90
2910	90
2911	90
2912	90
2913	90
2914	90
2915	90
2916	90
2917	90
2918	90
2919	90
2920	90
2921	90
2922	90
2923	90
2924	90
2925	90
2926	90
2927	90
2928	90
2929	90
2930	90
2931	90
2932	91
2933	91
2934	91
2935	91
2936	91
2937	91
2938	91
2939	91
2940	91
2941	91
2942	91
2943	91
2944	91
2945	91
2946	91
2947	91
2948	91
2949	91
2950	91
2951	91
2952	91
2953	91
2954	91
2955	91
2956	91
2957	91
2958	91
2959	91
2960	91
2961	91
2962	91
2963	91
2964	91
2965	91
2966	91
2967	91
2968	91
2969	91
2970	91
2971	91
2972	91
2973	91
2974	91
2975	91
2976	91
2977	91
2978	91
2979	91
2980	91
2981	91
2982	91
2983	91
2984	91
2985	91
2986	91
2987	91
2988	91
2989	91
2990	91
2991	91
2992	91
2993	91
2994	91
2995	91
2996	91
2997	91
2998	91
2999	91
3000	91
3001	91
3002	91
3003	91
3004	91
3005	91
3006	91
3007	91
3008	91
3009	91
3010	91
3011	91
3012	91
3013	91
3014	91
3015	91
3016	91
3017	91
3018	91
3019	91
3020	91
3021	91
3022	91
3023	91
3024	91
3025	91
3026	91
3027	91
3028	91
3029	91
3030	91
3031	91
3032	91
3033	91
3034	91
3035	91
3036	91
3037	91
3038	91
3039	91
3040	91
3041	91
3042	91
3043	91
3044	91
3045	91
3046	91
3047	91
3048	91
3049	91
3050	91
3051	91
3052	91
3053	91
3054	91
3055	91
3056	91
3057	91
3058	91
3059	91
3060	91
3061	91
3062	91
3063	91
3064	91
3065	91
3066	91
3067	91
3068	91
3069	91
3070	91
3071	91
3072	91
3073	91
3074	91
3075	91
3076	91
3077	91
3078	91
3079	91
3080	91
3081	91
3082	91
3083	91
3084	91
3085	91
3086	91
3087	91
3088	91
3089	91
3090	91
3091	91
3092	91
3093	91
3094	91
3095	91
3096	91
3097	91
3098	91
3099	91
3100	91
3101	91
3102	91
3103	91
3104	91
3105	91
3106	91
3107	91
3108	91
3109	91
3110	91
3111	91
3112	91
3113	91
3114	91
3115	91
3116	91
3117	91
3118	91
3119	91
3120	91
3121	91
3122	91
3123	91
3124	91
3125	91
3126	91
3127	91
3128	91
3129	91
3130	91
3131	91
3132	91
3133	91
3134	91
3135	91
3136	91
3137	91
3138	91
3139	91
3140	91
3141	91
3142	91
3143	91
3144	91
3145	91
3146	91
3147	91
3148	91
3149	91
3150	91
3151	91
3152	91
3153	91
3154	91
3155	91
3156	91
3157	91
3158	91
3159	91
3160	91
3161	91
3162	91
3163	91
3164	91
3165	91
3166	91
3167	91
3168	91
3169	91
3170	91
3171	91
3172	91
3173	91
3174	91
3175	91
3176	91
3177	91
3178	91
3179	91
3180	91
3181	91
3182	91
3183	91
3184	91
3185	91
3186	91
3187	91
3188	91
3189	91
3190	91
3191	91
3192	91
3193	91
3194	91
3195	91
3196	91
3197	91
3198	91
3199	91
3200	91
3201	91
3202	91
3203	91
3204	91
3205	91
3206	91
3207	91
3208	91
3209	91
3210	91
3211	91
3212	91
3213	91
3214	91
3215	91
3216	91
3217	91
3218	91
3219	91
3220	91
3221	91
3222	91
3223	91
3224	91
3225	91
3226	91
3227	91
3228	91
3229	91
3230	91
3231	91
3232	91
3233	91
3234	91
3235	91
3236	91
3237	91
3238	91
3239	91
3240	91
3241	91
3242	91
3243	91
3244	91
3245	91
3246	91
3247	91
3248	91
3249	91
3250	91
3251	91
3252	91
3253	91
3254	91
3255	91
3256	91
3257	91
3258	91
3259	91
3260	91
3261	91
3262	91
3263	91
3264	91
3265	91
3266	91
3267	91
3268	91
3269	91
3270	91
3271	91
3272	91
3273	91
3274	91
3275	91
3276	91
3277	91
3278	91
3279	91
3280	91
3281	91
3282	91
3283	91
3284	91
3285	91
3286	91
3287	91
3288	91
3289	91
3290	91
3291	91
3292	91
3293	91
3294	91
3295	91
3296	91
3297	91
3298	91
3299	91
3300	91
3301	91
3302	91
3303	91
3304	91
3305	91
3306	91
3307	91
3308	91
3309	91
3310	91
3311	91
3312	91
3313	91
3314	91
3315	91
3316	91
3317	91
3318	91
3319	91
3320	91
3321	91
3322	91
3323	91
3324	91
3325	91
3326	91
3327	91
3328	91
3329	91
3330	91
3331	91
3332	91
3333	91
3334	91
3335	91
3336	91
3337	91
3338	91
3339	91
3340	91
3341	91
3342	91
3343	91
3344	91
3345	91
3346	91
3347	91
3348	91
3349	91
3350	91
3351	91
3352	91
3353	91
3354	91
3355	91
3356	91
3357	91
3358	91
3359	91
3360	91
3361	91
3362	91
3363	91
3364	91
3365	91
3366	91
3367	91
3368	91
3369	91
3370	91
3371	91
3372	91
3373	91
3374	91
3375	91
3376	91
3377	91
3378	91
3379	91
3380	91
3381	91
3382	91
3383	91
3384	91
3385	91
3386	91
3387	91
3388	91
3389	91
3390	91
3391	91
3392	91
3393	91
3394	91
3395	91
3396	91
3397	91
3398	91
3399	91
3400	91
3401	91
3402	91
3403	91
3404	91
3405	91
3406	91
3407	91
3408	91
3409	91
3410	91
3411	91
3412	91
3413	91
3414	91
3415	91
3416	91
3417	91
3418	91
3419	91
3420	91
3421	91
3422	91
3423	91
3424	91
3425	91
3426	91
3427	91
3428	91
3429	91
3430	91
3431	91
3432	91
3433	91
3434	91
3435	91
3436	91
3437	91
3438	91
3439	91
3440	91
3441	91
3442	91
3443	91
3444	91
3445	91
3446	91
3447	91
3448	91
3449	91
3450	91
3451	91
3452	91
3453	91
3454	91
3455	91
3456	91
3457	91
3458	91
3459	91
3460	91
3461	91
3462	91
3463	91
3464	91
3465	91
3466	91
3467	91
3468	91
3469	91
3470	91
3471	91
3472	91
3473	91
3474	91
3475	91
3476	91
3477	91
3478	91
3479	91
3480	91
3481	91
3482	91
3483	91
3484	91
3485	91
3486	91
3487	91
3488	91
3489	91
3490	91
3491	91
3492	91
3493	91
3494	91
3495	91
3496	91
3497	91
3498	91
3499	91
3500	91
3501	91
3502	91
3503	91
3504	91
3505	91
3506	91
3507	92
3508	92
3509	92
3510	92
3511	92
3512	92
3513	92
3514	92
3515	92
3516	92
3517	92
3518	92
3519	92
3520	92
3521	92
3522	92
3523	92
3524	92
3525	92
3526	92
3527	92
3528	92
3529	92
3530	92
3531	92
3532	92
3533	92
3534	92
3535	92
3536	92
3537	92
3538	92
3539	92
3540	92
3541	92
3542	92
3543	92
3544	92
3545	92
3546	92
3547	92
3548	92
3549	92
3550	92
3551	92
3552	92
3553	92
3554	92
3555	92
3556	92
3557	92
3558	92
3559	92
3560	92
3561	92
3562	92
3563	92
3564	92
3565	92
3566	92
3567	92
3568	92
3569	92
3570	92
3571	92
3572	92
3573	92
3574	92
3575	92
3576	92
3577	92
3578	92
3579	92
3580	92
3581	92
3582	92
3583	92
3584	92
3585	92
3586	92
3587	92
3588	92
3589	92
3590	92
3591	92
3592	92
3593	92
3594	92
3595	92
3596	92
3597	92
3598	92
3599	92
3600	92
3601	92
3602	92
3603	92
3604	92
3605	92
3606	92
3607	92
3608	92
3609	92
3610	92
3611	92
3612	92
3613	92
3614	92
3615	92
3616	92
3617	92
3618	92
3619	92
3620	92
3621	92
3622	92
3623	92
3624	92
3625	92
3626	92
3627	92
3628	92
3629	92
3630	92
3631	92
3632	92
3633	92
3634	92
3635	92
3636	92
3637	92
3638	92
3639	92
3640	92
3641	92
3642	92
3643	92
3644	92
3645	92
3646	92
3647	92
3648	92
3649	92
3650	92
3651	92
3652	92
3653	92
3654	92
3655	92
3656	92
3657	92
3658	92
3659	92
3660	92
3661	92
3662	92
3663	92
3664	92
3665	92
3666	92
3667	92
3668	92
3669	92
3670	92
3671	92
3672	92
3673	92
3674	92
3675	92
3676	92
3677	92
3678	92
3679	92
3680	92
3681	92
3682	92
3683	92
3684	92
3685	92
3686	92
3687	92
3688	92
3689	92
3690	92
3691	92
3692	92
3693	92
3694	92
3695	92
3696	92
3697	92
3698	92
3699	92
3700	92
3701	92
3702	92
3703	92
3704	92
3705	92
3706	92
3707	92
3708	92
3709	92
3710	92
3711	92
3712	92
3713	92
3714	92
3715	92
3716	92
3717	92
3718	92
3719	92
3720	92
3721	92
3722	92
3723	92
3724	92
3725	92
3726	92
3727	92
3728	92
3729	92
3730	92
3731	92
3732	92
3733	92
3734	92
3735	92
3736	92
3737	92
3738	92
3739	92
3740	92
3741	92
3742	92
3743	92
3744	92
3745	92
3746	92
3747	92
3748	92
3749	92
3750	92
3751	92
3752	92
3753	92
3754	92
3755	92
3756	92
3757	92
3758	92
3759	92
3760	92
3761	92
3762	92
3763	92
3764	92
3765	92
3766	92
3767	92
3768	92
3769	92
3770	92
3771	92
3772	92
3773	92
3774	92
3775	92
3776	92
3777	92
3778	92
3779	92
3780	92
3781	92
3782	92
3783	92
3784	92
3785	92
3786	92
3787	92
3788	92
3789	92
3790	92
3791	92
3792	92
3793	92
3794	92
3795	92
3796	92
3797	92
3798	92
3799	92
3800	92
3801	92
3802	92
3803	92
3804	92
3805	92
3806	92
3807	92
3808	92
3809	92
3810	92
3811	92
3812	92
3813	92
3814	92
3815	92
3816	92
3817	92
3818	92
3819	92
3820	92
3821	92
3822	92
3823	92
3824	92
3825	92
3826	92
3827	92
3828	92
3829	92
3830	92
3831	92
3832	92
3833	92
3834	92
3835	92
3836	92
3837	92
3838	92
3839	92
3840	92
3841	92
3842	92
3843	92
3844	92
3845	92
3846	92
3847	92
3848	92
3849	92
3850	92
3851	92
3852	92
3853	92
3854	92
3855	92
3856	92
3857	92
3858	92
3859	92
3860	92
3861	92
3862	92
3863	92
3864	92
3865	92
3866	92
3867	92
3868	92
3869	92
3870	92
3871	92
3872	92
3873	92
3874	92
3875	92
3876	92
3877	92
3878	92
3879	92
3880	92
3881	92
3882	92
3883	92
3884	92
3885	92
3886	92
3887	92
3888	92
3889	92
3890	92
3891	92
3892	92
3893	92
3894	92
3895	92
3896	92
3897	92
3898	92
3899	92
3900	92
3901	92
3902	92
3903	92
3904	92
3905	92
3906	92
3907	92
3908	92
3909	92
3910	92
3911	92
3912	92
3913	92
3914	92
3915	92
3916	92
3917	92
3918	92
3919	92
3920	92
3921	92
3922	92
3923	92
3924	92
3925	92
3926	92
3927	92
3928	92
3929	92
3930	92
3931	92
3932	92
3933	92
3934	92
3935	92
3936	92
3937	92
3938	92
3939	92
3940	92
3941	92
3942	92
3943	92
3944	92
3945	92
3946	92
3947	92
3948	92
3949	92
3950	92
3951	92
3952	92
3953	92
3954	92
3955	92
3956	92
3957	92
3958	92
3959	92
3960	92
3961	92
3962	92
3963	92
3964	92
3965	92
3966	92
3967	92
3968	92
3969	92
3970	92
3971	92
3972	92
3973	92
3974	92
3975	92
3976	92
3977	92
3978	92
3979	92
3980	92
3981	92
3982	92
3983	92
3984	92
3985	92
3986	92
3987	92
3988	92
3989	92
3990	92
3991	92
3992	92
3993	92
3994	92
3995	92
3996	92
3997	92
3998	92
3999	92
4000	92
4001	92
4002	92
4003	92
4004	92
4005	92
4006	92
4007	92
4008	92
4009	92
4010	92
4011	92
4012	92
4013	92
4014	92
4015	92
4016	92
4017	92
4018	92
4019	92
4020	92
4021	92
4022	92
4023	92
4024	92
4025	92
4026	92
4027	92
4028	92
4029	92
4030	92
4031	92
4032	92
4033	92
4034	92
4035	92
4036	92
4037	92
4038	92
4039	92
4040	92
4041	92
4042	92
4043	92
4044	92
4045	92
4046	92
4047	92
4048	92
4049	92
4050	92
4051	93
4052	93
4053	93
4054	93
4055	93
4056	93
4057	93
4058	93
4059	93
4060	93
4061	93
4062	93
4063	93
4064	93
4065	93
4066	93
4067	93
4068	93
4069	93
4070	93
4071	93
4072	93
4073	93
4074	93
4075	93
4076	93
4077	93
4078	93
4079	93
4080	93
4081	93
4082	93
4083	93
4084	93
4085	93
4086	93
4087	93
4088	93
4089	93
4090	93
4091	93
4092	93
4093	93
4094	93
4095	93
4096	93
4097	93
4098	93
4099	93
4100	93
4101	93
4102	93
4103	93
4104	93
4105	93
4106	93
4107	93
4108	93
4109	93
4110	93
4111	93
4112	93
4113	93
4114	93
4115	93
4116	93
4117	93
4118	93
4119	93
4120	93
4121	93
4122	93
4123	93
4124	93
4125	93
4126	93
4127	93
4128	93
4129	93
4130	93
4131	93
4132	93
4133	93
4134	93
4135	93
4136	93
4137	93
4138	93
4139	93
4140	93
4141	93
4142	93
4143	93
4144	93
4145	93
4146	93
4147	93
4148	93
4149	93
4150	93
4151	93
4152	93
4153	93
4154	93
4155	93
4156	93
4157	93
4158	93
4159	93
4160	93
4161	93
4162	93
4163	93
4164	93
4165	93
4166	93
4167	93
4168	93
4169	93
4170	93
4171	93
4172	93
4173	93
4174	93
4175	93
4176	93
4177	93
4178	93
4179	93
4180	93
4181	93
4182	93
4183	93
4184	93
4185	93
4186	93
4187	93
4188	93
4189	93
4190	93
4191	93
4192	93
4193	93
4194	93
4195	93
4196	93
4197	93
4198	93
4199	93
4200	93
4201	93
4202	93
4203	93
4204	93
4205	93
4206	93
4207	93
4208	93
4209	93
4210	93
4211	93
4212	93
4213	93
4214	93
4215	93
4216	93
4217	93
4218	93
4219	93
4220	93
4221	93
4222	93
4223	93
4224	93
4225	93
4226	93
4227	93
4228	93
4229	93
4230	93
4231	93
4232	93
4233	93
4234	93
4235	93
4236	93
4237	93
4238	93
4239	93
4240	93
4241	93
4242	93
4243	93
4244	93
4245	93
4246	93
4247	93
4248	93
4249	93
4250	93
4251	93
4252	93
4253	93
4254	93
4255	93
4256	93
4257	93
4258	93
4259	93
4260	93
4261	93
4262	93
4263	93
4264	93
4265	93
4266	93
4267	93
4268	93
4269	93
4270	93
4271	93
4272	93
4273	93
4274	93
4275	93
4276	93
4277	93
4278	93
4279	93
4280	93
4281	93
4282	93
4283	93
4284	93
4285	93
4286	93
4287	93
4288	93
4289	93
4290	93
4291	93
4292	93
4293	93
4294	93
4295	93
4296	93
4297	93
4298	93
4299	93
4300	93
4301	93
4302	93
4303	93
4304	93
4305	93
4306	93
4307	93
4308	93
4309	93
4310	93
4311	93
4312	93
4313	93
4314	93
4315	93
4316	93
4317	93
4318	93
4319	93
4320	93
4321	93
4322	93
4323	93
4324	93
4325	93
4326	93
4327	93
4328	93
4329	93
4330	93
4331	93
4332	93
4333	93
4334	93
4335	93
4336	93
4337	93
4338	93
4339	93
4340	93
4341	93
4342	93
4343	93
4344	93
4345	93
4346	93
4347	93
4348	93
4349	93
4350	93
4351	93
4352	93
4353	93
4354	93
4355	93
4356	93
4357	93
4358	93
4359	93
4360	93
4361	93
4362	93
4363	93
4364	93
4365	93
4366	93
4367	93
4368	93
4369	93
4370	93
4371	93
4372	93
4373	93
4374	93
4375	93
4376	93
4377	93
4378	93
4379	93
4380	93
4381	93
4382	93
4383	93
4384	93
4385	93
4386	93
4387	93
4388	93
4389	93
4390	93
4391	93
4392	93
4393	93
4394	93
4395	93
4396	93
4397	93
4398	93
4399	93
4400	93
4401	93
4402	93
4403	93
4404	93
4405	93
4406	93
4407	93
4408	93
4409	93
4410	93
4411	93
4412	93
4413	93
4414	93
4415	93
4416	93
4417	93
4418	93
4419	93
4420	93
4421	93
4422	93
4423	93
4424	93
4425	93
4426	93
4427	93
4428	93
4429	93
4430	93
4431	93
4432	93
4433	93
4434	93
4435	93
4436	93
4437	93
4438	93
4439	93
4440	93
4441	93
4442	93
4443	93
4444	93
4445	93
4446	93
4447	93
4448	93
4449	93
4450	93
4451	93
4452	93
4453	93
4454	93
4455	93
4456	93
4457	93
4458	93
4459	93
4460	93
4461	93
4462	93
4463	93
4464	93
4465	93
4466	93
4467	93
4468	93
4469	93
4470	93
4471	93
4472	93
4473	93
4474	93
4475	93
4476	93
4477	93
4478	93
4479	93
4480	93
4481	93
4482	93
4483	93
4484	93
4485	93
4486	93
4487	93
4488	93
4489	93
4490	93
4491	93
4492	93
4493	93
4494	93
4495	93
4496	93
4497	93
4498	93
4499	93
4500	93
4501	93
4502	93
4503	93
4504	93
4505	93
4506	93
4507	93
4508	93
4509	93
4510	93
4511	93
4512	93
4513	93
4514	93
4515	93
4516	93
4517	93
4518	94
4519	94
4520	94
4521	94
4522	94
4523	94
4524	94
4525	94
4526	94
4527	94
4528	94
4529	94
4530	94
4531	94
4532	94
4533	94
4534	94
4535	94
4536	94
4537	94
4538	94
4539	94
4540	94
4541	94
4542	94
4543	94
4544	94
4545	94
4546	94
4547	94
4548	94
4549	94
4550	94
4551	94
4552	94
4553	94
4554	94
4555	94
4556	94
4557	94
4558	94
4559	94
4560	94
4561	94
4562	94
4563	94
4564	94
4565	94
4566	94
4567	94
4568	94
4569	94
4570	94
4571	94
4572	94
4573	94
4574	94
4575	94
4576	94
4577	94
4578	94
4579	94
4580	94
4581	94
4582	94
4583	94
4584	94
4585	94
4586	94
4587	94
4588	94
4589	94
4590	94
4591	94
4592	94
4593	94
4594	94
4595	94
4596	94
4597	94
4598	94
4599	94
4600	94
4601	94
4602	94
4603	94
4604	94
4605	94
4606	94
4607	94
4608	94
4609	94
4610	94
4611	94
4612	94
4613	94
4614	94
4615	94
4616	94
4617	94
4618	94
4619	94
4620	94
4621	94
4622	94
4623	94
4624	94
4625	94
4626	94
4627	94
4628	94
4629	94
4630	94
4631	94
4632	94
4633	94
4634	94
4635	94
4636	94
4637	94
4638	94
4639	94
4640	94
4641	94
4642	94
4643	94
4644	94
4645	94
4646	94
4647	94
4648	94
4649	94
4650	94
4651	94
4652	94
4653	94
4654	94
4655	94
4656	94
4657	94
4658	94
4659	94
4660	94
4661	94
4662	94
4663	94
4664	94
4665	94
4666	94
4667	94
4668	94
4669	94
4670	94
4671	94
4672	94
4673	94
4674	94
4675	94
4676	94
4677	94
4678	94
4679	94
4680	94
4681	94
4682	94
4683	94
4684	94
4685	94
4686	95
4687	95
4688	95
4689	95
4690	95
4691	95
4692	95
4693	95
4694	95
4695	95
4696	95
4697	95
4698	95
4699	95
4700	95
4701	95
4702	95
4703	95
4704	95
4705	95
4706	95
4707	95
4708	95
4709	95
4710	95
4711	95
4712	95
4713	95
4714	95
4715	95
4716	95
4717	95
4718	95
4719	95
4720	95
4721	95
4722	95
4723	95
4724	95
4725	95
4726	95
4727	95
4728	95
4729	95
4730	95
4731	95
4732	95
4733	95
4734	95
4735	95
4736	95
4737	95
4738	95
4739	95
4740	95
4741	95
4742	95
4743	95
4744	95
4745	95
4746	95
4747	95
4748	95
4749	95
4750	95
4751	95
4752	95
4753	95
4754	95
4755	95
4756	95
4757	95
4758	95
4759	95
4760	95
4761	95
4762	95
4763	95
4764	95
4765	95
4766	95
4767	95
4768	95
4769	95
4770	95
4771	95
4772	95
4773	95
4774	95
4775	95
4776	95
4777	95
4778	95
4779	95
4780	95
4781	95
4782	95
4783	95
4784	95
4785	95
4786	95
4787	95
4788	95
4789	95
4790	95
4791	95
4792	95
4793	95
4794	95
4795	95
4796	95
4797	95
4798	95
4799	95
4800	95
4801	95
4802	95
4803	95
4804	95
4805	95
4806	95
4807	95
4808	95
4809	95
4810	95
4811	95
4812	95
4813	95
4814	95
4815	95
4816	95
4817	95
4818	95
4819	96
4820	96
4821	96
4822	96
4823	96
4824	96
4825	96
4826	96
4827	96
4828	96
4829	96
4830	96
4831	96
4832	96
4833	96
4834	96
4835	96
4836	96
4837	96
4838	96
4839	96
4840	96
4841	96
4842	96
4843	96
4844	97
4845	97
4846	97
4847	97
4848	97
4849	97
4850	97
4851	97
4852	97
4853	97
4854	97
4855	97
4856	97
4857	97
4858	97
4859	97
4860	97
4861	97
4862	97
4863	97
4864	97
4865	97
4866	97
4867	97
4868	97
4869	97
4870	97
4871	97
4872	97
4873	97
4874	97
4875	97
4876	97
4877	97
4878	97
4879	97
4880	97
4881	97
4882	97
4883	97
4884	97
4885	97
4886	97
4887	97
4888	97
4889	97
4890	97
4891	97
4892	97
4893	97
4894	97
4895	97
4896	97
4897	97
4898	97
4899	97
4900	97
4901	97
4902	97
4903	97
4904	97
4905	97
4906	97
4907	97
4908	97
4909	97
4910	98
4911	98
4912	98
4913	98
4914	98
4915	98
4916	98
4917	99
4918	99
4919	99
4920	99
4921	99
4922	99
4923	99
4924	99
4925	99
4926	99
4927	99
4928	99
4929	99
4930	99
4931	99
4932	99
4933	99
4934	99
4935	99
4936	99
4937	99
4938	99
4939	99
4940	99
4941	99
4942	99
4943	99
4944	99
4945	99
4946	99
4947	99
4948	99
4949	99
4950	99
4951	99
4952	99
4953	99
4954	99
4955	99
4956	99
4957	99
4958	99
4959	99
4960	99
4961	99
4962	99
4963	99
4964	99
4965	99
4966	99
4967	99
4968	99
4969	99
4970	99
4971	99
4972	99
4973	99
4974	99
4975	99
4976	99
4977	99
4978	99
4979	99
4980	99
4981	99
4982	99
4983	99
4984	99
4985	99
4986	99
4987	99
4988	99
4989	99
4990	99
4991	99
4992	99
4993	99
4994	99
4995	99
4996	99
4997	99
4998	99
4999	99
5000	99

==> data/with_restart/SATComp/lwhmo-c.1-wrnd.tsv <==
1	0
2	20
3	25
4	27
5	29
6	29
7	30
8	33
9	33
10	33
11	34
12	35
13	35
14	36
15	36
16	36
17	36
18	36
19	37
20	38
21	39
22	39
23	40
24	40
25	40
26	40
27	40
28	40
29	41
30	41
31	42
32	42
33	42
34	42
35	42
36	42
37	42
38	43
39	43
40	43
41	43
42	43
43	43
44	43
45	43
46	43
47	43
48	44
49	44
50	45
51	46
52	46
53	46
54	47
55	47
56	47
57	47
58	47
59	47
60	48
61	48
62	48
63	48
64	48
65	48
66	49
67	49
68	50
69	50
70	50
71	50
72	51
73	51
74	51
75	51
76	51
77	51
78	51
79	51
80	51
81	51
82	51
83	51
84	51
85	51
86	51
87	51
88	51
89	51
90	52
91	52
92	52
93	52
94	52
95	52
96	52
97	52
98	52
99	52
100	52
101	53
102	53
103	53
104	53
105	53
106	53
107	53
108	53
109	53
110	53
111	54
112	54
113	55
114	55
115	55
116	56
117	56
118	56
119	57
120	57
121	57
122	57
123	57
124	57
125	57
126	57
127	57
128	57
129	57
130	57
131	57
132	57
133	57
134	57
135	57
136	57
137	57
138	57
139	57
140	57
141	57
142	57
143	57
144	57
145	57
146	57
147	57
148	57
149	57
150	57
151	57
152	57
153	57
154	57
155	57
156	58
157	58
158	58
159	58
160	60
161	60
162	60
163	60
164	60
165	60
166	60
167	60
168	60
169	60
170	61
171	61
172	62
173	62
174	62
175	62
176	62
177	62
178	62
179	62
180	62
181	62
182	62
183	62
184	62
185	63
186	63
187	63
188	63
189	63
190	63
191	63
192	63
193	63
194	63
195	63
196	63
197	63
198	63
199	63
200	63
201	63
202	63
203	64
204	64
205	64
206	64
207	64
208	64
209	64
210	64
211	64
212	64
213	64
214	64
215	64
216	64
217	64
218	64
219	64
220	64
221	64
222	64
223	64
224	65
225	65
226	65
227	65
228	66
229	66
230	66
231	66
232	66
233	66
234	66
235	66
236	66
237	66
238	66
239	66
240	66
241	66
242	66
243	66
244	66
245	67
246	67
247	67
248	67
249	67
250	67
251	67
252	68
253	68
254	68
255	68
256	68
257	68
258	68
259	68
260	68
261	68
262	68
263	68
264	68
265	68
266	68
267	68
268	68
269	68
270	68
271	68
272	68
273	68
274	68
275	68
276	68
277	69
278	69
279	69
280	69
281	69
282	69
283	69
284	69
285	70
286	70
287	70
288	70
289	70
290	70
291	70
292	70
293	70
294	70
295	70
296	70
297	70
298	70
299	70
300	70
301	70
302	70
303	70
304	70
305	70
306	70
307	70
308	70
309	70
310	70
311	70
312	70
313	70
314	70
315	70
316	70
317	70
318	70
319	70
320	70
321	70
322	70
323	72
324	72
325	72
326	72
327	72
328	72
329	72
330	72
331	72
332	72
333	72
334	72
335	72
336	72
337	72
338	72
339	72
340	72
341	72
342	72
343	72
344	72
345	72
346	72
347	72
348	73
349	73
350	73
351	73
352	73
353	73
354	73
355	73
356	73
357	73
358	73
359	73
360	73
361	73
362	73
363	73
364	73
365	73
366	73
367	73
368	73
369	73
370	73
371	73
372	73
373	73
374	73
375	73
376	73
377	73
378	73
379	73
380	73
381	73
382	73
383	73
384	73
385	73
386	73
387	73
388	73
389	73
390	74
391	74
392	74
393	74
394	74
395	74
396	74
397	74
398	74
399	74
400	74
401	74
402	74
403	74
404	74
405	74
406	74
407	74
408	74
409	74
410	74
411	74
412	74
413	74
414	74
415	74
416	74
417	74
418	74
419	74
420	74
421	74
422	74
423	74
424	74
425	74
426	74
427	74
428	74
429	74
430	74
431	74
432	74
433	74
434	74
435	74
436	74
437	74
438	74
439	74
440	74
441	74
442	74
443	74
444	74
445	74
446	74
447	74
448	74
449	74
450	74
451	74
452	74
453	74
454	74
455	74
456	74
457	74
458	74
459	74
460	74
461	74
462	74
463	74
464	74
465	74
466	74
467	74
468	74
469	74
470	74
471	74
472	74
473	74
474	74
475	74
476	74
477	74
478	74
479	74
480	74
481	74
482	74
483	74
484	74
485	74
486	74
487	74
488	74
489	74
490	74
491	75
492	75
493	75
494	75
495	75
496	75
497	75
498	76
499	76
500	76
501	76
502	76
503	76
504	76
505	76
506	76
507	76
508	76
509	76
510	76
511	76
512	76
513	76
514	76
515	76
516	76
517	76
518	76
519	76
520	76
521	76
522	76
523	76
524	76
525	76
526	76
527	76
528	76
529	76
530	76
531	76
532	76
533	76
534	76
535	76
536	76
537	77
538	77
539	77
540	77
541	77
542	77
543	77
544	77
545	77
546	77
547	77
548	77
549	77
550	77
551	77
552	77
553	77
554	77
555	77
556	77
557	77
558	77
559	77
560	77
561	77
562	77
563	77
564	77
565	77
566	77
567	77
568	77
569	77
570	77
571	77
572	77
573	77
574	77
575	77
576	77
577	77
578	77
579	77
580	77
581	77
582	77
583	77
584	77
585	77
586	77
587	77
588	77
589	77
590	77
591	77
592	77
593	77
594	77
595	77
596	77
597	77
598	77
599	77
600	77
601	77
602	77
603	77
604	77
605	77
606	77
607	77
608	77
609	77
610	77
611	77
612	77
613	77
614	77
615	77
616	77
617	77
618	77
619	77
620	77
621	77
622	77
623	77
624	77
625	77
626	77
627	77
628	77
629	77
630	77
631	77
632	77
633	77
634	77
635	77
636	77
637	77
638	77
639	77
640	77
641	77
642	77
643	77
644	77
645	77
646	77
647	77
648	77
649	77
650	77
651	77
652	77
653	77
654	77
655	77
656	77
657	77
658	77
659	77
660	77
661	77
662	77
663	77
664	77
665	77
666	77
667	77
668	77
669	77
670	77
671	77
672	77
673	77
674	77
675	77
676	77
677	77
678	77
679	77
680	77
681	77
682	77
683	77
684	77
685	77
686	77
687	77
688	77
689	77
690	77
691	77
692	77
693	78
694	78
695	78
696	78
697	78
698	78
699	78
700	78
701	78
702	78
703	78
704	78
705	78
706	78
707	78
708	78
709	78
710	78
711	78
712	78
713	78
714	78
715	78
716	78
717	78
718	78
719	78
720	78
721	78
722	78
723	78
724	78
725	78
726	78
727	78
728	78
729	78
730	78
731	78
732	78
733	78
734	78
735	79
736	79
737	79
738	79
739	79
740	79
741	79
742	79
743	79
744	79
745	79
746	79
747	79
748	79
749	79
750	79
751	79
752	79
753	79
754	79
755	79
756	79
757	79
758	79
759	79
760	79
761	79
762	79
763	79
764	79
765	79
766	79
767	79
768	79
769	79
770	79
771	79
772	79
773	79
774	79
775	79
776	80
777	80
778	80
779	80
780	80
781	80
782	80
783	80
784	80
785	80
786	80
787	80
788	80
789	80
790	80
791	80
792	80
793	80
794	81
795	81
796	81
797	81
798	81
799	81
800	81
801	81
802	81
803	81
804	81
805	81
806	81
807	81
808	81
809	81
810	81
811	81
812	81
813	81
814	81
815	81
816	81
817	81
818	81
819	81
820	81
821	81
822	81
823	81
824	81
825	81
826	81
827	81
828	81
829	81
830	81
831	81
832	81
833	81
834	81
835	81
836	81
837	81
838	81
839	81
840	81
841	81
842	81
843	81
844	81
845	81
846	81
847	81
848	81
849	81
850	81
851	81
852	81
853	81
854	81
855	81
856	81
857	81
858	81
859	81
860	81
861	81
862	81
863	81
864	81
865	81
866	81
867	81
868	81
869	81
870	81
871	81
872	81
873	81
874	81
875	81
876	81
877	81
878	81
879	81
880	81
881	81
882	81
883	81
884	81
885	81
886	81
887	81
888	81
889	81
890	81
891	81
892	81
893	81
894	81
895	81
896	81
897	81
898	81
899	81
900	81
901	81
902	81
903	81
904	81
905	81
906	81
907	81
908	81
909	81
910	81
911	81
912	81
913	81
914	81
915	81
916	81
917	81
918	81
919	81
920	81
921	81
922	81
923	81
924	81
925	81
926	81
927	81
928	81
929	81
930	81
931	81
932	81
933	81
934	81
935	81
936	81
937	81
938	81
939	81
940	81
941	81
942	81
943	81
944	81
945	81
946	81
947	81
948	81
949	81
950	81
951	81
952	81
953	81
954	81
955	81
956	81
957	81
958	81
959	81
960	81
961	81
962	81
963	81
964	81
965	81
966	81
967	81
968	82
969	82
970	82
971	82
972	82
973	82
974	82
975	82
976	82
977	82
978	82
979	82
980	82
981	82
982	82
983	82
984	82
985	82
986	82
987	82
988	82
989	82
990	82
991	82
992	82
993	82
994	82
995	82
996	82
997	82
998	82
999	82
1000	82
1001	82
1002	82
1003	82
1004	82
1005	82
1006	82
1007	82
1008	82
1009	82
1010	82
1011	82
1012	82
1013	82
1014	82
1015	82
1016	82
1017	82
1018	82
1019	82
1020	82
1021	82
1022	82
1023	82
1024	82
1025	82
1026	82
1027	82
1028	82
1029	82
1030	82
1031	82
1032	82
1033	82
1034	82
1035	82
1036	82
1037	82
1038	82
1039	82
1040	82
1041	82
1042	82
1043	82
1044	82
1045	82
1046	82
1047	82
1048	82
1049	82
1050	82
1051	82
1052	82
1053	82
1054	82
1055	82
1056	82
1057	82
1058	82
1059	82
1060	82
1061	82
1062	82
1063	82
1064	82
1065	82
1066	82
1067	82
1068	82
1069	82
1070	82
1071	82
1072	82
1073	82
1074	82
1075	82
1076	82
1077	82
1078	82
1079	82
1080	82
1081	82
1082	82
1083	82
1084	82
1085	82
1086	82
1087	82
1088	82
1089	82
1090	82
1091	82
1092	82
1093	82
1094	82
1095	82
1096	82
1097	82
1098	82
1099	82
1100	82
1101	82
1102	82
1103	82
1104	82
1105	82
1106	82
1107	82
1108	82
1109	82
1110	82
1111	82
1112	82
1113	82
1114	82
1115	82
1116	82
1117	82
1118	82
1119	82
1120	82
1121	82
1122	82
1123	82
1124	82
1125	82
1126	82
1127	82
1128	82
1129	82
1130	82
1131	82
1132	82
1133	82
1134	82
1135	82
1136	82
1137	82
1138	82
1139	82
1140	82
1141	82
1142	82
1143	82
1144	82
1145	82
1146	82
1147	82
1148	82
1149	82
1150	82
1151	82
1152	82
1153	82
1154	82
1155	82
1156	82
1157	82
1158	82
1159	82
1160	82
1161	82
1162	82
1163	82
1164	82
1165	82
1166	82
1167	82
1168	82
1169	82
1170	82
1171	82
1172	82
1173	82
1174	82
1175	82
1176	82
1177	82
1178	82
1179	82
1180	82
1181	82
1182	82
1183	82
1184	82
1185	82
1186	82
1187	82
1188	82
1189	82
1190	82
1191	82
1192	82
1193	82
1194	82
1195	82
1196	82
1197	82
1198	82
1199	82
1200	82
1201	82
1202	82
1203	82
1204	82
1205	82
1206	82
1207	82
1208	82
1209	82
1210	82
1211	82
1212	82
1213	82
1214	82
1215	82
1216	82
1217	82
1218	82
1219	82
1220	82
1221	82
1222	82
1223	82
1224	82
1225	82
1226	82
1227	82
1228	82
1229	82
1230	82
1231	82
1232	82
1233	82
1234	82
1235	82
1236	82
1237	82
1238	82
1239	82
1240	82
1241	82
1242	82
1243	82
1244	82
1245	82
1246	82
1247	82
1248	82
1249	82
1250	82
1251	82
1252	82
1253	82
1254	82
1255	82
1256	82
1257	82
1258	82
1259	82
1260	82
1261	82
1262	82
1263	82
1264	82
1265	82
1266	82
1267	82
1268	82
1269	82
1270	82
1271	82
1272	82
1273	82
1274	82
1275	82
1276	82
1277	82
1278	82
1279	82
1280	82
1281	82
1282	82
1283	82
1284	82
1285	82
1286	82
1287	83
1288	83
1289	83
1290	83
1291	83
1292	83
1293	83
1294	83
1295	83
1296	83
1297	83
1298	83
1299	83
1300	83
1301	83
1302	83
1303	83
1304	83
1305	83
1306	83
1307	83
1308	83
1309	83
1310	83
1311	83
1312	83
1313	83
1314	83
1315	83
1316	83
1317	83
1318	83
1319	83
1320	83
1321	83
1322	83
1323	83
1324	83
1325	83
1326	83
1327	83
1328	83
1329	83
1330	83
1331	83
1332	83
1333	83
1334	83
1335	83
1336	83
1337	83
1338	83
1339	83
1340	83
1341	83
1342	83
1343	83
1344	83
1345	83
1346	83
1347	83
1348	83
1349	83
1350	83
1351	83
1352	83
1353	83
1354	83
1355	83
1356	83
1357	83
1358	83
1359	83
1360	83
1361	83
1362	83
1363	83
1364	83
1365	83
1366	83
1367	83
1368	83
1369	83
1370	83
1371	83
1372	83
1373	83
1374	83
1375	83
1376	83
1377	83
1378	83
1379	83
1380	83
1381	83
1382	83
1383	83
1384	83
1385	83
1386	83
1387	83
1388	83
1389	83
1390	83
1391	83
1392	83
1393	83
1394	83
1395	83
1396	83
1397	83
1398	83
1399	83
1400	83
1401	83
1402	83
1403	83
1404	83
1405	83
1406	83
1407	83
1408	83
1409	83
1410	83
1411	83
1412	83
1413	83
1414	83
1415	83
1416	83
1417	83
1418	83
1419	83
1420	83
1421	83
1422	83
1423	83
1424	83
1425	83
1426	83
1427	83
1428	83
1429	83
1430	83
1431	83
1432	83
1433	83
1434	83
1435	83
1436	83
1437	83
1438	83
1439	83
1440	83
1441	83
1442	83
1443	83
1444	83
1445	83
1446	83
1447	83
1448	83
1449	83
1450	83
1451	83
1452	83
1453	83
1454	83
1455	83
1456	83
1457	83
1458	83
1459	83
1460	83
1461	83
1462	83
1463	83
1464	83
1465	83
1466	83
1467	83
1468	83
1469	83
1470	83
1471	83
1472	83
1473	84
1474	84
1475	84
1476	84
1477	84
1478	84
1479	84
1480	84
1481	84
1482	84
1483	84
1484	84
1485	84
1486	84
1487	84
1488	84
1489	84
1490	84
1491	84
1492	84
1493	84
1494	84
1495	84
1496	84
1497	84
1498	84
1499	84
1500	84
1501	84
1502	84
1503	84
1504	84
1505	84
1506	84
1507	84
1508	84
1509	84
1510	84
1511	84
1512	84
1513	84
1514	84
1515	84
1516	84
1517	84
1518	84
1519	84
1520	84
1521	84
1522	84
1523	84
1524	84
1525	84
1526	85
1527	85
1528	85
1529	85
1530	85
1531	85
1532	85
1533	85
1534	85
1535	85
1536	85
1537	85
1538	85
1539	85
1540	85
1541	85
1542	85
1543	85
1544	85
1545	85
1546	85
1547	85
1548	85
1549	85
1550	85
1551	85
1552	85
1553	85
1554	85
1555	85
1556	85
1557	85
1558	85
1559	85
1560	85
1561	85
1562	85
1563	85
1564	85
1565	85
1566	85
1567	85
1568	85
1569	85
1570	85
1571	85
1572	85
1573	85
1574	85
1575	85
1576	85
1577	85
1578	85
1579	85
1580	85
1581	85
1582	85
1583	85
1584	86
1585	86
1586	86
1587	86
1588	86
1589	86
1590	86
1591	86
1592	86
1593	86
1594	86
1595	86
1596	86
1597	86
1598	86
1599	86
1600	86
1601	86
1602	86
1603	86
1604	86
1605	86
1606	86
1607	86
1608	86
1609	86
1610	86
1611	86
1612	86
1613	86
1614	86
1615	86
1616	86
1617	86
1618	86
1619	86
1620	86
1621	86
1622	86
1623	86
1624	86
1625	86
1626	86
1627	86
1628	86
1629	86
1630	86
1631	86
1632	86
1633	86
1634	86
1635	86
1636	86
1637	86
1638	86
1639	86
1640	86
1641	86
1642	86
1643	86
1644	86
1645	86
1646	86
1647	86
1648	86
1649	86
1650	86
1651	86
1652	86
1653	86
1654	86
1655	86
1656	86
1657	86
1658	86
1659	86
1660	86
1661	86
1662	86
1663	86
1664	86
1665	86
1666	86
1667	86
1668	86
1669	86
1670	86
1671	86
1672	86
1673	86
1674	86
1675	86
1676	86
1677	86
1678	86
1679	86
1680	86
1681	86
1682	86
1683	86
1684	86
1685	86
1686	86
1687	86
1688	86
1689	86
1690	86
1691	86
1692	86
1693	86
1694	86
1695	86
1696	86
1697	86
1698	86
1699	86
1700	86
1701	86
1702	86
1703	86
1704	86
1705	86
1706	86
1707	86
1708	86
1709	86
1710	86
1711	86
1712	86
1713	86
1714	86
1715	86
1716	86
1717	86
1718	86
1719	86
1720	86
1721	86
1722	86
1723	86
1724	86
1725	86
1726	86
1727	86
1728	86
1729	86
1730	86
1731	86
1732	86
1733	86
1734	86
1735	86
1736	86
1737	86
1738	86
1739	86
1740	86
1741	86
1742	86
1743	86
1744	86
1745	86
1746	86
1747	86
1748	86
1749	87
1750	87
1751	87
1752	87
1753	87
1754	87
1755	87
1756	87
1757	87
1758	87
1759	87
1760	87
1761	87
1762	87
1763	87
1764	87
1765	87
1766	87
1767	87
1768	87
1769	87
1770	87
1771	87
1772	87
1773	87
1774	87
1775	87
1776	87
1777	87
1778	87
1779	87
1780	87
1781	87
1782	87
1783	87
1784	87
1785	87
1786	87
1787	87
1788	87
1789	87
1790	87
1791	87
1792	87
1793	87
1794	87
1795	87
1796	87
1797	87
1798	87
1799	87
1800	87
1801	87
1802	87
1803	87
1804	87
1805	87
1806	87
1807	87
1808	87
1809	87
1810	87
1811	87
1812	87
1813	87
1814	87
1815	87
1816	87
1817	87
1818	87
1819	87
1820	87
1821	87
1822	87
1823	87
1824	87
1825	87
1826	87
1827	87
1828	87
1829	87
1830	87
1831	87
1832	87
1833	87
1834	87
1835	87
1836	87
1837	87
1838	87
1839	87
1840	87
1841	87
1842	87
1843	87
1844	87
1845	87
1846	87
1847	87
1848	87
1849	87
1850	87
1851	87
1852	87
1853	87
1854	87
1855	87
1856	87
1857	87
1858	87
1859	87
1860	87
1861	87
1862	87
1863	87
1864	87
1865	87
1866	87
1867	87
1868	87
1869	87
1870	87
1871	87
1872	87
1873	87
1874	87
1875	87
1876	87
1877	87
1878	87
1879	87
1880	87
1881	87
1882	87
1883	87
1884	87
1885	87
1886	87
1887	87
1888	87
1889	87
1890	87
1891	87
1892	87
1893	87
1894	87
1895	87
1896	87
1897	87
1898	87
1899	87
1900	87
1901	87
1902	87
1903	87
1904	87
1905	87
1906	87
1907	87
1908	87
1909	87
1910	87
1911	87
1912	87
1913	87
1914	87
1915	87
1916	87
1917	87
1918	87
1919	87
1920	87
1921	87
1922	87
1923	87
1924	87
1925	87
1926	87
1927	87
1928	87
1929	87
1930	87
1931	87
1932	87
1933	87
1934	87
1935	87
1936	87
1937	87
1938	87
1939	87
1940	87
1941	87
1942	87
1943	87
1944	87
1945	87
1946	87
1947	87
1948	87
1949	87
1950	87
1951	87
1952	87
1953	87
1954	87
1955	87
1956	87
1957	87
1958	87
1959	87
1960	87
1961	87
1962	87
1963	87
1964	87
1965	87
1966	87
1967	87
1968	87
1969	87
1970	87
1971	87
1972	87
1973	87
1974	87
1975	87
1976	87
1977	87
1978	87
1979	87
1980	87
1981	87
1982	87
1983	87
1984	87
1985	87
1986	87
1987	87
1988	87
1989	87
1990	87
1991	87
1992	87
1993	87
1994	87
1995	87
1996	87
1997	88
1998	88
1999	88
2000	88
2001	88
2002	88
2003	88
2004	88
2005	88
2006	88
2007	88
2008	88
2009	88
2010	88
2011	88
2012	88
2013	88
2014	88
2015	88
2016	88
2017	88
2018	88
2019	88
2020	88
2021	88
2022	88
2023	88
2024	88
2025	88
2026	88
2027	88
2028	88
2029	88
2030	88
2031	88
2032	88
2033	88
2034	88
2035	88
2036	88
2037	88
2038	88
2039	88
2040	88
2041	88
2042	88
2043	88
2044	88
2045	88
2046	88
2047	88
2048	88
2049	88
2050	88
2051	88
2052	88
2053	88
2054	88
2055	88
2056	88
2057	88
2058	88
2059	88
2060	88
2061	88
2062	88
2063	88
2064	88
2065	88
2066	88
2067	88
2068	88
2069	88
2070	88
2071	88
2072	88
2073	88
2074	88
2075	88
2076	88
2077	88
2078	88
2079	88
2080	88
2081	88
2082	88
2083	88
2084	88
2085	88
2086	88
2087	88
2088	88
2089	88
2090	88
2091	88
2092	88
2093	88
2094	88
2095	88
2096	88
2097	88
2098	88
2099	88
2100	88
2101	88
2102	88
2103	88
2104	88
2105	88
2106	88
2107	88
2108	88
2109	88
2110	88
2111	88
2112	88
2113	88
2114	88
2115	88
2116	88
2117	88
2118	88
2119	88
2120	88
2121	88
2122	88
2123	88
2124	88
2125	88
2126	88
2127	88
2128	88
2129	88
2130	88
2131	88
2132	88
2133	88
2134	88
2135	88
2136	88
2137	88
2138	88
2139	88
2140	88
2141	88
2142	88
2143	88
2144	88
2145	88
2146	88
2147	88
2148	88
2149	88
2150	88
2151	88
2152	88
2153	88
2154	88
2155	88
2156	88
2157	88
2158	88
2159	88
2160	88
2161	88
2162	88
2163	88
2164	88
2165	88
2166	88
2167	88
2168	88
2169	88
2170	88
2171	88
2172	88
2173	88
2174	88
2175	88
2176	88
2177	88
2178	88
2179	88
2180	88
2181	88
2182	88
2183	88
2184	88
2185	88
2186	88
2187	88
2188	88
2189	88
2190	88
2191	88
2192	88
2193	88
2194	88
2195	88
2196	88
2197	88
2198	88
2199	88
2200	88
2201	88
2202	88
2203	88
2204	88
2205	88
2206	88
2207	88
2208	88
2209	88
2210	88
2211	88
2212	88
2213	88
2214	88
2215	88
2216	88
2217	88
2218	88
2219	88
2220	88
2221	88
2222	88
2223	88
2224	88
2225	88
2226	88
2227	88
2228	88
2229	88
2230	88
2231	88
2232	88
2233	88
2234	88
2235	88
2236	88
2237	88
2238	88
2239	88
2240	88
2241	88
2242	88
2243	88
2244	88
2245	88
2246	88
2247	88
2248	88
2249	88
2250	88
2251	88
2252	88
2253	88
2254	88
2255	88
2256	88
2257	88
2258	88
2259	88
2260	88
2261	88
2262	88
2263	88
2264	88
2265	88
2266	88
2267	88
2268	88
2269	88
2270	88
2271	88
2272	88
2273	88
2274	88
2275	88
2276	88
2277	88
2278	88
2279	88
2280	88
2281	88
2282	88
2283	88
2284	88
2285	88
2286	88
2287	88
2288	88
2289	88
2290	88
2291	88
2292	88
2293	88
2294	88
2295	88
2296	88
2297	88
2298	88
2299	88
2300	88
2301	88
2302	88
2303	88
2304	88
2305	88
2306	88
2307	88
2308	88
2309	88
2310	89
2311	89
2312	89
2313	89
2314	89
2315	89
2316	89
2317	89
2318	89
2319	89
2320	89
2321	89
2322	89
2323	89
2324	89
2325	89
2326	89
2327	89
2328	89
2329	89
2330	89
2331	89
2332	89
2333	89
2334	89
2335	89
2336	89
2337	89
2338	89
2339	89
2340	89
2341	89
2342	89
2343	89
2344	89
2345	89
2346	89
2347	89
2348	89
2349	89
2350	89
2351	89
2352	89
2353	89
2354	89
2355	89
2356	89
2357	89
2358	89
2359	89
2360	89
2361	89
2362	89
2363	89
2364	89
2365	89
2366	89
2367	89
2368	89
2369	89
2370	89
2371	89
2372	89
2373	89
2374	89
2375	89
2376	89
2377	89
2378	89
2379	89
2380	89
2381	89
2382	89
2383	89
2384	89
2385	89
2386	89
2387	89
2388	89
2389	89
2390	89
2391	89
2392	89
2393	89
2394	89
2395	89
2396	89
2397	89
2398	89
2399	89
2400	89
2401	89
2402	89
2403	89
2404	89
2405	89
2406	89
2407	89
2408	89
2409	89
2410	89
2411	89
2412	89
2413	89
2414	89
2415	89
2416	89
2417	89
2418	89
2419	89
2420	89
2421	89
2422	89
2423	89
2424	89
2425	89
2426	89
2427	89
2428	89
2429	89
2430	89
2431	89
2432	89
2433	89
2434	89
2435	89
2436	89
2437	89
2438	89
2439	89
2440	89
2441	89
2442	89
2443	89
2444	89
2445	89
2446	89
2447	89
2448	89
2449	89
2450	89
2451	89
2452	89
2453	89
2454	89
2455	89
2456	89
2457	89
2458	89
2459	89
2460	89
2461	89
2462	89
2463	89
2464	89
2465	89
2466	89
2467	89
2468	89
2469	89
2470	89
2471	89
2472	89
2473	89
2474	89
2475	89
2476	89
2477	89
2478	89
2479	89
2480	89
2481	89
2482	89
2483	89
2484	89
2485	89
2486	89
2487	89
2488	89
2489	89
2490	89
2491	89
2492	89
2493	89
2494	89
2495	89
2496	89
2497	89
2498	89
2499	89
2500	89
2501	89
2502	89
2503	89
2504	89
2505	89
2506	89
2507	89
2508	89
2509	89
2510	89
2511	89
2512	89
2513	89
2514	89
2515	89
2516	89
2517	89
2518	89
2519	89
2520	89
2521	89
2522	89
2523	89
2524	89
2525	89
2526	89
2527	89
2528	89
2529	89
2530	89
2531	89
2532	89
2533	89
2534	89
2535	89
2536	89
2537	89
2538	89
2539	89
2540	89
2541	89
2542	89
2543	89
2544	89
2545	89
2546	89
2547	89
2548	89
2549	89
2550	89
2551	89
2552	89
2553	89
2554	89
2555	89
2556	89
2557	89
2558	89
2559	89
2560	89
2561	89
2562	89
2563	89
2564	89
2565	89
2566	89
2567	89
2568	89
2569	89
2570	89
2571	89
2572	89
2573	89
2574	89
2575	89
2576	89
2577	89
2578	89
2579	89
2580	89
2581	89
2582	89
2583	89
2584	89
2585	89
2586	89
2587	89
2588	89
2589	89
2590	89
2591	89
2592	89
2593	89
2594	89
2595	89
2596	89
2597	89
2598	89
2599	89
2600	89
2601	89
2602	89
2603	89
2604	89
2605	89
2606	89
2607	89
2608	89
2609	89
2610	89
2611	89
2612	89
2613	89
2614	89
2615	89
2616	89
2617	89
2618	89
2619	89
2620	89
2621	89
2622	89
2623	89
2624	89
2625	89
2626	89
2627	89
2628	89
2629	89
2630	89
2631	89
2632	89
2633	89
2634	89
2635	89
2636	89
2637	89
2638	89
2639	89
2640	89
2641	89
2642	89
2643	89
2644	89
2645	89
2646	89
2647	89
2648	89
2649	89
2650	89
2651	89
2652	89
2653	90
2654	90
2655	90
2656	90
2657	90
2658	90
2659	90
2660	90
2661	90
2662	90
2663	90
2664	90
2665	90
2666	90
2667	90
2668	90
2669	90
2670	90
2671	90
2672	90
2673	90
2674	90
2675	90
2676	90
2677	90
2678	90
2679	90
2680	90
2681	90
2682	90
2683	90
2684	90
2685	90
2686	90
2687	90
2688	90
2689	90
2690	90
2691	90
2692	90
2693	90
2694	90
2695	90
2696	90
2697	90
2698	90
2699	90
2700	90
2701	90
2702	90
2703	90
2704	90
2705	90
2706	90
2707	90
2708	90
2709	90
2710	90
2711	90
2712	90
2713	90
2714	90
2715	90
2716	90
2717	90
2718	90
2719	90
2720	90
2721	90
2722	90
2723	90
2724	90
2725	90
2726	90
2727	90
2728	90
2729	90
2730	90
2731	90
2732	90
2733	90
2734	90
2735	90
2736	90
2737	90
2738	90
2739	90
2740	90
2741	90
2742	90
2743	90
2744	90
2745	90
2746	90
2747	90
2748	90
2749	90
2750	90
2751	90
2752	90
2753	90
2754	90
2755	90
2756	90
2757	90
2758	90
2759	90
2760	90
2761	90
2762	90
2763	90
2764	90
2765	90
2766	90
2767	90
2768	90
2769	90
2770	90
2771	90
2772	90
2773	90
2774	90
2775	90
2776	90
2777	90
2778	90
2779	90
2780	90
2781	90
2782	90
2783	90
2784	90
2785	90
2786	90
2787	90
2788	90
2789	90
2790	90
2791	90
2792	90
2793	90
2794	90
2795	90
2796	90
2797	90
2798	90
2799	90
2800	90
2801	90
2802	90
2803	90
2804	90
2805	90
2806	90
2807	90
2808	90
2809	90
2810	90
2811	90
2812	90
2813	90
2814	90
2815	90
2816	90
2817	90
2818	90
2819	90
2820	90
2821	90
2822	90
2823	90
2824	90
2825	90
2826	90
2827	90
2828	90
2829	90
2830	90
2831	90
2832	90
2833	90
2834	90
2835	90
2836	90
2837	90
2838	90
2839	90
2840	90
2841	90
2842	90
2843	90
2844	90
2845	90
2846	90
2847	90
2848	90
2849	90
2850	90
2851	90
2852	90
2853	90
2854	90
2855	90
2856	90
2857	90
2858	90
2859	90
2860	91
2861	91
2862	91
2863	91
2864	91
2865	91
2866	91
2867	91
2868	91
2869	91
2870	91
2871	91
2872	91
2873	91
2874	91
2875	91
2876	91
2877	91
2878	91
2879	91
2880	91
2881	91
2882	91
2883	91
2884	91
2885	91
2886	91
2887	91
2888	91
2889	91
2890	91
2891	91
2892	91
2893	91
2894	91
2895	91
2896	91
2897	91
2898	91
2899	91
2900	91
2901	91
2902	91
2903	91
2904	91
2905	91
2906	91
2907	91
2908	91
2909	91
2910	91
2911	91
2912	91
2913	91
2914	91
2915	91
2916	91
2917	91
2918	91
2919	91
2920	91
2921	91
2922	91
2923	91
2924	91
2925	91
2926	91
2927	91
2928	91
2929	91
2930	91
2931	91
2932	91
2933	91
2934	91
2935	91
2936	91
2937	91
2938	91
2939	91
2940	91
2941	91
2942	91
2943	91
2944	91
2945	91
2946	91
2947	91
2948	91
2949	91
2950	91
2951	91
2952	91
2953	91
2954	91
2955	91
2956	91
2957	91
2958	91
2959	91
2960	91
2961	91
2962	91
2963	91
2964	91
2965	91
2966	91
2967	91
2968	91
2969	91
2970	91
2971	91
2972	91
2973	91
2974	91
2975	91
2976	91
2977	91
2978	91
2979	91
2980	91
2981	91
2982	91
2983	91
2984	91
2985	91
2986	91
2987	91
2988	91
2989	91
2990	91
2991	91
2992	91
2993	91
2994	91
2995	91
2996	91
2997	91
2998	91
2999	91
3000	91
3001	91
3002	91
3003	91
3004	91
3005	91
3006	91
3007	91
3008	91
3009	91
3010	91
3011	91
3012	92
3013	92
3014	92
3015	92
3016	92
3017	92
3018	92
3019	92
3020	92
3021	92
3022	92
3023	92
3024	92
3025	92
3026	92
3027	92
3028	92
3029	92
3030	92
3031	92
3032	92
3033	92
3034	92
3035	92
3036	92
3037	92
3038	92
3039	92
3040	92
3041	92
3042	92
3043	92
3044	92
3045	92
3046	93
3047	93
3048	93
3049	93
3050	93
3051	93
3052	93
3053	93
3054	93
3055	93
3056	93
3057	93
3058	93
3059	93
3060	93
3061	93
3062	93
3063	93
3064	93
3065	93
3066	93
3067	93
3068	93
3069	93
3070	93
3071	93
3072	93
3073	93
3074	93
3075	93
3076	93
3077	93
3078	93
3079	93
3080	93
3081	93
3082	93
3083	93
3084	93
3085	93
3086	93
3087	93
3088	93
3089	93
3090	93
3091	93
3092	93
3093	93
3094	93
3095	93
3096	93
3097	93
3098	93
3099	93
3100	93
3101	93
3102	93
3103	93
3104	93
3105	93
3106	93
3107	93
3108	93
3109	93
3110	93
3111	93
3112	93
3113	93
3114	93
3115	93
3116	93
3117	93
3118	93
3119	93
3120	93
3121	93
3122	93
3123	93
3124	93
3125	93
3126	93
3127	93
3128	93
3129	93
3130	93
3131	93
3132	93
3133	93
3134	93
3135	93
3136	93
3137	93
3138	93
3139	93
3140	93
3141	93
3142	93
3143	93
3144	93
3145	93
3146	93
3147	93
3148	93
3149	93
3150	93
3151	93
3152	93
3153	93
3154	93
3155	93
3156	93
3157	93
3158	93
3159	93
3160	93
3161	93
3162	93
3163	93
3164	93
3165	93
3166	93
3167	93
3168	93
3169	93
3170	93
3171	93
3172	93
3173	93
3174	93
3175	93
3176	93
3177	93
3178	93
3179	93
3180	93
3181	93
3182	93
3183	93
3184	93
3185	93
3186	93
3187	93
3188	93
3189	93
3190	93
3191	93
3192	93
3193	93
3194	93
3195	93
3196	93
3197	93
3198	93
3199	93
3200	93
3201	93
3202	93
3203	93
3204	93
3205	93
3206	93
3207	93
3208	93
3209	93
3210	93
3211	93
3212	93
3213	93
3214	93
3215	93
3216	93
3217	93
3218	93
3219	94
3220	94
3221	94
3222	94
3223	94
3224	94
3225	94
3226	94
3227	94
3228	94
3229	94
3230	94
3231	94
3232	94
3233	94
3234	94
3235	94
3236	94
3237	94
3238	94
3239	94
3240	94
3241	94
3242	94
3243	94
3244	94
3245	94
3246	94
3247	94
3248	94
3249	94
3250	94
3251	94
3252	94
3253	94
3254	94
3255	94
3256	94
3257	94
3258	94
3259	94
3260	94
3261	94
3262	94
3263	94
3264	94
3265	94
3266	94
3267	94
3268	94
3269	94
3270	94
3271	94
3272	94
3273	94
3274	94
3275	94
3276	94
3277	94
3278	94
3279	94
3280	94
3281	94
3282	95
3283	95
3284	95
3285	95
3286	95
3287	95
3288	95
3289	95
3290	95
3291	95
3292	95
3293	95
3294	95
3295	95
3296	95
3297	95
3298	95
3299	95
3300	95
3301	95
3302	95
3303	95
3304	95
3305	95
3306	95
3307	95
3308	95
3309	95
3310	95
3311	95
3312	95
3313	95
3314	95
3315	95
3316	95
3317	95
3318	95
3319	95
3320	95
3321	95
3322	95
3323	95
3324	95
3325	95
3326	95
3327	95
3328	95
3329	95
3330	95
3331	95
3332	95
3333	95
3334	95
3335	95
3336	95
3337	95
3338	95
3339	95
3340	95
3341	95
3342	95
3343	95
3344	95
3345	95
3346	95
3347	95
3348	95
3349	95
3350	95
3351	95
3352	95
3353	95
3354	95
3355	95
3356	95
3357	95
3358	95
3359	95
3360	95
3361	95
3362	95
3363	95
3364	95
3365	95
3366	95
3367	95
3368	95
3369	95
3370	95
3371	95
3372	95
3373	95
3374	95
3375	95
3376	95
3377	95
3378	95
3379	95
3380	95
3381	95
3382	95
3383	95
3384	95
3385	95
3386	95
3387	95
3388	95
3389	95
3390	95
3391	95
3392	95
3393	95
3394	95
3395	95
3396	95
3397	95
3398	95
3399	95
3400	95
3401	95
3402	95
3403	95
3404	95
3405	95
3406	95
3407	95
3408	95
3409	95
3410	95
3411	95
3412	95
3413	95
3414	95
3415	95
3416	95
3417	95
3418	95
3419	95
3420	95
3421	95
3422	95
3423	95
3424	95
3425	95
3426	95
3427	95
3428	95
3429	95
3430	95
3431	95
3432	95
3433	95
3434	95
3435	95
3436	95
3437	95
3438	95
3439	95
3440	95
3441	95
3442	95
3443	95
3444	95
3445	95
3446	95
3447	95
3448	95
3449	95
3450	95
3451	95
3452	95
3453	95
3454	95
3455	95
3456	95
3457	95
3458	95
3459	95
3460	95
3461	95
3462	95
3463	95
3464	95
3465	95
3466	95
3467	95
3468	95
3469	95
3470	95
3471	95
3472	95
3473	95
3474	95
3475	95
3476	95
3477	95
3478	95
3479	95
3480	95
3481	95
3482	95
3483	95
3484	95
3485	95
3486	95
3487	95
3488	95
3489	95
3490	95
3491	95
3492	95
3493	95
3494	95
3495	95
3496	95
3497	95
3498	95
3499	95
3500	95
3501	95
3502	95
3503	95
3504	95
3505	95
3506	95
3507	95
3508	95
3509	95
3510	95
3511	95
3512	96
3513	96
3514	96
3515	96
3516	96
3517	96
3518	96
3519	96
3520	96
3521	96
3522	96
3523	96
3524	96
3525	96
3526	96
3527	96
3528	96
3529	96
3530	96
3531	96
3532	96
3533	96
3534	96
3535	96
3536	96
3537	96
3538	96
3539	96
3540	96
3541	96
3542	96
3543	96
3544	96
3545	96
3546	96
3547	96
3548	96
3549	96
3550	96
3551	96
3552	96
3553	96
3554	96
3555	96
3556	96
3557	96
3558	96
3559	96
3560	96
3561	96
3562	96
3563	96
3564	96
3565	96
3566	96
3567	96
3568	96
3569	96
3570	96
3571	96
3572	96
3573	96
3574	96
3575	96
3576	96
3577	96
3578	96
3579	96
3580	96
3581	96
3582	96
3583	96
3584	96
3585	96
3586	96
3587	96
3588	96
3589	96
3590	96
3591	96
3592	96
3593	96
3594	96
3595	96
3596	96
3597	96
3598	96
3599	96
3600	96
3601	96
3602	96
3603	96
3604	96
3605	96
3606	96
3607	96
3608	96
3609	96
3610	96
3611	96
3612	96
3613	96
3614	96
3615	96
3616	96
3617	96
3618	96
3619	96
3620	96
3621	96
3622	96
3623	96
3624	96
3625	96
3626	96
3627	96
3628	96
3629	96
3630	96
3631	96
3632	96
3633	96
3634	96
3635	96
3636	96
3637	96
3638	96
3639	96
3640	96
3641	96
3642	96
3643	96
3644	96
3645	96
3646	96
3647	96
3648	96
3649	96
3650	96
3651	96
3652	96
3653	96
3654	96
3655	96
3656	96
3657	96
3658	96
3659	96
3660	96
3661	96
3662	96
3663	96
3664	96
3665	96
3666	96
3667	96
3668	96
3669	96
3670	96
3671	96
3672	96
3673	96
3674	96
3675	96
3676	96
3677	96
3678	96
3679	96
3680	96
3681	96
3682	96
3683	96
3684	96
3685	96
3686	96
3687	96
3688	96
3689	96
3690	96
3691	96
3692	96
3693	96
3694	96
3695	96
3696	96
3697	96
3698	96
3699	96
3700	96
3701	96
3702	96
3703	96
3704	96
3705	96
3706	96
3707	96
3708	96
3709	96
3710	96
3711	96
3712	96
3713	96
3714	96
3715	96
3716	96
3717	96
3718	96
3719	96
3720	96
3721	96
3722	96
3723	96
3724	96
3725	96
3726	96
3727	96
3728	96
3729	96
3730	96
3731	96
3732	96
3733	96
3734	96
3735	96
3736	96
3737	96
3738	96
3739	96
3740	96
3741	96
3742	96
3743	97
3744	97
3745	97
3746	97
3747	97
3748	97
3749	97
3750	97
3751	97
3752	97
3753	97
3754	97
3755	97
3756	97
3757	97
3758	97
3759	97
3760	97
3761	97
3762	97
3763	97
3764	97
3765	97
3766	97
3767	97
3768	97
3769	97
3770	97
3771	97
3772	97
3773	97
3774	97
3775	97
3776	97
3777	97
3778	97
3779	97
3780	97
3781	97
3782	97
3783	97
3784	97
3785	97
3786	97
3787	97
3788	97
3789	97
3790	97
3791	97
3792	97
3793	97
3794	97
3795	97
3796	97
3797	97
3798	97
3799	97
3800	97
3801	97
3802	97
3803	97
3804	97
3805	97
3806	97
3807	97
3808	97
3809	97
3810	97
3811	97
3812	97
3813	97
3814	97
3815	97
3816	97
3817	97
3818	97
3819	97
3820	97
3821	97
3822	97
3823	97
3824	97
3825	97
3826	97
3827	97
3828	97
3829	97
3830	97
3831	97
3832	97
3833	97
3834	97
3835	97
3836	97
3837	97
3838	97
3839	97
3840	97
3841	97
3842	97
3843	97
3844	97
3845	97
3846	97
3847	97
3848	97
3849	97
3850	97
3851	97
3852	97
3853	97
3854	97
3855	97
3856	97
3857	97
3858	97
3859	97
3860	97
3861	97
3862	97
3863	97
3864	97
3865	97
3866	97
3867	97
3868	97
3869	97
3870	97
3871	97
3872	97
3873	97
3874	97
3875	98
3876	98
3877	98
3878	98
3879	98
3880	98
3881	98
3882	98
3883	98
3884	98
3885	98
3886	98
3887	98
3888	98
3889	98
3890	98
3891	98
3892	98
3893	98
3894	98
3895	98
3896	98
3897	98
3898	98
3899	98
3900	98
3901	98
3902	98
3903	98
3904	98
3905	98
3906	98
3907	98
3908	98
3909	98
3910	98
3911	98
3912	98
3913	98
3914	98
3915	98
3916	98
3917	98
3918	98
3919	98
3920	98
3921	98
3922	98
3923	98
3924	98
3925	98
3926	98
3927	98
3928	98
3929	98
3930	98
3931	98
3932	98
3933	98
3934	98
3935	98
3936	98
3937	98
3938	98
3939	98
3940	98
3941	98
3942	98
3943	98
3944	98
3945	98
3946	98
3947	98
3948	98
3949	98
3950	98
3951	98
3952	98
3953	98
3954	98
3955	98
3956	98
3957	98
3958	98
3959	98
3960	98
3961	98
3962	98
3963	98
3964	98
3965	98
3966	98
3967	98
3968	98
3969	98
3970	98
3971	98
3972	98
3973	98
3974	98
3975	98
3976	98
3977	98
3978	98
3979	98
3980	98
3981	98
3982	98
3983	98
3984	98
3985	98
3986	98
3987	98
3988	98
3989	98
3990	98
3991	98
3992	98
3993	98
3994	98
3995	98
3996	98
3997	98
3998	98
3999	98
4000	98
4001	98
4002	98
4003	98
4004	98
4005	98
4006	98
4007	98
4008	98
4009	98
4010	98
4011	98
4012	98
4013	98
4014	98
4015	98
4016	98
4017	98
4018	98
4019	98
4020	98
4021	98
4022	98
4023	98
4024	98
4025	98
4026	98
4027	98
4028	98
4029	98
4030	98
4031	98
4032	98
4033	98
4034	98
4035	98
4036	98
4037	98
4038	98
4039	98
4040	98
4041	98
4042	98
4043	98
4044	98
4045	98
4046	98
4047	98
4048	98
4049	98
4050	98
4051	98
4052	98
4053	98
4054	98
4055	98
4056	98
4057	98
4058	98
4059	98
4060	98
4061	98
4062	98
4063	98
4064	98
4065	98
4066	98
4067	98
4068	98
4069	98
4070	98
4071	98
4072	98
4073	98
4074	98
4075	98
4076	98
4077	98
4078	98
4079	98
4080	98
4081	98
4082	98
4083	98
4084	98
4085	98
4086	98
4087	98
4088	98
4089	98
4090	98
4091	98
4092	98
4093	98
4094	98
4095	98
4096	98
4097	98
4098	98
4099	98
4100	98
4101	98
4102	98
4103	98
4104	98
4105	98
4106	98
4107	98
4108	98
4109	98
4110	98
4111	98
4112	98
4113	98
4114	98
4115	98
4116	98
4117	98
4118	98
4119	98
4120	98
4121	98
4122	98
4123	98
4124	98
4125	98
4126	98
4127	98
4128	98
4129	98
4130	98
4131	98
4132	98
4133	98
4134	98
4135	98
4136	98
4137	98
4138	98
4139	98
4140	98
4141	98
4142	98
4143	98
4144	98
4145	98
4146	98
4147	98
4148	98
4149	98
4150	98
4151	98
4152	98
4153	98
4154	98
4155	98
4156	98
4157	98
4158	98
4159	98
4160	98
4161	98
4162	98
4163	98
4164	98
4165	98
4166	98
4167	98
4168	98
4169	98
4170	98
4171	98
4172	98
4173	98
4174	98
4175	98
4176	98
4177	98
4178	98
4179	98
4180	98
4181	98
4182	98
4183	98
4184	98
4185	98
4186	98
4187	98
4188	98
4189	98
4190	98
4191	98
4192	98
4193	98
4194	98
4195	98
4196	98
4197	98
4198	98
4199	98
4200	98
4201	98
4202	98
4203	98
4204	98
4205	98
4206	98
4207	98
4208	98
4209	98
4210	98
4211	98
4212	98
4213	98
4214	98
4215	98
4216	98
4217	98
4218	98
4219	98
4220	98
4221	98
4222	98
4223	98
4224	98
4225	98
4226	98
4227	98
4228	98
4229	98
4230	98
4231	98
4232	98
4233	98
4234	98
4235	98
4236	98
4237	98
4238	98
4239	98
4240	98
4241	98
4242	98
4243	98
4244	98
4245	98
4246	98
4247	98
4248	98
4249	98
4250	98
4251	98
4252	98
4253	98
4254	98
4255	98
4256	98
4257	98
4258	98
4259	98
4260	98
4261	98
4262	98
4263	98
4264	98
4265	98
4266	98
4267	98
4268	98
4269	98
4270	98
4271	98
4272	98
4273	98
4274	98
4275	98
4276	98
4277	98
4278	98
4279	98
4280	98
4281	98
4282	99
4283	99
4284	99
4285	99
4286	99
4287	99
4288	99
4289	99
4290	99
4291	99
4292	99
4293	99
4294	99
4295	99
4296	99
4297	99
4298	99
4299	99
4300	99
4301	99
4302	99
4303	99
4304	99
4305	99
4306	99
4307	99
4308	99
4309	99
4310	99
4311	99
4312	99
4313	99
4314	99
4315	99
4316	99
4317	99
4318	99
4319	99
4320	99
4321	99
4322	99
4323	99
4324	99
4325	99
4326	99
4327	99
4328	99
4329	99
4330	99
4331	99
4332	99
4333	99
4334	99
4335	99
4336	99
4337	99
4338	99
4339	99
4340	99
4341	99
4342	99
4343	99
4344	99
4345	99
4346	99
4347	99
4348	99
4349	99
4350	99
4351	99
4352	99
4353	99
4354	99
4355	99
4356	99
4357	99
4358	99
4359	99
4360	99
4361	99
4362	99
4363	99
4364	99
4365	99
4366	99
4367	99
4368	99
4369	99
4370	99
4371	99
4372	99
4373	99
4374	99
4375	99
4376	99
4377	99
4378	99
4379	99
4380	99
4381	99
4382	99
4383	99
4384	99
4385	99
4386	99
4387	99
4388	99
4389	99
4390	99
4391	99
4392	99
4393	99
4394	99
4395	99
4396	99
4397	99
4398	99
4399	99
4400	99
4401	99
4402	99
4403	99
4404	99
4405	99
4406	99
4407	99
4408	99
4409	99
4410	99
4411	99
4412	99
4413	99
4414	99
4415	99
4416	99
4417	99
4418	99
4419	99
4420	99
4421	99
4422	99
4423	99
4424	99
4425	99
4426	99
4427	99
4428	99
4429	99
4430	99
4431	99
4432	99
4433	99
4434	99
4435	99
4436	99
4437	99
4438	99
4439	99
4440	99
4441	99
4442	99
4443	99
4444	99
4445	99
4446	99
4447	99
4448	99
4449	99
4450	99
4451	99
4452	99
4453	99
4454	99
4455	99
4456	99
4457	99
4458	99
4459	99
4460	99
4461	99
4462	99
4463	99
4464	99
4465	99
4466	99
4467	99
4468	99
4469	99
4470	99
4471	99
4472	99
4473	99
4474	99
4475	99
4476	99
4477	99
4478	99
4479	99
4480	99
4481	99
4482	99
4483	99
4484	99
4485	99
4486	99
4487	99
4488	99
4489	99
4490	99
4491	99
4492	99
4493	99
4494	99
4495	99
4496	99
4497	99
4498	99
4499	99
4500	99
4501	99
4502	99
4503	99
4504	99
4505	99
4506	99
4507	99
4508	99
4509	99
4510	99
4511	99
4512	99
4513	99
4514	99
4515	99
4516	99
4517	99
4518	99
4519	99
4520	99
4521	99
4522	99
4523	99
4524	99
4525	99
4526	99
4527	99
4528	99
4529	99
4530	99
4531	99
4532	99
4533	99
4534	99
4535	99
4536	99
4537	99
4538	99
4539	99
4540	99
4541	99
4542	99
4543	99
4544	99
4545	99
4546	99
4547	99
4548	99
4549	99
4550	99
4551	99
4552	99
4553	99
4554	99
4555	99
4556	99
4557	99
4558	99
4559	99
4560	99
4561	99
4562	99
4563	99
4564	99
4565	99
4566	99
4567	99
4568	99
4569	99
4570	99
4571	99
4572	99
4573	99
4574	99
4575	99
4576	99
4577	99
4578	99
4579	99
4580	99
4581	99
4582	99
4583	99
4584	99
4585	99
4586	99
4587	99
4588	99
4589	99
4590	99
4591	99
4592	99
4593	99
4594	99
4595	99
4596	99
4597	99
4598	99
4599	99
4600	99
4601	99
4602	99
4603	99
4604	99
4605	99
4606	99
4607	99
4608	99
4609	99
4610	99
4611	99
4612	99
4613	99
4614	99
4615	99
4616	99
4617	99
4618	99
4619	99
4620	99
4621	99
4622	99
4623	99
4624	99
4625	99
4626	99
4627	99
4628	99
4629	99
4630	99
4631	99
4632	99
4633	99
4634	99
4635	99
4636	99
4637	99
4638	99
4639	99
4640	99
4641	99
4642	99
4643	99
4644	99
4645	99
4646	99
4647	99
4648	99
4649	99
4650	99
4651	99
4652	99
4653	99
4654	99
4655	99
4656	99
4657	99
4658	99
4659	99
4660	99
4661	99
4662	99
4663	99
4664	99
4665	99
4666	99
4667	99
4668	99
4669	99
4670	99
4671	99
4672	99
4673	99
4674	99
4675	99
4676	99
4677	99
4678	99
4679	99
4680	99
4681	99
4682	99
4683	99
4684	99
4685	99
4686	99
4687	99
4688	99
4689	99
4690	99
4691	99
4692	99
4693	99
4694	99
4695	99
4696	99
4697	99
4698	99
4699	99
4700	99
4701	99
4702	99
4703	99
4704	99
4705	99
4706	99
4707	99
4708	99
4709	99
4710	99
4711	99
4712	99
4713	99
4714	99
4715	99
4716	99
4717	99
4718	99
4719	99
4720	99
4721	99
4722	99
4723	99
4724	99
4725	99
4726	99
4727	99
4728	99
4729	99
4730	99
4731	99
4732	99
4733	99
4734	99
4735	99
4736	99
4737	99
4738	99
4739	99
4740	99
4741	99
4742	99
4743	99
4744	99
4745	99
4746	99
4747	99
4748	99
4749	99
4750	99
4751	99
4752	99
4753	99
4754	99
4755	99
4756	99
4757	99
4758	99
4759	99
4760	99
4761	99
4762	99
4763	99
4764	99
4765	99
4766	99
4767	99
4768	99
4769	99
4770	99
4771	99
4772	99
4773	99
4774	99
4775	99
4776	99
4777	99
4778	99
4779	99
4780	99
4781	99
4782	99
4783	99
4784	99
4785	99
4786	99
4787	99
4788	99
4789	99
4790	99
4791	99
4792	99
4793	99
4794	99
4795	99
4796	99
4797	99
4798	99
4799	99
4800	99
4801	99
4802	99
4803	99
4804	99
4805	99
4806	99
4807	99
4808	99
4809	99
4810	99
4811	99
4812	99
4813	99
4814	99
4815	99
4816	99
4817	99
4818	99
4819	99
4820	99
4821	99
4822	99
4823	99
4824	99
4825	99
4826	99
4827	99
4828	99
4829	99
4830	99
4831	99
4832	99
4833	99
4834	99
4835	99
4836	99
4837	99
4838	99
4839	99
4840	99
4841	99
4842	99
4843	99
4844	99
4845	99
4846	99
4847	99
4848	99
4849	99
4850	99
4851	99
4852	99
4853	99
4854	99
4855	99
4856	99
4857	99
4858	99
4859	99
4860	99
4861	99
4862	99
4863	99
4864	99
4865	99
4866	99
4867	99
4868	99
4869	99
4870	99
4871	99
4872	99
4873	99
4874	99
4875	99
4876	99
4877	100
4878	100
4879	100
4880	100
4881	100
4882	100
4883	100
4884	100
4885	100
4886	100
4887	100
4888	100
4889	100
4890	100
4891	100
4892	100
4893	100
4894	100
4895	100
4896	100
4897	100
4898	100
4899	100
4900	100
4901	100
4902	100
4903	100
4904	100
4905	100
4906	100
4907	100
4908	100
4909	100
4910	100
4911	100
4912	100
4913	100
4914	100
4915	100
4916	100
4917	100
4918	100
4919	100
4920	100
4921	100
4922	100
4923	100
4924	100
4925	100
4926	100
4927	100
4928	100
4929	100
4930	100
4931	100
4932	100
4933	100
4934	100
4935	100
4936	100
4937	100
4938	100
4939	100
4940	100
4941	100
4942	100
4943	100
4944	100
4945	100
4946	100
4947	100
4948	100
4949	100
4950	100
4951	100
4952	100
4953	100
4954	100
4955	100
4956	100
4957	100
4958	100
4959	100
4960	100
4961	100
4962	100
4963	100
4964	100
4965	100
4966	100
4967	100
4968	100
4969	100
4970	100
4971	100
4972	100
4973	100
4974	100
4975	100
4976	100
4977	100
4978	100
4979	100
4980	100
4981	100
4982	100
4983	100
4984	100
4985	100
4986	100
4987	100
4988	100
4989	100
4990	100
4991	100
4992	100
4993	100
4994	100
4995	100
4996	100
4997	100
4998	100
4999	100
5000	100

==> data/with_restart/SATComp/yals-prob.tsv <==
1	0
2	17
3	19
4	19
5	20
6	21
7	24
8	24
9	26
10	26
11	27
12	28
13	28
14	28
15	28
16	30
17	31
18	31
19	31
20	32
21	32
22	32
23	34
24	34
25	34
26	34
27	34
28	34
29	35
30	35
31	35
32	35
33	35
34	35
35	36
36	37
37	37
38	38
39	38
40	39
41	39
42	41
43	41
44	41
45	41
46	41
47	41
48	41
49	41
50	41
51	41
52	41
53	41
54	41
55	41
56	41
57	41
58	41
59	41
60	41
61	41
62	41
63	41
64	41
65	41
66	42
67	42
68	42
69	42
70	42
71	43
72	43
73	43
74	43
75	43
76	43
77	43
78	43
79	43
80	43
81	43
82	43
83	43
84	43
85	43
86	43
87	43
88	43
89	43
90	43
91	43
92	43
93	43
94	43
95	43
96	43
97	43
98	43
99	43
100	43
101	43
102	43
103	43
104	43
105	43
106	43
107	43
108	43
109	43
110	43
111	43
112	43
113	43
114	43
115	43
116	43
117	43
118	43
119	43
120	43
121	43
122	43
123	43
124	43
125	44
126	44
127	44
128	44
129	44
130	44
131	44
132	44
133	44
134	44
135	44
136	44
137	44
138	44
139	44
140	44
141	44
142	44
143	44
144	44
145	44
146	44
147	44
148	44
149	44
150	44
151	44
152	44
153	44
154	44
155	44
156	44
157	44
158	44
159	44
160	44
161	44
162	44
163	44
164	44
165	44
166	44
167	44
168	44
169	44
170	44
171	44
172	44
173	44
174	44
175	44
176	44
177	44
178	44
179	44
180	44
181	44
182	44
183	44
184	44
185	44
186	44
187	44
188	44
189	44
190	44
191	44
192	44
193	44
194	44
195	44
196	44
197	44
198	44
199	44
200	44
201	44
202	44
203	44
204	44
205	44
206	44
207	44
208	44
209	44
210	44
211	44
212	44
213	44
214	44
215	44
216	44
217	44
218	44
219	44
220	44
221	44
222	44
223	44
224	44
225	44
226	44
227	44
228	44
229	44
230	44
231	44
232	44
233	44
234	44
235	44
236	44
237	44
238	44
239	44
240	44
241	44
242	44
243	44
244	44
245	44
246	44
247	44
248	44
249	44
250	45
251	45
252	45
253	45
254	45
255	45
256	45
257	45
258	45
259	45
260	45
261	45
262	45
263	45
264	45
265	45
266	45
267	45
268	45
269	45
270	45
271	45
272	45
273	45
274	45
275	45
276	45
277	45
278	45
279	45
280	45
281	45
282	45
283	45
284	45
285	45
286	45
287	45
288	45
289	45
290	45
291	45
292	45
293	46
294	46
295	46
296	46
297	46
298	46
299	46
300	46
301	46
302	46
303	46
304	46
305	46
306	46
307	46
308	46
309	46
310	46
311	46
312	46
313	46
314	46
315	46
316	46
317	46
318	46
319	46
320	46
321	46
322	46
323	46
324	46
325	46
326	46
327	46
328	46
329	46
330	46
331	46
332	46
333	46
334	46
335	46
336	46
337	46
338	46
339	46
340	46
341	46
342	46
343	46
344	46
345	46
346	46
347	46
348	46
349	46
350	46
351	46
352	46
353	46
354	46
355	46
356	46
357	46
358	46
359	46
360	46
361	46
362	46
363	46
364	46
365	46
366	46
367	46
368	46
369	46
370	46
371	46
372	46
373	46
374	46
375	46
376	46
377	46
378	46
379	46
380	46
381	46
382	46
383	46
384	46
385	46
386	46
387	46
388	46
389	46
390	46
391	46
392	46
393	46
394	46
395	46
396	46
397	47
398	47
399	47
400	48
401	48
402	48
403	48
404	48
405	48
406	48
407	48
408	48
409	48
410	48
411	48
412	48
413	48
414	48
415	48
416	48
417	48
418	48
419	48
420	48
421	48
422	48
423	48
424	48
425	48
426	48
427	48
428	48
429	48
430	48
431	48
432	48
433	48
434	48
435	48
436	48
437	48
438	48
439	48
440	48
441	48
442	48
443	48
444	48
445	48
446	48
447	48
448	48
449	48
450	48
451	48
452	48
453	48
454	48
455	48
456	48
457	48
458	48
459	48
460	48
461	48
462	48
463	48
464	48
465	48
466	48
467	48
468	48
469	48
470	48
471	48
472	48
473	48
474	48
475	48
476	48
477	48
478	48
479	48
480	48
481	48
482	48
483	48
484	48
485	48
486	48
487	48
488	48
489	48
490	48
491	48
492	48
493	48
494	48
495	48
496	48
497	48
498	48
499	48
500	48
501	48
502	48
503	48
504	48
505	48
506	48
507	48
508	48
509	48
510	48
511	48
512	48
513	48
514	48
515	48
516	48
517	48
518	48
519	48
520	48
521	48
522	48
523	48
524	48
525	48
526	48
527	48
528	48
529	48
530	48
531	48
532	48
533	48
534	48
535	48
536	48
537	48
538	48
539	48
540	48
541	48
542	48
543	48
544	48
545	48
546	48
547	48
548	48
549	48
550	49
551	49
552	49
553	49
554	49
555	50
556	50
557	50
558	50
559	50
560	50
561	50
562	50
563	50
564	50
565	50
566	50
567	50
568	50
569	50
570	50
571	50
572	50
573	50
574	50
575	50
576	50
577	50
578	50
579	50
580	50
581	50
582	50
583	50
584	50
585	50
586	50
587	50
588	50
589	50
590	50
591	50
592	50
593	50
594	50
595	50
596	50
597	50
598	50
599	50
600	50
601	50
602	50
603	50
604	50
605	50
606	50
607	51
608	51
609	51
610	51
611	51
612	51
613	51
614	51
615	51
616	51
617	51
618	51
619	51
620	51
621	51
622	51
623	51
624	51
625	51
626	51
627	51
628	51
629	51
630	51
631	51
632	51
633	51
634	51
635	51
636	51
637	51
638	51
639	51
640	51
641	51
642	51
643	51
644	51
645	51
646	51
647	51
648	51
649	51
650	51
651	51
652	51
653	51
654	51
655	51
656	51
657	51
658	51
659	51
660	51
661	51
662	51
663	51
664	51
665	51
666	51
667	51
668	51
669	51
670	51
671	51
672	51
673	51
674	51
675	51
676	51
677	51
678	51
679	51
680	51
681	51
682	51
683	51
684	51
685	51
686	51
687	51
688	51
689	51
690	51
691	51
692	51
693	51
694	51
695	51
696	51
697	51
698	51
699	51
700	51
701	51
702	51
703	51
704	51
705	51
706	51
707	51
708	51
709	51
710	51
711	51
712	51
713	51
714	51
715	51
716	51
717	51
718	51
719	51
720	51
721	51
722	51
723	51
724	51
725	52
726	52
727	52
728	52
729	52
730	52
731	52
732	52
733	52
734	52
735	52
736	52
737	52
738	52
739	53
740	53
741	53
742	53
743	53
744	53
745	53
746	53
747	53
748	53
749	53
750	53
751	53
752	53
753	53
754	53
755	53
756	53
757	53
758	53
759	53
760	53
761	53
762	53
763	53
764	53
765	53
766	53
767	53
768	53
769	53
770	53
771	53
772	53
773	53
774	53
775	53
776	53
777	53
778	53
779	53
780	53
781	53
782	53
783	53
784	53
785	53
786	53
787	53
788	53
789	53
790	53
791	53
792	53
793	53
794	53
795	53
796	53
797	53
798	53
799	53
800	53
801	53
802	53
803	53
804	53
805	53
806	53
807	53
808	54
809	54
810	54
811	54
812	54
813	54
814	54
815	54
816	54
817	54
818	54
819	54
820	54
821	54
822	54
823	54
824	54
825	54
826	54
827	54
828	54
829	54
830	54
831	54
832	54
833	54
834	54
835	54
836	54
837	54
838	54
839	54
840	54
841	54
842	54
843	54
844	54
845	54
846	54
847	54
848	54
849	54
850	54
851	54
852	54
853	54
854	54
855	54
856	54
857	54
858	54
859	54
860	54
861	54
862	54
863	54
864	54
865	54
866	54
867	54
868	54
869	54
870	54
871	54
872	54
873	54
874	54
875	54
876	54
877	54
878	54
879	54
880	54
881	54
882	54
883	54
884	54
885	54
886	54
887	54
888	54
889	54
890	54
891	54
892	54
893	54
894	54
895	54
896	54
897	54
898	54
899	54
900	54
901	54
902	54
903	54
904	54
905	54
906	54
907	54
908	54
909	54
910	54
911	54
912	54
913	54
914	54
915	54
916	54
917	54
918	54
919	54
920	54
921	54
922	54
923	54
924	54
925	54
926	54
927	54
928	54
929	54
930	54
931	54
932	54
933	54
934	54
935	54
936	54
937	54
938	54
939	54
940	54
941	54
942	54
943	54
944	54
945	54
946	54
947	54
948	54
949	54
950	54
951	54
952	54
953	54
954	54
955	54
956	54
957	54
958	54
959	54
960	54
961	54
962	54
963	54
964	54
965	54
966	54
967	54
968	54
969	54
970	54
971	54
972	54
973	54
974	54
975	54
976	54
977	54
978	54
979	54
980	54
981	54
982	54
983	54
984	54
985	54
986	54
987	54
988	54
989	54
990	54
991	54
992	54
993	54
994	54
995	54
996	54
997	54
998	54
999	54
1000	54
1001	54
1002	55
1003	55
1004	55
1005	55
1006	55
1007	55
1008	55
1009	55
1010	55
1011	55
1012	55
1013	55
1014	55
1015	55
1016	55
1017	55
1018	55
1019	55
1020	55
1021	55
1022	55
1023	55
1024	55
1025	55
1026	55
1027	55
1028	55
1029	55
1030	55
1031	55
1032	55
1033	55
1034	55
1035	55
1036	55
1037	55
1038	55
1039	55
1040	55
1041	55
1042	55
1043	55
1044	55
1045	55
1046	55
1047	55
1048	55
1049	55
1050	55
1051	55
1052	55
1053	55
1054	55
1055	55
1056	55
1057	55
1058	55
1059	55
1060	55
1061	55
1062	55
1063	55
1064	55
1065	55
1066	55
1067	55
1068	55
1069	55
1070	55
1071	55
1072	55
1073	55
1074	55
1075	55
1076	55
1077	55
1078	55
1079	55
1080	55
1081	55
1082	55
1083	55
1084	55
1085	55
1086	55
1087	55
1088	55
1089	55
1090	55
1091	55
1092	55
1093	55
1094	55
1095	55
1096	55
1097	55
1098	55
1099	55
1100	55
1101	55
1102	55
1103	55
1104	55
1105	55
1106	55
1107	55
1108	55
1109	55
1110	55
1111	55
1112	55
1113	55
1114	55
1115	55
1116	55
1117	55
1118	55
1119	55
1120	55
1121	55
1122	55
1123	55
1124	55
1125	55
1126	55
1127	55
1128	55
1129	55
1130	55
1131	55
1132	55
1133	55
1134	55
1135	55
1136	55
1137	55
1138	55
1139	55
1140	55
1141	55
1142	55
1143	55
1144	55
1145	55
1146	55
1147	55
1148	55
1149	55
1150	55
1151	55
1152	55
1153	55
1154	55
1155	55
1156	55
1157	55
1158	55
1159	55
1160	55
1161	55
1162	55
1163	55
1164	55
1165	55
1166	55
1167	55
1168	55
1169	55
1170	55
1171	55
1172	55
1173	55
1174	55
1175	55
1176	55
1177	55
1178	55
1179	55
1180	55
1181	55
1182	55
1183	55
1184	55
1185	55
1186	55
1187	55
1188	55
1189	55
1190	55
1191	55
1192	55
1193	55
1194	55
1195	55
1196	55
1197	55
1198	55
1199	55
1200	55
1201	55
1202	55
1203	55
1204	55
1205	55
1206	55
1207	55
1208	55
1209	55
1210	55
1211	55
1212	55
1213	55
1214	55
1215	55
1216	55
1217	55
1218	55
1219	55
1220	55
1221	55
1222	55
1223	55
1224	55
1225	55
1226	55
1227	55
1228	55
1229	55
1230	55
1231	55
1232	56
1233	56
1234	56
1235	56
1236	56
1237	56
1238	56
1239	56
1240	56
1241	56
1242	56
1243	56
1244	56
1245	56
1246	56
1247	56
1248	56
1249	56
1250	56
1251	56
1252	56
1253	56
1254	56
1255	56
1256	56
1257	56
1258	56
1259	56
1260	56
1261	56
1262	56
1263	56
1264	56
1265	56
1266	56
1267	56
1268	56
1269	56
1270	56
1271	56
1272	56
1273	56
1274	56
1275	56
1276	56
1277	56
1278	56
1279	56
1280	56
1281	56
1282	56
1283	56
1284	56
1285	56
1286	56
1287	56
1288	56
1289	56
1290	56
1291	56
1292	56
1293	56
1294	56
1295	56
1296	56
1297	56
1298	56
1299	56
1300	56
1301	56
1302	56
1303	56
1304	57
1305	57
1306	57
1307	57
1308	57
1309	57
1310	57
1311	57
1312	57
1313	57
1314	57
1315	57
1316	57
1317	57
1318	57
1319	57
1320	57
1321	57
1322	57
1323	57
1324	57
1325	57
1326	57
1327	57
1328	57
1329	57
1330	57
1331	57
1332	57
1333	57
1334	57
1335	57
1336	57
1337	57
1338	57
1339	57
1340	57
1341	57
1342	57
1343	57
1344	57
1345	57
1346	57
1347	57
1348	57
1349	57
1350	57
1351	57
1352	57
1353	57
1354	57
1355	57
1356	57
1357	57
1358	57
1359	57
1360	57
1361	57
1362	57
1363	57
1364	57
1365	57
1366	57
1367	57
1368	57
1369	57
1370	57
1371	57
1372	57
1373	57
1374	57
1375	57
1376	57
1377	57
1378	57
1379	57
1380	57
1381	57
1382	57
1383	57
1384	57
1385	57
1386	57
1387	57
1388	57
1389	57
1390	57
1391	57
1392	57
1393	57
1394	57
1395	57
1396	57
1397	57
1398	57
1399	57
1400	57
1401	57
1402	57
1403	57
1404	57
1405	57
1406	57
1407	57
1408	57
1409	57
1410	57
1411	57
1412	57
1413	57
1414	57
1415	57
1416	57
1417	57
1418	57
1419	57
1420	57
1421	57
1422	57
1423	57
1424	57
1425	57
1426	57
1427	57
1428	57
1429	57
1430	57
1431	57
1432	58
1433	58
1434	58
1435	58
1436	58
1437	58
1438	58
1439	58
1440	58
1441	58
1442	58
1443	58
1444	58
1445	58
1446	58
1447	58
1448	58
1449	58
1450	58
1451	58
1452	58
1453	58
1454	58
1455	58
1456	58
1457	58
1458	58
1459	58
1460	58
1461	58
1462	58
1463	58
1464	58
1465	58
1466	58
1467	58
1468	58
1469	58
1470	58
1471	58
1472	58
1473	58
1474	58
1475	58
1476	58
1477	58
1478	58
1479	58
1480	58
1481	58
1482	58
1483	58
1484	58
1485	58
1486	58
1487	58
1488	58
1489	58
1490	58
1491	58
1492	58
1493	58
1494	58
1495	58
1496	58
1497	58
1498	58
1499	58
1500	58
1501	58
1502	58
1503	58
1504	58
1505	58
1506	58
1507	58
1508	58
1509	58
1510	58
1511	58
1512	58
1513	58
1514	58
1515	58
1516	58
1517	58
1518	58
1519	58
1520	58
1521	58
1522	58
1523	58
1524	58
1525	58
1526	58
1527	58
1528	58
1529	58
1530	58
1531	58
1532	58
1533	58
1534	58
1535	58
1536	58
1537	58
1538	58
1539	58
1540	58
1541	58
1542	58
1543	58
1544	58
1545	58
1546	58
1547	58
1548	58
1549	58
1550	58
1551	58
1552	58
1553	58
1554	58
1555	58
1556	58
1557	58
1558	58
1559	58
1560	58
1561	58
1562	58
1563	58
1564	58
1565	58
1566	58
1567	58
1568	58
1569	58
1570	58
1571	58
1572	58
1573	58
1574	58
1575	58
1576	58
1577	58
1578	58
1579	58
1580	58
1581	58
1582	58
1583	58
1584	58
1585	58
1586	58
1587	58
1588	58
1589	58
1590	58
1591	58
1592	58
1593	58
1594	58
1595	58
1596	58
1597	58
1598	58
1599	58
1600	58
1601	58
1602	58
1603	58
1604	58
1605	58
1606	58
1607	58
1608	58
1609	58
1610	58
1611	58
1612	58
1613	58
1614	58
1615	58
1616	58
1617	58
1618	58
1619	58
1620	58
1621	58
1622	58
1623	58
1624	58
1625	58
1626	58
1627	58
1628	58
1629	58
1630	58
1631	58
1632	58
1633	58
1634	58
1635	58
1636	58
1637	58
1638	58
1639	58
1640	58
1641	58
1642	58
1643	58
1644	58
1645	58
1646	58
1647	58
1648	58
1649	58
1650	58
1651	58
1652	58
1653	58
1654	58
1655	58
1656	58
1657	58
1658	58
1659	58
1660	58
1661	58
1662	58
1663	58
1664	58
1665	58
1666	58
1667	58
1668	58
1669	58
1670	58
1671	58
1672	58
1673	58
1674	58
1675	58
1676	58
1677	58
1678	58
1679	58
1680	58
1681	58
1682	58
1683	58
1684	58
1685	58
1686	58
1687	58
1688	58
1689	58
1690	58
1691	58
1692	58
1693	58
1694	58
1695	58
1696	58
1697	58
1698	58
1699	58
1700	58
1701	58
1702	58
1703	58
1704	58
1705	58
1706	58
1707	58
1708	58
1709	58
1710	58
1711	58
1712	58
1713	58
1714	58
1715	58
1716	58
1717	58
1718	58
1719	58
1720	58
1721	58
1722	58
1723	58
1724	58
1725	58
1726	58
1727	58
1728	58
1729	58
1730	58
1731	58
1732	58
1733	58
1734	58
1735	58
1736	58
1737	58
1738	58
1739	58
1740	58
1741	58
1742	58
1743	58
1744	58
1745	58
1746	58
1747	58
1748	58
1749	58
1750	58
1751	58
1752	58
1753	58
1754	58
1755	58
1756	58
1757	58
1758	58
1759	58
1760	58
1761	58
1762	58
1763	58
1764	58
1765	58
1766	58
1767	58
1768	58
1769	58
1770	58
1771	58
1772	58
1773	58
1774	58
1775	58
1776	58
1777	58
1778	58
1779	58
1780	58
1781	58
1782	58
1783	58
1784	58
1785	58
1786	58
1787	58
1788	58
1789	58
1790	58
1791	58
1792	58
1793	58
1794	58
1795	58
1796	58
1797	58
1798	58
1799	58
1800	58
1801	58
1802	58
1803	58
1804	58
1805	58
1806	58
1807	58
1808	58
1809	58
1810	58
1811	58
1812	58
1813	58
1814	58
1815	58
1816	58
1817	58
1818	58
1819	58
1820	58
1821	58
1822	58
1823	58
1824	58
1825	58
1826	58
1827	58
1828	58
1829	58
1830	58
1831	58
1832	58
1833	58
1834	58
1835	58
1836	58
1837	58
1838	58
1839	58
1840	58
1841	58
1842	58
1843	58
1844	58
1845	58
1846	58
1847	58
1848	58
1849	58
1850	58
1851	58
1852	58
1853	58
1854	58
1855	58
1856	58
1857	58
1858	58
1859	58
1860	58
1861	58
1862	58
1863	58
1864	58
1865	58
1866	58
1867	58
1868	58
1869	58
1870	58
1871	58
1872	58
1873	58
1874	58
1875	58
1876	58
1877	58
1878	58
1879	58
1880	59
1881	59
1882	59
1883	59
1884	59
1885	59
1886	59
1887	59
1888	59
1889	59
1890	59
1891	59
1892	59
1893	59
1894	59
1895	59
1896	59
1897	59
1898	59
1899	59
1900	59
1901	59
1902	59
1903	59
1904	59
1905	59
1906	59
1907	59
1908	59
1909	59
1910	59
1911	59
1912	59
1913	59
1914	59
1915	59
1916	59
1917	59
1918	59
1919	59
1920	59
1921	59
1922	59
1923	59
1924	60
1925	60
1926	60
1927	60
1928	60
1929	60
1930	60
1931	60
1932	60
1933	60
1934	60
1935	60
1936	60
1937	60
1938	60
1939	60
1940	60
1941	60
1942	60
1943	60
1944	60
1945	60
1946	60
1947	60
1948	60
1949	60
1950	60
1951	60
1952	60
1953	60
1954	60
1955	60
1956	60
1957	60
1958	60
1959	60
1960	60
1961	60
1962	60
1963	60
1964	60
1965	60
1966	60
1967	60
1968	60
1969	60
1970	60
1971	60
1972	60
1973	60
1974	60
1975	60
1976	60
1977	60
1978	60
1979	60
1980	60
1981	60
1982	60
1983	60
1984	60
1985	60
1986	60
1987	60
1988	60
1989	60
1990	60
1991	60
1992	60
1993	60
1994	60
1995	60
1996	60
1997	60
1998	60
1999	60
2000	60
2001	60
2002	60
2003	60
2004	60
2005	60
2006	60
2007	60
2008	60
2009	60
2010	60
2011	60
2012	60
2013	60
2014	60
2015	60
2016	60
2017	60
2018	60
2019	60
2020	60
2021	60
2022	60
2023	60
2024	60
2025	60
2026	60
2027	60
2028	60
2029	60
2030	60
2031	60
2032	60
2033	60
2034	60
2035	60
2036	60
2037	60
2038	60
2039	60
2040	60
2041	60
2042	60
2043	60
2044	60
2045	60
2046	60
2047	60
2048	60
2049	60
2050	60
2051	60
2052	60
2053	60
2054	60
2055	60
2056	60
2057	60
2058	60
2059	60
2060	60
2061	60
2062	60
2063	60
2064	60
2065	60
2066	60
2067	60
2068	60
2069	60
2070	60
2071	60
2072	60
2073	60
2074	60
2075	60
2076	60
2077	60
2078	60
2079	60
2080	60
2081	60
2082	60
2083	60
2084	60
2085	60
2086	60
2087	60
2088	60
2089	60
2090	60
2091	60
2092	60
2093	60
2094	60
2095	60
2096	60
2097	60
2098	60
2099	60
2100	60
2101	60
2102	60
2103	60
2104	60
2105	60
2106	60
2107	60
2108	60
2109	60
2110	60
2111	60
2112	60
2113	60
2114	60
2115	60
2116	60
2117	60
2118	60
2119	60
2120	60
2121	60
2122	60
2123	60
2124	60
2125	60
2126	60
2127	60
2128	60
2129	60
2130	60
2131	60
2132	60
2133	60
2134	60
2135	60
2136	60
2137	60
2138	60
2139	60
2140	60
2141	60
2142	60
2143	60
2144	60
2145	60
2146	60
2147	60
2148	60
2149	60
2150	60
2151	60
2152	60
2153	60
2154	60
2155	60
2156	60
2157	60
2158	60
2159	60
2160	60
2161	60
2162	60
2163	60
2164	60
2165	60
2166	60
2167	60
2168	60
2169	60
2170	60
2171	60
2172	60
2173	60
2174	60
2175	60
2176	60
2177	60
2178	60
2179	60
2180	60
2181	60
2182	60
2183	60
2184	60
2185	60
2186	60
2187	60
2188	60
2189	60
2190	60
2191	60
2192	60
2193	60
2194	60
2195	60
2196	60
2197	60
2198	60
2199	60
2200	60
2201	60
2202	60
2203	60
2204	60
2205	60
2206	60
2207	60
2208	60
2209	60
2210	60
2211	60
2212	60
2213	60
2214	60
2215	60
2216	60
2217	60
2218	60
2219	60
2220	60
2221	60
2222	60
2223	60
2224	60
2225	60
2226	60
2227	60
2228	60
2229	60
2230	60
2231	60
2232	60
2233	60
2234	60
2235	60
2236	60
2237	60
2238	60
2239	60
2240	60
2241	60
2242	60
2243	60
2244	60
2245	60
2246	60
2247	60
2248	60
2249	60
2250	60
2251	60
2252	60
2253	60
2254	60
2255	60
2256	60
2257	60
2258	60
2259	60
2260	60
2261	60
2262	60
2263	60
2264	60
2265	60
2266	60
2267	60
2268	60
2269	60
2270	60
2271	60
2272	60
2273	60
2274	60
2275	60
2276	60
2277	60
2278	60
2279	60
2280	60
2281	60
2282	60
2283	60
2284	60
2285	60
2286	60
2287	60
2288	60
2289	60
2290	60
2291	60
2292	60
2293	60
2294	60
2295	60
2296	60
2297	60
2298	60
2299	60
2300	60
2301	60
2302	60
2303	60
2304	60
2305	60
2306	60
2307	60
2308	60
2309	60
2310	60
2311	60
2312	60
2313	60
2314	60
2315	60
2316	60
2317	60
2318	60
2319	60
2320	60
2321	60
2322	60
2323	60
2324	60
2325	60
2326	60
2327	60
2328	60
2329	60
2330	60
2331	60
2332	60
2333	60
2334	60
2335	60
2336	60
2337	60
2338	60
2339	60
2340	60
2341	60
2342	60
2343	60
2344	60
2345	60
2346	60
2347	60
2348	60
2349	60
2350	60
2351	60
2352	60
2353	60
2354	60
2355	60
2356	60
2357	60
2358	60
2359	60
2360	60
2361	60
2362	60
2363	60
2364	60
2365	60
2366	60
2367	60
2368	60
2369	60
2370	60
2371	60
2372	60
2373	60
2374	60
2375	60
2376	60
2377	60
2378	60
2379	60
2380	60
2381	60
2382	60
2383	60
2384	60
2385	60
2386	60
2387	60
2388	60
2389	60
2390	60
2391	60
2392	60
2393	60
2394	60
2395	60
2396	60
2397	60
2398	60
2399	60
2400	60
2401	60
2402	60
2403	60
2404	60
2405	60
2406	60
2407	60
2408	60
2409	60
2410	60
2411	60
2412	60
2413	60
2414	60
2415	60
2416	60
2417	60
2418	60
2419	60
2420	60
2421	60
2422	60
2423	60
2424	60
2425	60
2426	60
2427	60
2428	60
2429	60
2430	60
2431	60
2432	60
2433	60
2434	60
2435	60
2436	60
2437	60
2438	60
2439	60
2440	60
2441	60
2442	60
2443	60
2444	60
2445	60
2446	60
2447	60
2448	60
2449	60
2450	60
2451	60
2452	60
2453	60
2454	60
2455	60
2456	60
2457	60
2458	60
2459	60
2460	60
2461	60
2462	60
2463	60
2464	60
2465	60
2466	60
2467	60
2468	60
2469	60
2470	60
2471	60
2472	60
2473	60
2474	60
2475	60
2476	60
2477	60
2478	60
2479	60
2480	60
2481	60
2482	60
2483	60
2484	60
2485	60
2486	60
2487	60
2488	60
2489	60
2490	60
2491	60
2492	60
2493	60
2494	60
2495	60
2496	60
2497	60
2498	60
2499	60
2500	60
2501	60
2502	60
2503	60
2504	60
2505	60
2506	60
2507	60
2508	60
2509	60
2510	60
2511	60
2512	60
2513	60
2514	60
2515	60
2516	60
2517	60
2518	60
2519	60
2520	60
2521	60
2522	60
2523	60
2524	60
2525	60
2526	60
2527	60
2528	60
2529	60
2530	60
2531	60
2532	60
2533	60
2534	60
2535	60
2536	60
2537	60
2538	60
2539	60
2540	60
2541	60
2542	60
2543	60
2544	60
2545	60
2546	60
2547	60
2548	60
2549	60
2550	60
2551	60
2552	60
2553	60
2554	60
2555	60
2556	60
2557	60
2558	60
2559	60
2560	60
2561	60
2562	60
2563	60
2564	60
2565	60
2566	60
2567	60
2568	60
2569	60
2570	60
2571	60
2572	60
2573	60
2574	60
2575	60
2576	60
2577	60
2578	60
2579	60
2580	60
2581	60
2582	60
2583	60
2584	60
2585	60
2586	60
2587	60
2588	60
2589	60
2590	60
2591	60
2592	60
2593	60
2594	60
2595	60
2596	60
2597	60
2598	60
2599	60
2600	60
2601	60
2602	60
2603	60
2604	60
2605	60
2606	60
2607	60
2608	60
2609	60
2610	60
2611	60
2612	60
2613	60
2614	60
2615	61
2616	61
2617	61
2618	61
2619	61
2620	61
2621	61
2622	61
2623	61
2624	61
2625	61
2626	61
2627	61
2628	61
2629	61
2630	61
2631	61
2632	61
2633	61
2634	61
2635	62
2636	62
2637	62
2638	62
2639	62
2640	62
2641	62
2642	62
2643	62
2644	62
2645	62
2646	62
2647	62
2648	62
2649	62
2650	62
2651	62
2652	62
2653	62
2654	62
2655	62
2656	62
2657	62
2658	62
2659	62
2660	62
2661	62
2662	62
2663	62
2664	62
2665	62
2666	62
2667	62
2668	62
2669	62
2670	62
2671	62
2672	62
2673	62
2674	62
2675	62
2676	62
2677	62
2678	62
2679	62
2680	62
2681	62
2682	62
2683	62
2684	62
2685	62
2686	62
2687	62
2688	62
2689	62
2690	62
2691	62
2692	62
2693	62
2694	62
2695	62
2696	62
2697	62
2698	62
2699	62
2700	62
2701	62
2702	62
2703	62
2704	62
2705	62
2706	62
2707	62
2708	62
2709	62
2710	62
2711	62
2712	62
2713	62
2714	62
2715	62
2716	62
2717	62
2718	62
2719	62
2720	62
2721	62
2722	62
2723	62
2724	62
2725	62
2726	62
2727	62
2728	62
2729	62
2730	62
2731	62
2732	62
2733	62
2734	62
2735	62
2736	62
2737	62
2738	62
2739	62
2740	62
2741	62
2742	62
2743	62
2744	62
2745	62
2746	62
2747	62
2748	62
2749	62
2750	62
2751	62
2752	62
2753	62
2754	62
2755	62
2756	62
2757	62
2758	62
2759	62
2760	62
2761	62
2762	62
2763	62
2764	62
2765	62
2766	62
2767	62
2768	62
2769	62
2770	62
2771	62
2772	62
2773	62
2774	62
2775	62
2776	62
2777	62
2778	62
2779	62
2780	62
2781	62
2782	62
2783	62
2784	62
2785	62
2786	62
2787	62
2788	62
2789	62
2790	62
2791	62
2792	62
2793	62
2794	62
2795	62
2796	62
2797	62
2798	62
2799	62
2800	62
2801	62
2802	62
2803	62
2804	62
2805	62
2806	62
2807	62
2808	62
2809	62
2810	62
2811	62
2812	62
2813	62
2814	62
2815	62
2816	62
2817	62
2818	62
2819	62
2820	62
2821	62
2822	62
2823	62
2824	62
2825	62
2826	62
2827	62
2828	62
2829	62
2830	62
2831	62
2832	62
2833	62
2834	62
2835	62
2836	62
2837	62
2838	62
2839	62
2840	62
2841	62
2842	62
2843	62
2844	62
2845	62
2846	62
2847	62
2848	62
2849	62
2850	62
2851	62
2852	62
2853	62
2854	62
2855	62
2856	62
2857	62
2858	62
2859	62
2860	62
2861	62
2862	62
2863	62
2864	62
2865	62
2866	62
2867	62
2868	62
2869	62
2870	62
2871	62
2872	62
2873	62
2874	62
2875	62
2876	62
2877	62
2878	62
2879	62
2880	62
2881	62
2882	62
2883	62
2884	62
2885	62
2886	62
2887	62
2888	62
2889	62
2890	62
2891	62
2892	62
2893	62
2894	62
2895	62
2896	62
2897	62
2898	62
2899	62
2900	62
2901	62
2902	62
2903	62
2904	62
2905	62
2906	62
2907	62
2908	62
2909	62
2910	62
2911	62
2912	62
2913	62
2914	62
2915	62
2916	62
2917	62
2918	62
2919	62
2920	62
2921	62
2922	62
2923	62
2924	62
2925	62
2926	62
2927	62
2928	62
2929	62
2930	62
2931	62
2932	62
2933	62
2934	62
2935	62
2936	62
2937	62
2938	62
2939	62
2940	62
2941	62
2942	62
2943	62
2944	62
2945	62
2946	62
2947	62
2948	62
2949	62
2950	62
2951	62
2952	62
2953	62
2954	62
2955	62
2956	62
2957	62
2958	62
2959	62
2960	62
2961	62
2962	62
2963	62
2964	62
2965	62
2966	62
2967	62
2968	62
2969	62
2970	62
2971	62
2972	62
2973	62
2974	62
2975	62
2976	62
2977	62
2978	62
2979	62
2980	62
2981	62
2982	62
2983	62
2984	62
2985	62
2986	62
2987	62
2988	62
2989	62
2990	62
2991	62
2992	62
2993	62
2994	62
2995	62
2996	62
2997	62
2998	62
2999	62
3000	62
3001	62
3002	62
3003	62
3004	62
3005	62
3006	62
3007	62
3008	62
3009	62
3010	62
3011	62
3012	62
3013	62
3014	62
3015	62
3016	62
3017	62
3018	62
3019	62
3020	62
3021	62
3022	62
3023	62
3024	62
3025	62
3026	62
3027	62
3028	62
3029	62
3030	62
3031	62
3032	62
3033	62
3034	62
3035	62
3036	62
3037	62
3038	62
3039	62
3040	62
3041	62
3042	62
3043	62
3044	62
3045	62
3046	62
3047	62
3048	62
3049	62
3050	62
3051	62
3052	62
3053	62
3054	62
3055	62
3056	62
3057	62
3058	62
3059	62
3060	62
3061	62
3062	62
3063	62
3064	62
3065	62
3066	62
3067	62
3068	62
3069	62
3070	62
3071	62
3072	62
3073	62
3074	62
3075	62
3076	62
3077	62
3078	62
3079	62
3080	62
3081	62
3082	62
3083	62
3084	62
3085	62
3086	62
3087	62
3088	62
3089	62
3090	62
3091	62
3092	62
3093	62
3094	62
3095	62
3096	62
3097	62
3098	62
3099	62
3100	62
3101	62
3102	62
3103	62
3104	62
3105	62
3106	62
3107	62
3108	62
3109	62
3110	62
3111	62
3112	62
3113	62
3114	62
3115	62
3116	62
3117	62
3118	62
3119	62
3120	62
3121	62
3122	62
3123	62
3124	62
3125	62
3126	62
3127	62
3128	62
3129	62
3130	62
3131	62
3132	62
3133	62
3134	62
3135	62
3136	62
3137	62
3138	62
3139	62
3140	62
3141	62
3142	62
3143	62
3144	62
3145	62
3146	62
3147	62
3148	62
3149	62
3150	62
3151	62
3152	62
3153	62
3154	62
3155	62
3156	62
3157	62
3158	62
3159	62
3160	62
3161	62
3162	62
3163	62
3164	62
3165	62
3166	62
3167	62
3168	62
3169	62
3170	62
3171	62
3172	62
3173	62
3174	62
3175	62
3176	62
3177	62
3178	62
3179	62
3180	62
3181	62
3182	62
3183	62
3184	62
3185	62
3186	62
3187	62
3188	62
3189	62
3190	62
3191	62
3192	62
3193	62
3194	62
3195	62
3196	62
3197	62
3198	62
3199	62
3200	62
3201	62
3202	63
3203	63
3204	63
3205	63
3206	63
3207	63
3208	63
3209	63
3210	63
3211	63
3212	63
3213	63
3214	63
3215	63
3216	63
3217	63
3218	63
3219	63
3220	63
3221	63
3222	63
3223	63
3224	63
3225	63
3226	63
3227	63
3228	63
3229	63
3230	63
3231	63
3232	63
3233	63
3234	63
3235	63
3236	63
3237	63
3238	63
3239	63
3240	63
3241	63
3242	63
3243	63
3244	63
3245	63
3246	63
3247	63
3248	63
3249	63
3250	63
3251	63
3252	63
3253	63
3254	63
3255	63
3256	63
3257	63
3258	63
3259	63
3260	63
3261	63
3262	63
3263	63
3264	63
3265	63
3266	63
3267	63
3268	63
3269	63
3270	63
3271	63
3272	63
3273	63
3274	63
3275	63
3276	63
3277	63
3278	63
3279	63
3280	63
3281	63
3282	63
3283	63
3284	63
3285	63
3286	63
3287	63
3288	63
3289	63
3290	63
3291	63
3292	63
3293	63
3294	63
3295	63
3296	63
3297	63
3298	63
3299	63
3300	63
3301	63
3302	63
3303	63
3304	63
3305	63
3306	63
3307	63
3308	63
3309	63
3310	63
3311	63
3312	63
3313	63
3314	63
3315	63
3316	63
3317	63
3318	63
3319	63
3320	63
3321	63
3322	63
3323	63
3324	63
3325	63
3326	63
3327	63
3328	63
3329	63
3330	63
3331	63
3332	63
3333	63
3334	63
3335	63
3336	63
3337	63
3338	63
3339	63
3340	63
3341	63
3342	63
3343	63
3344	63
3345	63
3346	63
3347	63
3348	63
3349	63
3350	63
3351	63
3352	63
3353	63
3354	63
3355	63
3356	63
3357	63
3358	63
3359	63
3360	63
3361	63
3362	63
3363	63
3364	63
3365	63
3366	63
3367	63
3368	63
3369	63
3370	63
3371	63
3372	63
3373	63
3374	63
3375	63
3376	63
3377	63
3378	63
3379	63
3380	63
3381	63
3382	63
3383	63
3384	63
3385	63
3386	63
3387	63
3388	63
3389	63
3390	63
3391	63
3392	63
3393	63
3394	63
3395	63
3396	63
3397	63
3398	63
3399	63
3400	63
3401	63
3402	63
3403	63
3404	63
3405	63
3406	63
3407	63
3408	63
3409	63
3410	63
3411	63
3412	63
3413	63
3414	63
3415	63
3416	63
3417	63
3418	63
3419	63
3420	63
3421	63
3422	63
3423	63
3424	63
3425	63
3426	63
3427	63
3428	63
3429	63
3430	63
3431	63
3432	63
3433	63
3434	63
3435	63
3436	63
3437	63
3438	63
3439	63
3440	63
3441	63
3442	63
3443	63
3444	63
3445	63
3446	63
3447	63
3448	63
3449	63
3450	63
3451	63
3452	63
3453	63
3454	63
3455	63
3456	63
3457	63
3458	63
3459	63
3460	63
3461	63
3462	63
3463	63
3464	63
3465	63
3466	63
3467	63
3468	63
3469	63
3470	63
3471	63
3472	63
3473	63
3474	63
3475	63
3476	63
3477	63
3478	63
3479	63
3480	63
3481	63
3482	63
3483	63
3484	63
3485	63
3486	63
3487	63
3488	63
3489	63
3490	63
3491	63
3492	63
3493	63
3494	63
3495	63
3496	63
3497	63
3498	63
3499	63
3500	63
3501	63
3502	63
3503	63
3504	63
3505	63
3506	63
3507	63
3508	63
3509	63
3510	63
3511	63
3512	63
3513	63
3514	63
3515	63
3516	63
3517	63
3518	63
3519	63
3520	63
3521	63
3522	63
3523	63
3524	63
3525	63
3526	63
3527	63
3528	63
3529	63
3530	63
3531	63
3532	63
3533	63
3534	63
3535	63
3536	63
3537	63
3538	63
3539	63
3540	63
3541	63
3542	63
3543	63
3544	63
3545	63
3546	63
3547	63
3548	63
3549	63
3550	63
3551	63
3552	63
3553	63
3554	63
3555	63
3556	63
3557	63
3558	63
3559	63
3560	63
3561	63
3562	63
3563	63
3564	63
3565	63
3566	63
3567	63
3568	63
3569	63
3570	63
3571	63
3572	63
3573	63
3574	63
3575	63
3576	63
3577	63
3578	63
3579	63
3580	63
3581	63
3582	63
3583	63
3584	63
3585	63
3586	63
3587	63
3588	63
3589	63
3590	63
3591	63
3592	63
3593	63
3594	63
3595	63
3596	63
3597	63
3598	63
3599	63
3600	63
3601	63
3602	63
3603	63
3604	63
3605	63
3606	63
3607	63
3608	63
3609	63
3610	63
3611	63
3612	63
3613	63
3614	63
3615	63
3616	63
3617	63
3618	63
3619	63
3620	63
3621	63
3622	63
3623	63
3624	63
3625	63
3626	63
3627	63
3628	63
3629	63
3630	63
3631	63
3632	63
3633	63
3634	63
3635	63
3636	63
3637	63
3638	63
3639	63
3640	63
3641	63
3642	63
3643	63
3644	63
3645	63
3646	63
3647	63
3648	63
3649	63
3650	63
3651	63
3652	63
3653	63
3654	63
3655	63
3656	63
3657	63
3658	63
3659	63
3660	63
3661	63
3662	63
3663	63
3664	63
3665	63
3666	63
3667	63
3668	63
3669	63
3670	63
3671	63
3672	63
3673	63
3674	63
3675	63
3676	63
3677	63
3678	63
3679	63
3680	63
3681	63
3682	63
3683	63
3684	63
3685	63
3686	63
3687	63
3688	63
3689	63
3690	63
3691	63
3692	63
3693	63
3694	63
3695	63
3696	63
3697	63
3698	63
3699	63
3700	63
3701	63
3702	63
3703	63
3704	63
3705	63
3706	63
3707	63
3708	63
3709	63
3710	63
3711	63
3712	63
3713	63
3714	63
3715	63
3716	63
3717	63
3718	63
3719	63
3720	63
3721	63
3722	63
3723	63
3724	63
3725	63
3726	63
3727	63
3728	63
3729	63
3730	63
3731	63
3732	63
3733	63
3734	63
3735	63
3736	63
3737	63
3738	63
3739	63
3740	63
3741	63
3742	63
3743	63
3744	63
3745	63
3746	63
3747	63
3748	63
3749	63
3750	63
3751	63
3752	63
3753	63
3754	63
3755	63
3756	63
3757	63
3758	63
3759	63
3760	63
3761	63
3762	63
3763	63
3764	63
3765	63
3766	63
3767	63
3768	63
3769	63
3770	63
3771	63
3772	63
3773	63
3774	63
3775	63
3776	63
3777	63
3778	63
3779	63
3780	63
3781	63
3782	63
3783	64
3784	64
3785	64
3786	64
3787	64
3788	64
3789	64
3790	64
3791	64
3792	64
3793	64
3794	64
3795	64
3796	64
3797	64
3798	64
3799	64
3800	64
3801	64
3802	64
3803	64
3804	64
3805	64
3806	64
3807	64
3808	64
3809	64
3810	64
3811	64
3812	64
3813	64
3814	64
3815	64
3816	64
3817	64
3818	64
3819	64
3820	64
3821	64
3822	64
3823	64
3824	64
3825	64
3826	64
3827	64
3828	64
3829	64
3830	64
3831	64
3832	64
3833	64
3834	64
3835	64
3836	64
3837	64
3838	64
3839	64
3840	64
3841	64
3842	64
3843	64
3844	64
3845	64
3846	64
3847	64
3848	64
3849	64
3850	64
3851	64
3852	64
3853	64
3854	64
3855	64
3856	64
3857	64
3858	64
3859	64
3860	64
3861	64
3862	64
3863	64
3864	64
3865	64
3866	64
3867	64
3868	64
3869	64
3870	64
3871	64
3872	64
3873	64
3874	64
3875	64
3876	64
3877	64
3878	64
3879	64
3880	64
3881	64
3882	64
3883	64
3884	64
3885	64
3886	65
3887	65
3888	65
3889	65
3890	65
3891	65
3892	65
3893	65
3894	65
3895	65
3896	65
3897	65
3898	65
3899	65
3900	65
3901	65
3902	65
3903	65
3904	65
3905	65
3906	65
3907	65
3908	65
3909	65
3910	65
3911	65
3912	65
3913	65
3914	65
3915	65
3916	65
3917	65
3918	65
3919	65
3920	65
3921	65
3922	65
3923	65
3924	65
3925	65
3926	65
3927	65
3928	65
3929	65
3930	65
3931	65
3932	65
3933	65
3934	65
3935	65
3936	65
3937	65
3938	65
3939	65
3940	65
3941	65
3942	65
3943	65
3944	65
3945	65
3946	65
3947	65
3948	65
3949	65
3950	65
3951	65
3952	65
3953	65
3954	65
3955	65
3956	65
3957	65
3958	65
3959	65
3960	65
3961	65
3962	65
3963	65
3964	65
3965	65
3966	65
3967	65
3968	65
3969	65
3970	65
3971	65
3972	65
3973	65
3974	65
3975	65
3976	65
3977	65
3978	65
3979	65
3980	65
3981	65
3982	65
3983	65
3984	65
3985	65
3986	65
3987	65
3988	65
3989	65
3990	65
3991	65
3992	65
3993	65
3994	65
3995	65
3996	65
3997	65
3998	65
3999	65
4000	65
4001	65
4002	65
4003	65
4004	65
4005	65
4006	65
4007	65
4008	65
4009	65
4010	65
4011	65
4012	65
4013	65
4014	65
4015	65
4016	65
4017	65
4018	65
4019	65
4020	65
4021	65
4022	65
4023	65
4024	65
4025	65
4026	65
4027	65
4028	65
4029	65
4030	65
4031	65
4032	65
4033	65
4034	65
4035	65
4036	65
4037	65
4038	65
4039	65
4040	65
4041	65
4042	65
4043	65
4044	65
4045	65
4046	65
4047	65
4048	65
4049	65
4050	65
4051	65
4052	65
4053	65
4054	65
4055	65
4056	65
4057	65
4058	65
4059	65
4060	65
4061	65
4062	65
4063	65
4064	65
4065	65
4066	65
4067	65
4068	65
4069	65
4070	65
4071	65
4072	65
4073	65
4074	65
4075	65
4076	65
4077	65
4078	65
4079	65
4080	65
4081	65
4082	65
4083	65
4084	65
4085	65
4086	65
4087	65
4088	65
4089	65
4090	65
4091	65
4092	65
4093	65
4094	65
4095	65
4096	65
4097	65
4098	65
4099	65
4100	65
4101	65
4102	65
4103	65
4104	65
4105	65
4106	65
4107	65
4108	65
4109	65
4110	65
4111	65
4112	65
4113	65
4114	65
4115	65
4116	65
4117	65
4118	65
4119	65
4120	65
4121	65
4122	65
4123	65
4124	65
4125	65
4126	65
4127	65
4128	65
4129	65
4130	65
4131	65
4132	65
4133	65
4134	65
4135	65
4136	65
4137	65
4138	65
4139	65
4140	65
4141	65
4142	65
4143	65
4144	65
4145	65
4146	65
4147	65
4148	65
4149	65
4150	65
4151	65
4152	65
4153	65
4154	65
4155	65
4156	65
4157	65
4158	65
4159	65
4160	65
4161	65
4162	65
4163	65
4164	65
4165	65
4166	65
4167	65
4168	65
4169	65
4170	65
4171	65
4172	65
4173	65
4174	65
4175	65
4176	65
4177	65
4178	65
4179	65
4180	65
4181	65
4182	65
4183	65
4184	65
4185	65
4186	65
4187	65
4188	65
4189	65
4190	65
4191	65
4192	65
4193	65
4194	65
4195	65
4196	65
4197	65
4198	65
4199	65
4200	65
4201	65
4202	65
4203	65
4204	65
4205	65
4206	65
4207	65
4208	65
4209	65
4210	65
4211	65
4212	65
4213	65
4214	65
4215	65
4216	65
4217	65
4218	65
4219	65
4220	65
4221	65
4222	65
4223	65
4224	65
4225	65
4226	65
4227	65
4228	65
4229	65
4230	65
4231	65
4232	65
4233	65
4234	65
4235	65
4236	65
4237	65
4238	65
4239	65
4240	65
4241	65
4242	65
4243	65
4244	65
4245	65
4246	65
4247	65
4248	65
4249	65
4250	65
4251	65
4252	65
4253	65
4254	65
4255	65
4256	65
4257	65
4258	65
4259	65
4260	65
4261	65
4262	65
4263	65
4264	65
4265	65
4266	65
4267	65
4268	65
4269	65
4270	65
4271	65
4272	65
4273	65
4274	65
4275	65
4276	65
4277	65
4278	65
4279	65
4280	65
4281	65
4282	65
4283	65
4284	65
4285	65
4286	65
4287	65
4288	65
4289	65
4290	65
4291	65
4292	65
4293	65
4294	65
4295	65
4296	65
4297	65
4298	65
4299	65
4300	65
4301	65
4302	65
4303	65
4304	65
4305	65
4306	65
4307	65
4308	65
4309	65
4310	65
4311	65
4312	65
4313	65
4314	65
4315	65
4316	65
4317	65
4318	65
4319	65
4320	65
4321	65
4322	65
4323	65
4324	65
4325	65
4326	65
4327	65
4328	65
4329	65
4330	65
4331	65
4332	65
4333	65
4334	65
4335	65
4336	65
4337	65
4338	65
4339	65
4340	65
4341	65
4342	65
4343	65
4344	65
4345	65
4346	65
4347	65
4348	65
4349	65
4350	65
4351	65
4352	65
4353	65
4354	65
4355	65
4356	65
4357	65
4358	65
4359	65
4360	65
4361	65
4362	65
4363	65
4364	65
4365	65
4366	65
4367	65
4368	65
4369	65
4370	65
4371	65
4372	65
4373	65
4374	65
4375	65
4376	65
4377	65
4378	65
4379	65
4380	65
4381	65
4382	65
4383	65
4384	65
4385	65
4386	65
4387	65
4388	65
4389	65
4390	65
4391	65
4392	65
4393	65
4394	65
4395	65
4396	65
4397	65
4398	65
4399	65
4400	65
4401	65
4402	65
4403	65
4404	65
4405	65
4406	65
4407	65
4408	65
4409	65
4410	65
4411	65
4412	65
4413	65
4414	65
4415	65
4416	65
4417	65
4418	65
4419	65
4420	65
4421	65
4422	65
4423	65
4424	65
4425	65
4426	65
4427	65
4428	65
4429	65
4430	65
4431	65
4432	65
4433	65
4434	65
4435	65
4436	65
4437	65
4438	65
4439	65
4440	65
4441	65
4442	65
4443	65
4444	65
4445	65
4446	65
4447	65
4448	65
4449	65
4450	65
4451	65
4452	65
4453	65
4454	65
4455	65
4456	65
4457	65
4458	65
4459	65
4460	65
4461	65
4462	65
4463	65
4464	65
4465	65
4466	65
4467	65
4468	65
4469	65
4470	65
4471	65
4472	65
4473	65
4474	65
4475	65
4476	65
4477	65
4478	65
4479	65
4480	65
4481	65
4482	65
4483	65
4484	65
4485	65
4486	65
4487	65
4488	65
4489	65
4490	65
4491	65
4492	65
4493	65
4494	65
4495	65
4496	65
4497	65
4498	65
4499	65
4500	65
4501	65
4502	65
4503	65
4504	65
4505	65
4506	65
4507	65
4508	65
4509	65
4510	65
4511	65
4512	65
4513	65
4514	65
4515	65
4516	65
4517	65
4518	65
4519	65
4520	65
4521	65
4522	65
4523	65
4524	65
4525	65
4526	65
4527	65
4528	65
4529	65
4530	65
4531	65
4532	65
4533	65
4534	65
4535	65
4536	65
4537	65
4538	65
4539	65
4540	65
4541	65
4542	65
4543	65
4544	65
4545	65
4546	65
4547	65
4548	65
4549	65
4550	65
4551	65
4552	65
4553	65
4554	65
4555	65
4556	65
4557	65
4558	65
4559	65
4560	65
4561	65
4562	65
4563	65
4564	65
4565	65
4566	65
4567	65
4568	65
4569	65
4570	65
4571	65
4572	65
4573	65
4574	65
4575	65
4576	65
4577	65
4578	65
4579	65
4580	65
4581	65
4582	65
4583	65
4584	65
4585	65
4586	65
4587	65
4588	65
4589	65
4590	65
4591	65
4592	65
4593	65
4594	65
4595	65
4596	65
4597	65
4598	65
4599	65
4600	65
4601	65
4602	65
4603	65
4604	65
4605	65
4606	65
4607	65
4608	65
4609	65
4610	65
4611	65
4612	65
4613	65
4614	65
4615	65
4616	65
4617	65
4618	65
4619	65
4620	65
4621	65
4622	65
4623	65
4624	65
4625	65
4626	65
4627	65
4628	65
4629	65
4630	65
4631	65
4632	65
4633	65
4634	65
4635	65
4636	65
4637	65
4638	65
4639	65
4640	65
4641	65
4642	65
4643	65
4644	65
4645	65
4646	65
4647	65
4648	65
4649	65
4650	65
4651	65
4652	65
4653	65
4654	65
4655	65
4656	65
4657	65
4658	65
4659	65
4660	65
4661	65
4662	65
4663	65
4664	65
4665	65
4666	65
4667	65
4668	65
4669	65
4670	65
4671	65
4672	65
4673	65
4674	65
4675	65
4676	65
4677	65
4678	65
4679	65
4680	65
4681	65
4682	65
4683	65
4684	65
4685	65
4686	65
4687	65
4688	65
4689	65
4690	65
4691	65
4692	65
4693	65
4694	65
4695	65
4696	65
4697	65
4698	65
4699	65
4700	65
4701	65
4702	65
4703	65
4704	65
4705	65
4706	65
4707	65
4708	65
4709	65
4710	65
4711	65
4712	65
4713	65
4714	65
4715	65
4716	65
4717	65
4718	65
4719	65
4720	65
4721	65
4722	65
4723	65
4724	65
4725	65
4726	65
4727	65
4728	65
4729	65
4730	65
4731	65
4732	65
4733	65
4734	65
4735	65
4736	65
4737	65
4738	65
4739	65
4740	65
4741	65
4742	65
4743	65
4744	65
4745	65
4746	65
4747	65
4748	65
4749	65
4750	65
4751	65
4752	65
4753	65
4754	65
4755	65
4756	65
4757	65
4758	65
4759	65
4760	65
4761	65
4762	65
4763	65
4764	65
4765	65
4766	65
4767	65
4768	65
4769	65
4770	65
4771	65
4772	65
4773	65
4774	65
4775	65
4776	65
4777	65
4778	65
4779	65
4780	65
4781	65
4782	65
4783	65
4784	65
4785	65
4786	65
4787	65
4788	65
4789	65
4790	65
4791	65
4792	65
4793	65
4794	65
4795	65
4796	65
4797	65
4798	65
4799	65
4800	65
4801	65
4802	65
4803	65
4804	65
4805	65
4806	65
4807	65
4808	65
4809	65
4810	65
4811	65
4812	65
4813	65
4814	65
4815	65
4816	65
4817	65
4818	65
4819	65
4820	65
4821	65
4822	65
4823	65
4824	65
4825	65
4826	65
4827	65
4828	65
4829	65
4830	65
4831	65
4832	65
4833	65
4834	65
4835	65
4836	65
4837	65
4838	65
4839	65
4840	65
4841	65
4842	65
4843	65
4844	65
4845	65
4846	65
4847	65
4848	65
4849	65
4850	65
4851	65
4852	65
4853	65
4854	65
4855	65
4856	65
4857	65
4858	65
4859	65
4860	65
4861	65
4862	65
4863	65
4864	65
4865	65
4866	65
4867	65
4868	65
4869	65
4870	65
4871	65
4872	65
4873	65
4874	65
4875	65
4876	65
4877	65
4878	65
4879	65
4880	65
4881	65
4882	65
4883	65
4884	65
4885	65
4886	65
4887	65
4888	65
4889	65
4890	65
4891	65
4892	65
4893	65
4894	65
4895	65
4896	65
4897	65
4898	65
4899	65
4900	65
4901	65
4902	65
4903	65
4904	65
4905	65
4906	65
4907	65
4908	65
4909	65
4910	65
4911	65
4912	65
4913	65
4914	65
4915	65
4916	65
4917	65
4918	65
4919	65
4920	65
4921	65
4922	65
4923	65
4924	65
4925	65
4926	65
4927	65
4928	65
4929	65
4930	65
4931	65
4932	65
4933	65
4934	65
4935	65
4936	65
4937	65
4938	65
4939	65
4940	65
4941	65
4942	65
4943	65
4944	65
4945	65
4946	65
4947	65
4948	65
4949	65
4950	65
4951	65
4952	65
4953	65
4954	65
4955	65
4956	65
4957	65
4958	65
4959	65
4960	65
4961	65
4962	65
4963	65
4964	65
4965	65
4966	65
4967	65
4968	65
4969	65
4970	65
4971	65
4972	65
4973	65
4974	65
4975	65
4976	65
4977	65
4978	65
4979	65
4980	65
4981	65
4982	65
4983	65
4984	65
4985	65
4986	65
4987	65
4988	65
4989	65
4990	65
4991	65
4992	65
4993	65
4994	65
4995	65
4996	65
4997	65
4998	65
4999	65
5000	65
